Estimating earthquake-induced tsunami height probabilities without sampling

Given a distribution of earthquake-induced seafloor elevations, we present a method to compute the probability of the resulting tsunamis reaching a certain size on shore. Instead of sampling, the proposed method relies on optimization to compute the most likely fault slips that result in a seafloor deformation inducing a large tsunami wave. We model tsunamis induced by bathymetry change using the shallow water equations on an idealized slice through the sea. The earthquake slip model is based on a sum of multivariate log-normal distributions, and follows the Gutenberg-Richter law for moment magnitudes 7--9. For a model problem inspired by the Tohoku-Oki 2011 earthquake and tsunami, we quantify annual probabilities of differently sized tsunami waves. Our method also identifies the most effective tsunami mechanisms. These mechanisms have smoothly varying fault slip patches that lead to an expansive but moderately large bathymetry change. The resulting tsunami waves are compressed as they approach shore and reach close-to-vertical leading wave edge close to shore.

==> MixPlotData/MwDistribution.txt <==
     x           GR          mix
6.00000000e+00 2.85759054e+00 1.30834938e-01
6.21052632e+00 1.75984202e+00 1.30834938e-01
6.42105263e+00 1.08379556e+00 1.30834938e-01
6.63157895e+00 6.67453558e-01 1.30834938e-01
6.84210526e+00 4.11050080e-01 1.30833131e-01
7.05263158e+00 2.53144456e-01 1.30427392e-01
7.26315789e+00 1.55898561e-01 1.21535481e-01
7.47368421e+00 9.60098496e-02 8.21534033e-02
7.68421053e+00 5.91274941e-02 4.61498540e-02
7.89473684e+00 3.64135615e-02 3.09747950e-02
8.10526316e+00 2.24252267e-02 1.67345859e-02
8.31578947e+00 1.38105357e-02 1.05616910e-02
8.52631579e+00 8.50519373e-03 5.83612436e-03
8.73684211e+00 5.23790835e-03 2.98340817e-03
8.94736842e+00 3.22575648e-03 1.50700551e-03
9.15789474e+00 1.98657636e-03 2.83244375e-04
9.36842105e+00 1.22342950e-03 1.24876707e-05
9.57894737e+00 7.53446867e-04 1.71455433e-07
9.78947368e+00 4.64008905e-04 0.00000000e+00
1.00000000e+01 2.85759054e-04 0.00000000e+00


==> MixPlotData/MwDistribution_Mw7.5.txt <==
     x         prob
6.00000000e+00 9.03649474e-02
6.21052632e+00 9.03649474e-02
6.42105263e+00 9.03649474e-02
6.63157895e+00 9.03649474e-02
6.84210526e+00 9.03631401e-02
7.05263158e+00 8.99574015e-02
7.26315789e+00 8.10654906e-02
7.47368421e+00 4.17088451e-02
7.68421053e+00 6.77917835e-03
7.89473684e+00 2.33141564e-04
8.10526316e+00 9.03649474e-07
8.31578947e+00 0.00000000e+00
8.52631579e+00 0.00000000e+00
8.73684211e+00 0.00000000e+00
8.94736842e+00 0.00000000e+00
9.15789474e+00 0.00000000e+00
9.36842105e+00 0.00000000e+00
9.57894737e+00 0.00000000e+00
9.78947368e+00 0.00000000e+00
1.00000000e+01 0.00000000e+00


==> MixPlotData/MwDistribution_Mw8.5.txt <==
     x         prob
6.00000000e+00 9.03649474e-03
6.21052632e+00 9.03649474e-03
6.42105263e+00 9.03649474e-03
6.63157895e+00 9.03649474e-03
6.84210526e+00 9.03649474e-03
7.05263158e+00 9.03649474e-03
7.26315789e+00 9.03649474e-03
7.47368421e+00 9.03649474e-03
7.68421053e+00 9.03649474e-03
7.89473684e+00 9.03568145e-03
8.10526316e+00 8.93646074e-03
8.31578947e+00 7.40296758e-03
8.52631579e+00 2.98159144e-03
8.73684211e+00 3.44651909e-04
8.94736842e+00 8.31357516e-06
9.15789474e+00 0.00000000e+00
9.36842105e+00 0.00000000e+00
9.57894737e+00 0.00000000e+00
9.78947368e+00 0.00000000e+00
1.00000000e+01 0.00000000e+00


==> MixPlotData/MwDistribution_Mw8.txt <==
     x         prob
6.00000000e+00 2.85759054e-02
6.21052632e+00 2.85759054e-02
6.42105263e+00 2.85759054e-02
6.63157895e+00 2.85759054e-02
6.84210526e+00 2.85759054e-02
7.05263158e+00 2.85759054e-02
7.26315789e+00 2.85759054e-02
7.47368421e+00 2.85504729e-02
7.68421053e+00 2.74765904e-02
7.89473684e+00 1.88483815e-02
8.10526316e+00 4.93963101e-03
8.31578947e+00 3.01190043e-04
8.52631579e+00 4.85790392e-06
8.73684211e+00 0.00000000e+00
8.94736842e+00 0.00000000e+00
9.15789474e+00 0.00000000e+00
9.36842105e+00 0.00000000e+00
9.57894737e+00 0.00000000e+00
9.78947368e+00 0.00000000e+00
1.00000000e+01 0.00000000e+00


==> MixPlotData/MwDistribution_Mw9.txt <==
     x         prob
6.00000000e+00 2.85759054e-03
6.21052632e+00 2.85759054e-03
6.42105263e+00 2.85759054e-03
6.63157895e+00 2.85759054e-03
6.84210526e+00 2.85759054e-03
7.05263158e+00 2.85759054e-03
7.26315789e+00 2.85759054e-03
7.47368421e+00 2.85759054e-03
7.68421053e+00 2.85759054e-03
7.89473684e+00 2.85759054e-03
8.10526316e+00 2.85759054e-03
8.31578947e+00 2.85753339e-03
8.52631579e+00 2.84967502e-03
8.73684211e+00 2.63875626e-03
8.94736842e+00 1.49869194e-03
9.15789474e+00 2.83244375e-04
9.36842105e+00 1.24876707e-05
9.57894737e+00 1.71455433e-07
9.78947368e+00 0.00000000e+00
1.00000000e+01 0.00000000e+00


==> MixPlotData/fault.txt <==
     x            y
1.20000000e+05 -1.93639334e+04
1.40000000e+05 -1.32493198e+04
1.80000000e+05 -9.74977327e+03


==> MixPlotData/mean_wv7.5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.04548637e-01
3.00000000e+04 -1.04552921e-01
3.01000000e+04 -1.12311478e-01
3.01000000e+04 -1.12315856e-01
3.02000000e+04 -1.20607049e-01
3.02000000e+04 -1.20611449e-01
3.03000000e+04 -1.29439449e-01
3.03000000e+04 -1.29443778e-01
3.04000000e+04 -1.38801626e-01
3.04000000e+04 -1.38805763e-01
3.05000000e+04 -1.48672023e-01
3.05000000e+04 -1.48675814e-01
3.06000000e+04 -1.59010618e-01
3.06000000e+04 -1.59013871e-01
3.07000000e+04 -1.69754310e-01
3.07000000e+04 -1.69756790e-01
3.08000000e+04 -1.80811589e-01
3.08000000e+04 -1.80813013e-01
3.09000000e+04 -1.92056486e-01
3.09000000e+04 -1.92056514e-01
3.10000000e+04 -2.03321782e-01
3.10000000e+04 -2.03320016e-01
3.11000000e+04 -2.14391584e-01
3.11000000e+04 -2.14387561e-01
3.12000000e+04 -2.24993475e-01
3.12000000e+04 -2.24986671e-01
3.13000000e+04 -2.34790739e-01
3.13000000e+04 -2.34780572e-01
3.14000000e+04 -2.43375530e-01
3.14000000e+04 -2.43361383e-01
3.15000000e+04 -2.50264576e-01
3.15000000e+04 -2.50245834e-01
3.16000000e+04 -2.54899862e-01
3.16000000e+04 -2.54875982e-01
3.17000000e+04 -2.56657906e-01
3.17000000e+04 -2.56628524e-01
3.18000000e+04 -2.54872297e-01
3.18000000e+04 -2.54837377e-01
3.19000000e+04 -2.48874603e-01
3.19000000e+04 -2.48834625e-01
3.20000000e+04 -2.38057497e-01
3.20000000e+04 -2.38013643e-01
3.21000000e+04 -2.21959773e-01
3.21000000e+04 -2.21914051e-01
3.22000000e+04 -2.00364901e-01
3.22000000e+04 -2.00320113e-01
3.23000000e+04 -1.73393860e-01
3.23000000e+04 -1.73353318e-01
3.24000000e+04 -1.41562992e-01
3.24000000e+04 -1.41529964e-01
3.25000000e+04 -1.05775428e-01
3.25000000e+04 -1.05752398e-01
3.26000000e+04 -6.72266934e-02
3.26000000e+04 -6.72146749e-02
3.27000000e+04 -2.72317867e-02
3.27000000e+04 -2.72299695e-02
3.28000000e+04 1.29872681e-02
3.28000000e+04 1.29813520e-02
3.29000000e+04 5.24943778e-02
3.29000000e+04 5.24842019e-02
3.30000000e+04 9.07577425e-02
3.30000000e+04 9.07468854e-02
3.31000000e+04 1.27665147e-01
3.31000000e+04 1.27656456e-01
3.32000000e+04 1.63442492e-01
3.32000000e+04 1.63437541e-01
3.33000000e+04 1.98508172e-01
3.33000000e+04 1.98507087e-01
3.34000000e+04 2.33305470e-01
3.34000000e+04 2.33307072e-01
3.35000000e+04 2.68150318e-01
3.35000000e+04 2.68152481e-01
3.36000000e+04 3.03119863e-01
3.36000000e+04 3.03119972e-01
3.37000000e+04 3.37994538e-01
3.37000000e+04 3.37989966e-01
3.38000000e+04 3.72255498e-01
3.38000000e+04 3.72244022e-01
3.39000000e+04 4.05130516e-01
3.39000000e+04 4.05110624e-01
3.40000000e+04 4.35674617e-01
3.40000000e+04 4.35645658e-01
3.41000000e+04 4.62867440e-01
3.41000000e+04 4.62829610e-01
3.42000000e+04 4.85708784e-01
3.42000000e+04 4.85662987e-01
3.43000000e+04 5.03297779e-01
3.43000000e+04 5.03245415e-01
3.44000000e+04 5.14888440e-01
3.44000000e+04 5.14831209e-01
3.45000000e+04 5.19922469e-01
3.45000000e+04 5.19862221e-01
3.46000000e+04 5.18045698e-01
3.46000000e+04 5.17984364e-01
3.47000000e+04 5.09116088e-01
3.47000000e+04 5.09055645e-01
3.48000000e+04 4.93208945e-01
3.48000000e+04 4.93151402e-01
3.49000000e+04 4.70621379e-01
3.49000000e+04 4.70568747e-01
3.50000000e+04 4.41874783e-01
3.50000000e+04 4.41829016e-01
3.51000000e+04 4.07712524e-01
3.51000000e+04 4.07675439e-01
3.52000000e+04 3.69089659e-01
3.52000000e+04 3.69062837e-01
3.53000000e+04 3.27151615e-01
3.53000000e+04 3.27136276e-01
3.54000000e+04 2.83198694e-01
3.54000000e+04 2.83195560e-01
3.55000000e+04 2.38633183e-01
3.55000000e+04 2.38642319e-01
3.56000000e+04 1.94886214e-01
3.56000000e+04 1.94906868e-01
3.57000000e+04 1.53323901e-01
3.57000000e+04 1.53354395e-01
3.58000000e+04 1.15137343e-01
3.58000000e+04 1.15175068e-01
3.59000000e+04 8.12297212e-02
3.59000000e+04 8.12713308e-02
3.60000000e+04 5.21232470e-02
3.60000000e+04 5.21650917e-02
3.61000000e+04 2.79153696e-02
3.61000000e+04 2.79541420e-02
3.62000000e+04 8.30900739e-03
3.62000000e+04 8.34242249e-03
3.63000000e+04 -7.27690720e-03
3.63000000e+04 -7.24965881e-03
3.64000000e+04 -1.95416731e-02
3.64000000e+04 -1.95199472e-02
3.65000000e+04 -2.91334682e-02
3.65000000e+04 -2.91156997e-02
3.66000000e+04 -3.65363190e-02
3.66000000e+04 -3.65208561e-02
3.67000000e+04 -4.20480852e-02
3.67000000e+04 -4.20339096e-02
3.68000000e+04 -4.58435932e-02
3.68000000e+04 -4.58306093e-02
3.69000000e+04 -4.80742072e-02
3.69000000e+04 -4.80629864e-02
3.70000000e+04 -4.89477092e-02
3.70000000e+04 -4.89389472e-02
3.71000000e+04 -4.87472258e-02
3.71000000e+04 -4.87412212e-02
3.72000000e+04 -4.77949434e-02
3.72000000e+04 -4.77914347e-02
3.73000000e+04 -4.63875050e-02
3.73000000e+04 -4.63858019e-02
3.74000000e+04 -4.47488223e-02
3.74000000e+04 -4.47481526e-02
3.75000000e+04 -4.30110963e-02
3.75000000e+04 -4.30108139e-02
3.76000000e+04 -4.12318948e-02
3.76000000e+04 -4.12316149e-02
3.77000000e+04 -3.94153372e-02
3.77000000e+04 -3.94148374e-02
3.78000000e+04 -3.75413470e-02
3.78000000e+04 -3.75405680e-02
3.79000000e+04 -3.55746908e-02
3.79000000e+04 -3.55736084e-02
3.80000000e+04 -3.34837206e-02
3.80000000e+04 -3.34824190e-02
3.81000000e+04 -3.12377298e-02
3.81000000e+04 -3.12362902e-02
3.82000000e+04 -2.88245759e-02
3.82000000e+04 -2.88231583e-02
3.83000000e+04 -2.62406653e-02
3.83000000e+04 -2.62393905e-02
3.84000000e+04 -2.35065055e-02
3.84000000e+04 -2.35054943e-02
3.85000000e+04 -2.06485827e-02
3.85000000e+04 -2.06479326e-02
3.86000000e+04 -1.77103936e-02
3.86000000e+04 -1.77100792e-02
3.87000000e+04 -1.47346344e-02
3.87000000e+04 -1.47347788e-02
3.88000000e+04 -1.17653960e-02
3.88000000e+04 -1.17657410e-02
3.89000000e+04 -8.84980810e-03
3.89000000e+04 -8.85069349e-03
3.90000000e+04 -6.01088331e-03
3.90000000e+04 -6.01164128e-03
3.91000000e+04 -3.30527503e-03
3.91000000e+04 -3.30682210e-03
3.92000000e+04 -7.12624372e-04
3.92000000e+04 -7.13456061e-04
3.93000000e+04 1.67205104e-03
3.93000000e+04 1.66977759e-03
3.94000000e+04 3.95111169e-03
3.94000000e+04 3.95066370e-03
3.95000000e+04 5.93056090e-03
3.95000000e+04 5.92727376e-03
3.96000000e+04 7.87950634e-03
3.96000000e+04 7.88023012e-03
3.97000000e+04 9.38794796e-03
3.97000000e+04 9.38298134e-03
3.98000000e+04 1.10606723e-02
3.98000000e+04 1.10638925e-02
3.99000000e+04 1.20321265e-02
3.99000000e+04 1.20239356e-02
4.00000000e+04 -2.26221014e-02
4.00000000e+04 -2.26152041e-02


==> MixPlotData/mean_wv8.5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -3.00201056e-01
3.00000000e+04 -3.00209123e-01
3.01000000e+04 -3.16876513e-01
3.01000000e+04 -3.16884964e-01
3.02000000e+04 -3.34609489e-01
3.02000000e+04 -3.34618304e-01
3.03000000e+04 -3.53449178e-01
3.03000000e+04 -3.53458325e-01
3.04000000e+04 -3.73441477e-01
3.04000000e+04 -3.73450911e-01
3.05000000e+04 -3.94627490e-01
3.05000000e+04 -3.94637153e-01
3.06000000e+04 -4.17041778e-01
3.06000000e+04 -4.17051594e-01
3.07000000e+04 -4.40710310e-01
3.07000000e+04 -4.40720185e-01
3.08000000e+04 -4.65648078e-01
3.08000000e+04 -4.65657897e-01
3.09000000e+04 -4.91856312e-01
3.09000000e+04 -4.91865933e-01
3.10000000e+04 -5.19319192e-01
3.10000000e+04 -5.19328444e-01
3.11000000e+04 -5.47999925e-01
3.11000000e+04 -5.48008601e-01
3.12000000e+04 -5.77835951e-01
3.12000000e+04 -5.77843797e-01
3.13000000e+04 -6.08732955e-01
3.13000000e+04 -6.08739660e-01
3.14000000e+04 -6.40557154e-01
3.14000000e+04 -6.40562329e-01
3.15000000e+04 -6.73125054e-01
3.15000000e+04 -6.73128207e-01
3.16000000e+04 -7.06189420e-01
3.16000000e+04 -7.06189909e-01
3.17000000e+04 -7.39419474e-01
3.17000000e+04 -7.39416438e-01
3.18000000e+04 -7.72372213e-01
3.18000000e+04 -7.72364471e-01
3.19000000e+04 -8.04449944e-01
3.19000000e+04 -8.04435823e-01
3.20000000e+04 -8.34836431e-01
3.20000000e+04 -8.34813518e-01
3.21000000e+04 -8.62400289e-01
3.21000000e+04 -8.62365039e-01
3.22000000e+04 -8.85549837e-01
3.22000000e+04 -8.85497033e-01
3.23000000e+04 -9.02021227e-01
3.23000000e+04 -9.01943309e-01
3.24000000e+04 -9.08589285e-01
3.24000000e+04 -9.08475792e-01
3.25000000e+04 -9.00727892e-01
3.25000000e+04 -9.00565764e-01
3.26000000e+04 -8.72349876e-01
3.26000000e+04 -8.72126228e-01
3.27000000e+04 -8.15960100e-01
3.27000000e+04 -8.15669812e-01
3.28000000e+04 -7.23802269e-01
3.28000000e+04 -7.23461124e-01
3.29000000e+04 -5.90536754e-01
3.29000000e+04 -5.90193561e-01
3.30000000e+04 -4.17038979e-01
3.30000000e+04 -4.16769514e-01
3.31000000e+04 -2.13014177e-01
3.31000000e+04 -2.12883981e-01
3.32000000e+04 4.77445965e-03
3.32000000e+04 4.75702368e-03
3.33000000e+04 2.19075089e-01
3.33000000e+04 2.18965815e-01
3.34000000e+04 4.19031602e-01
3.34000000e+04 4.18904038e-01
3.35000000e+04 6.02091310e-01
3.35000000e+04 6.01986049e-01
3.36000000e+04 7.70578295e-01
3.36000000e+04 7.70492522e-01
3.37000000e+04 9.26966555e-01
3.37000000e+04 9.26875505e-01
3.38000000e+04 1.07128889e+00
3.38000000e+04 1.07116988e+00
3.39000000e+04 1.20116431e+00
3.39000000e+04 1.20100875e+00
3.40000000e+04 1.31320877e+00
3.40000000e+04 1.31302226e+00
3.41000000e+04 1.40451058e+00
3.41000000e+04 1.40430640e+00
3.42000000e+04 1.47345183e+00
3.42000000e+04 1.47324392e+00
3.43000000e+04 1.51980434e+00
3.43000000e+04 1.51960331e+00
3.44000000e+04 1.54440105e+00
3.44000000e+04 1.54421340e+00
3.45000000e+04 1.54871299e+00
3.45000000e+04 1.54854200e+00
3.46000000e+04 1.53451251e+00
3.46000000e+04 1.53435941e+00
3.47000000e+04 1.50366220e+00
3.47000000e+04 1.50352706e+00
3.48000000e+04 1.45800356e+00
3.48000000e+04 1.45788594e+00
3.49000000e+04 1.39930920e+00
3.49000000e+04 1.39920841e+00
3.50000000e+04 1.32927105e+00
3.50000000e+04 1.32918641e+00
3.51000000e+04 1.24950875e+00
3.51000000e+04 1.24943967e+00
3.52000000e+04 1.16158900e+00
3.52000000e+04 1.16153505e+00
3.53000000e+04 1.06705092e+00
3.53000000e+04 1.06701188e+00
3.54000000e+04 9.67434148e-01
3.54000000e+04 9.67409959e-01
3.55000000e+04 8.64306720e-01
3.55000000e+04 8.64297523e-01
3.56000000e+04 7.59290057e-01
3.56000000e+04 7.59296096e-01
3.57000000e+04 6.54077012e-01
3.57000000e+04 6.54098545e-01
3.58000000e+04 5.50437718e-01
3.58000000e+04 5.50474862e-01
3.59000000e+04 4.50206253e-01
3.59000000e+04 4.50258769e-01
3.60000000e+04 3.55239524e-01
3.60000000e+04 3.55306536e-01
3.61000000e+04 2.67340702e-01
3.61000000e+04 2.67420407e-01
3.62000000e+04 1.88143359e-01
3.62000000e+04 1.88232787e-01
3.63000000e+04 1.18963767e-01
3.63000000e+04 1.19058748e-01
3.64000000e+04 6.06438383e-02
3.64000000e+04 6.07392867e-02
3.65000000e+04 1.34260888e-02
3.65000000e+04 1.35166934e-02
3.66000000e+04 -2.30928373e-02
3.66000000e+04 -2.30116770e-02
3.67000000e+04 -4.98946570e-02
3.67000000e+04 -4.98259484e-02
3.68000000e+04 -6.83648822e-02
3.68000000e+04 -6.83096416e-02
3.69000000e+04 -8.00590241e-02
3.69000000e+04 -8.00165126e-02
3.70000000e+04 -8.64894951e-02
3.70000000e+04 -8.64579746e-02
3.71000000e+04 -8.89882446e-02
3.71000000e+04 -8.89657394e-02
3.72000000e+04 -8.86639813e-02
3.72000000e+04 -8.86487510e-02
3.73000000e+04 -8.64134737e-02
3.73000000e+04 -8.64040196e-02
3.74000000e+04 -8.29511846e-02
3.74000000e+04 -8.29461264e-02
3.75000000e+04 -7.88197855e-02
3.75000000e+04 -7.88177391e-02
3.76000000e+04 -7.43987438e-02
3.76000000e+04 -7.43984273e-02
3.77000000e+04 -6.99103686e-02
3.77000000e+04 -6.99107182e-02
3.78000000e+04 -6.54500275e-02
3.78000000e+04 -6.54502765e-02
3.79000000e+04 -6.10157095e-02
3.79000000e+04 -6.10153885e-02
3.80000000e+04 -5.65443863e-02
3.80000000e+04 -5.65431506e-02
3.81000000e+04 -5.19346629e-02
3.81000000e+04 -5.19324433e-02
3.82000000e+04 -4.70627318e-02
3.82000000e+04 -4.70593721e-02
3.83000000e+04 -4.18106844e-02
3.83000000e+04 -4.18065934e-02
3.84000000e+04 -3.60632704e-02
3.84000000e+04 -3.60583928e-02
3.85000000e+04 -2.97721634e-02
3.85000000e+04 -2.97675639e-02
3.86000000e+04 -2.28929537e-02
3.86000000e+04 -2.28881931e-02
3.87000000e+04 -1.55183498e-02
3.87000000e+04 -1.55152555e-02
3.88000000e+04 -7.66564008e-03
3.88000000e+04 -7.66242239e-03
3.89000000e+04 4.16033366e-04
3.89000000e+04 4.16164143e-04
3.90000000e+04 8.75774229e-03
3.90000000e+04 8.75927620e-03
3.91000000e+04 1.69411754e-02
3.91000000e+04 1.69376990e-02
3.92000000e+04 2.52244681e-02
3.92000000e+04 2.52255265e-02
3.93000000e+04 3.29043768e-02
3.93000000e+04 3.28966927e-02
3.94000000e+04 4.07287140e-02
3.94000000e+04 4.07316546e-02
3.95000000e+04 4.73938716e-02
3.95000000e+04 4.73803558e-02
3.96000000e+04 5.46014071e-02
3.96000000e+04 5.46100784e-02
3.97000000e+04 5.97913276e-02
3.97000000e+04 5.97680649e-02
3.98000000e+04 6.65160924e-02
3.98000000e+04 6.65370981e-02
3.99000000e+04 6.96833305e-02
3.99000000e+04 6.96421190e-02
4.00000000e+04 -1.23158811e-01
4.00000000e+04 -1.23119251e-01


==> MixPlotData/mean_wv8_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.91379439e-01
3.00000000e+04 -1.91385699e-01
3.01000000e+04 -2.03515150e-01
3.01000000e+04 -2.03521647e-01
3.02000000e+04 -2.16451571e-01
3.02000000e+04 -2.16458255e-01
3.03000000e+04 -2.30214037e-01
3.03000000e+04 -2.30220838e-01
3.04000000e+04 -2.44819682e-01
3.04000000e+04 -2.44826506e-01
3.05000000e+04 -2.60274656e-01
3.05000000e+04 -2.60281382e-01
3.06000000e+04 -2.76570787e-01
3.06000000e+04 -2.76577264e-01
3.07000000e+04 -2.93681577e-01
3.07000000e+04 -2.93687615e-01
3.08000000e+04 -3.11557396e-01
3.08000000e+04 -3.11562757e-01
3.09000000e+04 -3.30119687e-01
3.09000000e+04 -3.30124079e-01
3.10000000e+04 -3.49253933e-01
3.10000000e+04 -3.49256997e-01
3.11000000e+04 -3.68801031e-01
3.11000000e+04 -3.68802321e-01
3.12000000e+04 -3.88546603e-01
3.12000000e+04 -3.88545571e-01
3.13000000e+04 -4.08207654e-01
3.13000000e+04 -4.08203618e-01
3.14000000e+04 -4.27415823e-01
3.14000000e+04 -4.27407936e-01
3.15000000e+04 -4.45696473e-01
3.15000000e+04 -4.45683683e-01
3.16000000e+04 -4.62443022e-01
3.16000000e+04 -4.62424030e-01
3.17000000e+04 -4.76886640e-01
3.17000000e+04 -4.76859876e-01
3.18000000e+04 -4.88063200e-01
3.18000000e+04 -4.88026833e-01
3.19000000e+04 -4.94782902e-01
3.19000000e+04 -4.94734940e-01
3.20000000e+04 -4.95614197e-01
3.20000000e+04 -4.95552753e-01
3.21000000e+04 -4.88902876e-01
3.21000000e+04 -4.88826687e-01
3.22000000e+04 -4.72857616e-01
3.22000000e+04 -4.72766881e-01
3.23000000e+04 -4.45738585e-01
3.23000000e+04 -4.45636039e-01
3.24000000e+04 -4.06172694e-01
3.24000000e+04 -4.06064562e-01
3.25000000e+04 -3.53571741e-01
3.25000000e+04 -3.53467850e-01
3.26000000e+04 -2.88545286e-01
3.26000000e+04 -2.88457530e-01
3.27000000e+04 -2.13114625e-01
3.27000000e+04 -2.13053604e-01
3.28000000e+04 -1.30528629e-01
3.28000000e+04 -1.30499607e-01
3.29000000e+04 -4.46253799e-02
3.29000000e+04 -4.46258355e-02
3.30000000e+04 4.10664564e-02
3.30000000e+04 4.10459081e-02
3.31000000e+04 1.24110291e-01
3.31000000e+04 1.24081954e-01
3.32000000e+04 2.03498554e-01
3.32000000e+04 2.03472957e-01
3.33000000e+04 2.79460660e-01
3.33000000e+04 2.79443425e-01
3.34000000e+04 3.52911046e-01
3.34000000e+04 3.52902176e-01
3.35000000e+04 4.24806637e-01
3.35000000e+04 4.24801685e-01
3.36000000e+04 4.95632509e-01
3.36000000e+04 4.95624669e-01
3.37000000e+04 5.65126281e-01
3.37000000e+04 5.65108600e-01
3.38000000e+04 6.32256291e-01
3.38000000e+04 6.32223463e-01
3.39000000e+04 6.95403194e-01
3.39000000e+04 6.95352597e-01
3.40000000e+04 7.52655896e-01
3.40000000e+04 7.52587735e-01
3.41000000e+04 8.02122351e-01
3.41000000e+04 8.02039095e-01
3.42000000e+04 8.42176021e-01
3.42000000e+04 8.42081469e-01
3.43000000e+04 8.71599966e-01
3.43000000e+04 8.71498361e-01
3.44000000e+04 8.89632806e-01
3.44000000e+04 8.89528210e-01
3.45000000e+04 8.95946490e-01
3.45000000e+04 8.95842478e-01
3.46000000e+04 8.90590806e-01
3.46000000e+04 8.90490384e-01
3.47000000e+04 8.73930798e-01
3.47000000e+04 8.73836451e-01
3.48000000e+04 8.46591036e-01
3.48000000e+04 8.46504809e-01
3.49000000e+04 8.09411348e-01
3.49000000e+04 8.09334936e-01
3.50000000e+04 7.63413789e-01
3.50000000e+04 7.63348605e-01
3.51000000e+04 7.09778922e-01
3.51000000e+04 7.09726159e-01
3.52000000e+04 6.49829008e-01
3.52000000e+04 6.49789673e-01
3.53000000e+04 5.85015199e-01
3.53000000e+04 5.84990121e-01
3.54000000e+04 5.16904875e-01
3.54000000e+04 5.16894669e-01
3.55000000e+04 4.47163895e-01
3.55000000e+04 4.47168876e-01
3.56000000e+04 3.77527083e-01
3.56000000e+04 3.77547117e-01
3.57000000e+04 3.09749435e-01
3.57000000e+04 3.09783743e-01
3.58000000e+04 2.45531167e-01
3.58000000e+04 2.45578105e-01
3.59000000e+04 1.86413883e-01
3.59000000e+04 1.86470772e-01
3.60000000e+04 1.33653626e-01
3.60000000e+04 1.33716754e-01
3.61000000e+04 8.80906677e-02
3.61000000e+04 8.81555791e-02
3.62000000e+04 5.00501120e-02
3.62000000e+04 5.01122350e-02
3.63000000e+04 1.93152891e-02
3.63000000e+04 1.93708215e-02
3.64000000e+04 -4.79637899e-03
3.64000000e+04 -4.74964750e-03
3.65000000e+04 -2.32580435e-02
3.65000000e+04 -2.32203505e-02
3.66000000e+04 -3.71085854e-02
3.66000000e+04 -3.70785286e-02
3.67000000e+04 -4.72559472e-02
3.67000000e+04 -4.72313994e-02
3.68000000e+04 -5.43801536e-02
3.68000000e+04 -5.43593265e-02
3.69000000e+04 -5.89542973e-02
3.69000000e+04 -5.89363739e-02
3.70000000e+04 -6.13461396e-02
3.70000000e+04 -6.13312457e-02
3.71000000e+04 -6.19221532e-02
3.71000000e+04 -6.19107692e-02
3.72000000e+04 -6.10968642e-02
3.72000000e+04 -6.10891918e-02
3.73000000e+04 -5.93064377e-02
3.73000000e+04 -5.93020513e-02
3.74000000e+04 -5.69455461e-02
3.74000000e+04 -5.69435376e-02
3.75000000e+04 -5.43065254e-02
3.75000000e+04 -5.43058364e-02
3.76000000e+04 -5.15622197e-02
3.76000000e+04 -5.15619914e-02
3.77000000e+04 -4.87786626e-02
3.77000000e+04 -4.87783252e-02
3.78000000e+04 -4.59528085e-02
3.78000000e+04 -4.59520623e-02
3.79000000e+04 -4.30392230e-02
3.79000000e+04 -4.30379417e-02
3.80000000e+04 -3.99769559e-02
3.80000000e+04 -3.99751149e-02
3.81000000e+04 -3.67008891e-02
3.81000000e+04 -3.66986163e-02
3.82000000e+04 -3.31568155e-02
3.82000000e+04 -3.31542301e-02
3.83000000e+04 -2.93129865e-02
3.83000000e+04 -2.93104465e-02
3.84000000e+04 -2.51607097e-02
3.84000000e+04 -2.51582862e-02
3.85000000e+04 -2.07329438e-02
3.85000000e+04 -2.07311571e-02
3.86000000e+04 -1.60680414e-02
3.86000000e+04 -1.60665847e-02
3.87000000e+04 -1.12598632e-02
3.87000000e+04 -1.12595114e-02
3.88000000e+04 -6.35196135e-03
3.88000000e+04 -6.35166470e-03
3.89000000e+04 -1.48374617e-03
3.89000000e+04 -1.48500930e-03
3.90000000e+04 3.35758381e-03
3.90000000e+04 3.35712187e-03
3.91000000e+04 7.97150946e-03
3.91000000e+04 7.96863276e-03
3.92000000e+04 1.25017783e-02
3.92000000e+04 1.25013507e-02
3.93000000e+04 1.66106361e-02
3.93000000e+04 1.66059061e-02
3.94000000e+04 2.06911865e-02
3.94000000e+04 2.06919541e-02
3.95000000e+04 2.40987611e-02
3.95000000e+04 2.40913036e-02
3.96000000e+04 2.77038793e-02
3.96000000e+04 2.77076981e-02
3.97000000e+04 3.02261964e-02
3.97000000e+04 3.02140581e-02
3.98000000e+04 3.34656324e-02
3.98000000e+04 3.34757828e-02
3.99000000e+04 3.48761924e-02
3.99000000e+04 3.48553927e-02
4.00000000e+04 -6.08996112e-02
4.00000000e+04 -6.08802324e-02


==> MixPlotData/mean_wv9_gamma0.03.txt <==
     x         wave
3.00000000e+04 -4.25158503e-01
3.00000000e+04 -4.25167452e-01
3.01000000e+04 -4.45665264e-01
3.01000000e+04 -4.45674650e-01
3.02000000e+04 -4.67367660e-01
3.02000000e+04 -4.67377481e-01
3.03000000e+04 -4.90325844e-01
3.03000000e+04 -4.90336091e-01
3.04000000e+04 -5.14599850e-01
3.04000000e+04 -5.14610511e-01
3.05000000e+04 -5.40248954e-01
3.05000000e+04 -5.40260008e-01
3.06000000e+04 -5.67330935e-01
3.06000000e+04 -5.67342356e-01
3.07000000e+04 -5.95901253e-01
3.07000000e+04 -5.95913007e-01
3.08000000e+04 -6.26012135e-01
3.08000000e+04 -6.26024178e-01
3.09000000e+04 -6.57711573e-01
3.09000000e+04 -6.57723855e-01
3.10000000e+04 -6.91042241e-01
3.10000000e+04 -6.91054700e-01
3.11000000e+04 -7.26040323e-01
3.11000000e+04 -7.26052889e-01
3.12000000e+04 -7.62734255e-01
3.12000000e+04 -7.62746849e-01
3.13000000e+04 -8.01143373e-01
3.13000000e+04 -8.01155902e-01
3.14000000e+04 -8.41276433e-01
3.14000000e+04 -8.41288795e-01
3.15000000e+04 -8.83129987e-01
3.15000000e+04 -8.83142067e-01
3.16000000e+04 -9.26686538e-01
3.16000000e+04 -9.26698204e-01
3.17000000e+04 -9.71912380e-01
3.17000000e+04 -9.71923486e-01
3.18000000e+04 -1.01875498e+00
3.18000000e+04 -1.01876535e+00
3.19000000e+04 -1.06713962e+00
3.19000000e+04 -1.06714907e+00
3.20000000e+04 -1.11696501e+00
3.20000000e+04 -1.11697328e+00
3.21000000e+04 -1.16809705e+00
3.21000000e+04 -1.16810384e+00
3.22000000e+04 -1.22035992e+00
3.22000000e+04 -1.22036483e+00
3.23000000e+04 -1.27352237e+00
3.23000000e+04 -1.27352485e+00
3.24000000e+04 -1.32727583e+00
3.24000000e+04 -1.32727507e+00
3.25000000e+04 -1.38119730e+00
3.25000000e+04 -1.38119202e+00
3.26000000e+04 -1.43468253e+00
3.26000000e+04 -1.43467053e+00
3.27000000e+04 -1.48681736e+00
3.27000000e+04 -1.48679461e+00
3.28000000e+04 -1.53611206e+00
3.28000000e+04 -1.53607046e+00
3.29000000e+04 -1.57991381e+00
3.29000000e+04 -1.57983572e+00
3.30000000e+04 -1.61302661e+00
3.30000000e+04 -1.61287104e+00
3.31000000e+04 -1.62436037e+00
3.31000000e+04 -1.62402917e+00
3.32000000e+04 -1.58912816e+00
3.32000000e+04 -1.58840135e+00
3.33000000e+04 -1.45445876e+00
3.33000000e+04 -1.45296875e+00
3.34000000e+04 -1.13013327e+00
3.34000000e+04 -1.12773109e+00
3.35000000e+04 -5.34069639e-01
3.35000000e+04 -5.31812961e-01
3.36000000e+04 2.80064486e-01
3.36000000e+04 2.80188304e-01
3.37000000e+04 1.08195037e+00
3.37000000e+04 1.07997219e+00
3.38000000e+04 1.67226089e+00
3.38000000e+04 1.67037846e+00
3.39000000e+04 2.05178080e+00
3.39000000e+04 2.05079202e+00
3.40000000e+04 2.30820418e+00
3.40000000e+04 2.30750171e+00
3.41000000e+04 2.48584361e+00
3.41000000e+04 2.48522696e+00
3.42000000e+04 2.59957452e+00
3.42000000e+04 2.59909648e+00
3.43000000e+04 2.66326180e+00
3.43000000e+04 2.66288062e+00
3.44000000e+04 2.68769857e+00
3.44000000e+04 2.68738698e+00
3.45000000e+04 2.68037500e+00
3.45000000e+04 2.68012381e+00
3.46000000e+04 2.64730749e+00
3.46000000e+04 2.64710104e+00
3.47000000e+04 2.59302312e+00
3.47000000e+04 2.59285163e+00
3.48000000e+04 2.52095102e+00
3.48000000e+04 2.52080850e+00
3.49000000e+04 2.43385185e+00
3.49000000e+04 2.43373301e+00
3.50000000e+04 2.33396223e+00
3.50000000e+04 2.33386342e+00
3.51000000e+04 2.22314356e+00
3.51000000e+04 2.22306216e+00
3.52000000e+04 2.10299936e+00
3.52000000e+04 2.10293335e+00
3.53000000e+04 1.97494666e+00
3.53000000e+04 1.97489462e+00
3.54000000e+04 1.84027847e+00
3.54000000e+04 1.84023944e+00
3.55000000e+04 1.70021547e+00
3.55000000e+04 1.70018887e+00
3.56000000e+04 1.55594860e+00
3.56000000e+04 1.55593416e+00
3.57000000e+04 1.40867791e+00
3.57000000e+04 1.40867568e+00
3.58000000e+04 1.25964836e+00
3.58000000e+04 1.25965863e+00
3.59000000e+04 1.11018290e+00
3.59000000e+04 1.11020618e+00
3.60000000e+04 9.61712190e-01
3.60000000e+04 9.61749150e-01
3.61000000e+04 8.15798866e-01
3.61000000e+04 8.15850260e-01
3.62000000e+04 6.74151238e-01
3.62000000e+04 6.74217746e-01
3.63000000e+04 5.38619932e-01
3.63000000e+04 5.38701955e-01
3.64000000e+04 4.11166553e-01
3.64000000e+04 4.11263911e-01
3.65000000e+04 2.93794559e-01
3.65000000e+04 2.93906142e-01
3.66000000e+04 1.88430820e-01
3.66000000e+04 1.88554214e-01
3.67000000e+04 9.67591698e-02
3.67000000e+04 9.68904310e-02
3.68000000e+04 2.00156602e-02
3.68000000e+04 2.01493182e-02
3.69000000e+04 -4.12147744e-02
3.69000000e+04 -4.10852457e-02
3.70000000e+04 -8.71546569e-02
3.70000000e+04 -8.70360055e-02
3.71000000e+04 -1.18877656e-01
3.71000000e+04 -1.18775669e-01
3.72000000e+04 -1.38216015e-01
3.72000000e+04 -1.38134518e-01
3.73000000e+04 -1.47521605e-01
3.73000000e+04 -1.47461744e-01
3.74000000e+04 -1.49351972e-01
3.74000000e+04 -1.49312304e-01
3.75000000e+04 -1.46133799e-01
3.75000000e+04 -1.46110782e-01
3.76000000e+04 -1.39913131e-01
3.76000000e+04 -1.39902252e-01
3.77000000e+04 -1.32202125e-01
3.77000000e+04 -1.32198832e-01
3.78000000e+04 -1.23982569e-01
3.78000000e+04 -1.23983239e-01
3.79000000e+04 -1.15777522e-01
3.79000000e+04 -1.15779642e-01
3.80000000e+04 -1.07806589e-01
3.80000000e+04 -1.07808754e-01
3.81000000e+04 -1.00089973e-01
3.81000000e+04 -1.00091426e-01
3.82000000e+04 -9.25552218e-02
3.82000000e+04 -9.25554170e-02
3.83000000e+04 -8.50579360e-02
3.83000000e+04 -8.50566407e-02
3.84000000e+04 -7.74096029e-02
3.84000000e+04 -7.74061877e-02
3.85000000e+04 -6.93919543e-02
3.85000000e+04 -6.93868529e-02
3.86000000e+04 -6.07458172e-02
3.86000000e+04 -6.07382384e-02
3.87000000e+04 -5.12875948e-02
3.87000000e+04 -5.12796076e-02
3.88000000e+04 -4.07843674e-02
3.88000000e+04 -4.07743451e-02
3.89000000e+04 -2.92876066e-02
3.89000000e+04 -2.92803077e-02
3.90000000e+04 -1.66455482e-02
3.90000000e+04 -1.66361018e-02
3.91000000e+04 -3.32097346e-03
3.91000000e+04 -3.31872024e-03
3.92000000e+04 1.09403931e-02
3.92000000e+04 1.09480184e-02
3.93000000e+04 2.51214044e-02
3.93000000e+04 2.51153304e-02
3.94000000e+04 4.00603583e-02
3.94000000e+04 4.00685726e-02
3.95000000e+04 5.38189015e-02
3.95000000e+04 5.38012889e-02
3.96000000e+04 6.86415430e-02
3.96000000e+04 6.86567853e-02
3.97000000e+04 8.07068296e-02
3.97000000e+04 8.06714935e-02
3.98000000e+04 9.51569095e-02
3.98000000e+04 9.51910468e-02
3.99000000e+04 1.04219602e-01
3.99000000e+04 1.04152791e-01
4.00000000e+04 -1.24390484e-01
4.00000000e+04 -1.24324755e-01


==> MixPlotData/opt_T0_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.45000000e+04 0.00000000e+00
3.45000000e+04 0.00000000e+00
3.46000000e+04 0.00000000e+00
3.46000000e+04 0.00000000e+00
3.47000000e+04 0.00000000e+00
3.47000000e+04 0.00000000e+00
3.48000000e+04 0.00000000e+00
3.48000000e+04 0.00000000e+00
3.49000000e+04 0.00000000e+00
3.49000000e+04 0.00000000e+00
3.50000000e+04 0.00000000e+00
3.50000000e+04 0.00000000e+00
3.51000000e+04 0.00000000e+00
3.51000000e+04 0.00000000e+00
3.52000000e+04 0.00000000e+00
3.52000000e+04 0.00000000e+00
3.53000000e+04 0.00000000e+00
3.53000000e+04 0.00000000e+00
3.54000000e+04 0.00000000e+00
3.54000000e+04 0.00000000e+00
3.55000000e+04 0.00000000e+00
3.55000000e+04 0.00000000e+00
3.56000000e+04 0.00000000e+00
3.56000000e+04 0.00000000e+00
3.57000000e+04 0.00000000e+00
3.57000000e+04 0.00000000e+00
3.58000000e+04 0.00000000e+00
3.58000000e+04 0.00000000e+00
3.59000000e+04 0.00000000e+00
3.59000000e+04 0.00000000e+00
3.60000000e+04 0.00000000e+00
3.60000000e+04 0.00000000e+00
3.61000000e+04 0.00000000e+00
3.61000000e+04 0.00000000e+00
3.62000000e+04 0.00000000e+00
3.62000000e+04 0.00000000e+00
3.63000000e+04 0.00000000e+00
3.63000000e+04 0.00000000e+00
3.64000000e+04 0.00000000e+00
3.64000000e+04 0.00000000e+00
3.65000000e+04 0.00000000e+00
3.65000000e+04 0.00000000e+00
3.66000000e+04 0.00000000e+00
3.66000000e+04 0.00000000e+00
3.67000000e+04 0.00000000e+00
3.67000000e+04 0.00000000e+00
3.68000000e+04 0.00000000e+00
3.68000000e+04 0.00000000e+00
3.69000000e+04 0.00000000e+00
3.69000000e+04 0.00000000e+00
3.70000000e+04 0.00000000e+00
3.70000000e+04 0.00000000e+00
3.71000000e+04 0.00000000e+00
3.71000000e+04 0.00000000e+00
3.72000000e+04 0.00000000e+00
3.72000000e+04 0.00000000e+00
3.73000000e+04 0.00000000e+00
3.73000000e+04 0.00000000e+00
3.74000000e+04 0.00000000e+00
3.74000000e+04 0.00000000e+00
3.75000000e+04 0.00000000e+00
3.75000000e+04 0.00000000e+00
3.76000000e+04 0.00000000e+00
3.76000000e+04 0.00000000e+00
3.77000000e+04 0.00000000e+00
3.77000000e+04 0.00000000e+00
3.78000000e+04 0.00000000e+00
3.78000000e+04 0.00000000e+00
3.79000000e+04 0.00000000e+00
3.79000000e+04 0.00000000e+00
3.80000000e+04 0.00000000e+00
3.80000000e+04 0.00000000e+00
3.81000000e+04 0.00000000e+00
3.81000000e+04 0.00000000e+00
3.82000000e+04 0.00000000e+00
3.82000000e+04 0.00000000e+00
3.83000000e+04 0.00000000e+00
3.83000000e+04 0.00000000e+00
3.84000000e+04 0.00000000e+00
3.84000000e+04 0.00000000e+00
3.85000000e+04 0.00000000e+00
3.85000000e+04 0.00000000e+00
3.86000000e+04 0.00000000e+00
3.86000000e+04 0.00000000e+00
3.87000000e+04 0.00000000e+00
3.87000000e+04 0.00000000e+00
3.88000000e+04 0.00000000e+00
3.88000000e+04 0.00000000e+00
3.89000000e+04 0.00000000e+00
3.89000000e+04 0.00000000e+00
3.90000000e+04 0.00000000e+00
3.90000000e+04 0.00000000e+00
3.91000000e+04 0.00000000e+00
3.91000000e+04 0.00000000e+00
3.92000000e+04 0.00000000e+00
3.92000000e+04 0.00000000e+00
3.93000000e+04 0.00000000e+00
3.93000000e+04 0.00000000e+00
3.94000000e+04 0.00000000e+00
3.94000000e+04 0.00000000e+00
3.95000000e+04 0.00000000e+00
3.95000000e+04 0.00000000e+00
3.96000000e+04 0.00000000e+00
3.96000000e+04 0.00000000e+00
3.97000000e+04 0.00000000e+00
3.97000000e+04 0.00000000e+00
3.98000000e+04 0.00000000e+00
3.98000000e+04 0.00000000e+00
3.99000000e+04 0.00000000e+00
3.99000000e+04 0.00000000e+00
4.00000000e+04 -9.91395412e-02
4.00000000e+04 -9.91395412e-02
4.01000000e+04 -9.93604806e-02
4.01000000e+04 -9.93604806e-02
4.02000000e+04 -9.95821225e-02
4.02000000e+04 -9.95821225e-02
4.03000000e+04 -9.98044698e-02
4.03000000e+04 -9.98044698e-02
4.04000000e+04 -1.00027526e-01
4.04000000e+04 -1.00027526e-01
4.05000000e+04 -1.00251293e-01
4.05000000e+04 -1.00251293e-01
4.06000000e+04 -1.00475775e-01
4.06000000e+04 -1.00475775e-01
4.07000000e+04 -1.00700975e-01
4.07000000e+04 -1.00700975e-01
4.08000000e+04 -1.00926895e-01
4.08000000e+04 -1.00926895e-01
4.09000000e+04 -1.01153539e-01
4.09000000e+04 -1.01153539e-01
4.10000000e+04 -1.01380910e-01
4.10000000e+04 -1.01380910e-01
4.11000000e+04 -1.01609011e-01
4.11000000e+04 -1.01609011e-01
4.12000000e+04 -1.01837845e-01
4.12000000e+04 -1.01837845e-01
4.13000000e+04 -1.02067415e-01
4.13000000e+04 -1.02067415e-01
4.14000000e+04 -1.02297725e-01
4.14000000e+04 -1.02297725e-01
4.15000000e+04 -1.02528777e-01
4.15000000e+04 -1.02528777e-01
4.16000000e+04 -1.02760575e-01
4.16000000e+04 -1.02760575e-01
4.17000000e+04 -1.02993122e-01
4.17000000e+04 -1.02993122e-01
4.18000000e+04 -1.03226422e-01
4.18000000e+04 -1.03226422e-01
4.19000000e+04 -1.03460477e-01
4.19000000e+04 -1.03460477e-01
4.20000000e+04 -1.03695291e-01
4.20000000e+04 -1.03695291e-01
4.21000000e+04 -1.03930867e-01
4.21000000e+04 -1.03930867e-01
4.22000000e+04 -1.04167208e-01
4.22000000e+04 -1.04167208e-01
4.23000000e+04 -1.04404318e-01
4.23000000e+04 -1.04404318e-01
4.24000000e+04 -1.04642201e-01
4.24000000e+04 -1.04642201e-01
4.25000000e+04 -1.04880858e-01
4.25000000e+04 -1.04880858e-01
4.26000000e+04 -1.05120295e-01
4.26000000e+04 -1.05120295e-01
4.27000000e+04 -1.05360513e-01
4.27000000e+04 -1.05360513e-01
4.28000000e+04 -1.05601517e-01
4.28000000e+04 -1.05601517e-01
4.29000000e+04 -1.05843311e-01
4.29000000e+04 -1.05843311e-01
4.30000000e+04 -1.06085897e-01
4.30000000e+04 -1.06085897e-01
4.31000000e+04 -1.06329278e-01
4.31000000e+04 -1.06329278e-01
4.32000000e+04 -1.06573460e-01
4.32000000e+04 -1.06573460e-01
4.33000000e+04 -1.06818444e-01
4.33000000e+04 -1.06818444e-01
4.34000000e+04 -1.07064235e-01
4.34000000e+04 -1.07064235e-01
4.35000000e+04 -1.07310836e-01
4.35000000e+04 -1.07310836e-01
4.36000000e+04 -1.07558250e-01
4.36000000e+04 -1.07558250e-01
4.37000000e+04 -1.07806482e-01
4.37000000e+04 -1.07806482e-01
4.38000000e+04 -1.08055534e-01
4.38000000e+04 -1.08055534e-01
4.39000000e+04 -1.08305411e-01
4.39000000e+04 -1.08305411e-01
4.40000000e+04 -1.08556116e-01
4.40000000e+04 -1.08556116e-01
4.41000000e+04 -1.08807653e-01
4.41000000e+04 -1.08807653e-01
4.42000000e+04 -1.09060025e-01
4.42000000e+04 -1.09060025e-01
4.43000000e+04 -1.09313236e-01
4.43000000e+04 -1.09313236e-01
4.44000000e+04 -1.09567291e-01
4.44000000e+04 -1.09567291e-01
4.45000000e+04 -1.09822191e-01
4.45000000e+04 -1.09822191e-01
4.46000000e+04 -1.10077943e-01
4.46000000e+04 -1.10077943e-01
4.47000000e+04 -1.10334548e-01
4.47000000e+04 -1.10334548e-01
4.48000000e+04 -1.10592011e-01
4.48000000e+04 -1.10592011e-01
4.49000000e+04 -1.10850337e-01
4.49000000e+04 -1.10850337e-01
4.50000000e+04 -1.11109527e-01
4.50000000e+04 -1.11109527e-01
4.51000000e+04 -1.11369588e-01
4.51000000e+04 -1.11369588e-01
4.52000000e+04 -1.11630522e-01
4.52000000e+04 -1.11630522e-01
4.53000000e+04 -1.11892333e-01
4.53000000e+04 -1.11892333e-01
4.54000000e+04 -1.12155025e-01
4.54000000e+04 -1.12155025e-01
4.55000000e+04 -1.12418603e-01
4.55000000e+04 -1.12418603e-01
4.56000000e+04 -1.12683070e-01
4.56000000e+04 -1.12683070e-01
4.57000000e+04 -1.12948430e-01
4.57000000e+04 -1.12948430e-01
4.58000000e+04 -1.13214687e-01
4.58000000e+04 -1.13214687e-01
4.59000000e+04 -1.13481846e-01
4.59000000e+04 -1.13481846e-01
4.60000000e+04 -1.13749910e-01
4.60000000e+04 -1.13749910e-01
4.61000000e+04 -1.14018884e-01
4.61000000e+04 -1.14018884e-01
4.62000000e+04 -1.14288771e-01
4.62000000e+04 -1.14288771e-01
4.63000000e+04 -1.14559576e-01
4.63000000e+04 -1.14559576e-01
4.64000000e+04 -1.14831303e-01
4.64000000e+04 -1.14831303e-01
4.65000000e+04 -1.15103955e-01
4.65000000e+04 -1.15103955e-01
4.66000000e+04 -1.15377538e-01
4.66000000e+04 -1.15377538e-01
4.67000000e+04 -1.15652056e-01
4.67000000e+04 -1.15652056e-01
4.68000000e+04 -1.15927513e-01
4.68000000e+04 -1.15927513e-01
4.69000000e+04 -1.16203912e-01
4.69000000e+04 -1.16203912e-01
4.70000000e+04 -1.16481259e-01
4.70000000e+04 -1.16481259e-01
4.71000000e+04 -1.16759557e-01
4.71000000e+04 -1.16759557e-01
4.72000000e+04 -1.17038812e-01
4.72000000e+04 -1.17038812e-01
4.73000000e+04 -1.17319027e-01
4.73000000e+04 -1.17319027e-01
4.74000000e+04 -1.17600207e-01
4.74000000e+04 -1.17600207e-01
4.75000000e+04 -1.17882356e-01
4.75000000e+04 -1.17882356e-01
4.76000000e+04 -1.18165479e-01
4.76000000e+04 -1.18165479e-01
4.77000000e+04 -1.18449580e-01
4.77000000e+04 -1.18449580e-01
4.78000000e+04 -1.18734664e-01
4.78000000e+04 -1.18734664e-01
4.79000000e+04 -1.19020735e-01
4.79000000e+04 -1.19020735e-01
4.80000000e+04 -1.19307798e-01
4.80000000e+04 -1.19307798e-01
4.81000000e+04 -1.19595857e-01
4.81000000e+04 -1.19595857e-01
4.82000000e+04 -1.19884917e-01
4.82000000e+04 -1.19884917e-01
4.83000000e+04 -1.20174983e-01
4.83000000e+04 -1.20174983e-01
4.84000000e+04 -1.20466059e-01
4.84000000e+04 -1.20466059e-01
4.85000000e+04 -1.20758150e-01
4.85000000e+04 -1.20758150e-01
4.86000000e+04 -1.21051261e-01
4.86000000e+04 -1.21051261e-01
4.87000000e+04 -1.21345396e-01
4.87000000e+04 -1.21345396e-01
4.88000000e+04 -1.21640560e-01
4.88000000e+04 -1.21640560e-01
4.89000000e+04 -1.21936759e-01
4.89000000e+04 -1.21936759e-01
4.90000000e+04 -1.22233996e-01
4.90000000e+04 -1.22233996e-01
4.91000000e+04 -1.22532277e-01
4.91000000e+04 -1.22532277e-01
4.92000000e+04 -1.22831607e-01
4.92000000e+04 -1.22831607e-01
4.93000000e+04 -1.23131989e-01
4.93000000e+04 -1.23131989e-01
4.94000000e+04 -1.23433431e-01
4.94000000e+04 -1.23433431e-01
4.95000000e+04 -1.23735936e-01
4.95000000e+04 -1.23735936e-01
4.96000000e+04 -1.24039509e-01
4.96000000e+04 -1.24039509e-01
4.97000000e+04 -1.24344155e-01
4.97000000e+04 -1.24344155e-01
4.98000000e+04 -1.24649880e-01
4.98000000e+04 -1.24649880e-01
4.99000000e+04 -1.24956689e-01
4.99000000e+04 -1.24956689e-01
5.00000000e+04 -1.25264586e-01
5.00000000e+04 -1.25264586e-01
5.01000000e+04 -1.25573577e-01
5.01000000e+04 -1.25573577e-01
5.02000000e+04 -1.25883667e-01
5.02000000e+04 -1.25883667e-01
5.03000000e+04 -1.26194862e-01
5.03000000e+04 -1.26194862e-01
5.04000000e+04 -1.26507165e-01
5.04000000e+04 -1.26507165e-01
5.05000000e+04 -1.26820583e-01
5.05000000e+04 -1.26820583e-01
5.06000000e+04 -1.27135122e-01
5.06000000e+04 -1.27135122e-01
5.07000000e+04 -1.27450785e-01
5.07000000e+04 -1.27450785e-01
5.08000000e+04 -1.27767579e-01
5.08000000e+04 -1.27767579e-01
5.09000000e+04 -1.28085510e-01
5.09000000e+04 -1.28085510e-01
5.10000000e+04 -1.28404581e-01
5.10000000e+04 -1.28404581e-01
5.11000000e+04 -1.28724800e-01
5.11000000e+04 -1.28724800e-01
5.12000000e+04 -1.29046171e-01
5.12000000e+04 -1.29046171e-01
5.13000000e+04 -1.29368700e-01
5.13000000e+04 -1.29368700e-01
5.14000000e+04 -1.29692392e-01
5.14000000e+04 -1.29692392e-01
5.15000000e+04 -1.30017254e-01
5.15000000e+04 -1.30017254e-01
5.16000000e+04 -1.30343290e-01
5.16000000e+04 -1.30343290e-01
5.17000000e+04 -1.30670506e-01
5.17000000e+04 -1.30670506e-01
5.18000000e+04 -1.30998909e-01
5.18000000e+04 -1.30998909e-01
5.19000000e+04 -1.31328503e-01
5.19000000e+04 -1.31328503e-01
5.20000000e+04 -1.31659295e-01
5.20000000e+04 -1.31659295e-01
5.21000000e+04 -1.31991290e-01
5.21000000e+04 -1.31991290e-01
5.22000000e+04 -1.32324494e-01
5.22000000e+04 -1.32324494e-01
5.23000000e+04 -1.32658913e-01
5.23000000e+04 -1.32658913e-01
5.24000000e+04 -1.32994553e-01
5.24000000e+04 -1.32994553e-01
5.25000000e+04 -1.33331419e-01
5.25000000e+04 -1.33331419e-01
5.26000000e+04 -1.33669518e-01
5.26000000e+04 -1.33669518e-01
5.27000000e+04 -1.34008856e-01
5.27000000e+04 -1.34008856e-01
5.28000000e+04 -1.34349439e-01
5.28000000e+04 -1.34349439e-01
5.29000000e+04 -1.34691273e-01
5.29000000e+04 -1.34691273e-01
5.30000000e+04 -1.35034363e-01
5.30000000e+04 -1.35034363e-01
5.31000000e+04 -1.35378716e-01
5.31000000e+04 -1.35378716e-01
5.32000000e+04 -1.35724339e-01
5.32000000e+04 -1.35724339e-01
5.33000000e+04 -1.36071237e-01
5.33000000e+04 -1.36071237e-01
5.34000000e+04 -1.36419417e-01
5.34000000e+04 -1.36419417e-01
5.35000000e+04 -1.36768885e-01
5.35000000e+04 -1.36768885e-01
5.36000000e+04 -1.37119647e-01
5.36000000e+04 -1.37119647e-01
5.37000000e+04 -1.37471710e-01
5.37000000e+04 -1.37471710e-01
5.38000000e+04 -1.37825080e-01
5.38000000e+04 -1.37825080e-01
5.39000000e+04 -1.38179764e-01
5.39000000e+04 -1.38179764e-01
5.40000000e+04 -1.38535767e-01
5.40000000e+04 -1.38535767e-01
5.41000000e+04 -1.38893098e-01
5.41000000e+04 -1.38893098e-01
5.42000000e+04 -1.39251761e-01
5.42000000e+04 -1.39251761e-01
5.43000000e+04 -1.39611764e-01
5.43000000e+04 -1.39611764e-01
5.44000000e+04 -1.39973113e-01
5.44000000e+04 -1.39973113e-01
5.45000000e+04 -1.40335816e-01
5.45000000e+04 -1.40335816e-01
5.46000000e+04 -1.40699878e-01
5.46000000e+04 -1.40699878e-01
5.47000000e+04 -1.41065307e-01
5.47000000e+04 -1.41065307e-01
5.48000000e+04 -1.41432109e-01
5.48000000e+04 -1.41432109e-01
5.49000000e+04 -1.41800291e-01
5.49000000e+04 -1.41800291e-01
5.50000000e+04 -1.42169861e-01
5.50000000e+04 -1.42169861e-01
5.51000000e+04 -1.42540824e-01
5.51000000e+04 -1.42540824e-01
5.52000000e+04 -1.42913189e-01
5.52000000e+04 -1.42913189e-01
5.53000000e+04 -1.43286961e-01
5.53000000e+04 -1.43286961e-01
5.54000000e+04 -1.43662149e-01
5.54000000e+04 -1.43662149e-01
5.55000000e+04 -1.44038759e-01
5.55000000e+04 -1.44038759e-01
5.56000000e+04 -1.44416798e-01
5.56000000e+04 -1.44416798e-01
5.57000000e+04 -1.44796274e-01
5.57000000e+04 -1.44796274e-01
5.58000000e+04 -1.45177194e-01
5.58000000e+04 -1.45177194e-01
5.59000000e+04 -1.45559565e-01
5.59000000e+04 -1.45559565e-01
5.60000000e+04 -1.45943394e-01
5.60000000e+04 -1.45943394e-01
5.61000000e+04 -1.46328689e-01
5.61000000e+04 -1.46328689e-01
5.62000000e+04 -1.46715457e-01
5.62000000e+04 -1.46715457e-01
5.63000000e+04 -1.47103706e-01
5.63000000e+04 -1.47103706e-01
5.64000000e+04 -1.47493443e-01
5.64000000e+04 -1.47493443e-01
5.65000000e+04 -1.47884676e-01
5.65000000e+04 -1.47884676e-01
5.66000000e+04 -1.48277413e-01
5.66000000e+04 -1.48277413e-01
5.67000000e+04 -1.48671660e-01
5.67000000e+04 -1.48671660e-01
5.68000000e+04 -1.49067426e-01
5.68000000e+04 -1.49067426e-01
5.69000000e+04 -1.49464719e-01
5.69000000e+04 -1.49464719e-01
5.70000000e+04 -1.49863546e-01
5.70000000e+04 -1.49863546e-01
5.71000000e+04 -1.50263915e-01
5.71000000e+04 -1.50263915e-01
5.72000000e+04 -1.50665834e-01
5.72000000e+04 -1.50665834e-01
5.73000000e+04 -1.51069311e-01
5.73000000e+04 -1.51069311e-01
5.74000000e+04 -1.51474354e-01
5.74000000e+04 -1.51474354e-01
5.75000000e+04 -1.51880972e-01
5.75000000e+04 -1.51880972e-01
5.76000000e+04 -1.52289171e-01
5.76000000e+04 -1.52289171e-01
5.77000000e+04 -1.52698961e-01
5.77000000e+04 -1.52698961e-01
5.78000000e+04 -1.53110349e-01
5.78000000e+04 -1.53110349e-01
5.79000000e+04 -1.53523345e-01
5.79000000e+04 -1.53523345e-01
5.80000000e+04 -1.53937955e-01
5.80000000e+04 -1.53937955e-01
5.81000000e+04 -1.54354189e-01
5.81000000e+04 -1.54354189e-01
5.82000000e+04 -1.54772054e-01
5.82000000e+04 -1.54772054e-01
5.83000000e+04 -1.55191560e-01
5.83000000e+04 -1.55191560e-01
5.84000000e+04 -1.55612715e-01
5.84000000e+04 -1.55612715e-01
5.85000000e+04 -1.56035528e-01
5.85000000e+04 -1.56035528e-01
5.86000000e+04 -1.56460006e-01
5.86000000e+04 -1.56460006e-01
5.87000000e+04 -1.56886160e-01
5.87000000e+04 -1.56886160e-01
5.88000000e+04 -1.57313997e-01
5.88000000e+04 -1.57313997e-01
5.89000000e+04 -1.57743526e-01
5.89000000e+04 -1.57743526e-01
5.90000000e+04 -1.58174756e-01
5.90000000e+04 -1.58174756e-01
5.91000000e+04 -1.58607697e-01
5.91000000e+04 -1.58607697e-01
5.92000000e+04 -1.59042356e-01
5.92000000e+04 -1.59042356e-01
5.93000000e+04 -1.59478744e-01
5.93000000e+04 -1.59478744e-01
5.94000000e+04 -1.59916869e-01
5.94000000e+04 -1.59916869e-01
5.95000000e+04 -1.60356740e-01
5.95000000e+04 -1.60356740e-01
5.96000000e+04 -1.60798367e-01
5.96000000e+04 -1.60798367e-01
5.97000000e+04 -1.61241759e-01
5.97000000e+04 -1.61241759e-01
5.98000000e+04 -1.61686925e-01
5.98000000e+04 -1.61686925e-01
5.99000000e+04 -1.62133874e-01
5.99000000e+04 -1.62133874e-01
6.00000000e+04 -1.62582617e-01
6.00000000e+04 -1.62582617e-01
6.01000000e+04 -1.63033162e-01
6.01000000e+04 -1.63033162e-01
6.02000000e+04 -1.63485519e-01
6.02000000e+04 -1.63485519e-01
6.03000000e+04 -1.63939698e-01
6.03000000e+04 -1.63939698e-01
6.04000000e+04 -1.64395708e-01
6.04000000e+04 -1.64395708e-01
6.05000000e+04 -1.64853559e-01
6.05000000e+04 -1.64853559e-01
6.06000000e+04 -1.65313261e-01
6.06000000e+04 -1.65313261e-01
6.07000000e+04 -1.65774825e-01
6.07000000e+04 -1.65774825e-01
6.08000000e+04 -1.66238259e-01
6.08000000e+04 -1.66238259e-01
6.09000000e+04 -1.66703574e-01
6.09000000e+04 -1.66703574e-01
6.10000000e+04 -1.67170779e-01
6.10000000e+04 -1.67170779e-01
6.11000000e+04 -1.67639886e-01
6.11000000e+04 -1.67639886e-01
6.12000000e+04 -1.68110905e-01
6.12000000e+04 -1.68110905e-01
6.13000000e+04 -1.68583844e-01
6.13000000e+04 -1.68583844e-01
6.14000000e+04 -1.69058716e-01
6.14000000e+04 -1.69058716e-01
6.15000000e+04 -1.69535530e-01
6.15000000e+04 -1.69535530e-01
6.16000000e+04 -1.70014297e-01
6.16000000e+04 -1.70014297e-01
6.17000000e+04 -1.70495028e-01
6.17000000e+04 -1.70495028e-01
6.18000000e+04 -1.70977732e-01
6.18000000e+04 -1.70977732e-01
6.19000000e+04 -1.71462421e-01
6.19000000e+04 -1.71462421e-01
6.20000000e+04 -1.71949106e-01
6.20000000e+04 -1.71949106e-01
6.21000000e+04 -1.72437797e-01
6.21000000e+04 -1.72437797e-01
6.22000000e+04 -1.72928506e-01
6.22000000e+04 -1.72928506e-01
6.23000000e+04 -1.73421242e-01
6.23000000e+04 -1.73421242e-01
6.24000000e+04 -1.73916018e-01
6.24000000e+04 -1.73916018e-01
6.25000000e+04 -1.74412845e-01
6.25000000e+04 -1.74412845e-01
6.26000000e+04 -1.74911733e-01
6.26000000e+04 -1.74911733e-01
6.27000000e+04 -1.75412694e-01
6.27000000e+04 -1.75412694e-01
6.28000000e+04 -1.75915739e-01
6.28000000e+04 -1.75915739e-01
6.29000000e+04 -1.76420880e-01
6.29000000e+04 -1.76420880e-01
6.30000000e+04 -1.76928128e-01
6.30000000e+04 -1.76928128e-01
6.31000000e+04 -1.77437496e-01
6.31000000e+04 -1.77437496e-01
6.32000000e+04 -1.77948993e-01
6.32000000e+04 -1.77948993e-01
6.33000000e+04 -1.78462633e-01
6.33000000e+04 -1.78462633e-01
6.34000000e+04 -1.78978427e-01
6.34000000e+04 -1.78978427e-01
6.35000000e+04 -1.79496387e-01
6.35000000e+04 -1.79496387e-01
6.36000000e+04 -1.80016526e-01
6.36000000e+04 -1.80016526e-01
6.37000000e+04 -1.80538854e-01
6.37000000e+04 -1.80538854e-01
6.38000000e+04 -1.81063384e-01
6.38000000e+04 -1.81063384e-01
6.39000000e+04 -1.81590129e-01
6.39000000e+04 -1.81590129e-01
6.40000000e+04 -1.82119100e-01
6.40000000e+04 -1.82119100e-01
6.41000000e+04 -1.82650311e-01
6.41000000e+04 -1.82650311e-01
6.42000000e+04 -1.83183773e-01
6.42000000e+04 -1.83183773e-01
6.43000000e+04 -1.83719500e-01
6.43000000e+04 -1.83719500e-01
6.44000000e+04 -1.84257503e-01
6.44000000e+04 -1.84257503e-01
6.45000000e+04 -1.84797796e-01
6.45000000e+04 -1.84797796e-01
6.46000000e+04 -1.85340392e-01
6.46000000e+04 -1.85340392e-01
6.47000000e+04 -1.85885302e-01
6.47000000e+04 -1.85885302e-01
6.48000000e+04 -1.86432541e-01
6.48000000e+04 -1.86432541e-01
6.49000000e+04 -1.86982122e-01
6.49000000e+04 -1.86982122e-01
6.50000000e+04 -1.87534057e-01
6.50000000e+04 -1.87534057e-01
6.51000000e+04 -1.88088360e-01
6.51000000e+04 -1.88088360e-01
6.52000000e+04 -1.88645045e-01
6.52000000e+04 -1.88645045e-01
6.53000000e+04 -1.89204124e-01
6.53000000e+04 -1.89204124e-01
6.54000000e+04 -1.89765611e-01
6.54000000e+04 -1.89765611e-01
6.55000000e+04 -1.90329520e-01
6.55000000e+04 -1.90329520e-01
6.56000000e+04 -1.90895865e-01
6.56000000e+04 -1.90895865e-01
6.57000000e+04 -1.91464659e-01
6.57000000e+04 -1.91464659e-01
6.58000000e+04 -1.92035917e-01
6.58000000e+04 -1.92035917e-01
6.59000000e+04 -1.92609652e-01
6.59000000e+04 -1.92609652e-01
6.60000000e+04 -1.93185879e-01
6.60000000e+04 -1.93185879e-01
6.61000000e+04 -1.93764612e-01
6.61000000e+04 -1.93764612e-01
6.62000000e+04 -1.94345865e-01
6.62000000e+04 -1.94345865e-01
6.63000000e+04 -1.94929652e-01
6.63000000e+04 -1.94929652e-01
6.64000000e+04 -1.95515988e-01
6.64000000e+04 -1.95515988e-01
6.65000000e+04 -1.96104888e-01
6.65000000e+04 -1.96104888e-01
6.66000000e+04 -1.96696366e-01
6.66000000e+04 -1.96696366e-01
6.67000000e+04 -1.97290438e-01
6.67000000e+04 -1.97290438e-01
6.68000000e+04 -1.97887118e-01
6.68000000e+04 -1.97887118e-01
6.69000000e+04 -1.98486420e-01
6.69000000e+04 -1.98486420e-01
6.70000000e+04 -1.99088362e-01
6.70000000e+04 -1.99088362e-01
6.71000000e+04 -1.99692956e-01
6.71000000e+04 -1.99692956e-01
6.72000000e+04 -2.00300220e-01
6.72000000e+04 -2.00300220e-01
6.73000000e+04 -2.00910168e-01
6.73000000e+04 -2.00910168e-01
6.74000000e+04 -2.01522816e-01
6.74000000e+04 -2.01522816e-01
6.75000000e+04 -2.02138180e-01
6.75000000e+04 -2.02138180e-01
6.76000000e+04 -2.02756275e-01
6.76000000e+04 -2.02756275e-01
6.77000000e+04 -2.03377118e-01
6.77000000e+04 -2.03377118e-01
6.78000000e+04 -2.04000724e-01
6.78000000e+04 -2.04000724e-01
6.79000000e+04 -2.04627109e-01
6.79000000e+04 -2.04627109e-01
6.80000000e+04 -2.05256291e-01
6.80000000e+04 -2.05256291e-01
6.81000000e+04 -2.05888284e-01
6.81000000e+04 -2.05888284e-01
6.82000000e+04 -2.06523106e-01
6.82000000e+04 -2.06523106e-01
6.83000000e+04 -2.07160773e-01
6.83000000e+04 -2.07160773e-01
6.84000000e+04 -2.07801302e-01
6.84000000e+04 -2.07801302e-01
6.85000000e+04 -2.08444710e-01
6.85000000e+04 -2.08444710e-01
6.86000000e+04 -2.09091013e-01
6.86000000e+04 -2.09091013e-01
6.87000000e+04 -2.09740229e-01
6.87000000e+04 -2.09740229e-01
6.88000000e+04 -2.10392375e-01
6.88000000e+04 -2.10392375e-01
6.89000000e+04 -2.11047469e-01
6.89000000e+04 -2.11047469e-01
6.90000000e+04 -2.11705527e-01
6.90000000e+04 -2.11705527e-01
6.91000000e+04 -2.12366567e-01
6.91000000e+04 -2.12366567e-01
6.92000000e+04 -2.13030608e-01
6.92000000e+04 -2.13030608e-01
6.93000000e+04 -2.13697666e-01
6.93000000e+04 -2.13697666e-01
6.94000000e+04 -2.14367760e-01
6.94000000e+04 -2.14367760e-01
6.95000000e+04 -2.15040908e-01
6.95000000e+04 -2.15040908e-01
6.96000000e+04 -2.15717127e-01
6.96000000e+04 -2.15717127e-01
6.97000000e+04 -2.16396438e-01
6.97000000e+04 -2.16396438e-01
6.98000000e+04 -2.17078857e-01
6.98000000e+04 -2.17078857e-01
6.99000000e+04 -2.17764403e-01
6.99000000e+04 -2.17764403e-01
7.00000000e+04 -2.18453096e-01
7.00000000e+04 -2.18453096e-01
7.01000000e+04 -2.19144954e-01
7.01000000e+04 -2.19144954e-01
7.02000000e+04 -2.19839997e-01
7.02000000e+04 -2.19839997e-01
7.03000000e+04 -2.20538242e-01
7.03000000e+04 -2.20538242e-01
7.04000000e+04 -2.21239710e-01
7.04000000e+04 -2.21239710e-01
7.05000000e+04 -2.21944420e-01
7.05000000e+04 -2.21944420e-01
7.06000000e+04 -2.22652392e-01
7.06000000e+04 -2.22652392e-01
7.07000000e+04 -2.23363645e-01
7.07000000e+04 -2.23363645e-01
7.08000000e+04 -2.24078199e-01
7.08000000e+04 -2.24078199e-01
7.09000000e+04 -2.24796075e-01
7.09000000e+04 -2.24796075e-01
7.10000000e+04 -2.25517292e-01
7.10000000e+04 -2.25517292e-01
7.11000000e+04 -2.26241870e-01
7.11000000e+04 -2.26241870e-01
7.12000000e+04 -2.26969831e-01
7.12000000e+04 -2.26969831e-01
7.13000000e+04 -2.27701194e-01
7.13000000e+04 -2.27701194e-01
7.14000000e+04 -2.28435981e-01
7.14000000e+04 -2.28435981e-01
7.15000000e+04 -2.29174213e-01
7.15000000e+04 -2.29174213e-01
7.16000000e+04 -2.29915910e-01
7.16000000e+04 -2.29915910e-01
7.17000000e+04 -2.30661094e-01
7.17000000e+04 -2.30661094e-01
7.18000000e+04 -2.31409785e-01
7.18000000e+04 -2.31409785e-01
7.19000000e+04 -2.32162007e-01
7.19000000e+04 -2.32162007e-01
7.20000000e+04 -2.32917780e-01
7.20000000e+04 -2.32917780e-01
7.21000000e+04 -2.33677126e-01
7.21000000e+04 -2.33677126e-01
7.22000000e+04 -2.34440067e-01
7.22000000e+04 -2.34440067e-01
7.23000000e+04 -2.35206625e-01
7.23000000e+04 -2.35206625e-01
7.24000000e+04 -2.35976824e-01
7.24000000e+04 -2.35976824e-01
7.25000000e+04 -2.36750685e-01
7.25000000e+04 -2.36750685e-01
7.26000000e+04 -2.37528230e-01
7.26000000e+04 -2.37528230e-01
7.27000000e+04 -2.38309484e-01
7.27000000e+04 -2.38309484e-01
7.28000000e+04 -2.39094468e-01
7.28000000e+04 -2.39094468e-01
7.29000000e+04 -2.39883206e-01
7.29000000e+04 -2.39883206e-01
7.30000000e+04 -2.40675722e-01
7.30000000e+04 -2.40675722e-01
7.31000000e+04 -2.41472039e-01
7.31000000e+04 -2.41472039e-01
7.32000000e+04 -2.42272181e-01
7.32000000e+04 -2.42272181e-01
7.33000000e+04 -2.43076171e-01
7.33000000e+04 -2.43076171e-01
7.34000000e+04 -2.43884034e-01
7.34000000e+04 -2.43884034e-01
7.35000000e+04 -2.44695793e-01
7.35000000e+04 -2.44695793e-01
7.36000000e+04 -2.45511474e-01
7.36000000e+04 -2.45511474e-01
7.37000000e+04 -2.46331102e-01
7.37000000e+04 -2.46331102e-01
7.38000000e+04 -2.47154700e-01
7.38000000e+04 -2.47154700e-01
7.39000000e+04 -2.47982294e-01
7.39000000e+04 -2.47982294e-01
7.40000000e+04 -2.48813909e-01
7.40000000e+04 -2.48813909e-01
7.41000000e+04 -2.49649570e-01
7.41000000e+04 -2.49649570e-01
7.42000000e+04 -2.50489303e-01
7.42000000e+04 -2.50489303e-01
7.43000000e+04 -2.51333134e-01
7.43000000e+04 -2.51333134e-01
7.44000000e+04 -2.52181089e-01
7.44000000e+04 -2.52181089e-01
7.45000000e+04 -2.53033194e-01
7.45000000e+04 -2.53033194e-01
7.46000000e+04 -2.53889475e-01
7.46000000e+04 -2.53889475e-01
7.47000000e+04 -2.54749959e-01
7.47000000e+04 -2.54749959e-01
7.48000000e+04 -2.55614673e-01
7.48000000e+04 -2.55614673e-01
7.49000000e+04 -2.56483643e-01
7.49000000e+04 -2.56483643e-01
7.50000000e+04 -2.57356897e-01
7.50000000e+04 -2.57356897e-01
7.51000000e+04 -2.58234462e-01
7.51000000e+04 -2.58234462e-01
7.52000000e+04 -2.59116366e-01
7.52000000e+04 -2.59116366e-01
7.53000000e+04 -2.60002637e-01
7.53000000e+04 -2.60002637e-01
7.54000000e+04 -2.60893302e-01
7.54000000e+04 -2.60893302e-01
7.55000000e+04 -2.61788390e-01
7.55000000e+04 -2.61788390e-01
7.56000000e+04 -2.62687929e-01
7.56000000e+04 -2.62687929e-01
7.57000000e+04 -2.63591948e-01
7.57000000e+04 -2.63591948e-01
7.58000000e+04 -2.64500476e-01
7.58000000e+04 -2.64500476e-01
7.59000000e+04 -2.65413543e-01
7.59000000e+04 -2.65413543e-01
7.60000000e+04 -2.66331176e-01
7.60000000e+04 -2.66331176e-01
7.61000000e+04 -2.67253406e-01
7.61000000e+04 -2.67253406e-01
7.62000000e+04 -2.68180263e-01
7.62000000e+04 -2.68180263e-01
7.63000000e+04 -2.69111777e-01
7.63000000e+04 -2.69111777e-01
7.64000000e+04 -2.70047978e-01
7.64000000e+04 -2.70047978e-01
7.65000000e+04 -2.70988896e-01
7.65000000e+04 -2.70988896e-01
7.66000000e+04 -2.71934562e-01
7.66000000e+04 -2.71934562e-01
7.67000000e+04 -2.72885008e-01
7.67000000e+04 -2.72885008e-01
7.68000000e+04 -2.73840264e-01
7.68000000e+04 -2.73840264e-01
7.69000000e+04 -2.74800362e-01
7.69000000e+04 -2.74800362e-01
7.70000000e+04 -2.75765334e-01
7.70000000e+04 -2.75765334e-01
7.71000000e+04 -2.76735211e-01
7.71000000e+04 -2.76735211e-01
7.72000000e+04 -2.77710026e-01
7.72000000e+04 -2.77710026e-01
7.73000000e+04 -2.78689811e-01
7.73000000e+04 -2.78689811e-01
7.74000000e+04 -2.79674599e-01
7.74000000e+04 -2.79674599e-01
7.75000000e+04 -2.80664422e-01
7.75000000e+04 -2.80664422e-01
7.76000000e+04 -2.81659315e-01
7.76000000e+04 -2.81659315e-01
7.77000000e+04 -2.82659311e-01
7.77000000e+04 -2.82659311e-01
7.78000000e+04 -2.83664442e-01
7.78000000e+04 -2.83664442e-01
7.79000000e+04 -2.84674745e-01
7.79000000e+04 -2.84674745e-01
7.80000000e+04 -2.85690251e-01
7.80000000e+04 -2.85690251e-01
7.81000000e+04 -2.86710997e-01
7.81000000e+04 -2.86710997e-01
7.82000000e+04 -2.87737017e-01
7.82000000e+04 -2.87737017e-01
7.83000000e+04 -2.88768346e-01
7.83000000e+04 -2.88768346e-01
7.84000000e+04 -2.89805019e-01
7.84000000e+04 -2.89805019e-01
7.85000000e+04 -2.90847072e-01
7.85000000e+04 -2.90847072e-01
7.86000000e+04 -2.91894541e-01
7.86000000e+04 -2.91894541e-01
7.87000000e+04 -2.92947463e-01
7.87000000e+04 -2.92947463e-01
7.88000000e+04 -2.94005873e-01
7.88000000e+04 -2.94005873e-01
7.89000000e+04 -2.95069809e-01
7.89000000e+04 -2.95069809e-01
7.90000000e+04 -2.96139308e-01
7.90000000e+04 -2.96139308e-01
7.91000000e+04 -2.97214406e-01
7.91000000e+04 -2.97214406e-01
7.92000000e+04 -2.98295142e-01
7.92000000e+04 -2.98295142e-01
7.93000000e+04 -2.99381554e-01
7.93000000e+04 -2.99381554e-01
7.94000000e+04 -3.00473680e-01
7.94000000e+04 -3.00473680e-01
7.95000000e+04 -3.01571558e-01
7.95000000e+04 -3.01571558e-01
7.96000000e+04 -3.02675228e-01
7.96000000e+04 -3.02675228e-01
7.97000000e+04 -3.03784728e-01
7.97000000e+04 -3.03784728e-01
7.98000000e+04 -3.04900098e-01
7.98000000e+04 -3.04900098e-01
7.99000000e+04 -3.06021379e-01
7.99000000e+04 -3.06021379e-01
8.00000000e+04 -3.07148609e-01
8.00000000e+04 -3.07148609e-01
8.01000000e+04 -3.08281830e-01
8.01000000e+04 -3.08281830e-01
8.02000000e+04 -3.09421083e-01
8.02000000e+04 -3.09421083e-01
8.03000000e+04 -3.10566408e-01
8.03000000e+04 -3.10566408e-01
8.04000000e+04 -3.11717847e-01
8.04000000e+04 -3.11717847e-01
8.05000000e+04 -3.12875441e-01
8.05000000e+04 -3.12875441e-01
8.06000000e+04 -3.14039234e-01
8.06000000e+04 -3.14039234e-01
8.07000000e+04 -3.15209267e-01
8.07000000e+04 -3.15209267e-01
8.08000000e+04 -3.16385583e-01
8.08000000e+04 -3.16385583e-01
8.09000000e+04 -3.17568225e-01
8.09000000e+04 -3.17568225e-01
8.10000000e+04 -3.18757238e-01
8.10000000e+04 -3.18757238e-01
8.11000000e+04 -3.19952663e-01
8.11000000e+04 -3.19952663e-01
8.12000000e+04 -3.21154547e-01
8.12000000e+04 -3.21154547e-01
8.13000000e+04 -3.22362933e-01
8.13000000e+04 -3.22362933e-01
8.14000000e+04 -3.23577866e-01
8.14000000e+04 -3.23577866e-01
8.15000000e+04 -3.24799392e-01
8.15000000e+04 -3.24799392e-01
8.16000000e+04 -3.26027557e-01
8.16000000e+04 -3.26027557e-01
8.17000000e+04 -3.27262405e-01
8.17000000e+04 -3.27262405e-01
8.18000000e+04 -3.28503984e-01
8.18000000e+04 -3.28503984e-01
8.19000000e+04 -3.29752341e-01
8.19000000e+04 -3.29752341e-01
8.20000000e+04 -3.31007522e-01
8.20000000e+04 -3.31007522e-01
8.21000000e+04 -3.32269575e-01
8.21000000e+04 -3.32269575e-01
8.22000000e+04 -3.33538548e-01
8.22000000e+04 -3.33538548e-01
8.23000000e+04 -3.34814490e-01
8.23000000e+04 -3.34814490e-01
8.24000000e+04 -3.36097448e-01
8.24000000e+04 -3.36097448e-01
8.25000000e+04 -3.37387473e-01
8.25000000e+04 -3.37387473e-01
8.26000000e+04 -3.38684613e-01
8.26000000e+04 -3.38684613e-01
8.27000000e+04 -3.39988919e-01
8.27000000e+04 -3.39988919e-01
8.28000000e+04 -3.41300440e-01
8.28000000e+04 -3.41300440e-01
8.29000000e+04 -3.42619228e-01
8.29000000e+04 -3.42619228e-01
8.30000000e+04 -3.43945334e-01
8.30000000e+04 -3.43945334e-01
8.31000000e+04 -3.45278809e-01
8.31000000e+04 -3.45278809e-01
8.32000000e+04 -3.46619705e-01
8.32000000e+04 -3.46619705e-01
8.33000000e+04 -3.47968075e-01
8.33000000e+04 -3.47968075e-01
8.34000000e+04 -3.49323971e-01
8.34000000e+04 -3.49323971e-01
8.35000000e+04 -3.50687446e-01
8.35000000e+04 -3.50687446e-01
8.36000000e+04 -3.52058555e-01
8.36000000e+04 -3.52058555e-01
8.37000000e+04 -3.53437352e-01
8.37000000e+04 -3.53437352e-01
8.38000000e+04 -3.54823890e-01
8.38000000e+04 -3.54823890e-01
8.39000000e+04 -3.56218225e-01
8.39000000e+04 -3.56218225e-01
8.40000000e+04 -3.57620413e-01
8.40000000e+04 -3.57620413e-01
8.41000000e+04 -3.59030510e-01
8.41000000e+04 -3.59030510e-01
8.42000000e+04 -3.60448571e-01
8.42000000e+04 -3.60448571e-01
8.43000000e+04 -3.61874654e-01
8.43000000e+04 -3.61874654e-01
8.44000000e+04 -3.63308815e-01
8.44000000e+04 -3.63308815e-01
8.45000000e+04 -3.64751114e-01
8.45000000e+04 -3.64751114e-01
8.46000000e+04 -3.66201607e-01
8.46000000e+04 -3.66201607e-01
8.47000000e+04 -3.67660355e-01
8.47000000e+04 -3.67660355e-01
8.48000000e+04 -3.69127415e-01
8.48000000e+04 -3.69127415e-01
8.49000000e+04 -3.70602848e-01
8.49000000e+04 -3.70602848e-01
8.50000000e+04 -3.72086714e-01
8.50000000e+04 -3.72086714e-01
8.51000000e+04 -3.73579073e-01
8.51000000e+04 -3.73579073e-01
8.52000000e+04 -3.75079987e-01
8.52000000e+04 -3.75079987e-01
8.53000000e+04 -3.76589518e-01
8.53000000e+04 -3.76589518e-01
8.54000000e+04 -3.78107727e-01
8.54000000e+04 -3.78107727e-01
8.55000000e+04 -3.79634678e-01
8.55000000e+04 -3.79634678e-01
8.56000000e+04 -3.81170433e-01
8.56000000e+04 -3.81170433e-01
8.57000000e+04 -3.82715057e-01
8.57000000e+04 -3.82715057e-01
8.58000000e+04 -3.84268613e-01
8.58000000e+04 -3.84268613e-01
8.59000000e+04 -3.85831167e-01
8.59000000e+04 -3.85831167e-01
8.60000000e+04 -3.87402784e-01
8.60000000e+04 -3.87402784e-01
8.61000000e+04 -3.88983529e-01
8.61000000e+04 -3.88983529e-01
8.62000000e+04 -3.90573470e-01
8.62000000e+04 -3.90573470e-01
8.63000000e+04 -3.92172672e-01
8.63000000e+04 -3.92172672e-01
8.64000000e+04 -3.93781205e-01
8.64000000e+04 -3.93781205e-01
8.65000000e+04 -3.95399135e-01
8.65000000e+04 -3.95399135e-01
8.66000000e+04 -3.97026531e-01
8.66000000e+04 -3.97026531e-01
8.67000000e+04 -3.98663463e-01
8.67000000e+04 -3.98663463e-01
8.68000000e+04 -4.00310000e-01
8.68000000e+04 -4.00310000e-01
8.69000000e+04 -4.01966213e-01
8.69000000e+04 -4.01966213e-01
8.70000000e+04 -4.03632173e-01
8.70000000e+04 -4.03632173e-01
8.71000000e+04 -4.05307951e-01
8.71000000e+04 -4.05307951e-01
8.72000000e+04 -4.06993619e-01
8.72000000e+04 -4.06993619e-01
8.73000000e+04 -4.08689250e-01
8.73000000e+04 -4.08689250e-01
8.74000000e+04 -4.10394917e-01
8.74000000e+04 -4.10394917e-01
8.75000000e+04 -4.12110695e-01
8.75000000e+04 -4.12110695e-01
8.76000000e+04 -4.13836657e-01
8.76000000e+04 -4.13836657e-01
8.77000000e+04 -4.15572879e-01
8.77000000e+04 -4.15572879e-01
8.78000000e+04 -4.17319437e-01
8.78000000e+04 -4.17319437e-01
8.79000000e+04 -4.19076407e-01
8.79000000e+04 -4.19076407e-01
8.80000000e+04 -4.20843866e-01
8.80000000e+04 -4.20843866e-01
8.81000000e+04 -4.22621891e-01
8.81000000e+04 -4.22621891e-01
8.82000000e+04 -4.24410561e-01
8.82000000e+04 -4.24410561e-01
8.83000000e+04 -4.26209955e-01
8.83000000e+04 -4.26209955e-01
8.84000000e+04 -4.28020153e-01
8.84000000e+04 -4.28020153e-01
8.85000000e+04 -4.29841234e-01
8.85000000e+04 -4.29841234e-01
8.86000000e+04 -4.31673279e-01
8.86000000e+04 -4.31673279e-01
8.87000000e+04 -4.33516370e-01
8.87000000e+04 -4.33516370e-01
8.88000000e+04 -4.35370590e-01
8.88000000e+04 -4.35370590e-01
8.89000000e+04 -4.37236020e-01
8.89000000e+04 -4.37236020e-01
8.90000000e+04 -4.39112745e-01
8.90000000e+04 -4.39112745e-01
8.91000000e+04 -4.41000849e-01
8.91000000e+04 -4.41000849e-01
8.92000000e+04 -4.42900417e-01
8.92000000e+04 -4.42900417e-01
8.93000000e+04 -4.44811534e-01
8.93000000e+04 -4.44811534e-01
8.94000000e+04 -4.46734287e-01
8.94000000e+04 -4.46734287e-01
8.95000000e+04 -4.48668762e-01
8.95000000e+04 -4.48668762e-01
8.96000000e+04 -4.50615048e-01
8.96000000e+04 -4.50615048e-01
8.97000000e+04 -4.52573233e-01
8.97000000e+04 -4.52573233e-01
8.98000000e+04 -4.54543406e-01
8.98000000e+04 -4.54543406e-01
8.99000000e+04 -4.56525657e-01
8.99000000e+04 -4.56525657e-01
9.00000000e+04 -4.58520076e-01
9.00000000e+04 -4.58520076e-01
9.01000000e+04 -4.60526755e-01
9.01000000e+04 -4.60526755e-01
9.02000000e+04 -4.62545787e-01
9.02000000e+04 -4.62545787e-01
9.03000000e+04 -4.64577263e-01
9.03000000e+04 -4.64577263e-01
9.04000000e+04 -4.66621277e-01
9.04000000e+04 -4.66621277e-01
9.05000000e+04 -4.68677925e-01
9.05000000e+04 -4.68677925e-01
9.06000000e+04 -4.70747300e-01
9.06000000e+04 -4.70747300e-01
9.07000000e+04 -4.72829499e-01
9.07000000e+04 -4.72829499e-01
9.08000000e+04 -4.74924618e-01
9.08000000e+04 -4.74924618e-01
9.09000000e+04 -4.77032755e-01
9.09000000e+04 -4.77032755e-01
9.10000000e+04 -4.79154008e-01
9.10000000e+04 -4.79154008e-01
9.11000000e+04 -4.81288476e-01
9.11000000e+04 -4.81288476e-01
9.12000000e+04 -4.83436259e-01
9.12000000e+04 -4.83436259e-01
9.13000000e+04 -4.85597457e-01
9.13000000e+04 -4.85597457e-01
9.14000000e+04 -4.87772171e-01
9.14000000e+04 -4.87772171e-01
9.15000000e+04 -4.89960505e-01
9.15000000e+04 -4.89960505e-01
9.16000000e+04 -4.92162560e-01
9.16000000e+04 -4.92162560e-01
9.17000000e+04 -4.94378441e-01
9.17000000e+04 -4.94378441e-01
9.18000000e+04 -4.96608252e-01
9.18000000e+04 -4.96608252e-01
9.19000000e+04 -4.98852098e-01
9.19000000e+04 -4.98852098e-01
9.20000000e+04 -5.01110087e-01
9.20000000e+04 -5.01110087e-01
9.21000000e+04 -5.03382324e-01
9.21000000e+04 -5.03382324e-01
9.22000000e+04 -5.05668919e-01
9.22000000e+04 -5.05668919e-01
9.23000000e+04 -5.07969979e-01
9.23000000e+04 -5.07969979e-01
9.24000000e+04 -5.10285615e-01
9.24000000e+04 -5.10285615e-01
9.25000000e+04 -5.12615937e-01
9.25000000e+04 -5.12615937e-01
9.26000000e+04 -5.14961056e-01
9.26000000e+04 -5.14961056e-01
9.27000000e+04 -5.17321084e-01
9.27000000e+04 -5.17321084e-01
9.28000000e+04 -5.19696135e-01
9.28000000e+04 -5.19696135e-01
9.29000000e+04 -5.22086323e-01
9.29000000e+04 -5.22086323e-01
9.30000000e+04 -5.24491761e-01
9.30000000e+04 -5.24491761e-01
9.31000000e+04 -5.26912567e-01
9.31000000e+04 -5.26912567e-01
9.32000000e+04 -5.29348856e-01
9.32000000e+04 -5.29348856e-01
9.33000000e+04 -5.31800747e-01
9.33000000e+04 -5.31800747e-01
9.34000000e+04 -5.34268357e-01
9.34000000e+04 -5.34268357e-01
9.35000000e+04 -5.36751805e-01
9.35000000e+04 -5.36751805e-01
9.36000000e+04 -5.39251213e-01
9.36000000e+04 -5.39251213e-01
9.37000000e+04 -5.41766700e-01
9.37000000e+04 -5.41766700e-01
9.38000000e+04 -5.44298389e-01
9.38000000e+04 -5.44298389e-01
9.39000000e+04 -5.46846403e-01
9.39000000e+04 -5.46846403e-01
9.40000000e+04 -5.49410866e-01
9.40000000e+04 -5.49410866e-01
9.41000000e+04 -5.51991902e-01
9.41000000e+04 -5.51991902e-01
9.42000000e+04 -5.54589636e-01
9.42000000e+04 -5.54589636e-01
9.43000000e+04 -5.57204196e-01
9.43000000e+04 -5.57204196e-01
9.44000000e+04 -5.59835709e-01
9.44000000e+04 -5.59835709e-01
9.45000000e+04 -5.62484304e-01
9.45000000e+04 -5.62484304e-01
9.46000000e+04 -5.65150108e-01
9.46000000e+04 -5.65150108e-01
9.47000000e+04 -5.67833254e-01
9.47000000e+04 -5.67833254e-01
9.48000000e+04 -5.70533872e-01
9.48000000e+04 -5.70533872e-01
9.49000000e+04 -5.73252094e-01
9.49000000e+04 -5.73252094e-01
9.50000000e+04 -5.75988053e-01
9.50000000e+04 -5.75988053e-01
9.51000000e+04 -5.78741884e-01
9.51000000e+04 -5.78741884e-01
9.52000000e+04 -5.81513720e-01
9.52000000e+04 -5.81513720e-01
9.53000000e+04 -5.84303699e-01
9.53000000e+04 -5.84303699e-01
9.54000000e+04 -5.87111957e-01
9.54000000e+04 -5.87111957e-01
9.55000000e+04 -5.89938631e-01
9.55000000e+04 -5.89938631e-01
9.56000000e+04 -5.92783861e-01
9.56000000e+04 -5.92783861e-01
9.57000000e+04 -5.95647785e-01
9.57000000e+04 -5.95647785e-01
9.58000000e+04 -5.98530546e-01
9.58000000e+04 -5.98530546e-01
9.59000000e+04 -6.01432283e-01
9.59000000e+04 -6.01432283e-01
9.60000000e+04 -6.04353140e-01
9.60000000e+04 -6.04353140e-01
9.61000000e+04 -6.07293261e-01
9.61000000e+04 -6.07293261e-01
9.62000000e+04 -6.10252789e-01
9.62000000e+04 -6.10252789e-01
9.63000000e+04 -6.13231869e-01
9.63000000e+04 -6.13231869e-01
9.64000000e+04 -6.16230649e-01
9.64000000e+04 -6.16230649e-01
9.65000000e+04 -6.19249275e-01
9.65000000e+04 -6.19249275e-01
9.66000000e+04 -6.22287895e-01
9.66000000e+04 -6.22287895e-01
9.67000000e+04 -6.25346658e-01
9.67000000e+04 -6.25346658e-01
9.68000000e+04 -6.28425715e-01
9.68000000e+04 -6.28425715e-01
9.69000000e+04 -6.31525217e-01
9.69000000e+04 -6.31525217e-01
9.70000000e+04 -6.34645314e-01
9.70000000e+04 -6.34645314e-01
9.71000000e+04 -6.37786161e-01
9.71000000e+04 -6.37786161e-01
9.72000000e+04 -6.40947910e-01
9.72000000e+04 -6.40947910e-01
9.73000000e+04 -6.44130716e-01
9.73000000e+04 -6.44130716e-01
9.74000000e+04 -6.47334735e-01
9.74000000e+04 -6.47334735e-01
9.75000000e+04 -6.50560123e-01
9.75000000e+04 -6.50560123e-01
9.76000000e+04 -6.53807037e-01
9.76000000e+04 -6.53807037e-01
9.77000000e+04 -6.57075636e-01
9.77000000e+04 -6.57075636e-01
9.78000000e+04 -6.60366078e-01
9.78000000e+04 -6.60366078e-01
9.79000000e+04 -6.63678524e-01
9.79000000e+04 -6.63678524e-01
9.80000000e+04 -6.67013133e-01
9.80000000e+04 -6.67013133e-01
9.81000000e+04 -6.70370069e-01
9.81000000e+04 -6.70370069e-01
9.82000000e+04 -6.73749493e-01
9.82000000e+04 -6.73749493e-01
9.83000000e+04 -6.77151568e-01
9.83000000e+04 -6.77151568e-01
9.84000000e+04 -6.80576460e-01
9.84000000e+04 -6.80576460e-01
9.85000000e+04 -6.84024331e-01
9.85000000e+04 -6.84024331e-01
9.86000000e+04 -6.87495350e-01
9.86000000e+04 -6.87495350e-01
9.87000000e+04 -6.90989681e-01
9.87000000e+04 -6.90989681e-01
9.88000000e+04 -6.94507493e-01
9.88000000e+04 -6.94507493e-01
9.89000000e+04 -6.98048953e-01
9.89000000e+04 -6.98048953e-01
9.90000000e+04 -7.01614230e-01
9.90000000e+04 -7.01614230e-01
9.91000000e+04 -7.05203494e-01
9.91000000e+04 -7.05203494e-01
9.92000000e+04 -7.08816916e-01
9.92000000e+04 -7.08816916e-01
9.93000000e+04 -7.12454665e-01
9.93000000e+04 -7.12454665e-01
9.94000000e+04 -7.16116914e-01
9.94000000e+04 -7.16116914e-01
9.95000000e+04 -7.19803836e-01
9.95000000e+04 -7.19803836e-01
9.96000000e+04 -7.23515602e-01
9.96000000e+04 -7.23515602e-01
9.97000000e+04 -7.27252387e-01
9.97000000e+04 -7.27252387e-01
9.98000000e+04 -7.31014366e-01
9.98000000e+04 -7.31014366e-01
9.99000000e+04 -7.34801712e-01
9.99000000e+04 -7.34801712e-01
1.00000000e+05 -7.38614602e-01
1.00000000e+05 -7.38614602e-01
1.00100000e+05 -7.42453211e-01
1.00100000e+05 -7.42453211e-01
1.00200000e+05 -7.46317715e-01
1.00200000e+05 -7.46317715e-01
1.00300000e+05 -7.50208293e-01
1.00300000e+05 -7.50208293e-01
1.00400000e+05 -7.54125120e-01
1.00400000e+05 -7.54125120e-01
1.00500000e+05 -7.58068375e-01
1.00500000e+05 -7.58068375e-01
1.00600000e+05 -7.62038237e-01
1.00600000e+05 -7.62038237e-01
1.00700000e+05 -7.66034884e-01
1.00700000e+05 -7.66034884e-01
1.00800000e+05 -7.70058494e-01
1.00800000e+05 -7.70058494e-01
1.00900000e+05 -7.74109248e-01
1.00900000e+05 -7.74109248e-01
1.01000000e+05 -7.78187325e-01
1.01000000e+05 -7.78187325e-01
1.01100000e+05 -7.82292905e-01
1.01100000e+05 -7.82292905e-01
1.01200000e+05 -7.86426168e-01
1.01200000e+05 -7.86426168e-01
1.01300000e+05 -7.90587294e-01
1.01300000e+05 -7.90587294e-01
1.01400000e+05 -7.94776463e-01
1.01400000e+05 -7.94776463e-01
1.01500000e+05 -7.98993857e-01
1.01500000e+05 -7.98993857e-01
1.01600000e+05 -8.03239655e-01
1.01600000e+05 -8.03239655e-01
1.01700000e+05 -8.07514039e-01
1.01700000e+05 -8.07514039e-01
1.01800000e+05 -8.11817189e-01
1.01800000e+05 -8.11817189e-01
1.01900000e+05 -8.16149285e-01
1.01900000e+05 -8.16149285e-01
1.02000000e+05 -8.20510509e-01
1.02000000e+05 -8.20510509e-01
1.02100000e+05 -8.24901039e-01
1.02100000e+05 -8.24901039e-01
1.02200000e+05 -8.29321056e-01
1.02200000e+05 -8.29321056e-01
1.02300000e+05 -8.33770741e-01
1.02300000e+05 -8.33770741e-01
1.02400000e+05 -8.38250272e-01
1.02400000e+05 -8.38250272e-01
1.02500000e+05 -8.42759828e-01
1.02500000e+05 -8.42759828e-01
1.02600000e+05 -8.47299588e-01
1.02600000e+05 -8.47299588e-01
1.02700000e+05 -8.51869730e-01
1.02700000e+05 -8.51869730e-01
1.02800000e+05 -8.56470432e-01
1.02800000e+05 -8.56470432e-01
1.02900000e+05 -8.61101870e-01
1.02900000e+05 -8.61101870e-01
1.03000000e+05 -8.65764221e-01
1.03000000e+05 -8.65764221e-01
1.03100000e+05 -8.70457661e-01
1.03100000e+05 -8.70457661e-01
1.03200000e+05 -8.75182364e-01
1.03200000e+05 -8.75182364e-01
1.03300000e+05 -8.79938503e-01
1.03300000e+05 -8.79938503e-01
1.03400000e+05 -8.84726253e-01
1.03400000e+05 -8.84726253e-01
1.03500000e+05 -8.89545784e-01
1.03500000e+05 -8.89545784e-01
1.03600000e+05 -8.94397267e-01
1.03600000e+05 -8.94397267e-01
1.03700000e+05 -8.99280872e-01
1.03700000e+05 -8.99280872e-01
1.03800000e+05 -9.04196767e-01
1.03800000e+05 -9.04196767e-01
1.03900000e+05 -9.09145118e-01
1.03900000e+05 -9.09145118e-01
1.04000000e+05 -9.14126092e-01
1.04000000e+05 -9.14126092e-01
1.04100000e+05 -9.19139851e-01
1.04100000e+05 -9.19139851e-01
1.04200000e+05 -9.24186559e-01
1.04200000e+05 -9.24186559e-01
1.04300000e+05 -9.29266376e-01
1.04300000e+05 -9.29266376e-01
1.04400000e+05 -9.34379459e-01
1.04400000e+05 -9.34379459e-01
1.04500000e+05 -9.39525967e-01
1.04500000e+05 -9.39525967e-01
1.04600000e+05 -9.44706053e-01
1.04600000e+05 -9.44706053e-01
1.04700000e+05 -9.49919870e-01
1.04700000e+05 -9.49919870e-01
1.04800000e+05 -9.55167568e-01
1.04800000e+05 -9.55167568e-01
1.04900000e+05 -9.60449296e-01
1.04900000e+05 -9.60449296e-01
1.05000000e+05 -9.65765198e-01
1.05000000e+05 -9.65765198e-01
1.05100000e+05 -9.71115418e-01
1.05100000e+05 -9.71115418e-01
1.05200000e+05 -9.76500096e-01
1.05200000e+05 -9.76500096e-01
1.05300000e+05 -9.81919368e-01
1.05300000e+05 -9.81919368e-01
1.05400000e+05 -9.87373369e-01
1.05400000e+05 -9.87373369e-01
1.05500000e+05 -9.92862230e-01
1.05500000e+05 -9.92862230e-01
1.05600000e+05 -9.98386080e-01
1.05600000e+05 -9.98386080e-01
1.05700000e+05 -1.00394504e+00
1.05700000e+05 -1.00394504e+00
1.05800000e+05 -1.00953924e+00
1.05800000e+05 -1.00953924e+00
1.05900000e+05 -1.01516878e+00
1.05900000e+05 -1.01516878e+00
1.06000000e+05 -1.02083379e+00
1.06000000e+05 -1.02083379e+00
1.06100000e+05 -1.02653438e+00
1.06100000e+05 -1.02653438e+00
1.06200000e+05 -1.03227064e+00
1.06200000e+05 -1.03227064e+00
1.06300000e+05 -1.03804269e+00
1.06300000e+05 -1.03804269e+00
1.06400000e+05 -1.04385061e+00
1.06400000e+05 -1.04385061e+00
1.06500000e+05 -1.04969450e+00
1.06500000e+05 -1.04969450e+00
1.06600000e+05 -1.05557445e+00
1.06600000e+05 -1.05557445e+00
1.06700000e+05 -1.06149053e+00
1.06700000e+05 -1.06149053e+00
1.06800000e+05 -1.06744284e+00
1.06800000e+05 -1.06744284e+00
1.06900000e+05 -1.07343142e+00
1.06900000e+05 -1.07343142e+00
1.07000000e+05 -1.07945637e+00
1.07000000e+05 -1.07945637e+00
1.07100000e+05 -1.08551772e+00
1.07100000e+05 -1.08551772e+00
1.07200000e+05 -1.09161555e+00
1.07200000e+05 -1.09161555e+00
1.07300000e+05 -1.09774989e+00
1.07300000e+05 -1.09774989e+00
1.07400000e+05 -1.10392079e+00
1.07400000e+05 -1.10392079e+00
1.07500000e+05 -1.11012828e+00
1.07500000e+05 -1.11012828e+00
1.07600000e+05 -1.11637240e+00
1.07600000e+05 -1.11637240e+00
1.07700000e+05 -1.12265317e+00
1.07700000e+05 -1.12265317e+00
1.07800000e+05 -1.12897059e+00
1.07800000e+05 -1.12897059e+00
1.07900000e+05 -1.13532468e+00
1.07900000e+05 -1.13532468e+00
1.08000000e+05 -1.14171544e+00
1.08000000e+05 -1.14171544e+00
1.08100000e+05 -1.14814286e+00
1.08100000e+05 -1.14814286e+00
1.08200000e+05 -1.15460692e+00
1.08200000e+05 -1.15460692e+00
1.08300000e+05 -1.16110759e+00
1.08300000e+05 -1.16110759e+00
1.08400000e+05 -1.16764485e+00
1.08400000e+05 -1.16764485e+00
1.08500000e+05 -1.17421865e+00
1.08500000e+05 -1.17421865e+00
1.08600000e+05 -1.18082894e+00
1.08600000e+05 -1.18082894e+00
1.08700000e+05 -1.18747566e+00
1.08700000e+05 -1.18747566e+00
1.08800000e+05 -1.19415873e+00
1.08800000e+05 -1.19415873e+00
1.08900000e+05 -1.20087808e+00
1.08900000e+05 -1.20087808e+00
1.09000000e+05 -1.20763362e+00
1.09000000e+05 -1.20763362e+00
1.09100000e+05 -1.21442524e+00
1.09100000e+05 -1.21442524e+00
1.09200000e+05 -1.22125284e+00
1.09200000e+05 -1.22125284e+00
1.09300000e+05 -1.22811628e+00
1.09300000e+05 -1.22811628e+00
1.09400000e+05 -1.23501543e+00
1.09400000e+05 -1.23501543e+00
1.09500000e+05 -1.24195016e+00
1.09500000e+05 -1.24195016e+00
1.09600000e+05 -1.24892029e+00
1.09600000e+05 -1.24892029e+00
1.09700000e+05 -1.25592566e+00
1.09700000e+05 -1.25592566e+00
1.09800000e+05 -1.26296608e+00
1.09800000e+05 -1.26296608e+00
1.09900000e+05 -1.27004136e+00
1.09900000e+05 -1.27004136e+00
1.10000000e+05 -1.27715128e+00
1.10000000e+05 -1.27715128e+00
1.10100000e+05 -1.28429563e+00
1.10100000e+05 -1.28429563e+00
1.10200000e+05 -1.29147417e+00
1.10200000e+05 -1.29147417e+00
1.10300000e+05 -1.29868664e+00
1.10300000e+05 -1.29868664e+00
1.10400000e+05 -1.30593277e+00
1.10400000e+05 -1.30593277e+00
1.10500000e+05 -1.31321229e+00
1.10500000e+05 -1.31321229e+00
1.10600000e+05 -1.32052490e+00
1.10600000e+05 -1.32052490e+00
1.10700000e+05 -1.32787028e+00
1.10700000e+05 -1.32787028e+00
1.10800000e+05 -1.33524811e+00
1.10800000e+05 -1.33524811e+00
1.10900000e+05 -1.34265804e+00
1.10900000e+05 -1.34265804e+00
1.11000000e+05 -1.35009971e+00
1.11000000e+05 -1.35009971e+00
1.11100000e+05 -1.35757274e+00
1.11100000e+05 -1.35757274e+00
1.11200000e+05 -1.36507673e+00
1.11200000e+05 -1.36507673e+00
1.11300000e+05 -1.37261127e+00
1.11300000e+05 -1.37261127e+00
1.11400000e+05 -1.38017593e+00
1.11400000e+05 -1.38017593e+00
1.11500000e+05 -1.38777025e+00
1.11500000e+05 -1.38777025e+00
1.11600000e+05 -1.39539376e+00
1.11600000e+05 -1.39539376e+00
1.11700000e+05 -1.40304597e+00
1.11700000e+05 -1.40304597e+00
1.11800000e+05 -1.41072637e+00
1.11800000e+05 -1.41072637e+00
1.11900000e+05 -1.41843443e+00
1.11900000e+05 -1.41843443e+00
1.12000000e+05 -1.42616961e+00
1.12000000e+05 -1.42616961e+00
1.12100000e+05 -1.43393132e+00
1.12100000e+05 -1.43393132e+00
1.12200000e+05 -1.44171897e+00
1.12200000e+05 -1.44171897e+00
1.12300000e+05 -1.44953195e+00
1.12300000e+05 -1.44953195e+00
1.12400000e+05 -1.45736963e+00
1.12400000e+05 -1.45736963e+00
1.12500000e+05 -1.46523134e+00
1.12500000e+05 -1.46523134e+00
1.12600000e+05 -1.47311639e+00
1.12600000e+05 -1.47311639e+00
1.12700000e+05 -1.48102409e+00
1.12700000e+05 -1.48102409e+00
1.12800000e+05 -1.48895370e+00
1.12800000e+05 -1.48895370e+00
1.12900000e+05 -1.49690446e+00
1.12900000e+05 -1.49690446e+00
1.13000000e+05 -1.50487561e+00
1.13000000e+05 -1.50487561e+00
1.13100000e+05 -1.51286632e+00
1.13100000e+05 -1.51286632e+00
1.13200000e+05 -1.52087579e+00
1.13200000e+05 -1.52087579e+00
1.13300000e+05 -1.52890314e+00
1.13300000e+05 -1.52890314e+00
1.13400000e+05 -1.53694751e+00
1.13400000e+05 -1.53694751e+00
1.13500000e+05 -1.54500798e+00
1.13500000e+05 -1.54500798e+00
1.13600000e+05 -1.55308362e+00
1.13600000e+05 -1.55308362e+00
1.13700000e+05 -1.56117347e+00
1.13700000e+05 -1.56117347e+00
1.13800000e+05 -1.56927653e+00
1.13800000e+05 -1.56927653e+00
1.13900000e+05 -1.57739180e+00
1.13900000e+05 -1.57739180e+00
1.14000000e+05 -1.58551823e+00
1.14000000e+05 -1.58551823e+00
1.14100000e+05 -1.59365475e+00
1.14100000e+05 -1.59365475e+00
1.14200000e+05 -1.60180024e+00
1.14200000e+05 -1.60180024e+00
1.14300000e+05 -1.60995360e+00
1.14300000e+05 -1.60995360e+00
1.14400000e+05 -1.61811364e+00
1.14400000e+05 -1.61811364e+00
1.14500000e+05 -1.62627919e+00
1.14500000e+05 -1.62627919e+00
1.14600000e+05 -1.63444901e+00
1.14600000e+05 -1.63444901e+00
1.14700000e+05 -1.64262187e+00
1.14700000e+05 -1.64262187e+00
1.14800000e+05 -1.65079648e+00
1.14800000e+05 -1.65079648e+00
1.14900000e+05 -1.65897153e+00
1.14900000e+05 -1.65897153e+00
1.15000000e+05 -1.66714567e+00
1.15000000e+05 -1.66714567e+00
1.15100000e+05 -1.67531754e+00
1.15100000e+05 -1.67531754e+00
1.15200000e+05 -1.68348572e+00
1.15200000e+05 -1.68348572e+00
1.15300000e+05 -1.69164878e+00
1.15300000e+05 -1.69164878e+00
1.15400000e+05 -1.69980524e+00
1.15400000e+05 -1.69980524e+00
1.15500000e+05 -1.70795361e+00
1.15500000e+05 -1.70795361e+00
1.15600000e+05 -1.71609236e+00
1.15600000e+05 -1.71609236e+00
1.15700000e+05 -1.72421991e+00
1.15700000e+05 -1.72421991e+00
1.15800000e+05 -1.73233467e+00
1.15800000e+05 -1.73233467e+00
1.15900000e+05 -1.74043500e+00
1.15900000e+05 -1.74043500e+00
1.16000000e+05 -1.74851925e+00
1.16000000e+05 -1.74851925e+00
1.16100000e+05 -1.75658572e+00
1.16100000e+05 -1.75658572e+00
1.16200000e+05 -1.76463267e+00
1.16200000e+05 -1.76463267e+00
1.16300000e+05 -1.77265835e+00
1.16300000e+05 -1.77265835e+00
1.16400000e+05 -1.78066097e+00
1.16400000e+05 -1.78066097e+00
1.16500000e+05 -1.78863868e+00
1.16500000e+05 -1.78863868e+00
1.16600000e+05 -1.79658965e+00
1.16600000e+05 -1.79658965e+00
1.16700000e+05 -1.80451196e+00
1.16700000e+05 -1.80451196e+00
1.16800000e+05 -1.81240370e+00
1.16800000e+05 -1.81240370e+00
1.16900000e+05 -1.82026292e+00
1.16900000e+05 -1.82026292e+00
1.17000000e+05 -1.82808761e+00
1.17000000e+05 -1.82808761e+00
1.17100000e+05 -1.83587577e+00
1.17100000e+05 -1.83587577e+00
1.17200000e+05 -1.84362533e+00
1.17200000e+05 -1.84362533e+00
1.17300000e+05 -1.85133422e+00
1.17300000e+05 -1.85133422e+00
1.17400000e+05 -1.85900031e+00
1.17400000e+05 -1.85900031e+00
1.17500000e+05 -1.86662147e+00
1.17500000e+05 -1.86662147e+00
1.17600000e+05 -1.87419552e+00
1.17600000e+05 -1.87419552e+00
1.17700000e+05 -1.88172024e+00
1.17700000e+05 -1.88172024e+00
1.17800000e+05 -1.88919340e+00
1.17800000e+05 -1.88919340e+00
1.17900000e+05 -1.89661275e+00
1.17900000e+05 -1.89661275e+00
1.18000000e+05 -1.90397597e+00
1.18000000e+05 -1.90397597e+00
1.18100000e+05 -1.91128075e+00
1.18100000e+05 -1.91128075e+00
1.18200000e+05 -1.91852474e+00
1.18200000e+05 -1.91852474e+00
1.18300000e+05 -1.92570556e+00
1.18300000e+05 -1.92570556e+00
1.18400000e+05 -1.93282080e+00
1.18400000e+05 -1.93282080e+00
1.18500000e+05 -1.93986803e+00
1.18500000e+05 -1.93986803e+00
1.18600000e+05 -1.94684481e+00
1.18600000e+05 -1.94684481e+00
1.18700000e+05 -1.95374864e+00
1.18700000e+05 -1.95374864e+00
1.18800000e+05 -1.96057702e+00
1.18800000e+05 -1.96057702e+00
1.18900000e+05 -1.96732742e+00
1.18900000e+05 -1.96732742e+00
1.19000000e+05 -1.97399730e+00
1.19000000e+05 -1.97399730e+00
1.19100000e+05 -1.98058408e+00
1.19100000e+05 -1.98058408e+00
1.19200000e+05 -1.98708517e+00
1.19200000e+05 -1.98708517e+00
1.19300000e+05 -1.99349795e+00
1.19300000e+05 -1.99349795e+00
1.19400000e+05 -1.99981981e+00
1.19400000e+05 -1.99981981e+00
1.19500000e+05 -2.00604808e+00
1.19500000e+05 -2.00604808e+00
1.19600000e+05 -2.01218011e+00
1.19600000e+05 -2.01218011e+00
1.19700000e+05 -2.01821322e+00
1.19700000e+05 -2.01821322e+00
1.19800000e+05 -2.02414470e+00
1.19800000e+05 -2.02414470e+00
1.19900000e+05 -2.02997186e+00
1.19900000e+05 -2.02997186e+00
1.20000000e+05 -2.03569197e+00
1.20000000e+05 -2.03569197e+00
1.20100000e+05 -2.04130230e+00
1.20100000e+05 -2.04130230e+00
1.20200000e+05 -2.04680011e+00
1.20200000e+05 -2.04680011e+00
1.20300000e+05 -2.05218266e+00
1.20300000e+05 -2.05218266e+00
1.20400000e+05 -2.05744718e+00
1.20400000e+05 -2.05744718e+00
1.20500000e+05 -2.06259091e+00
1.20500000e+05 -2.06259091e+00
1.20600000e+05 -2.06761109e+00
1.20600000e+05 -2.06761109e+00
1.20700000e+05 -2.07250495e+00
1.20700000e+05 -2.07250495e+00
1.20800000e+05 -2.07726972e+00
1.20800000e+05 -2.07726972e+00
1.20900000e+05 -2.08190263e+00
1.20900000e+05 -2.08190263e+00
1.21000000e+05 -2.08640090e+00
1.21000000e+05 -2.08640090e+00
1.21100000e+05 -2.09076178e+00
1.21100000e+05 -2.09076178e+00
1.21200000e+05 -2.09498251e+00
1.21200000e+05 -2.09498251e+00
1.21300000e+05 -2.09906032e+00
1.21300000e+05 -2.09906032e+00
1.21400000e+05 -2.10299247e+00
1.21400000e+05 -2.10299247e+00
1.21500000e+05 -2.10677623e+00
1.21500000e+05 -2.10677623e+00
1.21600000e+05 -2.11040887e+00
1.21600000e+05 -2.11040887e+00
1.21700000e+05 -2.11388768e+00
1.21700000e+05 -2.11388768e+00
1.21800000e+05 -2.11720995e+00
1.21800000e+05 -2.11720995e+00
1.21900000e+05 -2.12037300e+00
1.21900000e+05 -2.12037300e+00
1.22000000e+05 -2.12337418e+00
1.22000000e+05 -2.12337418e+00
1.22100000e+05 -2.12621083e+00
1.22100000e+05 -2.12621083e+00
1.22200000e+05 -2.12888034e+00
1.22200000e+05 -2.12888034e+00
1.22300000e+05 -2.13138011e+00
1.22300000e+05 -2.13138011e+00
1.22400000e+05 -2.13370756e+00
1.22400000e+05 -2.13370756e+00
1.22500000e+05 -2.13586015e+00
1.22500000e+05 -2.13586015e+00
1.22600000e+05 -2.13783537e+00
1.22600000e+05 -2.13783537e+00
1.22700000e+05 -2.13963072e+00
1.22700000e+05 -2.13963072e+00
1.22800000e+05 -2.14124375e+00
1.22800000e+05 -2.14124375e+00
1.22900000e+05 -2.14267204e+00
1.22900000e+05 -2.14267204e+00
1.23000000e+05 -2.14391323e+00
1.23000000e+05 -2.14391323e+00
1.23100000e+05 -2.14496495e+00
1.23100000e+05 -2.14496495e+00
1.23200000e+05 -2.14582492e+00
1.23200000e+05 -2.14582492e+00
1.23300000e+05 -2.14649086e+00
1.23300000e+05 -2.14649086e+00
1.23400000e+05 -2.14696057e+00
1.23400000e+05 -2.14696057e+00
1.23500000e+05 -2.14723188e+00
1.23500000e+05 -2.14723188e+00
1.23600000e+05 -2.14730266e+00
1.23600000e+05 -2.14730266e+00
1.23700000e+05 -2.14717084e+00
1.23700000e+05 -2.14717084e+00
1.23800000e+05 -2.14683442e+00
1.23800000e+05 -2.14683442e+00
1.23900000e+05 -2.14629141e+00
1.23900000e+05 -2.14629141e+00
1.24000000e+05 -2.14553992e+00
1.24000000e+05 -2.14553992e+00
1.24100000e+05 -2.14457809e+00
1.24100000e+05 -2.14457809e+00
1.24200000e+05 -2.14340412e+00
1.24200000e+05 -2.14340412e+00
1.24300000e+05 -2.14201630e+00
1.24300000e+05 -2.14201630e+00
1.24400000e+05 -2.14041295e+00
1.24400000e+05 -2.14041295e+00
1.24500000e+05 -2.13859246e+00
1.24500000e+05 -2.13859246e+00
1.24600000e+05 -2.13655331e+00
1.24600000e+05 -2.13655331e+00
1.24700000e+05 -2.13429403e+00
1.24700000e+05 -2.13429403e+00
1.24800000e+05 -2.13181322e+00
1.24800000e+05 -2.13181322e+00
1.24900000e+05 -2.12910955e+00
1.24900000e+05 -2.12910955e+00
1.25000000e+05 -2.12618178e+00
1.25000000e+05 -2.12618178e+00
1.25100000e+05 -2.12302873e+00
1.25100000e+05 -2.12302873e+00
1.25200000e+05 -2.11964930e+00
1.25200000e+05 -2.11964930e+00
1.25300000e+05 -2.11604247e+00
1.25300000e+05 -2.11604247e+00
1.25400000e+05 -2.11220731e+00
1.25400000e+05 -2.11220731e+00
1.25500000e+05 -2.10814295e+00
1.25500000e+05 -2.10814295e+00
1.25600000e+05 -2.10384863e+00
1.25600000e+05 -2.10384863e+00
1.25700000e+05 -2.09932366e+00
1.25700000e+05 -2.09932366e+00
1.25800000e+05 -2.09456742e+00
1.25800000e+05 -2.09456742e+00
1.25900000e+05 -2.08957942e+00
1.25900000e+05 -2.08957942e+00
1.26000000e+05 -2.08435922e+00
1.26000000e+05 -2.08435922e+00
1.26100000e+05 -2.07890649e+00
1.26100000e+05 -2.07890649e+00
1.26200000e+05 -2.07322099e+00
1.26200000e+05 -2.07322099e+00
1.26300000e+05 -2.06730256e+00
1.26300000e+05 -2.06730256e+00
1.26400000e+05 -2.06115116e+00
1.26400000e+05 -2.06115116e+00
1.26500000e+05 -2.05476682e+00
1.26500000e+05 -2.05476682e+00
1.26600000e+05 -2.04814968e+00
1.26600000e+05 -2.04814968e+00
1.26700000e+05 -2.04129997e+00
1.26700000e+05 -2.04129997e+00
1.26800000e+05 -2.03421803e+00
1.26800000e+05 -2.03421803e+00
1.26900000e+05 -2.02690428e+00
1.26900000e+05 -2.02690428e+00
1.27000000e+05 -2.01935928e+00
1.27000000e+05 -2.01935928e+00
1.27100000e+05 -2.01158364e+00
1.27100000e+05 -2.01158364e+00
1.27200000e+05 -2.00357810e+00
1.27200000e+05 -2.00357810e+00
1.27300000e+05 -1.99534351e+00
1.27300000e+05 -1.99534351e+00
1.27400000e+05 -1.98688081e+00
1.27400000e+05 -1.98688081e+00
1.27500000e+05 -1.97819105e+00
1.27500000e+05 -1.97819105e+00
1.27600000e+05 -1.96927538e+00
1.27600000e+05 -1.96927538e+00
1.27700000e+05 -1.96013506e+00
1.27700000e+05 -1.96013506e+00
1.27800000e+05 -1.95077146e+00
1.27800000e+05 -1.95077146e+00
1.27900000e+05 -1.94118604e+00
1.27900000e+05 -1.94118604e+00
1.28000000e+05 -1.93138038e+00
1.28000000e+05 -1.93138038e+00
1.28100000e+05 -1.92135617e+00
1.28100000e+05 -1.92135617e+00
1.28200000e+05 -1.91111520e+00
1.28200000e+05 -1.91111520e+00
1.28300000e+05 -1.90065937e+00
1.28300000e+05 -1.90065937e+00
1.28400000e+05 -1.88999068e+00
1.28400000e+05 -1.88999068e+00
1.28500000e+05 -1.87911125e+00
1.28500000e+05 -1.87911125e+00
1.28600000e+05 -1.86802330e+00
1.28600000e+05 -1.86802330e+00
1.28700000e+05 -1.85672916e+00
1.28700000e+05 -1.85672916e+00
1.28800000e+05 -1.84523127e+00
1.28800000e+05 -1.84523127e+00
1.28900000e+05 -1.83353216e+00
1.28900000e+05 -1.83353216e+00
1.29000000e+05 -1.82163448e+00
1.29000000e+05 -1.82163448e+00
1.29100000e+05 -1.80954099e+00
1.29100000e+05 -1.80954099e+00
1.29200000e+05 -1.79725456e+00
1.29200000e+05 -1.79725456e+00
1.29300000e+05 -1.78477813e+00
1.29300000e+05 -1.78477813e+00
1.29400000e+05 -1.77211479e+00
1.29400000e+05 -1.77211479e+00
1.29500000e+05 -1.75926771e+00
1.29500000e+05 -1.75926771e+00
1.29600000e+05 -1.74624016e+00
1.29600000e+05 -1.74624016e+00
1.29700000e+05 -1.73303552e+00
1.29700000e+05 -1.73303552e+00
1.29800000e+05 -1.71965726e+00
1.29800000e+05 -1.71965726e+00
1.29900000e+05 -1.70610897e+00
1.29900000e+05 -1.70610897e+00
1.30000000e+05 -1.69239432e+00
1.30000000e+05 -1.69239432e+00
1.30100000e+05 -1.67851708e+00
1.30100000e+05 -1.67851708e+00
1.30200000e+05 -1.66448113e+00
1.30200000e+05 -1.66448113e+00
1.30300000e+05 -1.65029043e+00
1.30300000e+05 -1.65029043e+00
1.30400000e+05 -1.63594903e+00
1.30400000e+05 -1.63594903e+00
1.30500000e+05 -1.62146108e+00
1.30500000e+05 -1.62146108e+00
1.30600000e+05 -1.60683082e+00
1.30600000e+05 -1.60683082e+00
1.30700000e+05 -1.59206258e+00
1.30700000e+05 -1.59206258e+00
1.30800000e+05 -1.57716077e+00
1.30800000e+05 -1.57716077e+00
1.30900000e+05 -1.56212987e+00
1.30900000e+05 -1.56212987e+00
1.31000000e+05 -1.54697448e+00
1.31000000e+05 -1.54697448e+00
1.31100000e+05 -1.53169924e+00
1.31100000e+05 -1.53169924e+00
1.31200000e+05 -1.51630888e+00
1.31200000e+05 -1.51630888e+00
1.31300000e+05 -1.50080821e+00
1.31300000e+05 -1.50080821e+00
1.31400000e+05 -1.48520212e+00
1.31400000e+05 -1.48520212e+00
1.31500000e+05 -1.46949554e+00
1.31500000e+05 -1.46949554e+00
1.31600000e+05 -1.45369348e+00
1.31600000e+05 -1.45369348e+00
1.31700000e+05 -1.43780103e+00
1.31700000e+05 -1.43780103e+00
1.31800000e+05 -1.42182332e+00
1.31800000e+05 -1.42182332e+00
1.31900000e+05 -1.40576553e+00
1.31900000e+05 -1.40576553e+00
1.32000000e+05 -1.38963292e+00
1.32000000e+05 -1.38963292e+00
1.32100000e+05 -1.37343077e+00
1.32100000e+05 -1.37343077e+00
1.32200000e+05 -1.35716442e+00
1.32200000e+05 -1.35716442e+00
1.32300000e+05 -1.34083925e+00
1.32300000e+05 -1.34083925e+00
1.32400000e+05 -1.32446069e+00
1.32400000e+05 -1.32446069e+00
1.32500000e+05 -1.30803417e+00
1.32500000e+05 -1.30803417e+00
1.32600000e+05 -1.29156518e+00
1.32600000e+05 -1.29156518e+00
1.32700000e+05 -1.27505923e+00
1.32700000e+05 -1.27505923e+00
1.32800000e+05 -1.25852183e+00
1.32800000e+05 -1.25852183e+00
1.32900000e+05 -1.24195852e+00
1.32900000e+05 -1.24195852e+00
1.33000000e+05 -1.22537486e+00
1.33000000e+05 -1.22537486e+00
1.33100000e+05 -1.20877638e+00
1.33100000e+05 -1.20877638e+00
1.33200000e+05 -1.19216865e+00
1.33200000e+05 -1.19216865e+00
1.33300000e+05 -1.17555722e+00
1.33300000e+05 -1.17555722e+00
1.33400000e+05 -1.15894760e+00
1.33400000e+05 -1.15894760e+00
1.33500000e+05 -1.14234532e+00
1.33500000e+05 -1.14234532e+00
1.33600000e+05 -1.12575587e+00
1.33600000e+05 -1.12575587e+00
1.33700000e+05 -1.10918471e+00
1.33700000e+05 -1.10918471e+00
1.33800000e+05 -1.09263727e+00
1.33800000e+05 -1.09263727e+00
1.33900000e+05 -1.07611892e+00
1.33900000e+05 -1.07611892e+00
1.34000000e+05 -1.05963500e+00
1.34000000e+05 -1.05963500e+00
1.34100000e+05 -1.04319079e+00
1.34100000e+05 -1.04319079e+00
1.34200000e+05 -1.02679150e+00
1.34200000e+05 -1.02679150e+00
1.34300000e+05 -1.01044227e+00
1.34300000e+05 -1.01044227e+00
1.34400000e+05 -9.94148159e-01
1.34400000e+05 -9.94148159e-01
1.34500000e+05 -9.77914160e-01
1.34500000e+05 -9.77914160e-01
1.34600000e+05 -9.61745155e-01
1.34600000e+05 -9.61745155e-01
1.34700000e+05 -9.45645933e-01
1.34700000e+05 -9.45645933e-01
1.34800000e+05 -9.29621175e-01
1.34800000e+05 -9.29621175e-01
1.34900000e+05 -9.13675447e-01
1.34900000e+05 -9.13675447e-01
1.35000000e+05 -8.97813192e-01
1.35000000e+05 -8.97813192e-01
1.35100000e+05 -8.82038724e-01
1.35100000e+05 -8.82038724e-01
1.35200000e+05 -8.66356215e-01
1.35200000e+05 -8.66356215e-01
1.35300000e+05 -8.50769696e-01
1.35300000e+05 -8.50769696e-01
1.35400000e+05 -8.35283041e-01
1.35400000e+05 -8.35283041e-01
1.35500000e+05 -8.19899962e-01
1.35500000e+05 -8.19899962e-01
1.35600000e+05 -8.04624004e-01
1.35600000e+05 -8.04624004e-01
1.35700000e+05 -7.89458533e-01
1.35700000e+05 -7.89458533e-01
1.35800000e+05 -7.74406733e-01
1.35800000e+05 -7.74406733e-01
1.35900000e+05 -7.59471594e-01
1.35900000e+05 -7.59471594e-01
1.36000000e+05 -7.44655908e-01
1.36000000e+05 -7.44655908e-01
1.36100000e+05 -7.29962263e-01
1.36100000e+05 -7.29962263e-01
1.36200000e+05 -7.15393032e-01
1.36200000e+05 -7.15393032e-01
1.36300000e+05 -7.00950370e-01
1.36300000e+05 -7.00950370e-01
1.36400000e+05 -6.86636207e-01
1.36400000e+05 -6.86636207e-01
1.36500000e+05 -6.72452241e-01
1.36500000e+05 -6.72452241e-01
1.36600000e+05 -6.58399933e-01
1.36600000e+05 -6.58399933e-01
1.36700000e+05 -6.44480504e-01
1.36700000e+05 -6.44480504e-01
1.36800000e+05 -6.30694926e-01
1.36800000e+05 -6.30694926e-01
1.36900000e+05 -6.17043921e-01
1.36900000e+05 -6.17043921e-01
1.37000000e+05 -6.03527957e-01
1.37000000e+05 -6.03527957e-01
1.37100000e+05 -5.90147242e-01
1.37100000e+05 -5.90147242e-01
1.37200000e+05 -5.76901724e-01
1.37200000e+05 -5.76901724e-01
1.37300000e+05 -5.63791088e-01
1.37300000e+05 -5.63791088e-01
1.37400000e+05 -5.50814753e-01
1.37400000e+05 -5.50814753e-01
1.37500000e+05 -5.37971873e-01
1.37500000e+05 -5.37971873e-01
1.37600000e+05 -5.25261335e-01
1.37600000e+05 -5.25261335e-01
1.37700000e+05 -5.12681761e-01
1.37700000e+05 -5.12681761e-01
1.37800000e+05 -5.00231506e-01
1.37800000e+05 -5.00231506e-01
1.37900000e+05 -4.87908665e-01
1.37900000e+05 -4.87908665e-01
1.38000000e+05 -4.75711068e-01
1.38000000e+05 -4.75711068e-01
1.38100000e+05 -4.63636290e-01
1.38100000e+05 -4.63636290e-01
1.38200000e+05 -4.51681650e-01
1.38200000e+05 -4.51681650e-01
1.38300000e+05 -4.39844221e-01
1.38300000e+05 -4.39844221e-01
1.38400000e+05 -4.28120829e-01
1.38400000e+05 -4.28120829e-01
1.38500000e+05 -4.16508062e-01
1.38500000e+05 -4.16508062e-01
1.38600000e+05 -4.05002278e-01
1.38600000e+05 -4.05002278e-01
1.38700000e+05 -3.93599612e-01
1.38700000e+05 -3.93599612e-01
1.38800000e+05 -3.82295983e-01
1.38800000e+05 -3.82295983e-01
1.38900000e+05 -3.71087104e-01
1.38900000e+05 -3.71087104e-01
1.39000000e+05 -3.59968491e-01
1.39000000e+05 -3.59968491e-01
1.39100000e+05 -3.48935473e-01
1.39100000e+05 -3.48935473e-01
1.39200000e+05 -3.37983205e-01
1.39200000e+05 -3.37983205e-01
1.39300000e+05 -3.27106676e-01
1.39300000e+05 -3.27106676e-01
1.39400000e+05 -3.16300724e-01
1.39400000e+05 -3.16300724e-01
1.39500000e+05 -3.05560046e-01
1.39500000e+05 -3.05560046e-01
1.39600000e+05 -2.94879213e-01
1.39600000e+05 -2.94879213e-01
1.39700000e+05 -2.84252682e-01
1.39700000e+05 -2.84252682e-01
1.39800000e+05 -2.73674809e-01
1.39800000e+05 -2.73674809e-01
1.39900000e+05 -2.63139865e-01
1.39900000e+05 -2.63139865e-01
1.40000000e+05 -2.52642048e-01
1.40000000e+05 -2.52642048e-01
1.40100000e+05 -2.42175497e-01
1.40100000e+05 -2.42175497e-01
1.40200000e+05 -2.31734310e-01
1.40200000e+05 -2.31734310e-01
1.40300000e+05 -2.21312552e-01
1.40300000e+05 -2.21312552e-01
1.40400000e+05 -2.10904277e-01
1.40400000e+05 -2.10904277e-01
1.40500000e+05 -2.00503535e-01
1.40500000e+05 -2.00503535e-01
1.40600000e+05 -1.90104392e-01
1.40600000e+05 -1.90104392e-01
1.40700000e+05 -1.79700940e-01
1.40700000e+05 -1.79700940e-01
1.40800000e+05 -1.69287314e-01
1.40800000e+05 -1.69287314e-01
1.40900000e+05 -1.58857703e-01
1.40900000e+05 -1.58857703e-01
1.41000000e+05 -1.48406362e-01
1.41000000e+05 -1.48406362e-01
1.41100000e+05 -1.37927630e-01
1.41100000e+05 -1.37927630e-01
1.41200000e+05 -1.27415935e-01
1.41200000e+05 -1.27415935e-01
1.41300000e+05 -1.16865813e-01
1.41300000e+05 -1.16865813e-01
1.41400000e+05 -1.06271913e-01
1.41400000e+05 -1.06271913e-01
1.41500000e+05 -9.56290109e-02
1.41500000e+05 -9.56290109e-02
1.41600000e+05 -8.49320193e-02
1.41600000e+05 -8.49320193e-02
1.41700000e+05 -7.41759958e-02
1.41700000e+05 -7.41759958e-02
1.41800000e+05 -6.33561522e-02
1.41800000e+05 -6.33561522e-02
1.41900000e+05 -5.24678627e-02
1.41900000e+05 -5.24678627e-02
1.42000000e+05 -4.15066709e-02
1.42000000e+05 -4.15066709e-02
1.42100000e+05 -3.04682961e-02
1.42100000e+05 -3.04682961e-02
1.42200000e+05 -1.93486400e-02
1.42200000e+05 -1.93486400e-02
1.42300000e+05 -8.14379096e-03
1.42300000e+05 -8.14379096e-03
1.42400000e+05 3.14997115e-03
1.42400000e+05 3.14997115e-03
1.42500000e+05 1.45361714e-02
1.42500000e+05 1.45361714e-02
1.42600000e+05 2.60181367e-02
1.42600000e+05 2.60181367e-02
1.42700000e+05 3.75989939e-02
1.42700000e+05 3.75989939e-02
1.42800000e+05 4.92816676e-02
1.42800000e+05 4.92816676e-02
1.42900000e+05 6.10688798e-02
1.42900000e+05 6.10688798e-02
1.43000000e+05 7.29631495e-02
1.43000000e+05 7.29631495e-02
1.43100000e+05 8.49667927e-02
1.43100000e+05 8.49667927e-02
1.43200000e+05 9.70819239e-02
1.43200000e+05 9.70819239e-02
1.43300000e+05 1.09310457e-01
1.43300000e+05 1.09310457e-01
1.43400000e+05 1.21654108e-01
1.43400000e+05 1.21654108e-01
1.43500000e+05 1.34114397e-01
1.43500000e+05 1.34114397e-01
1.43600000e+05 1.46692651e-01
1.43600000e+05 1.46692651e-01
1.43700000e+05 1.59390008e-01
1.43700000e+05 1.59390008e-01
1.43800000e+05 1.72207422e-01
1.43800000e+05 1.72207422e-01
1.43900000e+05 1.85145664e-01
1.43900000e+05 1.85145664e-01
1.44000000e+05 1.98205329e-01
1.44000000e+05 1.98205329e-01
1.44100000e+05 2.11386840e-01
1.44100000e+05 2.11386840e-01
1.44200000e+05 2.24690454e-01
1.44200000e+05 2.24690454e-01
1.44300000e+05 2.38116267e-01
1.44300000e+05 2.38116267e-01
1.44400000e+05 2.51664218e-01
1.44400000e+05 2.51664218e-01
1.44500000e+05 2.65334097e-01
1.44500000e+05 2.65334097e-01
1.44600000e+05 2.79125548e-01
1.44600000e+05 2.79125548e-01
1.44700000e+05 2.93038080e-01
1.44700000e+05 2.93038080e-01
1.44800000e+05 3.07071066e-01
1.44800000e+05 3.07071066e-01
1.44900000e+05 3.21223755e-01
1.44900000e+05 3.21223755e-01
1.45000000e+05 3.35495275e-01
1.45000000e+05 3.35495275e-01
1.45100000e+05 3.49884641e-01
1.45100000e+05 3.49884641e-01
1.45200000e+05 3.64390757e-01
1.45200000e+05 3.64390757e-01
1.45300000e+05 3.79012428e-01
1.45300000e+05 3.79012428e-01
1.45400000e+05 3.93748361e-01
1.45400000e+05 3.93748361e-01
1.45500000e+05 4.08597172e-01
1.45500000e+05 4.08597172e-01
1.45600000e+05 4.23557395e-01
1.45600000e+05 4.23557395e-01
1.45700000e+05 4.38627482e-01
1.45700000e+05 4.38627482e-01
1.45800000e+05 4.53805811e-01
1.45800000e+05 4.53805811e-01
1.45900000e+05 4.69090695e-01
1.45900000e+05 4.69090695e-01
1.46000000e+05 4.84480380e-01
1.46000000e+05 4.84480380e-01
1.46100000e+05 4.99973056e-01
1.46100000e+05 4.99973056e-01
1.46200000e+05 5.15566859e-01
1.46200000e+05 5.15566859e-01
1.46300000e+05 5.31259875e-01
1.46300000e+05 5.31259875e-01
1.46400000e+05 5.47050148e-01
1.46400000e+05 5.47050148e-01
1.46500000e+05 5.62935681e-01
1.46500000e+05 5.62935681e-01
1.46600000e+05 5.78914440e-01
1.46600000e+05 5.78914440e-01
1.46700000e+05 5.94984359e-01
1.46700000e+05 5.94984359e-01
1.46800000e+05 6.11143346e-01
1.46800000e+05 6.11143346e-01
1.46900000e+05 6.27389283e-01
1.46900000e+05 6.27389283e-01
1.47000000e+05 6.43720029e-01
1.47000000e+05 6.43720029e-01
1.47100000e+05 6.60133426e-01
1.47100000e+05 6.60133426e-01
1.47200000e+05 6.76627302e-01
1.47200000e+05 6.76627302e-01
1.47300000e+05 6.93199470e-01
1.47300000e+05 6.93199470e-01
1.47400000e+05 7.09847735e-01
1.47400000e+05 7.09847735e-01
1.47500000e+05 7.26569894e-01
1.47500000e+05 7.26569894e-01
1.47600000e+05 7.43363738e-01
1.47600000e+05 7.43363738e-01
1.47700000e+05 7.60227055e-01
1.47700000e+05 7.60227055e-01
1.47800000e+05 7.77157633e-01
1.47800000e+05 7.77157633e-01
1.47900000e+05 7.94153259e-01
1.47900000e+05 7.94153259e-01
1.48000000e+05 8.11211724e-01
1.48000000e+05 8.11211724e-01
1.48100000e+05 8.28330819e-01
1.48100000e+05 8.28330819e-01
1.48200000e+05 8.45508344e-01
1.48200000e+05 8.45508344e-01
1.48300000e+05 8.62742103e-01
1.48300000e+05 8.62742103e-01
1.48400000e+05 8.80029907e-01
1.48400000e+05 8.80029907e-01
1.48500000e+05 8.97369575e-01
1.48500000e+05 8.97369575e-01
1.48600000e+05 9.14758936e-01
1.48600000e+05 9.14758936e-01
1.48700000e+05 9.32195825e-01
1.48700000e+05 9.32195825e-01
1.48800000e+05 9.49678092e-01
1.48800000e+05 9.49678092e-01
1.48900000e+05 9.67203593e-01
1.48900000e+05 9.67203593e-01
1.49000000e+05 9.84770197e-01
1.49000000e+05 9.84770197e-01
1.49100000e+05 1.00237578e+00
1.49100000e+05 1.00237578e+00
1.49200000e+05 1.02001824e+00
1.49200000e+05 1.02001824e+00
1.49300000e+05 1.03769548e+00
1.49300000e+05 1.03769548e+00
1.49400000e+05 1.05540540e+00
1.49400000e+05 1.05540540e+00
1.49500000e+05 1.07314593e+00
1.49500000e+05 1.07314593e+00
1.49600000e+05 1.09091501e+00
1.49600000e+05 1.09091501e+00
1.49700000e+05 1.10871059e+00
1.49700000e+05 1.10871059e+00
1.49800000e+05 1.12653061e+00
1.49800000e+05 1.12653061e+00
1.49900000e+05 1.14437305e+00
1.49900000e+05 1.14437305e+00
1.50000000e+05 1.16223589e+00
1.50000000e+05 1.16223589e+00
1.50100000e+05 1.18011711e+00
1.50100000e+05 1.18011711e+00
1.50200000e+05 1.19801471e+00
1.50200000e+05 1.19801471e+00
1.50300000e+05 1.21592670e+00
1.50300000e+05 1.21592670e+00
1.50400000e+05 1.23385109e+00
1.50400000e+05 1.23385109e+00
1.50500000e+05 1.25178590e+00
1.50500000e+05 1.25178590e+00
1.50600000e+05 1.26972916e+00
1.50600000e+05 1.26972916e+00
1.50700000e+05 1.28767892e+00
1.50700000e+05 1.28767892e+00
1.50800000e+05 1.30563321e+00
1.50800000e+05 1.30563321e+00
1.50900000e+05 1.32359009e+00
1.50900000e+05 1.32359009e+00
1.51000000e+05 1.34154761e+00
1.51000000e+05 1.34154761e+00
1.51100000e+05 1.35950383e+00
1.51100000e+05 1.35950383e+00
1.51200000e+05 1.37745683e+00
1.51200000e+05 1.37745683e+00
1.51300000e+05 1.39540467e+00
1.51300000e+05 1.39540467e+00
1.51400000e+05 1.41334542e+00
1.51400000e+05 1.41334542e+00
1.51500000e+05 1.43127717e+00
1.51500000e+05 1.43127717e+00
1.51600000e+05 1.44919798e+00
1.51600000e+05 1.44919798e+00
1.51700000e+05 1.46710595e+00
1.51700000e+05 1.46710595e+00
1.51800000e+05 1.48499915e+00
1.51800000e+05 1.48499915e+00
1.51900000e+05 1.50287567e+00
1.51900000e+05 1.50287567e+00
1.52000000e+05 1.52073359e+00
1.52000000e+05 1.52073359e+00
1.52100000e+05 1.53857098e+00
1.52100000e+05 1.53857098e+00
1.52200000e+05 1.55638594e+00
1.52200000e+05 1.55638594e+00
1.52300000e+05 1.57417653e+00
1.52300000e+05 1.57417653e+00
1.52400000e+05 1.59194083e+00
1.52400000e+05 1.59194083e+00
1.52500000e+05 1.60967692e+00
1.52500000e+05 1.60967692e+00
1.52600000e+05 1.62738286e+00
1.52600000e+05 1.62738286e+00
1.52700000e+05 1.64505671e+00
1.52700000e+05 1.64505671e+00
1.52800000e+05 1.66269653e+00
1.52800000e+05 1.66269653e+00
1.52900000e+05 1.68030038e+00
1.52900000e+05 1.68030038e+00
1.53000000e+05 1.69786630e+00
1.53000000e+05 1.69786630e+00
1.53100000e+05 1.71539233e+00
1.53100000e+05 1.71539233e+00
1.53200000e+05 1.73287651e+00
1.53200000e+05 1.73287651e+00
1.53300000e+05 1.75031685e+00
1.53300000e+05 1.75031685e+00
1.53400000e+05 1.76771139e+00
1.53400000e+05 1.76771139e+00
1.53500000e+05 1.78505812e+00
1.53500000e+05 1.78505812e+00
1.53600000e+05 1.80235505e+00
1.53600000e+05 1.80235505e+00
1.53700000e+05 1.81960017e+00
1.53700000e+05 1.81960017e+00
1.53800000e+05 1.83679147e+00
1.53800000e+05 1.83679147e+00
1.53900000e+05 1.85392693e+00
1.53900000e+05 1.85392693e+00
1.54000000e+05 1.87100451e+00
1.54000000e+05 1.87100451e+00
1.54100000e+05 1.88802217e+00
1.54100000e+05 1.88802217e+00
1.54200000e+05 1.90497786e+00
1.54200000e+05 1.90497786e+00
1.54300000e+05 1.92186953e+00
1.54300000e+05 1.92186953e+00
1.54400000e+05 1.93869510e+00
1.54400000e+05 1.93869510e+00
1.54500000e+05 1.95545250e+00
1.54500000e+05 1.95545250e+00
1.54600000e+05 1.97213966e+00
1.54600000e+05 1.97213966e+00
1.54700000e+05 1.98875447e+00
1.54700000e+05 1.98875447e+00
1.54800000e+05 2.00529483e+00
1.54800000e+05 2.00529483e+00
1.54900000e+05 2.02175863e+00
1.54900000e+05 2.02175863e+00
1.55000000e+05 2.04103323e+00
1.55000000e+05 2.04103323e+00
1.55100000e+05 2.05696343e+00
1.55100000e+05 2.05696343e+00
1.55200000e+05 2.07280205e+00
1.55200000e+05 2.07280205e+00
1.55300000e+05 2.08854691e+00
1.55300000e+05 2.08854691e+00
1.55400000e+05 2.10419585e+00
1.55400000e+05 2.10419585e+00
1.55500000e+05 2.11974669e+00
1.55500000e+05 2.11974669e+00
1.55600000e+05 2.13519723e+00
1.55600000e+05 2.13519723e+00
1.55700000e+05 2.15054528e+00
1.55700000e+05 2.15054528e+00
1.55800000e+05 2.16578862e+00
1.55800000e+05 2.16578862e+00
1.55900000e+05 2.18092505e+00
1.55900000e+05 2.18092505e+00
1.56000000e+05 2.19595234e+00
1.56000000e+05 2.19595234e+00
1.56100000e+05 2.21086825e+00
1.56100000e+05 2.21086825e+00
1.56200000e+05 2.22567054e+00
1.56200000e+05 2.22567054e+00
1.56300000e+05 2.24035695e+00
1.56300000e+05 2.24035695e+00
1.56400000e+05 2.25492522e+00
1.56400000e+05 2.25492522e+00
1.56500000e+05 2.26937309e+00
1.56500000e+05 2.26937309e+00
1.56600000e+05 2.28369826e+00
1.56600000e+05 2.28369826e+00
1.56700000e+05 2.29789846e+00
1.56700000e+05 2.29789846e+00
1.56800000e+05 2.31197138e+00
1.56800000e+05 2.31197138e+00
1.56900000e+05 2.32591472e+00
1.56900000e+05 2.32591472e+00
1.57000000e+05 2.33972618e+00
1.57000000e+05 2.33972618e+00
1.57100000e+05 2.35340344e+00
1.57100000e+05 2.35340344e+00
1.57200000e+05 2.36694418e+00
1.57200000e+05 2.36694418e+00
1.57300000e+05 2.38034607e+00
1.57300000e+05 2.38034607e+00
1.57400000e+05 2.39360681e+00
1.57400000e+05 2.39360681e+00
1.57500000e+05 2.40672405e+00
1.57500000e+05 2.40672405e+00
1.57600000e+05 2.41969549e+00
1.57600000e+05 2.41969549e+00
1.57700000e+05 2.43251879e+00
1.57700000e+05 2.43251879e+00
1.57800000e+05 2.44519165e+00
1.57800000e+05 2.44519165e+00
1.57900000e+05 2.45771174e+00
1.57900000e+05 2.45771174e+00
1.58000000e+05 2.47007676e+00
1.58000000e+05 2.47007676e+00
1.58100000e+05 2.48228442e+00
1.58100000e+05 2.48228442e+00
1.58200000e+05 2.49433241e+00
1.58200000e+05 2.49433241e+00
1.58300000e+05 2.50621845e+00
1.58300000e+05 2.50621845e+00
1.58400000e+05 2.51794027e+00
1.58400000e+05 2.51794027e+00
1.58500000e+05 2.52949560e+00
1.58500000e+05 2.52949560e+00
1.58600000e+05 2.54088219e+00
1.58600000e+05 2.54088219e+00
1.58700000e+05 2.55209778e+00
1.58700000e+05 2.55209778e+00
1.58800000e+05 2.56314013e+00
1.58800000e+05 2.56314013e+00
1.58900000e+05 2.57400703e+00
1.58900000e+05 2.57400703e+00
1.59000000e+05 2.58469624e+00
1.59000000e+05 2.58469624e+00
1.59100000e+05 2.59520556e+00
1.59100000e+05 2.59520556e+00
1.59200000e+05 2.60553278e+00
1.59200000e+05 2.60553278e+00
1.59300000e+05 2.61567570e+00
1.59300000e+05 2.61567570e+00
1.59400000e+05 2.62563215e+00
1.59400000e+05 2.62563215e+00
1.59500000e+05 2.63539992e+00
1.59500000e+05 2.63539992e+00
1.59600000e+05 2.64497685e+00
1.59600000e+05 2.64497685e+00
1.59700000e+05 2.65436078e+00
1.59700000e+05 2.65436078e+00
1.59800000e+05 2.66354954e+00
1.59800000e+05 2.66354954e+00
1.59900000e+05 2.67254098e+00
1.59900000e+05 2.67254098e+00
1.60000000e+05 2.68133297e+00
1.60000000e+05 2.68133297e+00
1.60100000e+05 2.68992337e+00
1.60100000e+05 2.68992337e+00
1.60200000e+05 2.69831008e+00
1.60200000e+05 2.69831008e+00
1.60300000e+05 2.70649100e+00
1.60300000e+05 2.70649100e+00
1.60400000e+05 2.71446406e+00
1.60400000e+05 2.71446406e+00
1.60500000e+05 2.72222720e+00
1.60500000e+05 2.72222720e+00
1.60600000e+05 2.72977840e+00
1.60600000e+05 2.72977840e+00
1.60700000e+05 2.73711567e+00
1.60700000e+05 2.73711567e+00
1.60800000e+05 2.74423704e+00
1.60800000e+05 2.74423704e+00
1.60900000e+05 2.75114058e+00
1.60900000e+05 2.75114058e+00
1.61000000e+05 2.75782442e+00
1.61000000e+05 2.75782442e+00
1.61100000e+05 2.76428672e+00
1.61100000e+05 2.76428672e+00
1.61200000e+05 2.77052568e+00
1.61200000e+05 2.77052568e+00
1.61300000e+05 2.77653956e+00
1.61300000e+05 2.77653956e+00
1.61400000e+05 2.78232666e+00
1.61400000e+05 2.78232666e+00
1.61500000e+05 2.78788534e+00
1.61500000e+05 2.78788534e+00
1.61600000e+05 2.79321402e+00
1.61600000e+05 2.79321402e+00
1.61700000e+05 2.79831116e+00
1.61700000e+05 2.79831116e+00
1.61800000e+05 2.80317527e+00
1.61800000e+05 2.80317527e+00
1.61900000e+05 2.80780492e+00
1.61900000e+05 2.80780492e+00
1.62000000e+05 2.81219872e+00
1.62000000e+05 2.81219872e+00
1.62100000e+05 2.81635532e+00
1.62100000e+05 2.81635532e+00
1.62200000e+05 2.82027344e+00
1.62200000e+05 2.82027344e+00
1.62300000e+05 2.82395179e+00
1.62300000e+05 2.82395179e+00
1.62400000e+05 2.82738916e+00
1.62400000e+05 2.82738916e+00
1.62500000e+05 2.83058435e+00
1.62500000e+05 2.83058435e+00
1.62600000e+05 2.83353618e+00
1.62600000e+05 2.83353618e+00
1.62700000e+05 2.83624350e+00
1.62700000e+05 2.83624350e+00
1.62800000e+05 2.83870519e+00
1.62800000e+05 2.83870519e+00
1.62900000e+05 2.84092015e+00
1.62900000e+05 2.84092015e+00
1.63000000e+05 2.84288728e+00
1.63000000e+05 2.84288728e+00
1.63100000e+05 2.84460552e+00
1.63100000e+05 2.84460552e+00
1.63200000e+05 2.84607381e+00
1.63200000e+05 2.84607381e+00
1.63300000e+05 2.84729114e+00
1.63300000e+05 2.84729114e+00
1.63400000e+05 2.84825651e+00
1.63400000e+05 2.84825651e+00
1.63500000e+05 2.84896896e+00
1.63500000e+05 2.84896896e+00
1.63600000e+05 2.84942755e+00
1.63600000e+05 2.84942755e+00
1.63700000e+05 2.84963141e+00
1.63700000e+05 2.84963141e+00
1.63800000e+05 2.84957971e+00
1.63800000e+05 2.84957971e+00
1.63900000e+05 2.84927169e+00
1.63900000e+05 2.84927169e+00
1.64000000e+05 2.84870665e+00
1.64000000e+05 2.84870665e+00
1.64100000e+05 2.84788397e+00
1.64100000e+05 2.84788397e+00
1.64200000e+05 2.84680312e+00
1.64200000e+05 2.84680312e+00
1.64300000e+05 2.84546367e+00
1.64300000e+05 2.84546367e+00
1.64400000e+05 2.84386528e+00
1.64400000e+05 2.84386528e+00
1.64500000e+05 2.84200772e+00
1.64500000e+05 2.84200772e+00
1.64600000e+05 2.83989086e+00
1.64600000e+05 2.83989086e+00
1.64700000e+05 2.83751469e+00
1.64700000e+05 2.83751469e+00
1.64800000e+05 2.83487929e+00
1.64800000e+05 2.83487929e+00
1.64900000e+05 2.83198486e+00
1.64900000e+05 2.83198486e+00
1.65000000e+05 2.82883169e+00
1.65000000e+05 2.82883169e+00
1.65100000e+05 2.82542018e+00
1.65100000e+05 2.82542018e+00
1.65200000e+05 2.82175078e+00
1.65200000e+05 2.82175078e+00
1.65300000e+05 2.81782403e+00
1.65300000e+05 2.81782403e+00
1.65400000e+05 2.81364054e+00
1.65400000e+05 2.81364054e+00
1.65500000e+05 2.80920093e+00
1.65500000e+05 2.80920093e+00
1.65600000e+05 2.80450589e+00
1.65600000e+05 2.80450589e+00
1.65700000e+05 2.79955610e+00
1.65700000e+05 2.79955610e+00
1.65800000e+05 2.79435227e+00
1.65800000e+05 2.79435227e+00
1.65900000e+05 2.78889508e+00
1.65900000e+05 2.78889508e+00
1.66000000e+05 2.78318520e+00
1.66000000e+05 2.78318520e+00
1.66100000e+05 2.77722329e+00
1.66100000e+05 2.77722329e+00
1.66200000e+05 2.77100997e+00
1.66200000e+05 2.77100997e+00
1.66300000e+05 2.76454582e+00
1.66300000e+05 2.76454582e+00
1.66400000e+05 2.75783142e+00
1.66400000e+05 2.75783142e+00
1.66500000e+05 2.75086730e+00
1.66500000e+05 2.75086730e+00
1.66600000e+05 2.74365399e+00
1.66600000e+05 2.74365399e+00
1.66700000e+05 2.73619200e+00
1.66700000e+05 2.73619200e+00
1.66800000e+05 2.72848189e+00
1.66800000e+05 2.72848189e+00
1.66900000e+05 2.72052421e+00
1.66900000e+05 2.72052421e+00
1.67000000e+05 2.71231957e+00
1.67000000e+05 2.71231957e+00
1.67100000e+05 2.70386867e+00
1.67100000e+05 2.70386867e+00
1.67200000e+05 2.69517229e+00
1.67200000e+05 2.69517229e+00
1.67300000e+05 2.68623131e+00
1.67300000e+05 2.68623131e+00
1.67400000e+05 2.67704676e+00
1.67400000e+05 2.67704676e+00
1.67500000e+05 2.66761982e+00
1.67500000e+05 2.66761982e+00
1.67600000e+05 2.65795183e+00
1.67600000e+05 2.65795183e+00
1.67700000e+05 2.64804430e+00
1.67700000e+05 2.64804430e+00
1.67800000e+05 2.63789892e+00
1.67800000e+05 2.63789892e+00
1.67900000e+05 2.62751758e+00
1.67900000e+05 2.62751758e+00
1.68000000e+05 2.61690233e+00
1.68000000e+05 2.61690233e+00
1.68100000e+05 2.60605538e+00
1.68100000e+05 2.60605538e+00
1.68200000e+05 2.59497912e+00
1.68200000e+05 2.59497912e+00
1.68300000e+05 2.58367602e+00
1.68300000e+05 2.58367602e+00
1.68400000e+05 2.57214870e+00
1.68400000e+05 2.57214870e+00
1.68500000e+05 2.56039982e+00
1.68500000e+05 2.56039982e+00
1.68600000e+05 2.54843210e+00
1.68600000e+05 2.54843210e+00
1.68700000e+05 2.53624824e+00
1.68700000e+05 2.53624824e+00
1.68800000e+05 2.52385092e+00
1.68800000e+05 2.52385092e+00
1.68900000e+05 2.51124277e+00
1.68900000e+05 2.51124277e+00
1.69000000e+05 2.49842630e+00
1.69000000e+05 2.49842630e+00
1.69100000e+05 2.48540389e+00
1.69100000e+05 2.48540389e+00
1.69200000e+05 2.47217779e+00
1.69200000e+05 2.47217779e+00
1.69300000e+05 2.45875006e+00
1.69300000e+05 2.45875006e+00
1.69400000e+05 2.44512262e+00
1.69400000e+05 2.44512262e+00
1.69500000e+05 2.43129718e+00
1.69500000e+05 2.43129718e+00
1.69600000e+05 2.41727529e+00
1.69600000e+05 2.41727529e+00
1.69700000e+05 2.40305835e+00
1.69700000e+05 2.40305835e+00
1.69800000e+05 2.38864765e+00
1.69800000e+05 2.38864765e+00
1.69900000e+05 2.37404435e+00
1.69900000e+05 2.37404435e+00
1.70000000e+05 2.35924961e+00
1.70000000e+05 2.35924961e+00
1.70100000e+05 2.34426454e+00
1.70100000e+05 2.34426454e+00
1.70200000e+05 2.32909031e+00
1.70200000e+05 2.32909031e+00
1.70300000e+05 2.31372821e+00
1.70300000e+05 2.31372821e+00
1.70400000e+05 2.29817966e+00
1.70400000e+05 2.29817966e+00
1.70500000e+05 2.28244629e+00
1.70500000e+05 2.28244629e+00
1.70600000e+05 2.26652998e+00
1.70600000e+05 2.26652998e+00
1.70700000e+05 2.25043293e+00
1.70700000e+05 2.25043293e+00
1.70800000e+05 2.23415765e+00
1.70800000e+05 2.23415765e+00
1.70900000e+05 2.21770698e+00
1.70900000e+05 2.21770698e+00
1.71000000e+05 2.20108416e+00
1.71000000e+05 2.20108416e+00
1.71100000e+05 2.18429277e+00
1.71100000e+05 2.18429277e+00
1.71200000e+05 2.16733673e+00
1.71200000e+05 2.16733673e+00
1.71300000e+05 2.15022029e+00
1.71300000e+05 2.15022029e+00
1.71400000e+05 2.13294798e+00
1.71400000e+05 2.13294798e+00
1.71500000e+05 2.11552453e+00
1.71500000e+05 2.11552453e+00
1.71600000e+05 2.09795485e+00
1.71600000e+05 2.09795485e+00
1.71700000e+05 2.08024393e+00
1.71700000e+05 2.08024393e+00
1.71800000e+05 2.06239677e+00
1.71800000e+05 2.06239677e+00
1.71900000e+05 2.04441830e+00
1.71900000e+05 2.04441830e+00
1.72000000e+05 2.02631331e+00
1.72000000e+05 2.02631331e+00
1.72100000e+05 2.00808635e+00
1.72100000e+05 2.00808635e+00
1.72200000e+05 1.98974169e+00
1.72200000e+05 1.98974169e+00
1.72300000e+05 1.97128324e+00
1.72300000e+05 1.97128324e+00
1.72400000e+05 1.95271453e+00
1.72400000e+05 1.95271453e+00
1.72500000e+05 1.93403864e+00
1.72500000e+05 1.93403864e+00
1.72600000e+05 1.91525822e+00
1.72600000e+05 1.91525822e+00
1.72700000e+05 1.89637550e+00
1.72700000e+05 1.89637550e+00
1.72800000e+05 1.87739229e+00
1.72800000e+05 1.87739229e+00
1.72900000e+05 1.85831005e+00
1.72900000e+05 1.85831005e+00
1.73000000e+05 1.83912995e+00
1.73000000e+05 1.83912995e+00
1.73100000e+05 1.81985293e+00
1.73100000e+05 1.81985293e+00
1.73200000e+05 1.80047985e+00
1.73200000e+05 1.80047985e+00
1.73300000e+05 1.78101151e+00
1.73300000e+05 1.78101151e+00
1.73400000e+05 1.76144887e+00
1.73400000e+05 1.76144887e+00
1.73500000e+05 1.74179309e+00
1.73500000e+05 1.74179309e+00
1.73600000e+05 1.72204566e+00
1.73600000e+05 1.72204566e+00
1.73700000e+05 1.70220855e+00
1.73700000e+05 1.70220855e+00
1.73800000e+05 1.68228427e+00
1.73800000e+05 1.68228427e+00
1.73900000e+05 1.66227597e+00
1.73900000e+05 1.66227597e+00
1.74000000e+05 1.64218751e+00
1.74000000e+05 1.64218751e+00
1.74100000e+05 1.62202348e+00
1.74100000e+05 1.62202348e+00
1.74200000e+05 1.60178926e+00
1.74200000e+05 1.60178926e+00
1.74300000e+05 1.58149098e+00
1.74300000e+05 1.58149098e+00
1.74400000e+05 1.56113547e+00
1.74400000e+05 1.56113547e+00
1.74500000e+05 1.54073024e+00
1.74500000e+05 1.54073024e+00
1.74600000e+05 1.52028337e+00
1.74600000e+05 1.52028337e+00
1.74700000e+05 1.49980340e+00
1.74700000e+05 1.49980340e+00
1.74800000e+05 1.47929919e+00
1.74800000e+05 1.47929919e+00
1.74900000e+05 1.45877982e+00
1.74900000e+05 1.45877982e+00
1.75000000e+05 1.43825437e+00
1.75000000e+05 1.43825437e+00
1.75100000e+05 1.41773185e+00
1.75100000e+05 1.41773185e+00
1.75200000e+05 1.39722096e+00
1.75200000e+05 1.39722096e+00
1.75300000e+05 1.37673002e+00
1.75300000e+05 1.37673002e+00
1.75400000e+05 1.35626679e+00
1.75400000e+05 1.35626679e+00
1.75500000e+05 1.33583839e+00
1.75500000e+05 1.33583839e+00
1.75600000e+05 1.31545120e+00
1.75600000e+05 1.31545120e+00
1.75700000e+05 1.29511080e+00
1.75700000e+05 1.29511080e+00
1.75800000e+05 1.27482198e+00
1.75800000e+05 1.27482198e+00
1.75900000e+05 1.25458867e+00
1.75900000e+05 1.25458867e+00
1.76000000e+05 1.23441405e+00
1.76000000e+05 1.23441405e+00
1.76100000e+05 1.21430060e+00
1.76100000e+05 1.21430060e+00
1.76200000e+05 1.19425018e+00
1.76200000e+05 1.19425018e+00
1.76300000e+05 1.17426419e+00
1.76300000e+05 1.17426419e+00
1.76400000e+05 1.15434368e+00
1.76400000e+05 1.15434368e+00
1.76500000e+05 1.13448956e+00
1.76500000e+05 1.13448956e+00
1.76600000e+05 1.11470276e+00
1.76600000e+05 1.11470276e+00
1.76700000e+05 1.09498438e+00
1.76700000e+05 1.09498438e+00
1.76800000e+05 1.07533592e+00
1.76800000e+05 1.07533592e+00
1.76900000e+05 1.05575940e+00
1.76900000e+05 1.05575940e+00
1.77000000e+05 1.03625755e+00
1.77000000e+05 1.03625755e+00
1.77100000e+05 1.01683389e+00
1.77100000e+05 1.01683389e+00
1.77200000e+05 9.97492859e-01
1.77200000e+05 9.97492859e-01
1.77300000e+05 9.78239885e-01
1.77300000e+05 9.78239885e-01
1.77400000e+05 9.59081388e-01
1.77400000e+05 9.59081388e-01
1.77500000e+05 9.40024793e-01
1.77500000e+05 9.40024793e-01
1.77600000e+05 9.21078483e-01
1.77600000e+05 9.21078483e-01
1.77700000e+05 9.02251731e-01
1.77700000e+05 9.02251731e-01
1.77800000e+05 8.83554583e-01
1.77800000e+05 8.83554583e-01
1.77900000e+05 8.64997739e-01
1.77900000e+05 8.64997739e-01
1.78000000e+05 8.46592392e-01
1.78000000e+05 8.46592392e-01
1.78100000e+05 8.28350063e-01
1.78100000e+05 8.28350063e-01
1.78200000e+05 8.10282426e-01
1.78200000e+05 8.10282426e-01
1.78300000e+05 7.92401125e-01
1.78300000e+05 7.92401125e-01
1.78400000e+05 7.74717602e-01
1.78400000e+05 7.74717602e-01
1.78500000e+05 7.57242928e-01
1.78500000e+05 7.57242928e-01
1.78600000e+05 7.39987648e-01
1.78600000e+05 7.39987648e-01
1.78700000e+05 7.22961647e-01
1.78700000e+05 7.22961647e-01
1.78800000e+05 7.06174034e-01
1.78800000e+05 7.06174034e-01
1.78900000e+05 6.89633054e-01
1.78900000e+05 6.89633054e-01
1.79000000e+05 6.73346017e-01
1.79000000e+05 6.73346017e-01
1.79100000e+05 6.57319259e-01
1.79100000e+05 6.57319259e-01
1.79200000e+05 6.41558125e-01
1.79200000e+05 6.41558125e-01
1.79300000e+05 6.26066976e-01
1.79300000e+05 6.26066976e-01
1.79400000e+05 6.10849216e-01
1.79400000e+05 6.10849216e-01
1.79500000e+05 5.95907339e-01
1.79500000e+05 5.95907339e-01
1.79600000e+05 5.81242990e-01
1.79600000e+05 5.81242990e-01
1.79700000e+05 5.66857038e-01
1.79700000e+05 5.66857038e-01
1.79800000e+05 5.52749663e-01
1.79800000e+05 5.52749663e-01
1.79900000e+05 5.38920439e-01
1.79900000e+05 5.38920439e-01
1.80000000e+05 5.25368423e-01
1.80000000e+05 5.25368423e-01
1.80100000e+05 5.12092244e-01
1.80100000e+05 5.12092244e-01
1.80200000e+05 4.99090182e-01
1.80200000e+05 4.99090182e-01
1.80300000e+05 4.86360241e-01
1.80300000e+05 4.86360241e-01
1.80400000e+05 4.73900218e-01
1.80400000e+05 4.73900218e-01
1.80500000e+05 4.61707752e-01
1.80500000e+05 4.61707752e-01
1.80600000e+05 4.49780367e-01
1.80600000e+05 4.49780367e-01
1.80700000e+05 4.38115508e-01
1.80700000e+05 4.38115508e-01
1.80800000e+05 4.26710555e-01
1.80800000e+05 4.26710555e-01
1.80900000e+05 4.15562838e-01
1.80900000e+05 4.15562838e-01
1.81000000e+05 4.04669642e-01
1.81000000e+05 4.04669642e-01
1.81100000e+05 3.94028195e-01
1.81100000e+05 3.94028195e-01
1.81200000e+05 3.83635667e-01
1.81200000e+05 3.83635667e-01
1.81300000e+05 3.73489154e-01
1.81300000e+05 3.73489154e-01
1.81400000e+05 3.63585668e-01
1.81400000e+05 3.63585668e-01
1.81500000e+05 3.53922119e-01
1.81500000e+05 3.53922119e-01
1.81600000e+05 3.44495307e-01
1.81600000e+05 3.44495307e-01
1.81700000e+05 3.35301909e-01
1.81700000e+05 3.35301909e-01
1.81800000e+05 3.26338475e-01
1.81800000e+05 3.26338475e-01
1.81900000e+05 3.17601421e-01
1.81900000e+05 3.17601421e-01
1.82000000e+05 3.09087030e-01
1.82000000e+05 3.09087030e-01
1.82100000e+05 3.00791455e-01
1.82100000e+05 3.00791455e-01
1.82200000e+05 2.92710726e-01
1.82200000e+05 2.92710726e-01
1.82300000e+05 2.84840753e-01
1.82300000e+05 2.84840753e-01
1.82400000e+05 2.77177346e-01
1.82400000e+05 2.77177346e-01
1.82500000e+05 2.69716218e-01
1.82500000e+05 2.69716218e-01
1.82600000e+05 2.62453006e-01
1.82600000e+05 2.62453006e-01
1.82700000e+05 2.55383283e-01
1.82700000e+05 2.55383283e-01
1.82800000e+05 2.48502574e-01
1.82800000e+05 2.48502574e-01
1.82900000e+05 2.41806373e-01
1.82900000e+05 2.41806373e-01
1.83000000e+05 2.35290153e-01
1.83000000e+05 2.35290153e-01
1.83100000e+05 2.28949386e-01
1.83100000e+05 2.28949386e-01
1.83200000e+05 2.22779557e-01
1.83200000e+05 2.22779557e-01
1.83300000e+05 2.16776172e-01
1.83300000e+05 2.16776172e-01
1.83400000e+05 2.10934773e-01
1.83400000e+05 2.10934773e-01
1.83500000e+05 2.05250951e-01
1.83500000e+05 2.05250951e-01
1.83600000e+05 1.99720351e-01
1.83600000e+05 1.99720351e-01
1.83700000e+05 1.94338684e-01
1.83700000e+05 1.94338684e-01
1.83800000e+05 1.89101732e-01
1.83800000e+05 1.89101732e-01
1.83900000e+05 1.84005358e-01
1.83900000e+05 1.84005358e-01
1.84000000e+05 1.79045507e-01
1.84000000e+05 1.79045507e-01
1.84100000e+05 1.74218211e-01
1.84100000e+05 1.74218211e-01
1.84200000e+05 1.69519597e-01
1.84200000e+05 1.69519597e-01
1.84300000e+05 1.64945882e-01
1.84300000e+05 1.64945882e-01
1.84400000e+05 1.60493384e-01
1.84400000e+05 1.60493384e-01
1.84500000e+05 1.56158513e-01
1.84500000e+05 1.56158513e-01
1.84600000e+05 1.51937783e-01
1.84600000e+05 1.51937783e-01
1.84700000e+05 1.47827800e-01
1.84700000e+05 1.47827800e-01
1.84800000e+05 1.43825273e-01
1.84800000e+05 1.43825273e-01
1.84900000e+05 1.39927005e-01
1.84900000e+05 1.39927005e-01
1.85000000e+05 1.36129896e-01
1.85000000e+05 1.36129896e-01
1.85100000e+05 1.32430942e-01
1.85100000e+05 1.32430942e-01
1.85200000e+05 1.28827229e-01
1.85200000e+05 1.28827229e-01
1.85300000e+05 1.25315939e-01
1.85300000e+05 1.25315939e-01
1.85400000e+05 1.21894339e-01
1.85400000e+05 1.21894339e-01
1.85500000e+05 1.18559786e-01
1.85500000e+05 1.18559786e-01
1.85600000e+05 1.15309721e-01
1.85600000e+05 1.15309721e-01
1.85700000e+05 1.12141669e-01
1.85700000e+05 1.12141669e-01
1.85800000e+05 1.09053236e-01
1.85800000e+05 1.09053236e-01
1.85900000e+05 1.06042105e-01
1.85900000e+05 1.06042105e-01
1.86000000e+05 1.03106036e-01
1.86000000e+05 1.03106036e-01
1.86100000e+05 1.00242863e-01
1.86100000e+05 1.00242863e-01
1.86200000e+05 9.74504901e-02
1.86200000e+05 9.74504901e-02
1.86300000e+05 9.47268926e-02
1.86300000e+05 9.47268926e-02
1.86400000e+05 9.20701113e-02
1.86400000e+05 9.20701113e-02
1.86500000e+05 8.94782519e-02
1.86500000e+05 8.94782519e-02
1.86600000e+05 8.69494828e-02
1.86600000e+05 8.69494828e-02
1.86700000e+05 8.44820324e-02
1.86700000e+05 8.44820324e-02
1.86800000e+05 8.20741878e-02
1.86800000e+05 8.20741878e-02
1.86900000e+05 7.97242918e-02
1.86900000e+05 7.97242918e-02
1.87000000e+05 7.74307419e-02
1.87000000e+05 7.74307419e-02
1.87100000e+05 7.51919876e-02
1.87100000e+05 7.51919876e-02
1.87200000e+05 7.30065291e-02
1.87200000e+05 7.30065291e-02
1.87300000e+05 7.08729151e-02
1.87300000e+05 7.08729151e-02
1.87400000e+05 6.87897411e-02
1.87400000e+05 6.87897411e-02
1.87500000e+05 6.67556482e-02
1.87500000e+05 6.67556482e-02
1.87600000e+05 6.47693208e-02
1.87600000e+05 6.47693208e-02
1.87700000e+05 6.28294853e-02
1.87700000e+05 6.28294853e-02
1.87800000e+05 6.09349088e-02
1.87800000e+05 6.09349088e-02
1.87900000e+05 5.90843973e-02
1.87900000e+05 5.90843973e-02
1.88000000e+05 5.72767946e-02
1.88000000e+05 5.72767946e-02
1.88100000e+05 5.55109806e-02
1.88100000e+05 5.55109806e-02
1.88200000e+05 5.37858703e-02
1.88200000e+05 5.37858703e-02
1.88300000e+05 5.21004125e-02
1.88300000e+05 5.21004125e-02
1.88400000e+05 5.04535882e-02
1.88400000e+05 5.04535882e-02
1.88500000e+05 4.88444101e-02
1.88500000e+05 4.88444101e-02
1.88600000e+05 4.72719210e-02
1.88600000e+05 4.72719210e-02
1.88700000e+05 4.57351928e-02
1.88700000e+05 4.57351928e-02
1.88800000e+05 4.42333256e-02
1.88800000e+05 4.42333256e-02
1.88900000e+05 4.27654467e-02
1.88900000e+05 4.27654467e-02
1.89000000e+05 4.13307094e-02
1.89000000e+05 4.13307094e-02
1.89100000e+05 3.99282923e-02
1.89100000e+05 3.99282923e-02
1.89200000e+05 3.85573987e-02
1.89200000e+05 3.85573987e-02
1.89300000e+05 3.72172549e-02
1.89300000e+05 3.72172549e-02
1.89400000e+05 3.59071102e-02
1.89400000e+05 3.59071102e-02
1.89500000e+05 3.46262359e-02
1.89500000e+05 3.46262359e-02
1.89600000e+05 3.33739243e-02
1.89600000e+05 3.33739243e-02
1.89700000e+05 3.21494882e-02
1.89700000e+05 3.21494882e-02
1.89800000e+05 3.09522602e-02
1.89800000e+05 3.09522602e-02
1.89900000e+05 2.97815919e-02
1.89900000e+05 2.97815919e-02
1.90000000e+05 2.86368535e-02
1.90000000e+05 2.86368535e-02
1.90100000e+05 2.75174328e-02
1.90100000e+05 2.75174328e-02
1.90200000e+05 2.64227349e-02
1.90200000e+05 2.64227349e-02
1.90300000e+05 2.53521816e-02
1.90300000e+05 2.53521816e-02
1.90400000e+05 2.43052108e-02
1.90400000e+05 2.43052108e-02
1.90500000e+05 2.32812759e-02
1.90500000e+05 2.32812759e-02
1.90600000e+05 2.22798454e-02
1.90600000e+05 2.22798454e-02
1.90700000e+05 2.13004023e-02
1.90700000e+05 2.13004023e-02
1.90800000e+05 2.03424438e-02
1.90800000e+05 2.03424438e-02
1.90900000e+05 1.94054806e-02
1.90900000e+05 1.94054806e-02
1.91000000e+05 1.84890367e-02
1.91000000e+05 1.84890367e-02
1.91100000e+05 1.75926489e-02
1.91100000e+05 1.75926489e-02
1.91200000e+05 1.67158663e-02
1.91200000e+05 1.67158663e-02
1.91300000e+05 1.58582498e-02
1.91300000e+05 1.58582498e-02
1.91400000e+05 1.50193723e-02
1.91400000e+05 1.50193723e-02
1.91500000e+05 1.41988177e-02
1.91500000e+05 1.41988177e-02
1.91600000e+05 1.33961806e-02
1.91600000e+05 1.33961806e-02
1.91700000e+05 1.26110666e-02
1.91700000e+05 1.26110666e-02
1.91800000e+05 1.18430911e-02
1.91800000e+05 1.18430911e-02
1.91900000e+05 1.10918796e-02
1.91900000e+05 1.10918796e-02
1.92000000e+05 1.03570673e-02
1.92000000e+05 1.03570673e-02
1.92100000e+05 9.63829841e-03
1.92100000e+05 9.63829841e-03
1.92200000e+05 8.93522646e-03
1.92200000e+05 8.93522646e-03
1.92300000e+05 8.24751360e-03
1.92300000e+05 8.24751360e-03
1.92400000e+05 7.57483050e-03
1.92400000e+05 7.57483050e-03
1.92500000e+05 6.91685608e-03
1.92500000e+05 6.91685608e-03
1.92600000e+05 6.27327725e-03
1.92600000e+05 6.27327725e-03
1.92700000e+05 5.64378868e-03
1.92700000e+05 5.64378868e-03
1.92800000e+05 5.02809259e-03
1.92800000e+05 5.02809259e-03
1.92900000e+05 4.42589849e-03
1.92900000e+05 4.42589849e-03
1.93000000e+05 3.83692302e-03
1.93000000e+05 3.83692302e-03
1.93100000e+05 3.26088969e-03
1.93100000e+05 3.26088969e-03
1.93200000e+05 2.69752872e-03
1.93200000e+05 2.69752872e-03
1.93300000e+05 2.14657683e-03
1.93300000e+05 2.14657683e-03
1.93400000e+05 1.60777707e-03
1.93400000e+05 1.60777707e-03
1.93500000e+05 1.08087862e-03
1.93500000e+05 1.08087862e-03
1.93600000e+05 5.65636627e-04
1.93600000e+05 5.65636627e-04
1.93700000e+05 6.18120475e-05
1.93700000e+05 6.18120475e-05
1.93800000e+05 -4.30828531e-04
1.93800000e+05 -4.30828531e-04
1.93900000e+05 -9.12513038e-04
1.93900000e+05 -9.12513038e-04
1.94000000e+05 -1.38346408e-03
1.94000000e+05 -1.38346408e-03
1.94100000e+05 -1.84389907e-03
1.94100000e+05 -1.84389907e-03
1.94200000e+05 -2.29403038e-03
1.94200000e+05 -2.29403038e-03
1.94300000e+05 -2.73406551e-03
1.94300000e+05 -2.73406551e-03
1.94400000e+05 -3.16420715e-03
1.94400000e+05 -3.16420715e-03
1.94500000e+05 -3.58465338e-03
1.94500000e+05 -3.58465338e-03
1.94600000e+05 -3.99559774e-03
1.94600000e+05 -3.99559774e-03
1.94700000e+05 -4.39722940e-03
1.94700000e+05 -4.39722940e-03
1.94800000e+05 -4.78973325e-03
1.94800000e+05 -4.78973325e-03
1.94900000e+05 -5.17328998e-03
1.94900000e+05 -5.17328998e-03
1.95000000e+05 -5.54807629e-03
1.95000000e+05 -5.54807629e-03
1.95100000e+05 0.00000000e+00
1.95100000e+05 0.00000000e+00
1.95200000e+05 0.00000000e+00
1.95200000e+05 0.00000000e+00
1.95300000e+05 0.00000000e+00
1.95300000e+05 0.00000000e+00
1.95400000e+05 0.00000000e+00
1.95400000e+05 0.00000000e+00
1.95500000e+05 0.00000000e+00
1.95500000e+05 0.00000000e+00
1.95600000e+05 0.00000000e+00
1.95600000e+05 0.00000000e+00
1.95700000e+05 0.00000000e+00
1.95700000e+05 0.00000000e+00
1.95800000e+05 0.00000000e+00
1.95800000e+05 0.00000000e+00
1.95900000e+05 0.00000000e+00
1.95900000e+05 0.00000000e+00
1.96000000e+05 0.00000000e+00
1.96000000e+05 0.00000000e+00
1.96100000e+05 0.00000000e+00
1.96100000e+05 0.00000000e+00
1.96200000e+05 0.00000000e+00
1.96200000e+05 0.00000000e+00
1.96300000e+05 0.00000000e+00
1.96300000e+05 0.00000000e+00
1.96400000e+05 0.00000000e+00
1.96400000e+05 0.00000000e+00
1.96500000e+05 0.00000000e+00
1.96500000e+05 0.00000000e+00
1.96600000e+05 0.00000000e+00
1.96600000e+05 0.00000000e+00
1.96700000e+05 0.00000000e+00
1.96700000e+05 0.00000000e+00
1.96800000e+05 0.00000000e+00
1.96800000e+05 0.00000000e+00
1.96900000e+05 0.00000000e+00
1.96900000e+05 0.00000000e+00
1.97000000e+05 0.00000000e+00
1.97000000e+05 0.00000000e+00
1.97100000e+05 0.00000000e+00
1.97100000e+05 0.00000000e+00
1.97200000e+05 0.00000000e+00
1.97200000e+05 0.00000000e+00
1.97300000e+05 0.00000000e+00
1.97300000e+05 0.00000000e+00
1.97400000e+05 0.00000000e+00
1.97400000e+05 0.00000000e+00
1.97500000e+05 0.00000000e+00
1.97500000e+05 0.00000000e+00
1.97600000e+05 0.00000000e+00
1.97600000e+05 0.00000000e+00
1.97700000e+05 0.00000000e+00
1.97700000e+05 0.00000000e+00
1.97800000e+05 0.00000000e+00
1.97800000e+05 0.00000000e+00
1.97900000e+05 0.00000000e+00
1.97900000e+05 0.00000000e+00
1.98000000e+05 0.00000000e+00
1.98000000e+05 0.00000000e+00
1.98100000e+05 0.00000000e+00
1.98100000e+05 0.00000000e+00
1.98200000e+05 0.00000000e+00
1.98200000e+05 0.00000000e+00
1.98300000e+05 0.00000000e+00
1.98300000e+05 0.00000000e+00
1.98400000e+05 0.00000000e+00
1.98400000e+05 0.00000000e+00
1.98500000e+05 0.00000000e+00
1.98500000e+05 0.00000000e+00
1.98600000e+05 0.00000000e+00
1.98600000e+05 0.00000000e+00
1.98700000e+05 0.00000000e+00
1.98700000e+05 0.00000000e+00
1.98800000e+05 0.00000000e+00
1.98800000e+05 0.00000000e+00
1.98900000e+05 0.00000000e+00
1.98900000e+05 0.00000000e+00
1.99000000e+05 0.00000000e+00
1.99000000e+05 0.00000000e+00
1.99100000e+05 0.00000000e+00
1.99100000e+05 0.00000000e+00
1.99200000e+05 0.00000000e+00
1.99200000e+05 0.00000000e+00
1.99300000e+05 0.00000000e+00
1.99300000e+05 0.00000000e+00
1.99400000e+05 0.00000000e+00
1.99400000e+05 0.00000000e+00
1.99500000e+05 0.00000000e+00
1.99500000e+05 0.00000000e+00
1.99600000e+05 0.00000000e+00
1.99600000e+05 0.00000000e+00
1.99700000e+05 0.00000000e+00
1.99700000e+05 0.00000000e+00
1.99800000e+05 0.00000000e+00
1.99800000e+05 0.00000000e+00
1.99900000e+05 0.00000000e+00
1.99900000e+05 0.00000000e+00
2.00000000e+05 0.00000000e+00
2.00000000e+05 0.00000000e+00


==> MixPlotData/opt_T0_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.45000000e+04 0.00000000e+00
3.45000000e+04 0.00000000e+00
3.46000000e+04 0.00000000e+00
3.46000000e+04 0.00000000e+00
3.47000000e+04 0.00000000e+00
3.47000000e+04 0.00000000e+00
3.48000000e+04 0.00000000e+00
3.48000000e+04 0.00000000e+00
3.49000000e+04 0.00000000e+00
3.49000000e+04 0.00000000e+00
3.50000000e+04 0.00000000e+00
3.50000000e+04 0.00000000e+00
3.51000000e+04 0.00000000e+00
3.51000000e+04 0.00000000e+00
3.52000000e+04 0.00000000e+00
3.52000000e+04 0.00000000e+00
3.53000000e+04 0.00000000e+00
3.53000000e+04 0.00000000e+00
3.54000000e+04 0.00000000e+00
3.54000000e+04 0.00000000e+00
3.55000000e+04 0.00000000e+00
3.55000000e+04 0.00000000e+00
3.56000000e+04 0.00000000e+00
3.56000000e+04 0.00000000e+00
3.57000000e+04 0.00000000e+00
3.57000000e+04 0.00000000e+00
3.58000000e+04 0.00000000e+00
3.58000000e+04 0.00000000e+00
3.59000000e+04 0.00000000e+00
3.59000000e+04 0.00000000e+00
3.60000000e+04 0.00000000e+00
3.60000000e+04 0.00000000e+00
3.61000000e+04 0.00000000e+00
3.61000000e+04 0.00000000e+00
3.62000000e+04 0.00000000e+00
3.62000000e+04 0.00000000e+00
3.63000000e+04 0.00000000e+00
3.63000000e+04 0.00000000e+00
3.64000000e+04 0.00000000e+00
3.64000000e+04 0.00000000e+00
3.65000000e+04 0.00000000e+00
3.65000000e+04 0.00000000e+00
3.66000000e+04 0.00000000e+00
3.66000000e+04 0.00000000e+00
3.67000000e+04 0.00000000e+00
3.67000000e+04 0.00000000e+00
3.68000000e+04 0.00000000e+00
3.68000000e+04 0.00000000e+00
3.69000000e+04 0.00000000e+00
3.69000000e+04 0.00000000e+00
3.70000000e+04 0.00000000e+00
3.70000000e+04 0.00000000e+00
3.71000000e+04 0.00000000e+00
3.71000000e+04 0.00000000e+00
3.72000000e+04 0.00000000e+00
3.72000000e+04 0.00000000e+00
3.73000000e+04 0.00000000e+00
3.73000000e+04 0.00000000e+00
3.74000000e+04 0.00000000e+00
3.74000000e+04 0.00000000e+00
3.75000000e+04 0.00000000e+00
3.75000000e+04 0.00000000e+00
3.76000000e+04 0.00000000e+00
3.76000000e+04 0.00000000e+00
3.77000000e+04 0.00000000e+00
3.77000000e+04 0.00000000e+00
3.78000000e+04 0.00000000e+00
3.78000000e+04 0.00000000e+00
3.79000000e+04 0.00000000e+00
3.79000000e+04 0.00000000e+00
3.80000000e+04 0.00000000e+00
3.80000000e+04 0.00000000e+00
3.81000000e+04 0.00000000e+00
3.81000000e+04 0.00000000e+00
3.82000000e+04 0.00000000e+00
3.82000000e+04 0.00000000e+00
3.83000000e+04 0.00000000e+00
3.83000000e+04 0.00000000e+00
3.84000000e+04 0.00000000e+00
3.84000000e+04 0.00000000e+00
3.85000000e+04 0.00000000e+00
3.85000000e+04 0.00000000e+00
3.86000000e+04 0.00000000e+00
3.86000000e+04 0.00000000e+00
3.87000000e+04 0.00000000e+00
3.87000000e+04 0.00000000e+00
3.88000000e+04 0.00000000e+00
3.88000000e+04 0.00000000e+00
3.89000000e+04 0.00000000e+00
3.89000000e+04 0.00000000e+00
3.90000000e+04 0.00000000e+00
3.90000000e+04 0.00000000e+00
3.91000000e+04 0.00000000e+00
3.91000000e+04 0.00000000e+00
3.92000000e+04 0.00000000e+00
3.92000000e+04 0.00000000e+00
3.93000000e+04 0.00000000e+00
3.93000000e+04 0.00000000e+00
3.94000000e+04 0.00000000e+00
3.94000000e+04 0.00000000e+00
3.95000000e+04 0.00000000e+00
3.95000000e+04 0.00000000e+00
3.96000000e+04 0.00000000e+00
3.96000000e+04 0.00000000e+00
3.97000000e+04 0.00000000e+00
3.97000000e+04 0.00000000e+00
3.98000000e+04 0.00000000e+00
3.98000000e+04 0.00000000e+00
3.99000000e+04 0.00000000e+00
3.99000000e+04 0.00000000e+00
4.00000000e+04 -1.36822981e-01
4.00000000e+04 -1.36822981e-01
4.01000000e+04 -1.37128009e-01
4.01000000e+04 -1.37128009e-01
4.02000000e+04 -1.37434007e-01
4.02000000e+04 -1.37434007e-01
4.03000000e+04 -1.37740979e-01
4.03000000e+04 -1.37740979e-01
4.04000000e+04 -1.38048930e-01
4.04000000e+04 -1.38048930e-01
4.05000000e+04 -1.38357863e-01
4.05000000e+04 -1.38357863e-01
4.06000000e+04 -1.38667784e-01
4.06000000e+04 -1.38667784e-01
4.07000000e+04 -1.38978695e-01
4.07000000e+04 -1.38978695e-01
4.08000000e+04 -1.39290601e-01
4.08000000e+04 -1.39290601e-01
4.09000000e+04 -1.39603508e-01
4.09000000e+04 -1.39603508e-01
4.10000000e+04 -1.39917418e-01
4.10000000e+04 -1.39917418e-01
4.11000000e+04 -1.40232336e-01
4.11000000e+04 -1.40232336e-01
4.12000000e+04 -1.40548267e-01
4.12000000e+04 -1.40548267e-01
4.13000000e+04 -1.40865214e-01
4.13000000e+04 -1.40865214e-01
4.14000000e+04 -1.41183183e-01
4.14000000e+04 -1.41183183e-01
4.15000000e+04 -1.41502177e-01
4.15000000e+04 -1.41502177e-01
4.16000000e+04 -1.41822202e-01
4.16000000e+04 -1.41822202e-01
4.17000000e+04 -1.42143261e-01
4.17000000e+04 -1.42143261e-01
4.18000000e+04 -1.42465358e-01
4.18000000e+04 -1.42465358e-01
4.19000000e+04 -1.42788500e-01
4.19000000e+04 -1.42788500e-01
4.20000000e+04 -1.43112689e-01
4.20000000e+04 -1.43112689e-01
4.21000000e+04 -1.43437931e-01
4.21000000e+04 -1.43437931e-01
4.22000000e+04 -1.43764230e-01
4.22000000e+04 -1.43764230e-01
4.23000000e+04 -1.44091590e-01
4.23000000e+04 -1.44091590e-01
4.24000000e+04 -1.44420017e-01
4.24000000e+04 -1.44420017e-01
4.25000000e+04 -1.44749515e-01
4.25000000e+04 -1.44749515e-01
4.26000000e+04 -1.45080088e-01
4.26000000e+04 -1.45080088e-01
4.27000000e+04 -1.45411742e-01
4.27000000e+04 -1.45411742e-01
4.28000000e+04 -1.45744481e-01
4.28000000e+04 -1.45744481e-01
4.29000000e+04 -1.46078309e-01
4.29000000e+04 -1.46078309e-01
4.30000000e+04 -1.46413232e-01
4.30000000e+04 -1.46413232e-01
4.31000000e+04 -1.46749254e-01
4.31000000e+04 -1.46749254e-01
4.32000000e+04 -1.47086381e-01
4.32000000e+04 -1.47086381e-01
4.33000000e+04 -1.47424616e-01
4.33000000e+04 -1.47424616e-01
4.34000000e+04 -1.47763965e-01
4.34000000e+04 -1.47763965e-01
4.35000000e+04 -1.48104433e-01
4.35000000e+04 -1.48104433e-01
4.36000000e+04 -1.48446025e-01
4.36000000e+04 -1.48446025e-01
4.37000000e+04 -1.48788745e-01
4.37000000e+04 -1.48788745e-01
4.38000000e+04 -1.49132599e-01
4.38000000e+04 -1.49132599e-01
4.39000000e+04 -1.49477592e-01
4.39000000e+04 -1.49477592e-01
4.40000000e+04 -1.49823728e-01
4.40000000e+04 -1.49823728e-01
4.41000000e+04 -1.50171013e-01
4.41000000e+04 -1.50171013e-01
4.42000000e+04 -1.50519452e-01
4.42000000e+04 -1.50519452e-01
4.43000000e+04 -1.50869049e-01
4.43000000e+04 -1.50869049e-01
4.44000000e+04 -1.51219811e-01
4.44000000e+04 -1.51219811e-01
4.45000000e+04 -1.51571742e-01
4.45000000e+04 -1.51571742e-01
4.46000000e+04 -1.51924848e-01
4.46000000e+04 -1.51924848e-01
4.47000000e+04 -1.52279133e-01
4.47000000e+04 -1.52279133e-01
4.48000000e+04 -1.52634603e-01
4.48000000e+04 -1.52634603e-01
4.49000000e+04 -1.52991263e-01
4.49000000e+04 -1.52991263e-01
4.50000000e+04 -1.53349119e-01
4.50000000e+04 -1.53349119e-01
4.51000000e+04 -1.53708176e-01
4.51000000e+04 -1.53708176e-01
4.52000000e+04 -1.54068439e-01
4.52000000e+04 -1.54068439e-01
4.53000000e+04 -1.54429914e-01
4.53000000e+04 -1.54429914e-01
4.54000000e+04 -1.54792606e-01
4.54000000e+04 -1.54792606e-01
4.55000000e+04 -1.55156520e-01
4.55000000e+04 -1.55156520e-01
4.56000000e+04 -1.55521663e-01
4.56000000e+04 -1.55521663e-01
4.57000000e+04 -1.55888039e-01
4.57000000e+04 -1.55888039e-01
4.58000000e+04 -1.56255655e-01
4.58000000e+04 -1.56255655e-01
4.59000000e+04 -1.56624515e-01
4.59000000e+04 -1.56624515e-01
4.60000000e+04 -1.56994625e-01
4.60000000e+04 -1.56994625e-01
4.61000000e+04 -1.57365992e-01
4.61000000e+04 -1.57365992e-01
4.62000000e+04 -1.57738621e-01
4.62000000e+04 -1.57738621e-01
4.63000000e+04 -1.58112517e-01
4.63000000e+04 -1.58112517e-01
4.64000000e+04 -1.58487686e-01
4.64000000e+04 -1.58487686e-01
4.65000000e+04 -1.58864134e-01
4.65000000e+04 -1.58864134e-01
4.66000000e+04 -1.59241867e-01
4.66000000e+04 -1.59241867e-01
4.67000000e+04 -1.59620891e-01
4.67000000e+04 -1.59620891e-01
4.68000000e+04 -1.60001211e-01
4.68000000e+04 -1.60001211e-01
4.69000000e+04 -1.60382833e-01
4.69000000e+04 -1.60382833e-01
4.70000000e+04 -1.60765765e-01
4.70000000e+04 -1.60765765e-01
4.71000000e+04 -1.61150010e-01
4.71000000e+04 -1.61150010e-01
4.72000000e+04 -1.61535576e-01
4.72000000e+04 -1.61535576e-01
4.73000000e+04 -1.61922468e-01
4.73000000e+04 -1.61922468e-01
4.74000000e+04 -1.62310693e-01
4.74000000e+04 -1.62310693e-01
4.75000000e+04 -1.62700257e-01
4.75000000e+04 -1.62700257e-01
4.76000000e+04 -1.63091165e-01
4.76000000e+04 -1.63091165e-01
4.77000000e+04 -1.63483424e-01
4.77000000e+04 -1.63483424e-01
4.78000000e+04 -1.63877041e-01
4.78000000e+04 -1.63877041e-01
4.79000000e+04 -1.64272021e-01
4.79000000e+04 -1.64272021e-01
4.80000000e+04 -1.64668371e-01
4.80000000e+04 -1.64668371e-01
4.81000000e+04 -1.65066097e-01
4.81000000e+04 -1.65066097e-01
4.82000000e+04 -1.65465205e-01
4.82000000e+04 -1.65465205e-01
4.83000000e+04 -1.65865703e-01
4.83000000e+04 -1.65865703e-01
4.84000000e+04 -1.66267595e-01
4.84000000e+04 -1.66267595e-01
4.85000000e+04 -1.66670890e-01
4.85000000e+04 -1.66670890e-01
4.86000000e+04 -1.67075593e-01
4.86000000e+04 -1.67075593e-01
4.87000000e+04 -1.67481710e-01
4.87000000e+04 -1.67481710e-01
4.88000000e+04 -1.67889249e-01
4.88000000e+04 -1.67889249e-01
4.89000000e+04 -1.68298216e-01
4.89000000e+04 -1.68298216e-01
4.90000000e+04 -1.68708618e-01
4.90000000e+04 -1.68708618e-01
4.91000000e+04 -1.69120462e-01
4.91000000e+04 -1.69120462e-01
4.92000000e+04 -1.69533753e-01
4.92000000e+04 -1.69533753e-01
4.93000000e+04 -1.69948500e-01
4.93000000e+04 -1.69948500e-01
4.94000000e+04 -1.70364708e-01
4.94000000e+04 -1.70364708e-01
4.95000000e+04 -1.70782385e-01
4.95000000e+04 -1.70782385e-01
4.96000000e+04 -1.71201537e-01
4.96000000e+04 -1.71201537e-01
4.97000000e+04 -1.71622172e-01
4.97000000e+04 -1.71622172e-01
4.98000000e+04 -1.72044297e-01
4.98000000e+04 -1.72044297e-01
4.99000000e+04 -1.72467918e-01
4.99000000e+04 -1.72467918e-01
5.00000000e+04 -1.72893042e-01
5.00000000e+04 -1.72893042e-01
5.01000000e+04 -1.73319678e-01
5.01000000e+04 -1.73319678e-01
5.02000000e+04 -1.73747831e-01
5.02000000e+04 -1.73747831e-01
5.03000000e+04 -1.74177509e-01
5.03000000e+04 -1.74177509e-01
5.04000000e+04 -1.74608719e-01
5.04000000e+04 -1.74608719e-01
5.05000000e+04 -1.75041469e-01
5.05000000e+04 -1.75041469e-01
5.06000000e+04 -1.75475765e-01
5.06000000e+04 -1.75475765e-01
5.07000000e+04 -1.75911616e-01
5.07000000e+04 -1.75911616e-01
5.08000000e+04 -1.76349028e-01
5.08000000e+04 -1.76349028e-01
5.09000000e+04 -1.76788010e-01
5.09000000e+04 -1.76788010e-01
5.10000000e+04 -1.77228568e-01
5.10000000e+04 -1.77228568e-01
5.11000000e+04 -1.77670710e-01
5.11000000e+04 -1.77670710e-01
5.12000000e+04 -1.78114443e-01
5.12000000e+04 -1.78114443e-01
5.13000000e+04 -1.78559776e-01
5.13000000e+04 -1.78559776e-01
5.14000000e+04 -1.79006715e-01
5.14000000e+04 -1.79006715e-01
5.15000000e+04 -1.79455270e-01
5.15000000e+04 -1.79455270e-01
5.16000000e+04 -1.79905446e-01
5.16000000e+04 -1.79905446e-01
5.17000000e+04 -1.80357253e-01
5.17000000e+04 -1.80357253e-01
5.18000000e+04 -1.80810698e-01
5.18000000e+04 -1.80810698e-01
5.19000000e+04 -1.81265789e-01
5.19000000e+04 -1.81265789e-01
5.20000000e+04 -1.81722533e-01
5.20000000e+04 -1.81722533e-01
5.21000000e+04 -1.82180940e-01
5.21000000e+04 -1.82180940e-01
5.22000000e+04 -1.82641016e-01
5.22000000e+04 -1.82641016e-01
5.23000000e+04 -1.83102771e-01
5.23000000e+04 -1.83102771e-01
5.24000000e+04 -1.83566211e-01
5.24000000e+04 -1.83566211e-01
5.25000000e+04 -1.84031346e-01
5.25000000e+04 -1.84031346e-01
5.26000000e+04 -1.84498183e-01
5.26000000e+04 -1.84498183e-01
5.27000000e+04 -1.84966732e-01
5.27000000e+04 -1.84966732e-01
5.28000000e+04 -1.85436999e-01
5.28000000e+04 -1.85436999e-01
5.29000000e+04 -1.85908994e-01
5.29000000e+04 -1.85908994e-01
5.30000000e+04 -1.86382725e-01
5.30000000e+04 -1.86382725e-01
5.31000000e+04 -1.86858200e-01
5.31000000e+04 -1.86858200e-01
5.32000000e+04 -1.87335428e-01
5.32000000e+04 -1.87335428e-01
5.33000000e+04 -1.87814418e-01
5.33000000e+04 -1.87814418e-01
5.34000000e+04 -1.88295178e-01
5.34000000e+04 -1.88295178e-01
5.35000000e+04 -1.88777717e-01
5.35000000e+04 -1.88777717e-01
5.36000000e+04 -1.89262044e-01
5.36000000e+04 -1.89262044e-01
5.37000000e+04 -1.89748167e-01
5.37000000e+04 -1.89748167e-01
5.38000000e+04 -1.90236095e-01
5.38000000e+04 -1.90236095e-01
5.39000000e+04 -1.90725838e-01
5.39000000e+04 -1.90725838e-01
5.40000000e+04 -1.91217403e-01
5.40000000e+04 -1.91217403e-01
5.41000000e+04 -1.91710801e-01
5.41000000e+04 -1.91710801e-01
5.42000000e+04 -1.92206040e-01
5.42000000e+04 -1.92206040e-01
5.43000000e+04 -1.92703130e-01
5.43000000e+04 -1.92703130e-01
5.44000000e+04 -1.93202079e-01
5.44000000e+04 -1.93202079e-01
5.45000000e+04 -1.93702897e-01
5.45000000e+04 -1.93702897e-01
5.46000000e+04 -1.94205593e-01
5.46000000e+04 -1.94205593e-01
5.47000000e+04 -1.94710176e-01
5.47000000e+04 -1.94710176e-01
5.48000000e+04 -1.95216656e-01
5.48000000e+04 -1.95216656e-01
5.49000000e+04 -1.95725042e-01
5.49000000e+04 -1.95725042e-01
5.50000000e+04 -1.96235344e-01
5.50000000e+04 -1.96235344e-01
5.51000000e+04 -1.96747572e-01
5.51000000e+04 -1.96747572e-01
5.52000000e+04 -1.97261734e-01
5.52000000e+04 -1.97261734e-01
5.53000000e+04 -1.97777842e-01
5.53000000e+04 -1.97777842e-01
5.54000000e+04 -1.98295903e-01
5.54000000e+04 -1.98295903e-01
5.55000000e+04 -1.98815929e-01
5.55000000e+04 -1.98815929e-01
5.56000000e+04 -1.99337930e-01
5.56000000e+04 -1.99337930e-01
5.57000000e+04 -1.99861914e-01
5.57000000e+04 -1.99861914e-01
5.58000000e+04 -2.00387892e-01
5.58000000e+04 -2.00387892e-01
5.59000000e+04 -2.00915875e-01
5.59000000e+04 -2.00915875e-01
5.60000000e+04 -2.01445872e-01
5.60000000e+04 -2.01445872e-01
5.61000000e+04 -2.01977893e-01
5.61000000e+04 -2.01977893e-01
5.62000000e+04 -2.02511949e-01
5.62000000e+04 -2.02511949e-01
5.63000000e+04 -2.03048051e-01
5.63000000e+04 -2.03048051e-01
5.64000000e+04 -2.03586207e-01
5.64000000e+04 -2.03586207e-01
5.65000000e+04 -2.04126430e-01
5.65000000e+04 -2.04126430e-01
5.66000000e+04 -2.04668729e-01
5.66000000e+04 -2.04668729e-01
5.67000000e+04 -2.05213115e-01
5.67000000e+04 -2.05213115e-01
5.68000000e+04 -2.05759599e-01
5.68000000e+04 -2.05759599e-01
5.69000000e+04 -2.06308191e-01
5.69000000e+04 -2.06308191e-01
5.70000000e+04 -2.06858902e-01
5.70000000e+04 -2.06858902e-01
5.71000000e+04 -2.07411743e-01
5.71000000e+04 -2.07411743e-01
5.72000000e+04 -2.07966725e-01
5.72000000e+04 -2.07966725e-01
5.73000000e+04 -2.08523859e-01
5.73000000e+04 -2.08523859e-01
5.74000000e+04 -2.09083156e-01
5.74000000e+04 -2.09083156e-01
5.75000000e+04 -2.09644626e-01
5.75000000e+04 -2.09644626e-01
5.76000000e+04 -2.10208283e-01
5.76000000e+04 -2.10208283e-01
5.77000000e+04 -2.10774135e-01
5.77000000e+04 -2.10774135e-01
5.78000000e+04 -2.11342196e-01
5.78000000e+04 -2.11342196e-01
5.79000000e+04 -2.11912475e-01
5.79000000e+04 -2.11912475e-01
5.80000000e+04 -2.12484986e-01
5.80000000e+04 -2.12484986e-01
5.81000000e+04 -2.13059739e-01
5.81000000e+04 -2.13059739e-01
5.82000000e+04 -2.13636745e-01
5.82000000e+04 -2.13636745e-01
5.83000000e+04 -2.14216017e-01
5.83000000e+04 -2.14216017e-01
5.84000000e+04 -2.14797567e-01
5.84000000e+04 -2.14797567e-01
5.85000000e+04 -2.15381406e-01
5.85000000e+04 -2.15381406e-01
5.86000000e+04 -2.15967546e-01
5.86000000e+04 -2.15967546e-01
5.87000000e+04 -2.16555999e-01
5.87000000e+04 -2.16555999e-01
5.88000000e+04 -2.17146778e-01
5.88000000e+04 -2.17146778e-01
5.89000000e+04 -2.17739894e-01
5.89000000e+04 -2.17739894e-01
5.90000000e+04 -2.18335359e-01
5.90000000e+04 -2.18335359e-01
5.91000000e+04 -2.18933187e-01
5.91000000e+04 -2.18933187e-01
5.92000000e+04 -2.19533389e-01
5.92000000e+04 -2.19533389e-01
5.93000000e+04 -2.20135978e-01
5.93000000e+04 -2.20135978e-01
5.94000000e+04 -2.20740966e-01
5.94000000e+04 -2.20740966e-01
5.95000000e+04 -2.21348366e-01
5.95000000e+04 -2.21348366e-01
5.96000000e+04 -2.21958191e-01
5.96000000e+04 -2.21958191e-01
5.97000000e+04 -2.22570453e-01
5.97000000e+04 -2.22570453e-01
5.98000000e+04 -2.23185166e-01
5.98000000e+04 -2.23185166e-01
5.99000000e+04 -2.23802342e-01
5.99000000e+04 -2.23802342e-01
6.00000000e+04 -2.24421995e-01
6.00000000e+04 -2.24421995e-01
6.01000000e+04 -2.25044137e-01
6.01000000e+04 -2.25044137e-01
6.02000000e+04 -2.25668782e-01
6.02000000e+04 -2.25668782e-01
6.03000000e+04 -2.26295943e-01
6.03000000e+04 -2.26295943e-01
6.04000000e+04 -2.26925634e-01
6.04000000e+04 -2.26925634e-01
6.05000000e+04 -2.27557868e-01
6.05000000e+04 -2.27557868e-01
6.06000000e+04 -2.28192658e-01
6.06000000e+04 -2.28192658e-01
6.07000000e+04 -2.28830018e-01
6.07000000e+04 -2.28830018e-01
6.08000000e+04 -2.29469963e-01
6.08000000e+04 -2.29469963e-01
6.09000000e+04 -2.30112505e-01
6.09000000e+04 -2.30112505e-01
6.10000000e+04 -2.30757659e-01
6.10000000e+04 -2.30757659e-01
6.11000000e+04 -2.31405439e-01
6.11000000e+04 -2.31405439e-01
6.12000000e+04 -2.32055858e-01
6.12000000e+04 -2.32055858e-01
6.13000000e+04 -2.32708932e-01
6.13000000e+04 -2.32708932e-01
6.14000000e+04 -2.33364674e-01
6.14000000e+04 -2.33364674e-01
6.15000000e+04 -2.34023099e-01
6.15000000e+04 -2.34023099e-01
6.16000000e+04 -2.34684221e-01
6.16000000e+04 -2.34684221e-01
6.17000000e+04 -2.35348054e-01
6.17000000e+04 -2.35348054e-01
6.18000000e+04 -2.36014615e-01
6.18000000e+04 -2.36014615e-01
6.19000000e+04 -2.36683916e-01
6.19000000e+04 -2.36683916e-01
6.20000000e+04 -2.37355974e-01
6.20000000e+04 -2.37355974e-01
6.21000000e+04 -2.38030803e-01
6.21000000e+04 -2.38030803e-01
6.22000000e+04 -2.38708419e-01
6.22000000e+04 -2.38708419e-01
6.23000000e+04 -2.39388835e-01
6.23000000e+04 -2.39388835e-01
6.24000000e+04 -2.40072069e-01
6.24000000e+04 -2.40072069e-01
6.25000000e+04 -2.40758134e-01
6.25000000e+04 -2.40758134e-01
6.26000000e+04 -2.41447047e-01
6.26000000e+04 -2.41447047e-01
6.27000000e+04 -2.42138823e-01
6.27000000e+04 -2.42138823e-01
6.28000000e+04 -2.42833478e-01
6.28000000e+04 -2.42833478e-01
6.29000000e+04 -2.43531028e-01
6.29000000e+04 -2.43531028e-01
6.30000000e+04 -2.44231488e-01
6.30000000e+04 -2.44231488e-01
6.31000000e+04 -2.44934875e-01
6.31000000e+04 -2.44934875e-01
6.32000000e+04 -2.45641205e-01
6.32000000e+04 -2.45641205e-01
6.33000000e+04 -2.46350493e-01
6.33000000e+04 -2.46350493e-01
6.34000000e+04 -2.47062756e-01
6.34000000e+04 -2.47062756e-01
6.35000000e+04 -2.47778012e-01
6.35000000e+04 -2.47778012e-01
6.36000000e+04 -2.48496275e-01
6.36000000e+04 -2.48496275e-01
6.37000000e+04 -2.49217564e-01
6.37000000e+04 -2.49217564e-01
6.38000000e+04 -2.49941894e-01
6.38000000e+04 -2.49941894e-01
6.39000000e+04 -2.50669282e-01
6.39000000e+04 -2.50669282e-01
6.40000000e+04 -2.51399747e-01
6.40000000e+04 -2.51399747e-01
6.41000000e+04 -2.52133304e-01
6.41000000e+04 -2.52133304e-01
6.42000000e+04 -2.52869971e-01
6.42000000e+04 -2.52869971e-01
6.43000000e+04 -2.53609765e-01
6.43000000e+04 -2.53609765e-01
6.44000000e+04 -2.54352704e-01
6.44000000e+04 -2.54352704e-01
6.45000000e+04 -2.55098806e-01
6.45000000e+04 -2.55098806e-01
6.46000000e+04 -2.55848087e-01
6.46000000e+04 -2.55848087e-01
6.47000000e+04 -2.56600567e-01
6.47000000e+04 -2.56600567e-01
6.48000000e+04 -2.57356263e-01
6.48000000e+04 -2.57356263e-01
6.49000000e+04 -2.58115192e-01
6.49000000e+04 -2.58115192e-01
6.50000000e+04 -2.58877374e-01
6.50000000e+04 -2.58877374e-01
6.51000000e+04 -2.59642827e-01
6.51000000e+04 -2.59642827e-01
6.52000000e+04 -2.60411568e-01
6.52000000e+04 -2.60411568e-01
6.53000000e+04 -2.61183618e-01
6.53000000e+04 -2.61183618e-01
6.54000000e+04 -2.61958993e-01
6.54000000e+04 -2.61958993e-01
6.55000000e+04 -2.62737714e-01
6.55000000e+04 -2.62737714e-01
6.56000000e+04 -2.63519799e-01
6.56000000e+04 -2.63519799e-01
6.57000000e+04 -2.64305267e-01
6.57000000e+04 -2.64305267e-01
6.58000000e+04 -2.65094138e-01
6.58000000e+04 -2.65094138e-01
6.59000000e+04 -2.65886430e-01
6.59000000e+04 -2.65886430e-01
6.60000000e+04 -2.66682164e-01
6.60000000e+04 -2.66682164e-01
6.61000000e+04 -2.67481359e-01
6.61000000e+04 -2.67481359e-01
6.62000000e+04 -2.68284035e-01
6.62000000e+04 -2.68284035e-01
6.63000000e+04 -2.69090212e-01
6.63000000e+04 -2.69090212e-01
6.64000000e+04 -2.69899910e-01
6.64000000e+04 -2.69899910e-01
6.65000000e+04 -2.70713148e-01
6.65000000e+04 -2.70713148e-01
6.66000000e+04 -2.71529948e-01
6.66000000e+04 -2.71529948e-01
6.67000000e+04 -2.72350330e-01
6.67000000e+04 -2.72350330e-01
6.68000000e+04 -2.73174314e-01
6.68000000e+04 -2.73174314e-01
6.69000000e+04 -2.74001922e-01
6.69000000e+04 -2.74001922e-01
6.70000000e+04 -2.74833173e-01
6.70000000e+04 -2.74833173e-01
6.71000000e+04 -2.75668090e-01
6.71000000e+04 -2.75668090e-01
6.72000000e+04 -2.76506693e-01
6.72000000e+04 -2.76506693e-01
6.73000000e+04 -2.77349004e-01
6.73000000e+04 -2.77349004e-01
6.74000000e+04 -2.78195045e-01
6.74000000e+04 -2.78195045e-01
6.75000000e+04 -2.79044836e-01
6.75000000e+04 -2.79044836e-01
6.76000000e+04 -2.79898401e-01
6.76000000e+04 -2.79898401e-01
6.77000000e+04 -2.80755760e-01
6.77000000e+04 -2.80755760e-01
6.78000000e+04 -2.81616936e-01
6.78000000e+04 -2.81616936e-01
6.79000000e+04 -2.82481951e-01
6.79000000e+04 -2.82481951e-01
6.80000000e+04 -2.83350827e-01
6.80000000e+04 -2.83350827e-01
6.81000000e+04 -2.84223588e-01
6.81000000e+04 -2.84223588e-01
6.82000000e+04 -2.85100256e-01
6.82000000e+04 -2.85100256e-01
6.83000000e+04 -2.85980854e-01
6.83000000e+04 -2.85980854e-01
6.84000000e+04 -2.86865405e-01
6.84000000e+04 -2.86865405e-01
6.85000000e+04 -2.87753932e-01
6.85000000e+04 -2.87753932e-01
6.86000000e+04 -2.88646459e-01
6.86000000e+04 -2.88646459e-01
6.87000000e+04 -2.89543009e-01
6.87000000e+04 -2.89543009e-01
6.88000000e+04 -2.90443607e-01
6.88000000e+04 -2.90443607e-01
6.89000000e+04 -2.91348275e-01
6.89000000e+04 -2.91348275e-01
6.90000000e+04 -2.92257038e-01
6.90000000e+04 -2.92257038e-01
6.91000000e+04 -2.93169921e-01
6.91000000e+04 -2.93169921e-01
6.92000000e+04 -2.94086947e-01
6.92000000e+04 -2.94086947e-01
6.93000000e+04 -2.95008142e-01
6.93000000e+04 -2.95008142e-01
6.94000000e+04 -2.95933530e-01
6.94000000e+04 -2.95933530e-01
6.95000000e+04 -2.96863136e-01
6.95000000e+04 -2.96863136e-01
6.96000000e+04 -2.97796986e-01
6.96000000e+04 -2.97796986e-01
6.97000000e+04 -2.98735104e-01
6.97000000e+04 -2.98735104e-01
6.98000000e+04 -2.99677517e-01
6.98000000e+04 -2.99677517e-01
6.99000000e+04 -3.00624250e-01
6.99000000e+04 -3.00624250e-01
7.00000000e+04 -3.01575328e-01
7.00000000e+04 -3.01575328e-01
7.01000000e+04 -3.02530778e-01
7.01000000e+04 -3.02530778e-01
7.02000000e+04 -3.03490627e-01
7.02000000e+04 -3.03490627e-01
7.03000000e+04 -3.04454900e-01
7.03000000e+04 -3.04454900e-01
7.04000000e+04 -3.05423625e-01
7.04000000e+04 -3.05423625e-01
7.05000000e+04 -3.06396828e-01
7.05000000e+04 -3.06396828e-01
7.06000000e+04 -3.07374536e-01
7.06000000e+04 -3.07374536e-01
7.07000000e+04 -3.08356776e-01
7.07000000e+04 -3.08356776e-01
7.08000000e+04 -3.09343577e-01
7.08000000e+04 -3.09343577e-01
7.09000000e+04 -3.10334965e-01
7.09000000e+04 -3.10334965e-01
7.10000000e+04 -3.11330969e-01
7.10000000e+04 -3.11330969e-01
7.11000000e+04 -3.12331616e-01
7.11000000e+04 -3.12331616e-01
7.12000000e+04 -3.13336935e-01
7.12000000e+04 -3.13336935e-01
7.13000000e+04 -3.14346955e-01
7.13000000e+04 -3.14346955e-01
7.14000000e+04 -3.15361703e-01
7.14000000e+04 -3.15361703e-01
7.15000000e+04 -3.16381209e-01
7.15000000e+04 -3.16381209e-01
7.16000000e+04 -3.17405502e-01
7.16000000e+04 -3.17405502e-01
7.17000000e+04 -3.18434611e-01
7.17000000e+04 -3.18434611e-01
7.18000000e+04 -3.19468567e-01
7.18000000e+04 -3.19468567e-01
7.19000000e+04 -3.20507397e-01
7.19000000e+04 -3.20507397e-01
7.20000000e+04 -3.21551134e-01
7.20000000e+04 -3.21551134e-01
7.21000000e+04 -3.22599806e-01
7.21000000e+04 -3.22599806e-01
7.22000000e+04 -3.23653444e-01
7.22000000e+04 -3.23653444e-01
7.23000000e+04 -3.24712080e-01
7.23000000e+04 -3.24712080e-01
7.24000000e+04 -3.25775743e-01
7.24000000e+04 -3.25775743e-01
7.25000000e+04 -3.26844464e-01
7.25000000e+04 -3.26844464e-01
7.26000000e+04 -3.27918277e-01
7.26000000e+04 -3.27918277e-01
7.27000000e+04 -3.28997210e-01
7.27000000e+04 -3.28997210e-01
7.28000000e+04 -3.30081298e-01
7.28000000e+04 -3.30081298e-01
7.29000000e+04 -3.31170571e-01
7.29000000e+04 -3.31170571e-01
7.30000000e+04 -3.32265062e-01
7.30000000e+04 -3.32265062e-01
7.31000000e+04 -3.33364804e-01
7.31000000e+04 -3.33364804e-01
7.32000000e+04 -3.34469829e-01
7.32000000e+04 -3.34469829e-01
7.33000000e+04 -3.35580170e-01
7.33000000e+04 -3.35580170e-01
7.34000000e+04 -3.36695861e-01
7.34000000e+04 -3.36695861e-01
7.35000000e+04 -3.37816935e-01
7.35000000e+04 -3.37816935e-01
7.36000000e+04 -3.38943426e-01
7.36000000e+04 -3.38943426e-01
7.37000000e+04 -3.40075368e-01
7.37000000e+04 -3.40075368e-01
7.38000000e+04 -3.41212795e-01
7.38000000e+04 -3.41212795e-01
7.39000000e+04 -3.42355742e-01
7.39000000e+04 -3.42355742e-01
7.40000000e+04 -3.43504243e-01
7.40000000e+04 -3.43504243e-01
7.41000000e+04 -3.44658334e-01
7.41000000e+04 -3.44658334e-01
7.42000000e+04 -3.45818050e-01
7.42000000e+04 -3.45818050e-01
7.43000000e+04 -3.46983427e-01
7.43000000e+04 -3.46983427e-01
7.44000000e+04 -3.48154501e-01
7.44000000e+04 -3.48154501e-01
7.45000000e+04 -3.49331307e-01
7.45000000e+04 -3.49331307e-01
7.46000000e+04 -3.50513882e-01
7.46000000e+04 -3.50513882e-01
7.47000000e+04 -3.51702264e-01
7.47000000e+04 -3.51702264e-01
7.48000000e+04 -3.52896488e-01
7.48000000e+04 -3.52896488e-01
7.49000000e+04 -3.54096592e-01
7.49000000e+04 -3.54096592e-01
7.50000000e+04 -3.55302614e-01
7.50000000e+04 -3.55302614e-01
7.51000000e+04 -3.56514591e-01
7.51000000e+04 -3.56514591e-01
7.52000000e+04 -3.57732562e-01
7.52000000e+04 -3.57732562e-01
7.53000000e+04 -3.58956565e-01
7.53000000e+04 -3.58956565e-01
7.54000000e+04 -3.60186639e-01
7.54000000e+04 -3.60186639e-01
7.55000000e+04 -3.61422823e-01
7.55000000e+04 -3.61422823e-01
7.56000000e+04 -3.62665157e-01
7.56000000e+04 -3.62665157e-01
7.57000000e+04 -3.63913679e-01
7.57000000e+04 -3.63913679e-01
7.58000000e+04 -3.65168429e-01
7.58000000e+04 -3.65168429e-01
7.59000000e+04 -3.66429449e-01
7.59000000e+04 -3.66429449e-01
7.60000000e+04 -3.67696779e-01
7.60000000e+04 -3.67696779e-01
7.61000000e+04 -3.68970458e-01
7.61000000e+04 -3.68970458e-01
7.62000000e+04 -3.70250530e-01
7.62000000e+04 -3.70250530e-01
7.63000000e+04 -3.71537034e-01
7.63000000e+04 -3.71537034e-01
7.64000000e+04 -3.72830014e-01
7.64000000e+04 -3.72830014e-01
7.65000000e+04 -3.74129511e-01
7.65000000e+04 -3.74129511e-01
7.66000000e+04 -3.75435567e-01
7.66000000e+04 -3.75435567e-01
7.67000000e+04 -3.76748226e-01
7.67000000e+04 -3.76748226e-01
7.68000000e+04 -3.78067530e-01
7.68000000e+04 -3.78067530e-01
7.69000000e+04 -3.79393524e-01
7.69000000e+04 -3.79393524e-01
7.70000000e+04 -3.80726250e-01
7.70000000e+04 -3.80726250e-01
7.71000000e+04 -3.82065753e-01
7.71000000e+04 -3.82065753e-01
7.72000000e+04 -3.83412078e-01
7.72000000e+04 -3.83412078e-01
7.73000000e+04 -3.84765269e-01
7.73000000e+04 -3.84765269e-01
7.74000000e+04 -3.86125372e-01
7.74000000e+04 -3.86125372e-01
7.75000000e+04 -3.87492432e-01
7.75000000e+04 -3.87492432e-01
7.76000000e+04 -3.88866496e-01
7.76000000e+04 -3.88866496e-01
7.77000000e+04 -3.90247608e-01
7.77000000e+04 -3.90247608e-01
7.78000000e+04 -3.91635817e-01
7.78000000e+04 -3.91635817e-01
7.79000000e+04 -3.93031169e-01
7.79000000e+04 -3.93031169e-01
7.80000000e+04 -3.94433711e-01
7.80000000e+04 -3.94433711e-01
7.81000000e+04 -3.95843491e-01
7.81000000e+04 -3.95843491e-01
7.82000000e+04 -3.97260558e-01
7.82000000e+04 -3.97260558e-01
7.83000000e+04 -3.98684959e-01
7.83000000e+04 -3.98684959e-01
7.84000000e+04 -4.00116744e-01
7.84000000e+04 -4.00116744e-01
7.85000000e+04 -4.01555963e-01
7.85000000e+04 -4.01555963e-01
7.86000000e+04 -4.03002664e-01
7.86000000e+04 -4.03002664e-01
7.87000000e+04 -4.04456897e-01
7.87000000e+04 -4.04456897e-01
7.88000000e+04 -4.05918715e-01
7.88000000e+04 -4.05918715e-01
7.89000000e+04 -4.07388166e-01
7.89000000e+04 -4.07388166e-01
7.90000000e+04 -4.08865302e-01
7.90000000e+04 -4.08865302e-01
7.91000000e+04 -4.10350176e-01
7.91000000e+04 -4.10350176e-01
7.92000000e+04 -4.11842839e-01
7.92000000e+04 -4.11842839e-01
7.93000000e+04 -4.13343343e-01
7.93000000e+04 -4.13343343e-01
7.94000000e+04 -4.14851742e-01
7.94000000e+04 -4.14851742e-01
7.95000000e+04 -4.16368089e-01
7.95000000e+04 -4.16368089e-01
7.96000000e+04 -4.17892438e-01
7.96000000e+04 -4.17892438e-01
7.97000000e+04 -4.19424843e-01
7.97000000e+04 -4.19424843e-01
7.98000000e+04 -4.20965358e-01
7.98000000e+04 -4.20965358e-01
7.99000000e+04 -4.22514039e-01
7.99000000e+04 -4.22514039e-01
8.00000000e+04 -4.24070942e-01
8.00000000e+04 -4.24070942e-01
8.01000000e+04 -4.25636121e-01
8.01000000e+04 -4.25636121e-01
8.02000000e+04 -4.27209634e-01
8.02000000e+04 -4.27209634e-01
8.03000000e+04 -4.28791537e-01
8.03000000e+04 -4.28791537e-01
8.04000000e+04 -4.30381888e-01
8.04000000e+04 -4.30381888e-01
8.05000000e+04 -4.31980745e-01
8.05000000e+04 -4.31980745e-01
8.06000000e+04 -4.33588165e-01
8.06000000e+04 -4.33588165e-01
8.07000000e+04 -4.35204208e-01
8.07000000e+04 -4.35204208e-01
8.08000000e+04 -4.36828933e-01
8.08000000e+04 -4.36828933e-01
8.09000000e+04 -4.38462399e-01
8.09000000e+04 -4.38462399e-01
8.10000000e+04 -4.40104667e-01
8.10000000e+04 -4.40104667e-01
8.11000000e+04 -4.41755796e-01
8.11000000e+04 -4.41755796e-01
8.12000000e+04 -4.43415849e-01
8.12000000e+04 -4.43415849e-01
8.13000000e+04 -4.45084887e-01
8.13000000e+04 -4.45084887e-01
8.14000000e+04 -4.46762972e-01
8.14000000e+04 -4.46762972e-01
8.15000000e+04 -4.48450167e-01
8.15000000e+04 -4.48450167e-01
8.16000000e+04 -4.50146534e-01
8.16000000e+04 -4.50146534e-01
8.17000000e+04 -4.51852138e-01
8.17000000e+04 -4.51852138e-01
8.18000000e+04 -4.53567043e-01
8.18000000e+04 -4.53567043e-01
8.19000000e+04 -4.55291313e-01
8.19000000e+04 -4.55291313e-01
8.20000000e+04 -4.57025013e-01
8.20000000e+04 -4.57025013e-01
8.21000000e+04 -4.58768210e-01
8.21000000e+04 -4.58768210e-01
8.22000000e+04 -4.60520969e-01
8.22000000e+04 -4.60520969e-01
8.23000000e+04 -4.62283358e-01
8.23000000e+04 -4.62283358e-01
8.24000000e+04 -4.64055444e-01
8.24000000e+04 -4.64055444e-01
8.25000000e+04 -4.65837294e-01
8.25000000e+04 -4.65837294e-01
8.26000000e+04 -4.67628977e-01
8.26000000e+04 -4.67628977e-01
8.27000000e+04 -4.69430562e-01
8.27000000e+04 -4.69430562e-01
8.28000000e+04 -4.71242120e-01
8.28000000e+04 -4.71242120e-01
8.29000000e+04 -4.73063719e-01
8.29000000e+04 -4.73063719e-01
8.30000000e+04 -4.74895430e-01
8.30000000e+04 -4.74895430e-01
8.31000000e+04 -4.76737326e-01
8.31000000e+04 -4.76737326e-01
8.32000000e+04 -4.78589478e-01
8.32000000e+04 -4.78589478e-01
8.33000000e+04 -4.80451958e-01
8.33000000e+04 -4.80451958e-01
8.34000000e+04 -4.82324839e-01
8.34000000e+04 -4.82324839e-01
8.35000000e+04 -4.84208196e-01
8.35000000e+04 -4.84208196e-01
8.36000000e+04 -4.86102102e-01
8.36000000e+04 -4.86102102e-01
8.37000000e+04 -4.88006632e-01
8.37000000e+04 -4.88006632e-01
8.38000000e+04 -4.89921862e-01
8.38000000e+04 -4.89921862e-01
8.39000000e+04 -4.91847868e-01
8.39000000e+04 -4.91847868e-01
8.40000000e+04 -4.93784727e-01
8.40000000e+04 -4.93784727e-01
8.41000000e+04 -4.95732516e-01
8.41000000e+04 -4.95732516e-01
8.42000000e+04 -4.97691313e-01
8.42000000e+04 -4.97691313e-01
8.43000000e+04 -4.99661197e-01
8.43000000e+04 -4.99661197e-01
8.44000000e+04 -5.01642247e-01
8.44000000e+04 -5.01642247e-01
8.45000000e+04 -5.03634543e-01
8.45000000e+04 -5.03634543e-01
8.46000000e+04 -5.05638166e-01
8.46000000e+04 -5.05638166e-01
8.47000000e+04 -5.07653197e-01
8.47000000e+04 -5.07653197e-01
8.48000000e+04 -5.09679718e-01
8.48000000e+04 -5.09679718e-01
8.49000000e+04 -5.11717812e-01
8.49000000e+04 -5.11717812e-01
8.50000000e+04 -5.13767562e-01
8.50000000e+04 -5.13767562e-01
8.51000000e+04 -5.15829051e-01
8.51000000e+04 -5.15829051e-01
8.52000000e+04 -5.17902366e-01
8.52000000e+04 -5.17902366e-01
8.53000000e+04 -5.19987591e-01
8.53000000e+04 -5.19987591e-01
8.54000000e+04 -5.22084811e-01
8.54000000e+04 -5.22084811e-01
8.55000000e+04 -5.24194115e-01
8.55000000e+04 -5.24194115e-01
8.56000000e+04 -5.26315590e-01
8.56000000e+04 -5.26315590e-01
8.57000000e+04 -5.28449324e-01
8.57000000e+04 -5.28449324e-01
8.58000000e+04 -5.30595405e-01
8.58000000e+04 -5.30595405e-01
8.59000000e+04 -5.32753924e-01
8.59000000e+04 -5.32753924e-01
8.60000000e+04 -5.34924971e-01
8.60000000e+04 -5.34924971e-01
8.61000000e+04 -5.37108638e-01
8.61000000e+04 -5.37108638e-01
8.62000000e+04 -5.39305016e-01
8.62000000e+04 -5.39305016e-01
8.63000000e+04 -5.41514198e-01
8.63000000e+04 -5.41514198e-01
8.64000000e+04 -5.43736278e-01
8.64000000e+04 -5.43736278e-01
8.65000000e+04 -5.45971349e-01
8.65000000e+04 -5.45971349e-01
8.66000000e+04 -5.48219508e-01
8.66000000e+04 -5.48219508e-01
8.67000000e+04 -5.50480849e-01
8.67000000e+04 -5.50480849e-01
8.68000000e+04 -5.52755470e-01
8.68000000e+04 -5.52755470e-01
8.69000000e+04 -5.55043468e-01
8.69000000e+04 -5.55043468e-01
8.70000000e+04 -5.57344941e-01
8.70000000e+04 -5.57344941e-01
8.71000000e+04 -5.59659988e-01
8.71000000e+04 -5.59659988e-01
8.72000000e+04 -5.61988710e-01
8.72000000e+04 -5.61988710e-01
8.73000000e+04 -5.64331206e-01
8.73000000e+04 -5.64331206e-01
8.74000000e+04 -5.66687579e-01
8.74000000e+04 -5.66687579e-01
8.75000000e+04 -5.69057931e-01
8.75000000e+04 -5.69057931e-01
8.76000000e+04 -5.71442364e-01
8.76000000e+04 -5.71442364e-01
8.77000000e+04 -5.73840984e-01
8.77000000e+04 -5.73840984e-01
8.78000000e+04 -5.76253895e-01
8.78000000e+04 -5.76253895e-01
8.79000000e+04 -5.78681203e-01
8.79000000e+04 -5.78681203e-01
8.80000000e+04 -5.81123015e-01
8.80000000e+04 -5.81123015e-01
8.81000000e+04 -5.83579437e-01
8.81000000e+04 -5.83579437e-01
8.82000000e+04 -5.86050580e-01
8.82000000e+04 -5.86050580e-01
8.83000000e+04 -5.88536551e-01
8.83000000e+04 -5.88536551e-01
8.84000000e+04 -5.91037462e-01
8.84000000e+04 -5.91037462e-01
8.85000000e+04 -5.93553424e-01
8.85000000e+04 -5.93553424e-01
8.86000000e+04 -5.96084548e-01
8.86000000e+04 -5.96084548e-01
8.87000000e+04 -5.98630948e-01
8.87000000e+04 -5.98630948e-01
8.88000000e+04 -6.01192737e-01
8.88000000e+04 -6.01192737e-01
8.89000000e+04 -6.03770031e-01
8.89000000e+04 -6.03770031e-01
8.90000000e+04 -6.06362945e-01
8.90000000e+04 -6.06362945e-01
8.91000000e+04 -6.08971597e-01
8.91000000e+04 -6.08971597e-01
8.92000000e+04 -6.11596103e-01
8.92000000e+04 -6.11596103e-01
8.93000000e+04 -6.14236583e-01
8.93000000e+04 -6.14236583e-01
8.94000000e+04 -6.16893156e-01
8.94000000e+04 -6.16893156e-01
8.95000000e+04 -6.19565943e-01
8.95000000e+04 -6.19565943e-01
8.96000000e+04 -6.22255065e-01
8.96000000e+04 -6.22255065e-01
8.97000000e+04 -6.24960647e-01
8.97000000e+04 -6.24960647e-01
8.98000000e+04 -6.27682810e-01
8.98000000e+04 -6.27682810e-01
8.99000000e+04 -6.30421679e-01
8.99000000e+04 -6.30421679e-01
9.00000000e+04 -6.33177381e-01
9.00000000e+04 -6.33177381e-01
9.01000000e+04 -6.35950043e-01
9.01000000e+04 -6.35950043e-01
9.02000000e+04 -6.38739791e-01
9.02000000e+04 -6.38739791e-01
9.03000000e+04 -6.41546754e-01
9.03000000e+04 -6.41546754e-01
9.04000000e+04 -6.44371064e-01
9.04000000e+04 -6.44371064e-01
9.05000000e+04 -6.47212849e-01
9.05000000e+04 -6.47212849e-01
9.06000000e+04 -6.50072243e-01
9.06000000e+04 -6.50072243e-01
9.07000000e+04 -6.52949379e-01
9.07000000e+04 -6.52949379e-01
9.08000000e+04 -6.55844390e-01
9.08000000e+04 -6.55844390e-01
9.09000000e+04 -6.58757412e-01
9.09000000e+04 -6.58757412e-01
9.10000000e+04 -6.61688580e-01
9.10000000e+04 -6.61688580e-01
9.11000000e+04 -6.64638034e-01
9.11000000e+04 -6.64638034e-01
9.12000000e+04 -6.67605910e-01
9.12000000e+04 -6.67605910e-01
9.13000000e+04 -6.70592349e-01
9.13000000e+04 -6.70592349e-01
9.14000000e+04 -6.73597491e-01
9.14000000e+04 -6.73597491e-01
9.15000000e+04 -6.76621479e-01
9.15000000e+04 -6.76621479e-01
9.16000000e+04 -6.79664455e-01
9.16000000e+04 -6.79664455e-01
9.17000000e+04 -6.82726563e-01
9.17000000e+04 -6.82726563e-01
9.18000000e+04 -6.85807948e-01
9.18000000e+04 -6.85807948e-01
9.19000000e+04 -6.88908758e-01
9.19000000e+04 -6.88908758e-01
9.20000000e+04 -6.92029140e-01
9.20000000e+04 -6.92029140e-01
9.21000000e+04 -6.95169242e-01
9.21000000e+04 -6.95169242e-01
9.22000000e+04 -6.98329215e-01
9.22000000e+04 -6.98329215e-01
9.23000000e+04 -7.01509210e-01
9.23000000e+04 -7.01509210e-01
9.24000000e+04 -7.04709378e-01
9.24000000e+04 -7.04709378e-01
9.25000000e+04 -7.07929875e-01
9.25000000e+04 -7.07929875e-01
9.26000000e+04 -7.11170853e-01
9.26000000e+04 -7.11170853e-01
9.27000000e+04 -7.14432470e-01
9.27000000e+04 -7.14432470e-01
9.28000000e+04 -7.17714883e-01
9.28000000e+04 -7.17714883e-01
9.29000000e+04 -7.21018249e-01
9.29000000e+04 -7.21018249e-01
9.30000000e+04 -7.24342730e-01
9.30000000e+04 -7.24342730e-01
9.31000000e+04 -7.27688484e-01
9.31000000e+04 -7.27688484e-01
9.32000000e+04 -7.31055676e-01
9.32000000e+04 -7.31055676e-01
9.33000000e+04 -7.34444467e-01
9.33000000e+04 -7.34444467e-01
9.34000000e+04 -7.37855023e-01
9.34000000e+04 -7.37855023e-01
9.35000000e+04 -7.41287510e-01
9.35000000e+04 -7.41287510e-01
9.36000000e+04 -7.44742094e-01
9.36000000e+04 -7.44742094e-01
9.37000000e+04 -7.48218945e-01
9.37000000e+04 -7.48218945e-01
9.38000000e+04 -7.51718231e-01
9.38000000e+04 -7.51718231e-01
9.39000000e+04 -7.55240125e-01
9.39000000e+04 -7.55240125e-01
9.40000000e+04 -7.58784797e-01
9.40000000e+04 -7.58784797e-01
9.41000000e+04 -7.62352422e-01
9.41000000e+04 -7.62352422e-01
9.42000000e+04 -7.65943176e-01
9.42000000e+04 -7.65943176e-01
9.43000000e+04 -7.69557233e-01
9.43000000e+04 -7.69557233e-01
9.44000000e+04 -7.73194771e-01
9.44000000e+04 -7.73194771e-01
9.45000000e+04 -7.76855970e-01
9.45000000e+04 -7.76855970e-01
9.46000000e+04 -7.80541008e-01
9.46000000e+04 -7.80541008e-01
9.47000000e+04 -7.84250069e-01
9.47000000e+04 -7.84250069e-01
9.48000000e+04 -7.87983335e-01
9.48000000e+04 -7.87983335e-01
9.49000000e+04 -7.91740989e-01
9.49000000e+04 -7.91740989e-01
9.50000000e+04 -7.95523217e-01
9.50000000e+04 -7.95523217e-01
9.51000000e+04 -7.99330206e-01
9.51000000e+04 -7.99330206e-01
9.52000000e+04 -8.03162144e-01
9.52000000e+04 -8.03162144e-01
9.53000000e+04 -8.07019220e-01
9.53000000e+04 -8.07019220e-01
9.54000000e+04 -8.10901626e-01
9.54000000e+04 -8.10901626e-01
9.55000000e+04 -8.14809553e-01
9.55000000e+04 -8.14809553e-01
9.56000000e+04 -8.18743195e-01
9.56000000e+04 -8.18743195e-01
9.57000000e+04 -8.22702747e-01
9.57000000e+04 -8.22702747e-01
9.58000000e+04 -8.26688404e-01
9.58000000e+04 -8.26688404e-01
9.59000000e+04 -8.30700365e-01
9.59000000e+04 -8.30700365e-01
9.60000000e+04 -8.34738828e-01
9.60000000e+04 -8.34738828e-01
9.61000000e+04 -8.38803994e-01
9.61000000e+04 -8.38803994e-01
9.62000000e+04 -8.42896064e-01
9.62000000e+04 -8.42896064e-01
9.63000000e+04 -8.47015241e-01
9.63000000e+04 -8.47015241e-01
9.64000000e+04 -8.51161729e-01
9.64000000e+04 -8.51161729e-01
9.65000000e+04 -8.55335734e-01
9.65000000e+04 -8.55335734e-01
9.66000000e+04 -8.59537462e-01
9.66000000e+04 -8.59537462e-01
9.67000000e+04 -8.63767123e-01
9.67000000e+04 -8.63767123e-01
9.68000000e+04 -8.68024926e-01
9.68000000e+04 -8.68024926e-01
9.69000000e+04 -8.72311082e-01
9.69000000e+04 -8.72311082e-01
9.70000000e+04 -8.76625802e-01
9.70000000e+04 -8.76625802e-01
9.71000000e+04 -8.80969302e-01
9.71000000e+04 -8.80969302e-01
9.72000000e+04 -8.85341795e-01
9.72000000e+04 -8.85341795e-01
9.73000000e+04 -8.89743498e-01
9.73000000e+04 -8.89743498e-01
9.74000000e+04 -8.94174629e-01
9.74000000e+04 -8.94174629e-01
9.75000000e+04 -8.98635406e-01
9.75000000e+04 -8.98635406e-01
9.76000000e+04 -9.03126050e-01
9.76000000e+04 -9.03126050e-01
9.77000000e+04 -9.07646782e-01
9.77000000e+04 -9.07646782e-01
9.78000000e+04 -9.12197824e-01
9.78000000e+04 -9.12197824e-01
9.79000000e+04 -9.16779402e-01
9.79000000e+04 -9.16779402e-01
9.80000000e+04 -9.21391741e-01
9.80000000e+04 -9.21391741e-01
9.81000000e+04 -9.26035066e-01
9.81000000e+04 -9.26035066e-01
9.82000000e+04 -9.30709605e-01
9.82000000e+04 -9.30709605e-01
9.83000000e+04 -9.35415589e-01
9.83000000e+04 -9.35415589e-01
9.84000000e+04 -9.40153246e-01
9.84000000e+04 -9.40153246e-01
9.85000000e+04 -9.44922809e-01
9.85000000e+04 -9.44922809e-01
9.86000000e+04 -9.49724510e-01
9.86000000e+04 -9.49724510e-01
9.87000000e+04 -9.54558583e-01
9.87000000e+04 -9.54558583e-01
9.88000000e+04 -9.59425263e-01
9.88000000e+04 -9.59425263e-01
9.89000000e+04 -9.64324787e-01
9.89000000e+04 -9.64324787e-01
9.90000000e+04 -9.69257390e-01
9.90000000e+04 -9.69257390e-01
9.91000000e+04 -9.74223312e-01
9.91000000e+04 -9.74223312e-01
9.92000000e+04 -9.79222793e-01
9.92000000e+04 -9.79222793e-01
9.93000000e+04 -9.84256073e-01
9.93000000e+04 -9.84256073e-01
9.94000000e+04 -9.89323393e-01
9.94000000e+04 -9.89323393e-01
9.95000000e+04 -9.94424996e-01
9.95000000e+04 -9.94424996e-01
9.96000000e+04 -9.99561125e-01
9.96000000e+04 -9.99561125e-01
9.97000000e+04 -1.00473203e+00
9.97000000e+04 -1.00473203e+00
9.98000000e+04 -1.00993794e+00
9.98000000e+04 -1.00993794e+00
9.99000000e+04 -1.01517913e+00
9.99000000e+04 -1.01517913e+00
1.00000000e+05 -1.02045582e+00
1.00000000e+05 -1.02045582e+00
1.00100000e+05 -1.02576827e+00
1.00100000e+05 -1.02576827e+00
1.00200000e+05 -1.03111673e+00
1.00200000e+05 -1.03111673e+00
1.00300000e+05 -1.03650144e+00
1.00300000e+05 -1.03650144e+00
1.00400000e+05 -1.04192267e+00
1.00400000e+05 -1.04192267e+00
1.00500000e+05 -1.04738066e+00
1.00500000e+05 -1.04738066e+00
1.00600000e+05 -1.05287565e+00
1.00600000e+05 -1.05287565e+00
1.00700000e+05 -1.05840792e+00
1.00700000e+05 -1.05840792e+00
1.00800000e+05 -1.06397770e+00
1.00800000e+05 -1.06397770e+00
1.00900000e+05 -1.06958525e+00
1.00900000e+05 -1.06958525e+00
1.01000000e+05 -1.07523083e+00
1.01000000e+05 -1.07523083e+00
1.01100000e+05 -1.08091469e+00
1.01100000e+05 -1.08091469e+00
1.01200000e+05 -1.08663709e+00
1.01200000e+05 -1.08663709e+00
1.01300000e+05 -1.09239828e+00
1.01300000e+05 -1.09239828e+00
1.01400000e+05 -1.09819852e+00
1.01400000e+05 -1.09819852e+00
1.01500000e+05 -1.10403807e+00
1.01500000e+05 -1.10403807e+00
1.01600000e+05 -1.10991718e+00
1.01600000e+05 -1.10991718e+00
1.01700000e+05 -1.11583611e+00
1.01700000e+05 -1.11583611e+00
1.01800000e+05 -1.12179512e+00
1.01800000e+05 -1.12179512e+00
1.01900000e+05 -1.12779446e+00
1.01900000e+05 -1.12779446e+00
1.02000000e+05 -1.13383439e+00
1.02000000e+05 -1.13383439e+00
1.02100000e+05 -1.13991517e+00
1.02100000e+05 -1.13991517e+00
1.02200000e+05 -1.14603705e+00
1.02200000e+05 -1.14603705e+00
1.02300000e+05 -1.15220030e+00
1.02300000e+05 -1.15220030e+00
1.02400000e+05 -1.15840516e+00
1.02400000e+05 -1.15840516e+00
1.02500000e+05 -1.16465190e+00
1.02500000e+05 -1.16465190e+00
1.02600000e+05 -1.17094077e+00
1.02600000e+05 -1.17094077e+00
1.02700000e+05 -1.17727202e+00
1.02700000e+05 -1.17727202e+00
1.02800000e+05 -1.18364592e+00
1.02800000e+05 -1.18364592e+00
1.02900000e+05 -1.19006271e+00
1.02900000e+05 -1.19006271e+00
1.03000000e+05 -1.19652265e+00
1.03000000e+05 -1.19652265e+00
1.03100000e+05 -1.20302599e+00
1.03100000e+05 -1.20302599e+00
1.03200000e+05 -1.20957299e+00
1.03200000e+05 -1.20957299e+00
1.03300000e+05 -1.21616388e+00
1.03300000e+05 -1.21616388e+00
1.03400000e+05 -1.22279894e+00
1.03400000e+05 -1.22279894e+00
1.03500000e+05 -1.22947839e+00
1.03500000e+05 -1.22947839e+00
1.03600000e+05 -1.23620249e+00
1.03600000e+05 -1.23620249e+00
1.03700000e+05 -1.24297148e+00
1.03700000e+05 -1.24297148e+00
1.03800000e+05 -1.24978562e+00
1.03800000e+05 -1.24978562e+00
1.03900000e+05 -1.25664514e+00
1.03900000e+05 -1.25664514e+00
1.04000000e+05 -1.26355027e+00
1.04000000e+05 -1.26355027e+00
1.04100000e+05 -1.27050127e+00
1.04100000e+05 -1.27050127e+00
1.04200000e+05 -1.27749837e+00
1.04200000e+05 -1.27749837e+00
1.04300000e+05 -1.28454181e+00
1.04300000e+05 -1.28454181e+00
1.04400000e+05 -1.29163180e+00
1.04400000e+05 -1.29163180e+00
1.04500000e+05 -1.29876860e+00
1.04500000e+05 -1.29876860e+00
1.04600000e+05 -1.30595242e+00
1.04600000e+05 -1.30595242e+00
1.04700000e+05 -1.31318348e+00
1.04700000e+05 -1.31318348e+00
1.04800000e+05 -1.32046202e+00
1.04800000e+05 -1.32046202e+00
1.04900000e+05 -1.32778825e+00
1.04900000e+05 -1.32778825e+00
1.05000000e+05 -1.33516239e+00
1.05000000e+05 -1.33516239e+00
1.05100000e+05 -1.34258465e+00
1.05100000e+05 -1.34258465e+00
1.05200000e+05 -1.35005523e+00
1.05200000e+05 -1.35005523e+00
1.05300000e+05 -1.35757436e+00
1.05300000e+05 -1.35757436e+00
1.05400000e+05 -1.36514222e+00
1.05400000e+05 -1.36514222e+00
1.05500000e+05 -1.37275902e+00
1.05500000e+05 -1.37275902e+00
1.05600000e+05 -1.38042495e+00
1.05600000e+05 -1.38042495e+00
1.05700000e+05 -1.38814020e+00
1.05700000e+05 -1.38814020e+00
1.05800000e+05 -1.39590495e+00
1.05800000e+05 -1.39590495e+00
1.05900000e+05 -1.40371939e+00
1.05900000e+05 -1.40371939e+00
1.06000000e+05 -1.41158370e+00
1.06000000e+05 -1.41158370e+00
1.06100000e+05 -1.41949804e+00
1.06100000e+05 -1.41949804e+00
1.06200000e+05 -1.42746258e+00
1.06200000e+05 -1.42746258e+00
1.06300000e+05 -1.43547747e+00
1.06300000e+05 -1.43547747e+00
1.06400000e+05 -1.44354288e+00
1.06400000e+05 -1.44354288e+00
1.06500000e+05 -1.45165895e+00
1.06500000e+05 -1.45165895e+00
1.06600000e+05 -1.45982582e+00
1.06600000e+05 -1.45982582e+00
1.06700000e+05 -1.46804364e+00
1.06700000e+05 -1.46804364e+00
1.06800000e+05 -1.47631252e+00
1.06800000e+05 -1.47631252e+00
1.06900000e+05 -1.48463259e+00
1.06900000e+05 -1.48463259e+00
1.07000000e+05 -1.49300396e+00
1.07000000e+05 -1.49300396e+00
1.07100000e+05 -1.50142675e+00
1.07100000e+05 -1.50142675e+00
1.07200000e+05 -1.50990105e+00
1.07200000e+05 -1.50990105e+00
1.07300000e+05 -1.51842695e+00
1.07300000e+05 -1.51842695e+00
1.07400000e+05 -1.52700454e+00
1.07400000e+05 -1.52700454e+00
1.07500000e+05 -1.53563389e+00
1.07500000e+05 -1.53563389e+00
1.07600000e+05 -1.54431507e+00
1.07600000e+05 -1.54431507e+00
1.07700000e+05 -1.55304813e+00
1.07700000e+05 -1.55304813e+00
1.07800000e+05 -1.56183313e+00
1.07800000e+05 -1.56183313e+00
1.07900000e+05 -1.57067010e+00
1.07900000e+05 -1.57067010e+00
1.08000000e+05 -1.57955907e+00
1.08000000e+05 -1.57955907e+00
1.08100000e+05 -1.58850005e+00
1.08100000e+05 -1.58850005e+00
1.08200000e+05 -1.59749306e+00
1.08200000e+05 -1.59749306e+00
1.08300000e+05 -1.60653808e+00
1.08300000e+05 -1.60653808e+00
1.08400000e+05 -1.61563511e+00
1.08400000e+05 -1.61563511e+00
1.08500000e+05 -1.62478411e+00
1.08500000e+05 -1.62478411e+00
1.08600000e+05 -1.63398505e+00
1.08600000e+05 -1.63398505e+00
1.08700000e+05 -1.64323788e+00
1.08700000e+05 -1.64323788e+00
1.08800000e+05 -1.65254252e+00
1.08800000e+05 -1.65254252e+00
1.08900000e+05 -1.66189891e+00
1.08900000e+05 -1.66189891e+00
1.09000000e+05 -1.67130694e+00
1.09000000e+05 -1.67130694e+00
1.09100000e+05 -1.68076653e+00
1.09100000e+05 -1.68076653e+00
1.09200000e+05 -1.69027753e+00
1.09200000e+05 -1.69027753e+00
1.09300000e+05 -1.69983983e+00
1.09300000e+05 -1.69983983e+00
1.09400000e+05 -1.70945327e+00
1.09400000e+05 -1.70945327e+00
1.09500000e+05 -1.71911769e+00
1.09500000e+05 -1.71911769e+00
1.09600000e+05 -1.72883291e+00
1.09600000e+05 -1.72883291e+00
1.09700000e+05 -1.73859872e+00
1.09700000e+05 -1.73859872e+00
1.09800000e+05 -1.74841492e+00
1.09800000e+05 -1.74841492e+00
1.09900000e+05 -1.75828127e+00
1.09900000e+05 -1.75828127e+00
1.10000000e+05 -1.76819752e+00
1.10000000e+05 -1.76819752e+00
1.10100000e+05 -1.77816341e+00
1.10100000e+05 -1.77816341e+00
1.10200000e+05 -1.78817865e+00
1.10200000e+05 -1.78817865e+00
1.10300000e+05 -1.79824293e+00
1.10300000e+05 -1.79824293e+00
1.10400000e+05 -1.80835593e+00
1.10400000e+05 -1.80835593e+00
1.10500000e+05 -1.81851731e+00
1.10500000e+05 -1.81851731e+00
1.10600000e+05 -1.82872669e+00
1.10600000e+05 -1.82872669e+00
1.10700000e+05 -1.83898370e+00
1.10700000e+05 -1.83898370e+00
1.10800000e+05 -1.84928792e+00
1.10800000e+05 -1.84928792e+00
1.10900000e+05 -1.85963893e+00
1.10900000e+05 -1.85963893e+00
1.11000000e+05 -1.87003627e+00
1.11000000e+05 -1.87003627e+00
1.11100000e+05 -1.88047946e+00
1.11100000e+05 -1.88047946e+00
1.11200000e+05 -1.89096801e+00
1.11200000e+05 -1.89096801e+00
1.11300000e+05 -1.90150140e+00
1.11300000e+05 -1.90150140e+00
1.11400000e+05 -1.91207907e+00
1.11400000e+05 -1.91207907e+00
1.11500000e+05 -1.92270046e+00
1.11500000e+05 -1.92270046e+00
1.11600000e+05 -1.93336496e+00
1.11600000e+05 -1.93336496e+00
1.11700000e+05 -1.94407195e+00
1.11700000e+05 -1.94407195e+00
1.11800000e+05 -1.95482078e+00
1.11800000e+05 -1.95482078e+00
1.11900000e+05 -1.96561076e+00
1.11900000e+05 -1.96561076e+00
1.12000000e+05 -1.97644120e+00
1.12000000e+05 -1.97644120e+00
1.12100000e+05 -1.98731136e+00
1.12100000e+05 -1.98731136e+00
1.12200000e+05 -1.99822047e+00
1.12200000e+05 -1.99822047e+00
1.12300000e+05 -2.00916774e+00
1.12300000e+05 -2.00916774e+00
1.12400000e+05 -2.02015234e+00
1.12400000e+05 -2.02015234e+00
1.12500000e+05 -2.03117343e+00
1.12500000e+05 -2.03117343e+00
1.12600000e+05 -2.04223012e+00
1.12600000e+05 -2.04223012e+00
1.12700000e+05 -2.05332148e+00
1.12700000e+05 -2.05332148e+00
1.12800000e+05 -2.06444658e+00
1.12800000e+05 -2.06444658e+00
1.12900000e+05 -2.07560442e+00
1.12900000e+05 -2.07560442e+00
1.13000000e+05 -2.08679400e+00
1.13000000e+05 -2.08679400e+00
1.13100000e+05 -2.09801427e+00
1.13100000e+05 -2.09801427e+00
1.13200000e+05 -2.10926414e+00
1.13200000e+05 -2.10926414e+00
1.13300000e+05 -2.12054248e+00
1.13300000e+05 -2.12054248e+00
1.13400000e+05 -2.13184816e+00
1.13400000e+05 -2.13184816e+00
1.13500000e+05 -2.14317998e+00
1.13500000e+05 -2.14317998e+00
1.13600000e+05 -2.15453671e+00
1.13600000e+05 -2.15453671e+00
1.13700000e+05 -2.16591709e+00
1.13700000e+05 -2.16591709e+00
1.13800000e+05 -2.17731981e+00
1.13800000e+05 -2.17731981e+00
1.13900000e+05 -2.18874355e+00
1.13900000e+05 -2.18874355e+00
1.14000000e+05 -2.20018691e+00
1.14000000e+05 -2.20018691e+00
1.14100000e+05 -2.21164849e+00
1.14100000e+05 -2.21164849e+00
1.14200000e+05 -2.22312682e+00
1.14200000e+05 -2.22312682e+00
1.14300000e+05 -2.23462042e+00
1.14300000e+05 -2.23462042e+00
1.14400000e+05 -2.24612773e+00
1.14400000e+05 -2.24612773e+00
1.14500000e+05 -2.25764720e+00
1.14500000e+05 -2.25764720e+00
1.14600000e+05 -2.26917718e+00
1.14600000e+05 -2.26917718e+00
1.14700000e+05 -2.28071603e+00
1.14700000e+05 -2.28071603e+00
1.14800000e+05 -2.29226204e+00
1.14800000e+05 -2.29226204e+00
1.14900000e+05 -2.30381346e+00
1.14900000e+05 -2.30381346e+00
1.15000000e+05 -2.31536850e+00
1.15000000e+05 -2.31536850e+00
1.15100000e+05 -2.32692534e+00
1.15100000e+05 -2.32692534e+00
1.15200000e+05 -2.33848209e+00
1.15200000e+05 -2.33848209e+00
1.15300000e+05 -2.35003684e+00
1.15300000e+05 -2.35003684e+00
1.15400000e+05 -2.36158761e+00
1.15400000e+05 -2.36158761e+00
1.15500000e+05 -2.37313241e+00
1.15500000e+05 -2.37313241e+00
1.15600000e+05 -2.38466917e+00
1.15600000e+05 -2.38466917e+00
1.15700000e+05 -2.39619579e+00
1.15700000e+05 -2.39619579e+00
1.15800000e+05 -2.40771014e+00
1.15800000e+05 -2.40771014e+00
1.15900000e+05 -2.41921001e+00
1.15900000e+05 -2.41921001e+00
1.16000000e+05 -2.43069318e+00
1.16000000e+05 -2.43069318e+00
1.16100000e+05 -2.44215736e+00
1.16100000e+05 -2.44215736e+00
1.16200000e+05 -2.45360022e+00
1.16200000e+05 -2.45360022e+00
1.16300000e+05 -2.46501938e+00
1.16300000e+05 -2.46501938e+00
1.16400000e+05 -2.47641244e+00
1.16400000e+05 -2.47641244e+00
1.16500000e+05 -2.48777691e+00
1.16500000e+05 -2.48777691e+00
1.16600000e+05 -2.49911030e+00
1.16600000e+05 -2.49911030e+00
1.16700000e+05 -2.51041002e+00
1.16700000e+05 -2.51041002e+00
1.16800000e+05 -2.52167349e+00
1.16800000e+05 -2.52167349e+00
1.16900000e+05 -2.53289806e+00
1.16900000e+05 -2.53289806e+00
1.17000000e+05 -2.54408101e+00
1.17000000e+05 -2.54408101e+00
1.17100000e+05 -2.55521961e+00
1.17100000e+05 -2.55521961e+00
1.17200000e+05 -2.56631108e+00
1.17200000e+05 -2.56631108e+00
1.17300000e+05 -2.57735257e+00
1.17300000e+05 -2.57735257e+00
1.17400000e+05 -2.58834121e+00
1.17400000e+05 -2.58834121e+00
1.17500000e+05 -2.59927407e+00
1.17500000e+05 -2.59927407e+00
1.17600000e+05 -2.61014819e+00
1.17600000e+05 -2.61014819e+00
1.17700000e+05 -2.62096055e+00
1.17700000e+05 -2.62096055e+00
1.17800000e+05 -2.63170810e+00
1.17800000e+05 -2.63170810e+00
1.17900000e+05 -2.64238774e+00
1.17900000e+05 -2.64238774e+00
1.18000000e+05 -2.65299633e+00
1.18000000e+05 -2.65299633e+00
1.18100000e+05 -2.66353068e+00
1.18100000e+05 -2.66353068e+00
1.18200000e+05 -2.67398758e+00
1.18200000e+05 -2.67398758e+00
1.18300000e+05 -2.68436375e+00
1.18300000e+05 -2.68436375e+00
1.18400000e+05 -2.69465590e+00
1.18400000e+05 -2.69465590e+00
1.18500000e+05 -2.70486067e+00
1.18500000e+05 -2.70486067e+00
1.18600000e+05 -2.71497469e+00
1.18600000e+05 -2.71497469e+00
1.18700000e+05 -2.72499454e+00
1.18700000e+05 -2.72499454e+00
1.18800000e+05 -2.73491676e+00
1.18800000e+05 -2.73491676e+00
1.18900000e+05 -2.74473785e+00
1.18900000e+05 -2.74473785e+00
1.19000000e+05 -2.75445430e+00
1.19000000e+05 -2.75445430e+00
1.19100000e+05 -2.76406254e+00
1.19100000e+05 -2.76406254e+00
1.19200000e+05 -2.77355898e+00
1.19200000e+05 -2.77355898e+00
1.19300000e+05 -2.78294000e+00
1.19300000e+05 -2.78294000e+00
1.19400000e+05 -2.79220194e+00
1.19400000e+05 -2.79220194e+00
1.19500000e+05 -2.80134111e+00
1.19500000e+05 -2.80134111e+00
1.19600000e+05 -2.81035382e+00
1.19600000e+05 -2.81035382e+00
1.19700000e+05 -2.81923631e+00
1.19700000e+05 -2.81923631e+00
1.19800000e+05 -2.82798483e+00
1.19800000e+05 -2.82798483e+00
1.19900000e+05 -2.83659560e+00
1.19900000e+05 -2.83659560e+00
1.20000000e+05 -2.84506480e+00
1.20000000e+05 -2.84506480e+00
1.20100000e+05 -2.85338862e+00
1.20100000e+05 -2.85338862e+00
1.20200000e+05 -2.86156319e+00
1.20200000e+05 -2.86156319e+00
1.20300000e+05 -2.86958467e+00
1.20300000e+05 -2.86958467e+00
1.20400000e+05 -2.87744916e+00
1.20400000e+05 -2.87744916e+00
1.20500000e+05 -2.88515278e+00
1.20500000e+05 -2.88515278e+00
1.20600000e+05 -2.89269163e+00
1.20600000e+05 -2.89269163e+00
1.20700000e+05 -2.90006178e+00
1.20700000e+05 -2.90006178e+00
1.20800000e+05 -2.90725932e+00
1.20800000e+05 -2.90725932e+00
1.20900000e+05 -2.91428032e+00
1.20900000e+05 -2.91428032e+00
1.21000000e+05 -2.92112084e+00
1.21000000e+05 -2.92112084e+00
1.21100000e+05 -2.92777694e+00
1.21100000e+05 -2.92777694e+00
1.21200000e+05 -2.93424470e+00
1.21200000e+05 -2.93424470e+00
1.21300000e+05 -2.94052018e+00
1.21300000e+05 -2.94052018e+00
1.21400000e+05 -2.94659944e+00
1.21400000e+05 -2.94659944e+00
1.21500000e+05 -2.95247857e+00
1.21500000e+05 -2.95247857e+00
1.21600000e+05 -2.95815365e+00
1.21600000e+05 -2.95815365e+00
1.21700000e+05 -2.96362077e+00
1.21700000e+05 -2.96362077e+00
1.21800000e+05 -2.96887604e+00
1.21800000e+05 -2.96887604e+00
1.21900000e+05 -2.97391558e+00
1.21900000e+05 -2.97391558e+00
1.22000000e+05 -2.97873554e+00
1.22000000e+05 -2.97873554e+00
1.22100000e+05 -2.98333208e+00
1.22100000e+05 -2.98333208e+00
1.22200000e+05 -2.98770138e+00
1.22200000e+05 -2.98770138e+00
1.22300000e+05 -2.99183965e+00
1.22300000e+05 -2.99183965e+00
1.22400000e+05 -2.99574312e+00
1.22400000e+05 -2.99574312e+00
1.22500000e+05 -2.99940806e+00
1.22500000e+05 -2.99940806e+00
1.22600000e+05 -3.00283077e+00
1.22600000e+05 -3.00283077e+00
1.22700000e+05 -3.00600758e+00
1.22700000e+05 -3.00600758e+00
1.22800000e+05 -3.00893487e+00
1.22800000e+05 -3.00893487e+00
1.22900000e+05 -3.01160903e+00
1.22900000e+05 -3.01160903e+00
1.23000000e+05 -3.01402653e+00
1.23000000e+05 -3.01402653e+00
1.23100000e+05 -3.01618387e+00
1.23100000e+05 -3.01618387e+00
1.23200000e+05 -3.01807758e+00
1.23200000e+05 -3.01807758e+00
1.23300000e+05 -3.01970428e+00
1.23300000e+05 -3.01970428e+00
1.23400000e+05 -3.02106060e+00
1.23400000e+05 -3.02106060e+00
1.23500000e+05 -3.02214325e+00
1.23500000e+05 -3.02214325e+00
1.23600000e+05 -3.02294901e+00
1.23600000e+05 -3.02294901e+00
1.23700000e+05 -3.02347469e+00
1.23700000e+05 -3.02347469e+00
1.23800000e+05 -3.02371718e+00
1.23800000e+05 -3.02371718e+00
1.23900000e+05 -3.02367344e+00
1.23900000e+05 -3.02367344e+00
1.24000000e+05 -3.02334050e+00
1.24000000e+05 -3.02334050e+00
1.24100000e+05 -3.02271546e+00
1.24100000e+05 -3.02271546e+00
1.24200000e+05 -3.02179548e+00
1.24200000e+05 -3.02179548e+00
1.24300000e+05 -3.02057781e+00
1.24300000e+05 -3.02057781e+00
1.24400000e+05 -3.01905979e+00
1.24400000e+05 -3.01905979e+00
1.24500000e+05 -3.01723883e+00
1.24500000e+05 -3.01723883e+00
1.24600000e+05 -3.01511241e+00
1.24600000e+05 -3.01511241e+00
1.24700000e+05 -3.01267813e+00
1.24700000e+05 -3.01267813e+00
1.24800000e+05 -3.00993365e+00
1.24800000e+05 -3.00993365e+00
1.24900000e+05 -3.00687675e+00
1.24900000e+05 -3.00687675e+00
1.25000000e+05 -3.00350529e+00
1.25000000e+05 -3.00350529e+00
1.25100000e+05 -2.99981721e+00
1.25100000e+05 -2.99981721e+00
1.25200000e+05 -2.99581059e+00
1.25200000e+05 -2.99581059e+00
1.25300000e+05 -2.99148359e+00
1.25300000e+05 -2.99148359e+00
1.25400000e+05 -2.98683446e+00
1.25400000e+05 -2.98683446e+00
1.25500000e+05 -2.98186159e+00
1.25500000e+05 -2.98186159e+00
1.25600000e+05 -2.97656346e+00
1.25600000e+05 -2.97656346e+00
1.25700000e+05 -2.97093865e+00
1.25700000e+05 -2.97093865e+00
1.25800000e+05 -2.96498589e+00
1.25800000e+05 -2.96498589e+00
1.25900000e+05 -2.95870399e+00
1.25900000e+05 -2.95870399e+00
1.26000000e+05 -2.95209190e+00
1.26000000e+05 -2.95209190e+00
1.26100000e+05 -2.94514868e+00
1.26100000e+05 -2.94514868e+00
1.26200000e+05 -2.93787351e+00
1.26200000e+05 -2.93787351e+00
1.26300000e+05 -2.93026572e+00
1.26300000e+05 -2.93026572e+00
1.26400000e+05 -2.92232472e+00
1.26400000e+05 -2.92232472e+00
1.26500000e+05 -2.91405010e+00
1.26500000e+05 -2.91405010e+00
1.26600000e+05 -2.90544154e+00
1.26600000e+05 -2.90544154e+00
1.26700000e+05 -2.89649887e+00
1.26700000e+05 -2.89649887e+00
1.26800000e+05 -2.88722206e+00
1.26800000e+05 -2.88722206e+00
1.26900000e+05 -2.87761119e+00
1.26900000e+05 -2.87761119e+00
1.27000000e+05 -2.86766651e+00
1.27000000e+05 -2.86766651e+00
1.27100000e+05 -2.85738837e+00
1.27100000e+05 -2.85738837e+00
1.27200000e+05 -2.84677730e+00
1.27200000e+05 -2.84677730e+00
1.27300000e+05 -2.83583395e+00
1.27300000e+05 -2.83583395e+00
1.27400000e+05 -2.82455911e+00
1.27400000e+05 -2.82455911e+00
1.27500000e+05 -2.81295372e+00
1.27500000e+05 -2.81295372e+00
1.27600000e+05 -2.80101886e+00
1.27600000e+05 -2.80101886e+00
1.27700000e+05 -2.78875576e+00
1.27700000e+05 -2.78875576e+00
1.27800000e+05 -2.77616580e+00
1.27800000e+05 -2.77616580e+00
1.27900000e+05 -2.76325050e+00
1.27900000e+05 -2.76325050e+00
1.28000000e+05 -2.75001154e+00
1.28000000e+05 -2.75001154e+00
1.28100000e+05 -2.73645074e+00
1.28100000e+05 -2.73645074e+00
1.28200000e+05 -2.72257008e+00
1.28200000e+05 -2.72257008e+00
1.28300000e+05 -2.70837166e+00
1.28300000e+05 -2.70837166e+00
1.28400000e+05 -2.69385779e+00
1.28400000e+05 -2.69385779e+00
1.28500000e+05 -2.67903087e+00
1.28500000e+05 -2.67903087e+00
1.28600000e+05 -2.66389349e+00
1.28600000e+05 -2.66389349e+00
1.28700000e+05 -2.64844837e+00
1.28700000e+05 -2.64844837e+00
1.28800000e+05 -2.63269842e+00
1.28800000e+05 -2.63269842e+00
1.28900000e+05 -2.61664665e+00
1.28900000e+05 -2.61664665e+00
1.29000000e+05 -2.60029626e+00
1.29000000e+05 -2.60029626e+00
1.29100000e+05 -2.58365060e+00
1.29100000e+05 -2.58365060e+00
1.29200000e+05 -2.56671315e+00
1.29200000e+05 -2.56671315e+00
1.29300000e+05 -2.54948755e+00
1.29300000e+05 -2.54948755e+00
1.29400000e+05 -2.53197761e+00
1.29400000e+05 -2.53197761e+00
1.29500000e+05 -2.51418727e+00
1.29500000e+05 -2.51418727e+00
1.29600000e+05 -2.49612063e+00
1.29600000e+05 -2.49612063e+00
1.29700000e+05 -2.47778193e+00
1.29700000e+05 -2.47778193e+00
1.29800000e+05 -2.45917556e+00
1.29800000e+05 -2.45917556e+00
1.29900000e+05 -2.44030606e+00
1.29900000e+05 -2.44030606e+00
1.30000000e+05 -2.42117813e+00
1.30000000e+05 -2.42117813e+00
1.30100000e+05 -2.40179658e+00
1.30100000e+05 -2.40179658e+00
1.30200000e+05 -2.38216638e+00
1.30200000e+05 -2.38216638e+00
1.30300000e+05 -2.36229267e+00
1.30300000e+05 -2.36229267e+00
1.30400000e+05 -2.34218067e+00
1.30400000e+05 -2.34218067e+00
1.30500000e+05 -2.32183579e+00
1.30500000e+05 -2.32183579e+00
1.30600000e+05 -2.30126355e+00
1.30600000e+05 -2.30126355e+00
1.30700000e+05 -2.28046961e+00
1.30700000e+05 -2.28046961e+00
1.30800000e+05 -2.25945976e+00
1.30800000e+05 -2.25945976e+00
1.30900000e+05 -2.23823991e+00
1.30900000e+05 -2.23823991e+00
1.31000000e+05 -2.21681610e+00
1.31000000e+05 -2.21681610e+00
1.31100000e+05 -2.19519451e+00
1.31100000e+05 -2.19519451e+00
1.31200000e+05 -2.17338142e+00
1.31200000e+05 -2.17338142e+00
1.31300000e+05 -2.15138322e+00
1.31300000e+05 -2.15138322e+00
1.31400000e+05 -2.12920644e+00
1.31400000e+05 -2.12920644e+00
1.31500000e+05 -2.10685769e+00
1.31500000e+05 -2.10685769e+00
1.31600000e+05 -2.08434371e+00
1.31600000e+05 -2.08434371e+00
1.31700000e+05 -2.06167133e+00
1.31700000e+05 -2.06167133e+00
1.31800000e+05 -2.03884747e+00
1.31800000e+05 -2.03884747e+00
1.31900000e+05 -2.01587916e+00
1.31900000e+05 -2.01587916e+00
1.32000000e+05 -1.99277351e+00
1.32000000e+05 -1.99277351e+00
1.32100000e+05 -1.96953771e+00
1.32100000e+05 -1.96953771e+00
1.32200000e+05 -1.94617904e+00
1.32200000e+05 -1.94617904e+00
1.32300000e+05 -1.92270483e+00
1.32300000e+05 -1.92270483e+00
1.32400000e+05 -1.89912252e+00
1.32400000e+05 -1.89912252e+00
1.32500000e+05 -1.87543956e+00
1.32500000e+05 -1.87543956e+00
1.32600000e+05 -1.85166349e+00
1.32600000e+05 -1.85166349e+00
1.32700000e+05 -1.82780190e+00
1.32700000e+05 -1.82780190e+00
1.32800000e+05 -1.80386242e+00
1.32800000e+05 -1.80386242e+00
1.32900000e+05 -1.77985270e+00
1.32900000e+05 -1.77985270e+00
1.33000000e+05 -1.75578044e+00
1.33000000e+05 -1.75578044e+00
1.33100000e+05 -1.73165336e+00
1.33100000e+05 -1.73165336e+00
1.33200000e+05 -1.70747919e+00
1.33200000e+05 -1.70747919e+00
1.33300000e+05 -1.68326568e+00
1.33300000e+05 -1.68326568e+00
1.33400000e+05 -1.65902055e+00
1.33400000e+05 -1.65902055e+00
1.33500000e+05 -1.63475155e+00
1.33500000e+05 -1.63475155e+00
1.33600000e+05 -1.61046638e+00
1.33600000e+05 -1.61046638e+00
1.33700000e+05 -1.58617275e+00
1.33700000e+05 -1.58617275e+00
1.33800000e+05 -1.56187830e+00
1.33800000e+05 -1.56187830e+00
1.33900000e+05 -1.53759066e+00
1.33900000e+05 -1.53759066e+00
1.34000000e+05 -1.51331738e+00
1.34000000e+05 -1.51331738e+00
1.34100000e+05 -1.48906596e+00
1.34100000e+05 -1.48906596e+00
1.34200000e+05 -1.46484383e+00
1.34200000e+05 -1.46484383e+00
1.34300000e+05 -1.44065834e+00
1.34300000e+05 -1.44065834e+00
1.34400000e+05 -1.41651673e+00
1.34400000e+05 -1.41651673e+00
1.34500000e+05 -1.39242617e+00
1.34500000e+05 -1.39242617e+00
1.34600000e+05 -1.36839368e+00
1.34600000e+05 -1.36839368e+00
1.34700000e+05 -1.34442619e+00
1.34700000e+05 -1.34442619e+00
1.34800000e+05 -1.32053047e+00
1.34800000e+05 -1.32053047e+00
1.34900000e+05 -1.29671316e+00
1.34900000e+05 -1.29671316e+00
1.35000000e+05 -1.27298074e+00
1.35000000e+05 -1.27298074e+00
1.35100000e+05 -1.24933952e+00
1.35100000e+05 -1.24933952e+00
1.35200000e+05 -1.22579563e+00
1.35200000e+05 -1.22579563e+00
1.35300000e+05 -1.20235501e+00
1.35300000e+05 -1.20235501e+00
1.35400000e+05 -1.17902341e+00
1.35400000e+05 -1.17902341e+00
1.35500000e+05 -1.15580635e+00
1.35500000e+05 -1.15580635e+00
1.35600000e+05 -1.13270915e+00
1.35600000e+05 -1.13270915e+00
1.35700000e+05 -1.10973687e+00
1.35700000e+05 -1.10973687e+00
1.35800000e+05 -1.08689434e+00
1.35800000e+05 -1.08689434e+00
1.35900000e+05 -1.06418613e+00
1.35900000e+05 -1.06418613e+00
1.36000000e+05 -1.04161656e+00
1.36000000e+05 -1.04161656e+00
1.36100000e+05 -1.01918964e+00
1.36100000e+05 -1.01918964e+00
1.36200000e+05 -9.96909136e-01
1.36200000e+05 -9.96909136e-01
1.36300000e+05 -9.74778482e-01
1.36300000e+05 -9.74778482e-01
1.36400000e+05 -9.52800826e-01
1.36400000e+05 -9.52800826e-01
1.36500000e+05 -9.30979000e-01
1.36500000e+05 -9.30979000e-01
1.36600000e+05 -9.09315515e-01
1.36600000e+05 -9.09315515e-01
1.36700000e+05 -8.87812552e-01
1.36700000e+05 -8.87812552e-01
1.36800000e+05 -8.66471956e-01
1.36800000e+05 -8.66471956e-01
1.36900000e+05 -8.45295231e-01
1.36900000e+05 -8.45295231e-01
1.37000000e+05 -8.24283531e-01
1.37000000e+05 -8.24283531e-01
1.37100000e+05 -8.03437659e-01
1.37100000e+05 -8.03437659e-01
1.37200000e+05 -7.82758058e-01
1.37200000e+05 -7.82758058e-01
1.37300000e+05 -7.62244812e-01
1.37300000e+05 -7.62244812e-01
1.37400000e+05 -7.41897640e-01
1.37400000e+05 -7.41897640e-01
1.37500000e+05 -7.21715896e-01
1.37500000e+05 -7.21715896e-01
1.37600000e+05 -7.01698569e-01
1.37600000e+05 -7.01698569e-01
1.37700000e+05 -6.81844279e-01
1.37700000e+05 -6.81844279e-01
1.37800000e+05 -6.62151283e-01
1.37800000e+05 -6.62151283e-01
1.37900000e+05 -6.42617474e-01
1.37900000e+05 -6.42617474e-01
1.38000000e+05 -6.23240385e-01
1.38000000e+05 -6.23240385e-01
1.38100000e+05 -6.04017194e-01
1.38100000e+05 -6.04017194e-01
1.38200000e+05 -5.84944727e-01
1.38200000e+05 -5.84944727e-01
1.38300000e+05 -5.66019465e-01
1.38300000e+05 -5.66019465e-01
1.38400000e+05 -5.47237554e-01
1.38400000e+05 -5.47237554e-01
1.38500000e+05 -5.28594808e-01
1.38500000e+05 -5.28594808e-01
1.38600000e+05 -5.10086725e-01
1.38600000e+05 -5.10086725e-01
1.38700000e+05 -4.91708491e-01
1.38700000e+05 -4.91708491e-01
1.38800000e+05 -4.73454994e-01
1.38800000e+05 -4.73454994e-01
1.38900000e+05 -4.55320840e-01
1.38900000e+05 -4.55320840e-01
1.39000000e+05 -4.37300359e-01
1.39000000e+05 -4.37300359e-01
1.39100000e+05 -4.19387626e-01
1.39100000e+05 -4.19387626e-01
1.39200000e+05 -4.01576472e-01
1.39200000e+05 -4.01576472e-01
1.39300000e+05 -3.83860501e-01
1.39300000e+05 -3.83860501e-01
1.39400000e+05 -3.66233109e-01
1.39400000e+05 -3.66233109e-01
1.39500000e+05 -3.48687496e-01
1.39500000e+05 -3.48687496e-01
1.39600000e+05 -3.31216690e-01
1.39600000e+05 -3.31216690e-01
1.39700000e+05 -3.13813560e-01
1.39700000e+05 -3.13813560e-01
1.39800000e+05 -2.96470842e-01
1.39800000e+05 -2.96470842e-01
1.39900000e+05 -2.79181149e-01
1.39900000e+05 -2.79181149e-01
1.40000000e+05 -2.61937000e-01
1.40000000e+05 -2.61937000e-01
1.40100000e+05 -2.44730834e-01
1.40100000e+05 -2.44730834e-01
1.40200000e+05 -2.27555032e-01
1.40200000e+05 -2.27555032e-01
1.40300000e+05 -2.10401939e-01
1.40300000e+05 -2.10401939e-01
1.40400000e+05 -1.93263878e-01
1.40400000e+05 -1.93263878e-01
1.40500000e+05 -1.76133181e-01
1.40500000e+05 -1.76133181e-01
1.40600000e+05 -1.59002196e-01
1.40600000e+05 -1.59002196e-01
1.40700000e+05 -1.41863317e-01
1.40700000e+05 -1.41863317e-01
1.40800000e+05 -1.24708998e-01
1.40800000e+05 -1.24708998e-01
1.40900000e+05 -1.07531773e-01
1.40900000e+05 -1.07531773e-01
1.41000000e+05 -9.03242752e-02
1.41000000e+05 -9.03242752e-02
1.41100000e+05 -7.30792522e-02
1.41100000e+05 -7.30792522e-02
1.41200000e+05 -5.57895865e-02
1.41200000e+05 -5.57895865e-02
1.41300000e+05 -3.84483097e-02
1.41300000e+05 -3.84483097e-02
1.41400000e+05 -2.10486188e-02
1.41400000e+05 -2.10486188e-02
1.41500000e+05 -3.58389078e-03
1.41500000e+05 -3.58389078e-03
1.41600000e+05 1.39523033e-02
1.41600000e+05 1.39523033e-02
1.41700000e+05 3.15661853e-02
1.41700000e+05 3.15661853e-02
1.41800000e+05 4.92637581e-02
1.41800000e+05 4.92637581e-02
1.41900000e+05 6.70507942e-02
1.41900000e+05 6.70507942e-02
1.42000000e+05 8.49328259e-02
1.42000000e+05 8.49328259e-02
1.42100000e+05 1.02915136e-01
1.42100000e+05 1.02915136e-01
1.42200000e+05 1.21002750e-01
1.42200000e+05 1.21002750e-01
1.42300000e+05 1.39200429e-01
1.42300000e+05 1.39200429e-01
1.42400000e+05 1.57512663e-01
1.42400000e+05 1.57512663e-01
1.42500000e+05 1.75943667e-01
1.42500000e+05 1.75943667e-01
1.42600000e+05 1.94497377e-01
1.42600000e+05 1.94497377e-01
1.42700000e+05 2.13177445e-01
1.42700000e+05 2.13177445e-01
1.42800000e+05 2.31987242e-01
1.42800000e+05 2.31987242e-01
1.42900000e+05 2.50929849e-01
1.42900000e+05 2.50929849e-01
1.43000000e+05 2.70008065e-01
1.43000000e+05 2.70008065e-01
1.43100000e+05 2.89224403e-01
1.43100000e+05 2.89224403e-01
1.43200000e+05 3.08581092e-01
1.43200000e+05 3.08581092e-01
1.43300000e+05 3.28080082e-01
1.43300000e+05 3.28080082e-01
1.43400000e+05 3.47723043e-01
1.43400000e+05 3.47723043e-01
1.43500000e+05 3.67511374e-01
1.43500000e+05 3.67511374e-01
1.43600000e+05 3.87446203e-01
1.43600000e+05 3.87446203e-01
1.43700000e+05 4.07528393e-01
1.43700000e+05 4.07528393e-01
1.43800000e+05 4.27758550e-01
1.43800000e+05 4.27758550e-01
1.43900000e+05 4.48137028e-01
1.43900000e+05 4.48137028e-01
1.44000000e+05 4.68663936e-01
1.44000000e+05 4.68663936e-01
1.44100000e+05 4.89339143e-01
1.44100000e+05 4.89339143e-01
1.44200000e+05 5.10162289e-01
1.44200000e+05 5.10162289e-01
1.44300000e+05 5.31132789e-01
1.44300000e+05 5.31132789e-01
1.44400000e+05 5.52249846e-01
1.44400000e+05 5.52249846e-01
1.44500000e+05 5.73512454e-01
1.44500000e+05 5.73512454e-01
1.44600000e+05 5.94919410e-01
1.44600000e+05 5.94919410e-01
1.44700000e+05 6.16469323e-01
1.44700000e+05 6.16469323e-01
1.44800000e+05 6.38160620e-01
1.44800000e+05 6.38160620e-01
1.44900000e+05 6.59991555e-01
1.44900000e+05 6.59991555e-01
1.45000000e+05 6.81960221e-01
1.45000000e+05 6.81960221e-01
1.45100000e+05 7.04064558e-01
1.45100000e+05 7.04064558e-01
1.45200000e+05 7.26302359e-01
1.45200000e+05 7.26302359e-01
1.45300000e+05 7.48671279e-01
1.45300000e+05 7.48671279e-01
1.45400000e+05 7.71168848e-01
1.45400000e+05 7.71168848e-01
1.45500000e+05 7.93792475e-01
1.45500000e+05 7.93792475e-01
1.45600000e+05 8.16539458e-01
1.45600000e+05 8.16539458e-01
1.45700000e+05 8.39406992e-01
1.45700000e+05 8.39406992e-01
1.45800000e+05 8.62392176e-01
1.45800000e+05 8.62392176e-01
1.45900000e+05 8.85492024e-01
1.45900000e+05 8.85492024e-01
1.46000000e+05 9.08703467e-01
1.46000000e+05 9.08703467e-01
1.46100000e+05 9.32023365e-01
1.46100000e+05 9.32023365e-01
1.46200000e+05 9.55448513e-01
1.46200000e+05 9.55448513e-01
1.46300000e+05 9.78975647e-01
1.46300000e+05 9.78975647e-01
1.46400000e+05 1.00260145e+00
1.46400000e+05 1.00260145e+00
1.46500000e+05 1.02632256e+00
1.46500000e+05 1.02632256e+00
1.46600000e+05 1.05013557e+00
1.46600000e+05 1.05013557e+00
1.46700000e+05 1.07403704e+00
1.46700000e+05 1.07403704e+00
1.46800000e+05 1.09802352e+00
1.46800000e+05 1.09802352e+00
1.46900000e+05 1.12209150e+00
1.46900000e+05 1.12209150e+00
1.47000000e+05 1.14623749e+00
1.47000000e+05 1.14623749e+00
1.47100000e+05 1.17045796e+00
1.47100000e+05 1.17045796e+00
1.47200000e+05 1.19474937e+00
1.47200000e+05 1.19474937e+00
1.47300000e+05 1.21910818e+00
1.47300000e+05 1.21910818e+00
1.47400000e+05 1.24353086e+00
1.47400000e+05 1.24353086e+00
1.47500000e+05 1.26801387e+00
1.47500000e+05 1.26801387e+00
1.47600000e+05 1.29255367e+00
1.47600000e+05 1.29255367e+00
1.47700000e+05 1.31714674e+00
1.47700000e+05 1.31714674e+00
1.47800000e+05 1.34178956e+00
1.47800000e+05 1.34178956e+00
1.47900000e+05 1.36647863e+00
1.47900000e+05 1.36647863e+00
1.48000000e+05 1.39121047e+00
1.48000000e+05 1.39121047e+00
1.48100000e+05 1.41598160e+00
1.48100000e+05 1.41598160e+00
1.48200000e+05 1.44078859e+00
1.48200000e+05 1.44078859e+00
1.48300000e+05 1.46562800e+00
1.48300000e+05 1.46562800e+00
1.48400000e+05 1.49049643e+00
1.48400000e+05 1.49049643e+00
1.48500000e+05 1.51539051e+00
1.48500000e+05 1.51539051e+00
1.48600000e+05 1.54030688e+00
1.48600000e+05 1.54030688e+00
1.48700000e+05 1.56524223e+00
1.48700000e+05 1.56524223e+00
1.48800000e+05 1.59019326e+00
1.48800000e+05 1.59019326e+00
1.48900000e+05 1.61515669e+00
1.48900000e+05 1.61515669e+00
1.49000000e+05 1.64012929e+00
1.49000000e+05 1.64012929e+00
1.49100000e+05 1.66510786e+00
1.49100000e+05 1.66510786e+00
1.49200000e+05 1.69008922e+00
1.49200000e+05 1.69008922e+00
1.49300000e+05 1.71507021e+00
1.49300000e+05 1.71507021e+00
1.49400000e+05 1.74004773e+00
1.49400000e+05 1.74004773e+00
1.49500000e+05 1.76501868e+00
1.49500000e+05 1.76501868e+00
1.49600000e+05 1.78998001e+00
1.49600000e+05 1.78998001e+00
1.49700000e+05 1.81492869e+00
1.49700000e+05 1.81492869e+00
1.49800000e+05 1.83986172e+00
1.49800000e+05 1.83986172e+00
1.49900000e+05 1.86477614e+00
1.49900000e+05 1.86477614e+00
1.50000000e+05 1.88966901e+00
1.50000000e+05 1.88966901e+00
1.50100000e+05 1.91453742e+00
1.50100000e+05 1.91453742e+00
1.50200000e+05 1.93937848e+00
1.50200000e+05 1.93937848e+00
1.50300000e+05 1.96418934e+00
1.50300000e+05 1.96418934e+00
1.50400000e+05 1.98896718e+00
1.50400000e+05 1.98896718e+00
1.50500000e+05 2.01370918e+00
1.50500000e+05 2.01370918e+00
1.50600000e+05 2.03841258e+00
1.50600000e+05 2.03841258e+00
1.50700000e+05 2.06307463e+00
1.50700000e+05 2.06307463e+00
1.50800000e+05 2.08769259e+00
1.50800000e+05 2.08769259e+00
1.50900000e+05 2.11226377e+00
1.50900000e+05 2.11226377e+00
1.51000000e+05 2.13678548e+00
1.51000000e+05 2.13678548e+00
1.51100000e+05 2.16125506e+00
1.51100000e+05 2.16125506e+00
1.51200000e+05 2.18566988e+00
1.51200000e+05 2.18566988e+00
1.51300000e+05 2.21002732e+00
1.51300000e+05 2.21002732e+00
1.51400000e+05 2.23432478e+00
1.51400000e+05 2.23432478e+00
1.51500000e+05 2.25855970e+00
1.51500000e+05 2.25855970e+00
1.51600000e+05 2.28272949e+00
1.51600000e+05 2.28272949e+00
1.51700000e+05 2.30683163e+00
1.51700000e+05 2.30683163e+00
1.51800000e+05 2.33086359e+00
1.51800000e+05 2.33086359e+00
1.51900000e+05 2.35482284e+00
1.51900000e+05 2.35482284e+00
1.52000000e+05 2.37870691e+00
1.52000000e+05 2.37870691e+00
1.52100000e+05 2.40251330e+00
1.52100000e+05 2.40251330e+00
1.52200000e+05 2.42623954e+00
1.52200000e+05 2.42623954e+00
1.52300000e+05 2.44988318e+00
1.52300000e+05 2.44988318e+00
1.52400000e+05 2.47344175e+00
1.52400000e+05 2.47344175e+00
1.52500000e+05 2.49691283e+00
1.52500000e+05 2.49691283e+00
1.52600000e+05 2.52029398e+00
1.52600000e+05 2.52029398e+00
1.52700000e+05 2.54358278e+00
1.52700000e+05 2.54358278e+00
1.52800000e+05 2.56677681e+00
1.52800000e+05 2.56677681e+00
1.52900000e+05 2.58987365e+00
1.52900000e+05 2.58987365e+00
1.53000000e+05 2.61287091e+00
1.53000000e+05 2.61287091e+00
1.53100000e+05 2.63576618e+00
1.53100000e+05 2.63576618e+00
1.53200000e+05 2.65855705e+00
1.53200000e+05 2.65855705e+00
1.53300000e+05 2.68124113e+00
1.53300000e+05 2.68124113e+00
1.53400000e+05 2.70381603e+00
1.53400000e+05 2.70381603e+00
1.53500000e+05 2.72627935e+00
1.53500000e+05 2.72627935e+00
1.53600000e+05 2.74862869e+00
1.53600000e+05 2.74862869e+00
1.53700000e+05 2.77086167e+00
1.53700000e+05 2.77086167e+00
1.53800000e+05 2.79297589e+00
1.53800000e+05 2.79297589e+00
1.53900000e+05 2.81496895e+00
1.53900000e+05 2.81496895e+00
1.54000000e+05 2.83683846e+00
1.54000000e+05 2.83683846e+00
1.54100000e+05 2.85858202e+00
1.54100000e+05 2.85858202e+00
1.54200000e+05 2.88019723e+00
1.54200000e+05 2.88019723e+00
1.54300000e+05 2.90168170e+00
1.54300000e+05 2.90168170e+00
1.54400000e+05 2.92303302e+00
1.54400000e+05 2.92303302e+00
1.54500000e+05 2.94424879e+00
1.54500000e+05 2.94424879e+00
1.54600000e+05 2.96532661e+00
1.54600000e+05 2.96532661e+00
1.54700000e+05 2.98626406e+00
1.54700000e+05 2.98626406e+00
1.54800000e+05 3.00705874e+00
1.54800000e+05 3.00705874e+00
1.54900000e+05 3.02770824e+00
1.54900000e+05 3.02770824e+00
1.55000000e+05 3.05213988e+00
1.55000000e+05 3.05213988e+00
1.55100000e+05 3.07195970e+00
1.55100000e+05 3.07195970e+00
1.55200000e+05 3.09161406e+00
1.55200000e+05 3.09161406e+00
1.55300000e+05 3.11110051e+00
1.55300000e+05 3.11110051e+00
1.55400000e+05 3.13041661e+00
1.55400000e+05 3.13041661e+00
1.55500000e+05 3.14955989e+00
1.55500000e+05 3.14955989e+00
1.55600000e+05 3.16852790e+00
1.55600000e+05 3.16852790e+00
1.55700000e+05 3.18731818e+00
1.55700000e+05 3.18731818e+00
1.55800000e+05 3.20592826e+00
1.55800000e+05 3.20592826e+00
1.55900000e+05 3.22435568e+00
1.55900000e+05 3.22435568e+00
1.56000000e+05 3.24259796e+00
1.56000000e+05 3.24259796e+00
1.56100000e+05 3.26065263e+00
1.56100000e+05 3.26065263e+00
1.56200000e+05 3.27851719e+00
1.56200000e+05 3.27851719e+00
1.56300000e+05 3.29618915e+00
1.56300000e+05 3.29618915e+00
1.56400000e+05 3.31366603e+00
1.56400000e+05 3.31366603e+00
1.56500000e+05 3.33094531e+00
1.56500000e+05 3.33094531e+00
1.56600000e+05 3.34802448e+00
1.56600000e+05 3.34802448e+00
1.56700000e+05 3.36490103e+00
1.56700000e+05 3.36490103e+00
1.56800000e+05 3.38157244e+00
1.56800000e+05 3.38157244e+00
1.56900000e+05 3.39803617e+00
1.56900000e+05 3.39803617e+00
1.57000000e+05 3.41428969e+00
1.57000000e+05 3.41428969e+00
1.57100000e+05 3.43033047e+00
1.57100000e+05 3.43033047e+00
1.57200000e+05 3.44615597e+00
1.57200000e+05 3.44615597e+00
1.57300000e+05 3.46176363e+00
1.57300000e+05 3.46176363e+00
1.57400000e+05 3.47715093e+00
1.57400000e+05 3.47715093e+00
1.57500000e+05 3.49231532e+00
1.57500000e+05 3.49231532e+00
1.57600000e+05 3.50725425e+00
1.57600000e+05 3.50725425e+00
1.57700000e+05 3.52196521e+00
1.57700000e+05 3.52196521e+00
1.57800000e+05 3.53644565e+00
1.57800000e+05 3.53644565e+00
1.57900000e+05 3.55069306e+00
1.57900000e+05 3.55069306e+00
1.58000000e+05 3.56470492e+00
1.58000000e+05 3.56470492e+00
1.58100000e+05 3.57847873e+00
1.58100000e+05 3.57847873e+00
1.58200000e+05 3.59201199e+00
1.58200000e+05 3.59201199e+00
1.58300000e+05 3.60530223e+00
1.58300000e+05 3.60530223e+00
1.58400000e+05 3.61834697e+00
1.58400000e+05 3.61834697e+00
1.58500000e+05 3.63114375e+00
1.58500000e+05 3.63114375e+00
1.58600000e+05 3.64369012e+00
1.58600000e+05 3.64369012e+00
1.58700000e+05 3.65598366e+00
1.58700000e+05 3.65598366e+00
1.58800000e+05 3.66802194e+00
1.58800000e+05 3.66802194e+00
1.58900000e+05 3.67980255e+00
1.58900000e+05 3.67980255e+00
1.59000000e+05 3.69132309e+00
1.59000000e+05 3.69132309e+00
1.59100000e+05 3.70258116e+00
1.59100000e+05 3.70258116e+00
1.59200000e+05 3.71357438e+00
1.59200000e+05 3.71357438e+00
1.59300000e+05 3.72430038e+00
1.59300000e+05 3.72430038e+00
1.59400000e+05 3.73475679e+00
1.59400000e+05 3.73475679e+00
1.59500000e+05 3.74494124e+00
1.59500000e+05 3.74494124e+00
1.59600000e+05 3.75485138e+00
1.59600000e+05 3.75485138e+00
1.59700000e+05 3.76448487e+00
1.59700000e+05 3.76448487e+00
1.59800000e+05 3.77383935e+00
1.59800000e+05 3.77383935e+00
1.59900000e+05 3.78291251e+00
1.59900000e+05 3.78291251e+00
1.60000000e+05 3.79170200e+00
1.60000000e+05 3.79170200e+00
1.60100000e+05 3.80020552e+00
1.60100000e+05 3.80020552e+00
1.60200000e+05 3.80842078e+00
1.60200000e+05 3.80842078e+00
1.60300000e+05 3.81634549e+00
1.60300000e+05 3.81634549e+00
1.60400000e+05 3.82397739e+00
1.60400000e+05 3.82397739e+00
1.60500000e+05 3.83131426e+00
1.60500000e+05 3.83131426e+00
1.60600000e+05 3.83835389e+00
1.60600000e+05 3.83835389e+00
1.60700000e+05 3.84509411e+00
1.60700000e+05 3.84509411e+00
1.60800000e+05 3.85153281e+00
1.60800000e+05 3.85153281e+00
1.60900000e+05 3.85766790e+00
1.60900000e+05 3.85766790e+00
1.61000000e+05 3.86349734e+00
1.61000000e+05 3.86349734e+00
1.61100000e+05 3.86901917e+00
1.61100000e+05 3.86901917e+00
1.61200000e+05 3.87423147e+00
1.61200000e+05 3.87423147e+00
1.61300000e+05 3.87913238e+00
1.61300000e+05 3.87913238e+00
1.61400000e+05 3.88372011e+00
1.61400000e+05 3.88372011e+00
1.61500000e+05 3.88799295e+00
1.61500000e+05 3.88799295e+00
1.61600000e+05 3.89194922e+00
1.61600000e+05 3.89194922e+00
1.61700000e+05 3.89558736e+00
1.61700000e+05 3.89558736e+00
1.61800000e+05 3.89890583e+00
1.61800000e+05 3.89890583e+00
1.61900000e+05 3.90190319e+00
1.61900000e+05 3.90190319e+00
1.62000000e+05 3.90457803e+00
1.62000000e+05 3.90457803e+00
1.62100000e+05 3.90692903e+00
1.62100000e+05 3.90692903e+00
1.62200000e+05 3.90895490e+00
1.62200000e+05 3.90895490e+00
1.62300000e+05 3.91065441e+00
1.62300000e+05 3.91065441e+00
1.62400000e+05 3.91202638e+00
1.62400000e+05 3.91202638e+00
1.62500000e+05 3.91306967e+00
1.62500000e+05 3.91306967e+00
1.62600000e+05 3.91378315e+00
1.62600000e+05 3.91378315e+00
1.62700000e+05 3.91416575e+00
1.62700000e+05 3.91416575e+00
1.62800000e+05 3.91421642e+00
1.62800000e+05 3.91421642e+00
1.62900000e+05 3.91393414e+00
1.62900000e+05 3.91393414e+00
1.63000000e+05 3.91331790e+00
1.63000000e+05 3.91331790e+00
1.63100000e+05 3.91236672e+00
1.63100000e+05 3.91236672e+00
1.63200000e+05 3.91107966e+00
1.63200000e+05 3.91107966e+00
1.63300000e+05 3.90945579e+00
1.63300000e+05 3.90945579e+00
1.63400000e+05 3.90749424e+00
1.63400000e+05 3.90749424e+00
1.63500000e+05 3.90519417e+00
1.63500000e+05 3.90519417e+00
1.63600000e+05 3.90255479e+00
1.63600000e+05 3.90255479e+00
1.63700000e+05 3.89957537e+00
1.63700000e+05 3.89957537e+00
1.63800000e+05 3.89625527e+00
1.63800000e+05 3.89625527e+00
1.63900000e+05 3.89259392e+00
1.63900000e+05 3.89259392e+00
1.64000000e+05 3.88859085e+00
1.64000000e+05 3.88859085e+00
1.64100000e+05 3.88424570e+00
1.64100000e+05 3.88424570e+00
1.64200000e+05 3.87955824e+00
1.64200000e+05 3.87955824e+00
1.64300000e+05 3.87452835e+00
1.64300000e+05 3.87452835e+00
1.64400000e+05 3.86915606e+00
1.64400000e+05 3.86915606e+00
1.64500000e+05 3.86344156e+00
1.64500000e+05 3.86344156e+00
1.64600000e+05 3.85738517e+00
1.64600000e+05 3.85738517e+00
1.64700000e+05 3.85098739e+00
1.64700000e+05 3.85098739e+00
1.64800000e+05 3.84424885e+00
1.64800000e+05 3.84424885e+00
1.64900000e+05 3.83717034e+00
1.64900000e+05 3.83717034e+00
1.65000000e+05 3.82975280e+00
1.65000000e+05 3.82975280e+00
1.65100000e+05 3.82199730e+00
1.65100000e+05 3.82199730e+00
1.65200000e+05 3.81390503e+00
1.65200000e+05 3.81390503e+00
1.65300000e+05 3.80547728e+00
1.65300000e+05 3.80547728e+00
1.65400000e+05 3.79671546e+00
1.65400000e+05 3.79671546e+00
1.65500000e+05 3.78762102e+00
1.65500000e+05 3.78762102e+00
1.65600000e+05 3.77819549e+00
1.65600000e+05 3.77819549e+00
1.65700000e+05 3.76844041e+00
1.65700000e+05 3.76844041e+00
1.65800000e+05 3.75835739e+00
1.65800000e+05 3.75835739e+00
1.65900000e+05 3.74794798e+00
1.65900000e+05 3.74794798e+00
1.66000000e+05 3.73721376e+00
1.66000000e+05 3.73721376e+00
1.66100000e+05 3.72615629e+00
1.66100000e+05 3.72615629e+00
1.66200000e+05 3.71477707e+00
1.66200000e+05 3.71477707e+00
1.66300000e+05 3.70307761e+00
1.66300000e+05 3.70307761e+00
1.66400000e+05 3.69105935e+00
1.66400000e+05 3.69105935e+00
1.66500000e+05 3.67872373e+00
1.66500000e+05 3.67872373e+00
1.66600000e+05 3.66607217e+00
1.66600000e+05 3.66607217e+00
1.66700000e+05 3.65310608e+00
1.66700000e+05 3.65310608e+00
1.66800000e+05 3.63982691e+00
1.66800000e+05 3.63982691e+00
1.66900000e+05 3.62623614e+00
1.66900000e+05 3.62623614e+00
1.67000000e+05 3.61233532e+00
1.67000000e+05 3.61233532e+00
1.67100000e+05 3.59812609e+00
1.67100000e+05 3.59812609e+00
1.67200000e+05 3.58361023e+00
1.67200000e+05 3.58361023e+00
1.67300000e+05 3.56878966e+00
1.67300000e+05 3.56878966e+00
1.67400000e+05 3.55366648e+00
1.67400000e+05 3.55366648e+00
1.67500000e+05 3.53824299e+00
1.67500000e+05 3.53824299e+00
1.67600000e+05 3.52252172e+00
1.67600000e+05 3.52252172e+00
1.67700000e+05 3.50650543e+00
1.67700000e+05 3.50650543e+00
1.67800000e+05 3.49019712e+00
1.67800000e+05 3.49019712e+00
1.67900000e+05 3.47360005e+00
1.67900000e+05 3.47360005e+00
1.68000000e+05 3.45671772e+00
1.68000000e+05 3.45671772e+00
1.68100000e+05 3.43955384e+00
1.68100000e+05 3.43955384e+00
1.68200000e+05 3.42211237e+00
1.68200000e+05 3.42211237e+00
1.68300000e+05 3.40439740e+00
1.68300000e+05 3.40439740e+00
1.68400000e+05 3.38641321e+00
1.68400000e+05 3.38641321e+00
1.68500000e+05 3.36816418e+00
1.68500000e+05 3.36816418e+00
1.68600000e+05 3.34965474e+00
1.68600000e+05 3.34965474e+00
1.68700000e+05 3.33088936e+00
1.68700000e+05 3.33088936e+00
1.68800000e+05 3.31187248e+00
1.68800000e+05 3.31187248e+00
1.68900000e+05 3.29260845e+00
1.68900000e+05 3.29260845e+00
1.69000000e+05 3.27310153e+00
1.69000000e+05 3.27310153e+00
1.69100000e+05 3.25335581e+00
1.69100000e+05 3.25335581e+00
1.69200000e+05 3.23337520e+00
1.69200000e+05 3.23337520e+00
1.69300000e+05 3.21316339e+00
1.69300000e+05 3.21316339e+00
1.69400000e+05 3.19272386e+00
1.69400000e+05 3.19272386e+00
1.69500000e+05 3.17205983e+00
1.69500000e+05 3.17205983e+00
1.69600000e+05 3.15117433e+00
1.69600000e+05 3.15117433e+00
1.69700000e+05 3.13007016e+00
1.69700000e+05 3.13007016e+00
1.69800000e+05 3.10874995e+00
1.69800000e+05 3.10874995e+00
1.69900000e+05 3.08721618e+00
1.69900000e+05 3.08721618e+00
1.70000000e+05 3.06547126e+00
1.70000000e+05 3.06547126e+00
1.70100000e+05 3.04351755e+00
1.70100000e+05 3.04351755e+00
1.70200000e+05 3.02135744e+00
1.70200000e+05 3.02135744e+00
1.70300000e+05 2.99899342e+00
1.70300000e+05 2.99899342e+00
1.70400000e+05 2.97642816e+00
1.70400000e+05 2.97642816e+00
1.70500000e+05 2.95366452e+00
1.70500000e+05 2.95366452e+00
1.70600000e+05 2.93070567e+00
1.70600000e+05 2.93070567e+00
1.70700000e+05 2.90755513e+00
1.70700000e+05 2.90755513e+00
1.70800000e+05 2.88421678e+00
1.70800000e+05 2.88421678e+00
1.70900000e+05 2.86069492e+00
1.70900000e+05 2.86069492e+00
1.71000000e+05 2.83699430e+00
1.71000000e+05 2.83699430e+00
1.71100000e+05 2.81312007e+00
1.71100000e+05 2.81312007e+00
1.71200000e+05 2.78907782e+00
1.71200000e+05 2.78907782e+00
1.71300000e+05 2.76487350e+00
1.71300000e+05 2.76487350e+00
1.71400000e+05 2.74051342e+00
1.71400000e+05 2.74051342e+00
1.71500000e+05 2.71600413e+00
1.71500000e+05 2.71600413e+00
1.71600000e+05 2.69135239e+00
1.71600000e+05 2.69135239e+00
1.71700000e+05 2.66656506e+00
1.71700000e+05 2.66656506e+00
1.71800000e+05 2.64164901e+00
1.71800000e+05 2.64164901e+00
1.71900000e+05 2.61661103e+00
1.71900000e+05 2.61661103e+00
1.72000000e+05 2.59145772e+00
1.72000000e+05 2.59145772e+00
1.72100000e+05 2.56619539e+00
1.72100000e+05 2.56619539e+00
1.72200000e+05 2.54083000e+00
1.72200000e+05 2.54083000e+00
1.72300000e+05 2.51536705e+00
1.72300000e+05 2.51536705e+00
1.72400000e+05 2.48981155e+00
1.72400000e+05 2.48981155e+00
1.72500000e+05 2.46416798e+00
1.72500000e+05 2.46416798e+00
1.72600000e+05 2.43844025e+00
1.72600000e+05 2.43844025e+00
1.72700000e+05 2.41263171e+00
1.72700000e+05 2.41263171e+00
1.72800000e+05 2.38674521e+00
1.72800000e+05 2.38674521e+00
1.72900000e+05 2.36078310e+00
1.72900000e+05 2.36078310e+00
1.73000000e+05 2.33474733e+00
1.73000000e+05 2.33474733e+00
1.73100000e+05 2.30863958e+00
1.73100000e+05 2.30863958e+00
1.73200000e+05 2.28246129e+00
1.73200000e+05 2.28246129e+00
1.73300000e+05 2.25621389e+00
1.73300000e+05 2.25621389e+00
1.73400000e+05 2.22989885e+00
1.73400000e+05 2.22989885e+00
1.73500000e+05 2.20351786e+00
1.73500000e+05 2.20351786e+00
1.73600000e+05 2.17707299e+00
1.73600000e+05 2.17707299e+00
1.73700000e+05 2.15056678e+00
1.73700000e+05 2.15056678e+00
1.73800000e+05 2.12400240e+00
1.73800000e+05 2.12400240e+00
1.73900000e+05 2.09738372e+00
1.73900000e+05 2.09738372e+00
1.74000000e+05 2.07071542e+00
1.74000000e+05 2.07071542e+00
1.74100000e+05 2.04400303e+00
1.74100000e+05 2.04400303e+00
1.74200000e+05 2.01725297e+00
1.74200000e+05 2.01725297e+00
1.74300000e+05 1.99047251e+00
1.74300000e+05 1.99047251e+00
1.74400000e+05 1.96366978e+00
1.74400000e+05 1.96366978e+00
1.74500000e+05 1.93685365e+00
1.74500000e+05 1.93685365e+00
1.74600000e+05 1.91003367e+00
1.74600000e+05 1.91003367e+00
1.74700000e+05 1.88321992e+00
1.74700000e+05 1.88321992e+00
1.74800000e+05 1.85642286e+00
1.74800000e+05 1.85642286e+00
1.74900000e+05 1.82965317e+00
1.74900000e+05 1.82965317e+00
1.75000000e+05 1.80292159e+00
1.75000000e+05 1.80292159e+00
1.75100000e+05 1.77623868e+00
1.75100000e+05 1.77623868e+00
1.75200000e+05 1.74961471e+00
1.75200000e+05 1.74961471e+00
1.75300000e+05 1.72305945e+00
1.75300000e+05 1.72305945e+00
1.75400000e+05 1.69658202e+00
1.75400000e+05 1.69658202e+00
1.75500000e+05 1.67019075e+00
1.75500000e+05 1.67019075e+00
1.75600000e+05 1.64389312e+00
1.75600000e+05 1.64389312e+00
1.75700000e+05 1.61769564e+00
1.75700000e+05 1.61769564e+00
1.75800000e+05 1.59160382e+00
1.75800000e+05 1.59160382e+00
1.75900000e+05 1.56562222e+00
1.75900000e+05 1.56562222e+00
1.76000000e+05 1.53975445e+00
1.76000000e+05 1.53975445e+00
1.76100000e+05 1.51400325e+00
1.76100000e+05 1.51400325e+00
1.76200000e+05 1.48837063e+00
1.76200000e+05 1.48837063e+00
1.76300000e+05 1.46285801e+00
1.76300000e+05 1.46285801e+00
1.76400000e+05 1.43746638e+00
1.76400000e+05 1.43746638e+00
1.76500000e+05 1.41219651e+00
1.76500000e+05 1.41219651e+00
1.76600000e+05 1.38704913e+00
1.76600000e+05 1.38704913e+00
1.76700000e+05 1.36202519e+00
1.76700000e+05 1.36202519e+00
1.76800000e+05 1.33712600e+00
1.76800000e+05 1.33712600e+00
1.76900000e+05 1.31235350e+00
1.76900000e+05 1.31235350e+00
1.77000000e+05 1.28771035e+00
1.77000000e+05 1.28771035e+00
1.77100000e+05 1.26320016e+00
1.77100000e+05 1.26320016e+00
1.77200000e+05 1.23882756e+00
1.77200000e+05 1.23882756e+00
1.77300000e+05 1.21459827e+00
1.77300000e+05 1.21459827e+00
1.77400000e+05 1.19051918e+00
1.77400000e+05 1.19051918e+00
1.77500000e+05 1.16659831e+00
1.77500000e+05 1.16659831e+00
1.77600000e+05 1.14284477e+00
1.77600000e+05 1.14284477e+00
1.77700000e+05 1.11926869e+00
1.77700000e+05 1.11926869e+00
1.77800000e+05 1.09588109e+00
1.77800000e+05 1.09588109e+00
1.77900000e+05 1.07269375e+00
1.77900000e+05 1.07269375e+00
1.78000000e+05 1.04971899e+00
1.78000000e+05 1.04971899e+00
1.78100000e+05 1.02696953e+00
1.78100000e+05 1.02696953e+00
1.78200000e+05 1.00445824e+00
1.78200000e+05 1.00445824e+00
1.78300000e+05 9.82197985e-01
1.78300000e+05 9.82197985e-01
1.78400000e+05 9.60201377e-01
1.78400000e+05 9.60201377e-01
1.78500000e+05 9.38480605e-01
1.78500000e+05 9.38480605e-01
1.78600000e+05 9.17047251e-01
1.78600000e+05 9.17047251e-01
1.78700000e+05 8.95912138e-01
1.78700000e+05 8.95912138e-01
1.78800000e+05 8.75085196e-01
1.78800000e+05 8.75085196e-01
1.78900000e+05 8.54575354e-01
1.78900000e+05 8.54575354e-01
1.79000000e+05 8.34390469e-01
1.79000000e+05 8.34390469e-01
1.79100000e+05 8.14537272e-01
1.79100000e+05 8.14537272e-01
1.79200000e+05 7.95021354e-01
1.79200000e+05 7.95021354e-01
1.79300000e+05 7.75847170e-01
1.79300000e+05 7.75847170e-01
1.79400000e+05 7.57018072e-01
1.79400000e+05 7.57018072e-01
1.79500000e+05 7.38536361e-01
1.79500000e+05 7.38536361e-01
1.79600000e+05 7.20403364e-01
1.79600000e+05 7.20403364e-01
1.79700000e+05 7.02619510e-01
1.79700000e+05 7.02619510e-01
1.79800000e+05 6.85184433e-01
1.79800000e+05 6.85184433e-01
1.79900000e+05 6.68097072e-01
1.79900000e+05 6.68097072e-01
1.80000000e+05 6.51355767e-01
1.80000000e+05 6.51355767e-01
1.80100000e+05 6.34958367e-01
1.80100000e+05 6.34958367e-01
1.80200000e+05 6.18902318e-01
1.80200000e+05 6.18902318e-01
1.80300000e+05 6.03184752e-01
1.80300000e+05 6.03184752e-01
1.80400000e+05 5.87802561e-01
1.80400000e+05 5.87802561e-01
1.80500000e+05 5.72752458e-01
1.80500000e+05 5.72752458e-01
1.80600000e+05 5.58031031e-01
1.80600000e+05 5.58031031e-01
1.80700000e+05 5.43634775e-01
1.80700000e+05 5.43634775e-01
1.80800000e+05 5.29560119e-01
1.80800000e+05 5.29560119e-01
1.80900000e+05 5.15803438e-01
1.80900000e+05 5.15803438e-01
1.81000000e+05 5.02361061e-01
1.81000000e+05 5.02361061e-01
1.81100000e+05 4.89229263e-01
1.81100000e+05 4.89229263e-01
1.81200000e+05 4.76404255e-01
1.81200000e+05 4.76404255e-01
1.81300000e+05 4.63882178e-01
1.81300000e+05 4.63882178e-01
1.81400000e+05 4.51659079e-01
1.81400000e+05 4.51659079e-01
1.81500000e+05 4.39730904e-01
1.81500000e+05 4.39730904e-01
1.81600000e+05 4.28093481e-01
1.81600000e+05 4.28093481e-01
1.81700000e+05 4.16742509e-01
1.81700000e+05 4.16742509e-01
1.81800000e+05 4.05673550e-01
1.81800000e+05 4.05673550e-01
1.81900000e+05 3.94882026e-01
1.81900000e+05 3.94882026e-01
1.82000000e+05 3.84363220e-01
1.82000000e+05 3.84363220e-01
1.82100000e+05 3.74112274e-01
1.82100000e+05 3.74112274e-01
1.82200000e+05 3.64124200e-01
1.82200000e+05 3.64124200e-01
1.82300000e+05 3.54393891e-01
1.82300000e+05 3.54393891e-01
1.82400000e+05 3.44916127e-01
1.82400000e+05 3.44916127e-01
1.82500000e+05 3.35685597e-01
1.82500000e+05 3.35685597e-01
1.82600000e+05 3.26696911e-01
1.82600000e+05 3.26696911e-01
1.82700000e+05 3.17944615e-01
1.82700000e+05 3.17944615e-01
1.82800000e+05 3.09423212e-01
1.82800000e+05 3.09423212e-01
1.82900000e+05 3.01127180e-01
1.82900000e+05 3.01127180e-01
1.83000000e+05 2.93050984e-01
1.83000000e+05 2.93050984e-01
1.83100000e+05 2.85189099e-01
1.83100000e+05 2.85189099e-01
1.83200000e+05 2.77536020e-01
1.83200000e+05 2.77536020e-01
1.83300000e+05 2.70086279e-01
1.83300000e+05 2.70086279e-01
1.83400000e+05 2.62834460e-01
1.83400000e+05 2.62834460e-01
1.83500000e+05 2.55775209e-01
1.83500000e+05 2.55775209e-01
1.83600000e+05 2.48903243e-01
1.83600000e+05 2.48903243e-01
1.83700000e+05 2.42213365e-01
1.83700000e+05 2.42213365e-01
1.83800000e+05 2.35700465e-01
1.83800000e+05 2.35700465e-01
1.83900000e+05 2.29359534e-01
1.83900000e+05 2.29359534e-01
1.84000000e+05 2.23185666e-01
1.84000000e+05 2.23185666e-01
1.84100000e+05 2.17174063e-01
1.84100000e+05 2.17174063e-01
1.84200000e+05 2.11320038e-01
1.84200000e+05 2.11320038e-01
1.84300000e+05 2.05619021e-01
1.84300000e+05 2.05619021e-01
1.84400000e+05 2.00066558e-01
1.84400000e+05 2.00066558e-01
1.84500000e+05 1.94658311e-01
1.84500000e+05 1.94658311e-01
1.84600000e+05 1.89390065e-01
1.84600000e+05 1.89390065e-01
1.84700000e+05 1.84257719e-01
1.84700000e+05 1.84257719e-01
1.84800000e+05 1.79257293e-01
1.84800000e+05 1.79257293e-01
1.84900000e+05 1.74384922e-01
1.84900000e+05 1.74384922e-01
1.85000000e+05 1.69636859e-01
1.85000000e+05 1.69636859e-01
1.85100000e+05 1.65009468e-01
1.85100000e+05 1.65009468e-01
1.85200000e+05 1.60499227e-01
1.85200000e+05 1.60499227e-01
1.85300000e+05 1.56102723e-01
1.85300000e+05 1.56102723e-01
1.85400000e+05 1.51816650e-01
1.85400000e+05 1.51816650e-01
1.85500000e+05 1.47637808e-01
1.85500000e+05 1.47637808e-01
1.85600000e+05 1.43563098e-01
1.85600000e+05 1.43563098e-01
1.85700000e+05 1.39589521e-01
1.85700000e+05 1.39589521e-01
1.85800000e+05 1.35714175e-01
1.85800000e+05 1.35714175e-01
1.85900000e+05 1.31934252e-01
1.85900000e+05 1.31934252e-01
1.86000000e+05 1.28247034e-01
1.86000000e+05 1.28247034e-01
1.86100000e+05 1.24649894e-01
1.86100000e+05 1.24649894e-01
1.86200000e+05 1.21140288e-01
1.86200000e+05 1.21140288e-01
1.86300000e+05 1.17715756e-01
1.86300000e+05 1.17715756e-01
1.86400000e+05 1.14373918e-01
1.86400000e+05 1.14373918e-01
1.86500000e+05 1.11112472e-01
1.86500000e+05 1.11112472e-01
1.86600000e+05 1.07929191e-01
1.86600000e+05 1.07929191e-01
1.86700000e+05 1.04821919e-01
1.86700000e+05 1.04821919e-01
1.86800000e+05 1.01788572e-01
1.86800000e+05 1.01788572e-01
1.86900000e+05 9.88271315e-02
1.86900000e+05 9.88271315e-02
1.87000000e+05 9.59356451e-02
1.87000000e+05 9.59356451e-02
1.87100000e+05 9.31122230e-02
1.87100000e+05 9.31122230e-02
1.87200000e+05 9.03550363e-02
1.87200000e+05 9.03550363e-02
1.87300000e+05 8.76623141e-02
1.87300000e+05 8.76623141e-02
1.87400000e+05 8.50323422e-02
1.87400000e+05 8.50323422e-02
1.87500000e+05 8.24634608e-02
1.87500000e+05 8.24634608e-02
1.87600000e+05 7.99540623e-02
1.87600000e+05 7.99540623e-02
1.87700000e+05 7.75025898e-02
1.87700000e+05 7.75025898e-02
1.87800000e+05 7.51075353e-02
1.87800000e+05 7.51075353e-02
1.87900000e+05 7.27674377e-02
1.87900000e+05 7.27674377e-02
1.88000000e+05 7.04808811e-02
1.88000000e+05 7.04808811e-02
1.88100000e+05 6.82464936e-02
1.88100000e+05 6.82464936e-02
1.88200000e+05 6.60629453e-02
1.88200000e+05 6.60629453e-02
1.88300000e+05 6.39289471e-02
1.88300000e+05 6.39289471e-02
1.88400000e+05 6.18432491e-02
1.88400000e+05 6.18432491e-02
1.88500000e+05 5.98046392e-02
1.88500000e+05 5.98046392e-02
1.88600000e+05 5.78119417e-02
1.88600000e+05 5.78119417e-02
1.88700000e+05 5.58640165e-02
1.88700000e+05 5.58640165e-02
1.88800000e+05 5.39597573e-02
1.88800000e+05 5.39597573e-02
1.88900000e+05 5.20980904e-02
1.88900000e+05 5.20980904e-02
1.89000000e+05 5.02779740e-02
1.89000000e+05 5.02779740e-02
1.89100000e+05 4.84983970e-02
1.89100000e+05 4.84983970e-02
1.89200000e+05 4.67583776e-02
1.89200000e+05 4.67583776e-02
1.89300000e+05 4.50569626e-02
1.89300000e+05 4.50569626e-02
1.89400000e+05 4.33932261e-02
1.89400000e+05 4.33932261e-02
1.89500000e+05 4.17662693e-02
1.89500000e+05 4.17662693e-02
1.89600000e+05 4.01752186e-02
1.89600000e+05 4.01752186e-02
1.89700000e+05 3.86192254e-02
1.89700000e+05 3.86192254e-02
1.89800000e+05 3.70974651e-02
1.89800000e+05 3.70974651e-02
1.89900000e+05 3.56091363e-02
1.89900000e+05 3.56091363e-02
1.90000000e+05 3.41534599e-02
1.90000000e+05 3.41534599e-02
1.90100000e+05 3.27296787e-02
1.90100000e+05 3.27296787e-02
1.90200000e+05 3.13370562e-02
1.90200000e+05 3.13370562e-02
1.90300000e+05 2.99748762e-02
1.90300000e+05 2.99748762e-02
1.90400000e+05 2.86424423e-02
1.90400000e+05 2.86424423e-02
1.90500000e+05 2.73390768e-02
1.90500000e+05 2.73390768e-02
1.90600000e+05 2.60641206e-02
1.90600000e+05 2.60641206e-02
1.90700000e+05 2.48169321e-02
1.90700000e+05 2.48169321e-02
1.90800000e+05 2.35968871e-02
1.90800000e+05 2.35968871e-02
1.90900000e+05 2.24033781e-02
1.90900000e+05 2.24033781e-02
1.91000000e+05 2.12358133e-02
1.91000000e+05 2.12358133e-02
1.91100000e+05 2.00936171e-02
1.91100000e+05 2.00936171e-02
1.91200000e+05 1.89762285e-02
1.91200000e+05 1.89762285e-02
1.91300000e+05 1.78831015e-02
1.91300000e+05 1.78831015e-02
1.91400000e+05 1.68137040e-02
1.91400000e+05 1.68137040e-02
1.91500000e+05 1.57675179e-02
1.91500000e+05 1.57675179e-02
1.91600000e+05 1.47440383e-02
1.91600000e+05 1.47440383e-02
1.91700000e+05 1.37427733e-02
1.91700000e+05 1.37427733e-02
1.91800000e+05 1.27632434e-02
1.91800000e+05 1.27632434e-02
1.91900000e+05 1.18049813e-02
1.91900000e+05 1.18049813e-02
1.92000000e+05 1.08675316e-02
1.92000000e+05 1.08675316e-02
1.92100000e+05 9.95045025e-03
1.92100000e+05 9.95045025e-03
1.92200000e+05 9.05330420e-03
1.92200000e+05 9.05330420e-03
1.92300000e+05 8.17567126e-03
1.92300000e+05 8.17567126e-03
1.92400000e+05 7.31713965e-03
1.92400000e+05 7.31713965e-03
1.92500000e+05 6.47730774e-03
1.92500000e+05 6.47730774e-03
1.92600000e+05 5.65578373e-03
1.92600000e+05 5.65578373e-03
1.92700000e+05 4.85218537e-03
1.92700000e+05 4.85218537e-03
1.92800000e+05 4.06613969e-03
1.92800000e+05 4.06613969e-03
1.92900000e+05 3.29728272e-03
1.92900000e+05 3.29728272e-03
1.93000000e+05 2.54525926e-03
1.93000000e+05 2.54525926e-03
1.93100000e+05 1.80972260e-03
1.93100000e+05 1.80972260e-03
1.93200000e+05 1.09033429e-03
1.93200000e+05 1.09033429e-03
1.93300000e+05 3.86763902e-04
1.93300000e+05 3.86763902e-04
1.93400000e+05 -3.01311171e-04
1.93400000e+05 -3.01311171e-04
1.93500000e+05 -9.74205968e-04
1.93500000e+05 -9.74205968e-04
1.93600000e+05 -1.63222815e-03
1.93600000e+05 -1.63222815e-03
1.93700000e+05 -2.27567821e-03
1.93700000e+05 -2.27567821e-03
1.93800000e+05 -2.90484967e-03
1.93800000e+05 -2.90484967e-03
1.93900000e+05 -3.52002927e-03
1.93900000e+05 -3.52002927e-03
1.94000000e+05 -4.12149716e-03
1.94000000e+05 -4.12149716e-03
1.94100000e+05 -4.70952705e-03
1.94100000e+05 -4.70952705e-03
1.94200000e+05 -5.28438646e-03
1.94200000e+05 -5.28438646e-03
1.94300000e+05 -5.84633677e-03
1.94300000e+05 -5.84633677e-03
1.94400000e+05 -6.39563349e-03
1.94400000e+05 -6.39563349e-03
1.94500000e+05 -6.93252637e-03
1.94500000e+05 -6.93252637e-03
1.94600000e+05 -7.45725955e-03
1.94600000e+05 -7.45725955e-03
1.94700000e+05 -7.97007172e-03
1.94700000e+05 -7.97007172e-03
1.94800000e+05 -8.47119626e-03
1.94800000e+05 -8.47119626e-03
1.94900000e+05 -8.96086137e-03
1.94900000e+05 -8.96086137e-03
1.95000000e+05 -9.43929022e-03
1.95000000e+05 -9.43929022e-03
1.95100000e+05 0.00000000e+00
1.95100000e+05 0.00000000e+00
1.95200000e+05 0.00000000e+00
1.95200000e+05 0.00000000e+00
1.95300000e+05 0.00000000e+00
1.95300000e+05 0.00000000e+00
1.95400000e+05 0.00000000e+00
1.95400000e+05 0.00000000e+00
1.95500000e+05 0.00000000e+00
1.95500000e+05 0.00000000e+00
1.95600000e+05 0.00000000e+00
1.95600000e+05 0.00000000e+00
1.95700000e+05 0.00000000e+00
1.95700000e+05 0.00000000e+00
1.95800000e+05 0.00000000e+00
1.95800000e+05 0.00000000e+00
1.95900000e+05 0.00000000e+00
1.95900000e+05 0.00000000e+00
1.96000000e+05 0.00000000e+00
1.96000000e+05 0.00000000e+00
1.96100000e+05 0.00000000e+00
1.96100000e+05 0.00000000e+00
1.96200000e+05 0.00000000e+00
1.96200000e+05 0.00000000e+00
1.96300000e+05 0.00000000e+00
1.96300000e+05 0.00000000e+00
1.96400000e+05 0.00000000e+00
1.96400000e+05 0.00000000e+00
1.96500000e+05 0.00000000e+00
1.96500000e+05 0.00000000e+00
1.96600000e+05 0.00000000e+00
1.96600000e+05 0.00000000e+00
1.96700000e+05 0.00000000e+00
1.96700000e+05 0.00000000e+00
1.96800000e+05 0.00000000e+00
1.96800000e+05 0.00000000e+00
1.96900000e+05 0.00000000e+00
1.96900000e+05 0.00000000e+00
1.97000000e+05 0.00000000e+00
1.97000000e+05 0.00000000e+00
1.97100000e+05 0.00000000e+00
1.97100000e+05 0.00000000e+00
1.97200000e+05 0.00000000e+00
1.97200000e+05 0.00000000e+00
1.97300000e+05 0.00000000e+00
1.97300000e+05 0.00000000e+00
1.97400000e+05 0.00000000e+00
1.97400000e+05 0.00000000e+00
1.97500000e+05 0.00000000e+00
1.97500000e+05 0.00000000e+00
1.97600000e+05 0.00000000e+00
1.97600000e+05 0.00000000e+00
1.97700000e+05 0.00000000e+00
1.97700000e+05 0.00000000e+00
1.97800000e+05 0.00000000e+00
1.97800000e+05 0.00000000e+00
1.97900000e+05 0.00000000e+00
1.97900000e+05 0.00000000e+00
1.98000000e+05 0.00000000e+00
1.98000000e+05 0.00000000e+00
1.98100000e+05 0.00000000e+00
1.98100000e+05 0.00000000e+00
1.98200000e+05 0.00000000e+00
1.98200000e+05 0.00000000e+00
1.98300000e+05 0.00000000e+00
1.98300000e+05 0.00000000e+00
1.98400000e+05 0.00000000e+00
1.98400000e+05 0.00000000e+00
1.98500000e+05 0.00000000e+00
1.98500000e+05 0.00000000e+00
1.98600000e+05 0.00000000e+00
1.98600000e+05 0.00000000e+00
1.98700000e+05 0.00000000e+00
1.98700000e+05 0.00000000e+00
1.98800000e+05 0.00000000e+00
1.98800000e+05 0.00000000e+00
1.98900000e+05 0.00000000e+00
1.98900000e+05 0.00000000e+00
1.99000000e+05 0.00000000e+00
1.99000000e+05 0.00000000e+00
1.99100000e+05 0.00000000e+00
1.99100000e+05 0.00000000e+00
1.99200000e+05 0.00000000e+00
1.99200000e+05 0.00000000e+00
1.99300000e+05 0.00000000e+00
1.99300000e+05 0.00000000e+00
1.99400000e+05 0.00000000e+00
1.99400000e+05 0.00000000e+00
1.99500000e+05 0.00000000e+00
1.99500000e+05 0.00000000e+00
1.99600000e+05 0.00000000e+00
1.99600000e+05 0.00000000e+00
1.99700000e+05 0.00000000e+00
1.99700000e+05 0.00000000e+00
1.99800000e+05 0.00000000e+00
1.99800000e+05 0.00000000e+00
1.99900000e+05 0.00000000e+00
1.99900000e+05 0.00000000e+00
2.00000000e+05 0.00000000e+00
2.00000000e+05 0.00000000e+00


==> MixPlotData/opt_T1000_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -9.71197665e-02
3.00000000e+04 -9.71202051e-02
3.01000000e+04 -9.89172620e-02
3.01000000e+04 -9.89177222e-02
3.02000000e+04 -1.00770473e-01
3.02000000e+04 -1.00770956e-01
3.03000000e+04 -1.02682152e-01
3.03000000e+04 -1.02682659e-01
3.04000000e+04 -1.04655179e-01
3.04000000e+04 -1.04655710e-01
3.05000000e+04 -1.06692565e-01
3.05000000e+04 -1.06693123e-01
3.06000000e+04 -1.08797466e-01
3.06000000e+04 -1.08798051e-01
3.07000000e+04 -1.10973192e-01
3.07000000e+04 -1.10973805e-01
3.08000000e+04 -1.13223218e-01
3.08000000e+04 -1.13223861e-01
3.09000000e+04 -1.15551196e-01
3.09000000e+04 -1.15551871e-01
3.10000000e+04 -1.17960969e-01
3.10000000e+04 -1.17961677e-01
3.11000000e+04 -1.20456583e-01
3.11000000e+04 -1.20457326e-01
3.12000000e+04 -1.23042303e-01
3.12000000e+04 -1.23043083e-01
3.13000000e+04 -1.25722628e-01
3.13000000e+04 -1.25723447e-01
3.14000000e+04 -1.28502309e-01
3.14000000e+04 -1.28503168e-01
3.15000000e+04 -1.31386365e-01
3.15000000e+04 -1.31387267e-01
3.16000000e+04 -1.34380105e-01
3.16000000e+04 -1.34381054e-01
3.17000000e+04 -1.37489150e-01
3.17000000e+04 -1.37490147e-01
3.18000000e+04 -1.40719453e-01
3.18000000e+04 -1.40720501e-01
3.19000000e+04 -1.44077324e-01
3.19000000e+04 -1.44078428e-01
3.20000000e+04 -1.47569462e-01
3.20000000e+04 -1.47570623e-01
3.21000000e+04 -1.51202975e-01
3.21000000e+04 -1.51204198e-01
3.22000000e+04 -1.54985420e-01
3.22000000e+04 -1.54986708e-01
3.23000000e+04 -1.58924833e-01
3.23000000e+04 -1.58926191e-01
3.24000000e+04 -1.63029765e-01
3.24000000e+04 -1.63031196e-01
3.25000000e+04 -1.67309324e-01
3.25000000e+04 -1.67310834e-01
3.26000000e+04 -1.71773218e-01
3.26000000e+04 -1.71774813e-01
3.27000000e+04 -1.76431804e-01
3.27000000e+04 -1.76433488e-01
3.28000000e+04 -1.81296136e-01
3.28000000e+04 -1.81297915e-01
3.29000000e+04 -1.86378023e-01
3.29000000e+04 -1.86379905e-01
3.30000000e+04 -1.91690092e-01
3.30000000e+04 -1.91692082e-01
3.31000000e+04 -1.97245850e-01
3.31000000e+04 -1.97247957e-01
3.32000000e+04 -2.03059762e-01
3.32000000e+04 -2.03061995e-01
3.33000000e+04 -2.09147327e-01
3.33000000e+04 -2.09149693e-01
3.34000000e+04 -2.15525166e-01
3.34000000e+04 -2.15527675e-01
3.35000000e+04 -2.22211113e-01
3.35000000e+04 -2.22213776e-01
3.36000000e+04 -2.29224325e-01
3.36000000e+04 -2.29227153e-01
3.37000000e+04 -2.36585390e-01
3.37000000e+04 -2.36588395e-01
3.38000000e+04 -2.44316454e-01
3.38000000e+04 -2.44319649e-01
3.39000000e+04 -2.52441350e-01
3.39000000e+04 -2.52444751e-01
3.40000000e+04 -2.60985758e-01
3.40000000e+04 -2.60989379e-01
3.41000000e+04 -2.69977353e-01
3.41000000e+04 -2.69981211e-01
3.42000000e+04 -2.79445998e-01
3.42000000e+04 -2.79450111e-01
3.43000000e+04 -2.89423919e-01
3.43000000e+04 -2.89428308e-01
3.44000000e+04 -2.99945944e-01
3.44000000e+04 -2.99950630e-01
3.45000000e+04 -3.11049704e-01
3.45000000e+04 -3.11054710e-01
3.46000000e+04 -3.22775926e-01
3.46000000e+04 -3.22781279e-01
3.47000000e+04 -3.35168662e-01
3.47000000e+04 -3.35174388e-01
3.48000000e+04 -3.48275665e-01
3.48000000e+04 -3.48281796e-01
3.49000000e+04 -3.62148614e-01
3.49000000e+04 -3.62155181e-01
3.50000000e+04 -3.76843636e-01
3.50000000e+04 -3.76850675e-01
3.51000000e+04 -3.92421465e-01
3.51000000e+04 -3.92429013e-01
3.52000000e+04 -4.08948208e-01
3.52000000e+04 -4.08956308e-01
3.53000000e+04 -4.26495326e-01
3.53000000e+04 -4.26504021e-01
3.54000000e+04 -4.45140821e-01
3.54000000e+04 -4.45150163e-01
3.55000000e+04 -4.64968800e-01
3.55000000e+04 -4.64978833e-01
3.56000000e+04 -4.86071432e-01
3.56000000e+04 -4.86082223e-01
3.57000000e+04 -5.08547606e-01
3.57000000e+04 -5.08559199e-01
3.58000000e+04 -5.32506367e-01
3.58000000e+04 -5.32518848e-01
3.59000000e+04 -5.58063634e-01
3.59000000e+04 -5.58077038e-01
3.60000000e+04 -5.85348558e-01
3.60000000e+04 -5.85362999e-01
3.61000000e+04 -6.14496222e-01
3.61000000e+04 -6.14511714e-01
3.62000000e+04 -6.45659793e-01
3.62000000e+04 -6.45676501e-01
3.63000000e+04 -6.78995053e-01
3.63000000e+04 -6.79012930e-01
3.64000000e+04 -7.14684085e-01
3.64000000e+04 -7.14703390e-01
3.65000000e+04 -7.52903340e-01
3.65000000e+04 -7.52923901e-01
3.66000000e+04 -7.93870332e-01
3.66000000e+04 -7.93892584e-01
3.67000000e+04 -8.37778811e-01
3.67000000e+04 -8.37802325e-01
3.68000000e+04 -8.84891143e-01
3.68000000e+04 -8.84916694e-01
3.69000000e+04 -9.35408362e-01
3.69000000e+04 -9.35435011e-01
3.70000000e+04 -9.89652641e-01
3.70000000e+04 -9.89681825e-01
3.71000000e+04 -1.04780971e+00
3.71000000e+04 -1.04783950e+00
3.72000000e+04 -1.11028719e+00
3.72000000e+04 -1.11032029e+00
3.73000000e+04 -1.17720984e+00
3.73000000e+04 -1.17724245e+00
3.74000000e+04 -1.24911668e+00
3.74000000e+04 -1.24915393e+00
3.75000000e+04 -1.32598464e+00
3.75000000e+04 -1.32601921e+00
3.76000000e+04 -1.40856737e+00
3.76000000e+04 -1.40860889e+00
3.77000000e+04 -1.49653541e+00
3.77000000e+04 -1.49657019e+00
3.78000000e+04 -1.59100520e+00
3.78000000e+04 -1.59105096e+00
3.79000000e+04 -1.69106123e+00
3.79000000e+04 -1.69109306e+00
3.80000000e+04 -1.79843577e+00
3.80000000e+04 -1.79848550e+00
3.81000000e+04 -1.91115004e+00
3.81000000e+04 -1.91117364e+00
3.82000000e+04 -2.03195587e+00
3.82000000e+04 -2.03200852e+00
3.83000000e+04 -2.15702292e+00
3.83000000e+04 -2.15702967e+00
3.84000000e+04 -2.29069760e+00
3.84000000e+04 -2.29074994e+00
3.85000000e+04 -2.42603235e+00
3.85000000e+04 -2.42600811e+00
3.86000000e+04 -2.56961303e+00
3.86000000e+04 -2.56965527e+00
3.87000000e+04 -2.70935269e+00
3.87000000e+04 -2.70927239e+00
3.88000000e+04 -2.85429282e+00
3.88000000e+04 -2.85429603e+00
3.89000000e+04 -2.98376448e+00
3.89000000e+04 -2.98357512e+00
3.90000000e+04 -3.10736840e+00
3.90000000e+04 -3.10724660e+00
3.91000000e+04 -3.18891740e+00
3.91000000e+04 -3.18848078e+00
3.92000000e+04 -3.23003760e+00
3.92000000e+04 -3.22954374e+00
3.93000000e+04 -3.16522435e+00
3.93000000e+04 -3.16420988e+00
3.94000000e+04 -2.97642934e+00
3.94000000e+04 -2.97520780e+00
3.95000000e+04 -2.58743870e+00
3.95000000e+04 -2.58602767e+00
3.96000000e+04 -2.04307865e+00
3.96000000e+04 -2.04232763e+00
3.97000000e+04 -1.40104705e+00
3.97000000e+04 -1.40128583e+00
3.98000000e+04 -8.16185088e-01
3.98000000e+04 -8.16845992e-01
3.99000000e+04 -3.31042085e-01
3.99000000e+04 -3.32013351e-01
4.00000000e+04 4.64654617e-02
4.00000000e+04 4.63684618e-02
4.01000000e+04 3.39295449e-01
4.01000000e+04 3.38927468e-01
4.02000000e+04 5.60607818e-01
4.02000000e+04 5.60759417e-01
4.03000000e+04 7.51226787e-01
4.03000000e+04 7.51370767e-01
4.04000000e+04 9.35333112e-01
4.04000000e+04 9.35547062e-01
4.05000000e+04 1.11238905e+00
4.05000000e+04 1.11263522e+00
4.06000000e+04 1.29419573e+00
4.06000000e+04 1.29434604e+00
4.07000000e+04 1.47183107e+00
4.07000000e+04 1.47200987e+00
4.08000000e+04 1.65104483e+00
4.08000000e+04 1.65110309e+00
4.09000000e+04 1.82405090e+00
4.09000000e+04 1.82413323e+00
4.10000000e+04 1.99409736e+00
4.10000000e+04 1.99408326e+00
4.11000000e+04 2.15622072e+00
4.11000000e+04 2.15622481e+00
4.12000000e+04 2.31242914e+00
4.12000000e+04 2.31236597e+00
4.13000000e+04 2.45989677e+00
4.13000000e+04 2.45984379e+00
4.14000000e+04 2.59979663e+00
4.14000000e+04 2.59969702e+00
4.15000000e+04 2.73048715e+00
4.15000000e+04 2.73038801e+00
4.16000000e+04 2.85246424e+00
4.16000000e+04 2.85233062e+00
4.17000000e+04 2.96468134e+00
4.17000000e+04 2.96454313e+00
4.18000000e+04 3.06733935e+00
4.18000000e+04 3.06717932e+00
4.19000000e+04 3.15996446e+00
4.19000000e+04 3.15980134e+00
4.20000000e+04 3.24279947e+00
4.20000000e+04 3.24262251e+00
4.21000000e+04 3.31567172e+00
4.21000000e+04 3.31548865e+00
4.22000000e+04 3.37864827e+00
4.22000000e+04 3.37845172e+00
4.23000000e+04 3.43151196e+00
4.23000000e+04 3.43130652e+00
4.24000000e+04 3.47418452e+00
4.24000000e+04 3.47396788e+00
4.25000000e+04 3.50651648e+00
4.25000000e+04 3.50629255e+00
4.26000000e+04 3.52849451e+00
4.26000000e+04 3.52826324e+00
4.27000000e+04 3.54011923e+00
4.27000000e+04 3.53988352e+00
4.28000000e+04 3.54149383e+00
4.28000000e+04 3.54125454e+00
4.29000000e+04 3.53276024e+00
4.29000000e+04 3.53251966e+00
4.30000000e+04 3.51413844e+00
4.30000000e+04 3.51389778e+00
4.31000000e+04 3.48589336e+00
4.31000000e+04 3.48565452e+00
4.32000000e+04 3.44835010e+00
4.32000000e+04 3.44811434e+00
4.33000000e+04 3.40187352e+00
4.33000000e+04 3.40164229e+00
4.34000000e+04 3.34686958e+00
4.34000000e+04 3.34664394e+00
4.35000000e+04 3.28377167e+00
4.35000000e+04 3.28355273e+00
4.36000000e+04 3.21303968e+00
4.36000000e+04 3.21282836e+00
4.37000000e+04 3.13515315e+00
4.37000000e+04 3.13495035e+00
4.38000000e+04 3.05060864e+00
4.38000000e+04 3.05041503e+00
4.39000000e+04 2.95991196e+00
4.39000000e+04 2.95972809e+00
4.40000000e+04 2.86357275e+00
4.40000000e+04 2.86339904e+00
4.41000000e+04 2.76210082e+00
4.41000000e+04 2.76193774e+00
4.42000000e+04 2.65600843e+00
4.42000000e+04 2.65585653e+00
4.43000000e+04 2.54581421e+00
4.43000000e+04 2.54567414e+00
4.44000000e+04 2.43204530e+00
4.44000000e+04 2.43191760e+00
4.45000000e+04 2.31523471e+00
4.45000000e+04 2.31511982e+00
4.46000000e+04 2.19591780e+00
4.46000000e+04 2.19581616e+00
4.47000000e+04 2.07463412e+00
4.47000000e+04 2.07454645e+00
4.48000000e+04 1.95193816e+00
4.48000000e+04 1.95186560e+00
4.49000000e+04 1.82841452e+00
4.49000000e+04 1.82835855e+00
4.50000000e+04 1.70468770e+00
4.50000000e+04 1.70464976e+00
4.51000000e+04 1.58141842e+00
4.51000000e+04 1.58139953e+00
4.52000000e+04 1.45928835e+00
4.52000000e+04 1.45928909e+00
4.53000000e+04 1.33898466e+00
4.53000000e+04 1.33900544e+00
4.54000000e+04 1.22119650e+00
4.54000000e+04 1.22123808e+00
4.55000000e+04 1.10662629e+00
4.55000000e+04 1.10668991e+00
4.56000000e+04 9.96004131e-01
4.56000000e+04 9.96091118e-01
4.57000000e+04 8.90086528e-01
4.57000000e+04 8.90197469e-01
4.58000000e+04 7.89625733e-01
4.58000000e+04 7.89759567e-01
4.59000000e+04 6.95311310e-01
4.59000000e+04 6.95464896e-01
4.60000000e+04 6.07701076e-01
4.60000000e+04 6.07869437e-01
4.61000000e+04 5.27164527e-01
4.61000000e+04 5.27341655e-01
4.62000000e+04 4.53855773e-01
4.62000000e+04 4.54035603e-01
4.63000000e+04 3.87719636e-01
4.63000000e+04 3.87896816e-01
4.64000000e+04 3.28522508e-01
4.64000000e+04 3.28692784e-01
4.65000000e+04 2.75894499e-01
4.65000000e+04 2.76054762e-01
4.66000000e+04 2.29371684e-01
4.66000000e+04 2.29519840e-01
4.67000000e+04 1.88432873e-01
4.67000000e+04 1.88567696e-01
4.68000000e+04 1.52530144e-01
4.68000000e+04 1.52651146e-01
4.69000000e+04 1.21114132e-01
4.69000000e+04 1.21221459e-01
4.70000000e+04 9.36547044e-02
4.70000000e+04 9.37490159e-02
4.71000000e+04 6.96567174e-02
4.71000000e+04 6.97390345e-02
4.72000000e+04 4.86703316e-02
4.72000000e+04 4.87418794e-02
4.73000000e+04 3.02959359e-02
4.73000000e+04 3.03580036e-02
4.74000000e+04 1.41845210e-02
4.74000000e+04 1.42383582e-02
4.75000000e+04 3.48392024e-05
4.75000000e+04 8.15926522e-05
4.76000000e+04 -1.24112632e-02
4.76000000e+04 -1.23705782e-02
4.77000000e+04 -2.33742251e-02
4.77000000e+04 -2.33387305e-02
4.78000000e+04 -3.30421317e-02
4.78000000e+04 -3.30110796e-02
4.79000000e+04 -4.15756787e-02
4.79000000e+04 -4.15484399e-02
4.80000000e+04 -4.91125973e-02
4.80000000e+04 -4.90886464e-02
4.81000000e+04 -5.57714350e-02
4.81000000e+04 -5.57503273e-02
4.82000000e+04 -6.16543559e-02
4.82000000e+04 -6.16356778e-02
4.83000000e+04 -6.68481712e-02
4.83000000e+04 -6.68314517e-02
4.84000000e+04 -7.14225699e-02
4.84000000e+04 -7.14071664e-02
4.85000000e+04 -7.54252251e-02
4.85000000e+04 -7.54102519e-02
4.86000000e+04 -7.88756358e-02
4.86000000e+04 -7.88600457e-02
4.87000000e+04 -8.17625350e-02
4.87000000e+04 -8.17454317e-02
4.88000000e+04 -8.40511227e-02
4.88000000e+04 -8.40322424e-02
4.89000000e+04 -8.57035621e-02
4.89000000e+04 -8.56836750e-02
4.90000000e+04 -8.67087067e-02
4.90000000e+04 -8.66896168e-02
4.91000000e+04 -8.71087948e-02
4.91000000e+04 -8.70927826e-02
4.92000000e+04 -8.70083239e-02
4.92000000e+04 -8.69972276e-02
4.93000000e+04 -8.65574634e-02
4.93000000e+04 -8.65518903e-02
4.94000000e+04 -8.59160625e-02
4.94000000e+04 -8.59151922e-02
4.95000000e+04 -8.52154581e-02
4.95000000e+04 -8.52175328e-02
4.96000000e+04 -8.45357768e-02
4.96000000e+04 -8.45389374e-02
4.97000000e+04 -8.39060646e-02
4.97000000e+04 -8.39090247e-02
4.98000000e+04 -8.33213286e-02
4.98000000e+04 -8.33235786e-02
4.99000000e+04 -8.27636253e-02
4.99000000e+04 -8.27652197e-02
5.00000000e+04 -8.22167265e-02
5.00000000e+04 -8.22179301e-02
5.01000000e+04 -8.16713725e-02
5.01000000e+04 -8.16724117e-02
5.02000000e+04 -8.11241838e-02
5.02000000e+04 -8.11251726e-02
5.03000000e+04 -8.05747625e-02
5.03000000e+04 -8.05757356e-02
5.04000000e+04 -8.00236447e-02
5.04000000e+04 -8.00246072e-02
5.05000000e+04 -7.94715024e-02
5.05000000e+04 -7.94724551e-02
5.06000000e+04 -7.89189961e-02
5.06000000e+04 -7.89199401e-02
5.07000000e+04 -7.83667710e-02
5.07000000e+04 -7.83677070e-02
5.08000000e+04 -7.78154458e-02
5.08000000e+04 -7.78163738e-02
5.09000000e+04 -7.72656015e-02
5.09000000e+04 -7.72665213e-02
5.10000000e+04 -7.67177748e-02
5.10000000e+04 -7.67186858e-02
5.11000000e+04 -7.61724439e-02
5.11000000e+04 -7.61733441e-02
5.12000000e+04 -7.56299994e-02
5.12000000e+04 -7.56308856e-02
5.13000000e+04 -7.50907126e-02
5.13000000e+04 -7.50915806e-02
5.14000000e+04 -7.45547162e-02
5.14000000e+04 -7.45555616e-02
5.15000000e+04 -7.40220079e-02
5.15000000e+04 -7.40228272e-02
5.16000000e+04 -7.34924798e-02
5.16000000e+04 -7.34932711e-02
5.17000000e+04 -7.29659643e-02
5.17000000e+04 -7.29667277e-02
5.18000000e+04 -7.24422806e-02
5.18000000e+04 -7.24430174e-02
5.19000000e+04 -7.19212664e-02
5.19000000e+04 -7.19219784e-02
5.20000000e+04 -7.14027891e-02
5.20000000e+04 -7.14034779e-02
5.21000000e+04 -7.08867384e-02
5.21000000e+04 -7.08874049e-02
5.22000000e+04 -7.03730101e-02
5.22000000e+04 -7.03736547e-02
5.23000000e+04 -6.98614900e-02
5.23000000e+04 -6.98621122e-02
5.24000000e+04 -6.93520420e-02
5.24000000e+04 -6.93526413e-02
5.25000000e+04 -6.88445019e-02
5.25000000e+04 -6.88450775e-02
5.26000000e+04 -6.83386749e-02
5.26000000e+04 -6.83392260e-02
5.27000000e+04 -6.78343341e-02
5.27000000e+04 -6.78348597e-02
5.28000000e+04 -6.73312192e-02
5.28000000e+04 -6.73317185e-02
5.29000000e+04 -6.68290360e-02
5.29000000e+04 -6.68295077e-02
5.30000000e+04 -6.63274538e-02
5.30000000e+04 -6.63278967e-02
5.31000000e+04 -6.58261040e-02
5.31000000e+04 -6.58265168e-02
5.32000000e+04 -6.53245778e-02
5.32000000e+04 -6.53249589e-02
5.33000000e+04 -6.48224227e-02
5.33000000e+04 -6.48227705e-02
5.34000000e+04 -6.43191400e-02
5.34000000e+04 -6.43194525e-02
5.35000000e+04 -6.38141802e-02
5.35000000e+04 -6.38144553e-02
5.36000000e+04 -6.33069391e-02
5.36000000e+04 -6.33071746e-02
5.37000000e+04 -6.27967532e-02
5.37000000e+04 -6.27969463e-02
5.38000000e+04 -6.22828941e-02
5.38000000e+04 -6.22830420e-02
5.39000000e+04 -6.17645637e-02
5.39000000e+04 -6.17646633e-02
5.40000000e+04 -6.12408888e-02
5.40000000e+04 -6.12409366e-02
5.41000000e+04 -6.07109164e-02
5.41000000e+04 -6.07109088e-02
5.42000000e+04 -6.01736099e-02
5.42000000e+04 -6.01735429e-02
5.43000000e+04 -5.96278461e-02
5.43000000e+04 -5.96277160e-02
5.44000000e+04 -5.90724155e-02
5.44000000e+04 -5.90722183e-02
5.45000000e+04 -5.85060230e-02
5.45000000e+04 -5.85057548e-02
5.46000000e+04 -5.79272926e-02
5.46000000e+04 -5.79269498e-02
5.47000000e+04 -5.73347735e-02
5.47000000e+04 -5.73343528e-02
5.48000000e+04 -5.67269497e-02
5.48000000e+04 -5.67264482e-02
5.49000000e+04 -5.61022505e-02
5.49000000e+04 -5.61016658e-02
5.50000000e+04 -5.54590643e-02
5.50000000e+04 -5.54583947e-02
5.51000000e+04 -5.47957541e-02
5.51000000e+04 -5.47949985e-02
5.52000000e+04 -5.41106760e-02
5.52000000e+04 -5.41098345e-02
5.53000000e+04 -5.34022024e-02
5.53000000e+04 -5.34012761e-02
5.54000000e+04 -5.26687481e-02
5.54000000e+04 -5.26677394e-02
5.55000000e+04 -5.19088010e-02
5.55000000e+04 -5.19077139e-02
5.56000000e+04 -5.11209550e-02
5.56000000e+04 -5.11197949e-02
5.57000000e+04 -5.03039424e-02
5.57000000e+04 -5.03027163e-02
5.58000000e+04 -4.94566620e-02
5.58000000e+04 -4.94553777e-02
5.59000000e+04 -4.85781993e-02
5.59000000e+04 -4.85768653e-02
5.60000000e+04 -4.76678360e-02
5.60000000e+04 -4.76664610e-02
5.61000000e+04 -4.67250478e-02
5.61000000e+04 -4.67236400e-02
5.62000000e+04 -4.57494922e-02
5.62000000e+04 -4.57480592e-02
5.63000000e+04 -4.47409895e-02
5.63000000e+04 -4.47395379e-02
5.64000000e+04 -4.36995011e-02
5.64000000e+04 -4.36980367e-02
5.65000000e+04 -4.26251107e-02
5.65000000e+04 -4.26236386e-02
5.66000000e+04 -4.15180104e-02
5.66000000e+04 -4.15165355e-02
5.67000000e+04 -4.03784930e-02
5.67000000e+04 -4.03770202e-02
5.68000000e+04 -3.92069500e-02
5.68000000e+04 -3.92054841e-02
5.69000000e+04 -3.80038714e-02
5.69000000e+04 -3.80024172e-02
5.70000000e+04 -3.67698450e-02
5.70000000e+04 -3.67684075e-02
5.71000000e+04 -3.55055537e-02
5.71000000e+04 -3.55041373e-02
5.72000000e+04 -3.42117666e-02
5.72000000e+04 -3.42103756e-02
5.73000000e+04 -3.28893285e-02
5.73000000e+04 -3.28879662e-02
5.74000000e+04 -3.15391454e-02
5.74000000e+04 -3.15378148e-02
5.75000000e+04 -3.01621716e-02
5.75000000e+04 -3.01608750e-02
5.76000000e+04 -2.87593978e-02
5.76000000e+04 -2.87581372e-02
5.77000000e+04 -2.73318437e-02
5.77000000e+04 -2.73306208e-02
5.78000000e+04 -2.58805530e-02
5.78000000e+04 -2.58793695e-02
5.79000000e+04 -2.44065922e-02
5.79000000e+04 -2.44054497e-02
5.80000000e+04 -2.29110498e-02
5.80000000e+04 -2.29099499e-02
5.81000000e+04 -2.13950363e-02
5.81000000e+04 -2.13939807e-02
5.82000000e+04 -1.98596826e-02
5.82000000e+04 -1.98586727e-02
5.83000000e+04 -1.83061368e-02
5.83000000e+04 -1.83051739e-02
5.84000000e+04 -1.67355601e-02
5.84000000e+04 -1.67346451e-02
5.85000000e+04 -1.51491213e-02
5.85000000e+04 -1.51482552e-02
5.86000000e+04 -1.35479925e-02
5.86000000e+04 -1.35471758e-02
5.87000000e+04 -1.19333443e-02
5.87000000e+04 -1.19325773e-02
5.88000000e+04 -1.03063430e-02
5.88000000e+04 -1.03056262e-02
5.89000000e+04 -8.66814925e-03
5.89000000e+04 -8.66748277e-03
5.90000000e+04 -7.01991665e-03
5.90000000e+04 -7.01930077e-03
5.91000000e+04 -5.36279182e-03
5.91000000e+04 -5.36222675e-03
5.92000000e+04 -3.69791382e-03
5.92000000e+04 -3.69739973e-03
5.93000000e+04 -2.02641337e-03
5.93000000e+04 -2.02595035e-03
5.94000000e+04 -3.49411446e-04
5.94000000e+04 -3.48999493e-04
5.95000000e+04 1.33198265e-03
5.95000000e+04 1.33234366e-03
5.96000000e+04 3.01667356e-03
5.96000000e+04 3.01698388e-03
5.97000000e+04 4.70358215e-03
5.97000000e+04 4.70384216e-03
5.98000000e+04 6.39164766e-03
5.98000000e+04 6.39185784e-03
5.99000000e+04 8.07982942e-03
5.99000000e+04 8.07999033e-03
6.00000000e+04 9.76710809e-03
6.00000000e+04 9.76722034e-03
6.01000000e+04 1.14524866e-02
6.01000000e+04 1.14525508e-02
6.02000000e+04 1.31349906e-02
6.02000000e+04 1.31350076e-02
6.03000000e+04 1.48136691e-02
6.03000000e+04 1.48136396e-02
6.04000000e+04 1.64875949e-02
6.04000000e+04 1.64875197e-02
6.05000000e+04 1.81558652e-02
6.05000000e+04 1.81557451e-02
6.06000000e+04 1.98176022e-02
6.06000000e+04 1.98174380e-02
6.07000000e+04 2.14719540e-02
6.07000000e+04 2.14717468e-02
6.08000000e+04 2.31180955e-02
6.08000000e+04 2.31178463e-02
6.09000000e+04 2.47552293e-02
6.09000000e+04 2.47549391e-02
6.10000000e+04 2.63825863e-02
6.10000000e+04 2.63822563e-02
6.11000000e+04 2.79994261e-02
6.11000000e+04 2.79990574e-02
6.12000000e+04 2.96050375e-02
6.12000000e+04 2.96046314e-02
6.13000000e+04 3.11987389e-02
6.13000000e+04 3.11982965e-02
6.14000000e+04 3.27798776e-02
6.14000000e+04 3.27794001e-02
6.15000000e+04 3.43478302e-02
6.15000000e+04 3.43473189e-02
6.16000000e+04 3.59020023e-02
6.16000000e+04 3.59014584e-02
6.17000000e+04 3.74418283e-02
6.17000000e+04 3.74412530e-02
6.18000000e+04 3.89667708e-02
6.18000000e+04 3.89661653e-02
6.19000000e+04 4.04763209e-02
6.19000000e+04 4.04756866e-02
6.20000000e+04 4.19699977e-02
6.20000000e+04 4.19693357e-02
6.21000000e+04 4.34473480e-02
6.21000000e+04 4.34466596e-02
6.22000000e+04 4.49079459e-02
6.22000000e+04 4.49072322e-02
6.23000000e+04 4.63513925e-02
6.23000000e+04 4.63506550e-02
6.24000000e+04 4.77773158e-02
6.24000000e+04 4.77765555e-02
6.25000000e+04 4.91853696e-02
6.25000000e+04 4.91845877e-02
6.26000000e+04 5.05752332e-02
6.26000000e+04 5.05744310e-02
6.27000000e+04 5.19466109e-02
6.27000000e+04 5.19457895e-02
6.28000000e+04 5.32992311e-02
6.28000000e+04 5.32983917e-02
6.29000000e+04 5.46328458e-02
6.29000000e+04 5.46319895e-02
6.30000000e+04 5.59472298e-02
6.30000000e+04 5.59463577e-02
6.31000000e+04 5.72421799e-02
6.31000000e+04 5.72412930e-02
6.32000000e+04 5.85175143e-02
6.32000000e+04 5.85166137e-02
6.33000000e+04 5.97730722e-02
6.33000000e+04 5.97721589e-02
6.34000000e+04 6.10087125e-02
6.34000000e+04 6.10077875e-02
6.35000000e+04 6.22243140e-02
6.35000000e+04 6.22233783e-02
6.36000000e+04 6.34197739e-02
6.36000000e+04 6.34188284e-02
6.37000000e+04 6.45950073e-02
6.37000000e+04 6.45940528e-02
6.38000000e+04 6.57499449e-02
6.38000000e+04 6.57489822e-02
6.39000000e+04 6.68845307e-02
6.39000000e+04 6.68835604e-02
6.40000000e+04 6.79987187e-02
6.40000000e+04 6.79977411e-02
6.41000000e+04 6.90924688e-02
6.41000000e+04 6.90914840e-02
6.42000000e+04 7.01657436e-02
6.42000000e+04 7.01647517e-02
6.43000000e+04 7.12185069e-02
6.43000000e+04 7.12175080e-02
6.44000000e+04 7.22507245e-02
6.44000000e+04 7.22497187e-02
6.45000000e+04 7.32623672e-02
6.45000000e+04 7.32613551e-02
6.46000000e+04 7.42534164e-02
6.46000000e+04 7.42523988e-02
6.47000000e+04 7.52238696e-02
6.47000000e+04 7.52228476e-02
6.48000000e+04 7.61737449e-02
6.48000000e+04 7.61727198e-02
6.49000000e+04 7.71030829e-02
6.49000000e+04 7.71020558e-02
6.50000000e+04 7.80119451e-02
6.50000000e+04 7.80109173e-02
6.51000000e+04 7.89004113e-02
6.51000000e+04 7.88993834e-02
6.52000000e+04 7.97685741e-02
6.52000000e+04 7.97675469e-02
6.53000000e+04 8.06165357e-02
6.53000000e+04 8.06155095e-02
6.54000000e+04 8.14444045e-02
6.54000000e+04 8.14433795e-02
6.55000000e+04 8.22522934e-02
6.55000000e+04 8.22512701e-02
6.56000000e+04 8.30403201e-02
6.56000000e+04 8.30392987e-02
6.57000000e+04 8.38086068e-02
6.57000000e+04 8.38075877e-02
6.58000000e+04 8.45572815e-02
6.58000000e+04 8.45562650e-02
6.59000000e+04 8.52864775e-02
6.59000000e+04 8.52854641e-02
6.60000000e+04 8.59963342e-02
6.60000000e+04 8.59953242e-02
6.61000000e+04 8.66869968e-02
6.61000000e+04 8.66859905e-02
6.62000000e+04 8.73586160e-02
6.62000000e+04 8.73576140e-02
6.63000000e+04 8.80113483e-02
6.63000000e+04 8.80103508e-02
6.64000000e+04 8.86453551e-02
6.64000000e+04 8.86443625e-02
6.65000000e+04 8.92608033e-02
6.65000000e+04 8.92598159e-02
6.66000000e+04 8.98578643e-02
6.66000000e+04 8.98568825e-02
6.67000000e+04 9.04367146e-02
6.67000000e+04 9.04357388e-02
6.68000000e+04 9.09975354e-02
6.68000000e+04 9.09965658e-02
6.69000000e+04 9.15405121e-02
6.69000000e+04 9.15395491e-02
6.70000000e+04 9.20658348e-02
6.70000000e+04 9.20648787e-02
6.71000000e+04 9.25736977e-02
6.71000000e+04 9.25727489e-02
6.72000000e+04 9.30642994e-02
6.72000000e+04 9.30633580e-02
6.73000000e+04 9.35378423e-02
6.73000000e+04 9.35369088e-02
6.74000000e+04 9.39945330e-02
6.74000000e+04 9.39936077e-02
6.75000000e+04 9.44345820e-02
6.75000000e+04 9.44336651e-02
6.76000000e+04 9.48582035e-02
6.76000000e+04 9.48572954e-02
6.77000000e+04 9.52656155e-02
6.77000000e+04 9.52647165e-02
6.78000000e+04 9.56570398e-02
6.78000000e+04 9.56561501e-02
6.79000000e+04 9.60327015e-02
6.79000000e+04 9.60318215e-02
6.80000000e+04 9.63928293e-02
6.80000000e+04 9.63919592e-02
6.81000000e+04 9.67376553e-02
6.81000000e+04 9.67367954e-02
6.82000000e+04 9.70674147e-02
6.82000000e+04 9.70665653e-02
6.83000000e+04 9.73823460e-02
6.83000000e+04 9.73815074e-02
6.84000000e+04 9.76826906e-02
6.84000000e+04 9.76818630e-02
6.85000000e+04 9.79686929e-02
6.85000000e+04 9.79678765e-02
6.86000000e+04 9.82405998e-02
6.86000000e+04 9.82397949e-02
6.87000000e+04 9.84986607e-02
6.87000000e+04 9.84978676e-02
6.88000000e+04 9.87431276e-02
6.88000000e+04 9.87423464e-02
6.89000000e+04 9.89742541e-02
6.89000000e+04 9.89734851e-02
6.90000000e+04 9.91922961e-02
6.90000000e+04 9.91915395e-02
6.91000000e+04 9.93975107e-02
6.91000000e+04 9.93967666e-02
6.92000000e+04 9.95901563e-02
6.92000000e+04 9.95894249e-02
6.93000000e+04 9.97704923e-02
6.93000000e+04 9.97697737e-02
6.94000000e+04 9.99387786e-02
6.94000000e+04 9.99380728e-02
6.95000000e+04 1.00095275e-01
6.95000000e+04 1.00094582e-01
6.96000000e+04 1.00240241e-01
6.96000000e+04 1.00239561e-01
6.97000000e+04 1.00373936e-01
6.97000000e+04 1.00373270e-01
6.98000000e+04 1.00496618e-01
6.98000000e+04 1.00495964e-01
6.99000000e+04 1.00608541e-01
6.99000000e+04 1.00607901e-01
7.00000000e+04 1.00709961e-01
7.00000000e+04 1.00709333e-01
7.01000000e+04 1.00801127e-01
7.01000000e+04 1.00800512e-01
7.02000000e+04 1.00882287e-01
7.02000000e+04 1.00881685e-01
7.03000000e+04 1.00953684e-01
7.03000000e+04 1.00953094e-01
7.04000000e+04 1.01015556e-01
7.04000000e+04 1.01014979e-01
7.05000000e+04 1.01068137e-01
7.05000000e+04 1.01067571e-01
7.06000000e+04 1.01111654e-01
7.06000000e+04 1.01111100e-01
7.07000000e+04 1.01146327e-01
7.07000000e+04 1.01145785e-01
7.08000000e+04 1.01172371e-01
7.08000000e+04 1.01171840e-01
7.09000000e+04 1.01189991e-01
7.09000000e+04 1.01189470e-01
7.10000000e+04 1.01199383e-01
7.10000000e+04 1.01198872e-01
7.11000000e+04 1.01200738e-01
7.11000000e+04 1.01200236e-01
7.12000000e+04 1.01194233e-01
7.12000000e+04 1.01193741e-01
7.13000000e+04 1.01180038e-01
7.13000000e+04 1.01179554e-01
7.14000000e+04 1.01158311e-01
7.14000000e+04 1.01157835e-01
7.15000000e+04 1.01129201e-01
7.15000000e+04 1.01128732e-01
7.16000000e+04 1.01092844e-01
7.16000000e+04 1.01092381e-01
7.17000000e+04 1.01049365e-01
7.17000000e+04 1.01048908e-01
7.18000000e+04 1.00998879e-01
7.18000000e+04 1.00998427e-01
7.19000000e+04 1.00941488e-01
7.19000000e+04 1.00941041e-01
7.20000000e+04 1.00877283e-01
7.20000000e+04 1.00876839e-01
7.21000000e+04 1.00806342e-01
7.21000000e+04 1.00805901e-01
7.22000000e+04 1.00728732e-01
7.22000000e+04 1.00728294e-01
7.23000000e+04 1.00644510e-01
7.23000000e+04 1.00644074e-01
7.24000000e+04 1.00553720e-01
7.24000000e+04 1.00553284e-01
7.25000000e+04 1.00456395e-01
7.25000000e+04 1.00455960e-01
7.26000000e+04 1.00352560e-01
7.26000000e+04 1.00352124e-01
7.27000000e+04 1.00242226e-01
7.27000000e+04 1.00241789e-01
7.28000000e+04 1.00125397e-01
7.28000000e+04 1.00124959e-01
7.29000000e+04 1.00002068e-01
7.29000000e+04 1.00001627e-01
7.30000000e+04 9.98722244e-02
7.30000000e+04 9.98717816e-02
7.31000000e+04 9.97358452e-02
7.31000000e+04 9.97353993e-02
7.32000000e+04 9.95929013e-02
7.32000000e+04 9.95924520e-02
7.33000000e+04 9.94433577e-02
7.33000000e+04 9.94429045e-02
7.34000000e+04 9.92871735e-02
7.34000000e+04 9.92867161e-02
7.35000000e+04 9.91243032e-02
7.35000000e+04 9.91238414e-02
7.36000000e+04 9.89546971e-02
7.36000000e+04 9.89542306e-02
7.37000000e+04 9.87783022e-02
7.37000000e+04 9.87778308e-02
7.38000000e+04 9.85950630e-02
7.38000000e+04 9.85945865e-02
7.39000000e+04 9.84049220e-02
7.39000000e+04 9.84044404e-02
7.40000000e+04 9.82078208e-02
7.40000000e+04 9.82073340e-02
7.41000000e+04 9.80037005e-02
7.41000000e+04 9.80032085e-02
7.42000000e+04 9.77925027e-02
7.42000000e+04 9.77920056e-02
7.43000000e+04 9.75741700e-02
7.43000000e+04 9.75736677e-02
7.44000000e+04 9.73486463e-02
7.44000000e+04 9.73481391e-02
7.45000000e+04 9.71158782e-02
7.45000000e+04 9.71153662e-02
7.46000000e+04 9.68758148e-02
7.46000000e+04 9.68752982e-02
7.47000000e+04 9.66284087e-02
7.47000000e+04 9.66278876e-02
7.48000000e+04 9.63736161e-02
7.48000000e+04 9.63730909e-02
7.49000000e+04 9.61113976e-02
7.49000000e+04 9.61108686e-02
7.50000000e+04 9.58417186e-02
7.50000000e+04 9.58411861e-02
7.51000000e+04 9.55645493e-02
7.51000000e+04 9.55640135e-02
7.52000000e+04 9.52798652e-02
7.52000000e+04 9.52793266e-02
7.53000000e+04 9.49876476e-02
7.53000000e+04 9.49871066e-02
7.54000000e+04 9.46878836e-02
7.54000000e+04 9.46873405e-02
7.55000000e+04 9.43805663e-02
7.55000000e+04 9.43800216e-02
7.56000000e+04 9.40656951e-02
7.56000000e+04 9.40651490e-02
7.57000000e+04 9.37432755e-02
7.57000000e+04 9.37427286e-02
7.58000000e+04 9.34133197e-02
7.58000000e+04 9.34127724e-02
7.59000000e+04 9.30758463e-02
7.59000000e+04 9.30752991e-02
7.60000000e+04 9.27308804e-02
7.60000000e+04 9.27303337e-02
7.61000000e+04 9.23784536e-02
7.61000000e+04 9.23779079e-02
7.62000000e+04 9.20186043e-02
7.62000000e+04 9.20180599e-02
7.63000000e+04 9.16513770e-02
7.63000000e+04 9.16508345e-02
7.64000000e+04 9.12768229e-02
7.64000000e+04 9.12762826e-02
7.65000000e+04 9.08949994e-02
7.65000000e+04 9.08944618e-02
7.66000000e+04 9.05059701e-02
7.66000000e+04 9.05054357e-02
7.67000000e+04 9.01098049e-02
7.67000000e+04 9.01092741e-02
7.68000000e+04 8.97065796e-02
7.68000000e+04 8.97060527e-02
7.69000000e+04 8.92963757e-02
7.69000000e+04 8.92958532e-02
7.70000000e+04 8.88792805e-02
7.70000000e+04 8.88787628e-02
7.71000000e+04 8.84553869e-02
7.71000000e+04 8.84548745e-02
7.72000000e+04 8.80247930e-02
7.72000000e+04 8.80242861e-02
7.73000000e+04 8.75876021e-02
7.73000000e+04 8.75871011e-02
7.74000000e+04 8.71439223e-02
7.74000000e+04 8.71434277e-02
7.75000000e+04 8.66938667e-02
7.75000000e+04 8.66933786e-02
7.76000000e+04 8.62375526e-02
7.76000000e+04 8.62370715e-02
7.77000000e+04 8.57751018e-02
7.77000000e+04 8.57746281e-02
7.78000000e+04 8.53066403e-02
7.78000000e+04 8.53061742e-02
7.79000000e+04 8.48322979e-02
7.79000000e+04 8.48318396e-02
7.80000000e+04 8.43522078e-02
7.80000000e+04 8.43517578e-02
7.81000000e+04 8.38665071e-02
7.81000000e+04 8.38660655e-02
7.82000000e+04 8.33753358e-02
7.82000000e+04 8.33749029e-02
7.83000000e+04 8.28788370e-02
7.83000000e+04 8.28784130e-02
7.84000000e+04 8.23771565e-02
7.84000000e+04 8.23767417e-02
7.85000000e+04 8.18704427e-02
7.85000000e+04 8.18700373e-02
7.86000000e+04 8.13588465e-02
7.86000000e+04 8.13584506e-02
7.87000000e+04 8.08425206e-02
7.87000000e+04 8.08421345e-02
7.88000000e+04 8.03216199e-02
7.88000000e+04 8.03212436e-02
7.89000000e+04 7.97963007e-02
7.89000000e+04 7.97959345e-02
7.90000000e+04 7.92667211e-02
7.90000000e+04 7.92663652e-02
7.91000000e+04 7.87330403e-02
7.91000000e+04 7.87326947e-02
7.92000000e+04 7.81954186e-02
7.92000000e+04 7.81950835e-02
7.93000000e+04 7.76540173e-02
7.93000000e+04 7.76536927e-02
7.94000000e+04 7.71089981e-02
7.94000000e+04 7.71086842e-02
7.95000000e+04 7.65605237e-02
7.95000000e+04 7.65602204e-02
7.96000000e+04 7.60087566e-02
7.96000000e+04 7.60084641e-02
7.97000000e+04 7.54538597e-02
7.97000000e+04 7.54535781e-02
7.98000000e+04 7.48959960e-02
7.98000000e+04 7.48957252e-02
7.99000000e+04 7.43353280e-02
7.99000000e+04 7.43350682e-02
8.00000000e+04 7.37720182e-02
8.00000000e+04 7.37717692e-02
8.01000000e+04 7.32062282e-02
8.01000000e+04 7.32059901e-02
8.02000000e+04 7.26381192e-02
8.02000000e+04 7.26378921e-02
8.03000000e+04 7.20678515e-02
8.03000000e+04 7.20676353e-02
8.04000000e+04 7.14955845e-02
8.04000000e+04 7.14953791e-02
8.05000000e+04 7.09214764e-02
8.05000000e+04 7.09212819e-02
8.06000000e+04 7.03456843e-02
8.06000000e+04 7.03455006e-02
8.07000000e+04 6.97683639e-02
8.07000000e+04 6.97681909e-02
8.08000000e+04 6.91896694e-02
8.08000000e+04 6.91895070e-02
8.09000000e+04 6.86097534e-02
8.09000000e+04 6.86096016e-02
8.10000000e+04 6.80287669e-02
8.10000000e+04 6.80286256e-02
8.11000000e+04 6.74468591e-02
8.11000000e+04 6.74467282e-02
8.12000000e+04 6.68641773e-02
8.12000000e+04 6.68640567e-02
8.13000000e+04 6.62808667e-02
8.13000000e+04 6.62807564e-02
8.14000000e+04 6.56970706e-02
8.14000000e+04 6.56969704e-02
8.15000000e+04 6.51129300e-02
8.15000000e+04 6.51128398e-02
8.16000000e+04 6.45285839e-02
8.16000000e+04 6.45285036e-02
8.17000000e+04 6.39441688e-02
8.17000000e+04 6.39440982e-02
8.18000000e+04 6.33598188e-02
8.18000000e+04 6.33597578e-02
8.19000000e+04 6.27756657e-02
8.19000000e+04 6.27756142e-02
8.20000000e+04 6.21918389e-02
8.20000000e+04 6.21917967e-02
8.21000000e+04 6.16084649e-02
8.21000000e+04 6.16084319e-02
8.22000000e+04 6.10256681e-02
8.22000000e+04 6.10256442e-02
8.23000000e+04 6.04435700e-02
8.23000000e+04 6.04435549e-02
8.24000000e+04 5.98622893e-02
8.24000000e+04 5.98622829e-02
8.25000000e+04 5.92819422e-02
8.25000000e+04 5.92819444e-02
8.26000000e+04 5.87026422e-02
8.26000000e+04 5.87026528e-02
8.27000000e+04 5.81244999e-02
8.27000000e+04 5.81245187e-02
8.28000000e+04 5.75476231e-02
8.28000000e+04 5.75476499e-02
8.29000000e+04 5.69721170e-02
8.29000000e+04 5.69721517e-02
8.30000000e+04 5.63980838e-02
8.30000000e+04 5.63981261e-02
8.31000000e+04 5.58256228e-02
8.31000000e+04 5.58256727e-02
8.32000000e+04 5.52548309e-02
8.32000000e+04 5.52548881e-02
8.33000000e+04 5.46858017e-02
8.33000000e+04 5.46858660e-02
8.34000000e+04 5.41186262e-02
8.34000000e+04 5.41186976e-02
8.35000000e+04 5.35533928e-02
8.35000000e+04 5.35534709e-02
8.36000000e+04 5.29901867e-02
8.36000000e+04 5.29902715e-02
8.37000000e+04 5.24290906e-02
8.37000000e+04 5.24291818e-02
8.38000000e+04 5.18701844e-02
8.38000000e+04 5.18702819e-02
8.39000000e+04 5.13135451e-02
8.39000000e+04 5.13136486e-02
8.40000000e+04 5.07592470e-02
8.40000000e+04 5.07593565e-02
8.41000000e+04 5.02073619e-02
8.41000000e+04 5.02074770e-02
8.42000000e+04 4.96579584e-02
8.42000000e+04 4.96580791e-02
8.43000000e+04 4.91111030e-02
8.43000000e+04 4.91112291e-02
8.44000000e+04 4.85668592e-02
8.44000000e+04 4.85669905e-02
8.45000000e+04 4.80252880e-02
8.45000000e+04 4.80254242e-02
8.46000000e+04 4.74864477e-02
8.46000000e+04 4.74865888e-02
8.47000000e+04 4.69503942e-02
8.47000000e+04 4.69505399e-02
8.48000000e+04 4.64171807e-02
8.48000000e+04 4.64173310e-02
8.49000000e+04 4.58868582e-02
8.49000000e+04 4.58870128e-02
8.50000000e+04 4.53594749e-02
8.50000000e+04 4.53596337e-02
8.51000000e+04 4.48350769e-02
8.51000000e+04 4.48352397e-02
8.52000000e+04 4.43137078e-02
8.52000000e+04 4.43138743e-02
8.53000000e+04 4.37954088e-02
8.53000000e+04 4.37955790e-02
8.54000000e+04 4.32802189e-02
8.54000000e+04 4.32803927e-02
8.55000000e+04 4.27681750e-02
8.55000000e+04 4.27683520e-02
8.56000000e+04 4.22593114e-02
8.56000000e+04 4.22594917e-02
8.57000000e+04 4.17536608e-02
8.57000000e+04 4.17538441e-02
8.58000000e+04 4.12512533e-02
8.58000000e+04 4.12514396e-02
8.59000000e+04 4.07521172e-02
8.59000000e+04 4.07523062e-02
8.60000000e+04 4.02562788e-02
8.60000000e+04 4.02564704e-02
8.61000000e+04 3.97637623e-02
8.61000000e+04 3.97639564e-02
8.62000000e+04 3.92745900e-02
8.62000000e+04 3.92747864e-02
8.63000000e+04 3.87887824e-02
8.63000000e+04 3.87889811e-02
8.64000000e+04 3.83063582e-02
8.64000000e+04 3.83065589e-02
8.65000000e+04 3.78273342e-02
8.65000000e+04 3.78275368e-02
8.66000000e+04 3.73517255e-02
8.66000000e+04 3.73519300e-02
8.67000000e+04 3.68795456e-02
8.67000000e+04 3.68797517e-02
8.68000000e+04 3.64108062e-02
8.68000000e+04 3.64110139e-02
8.69000000e+04 3.59455176e-02
8.69000000e+04 3.59457268e-02
8.70000000e+04 3.54836884e-02
8.70000000e+04 3.54838990e-02
8.71000000e+04 3.50253258e-02
8.71000000e+04 3.50255376e-02
8.72000000e+04 3.45704356e-02
8.72000000e+04 3.45706485e-02
8.73000000e+04 3.41190219e-02
8.73000000e+04 3.41192358e-02
8.74000000e+04 3.36710877e-02
8.74000000e+04 3.36713026e-02
8.75000000e+04 3.32266347e-02
8.75000000e+04 3.32268503e-02
8.76000000e+04 3.27856631e-02
8.76000000e+04 3.27858795e-02
8.77000000e+04 3.23481721e-02
8.77000000e+04 3.23483892e-02
8.78000000e+04 3.19141596e-02
8.78000000e+04 3.19143772e-02
8.79000000e+04 3.14836224e-02
8.79000000e+04 3.14838404e-02
8.80000000e+04 3.10565561e-02
8.80000000e+04 3.10567745e-02
8.81000000e+04 3.06329553e-02
8.81000000e+04 3.06331739e-02
8.82000000e+04 3.02128135e-02
8.82000000e+04 3.02130324e-02
8.83000000e+04 2.97961234e-02
8.83000000e+04 2.97963424e-02
8.84000000e+04 2.93828766e-02
8.84000000e+04 2.93830956e-02
8.85000000e+04 2.89730638e-02
8.85000000e+04 2.89732828e-02
8.86000000e+04 2.85666749e-02
8.86000000e+04 2.85668938e-02
8.87000000e+04 2.81636988e-02
8.87000000e+04 2.81639176e-02
8.88000000e+04 2.77641239e-02
8.88000000e+04 2.77643424e-02
8.89000000e+04 2.73679375e-02
8.89000000e+04 2.73681557e-02
8.90000000e+04 2.69751263e-02
8.90000000e+04 2.69753443e-02
8.91000000e+04 2.65856765e-02
8.91000000e+04 2.65858941e-02
8.92000000e+04 2.61995734e-02
8.92000000e+04 2.61997904e-02
8.93000000e+04 2.58168016e-02
8.93000000e+04 2.58170181e-02
8.94000000e+04 2.54373453e-02
8.94000000e+04 2.54375613e-02
8.95000000e+04 2.50611880e-02
8.95000000e+04 2.50614034e-02
8.96000000e+04 2.46883128e-02
8.96000000e+04 2.46885276e-02
8.97000000e+04 2.43187022e-02
8.97000000e+04 2.43189163e-02
8.98000000e+04 2.39523381e-02
8.98000000e+04 2.39525515e-02
8.99000000e+04 2.35892022e-02
8.99000000e+04 2.35894147e-02
9.00000000e+04 2.32292755e-02
9.00000000e+04 2.32294872e-02
9.01000000e+04 2.28725386e-02
9.01000000e+04 2.28727495e-02
9.02000000e+04 2.25189721e-02
9.02000000e+04 2.25191820e-02
9.03000000e+04 2.21685557e-02
9.03000000e+04 2.21687647e-02
9.04000000e+04 2.18212692e-02
9.04000000e+04 2.18214773e-02
9.05000000e+04 2.14770918e-02
9.05000000e+04 2.14772989e-02
9.06000000e+04 2.11360026e-02
9.06000000e+04 2.11362087e-02
9.07000000e+04 2.07979803e-02
9.07000000e+04 2.07981854e-02
9.08000000e+04 2.04630035e-02
9.08000000e+04 2.04632075e-02
9.09000000e+04 2.01310504e-02
9.09000000e+04 2.01312532e-02
9.10000000e+04 1.98020990e-02
9.10000000e+04 1.98023007e-02
9.11000000e+04 1.94761273e-02
9.11000000e+04 1.94763279e-02
9.12000000e+04 1.91531128e-02
9.12000000e+04 1.91533123e-02
9.13000000e+04 1.88330333e-02
9.13000000e+04 1.88332315e-02
9.14000000e+04 1.85158659e-02
9.14000000e+04 1.85160630e-02
9.15000000e+04 1.82015881e-02
9.15000000e+04 1.82017840e-02
9.16000000e+04 1.78901770e-02
9.16000000e+04 1.78903716e-02
9.17000000e+04 1.75816096e-02
9.17000000e+04 1.75818030e-02
9.18000000e+04 1.72758629e-02
9.18000000e+04 1.72760550e-02
9.19000000e+04 1.69729137e-02
9.19000000e+04 1.69731046e-02
9.20000000e+04 1.66727391e-02
9.20000000e+04 1.66729287e-02
9.21000000e+04 1.63753157e-02
9.21000000e+04 1.63755040e-02
9.22000000e+04 1.60806204e-02
9.22000000e+04 1.60808074e-02
9.23000000e+04 1.57886299e-02
9.23000000e+04 1.57888156e-02
9.24000000e+04 1.54993210e-02
9.24000000e+04 1.54995054e-02
9.25000000e+04 1.52126704e-02
9.25000000e+04 1.52128535e-02
9.26000000e+04 1.49286549e-02
9.26000000e+04 1.49288367e-02
9.27000000e+04 1.46472513e-02
9.27000000e+04 1.46474318e-02
9.28000000e+04 1.43684365e-02
9.28000000e+04 1.43686155e-02
9.29000000e+04 1.40921871e-02
9.29000000e+04 1.40923649e-02
9.30000000e+04 1.38184803e-02
9.30000000e+04 1.38186567e-02
9.31000000e+04 1.35472929e-02
9.31000000e+04 1.35474680e-02
9.32000000e+04 1.32786020e-02
9.32000000e+04 1.32787757e-02
9.33000000e+04 1.30123847e-02
9.33000000e+04 1.30125570e-02
9.34000000e+04 1.27486181e-02
9.34000000e+04 1.27487891e-02
9.35000000e+04 1.24872795e-02
9.35000000e+04 1.24874492e-02
9.36000000e+04 1.22283463e-02
9.36000000e+04 1.22285147e-02
9.37000000e+04 1.19717960e-02
9.37000000e+04 1.19719630e-02
9.38000000e+04 1.17176060e-02
9.38000000e+04 1.17177717e-02
9.39000000e+04 1.14657541e-02
9.39000000e+04 1.14659184e-02
9.40000000e+04 1.12162180e-02
9.40000000e+04 1.12163809e-02
9.41000000e+04 1.09689755e-02
9.41000000e+04 1.09691372e-02
9.42000000e+04 1.07240048e-02
9.42000000e+04 1.07241652e-02
9.43000000e+04 1.04812840e-02
9.43000000e+04 1.04814430e-02
9.44000000e+04 1.02407913e-02
9.44000000e+04 1.02409490e-02
9.45000000e+04 1.00025051e-02
9.45000000e+04 1.00026615e-02
9.46000000e+04 9.76640399e-03
9.46000000e+04 9.76655905e-03
9.47000000e+04 9.53246661e-03
9.47000000e+04 9.53262036e-03
9.48000000e+04 9.30067178e-03
9.48000000e+04 9.30082423e-03
9.49000000e+04 9.07099848e-03
9.49000000e+04 9.07114963e-03
9.50000000e+04 8.84342581e-03
9.50000000e+04 8.84357568e-03
9.51000000e+04 8.61793304e-03
9.51000000e+04 8.61808162e-03
9.52000000e+04 8.39449958e-03
9.52000000e+04 8.39464689e-03
9.53000000e+04 8.17310500e-03
9.53000000e+04 8.17325104e-03
9.54000000e+04 7.95372903e-03
9.54000000e+04 7.95387381e-03
9.55000000e+04 7.73635156e-03
9.55000000e+04 7.73649508e-03
9.56000000e+04 7.52095262e-03
9.56000000e+04 7.52109489e-03
9.57000000e+04 7.30751242e-03
9.57000000e+04 7.30765345e-03
9.58000000e+04 7.09601132e-03
9.58000000e+04 7.09615112e-03
9.59000000e+04 6.88642986e-03
9.59000000e+04 6.88656843e-03
9.60000000e+04 6.67874872e-03
9.60000000e+04 6.67888608e-03
9.61000000e+04 6.47294877e-03
9.61000000e+04 6.47308492e-03
9.62000000e+04 6.26901103e-03
9.62000000e+04 6.26914598e-03
9.63000000e+04 6.06691668e-03
9.63000000e+04 6.06705044e-03
9.64000000e+04 5.86664709e-03
9.64000000e+04 5.86677966e-03
9.65000000e+04 5.66818376e-03
9.65000000e+04 5.66831516e-03
9.66000000e+04 5.47150840e-03
9.66000000e+04 5.47163863e-03
9.67000000e+04 5.27660286e-03
9.67000000e+04 5.27673193e-03
9.68000000e+04 5.08344916e-03
9.68000000e+04 5.08357708e-03
9.69000000e+04 4.89202950e-03
9.69000000e+04 4.89215628e-03
9.70000000e+04 4.70232623e-03
9.70000000e+04 4.70245188e-03
9.71000000e+04 4.51432188e-03
9.71000000e+04 4.51444641e-03
9.72000000e+04 4.32799914e-03
9.72000000e+04 4.32812255e-03
9.73000000e+04 4.14334087e-03
9.73000000e+04 4.14346318e-03
9.74000000e+04 3.96033010e-03
9.74000000e+04 3.96045131e-03
9.75000000e+04 3.77895001e-03
9.75000000e+04 3.77907013e-03
9.76000000e+04 3.59918396e-03
9.76000000e+04 3.59930300e-03
9.77000000e+04 3.42101548e-03
9.77000000e+04 3.42113345e-03
9.78000000e+04 3.24442824e-03
9.78000000e+04 3.24454515e-03
9.79000000e+04 3.06940609e-03
9.79000000e+04 3.06952195e-03
9.80000000e+04 2.89593305e-03
9.80000000e+04 2.89604787e-03
9.81000000e+04 2.72399328e-03
9.81000000e+04 2.72410706e-03
9.82000000e+04 2.55357112e-03
9.82000000e+04 2.55368388e-03
9.83000000e+04 2.38465106e-03
9.83000000e+04 2.38476280e-03
9.84000000e+04 2.21721775e-03
9.84000000e+04 2.21732849e-03
9.85000000e+04 2.05125601e-03
9.85000000e+04 2.05136575e-03
9.86000000e+04 1.88675080e-03
9.86000000e+04 1.88685955e-03
9.87000000e+04 1.72368725e-03
9.87000000e+04 1.72379502e-03
9.88000000e+04 1.56205063e-03
9.88000000e+04 1.56215743e-03
9.89000000e+04 1.40182638e-03
9.89000000e+04 1.40193222e-03
9.90000000e+04 1.24300010e-03
9.90000000e+04 1.24310498e-03
9.91000000e+04 1.08555751e-03
9.91000000e+04 1.08566145e-03
9.92000000e+04 9.29484506e-04
9.92000000e+04 9.29587511e-04
9.93000000e+04 7.74767135e-04
9.93000000e+04 7.74869213e-04
9.94000000e+04 6.21391585e-04
9.94000000e+04 6.21492746e-04
9.95000000e+04 4.69344194e-04
9.95000000e+04 4.69444446e-04
9.96000000e+04 3.18611447e-04
9.96000000e+04 3.18710797e-04
9.97000000e+04 1.69179973e-04
9.97000000e+04 1.69278431e-04
9.98000000e+04 2.10365442e-05
9.98000000e+04 2.11341189e-05
9.99000000e+04 -1.25831923e-04
9.99000000e+04 -1.25735225e-04
1.00000000e+05 -2.71438371e-04
1.00000000e+05 -2.71342539e-04
1.00100000e+05 -4.15795600e-04
1.00100000e+05 -4.15700626e-04
1.00200000e+05 -5.58916272e-04
1.00200000e+05 -5.58822149e-04
1.00300000e+05 -7.00812913e-04
1.00300000e+05 -7.00719631e-04
1.00400000e+05 -8.41497907e-04
1.00400000e+05 -8.41405459e-04
1.00500000e+05 -9.80983508e-04
1.00500000e+05 -9.80891886e-04
1.00600000e+05 -1.11928183e-03
1.00600000e+05 -1.11919103e-03
1.00700000e+05 -1.25640486e-03
1.00700000e+05 -1.25631487e-03
1.00800000e+05 -1.39236446e-03
1.00800000e+05 -1.39227526e-03
1.00900000e+05 -1.52717233e-03
1.00900000e+05 -1.52708393e-03
1.01000000e+05 -1.66084008e-03
1.01000000e+05 -1.66075247e-03
1.01100000e+05 -1.79337918e-03
1.01100000e+05 -1.79329234e-03
1.01200000e+05 -1.92480096e-03
1.01200000e+05 -1.92471489e-03
1.01300000e+05 -2.05511663e-03
1.01300000e+05 -2.05503133e-03
1.01400000e+05 -2.18433729e-03
1.01400000e+05 -2.18425274e-03
1.01500000e+05 -2.31247389e-03
1.01500000e+05 -2.31239009e-03
1.01600000e+05 -2.43953729e-03
1.01600000e+05 -2.43945424e-03
1.01700000e+05 -2.56553822e-03
1.01700000e+05 -2.56545589e-03
1.01800000e+05 -2.69048727e-03
1.01800000e+05 -2.69040567e-03
1.01900000e+05 -2.81439493e-03
1.01900000e+05 -2.81431405e-03
1.02000000e+05 -2.93727157e-03
1.02000000e+05 -2.93719140e-03
1.02100000e+05 -3.05912746e-03
1.02100000e+05 -3.05904799e-03
1.02200000e+05 -3.17997273e-03
1.02200000e+05 -3.17989396e-03
1.02300000e+05 -3.29981741e-03
1.02300000e+05 -3.29973933e-03
1.02400000e+05 -3.41867141e-03
1.02400000e+05 -3.41859402e-03
1.02500000e+05 -3.53654455e-03
1.02500000e+05 -3.53646783e-03
1.02600000e+05 -3.65344652e-03
1.02600000e+05 -3.65337048e-03
1.02700000e+05 -3.76938692e-03
1.02700000e+05 -3.76931153e-03
1.02800000e+05 -3.88437521e-03
1.02800000e+05 -3.88430048e-03
1.02900000e+05 -3.99842079e-03
1.02900000e+05 -3.99834671e-03
1.03000000e+05 -4.11153291e-03
1.03000000e+05 -4.11145947e-03
1.03100000e+05 -4.22372075e-03
1.03100000e+05 -4.22364795e-03
1.03200000e+05 -4.33499338e-03
1.03200000e+05 -4.33492121e-03
1.03300000e+05 -4.44535976e-03
1.03300000e+05 -4.44528821e-03
1.03400000e+05 -4.55482874e-03
1.03400000e+05 -4.55475781e-03
1.03500000e+05 -4.66340911e-03
1.03500000e+05 -4.66333879e-03
1.03600000e+05 -4.77110952e-03
1.03600000e+05 -4.77103981e-03
1.03700000e+05 -4.87793856e-03
1.03700000e+05 -4.87786944e-03
1.03800000e+05 -4.98390469e-03
1.03800000e+05 -4.98383617e-03
1.03900000e+05 -5.08901631e-03
1.03900000e+05 -5.08894837e-03
1.04000000e+05 -5.19328169e-03
1.04000000e+05 -5.19321433e-03
1.04100000e+05 -5.29670903e-03
1.04100000e+05 -5.29664225e-03
1.04200000e+05 -5.39930643e-03
1.04200000e+05 -5.39924022e-03
1.04300000e+05 -5.50108192e-03
1.04300000e+05 -5.50101627e-03
1.04400000e+05 -5.60204341e-03
1.04400000e+05 -5.60197832e-03
1.04500000e+05 -5.70219875e-03
1.04500000e+05 -5.70213421e-03
1.04600000e+05 -5.80155568e-03
1.04600000e+05 -5.80149168e-03
1.04700000e+05 -5.90012187e-03
1.04700000e+05 -5.90005842e-03
1.04800000e+05 -5.99790489e-03
1.04800000e+05 -5.99784198e-03
1.04900000e+05 -6.09491225e-03
1.04900000e+05 -6.09484986e-03
1.05000000e+05 -6.19115135e-03
1.05000000e+05 -6.19108949e-03
1.05100000e+05 -6.28662952e-03
1.05100000e+05 -6.28656818e-03
1.05200000e+05 -6.38135402e-03
1.05200000e+05 -6.38129319e-03
1.05300000e+05 -6.47533200e-03
1.05300000e+05 -6.47527168e-03
1.05400000e+05 -6.56857056e-03
1.05400000e+05 -6.56851075e-03
1.05500000e+05 -6.66107671e-03
1.05500000e+05 -6.66101739e-03
1.05600000e+05 -6.75285737e-03
1.05600000e+05 -6.75279855e-03
1.05700000e+05 -6.84391941e-03
1.05700000e+05 -6.84386108e-03
1.05800000e+05 -6.93426961e-03
1.05800000e+05 -6.93421176e-03
1.05900000e+05 -7.02391467e-03
1.05900000e+05 -7.02385730e-03
1.06000000e+05 -7.11286122e-03
1.06000000e+05 -7.11280433e-03
1.06100000e+05 -7.20111583e-03
1.06100000e+05 -7.20105941e-03
1.06200000e+05 -7.28868498e-03
1.06200000e+05 -7.28862902e-03
1.06300000e+05 -7.37557508e-03
1.06300000e+05 -7.37551958e-03
1.06400000e+05 -7.46179248e-03
1.06400000e+05 -7.46173744e-03
1.06500000e+05 -7.54734346e-03
1.06500000e+05 -7.54728887e-03
1.06600000e+05 -7.63223422e-03
1.06600000e+05 -7.63218008e-03
1.06700000e+05 -7.71647090e-03
1.06700000e+05 -7.71641720e-03
1.06800000e+05 -7.80005958e-03
1.06800000e+05 -7.80000631e-03
1.06900000e+05 -7.88300625e-03
1.06900000e+05 -7.88295342e-03
1.07000000e+05 -7.96531686e-03
1.07000000e+05 -7.96526445e-03
1.07100000e+05 -8.04699727e-03
1.07100000e+05 -8.04694530e-03
1.07200000e+05 -8.12805331e-03
1.07200000e+05 -8.12800176e-03
1.07300000e+05 -8.20849072e-03
1.07300000e+05 -8.20843959e-03
1.07400000e+05 -8.28831519e-03
1.07400000e+05 -8.28826447e-03
1.07500000e+05 -8.36753233e-03
1.07500000e+05 -8.36748202e-03
1.07600000e+05 -8.44614771e-03
1.07600000e+05 -8.44609780e-03
1.07700000e+05 -8.52416683e-03
1.07700000e+05 -8.52411732e-03
1.07800000e+05 -8.60159513e-03
1.07800000e+05 -8.60154602e-03
1.07900000e+05 -8.67843800e-03
1.07900000e+05 -8.67838928e-03
1.08000000e+05 -8.75470076e-03
1.08000000e+05 -8.75465242e-03
1.08100000e+05 -8.83038867e-03
1.08100000e+05 -8.83034072e-03
1.08200000e+05 -8.90550695e-03
1.08200000e+05 -8.90545938e-03
1.08300000e+05 -8.98006075e-03
1.08300000e+05 -8.98001356e-03
1.08400000e+05 -9.05405517e-03
1.08400000e+05 -9.05400835e-03
1.08500000e+05 -9.12749525e-03
1.08500000e+05 -9.12744881e-03
1.08600000e+05 -9.20038599e-03
1.08600000e+05 -9.20033991e-03
1.08700000e+05 -9.27273232e-03
1.08700000e+05 -9.27268660e-03
1.08800000e+05 -9.34453912e-03
1.08800000e+05 -9.34449376e-03
1.08900000e+05 -9.41581123e-03
1.08900000e+05 -9.41576623e-03
1.09000000e+05 -9.48655342e-03
1.09000000e+05 -9.48650877e-03
1.09100000e+05 -9.55677043e-03
1.09100000e+05 -9.55672613e-03
1.09200000e+05 -9.62646692e-03
1.09200000e+05 -9.62642297e-03
1.09300000e+05 -9.69564753e-03
1.09300000e+05 -9.69560392e-03
1.09400000e+05 -9.76431684e-03
1.09400000e+05 -9.76427357e-03
1.09500000e+05 -9.83247938e-03
1.09500000e+05 -9.83243644e-03
1.09600000e+05 -9.90013962e-03
1.09600000e+05 -9.90009702e-03
1.09700000e+05 -9.96730201e-03
1.09700000e+05 -9.96725974e-03
1.09800000e+05 -1.00339709e-02
1.09800000e+05 -1.00339290e-02
1.09900000e+05 -1.01001507e-02
1.09900000e+05 -1.01001091e-02
1.10000000e+05 -1.01658457e-02
1.10000000e+05 -1.01658044e-02
1.10100000e+05 -1.02310600e-02
1.10100000e+05 -1.02310191e-02
1.10200000e+05 -1.02957980e-02
1.10200000e+05 -1.02957574e-02
1.10300000e+05 -1.03600638e-02
1.10300000e+05 -1.03600234e-02
1.10400000e+05 -1.04238615e-02
1.10400000e+05 -1.04238214e-02
1.10500000e+05 -1.04871951e-02
1.10500000e+05 -1.04871554e-02
1.10600000e+05 -1.05500688e-02
1.10600000e+05 -1.05500293e-02
1.10700000e+05 -1.06124864e-02
1.10700000e+05 -1.06124473e-02
1.10800000e+05 -1.06744520e-02
1.10800000e+05 -1.06744131e-02
1.10900000e+05 -1.07359694e-02
1.10900000e+05 -1.07359308e-02
1.11000000e+05 -1.07970425e-02
1.11000000e+05 -1.07970043e-02
1.11100000e+05 -1.08576752e-02
1.11100000e+05 -1.08576372e-02
1.11200000e+05 -1.09178712e-02
1.11200000e+05 -1.09178335e-02
1.11300000e+05 -1.09776342e-02
1.11300000e+05 -1.09775968e-02
1.11400000e+05 -1.10369680e-02
1.11400000e+05 -1.10369309e-02
1.11500000e+05 -1.10958763e-02
1.11500000e+05 -1.10958394e-02
1.11600000e+05 -1.11543626e-02
1.11600000e+05 -1.11543260e-02
1.11700000e+05 -1.12124306e-02
1.11700000e+05 -1.12123943e-02
1.11800000e+05 -1.12700838e-02
1.11800000e+05 -1.12700477e-02
1.11900000e+05 -1.13273257e-02
1.11900000e+05 -1.13272899e-02
1.12000000e+05 -1.13841598e-02
1.12000000e+05 -1.13841243e-02
1.12100000e+05 -1.14405896e-02
1.12100000e+05 -1.14405544e-02
1.12200000e+05 -1.14966185e-02
1.12200000e+05 -1.14965836e-02
1.12300000e+05 -1.15522499e-02
1.12300000e+05 -1.15522152e-02
1.12400000e+05 -1.16074870e-02
1.12400000e+05 -1.16074525e-02
1.12500000e+05 -1.16623332e-02
1.12500000e+05 -1.16622990e-02
1.12600000e+05 -1.17167918e-02
1.12600000e+05 -1.17167579e-02
1.12700000e+05 -1.17708660e-02
1.12700000e+05 -1.17708323e-02
1.12800000e+05 -1.18245591e-02
1.12800000e+05 -1.18245256e-02
1.12900000e+05 -1.18778741e-02
1.12900000e+05 -1.18778409e-02
1.13000000e+05 -1.19308143e-02
1.13000000e+05 -1.19307813e-02
1.13100000e+05 -1.19833827e-02
1.13100000e+05 -1.19833500e-02
1.13200000e+05 -1.20355824e-02
1.13200000e+05 -1.20355500e-02
1.13300000e+05 -1.20874166e-02
1.13300000e+05 -1.20873843e-02
1.13400000e+05 -1.21388881e-02
1.13400000e+05 -1.21388561e-02
1.13500000e+05 -1.21900000e-02
1.13500000e+05 -1.21899682e-02
1.13600000e+05 -1.22407552e-02
1.13600000e+05 -1.22407236e-02
1.13700000e+05 -1.22911567e-02
1.13700000e+05 -1.22911253e-02
1.13800000e+05 -1.23412073e-02
1.13800000e+05 -1.23411762e-02
1.13900000e+05 -1.23909100e-02
1.13900000e+05 -1.23908791e-02
1.14000000e+05 -1.24402675e-02
1.14000000e+05 -1.24402368e-02
1.14100000e+05 -1.24892827e-02
1.14100000e+05 -1.24892523e-02
1.14200000e+05 -1.25379584e-02
1.14200000e+05 -1.25379281e-02
1.14300000e+05 -1.25862972e-02
1.14300000e+05 -1.25862672e-02
1.14400000e+05 -1.26343020e-02
1.14400000e+05 -1.26342722e-02
1.14500000e+05 -1.26819754e-02
1.14500000e+05 -1.26819459e-02
1.14600000e+05 -1.27293202e-02
1.14600000e+05 -1.27292908e-02
1.14700000e+05 -1.27763389e-02
1.14700000e+05 -1.27763097e-02
1.14800000e+05 -1.28230342e-02
1.14800000e+05 -1.28230052e-02
1.14900000e+05 -1.28694086e-02
1.14900000e+05 -1.28693798e-02
1.15000000e+05 -1.29154648e-02
1.15000000e+05 -1.29154362e-02
1.15100000e+05 -1.29612052e-02
1.15100000e+05 -1.29611769e-02
1.15200000e+05 -1.30066325e-02
1.15200000e+05 -1.30066043e-02
1.15300000e+05 -1.30517490e-02
1.15300000e+05 -1.30517210e-02
1.15400000e+05 -1.30965573e-02
1.15400000e+05 -1.30965295e-02
1.15500000e+05 -1.31410598e-02
1.15500000e+05 -1.31410322e-02
1.15600000e+05 -1.31852588e-02
1.15600000e+05 -1.31852315e-02
1.15700000e+05 -1.32291569e-02
1.15700000e+05 -1.32291297e-02
1.15800000e+05 -1.32727564e-02
1.15800000e+05 -1.32727294e-02
1.15900000e+05 -1.33160596e-02
1.15900000e+05 -1.33160328e-02
1.16000000e+05 -1.33590688e-02
1.16000000e+05 -1.33590422e-02
1.16100000e+05 -1.34017864e-02
1.16100000e+05 -1.34017600e-02
1.16200000e+05 -1.34442147e-02
1.16200000e+05 -1.34441884e-02
1.16300000e+05 -1.34863558e-02
1.16300000e+05 -1.34863297e-02
1.16400000e+05 -1.35282121e-02
1.16400000e+05 -1.35281862e-02
1.16500000e+05 -1.35697857e-02
1.16500000e+05 -1.35697599e-02
1.16600000e+05 -1.36110788e-02
1.16600000e+05 -1.36110533e-02
1.16700000e+05 -1.36520937e-02
1.16700000e+05 -1.36520683e-02
1.16800000e+05 -1.36928324e-02
1.16800000e+05 -1.36928072e-02
1.16900000e+05 -1.37332971e-02
1.16900000e+05 -1.37332720e-02
1.17000000e+05 -1.37734899e-02
1.17000000e+05 -1.37734650e-02
1.17100000e+05 -1.38134129e-02
1.17100000e+05 -1.38133882e-02
1.17200000e+05 -1.38530681e-02
1.17200000e+05 -1.38530436e-02
1.17300000e+05 -1.38924577e-02
1.17300000e+05 -1.38924334e-02
1.17400000e+05 -1.39315836e-02
1.17400000e+05 -1.39315594e-02
1.17500000e+05 -1.39704479e-02
1.17500000e+05 -1.39704239e-02
1.17600000e+05 -1.40090526e-02
1.17600000e+05 -1.40090287e-02
1.17700000e+05 -1.40473996e-02
1.17700000e+05 -1.40473759e-02
1.17800000e+05 -1.40854908e-02
1.17800000e+05 -1.40854673e-02
1.17900000e+05 -1.41233283e-02
1.17900000e+05 -1.41233049e-02
1.18000000e+05 -1.41609140e-02
1.18000000e+05 -1.41608907e-02
1.18100000e+05 -1.41982497e-02
1.18100000e+05 -1.41982266e-02
1.18200000e+05 -1.42353373e-02
1.18200000e+05 -1.42353144e-02
1.18300000e+05 -1.42721787e-02
1.18300000e+05 -1.42721559e-02
1.18400000e+05 -1.43087758e-02
1.18400000e+05 -1.43087532e-02
1.18500000e+05 -1.43451303e-02
1.18500000e+05 -1.43451079e-02
1.18600000e+05 -1.43812442e-02
1.18600000e+05 -1.43812218e-02
1.18700000e+05 -1.44171191e-02
1.18700000e+05 -1.44170969e-02
1.18800000e+05 -1.44527569e-02
1.18800000e+05 -1.44527349e-02
1.18900000e+05 -1.44881593e-02
1.18900000e+05 -1.44881374e-02
1.19000000e+05 -1.45233281e-02
1.19000000e+05 -1.45233063e-02
1.19100000e+05 -1.45582650e-02
1.19100000e+05 -1.45582434e-02
1.19200000e+05 -1.45929716e-02
1.19200000e+05 -1.45929502e-02
1.19300000e+05 -1.46274498e-02
1.19300000e+05 -1.46274285e-02
1.19400000e+05 -1.46617011e-02
1.19400000e+05 -1.46616800e-02
1.19500000e+05 -1.46957273e-02
1.19500000e+05 -1.46957063e-02
1.19600000e+05 -1.47295299e-02
1.19600000e+05 -1.47295090e-02
1.19700000e+05 -1.47631106e-02
1.19700000e+05 -1.47630899e-02
1.19800000e+05 -1.47964710e-02
1.19800000e+05 -1.47964504e-02
1.19900000e+05 -1.48296127e-02
1.19900000e+05 -1.48295922e-02
1.20000000e+05 -1.48625372e-02
1.20000000e+05 -1.48625169e-02
1.20100000e+05 -1.48952462e-02
1.20100000e+05 -1.48952260e-02
1.20200000e+05 -1.49277411e-02
1.20200000e+05 -1.49277210e-02
1.20300000e+05 -1.49600235e-02
1.20300000e+05 -1.49600036e-02
1.20400000e+05 -1.49920949e-02
1.20400000e+05 -1.49920751e-02
1.20500000e+05 -1.50239568e-02
1.20500000e+05 -1.50239371e-02
1.20600000e+05 -1.50556107e-02
1.20600000e+05 -1.50555911e-02
1.20700000e+05 -1.50870580e-02
1.20700000e+05 -1.50870386e-02
1.20800000e+05 -1.51183003e-02
1.20800000e+05 -1.51182810e-02
1.20900000e+05 -1.51493389e-02
1.20900000e+05 -1.51493197e-02
1.21000000e+05 -1.51801752e-02
1.21000000e+05 -1.51801562e-02
1.21100000e+05 -1.52108108e-02
1.21100000e+05 -1.52107919e-02
1.21200000e+05 -1.52412470e-02
1.21200000e+05 -1.52412282e-02
1.21300000e+05 -1.52714852e-02
1.21300000e+05 -1.52714665e-02
1.21400000e+05 -1.53015268e-02
1.21400000e+05 -1.53015083e-02
1.21500000e+05 -1.53313733e-02
1.21500000e+05 -1.53313548e-02
1.21600000e+05 -1.53610258e-02
1.21600000e+05 -1.53610075e-02
1.21700000e+05 -1.53904859e-02
1.21700000e+05 -1.53904677e-02
1.21800000e+05 -1.54197549e-02
1.21800000e+05 -1.54197368e-02
1.21900000e+05 -1.54488342e-02
1.21900000e+05 -1.54488162e-02
1.22000000e+05 -1.54777250e-02
1.22000000e+05 -1.54777071e-02
1.22100000e+05 -1.55064288e-02
1.22100000e+05 -1.55064110e-02
1.22200000e+05 -1.55349468e-02
1.22200000e+05 -1.55349291e-02
1.22300000e+05 -1.55632804e-02
1.22300000e+05 -1.55632628e-02
1.22400000e+05 -1.55914309e-02
1.22400000e+05 -1.55914134e-02
1.22500000e+05 -1.56193996e-02
1.22500000e+05 -1.56193823e-02
1.22600000e+05 -1.56471879e-02
1.22600000e+05 -1.56471707e-02
1.22700000e+05 -1.56747970e-02
1.22700000e+05 -1.56747798e-02
1.22800000e+05 -1.57022282e-02
1.22800000e+05 -1.57022112e-02
1.22900000e+05 -1.57294828e-02
1.22900000e+05 -1.57294659e-02
1.23000000e+05 -1.57565621e-02
1.23000000e+05 -1.57565453e-02
1.23100000e+05 -1.57834674e-02
1.23100000e+05 -1.57834506e-02
1.23200000e+05 -1.58101998e-02
1.23200000e+05 -1.58101832e-02
1.23300000e+05 -1.58367607e-02
1.23300000e+05 -1.58367441e-02
1.23400000e+05 -1.58631512e-02
1.23400000e+05 -1.58631347e-02
1.23500000e+05 -1.58893725e-02
1.23500000e+05 -1.58893562e-02
1.23600000e+05 -1.59154259e-02
1.23600000e+05 -1.59154096e-02
1.23700000e+05 -1.59413125e-02
1.23700000e+05 -1.59412963e-02
1.23800000e+05 -1.59670334e-02
1.23800000e+05 -1.59670173e-02
1.23900000e+05 -1.59925897e-02
1.23900000e+05 -1.59925738e-02
1.24000000e+05 -1.60179826e-02
1.24000000e+05 -1.60179668e-02
1.24100000e+05 -1.60432131e-02
1.24100000e+05 -1.60431974e-02
1.24200000e+05 -1.60682823e-02
1.24200000e+05 -1.60682666e-02
1.24300000e+05 -1.60931910e-02
1.24300000e+05 -1.60931755e-02
1.24400000e+05 -1.61179404e-02
1.24400000e+05 -1.61179249e-02
1.24500000e+05 -1.61425313e-02
1.24500000e+05 -1.61425159e-02
1.24600000e+05 -1.61669646e-02
1.24600000e+05 -1.61669494e-02
1.24700000e+05 -1.61912413e-02
1.24700000e+05 -1.61912262e-02
1.24800000e+05 -1.62153621e-02
1.24800000e+05 -1.62153471e-02
1.24900000e+05 -1.62393279e-02
1.24900000e+05 -1.62393130e-02
1.25000000e+05 -1.62631395e-02
1.25000000e+05 -1.62631247e-02
1.25100000e+05 -1.62867976e-02
1.25100000e+05 -1.62867829e-02
1.25200000e+05 -1.63103029e-02
1.25200000e+05 -1.63102884e-02
1.25300000e+05 -1.63336562e-02
1.25300000e+05 -1.63336418e-02
1.25400000e+05 -1.63568582e-02
1.25400000e+05 -1.63568439e-02
1.25500000e+05 -1.63799095e-02
1.25500000e+05 -1.63798953e-02
1.25600000e+05 -1.64028109e-02
1.25600000e+05 -1.64027968e-02
1.25700000e+05 -1.64255631e-02
1.25700000e+05 -1.64255491e-02
1.25800000e+05 -1.64481667e-02
1.25800000e+05 -1.64481529e-02
1.25900000e+05 -1.64706225e-02
1.25900000e+05 -1.64706088e-02
1.26000000e+05 -1.64929313e-02
1.26000000e+05 -1.64929177e-02
1.26100000e+05 -1.65150938e-02
1.26100000e+05 -1.65150803e-02
1.26200000e+05 -1.65371109e-02
1.26200000e+05 -1.65370974e-02
1.26300000e+05 -1.65589834e-02
1.26300000e+05 -1.65589700e-02
1.26400000e+05 -1.65807124e-02
1.26400000e+05 -1.65806990e-02
1.26500000e+05 -1.66022987e-02
1.26500000e+05 -1.66022854e-02
1.26600000e+05 -1.66237436e-02
1.26600000e+05 -1.66237303e-02
1.26700000e+05 -1.66450481e-02
1.26700000e+05 -1.66450349e-02
1.26800000e+05 -1.66662135e-02
1.26800000e+05 -1.66662004e-02
1.26900000e+05 -1.66872413e-02
1.26900000e+05 -1.66872281e-02
1.27000000e+05 -1.67081328e-02
1.27000000e+05 -1.67081196e-02
1.27100000e+05 -1.67288896e-02
1.27100000e+05 -1.67288764e-02
1.27200000e+05 -1.67495133e-02
1.27200000e+05 -1.67495002e-02
1.27300000e+05 -1.67700058e-02
1.27300000e+05 -1.67699926e-02
1.27400000e+05 -1.67903688e-02
1.27400000e+05 -1.67903556e-02
1.27500000e+05 -1.68106043e-02
1.27500000e+05 -1.68105910e-02
1.27600000e+05 -1.68307143e-02
1.27600000e+05 -1.68307009e-02
1.27700000e+05 -1.68507008e-02
1.27700000e+05 -1.68506874e-02
1.27800000e+05 -1.68705661e-02
1.27800000e+05 -1.68705526e-02
1.27900000e+05 -1.68903122e-02
1.27900000e+05 -1.68902986e-02
1.28000000e+05 -1.69099413e-02
1.28000000e+05 -1.69099277e-02
1.28100000e+05 -1.69294557e-02
1.28100000e+05 -1.69294420e-02
1.28200000e+05 -1.69488575e-02
1.28200000e+05 -1.69488437e-02
1.28300000e+05 -1.69681488e-02
1.28300000e+05 -1.69681349e-02
1.28400000e+05 -1.69873316e-02
1.28400000e+05 -1.69873177e-02
1.28500000e+05 -1.70064080e-02
1.28500000e+05 -1.70063940e-02
1.28600000e+05 -1.70253796e-02
1.28600000e+05 -1.70253657e-02
1.28700000e+05 -1.70442483e-02
1.28700000e+05 -1.70442344e-02
1.28800000e+05 -1.70630155e-02
1.28800000e+05 -1.70630016e-02
1.28900000e+05 -1.70816827e-02
1.28900000e+05 -1.70816687e-02
1.29000000e+05 -1.71002508e-02
1.29000000e+05 -1.71002369e-02
1.29100000e+05 -1.71187209e-02
1.29100000e+05 -1.71187071e-02
1.29200000e+05 -1.71370939e-02
1.29200000e+05 -1.71370801e-02
1.29300000e+05 -1.71553701e-02
1.29300000e+05 -1.71553565e-02
1.29400000e+05 -1.71735501e-02
1.29400000e+05 -1.71735366e-02
1.29500000e+05 -1.71916341e-02
1.29500000e+05 -1.71916207e-02
1.29600000e+05 -1.72096224e-02
1.29600000e+05 -1.72096091e-02
1.29700000e+05 -1.72275151e-02
1.29700000e+05 -1.72275019e-02
1.29800000e+05 -1.72453124e-02
1.29800000e+05 -1.72452993e-02
1.29900000e+05 -1.72630148e-02
1.29900000e+05 -1.72630017e-02
1.30000000e+05 -1.72806229e-02
1.30000000e+05 -1.72806098e-02
1.30100000e+05 -1.72981378e-02
1.30100000e+05 -1.72981247e-02
1.30200000e+05 -1.73155614e-02
1.30200000e+05 -1.73155481e-02
1.30300000e+05 -1.73328959e-02
1.30300000e+05 -1.73328823e-02
1.30400000e+05 -1.73501450e-02
1.30400000e+05 -1.73501310e-02
1.30500000e+05 -1.73673135e-02
1.30500000e+05 -1.73672988e-02
1.30600000e+05 -1.73844075e-02
1.30600000e+05 -1.73843921e-02
1.30700000e+05 -1.74014353e-02
1.30700000e+05 -1.74014188e-02
1.30800000e+05 -1.74184072e-02
1.30800000e+05 -1.74183894e-02
1.30900000e+05 -1.74353362e-02
1.30900000e+05 -1.74353166e-02
1.31000000e+05 -1.74522379e-02
1.31000000e+05 -1.74522163e-02
1.31100000e+05 -1.74691316e-02
1.31100000e+05 -1.74691075e-02
1.31200000e+05 -1.74860404e-02
1.31200000e+05 -1.74860133e-02
1.31300000e+05 -1.75029914e-02
1.31300000e+05 -1.75029609e-02
1.31400000e+05 -1.75200168e-02
1.31400000e+05 -1.75199822e-02
1.31500000e+05 -1.75371540e-02
1.31500000e+05 -1.75371146e-02
1.31600000e+05 -1.75544459e-02
1.31600000e+05 -1.75544012e-02
1.31700000e+05 -1.75719422e-02
1.31700000e+05 -1.75718913e-02
1.31800000e+05 -1.75896991e-02
1.31800000e+05 -1.75896412e-02
1.31900000e+05 -1.76077804e-02
1.31900000e+05 -1.76077146e-02
1.32000000e+05 -1.76262577e-02
1.32000000e+05 -1.76261831e-02
1.32100000e+05 -1.76452110e-02
1.32100000e+05 -1.76451267e-02
1.32200000e+05 -1.76647294e-02
1.32200000e+05 -1.76646342e-02
1.32300000e+05 -1.76849110e-02
1.32300000e+05 -1.76848040e-02
1.32400000e+05 -1.77058642e-02
1.32400000e+05 -1.77057442e-02
1.32500000e+05 -1.77277070e-02
1.32500000e+05 -1.77275728e-02
1.32600000e+05 -1.77505681e-02
1.32600000e+05 -1.77504187e-02
1.32700000e+05 -1.77745872e-02
1.32700000e+05 -1.77744212e-02
1.32800000e+05 -1.77999143e-02
1.32800000e+05 -1.77997307e-02
1.32900000e+05 -1.78267109e-02
1.32900000e+05 -1.78265084e-02
1.33000000e+05 -1.78551493e-02
1.33000000e+05 -1.78549267e-02
1.33100000e+05 -1.78854127e-02
1.33100000e+05 -1.78851689e-02
1.33200000e+05 -1.79176951e-02
1.33200000e+05 -1.79174289e-02
1.33300000e+05 -1.79522009e-02
1.33300000e+05 -1.79519112e-02
1.33400000e+05 -1.79891445e-02
1.33400000e+05 -1.79888304e-02
1.33500000e+05 -1.80287498e-02
1.33500000e+05 -1.80284102e-02
1.33600000e+05 -1.80712494e-02
1.33600000e+05 -1.80708835e-02
1.33700000e+05 -1.81168840e-02
1.33700000e+05 -1.81164911e-02
1.33800000e+05 -1.81659014e-02
1.33800000e+05 -1.81654808e-02
1.33900000e+05 -1.82185551e-02
1.33900000e+05 -1.82181063e-02
1.34000000e+05 -1.82751038e-02
1.34000000e+05 -1.82746265e-02
1.34100000e+05 -1.83358094e-02
1.34100000e+05 -1.83353033e-02
1.34200000e+05 -1.84009359e-02
1.34200000e+05 -1.84004010e-02
1.34300000e+05 -1.84707476e-02
1.34300000e+05 -1.84701841e-02
1.34400000e+05 -1.85455077e-02
1.34400000e+05 -1.85449159e-02
1.34500000e+05 -1.86254763e-02
1.34500000e+05 -1.86248569e-02
1.34600000e+05 -1.87109087e-02
1.34600000e+05 -1.87102623e-02
1.34700000e+05 -1.88020530e-02
1.34700000e+05 -1.88013806e-02
1.34800000e+05 -1.88991486e-02
1.34800000e+05 -1.88984516e-02
1.34900000e+05 -1.90024239e-02
1.34900000e+05 -1.90017037e-02
1.35000000e+05 -1.91120942e-02
1.35000000e+05 -1.91113524e-02
1.35100000e+05 -1.92283593e-02
1.35100000e+05 -1.92275979e-02
1.35200000e+05 -1.93514021e-02
1.35200000e+05 -1.93506232e-02
1.35300000e+05 -1.94813856e-02
1.35300000e+05 -1.94805916e-02
1.35400000e+05 -1.96184515e-02
1.35400000e+05 -1.96176450e-02
1.35500000e+05 -1.97627181e-02
1.35500000e+05 -1.97619019e-02
1.35600000e+05 -1.99142783e-02
1.35600000e+05 -1.99134553e-02
1.35700000e+05 -2.00731978e-02
1.35700000e+05 -2.00723712e-02
1.35800000e+05 -2.02395135e-02
1.35800000e+05 -2.02386867e-02
1.35900000e+05 -2.04132324e-02
1.35900000e+05 -2.04124087e-02
1.36000000e+05 -2.05943296e-02
1.36000000e+05 -2.05935126e-02
1.36100000e+05 -2.07827477e-02
1.36100000e+05 -2.07819412e-02
1.36200000e+05 -2.09783961e-02
1.36200000e+05 -2.09776038e-02
1.36300000e+05 -2.11811497e-02
1.36300000e+05 -2.11803752e-02
1.36400000e+05 -2.13908489e-02
1.36400000e+05 -2.13900962e-02
1.36500000e+05 -2.16072998e-02
1.36500000e+05 -2.16065725e-02
1.36600000e+05 -2.18302734e-02
1.36600000e+05 -2.18295753e-02
1.36700000e+05 -2.20595070e-02
1.36700000e+05 -2.20588417e-02
1.36800000e+05 -2.22947043e-02
1.36800000e+05 -2.22940754e-02
1.36900000e+05 -2.25355366e-02
1.36900000e+05 -2.25349474e-02
1.37000000e+05 -2.27816437e-02
1.37000000e+05 -2.27810974e-02
1.37100000e+05 -2.30326359e-02
1.37100000e+05 -2.30321356e-02
1.37200000e+05 -2.32880955e-02
1.37200000e+05 -2.32876440e-02
1.37300000e+05 -2.35475790e-02
1.37300000e+05 -2.35471788e-02
1.37400000e+05 -2.38106191e-02
1.37400000e+05 -2.38102725e-02
1.37500000e+05 -2.40767273e-02
1.37500000e+05 -2.40764363e-02
1.37600000e+05 -2.43453970e-02
1.37600000e+05 -2.43451632e-02
1.37700000e+05 -2.46161056e-02
1.37700000e+05 -2.46159303e-02
1.37800000e+05 -2.48883184e-02
1.37800000e+05 -2.48882026e-02
1.37900000e+05 -2.51614909e-02
1.37900000e+05 -2.51614352e-02
1.38000000e+05 -2.54350727e-02
1.38000000e+05 -2.54350774e-02
1.38100000e+05 -2.57085105e-02
1.38100000e+05 -2.57085755e-02
1.38200000e+05 -2.59812516e-02
1.38200000e+05 -2.59813764e-02
1.38300000e+05 -2.62527472e-02
1.38300000e+05 -2.62529310e-02
1.38400000e+05 -2.65224556e-02
1.38400000e+05 -2.65226971e-02
1.38500000e+05 -2.67898456e-02
1.38500000e+05 -2.67901434e-02
1.38600000e+05 -2.70543998e-02
1.38600000e+05 -2.70547519e-02
1.38700000e+05 -2.73156172e-02
1.38700000e+05 -2.73160216e-02
1.38800000e+05 -2.75730168e-02
1.38800000e+05 -2.75734709e-02
1.38900000e+05 -2.78261397e-02
1.38900000e+05 -2.78266407e-02
1.39000000e+05 -2.80745517e-02
1.39000000e+05 -2.80750967e-02
1.39100000e+05 -2.83178460e-02
1.39100000e+05 -2.83184318e-02
1.39200000e+05 -2.85556449e-02
1.39200000e+05 -2.85562680e-02
1.39300000e+05 -2.87876017e-02
1.39300000e+05 -2.87882586e-02
1.39400000e+05 -2.90134020e-02
1.39400000e+05 -2.90140890e-02
1.39500000e+05 -2.92327655e-02
1.39500000e+05 -2.92334788e-02
1.39600000e+05 -2.94454462e-02
1.39600000e+05 -2.94461819e-02
1.39700000e+05 -2.96512336e-02
1.39700000e+05 -2.96519878e-02
1.39800000e+05 -2.98499526e-02
1.39800000e+05 -2.98507215e-02
1.39900000e+05 -3.00414641e-02
1.39900000e+05 -3.00422439e-02
1.40000000e+05 -3.02256643e-02
1.40000000e+05 -3.02264510e-02
1.40100000e+05 -3.04024843e-02
1.40100000e+05 -3.04032743e-02
1.40200000e+05 -3.05718894e-02
1.40200000e+05 -3.05726791e-02
1.40300000e+05 -3.07338781e-02
1.40300000e+05 -3.07346640e-02
1.40400000e+05 -3.08884806e-02
1.40400000e+05 -3.08892595e-02
1.40500000e+05 -3.10357578e-02
1.40500000e+05 -3.10365265e-02
1.40600000e+05 -3.11757991e-02
1.40600000e+05 -3.11765548e-02
1.40700000e+05 -3.13087210e-02
1.40700000e+05 -3.13094609e-02
1.40800000e+05 -3.14346649e-02
1.40800000e+05 -3.14353866e-02
1.40900000e+05 -3.15537950e-02
1.40900000e+05 -3.15544963e-02
1.41000000e+05 -3.16662964e-02
1.41000000e+05 -3.16669753e-02
1.41100000e+05 -3.17723725e-02
1.41100000e+05 -3.17730273e-02
1.41200000e+05 -3.18722430e-02
1.41200000e+05 -3.18728722e-02
1.41300000e+05 -3.19661413e-02
1.41300000e+05 -3.19667438e-02
1.41400000e+05 -3.20543127e-02
1.41400000e+05 -3.20548874e-02
1.41500000e+05 -3.21370115e-02
1.41500000e+05 -3.21375577e-02
1.41600000e+05 -3.22144992e-02
1.41600000e+05 -3.22150164e-02
1.41700000e+05 -3.22870424e-02
1.41700000e+05 -3.22875304e-02
1.41800000e+05 -3.23549105e-02
1.41800000e+05 -3.23553691e-02
1.41900000e+05 -3.24183738e-02
1.41900000e+05 -3.24188031e-02
1.42000000e+05 -3.24777017e-02
1.42000000e+05 -3.24781022e-02
1.42100000e+05 -3.25331613e-02
1.42100000e+05 -3.25335333e-02
1.42200000e+05 -3.25850152e-02
1.42200000e+05 -3.25853594e-02
1.42300000e+05 -3.26335205e-02
1.42300000e+05 -3.26338378e-02
1.42400000e+05 -3.26789277e-02
1.42400000e+05 -3.26792189e-02
1.42500000e+05 -3.27214791e-02
1.42500000e+05 -3.27217451e-02
1.42600000e+05 -3.27614081e-02
1.42600000e+05 -3.27616501e-02
1.42700000e+05 -3.27989385e-02
1.42700000e+05 -3.27991576e-02
1.42800000e+05 -3.28342835e-02
1.42800000e+05 -3.28344808e-02
1.42900000e+05 -3.28676455e-02
1.42900000e+05 -3.28678224e-02
1.43000000e+05 -3.28992157e-02
1.43000000e+05 -3.28993734e-02
1.43100000e+05 -3.29291736e-02
1.43100000e+05 -3.29293133e-02
1.43200000e+05 -3.29576872e-02
1.43200000e+05 -3.29578103e-02
1.43300000e+05 -3.29849128e-02
1.43300000e+05 -3.29850205e-02
1.43400000e+05 -3.30109951e-02
1.43400000e+05 -3.30110886e-02
1.43500000e+05 -3.30360676e-02
1.43500000e+05 -3.30361481e-02
1.43600000e+05 -3.30602526e-02
1.43600000e+05 -3.30603213e-02
1.43700000e+05 -3.30836617e-02
1.43700000e+05 -3.30837197e-02
1.43800000e+05 -3.31063962e-02
1.43800000e+05 -3.31064445e-02
1.43900000e+05 -3.31285476e-02
1.43900000e+05 -3.31285873e-02
1.44000000e+05 -3.31501981e-02
1.44000000e+05 -3.31502301e-02
1.44100000e+05 -3.31714211e-02
1.44100000e+05 -3.31714463e-02
1.44200000e+05 -3.31922817e-02
1.44200000e+05 -3.31923009e-02
1.44300000e+05 -3.32128375e-02
1.44300000e+05 -3.32128514e-02
1.44400000e+05 -3.32331388e-02
1.44400000e+05 -3.32331482e-02
1.44500000e+05 -3.32532296e-02
1.44500000e+05 -3.32532350e-02
1.44600000e+05 -3.32731479e-02
1.44600000e+05 -3.32731500e-02
1.44700000e+05 -3.32929263e-02
1.44700000e+05 -3.32929256e-02
1.44800000e+05 -3.33125927e-02
1.44800000e+05 -3.33125896e-02
1.44900000e+05 -3.33321705e-02
1.44900000e+05 -3.33321654e-02
1.45000000e+05 -3.33516793e-02
1.45000000e+05 -3.33516726e-02
1.45100000e+05 -3.33711353e-02
1.45100000e+05 -3.33711273e-02
1.45200000e+05 -3.33905519e-02
1.45200000e+05 -3.33905428e-02
1.45300000e+05 -3.34099397e-02
1.45300000e+05 -3.34099298e-02
1.45400000e+05 -3.34293072e-02
1.45400000e+05 -3.34292967e-02
1.45500000e+05 -3.34486611e-02
1.45500000e+05 -3.34486501e-02
1.45600000e+05 -3.34680063e-02
1.45600000e+05 -3.34679950e-02
1.45700000e+05 -3.34873466e-02
1.45700000e+05 -3.34873351e-02
1.45800000e+05 -3.35066846e-02
1.45800000e+05 -3.35066730e-02
1.45900000e+05 -3.35260220e-02
1.45900000e+05 -3.35260103e-02
1.46000000e+05 -3.35453599e-02
1.46000000e+05 -3.35453483e-02
1.46100000e+05 -3.35646988e-02
1.46100000e+05 -3.35646872e-02
1.46200000e+05 -3.35840387e-02
1.46200000e+05 -3.35840272e-02
1.46300000e+05 -3.36033796e-02
1.46300000e+05 -3.36033682e-02
1.46400000e+05 -3.36227208e-02
1.46400000e+05 -3.36227095e-02
1.46500000e+05 -3.36420620e-02
1.46500000e+05 -3.36420508e-02
1.46600000e+05 -3.36614024e-02
1.46600000e+05 -3.36613913e-02
1.46700000e+05 -3.36807414e-02
1.46700000e+05 -3.36807304e-02
1.46800000e+05 -3.37000783e-02
1.46800000e+05 -3.37000675e-02
1.46900000e+05 -3.37194126e-02
1.46900000e+05 -3.37194019e-02
1.47000000e+05 -3.37387437e-02
1.47000000e+05 -3.37387331e-02
1.47100000e+05 -3.37580711e-02
1.47100000e+05 -3.37580606e-02
1.47200000e+05 -3.37773944e-02
1.47200000e+05 -3.37773839e-02
1.47300000e+05 -3.37967132e-02
1.47300000e+05 -3.37967028e-02
1.47400000e+05 -3.38160273e-02
1.47400000e+05 -3.38160169e-02
1.47500000e+05 -3.38353365e-02
1.47500000e+05 -3.38353262e-02
1.47600000e+05 -3.38546406e-02
1.47600000e+05 -3.38546304e-02
1.47700000e+05 -3.38739397e-02
1.47700000e+05 -3.38739294e-02
1.47800000e+05 -3.38932336e-02
1.47800000e+05 -3.38932234e-02
1.47900000e+05 -3.39125224e-02
1.47900000e+05 -3.39125122e-02
1.48000000e+05 -3.39318062e-02
1.48000000e+05 -3.39317961e-02
1.48100000e+05 -3.39510851e-02
1.48100000e+05 -3.39510750e-02
1.48200000e+05 -3.39703592e-02
1.48200000e+05 -3.39703491e-02
1.48300000e+05 -3.39896287e-02
1.48300000e+05 -3.39896186e-02
1.48400000e+05 -3.40088937e-02
1.48400000e+05 -3.40088837e-02
1.48500000e+05 -3.40281545e-02
1.48500000e+05 -3.40281444e-02
1.48600000e+05 -3.40474111e-02
1.48600000e+05 -3.40474011e-02
1.48700000e+05 -3.40666639e-02
1.48700000e+05 -3.40666539e-02
1.48800000e+05 -3.40859130e-02
1.48800000e+05 -3.40859030e-02
1.48900000e+05 -3.41051585e-02
1.48900000e+05 -3.41051485e-02
1.49000000e+05 -3.41244008e-02
1.49000000e+05 -3.41243908e-02
1.49100000e+05 -3.41436400e-02
1.49100000e+05 -3.41436300e-02
1.49200000e+05 -3.41628762e-02
1.49200000e+05 -3.41628662e-02
1.49300000e+05 -3.41821097e-02
1.49300000e+05 -3.41820998e-02
1.49400000e+05 -3.42013407e-02
1.49400000e+05 -3.42013308e-02
1.49500000e+05 -3.42205693e-02
1.49500000e+05 -3.42205594e-02
1.49600000e+05 -3.42397958e-02
1.49600000e+05 -3.42397859e-02
1.49700000e+05 -3.42590202e-02
1.49700000e+05 -3.42590103e-02
1.49800000e+05 -3.42782428e-02
1.49800000e+05 -3.42782330e-02
1.49900000e+05 -3.42974638e-02
1.49900000e+05 -3.42974540e-02
1.50000000e+05 -3.43166833e-02
1.50000000e+05 -3.43166735e-02
1.50100000e+05 -3.43359015e-02
1.50100000e+05 -3.43358917e-02
1.50200000e+05 -3.43551185e-02
1.50200000e+05 -3.43551087e-02
1.50300000e+05 -3.43743346e-02
1.50300000e+05 -3.43743248e-02
1.50400000e+05 -3.43935499e-02
1.50400000e+05 -3.43935401e-02
1.50500000e+05 -3.44127644e-02
1.50500000e+05 -3.44127547e-02
1.50600000e+05 -3.44319785e-02
1.50600000e+05 -3.44319688e-02
1.50700000e+05 -3.44511923e-02
1.50700000e+05 -3.44511825e-02
1.50800000e+05 -3.44704059e-02
1.50800000e+05 -3.44703961e-02
1.50900000e+05 -3.44896194e-02
1.50900000e+05 -3.44896097e-02
1.51000000e+05 -3.45088331e-02
1.51000000e+05 -3.45088234e-02
1.51100000e+05 -3.45280471e-02
1.51100000e+05 -3.45280374e-02
1.51200000e+05 -3.45472615e-02
1.51200000e+05 -3.45472518e-02
1.51300000e+05 -3.45664765e-02
1.51300000e+05 -3.45664669e-02
1.51400000e+05 -3.45856923e-02
1.51400000e+05 -3.45856827e-02
1.51500000e+05 -3.46049091e-02
1.51500000e+05 -3.46048994e-02
1.51600000e+05 -3.46241268e-02
1.51600000e+05 -3.46241172e-02
1.51700000e+05 -3.46433458e-02
1.51700000e+05 -3.46433362e-02
1.51800000e+05 -3.46625662e-02
1.51800000e+05 -3.46625566e-02
1.51900000e+05 -3.46817881e-02
1.51900000e+05 -3.46817785e-02
1.52000000e+05 -3.47010117e-02
1.52000000e+05 -3.47010022e-02
1.52100000e+05 -3.47202372e-02
1.52100000e+05 -3.47202276e-02
1.52200000e+05 -3.47394646e-02
1.52200000e+05 -3.47394550e-02
1.52300000e+05 -3.47586941e-02
1.52300000e+05 -3.47586845e-02
1.52400000e+05 -3.47779259e-02
1.52400000e+05 -3.47779163e-02
1.52500000e+05 -3.47971601e-02
1.52500000e+05 -3.47971506e-02
1.52600000e+05 -3.48163969e-02
1.52600000e+05 -3.48163874e-02
1.52700000e+05 -3.48356364e-02
1.52700000e+05 -3.48356269e-02
1.52800000e+05 -3.48548788e-02
1.52800000e+05 -3.48548693e-02
1.52900000e+05 -3.48741242e-02
1.52900000e+05 -3.48741147e-02
1.53000000e+05 -3.48933727e-02
1.53000000e+05 -3.48933633e-02
1.53100000e+05 -3.49126246e-02
1.53100000e+05 -3.49126151e-02
1.53200000e+05 -3.49318799e-02
1.53200000e+05 -3.49318704e-02
1.53300000e+05 -3.49511387e-02
1.53300000e+05 -3.49511293e-02
1.53400000e+05 -3.49704014e-02
1.53400000e+05 -3.49703919e-02
1.53500000e+05 -3.49896678e-02
1.53500000e+05 -3.49896584e-02
1.53600000e+05 -3.50089383e-02
1.53600000e+05 -3.50089289e-02
1.53700000e+05 -3.50282130e-02
1.53700000e+05 -3.50282036e-02
1.53800000e+05 -3.50474919e-02
1.53800000e+05 -3.50474825e-02
1.53900000e+05 -3.50667753e-02
1.53900000e+05 -3.50667659e-02
1.54000000e+05 -3.50860632e-02
1.54000000e+05 -3.50860538e-02
1.54100000e+05 -3.51053558e-02
1.54100000e+05 -3.51053465e-02
1.54200000e+05 -3.51246533e-02
1.54200000e+05 -3.51246440e-02
1.54300000e+05 -3.51439558e-02
1.54300000e+05 -3.51439464e-02
1.54400000e+05 -3.51632633e-02
1.54400000e+05 -3.51632540e-02
1.54500000e+05 -3.51825762e-02
1.54500000e+05 -3.51825672e-02
1.54600000e+05 -3.52018940e-02
1.54600000e+05 -3.52018834e-02
1.54700000e+05 -3.52212201e-02
1.54700000e+05 -3.52212184e-02
1.54800000e+05 -3.52405369e-02
1.54800000e+05 -3.52404858e-02
1.54900000e+05 -3.52599414e-02
1.54900000e+05 -3.52601817e-02
1.55000000e+05 -3.52789025e-02
1.55000000e+05 -3.52784653e-02
1.55100000e+05 -3.52971789e-02
1.55100000e+05 -3.52974198e-02
1.55200000e+05 -3.53168562e-02
1.55200000e+05 -3.53168053e-02
1.55300000e+05 -3.53360914e-02
1.55300000e+05 -3.53360897e-02
1.55400000e+05 -3.53553797e-02
1.55400000e+05 -3.53553692e-02
1.55500000e+05 -3.53746356e-02
1.55500000e+05 -3.53746267e-02
1.55600000e+05 -3.53938748e-02
1.55600000e+05 -3.53938656e-02
1.55700000e+05 -3.54130947e-02
1.55700000e+05 -3.54130856e-02
1.55800000e+05 -3.54322960e-02
1.55800000e+05 -3.54322869e-02
1.55900000e+05 -3.54514789e-02
1.55900000e+05 -3.54514698e-02
1.56000000e+05 -3.54706436e-02
1.56000000e+05 -3.54706345e-02
1.56100000e+05 -3.54897903e-02
1.56100000e+05 -3.54897812e-02
1.56200000e+05 -3.55089191e-02
1.56200000e+05 -3.55089101e-02
1.56300000e+05 -3.55280305e-02
1.56300000e+05 -3.55280215e-02
1.56400000e+05 -3.55471244e-02
1.56400000e+05 -3.55471155e-02
1.56500000e+05 -3.55662013e-02
1.56500000e+05 -3.55661923e-02
1.56600000e+05 -3.55852611e-02
1.56600000e+05 -3.55852522e-02
1.56700000e+05 -3.56043042e-02
1.56700000e+05 -3.56042953e-02
1.56800000e+05 -3.56233308e-02
1.56800000e+05 -3.56233220e-02
1.56900000e+05 -3.56423411e-02
1.56900000e+05 -3.56423322e-02
1.57000000e+05 -3.56613352e-02
1.57000000e+05 -3.56613264e-02
1.57100000e+05 -3.56803134e-02
1.57100000e+05 -3.56803046e-02
1.57200000e+05 -3.56992759e-02
1.57200000e+05 -3.56992671e-02
1.57300000e+05 -3.57182228e-02
1.57300000e+05 -3.57182140e-02
1.57400000e+05 -3.57371543e-02
1.57400000e+05 -3.57371456e-02
1.57500000e+05 -3.57560707e-02
1.57500000e+05 -3.57560620e-02
1.57600000e+05 -3.57749722e-02
1.57600000e+05 -3.57749635e-02
1.57700000e+05 -3.57938589e-02
1.57700000e+05 -3.57938501e-02
1.57800000e+05 -3.58127309e-02
1.57800000e+05 -3.58127222e-02
1.57900000e+05 -3.58315886e-02
1.57900000e+05 -3.58315799e-02
1.58000000e+05 -3.58504321e-02
1.58000000e+05 -3.58504234e-02
1.58100000e+05 -3.58692615e-02
1.58100000e+05 -3.58692529e-02
1.58200000e+05 -3.58880771e-02
1.58200000e+05 -3.58880685e-02
1.58300000e+05 -3.59068790e-02
1.58300000e+05 -3.59068704e-02
1.58400000e+05 -3.59256675e-02
1.58400000e+05 -3.59256589e-02
1.58500000e+05 -3.59444426e-02
1.58500000e+05 -3.59444340e-02
1.58600000e+05 -3.59632046e-02
1.58600000e+05 -3.59631961e-02
1.58700000e+05 -3.59819537e-02
1.58700000e+05 -3.59819451e-02
1.58800000e+05 -3.60006899e-02
1.58800000e+05 -3.60006814e-02
1.58900000e+05 -3.60194136e-02
1.58900000e+05 -3.60194050e-02
1.59000000e+05 -3.60381248e-02
1.59000000e+05 -3.60381163e-02
1.59100000e+05 -3.60568237e-02
1.59100000e+05 -3.60568152e-02
1.59200000e+05 -3.60755106e-02
1.59200000e+05 -3.60755021e-02
1.59300000e+05 -3.60941855e-02
1.59300000e+05 -3.60941770e-02
1.59400000e+05 -3.61128486e-02
1.59400000e+05 -3.61128402e-02
1.59500000e+05 -3.61315002e-02
1.59500000e+05 -3.61314918e-02
1.59600000e+05 -3.61501403e-02
1.59600000e+05 -3.61501319e-02
1.59700000e+05 -3.61687692e-02
1.59700000e+05 -3.61687608e-02
1.59800000e+05 -3.61873869e-02
1.59800000e+05 -3.61873786e-02
1.59900000e+05 -3.62059937e-02
1.59900000e+05 -3.62059854e-02
1.60000000e+05 -3.62245898e-02
1.60000000e+05 -3.62245814e-02
1.60100000e+05 -3.62431751e-02
1.60100000e+05 -3.62431668e-02
1.60200000e+05 -3.62617501e-02
1.60200000e+05 -3.62617418e-02
1.60300000e+05 -3.62803146e-02
1.60300000e+05 -3.62803064e-02
1.60400000e+05 -3.62988691e-02
1.60400000e+05 -3.62988608e-02
1.60500000e+05 -3.63174135e-02
1.60500000e+05 -3.63174053e-02
1.60600000e+05 -3.63359481e-02
1.60600000e+05 -3.63359399e-02
1.60700000e+05 -3.63544730e-02
1.60700000e+05 -3.63544647e-02
1.60800000e+05 -3.63729883e-02
1.60800000e+05 -3.63729801e-02
1.60900000e+05 -3.63914942e-02
1.60900000e+05 -3.63914860e-02
1.61000000e+05 -3.64099909e-02
1.61000000e+05 -3.64099827e-02
1.61100000e+05 -3.64284784e-02
1.61100000e+05 -3.64284703e-02
1.61200000e+05 -3.64469570e-02
1.61200000e+05 -3.64469489e-02
1.61300000e+05 -3.64654268e-02
1.61300000e+05 -3.64654187e-02
1.61400000e+05 -3.64838880e-02
1.61400000e+05 -3.64838798e-02
1.61500000e+05 -3.65023406e-02
1.61500000e+05 -3.65023325e-02
1.61600000e+05 -3.65207848e-02
1.61600000e+05 -3.65207767e-02
1.61700000e+05 -3.65392207e-02
1.61700000e+05 -3.65392126e-02
1.61800000e+05 -3.65576485e-02
1.61800000e+05 -3.65576404e-02
1.61900000e+05 -3.65760682e-02
1.61900000e+05 -3.65760602e-02
1.62000000e+05 -3.65944801e-02
1.62000000e+05 -3.65944721e-02
1.62100000e+05 -3.66128843e-02
1.62100000e+05 -3.66128763e-02
1.62200000e+05 -3.66312810e-02
1.62200000e+05 -3.66312730e-02
1.62300000e+05 -3.66496704e-02
1.62300000e+05 -3.66496624e-02
1.62400000e+05 -3.66680529e-02
1.62400000e+05 -3.66680449e-02
1.62500000e+05 -3.66864287e-02
1.62500000e+05 -3.66864208e-02
1.62600000e+05 -3.67047980e-02
1.62600000e+05 -3.67047901e-02
1.62700000e+05 -3.67231611e-02
1.62700000e+05 -3.67231532e-02
1.62800000e+05 -3.67415179e-02
1.62800000e+05 -3.67415100e-02
1.62900000e+05 -3.67598680e-02
1.62900000e+05 -3.67598601e-02
1.63000000e+05 -3.67782109e-02
1.63000000e+05 -3.67782028e-02
1.63100000e+05 -3.67965455e-02
1.63100000e+05 -3.67965373e-02
1.63200000e+05 -3.68148705e-02
1.63200000e+05 -3.68148620e-02
1.63300000e+05 -3.68331840e-02
1.63300000e+05 -3.68331753e-02
1.63400000e+05 -3.68514840e-02
1.63400000e+05 -3.68514750e-02
1.63500000e+05 -3.68697684e-02
1.63500000e+05 -3.68697591e-02
1.63600000e+05 -3.68880351e-02
1.63600000e+05 -3.68880256e-02
1.63700000e+05 -3.69062826e-02
1.63700000e+05 -3.69062729e-02
1.63800000e+05 -3.69245096e-02
1.63800000e+05 -3.69244998e-02
1.63900000e+05 -3.69427157e-02
1.63900000e+05 -3.69427059e-02
1.64000000e+05 -3.69609014e-02
1.64000000e+05 -3.69608917e-02
1.64100000e+05 -3.69790679e-02
1.64100000e+05 -3.69790585e-02
1.64200000e+05 -3.69972178e-02
1.64200000e+05 -3.69972086e-02
1.64300000e+05 -3.70153540e-02
1.64300000e+05 -3.70153454e-02
1.64400000e+05 -3.70334808e-02
1.64400000e+05 -3.70334727e-02
1.64500000e+05 -3.70516026e-02
1.64500000e+05 -3.70515951e-02
1.64600000e+05 -3.70697242e-02
1.64600000e+05 -3.70697174e-02
1.64700000e+05 -3.70878508e-02
1.64700000e+05 -3.70878446e-02
1.64800000e+05 -3.71059872e-02
1.64800000e+05 -3.71059816e-02
1.64900000e+05 -3.71241383e-02
1.64900000e+05 -3.71241333e-02
1.65000000e+05 -3.71423083e-02
1.65000000e+05 -3.71423039e-02
1.65100000e+05 -3.71605013e-02
1.65100000e+05 -3.71604973e-02
1.65200000e+05 -3.71787206e-02
1.65200000e+05 -3.71787170e-02
1.65300000e+05 -3.71969693e-02
1.65300000e+05 -3.71969661e-02
1.65400000e+05 -3.72152499e-02
1.65400000e+05 -3.72152471e-02
1.65500000e+05 -3.72335647e-02
1.65500000e+05 -3.72335622e-02
1.65600000e+05 -3.72519155e-02
1.65600000e+05 -3.72519132e-02
1.65700000e+05 -3.72703040e-02
1.65700000e+05 -3.72703018e-02
1.65800000e+05 -3.72887315e-02
1.65800000e+05 -3.72887295e-02
1.65900000e+05 -3.73071993e-02
1.65900000e+05 -3.73071976e-02
1.66000000e+05 -3.73257089e-02
1.66000000e+05 -3.73257073e-02
1.66100000e+05 -3.73442612e-02
1.66100000e+05 -3.73442598e-02
1.66200000e+05 -3.73628576e-02
1.66200000e+05 -3.73628563e-02
1.66300000e+05 -3.73814991e-02
1.66300000e+05 -3.73814980e-02
1.66400000e+05 -3.74001869e-02
1.66400000e+05 -3.74001860e-02
1.66500000e+05 -3.74189223e-02
1.66500000e+05 -3.74189216e-02
1.66600000e+05 -3.74377065e-02
1.66600000e+05 -3.74377059e-02
1.66700000e+05 -3.74565407e-02
1.66700000e+05 -3.74565403e-02
1.66800000e+05 -3.74754262e-02
1.66800000e+05 -3.74754260e-02
1.66900000e+05 -3.74943643e-02
1.66900000e+05 -3.74943642e-02
1.67000000e+05 -3.75133563e-02
1.67000000e+05 -3.75133564e-02
1.67100000e+05 -3.75324036e-02
1.67100000e+05 -3.75324039e-02
1.67200000e+05 -3.75515075e-02
1.67200000e+05 -3.75515080e-02
1.67300000e+05 -3.75706694e-02
1.67300000e+05 -3.75706702e-02
1.67400000e+05 -3.75898909e-02
1.67400000e+05 -3.75898918e-02
1.67500000e+05 -3.76091733e-02
1.67500000e+05 -3.76091745e-02
1.67600000e+05 -3.76285182e-02
1.67600000e+05 -3.76285195e-02
1.67700000e+05 -3.76479270e-02
1.67700000e+05 -3.76479286e-02
1.67800000e+05 -3.76674014e-02
1.67800000e+05 -3.76674032e-02
1.67900000e+05 -3.76869430e-02
1.67900000e+05 -3.76869450e-02
1.68000000e+05 -3.77065532e-02
1.68000000e+05 -3.77065555e-02
1.68100000e+05 -3.77262340e-02
1.68100000e+05 -3.77262365e-02
1.68200000e+05 -3.77459868e-02
1.68200000e+05 -3.77459896e-02
1.68300000e+05 -3.77658135e-02
1.68300000e+05 -3.77658165e-02
1.68400000e+05 -3.77857159e-02
1.68400000e+05 -3.77857191e-02
1.68500000e+05 -3.78056957e-02
1.68500000e+05 -3.78056992e-02
1.68600000e+05 -3.78257548e-02
1.68600000e+05 -3.78257586e-02
1.68700000e+05 -3.78458951e-02
1.68700000e+05 -3.78458992e-02
1.68800000e+05 -3.78661186e-02
1.68800000e+05 -3.78661229e-02
1.68900000e+05 -3.78864272e-02
1.68900000e+05 -3.78864318e-02
1.69000000e+05 -3.79068229e-02
1.69000000e+05 -3.79068279e-02
1.69100000e+05 -3.79273080e-02
1.69100000e+05 -3.79273132e-02
1.69200000e+05 -3.79478844e-02
1.69200000e+05 -3.79478899e-02
1.69300000e+05 -3.79685543e-02
1.69300000e+05 -3.79685602e-02
1.69400000e+05 -3.79893201e-02
1.69400000e+05 -3.79893263e-02
1.69500000e+05 -3.80101839e-02
1.69500000e+05 -3.80101904e-02
1.69600000e+05 -3.80311481e-02
1.69600000e+05 -3.80311550e-02
1.69700000e+05 -3.80522151e-02
1.69700000e+05 -3.80522224e-02
1.69800000e+05 -3.80733875e-02
1.69800000e+05 -3.80733951e-02
1.69900000e+05 -3.80946676e-02
1.69900000e+05 -3.80946755e-02
1.70000000e+05 -3.81160580e-02
1.70000000e+05 -3.81160664e-02
1.70100000e+05 -3.81375615e-02
1.70100000e+05 -3.81375702e-02
1.70200000e+05 -3.81591807e-02
1.70200000e+05 -3.81591898e-02
1.70300000e+05 -3.81809184e-02
1.70300000e+05 -3.81809279e-02
1.70400000e+05 -3.82027774e-02
1.70400000e+05 -3.82027874e-02
1.70500000e+05 -3.82247608e-02
1.70500000e+05 -3.82247712e-02
1.70600000e+05 -3.82468714e-02
1.70600000e+05 -3.82468823e-02
1.70700000e+05 -3.82691124e-02
1.70700000e+05 -3.82691238e-02
1.70800000e+05 -3.82914870e-02
1.70800000e+05 -3.82914988e-02
1.70900000e+05 -3.83139984e-02
1.70900000e+05 -3.83140106e-02
1.71000000e+05 -3.83366499e-02
1.71000000e+05 -3.83366627e-02
1.71100000e+05 -3.83594450e-02
1.71100000e+05 -3.83594582e-02
1.71200000e+05 -3.83823872e-02
1.71200000e+05 -3.83824010e-02
1.71300000e+05 -3.84054800e-02
1.71300000e+05 -3.84054944e-02
1.71400000e+05 -3.84287274e-02
1.71400000e+05 -3.84287423e-02
1.71500000e+05 -3.84521329e-02
1.71500000e+05 -3.84521484e-02
1.71600000e+05 -3.84757007e-02
1.71600000e+05 -3.84757167e-02
1.71700000e+05 -3.84994346e-02
1.71700000e+05 -3.84994513e-02
1.71800000e+05 -3.85233389e-02
1.71800000e+05 -3.85233562e-02
1.71900000e+05 -3.85474178e-02
1.71900000e+05 -3.85474357e-02
1.72000000e+05 -3.85716758e-02
1.72000000e+05 -3.85716943e-02
1.72100000e+05 -3.85961172e-02
1.72100000e+05 -3.85961365e-02
1.72200000e+05 -3.86207468e-02
1.72200000e+05 -3.86207668e-02
1.72300000e+05 -3.86455694e-02
1.72300000e+05 -3.86455901e-02
1.72400000e+05 -3.86705899e-02
1.72400000e+05 -3.86706113e-02
1.72500000e+05 -3.86958133e-02
1.72500000e+05 -3.86958354e-02
1.72600000e+05 -3.87212448e-02
1.72600000e+05 -3.87212677e-02
1.72700000e+05 -3.87468897e-02
1.72700000e+05 -3.87469135e-02
1.72800000e+05 -3.87727537e-02
1.72800000e+05 -3.87727782e-02
1.72900000e+05 -3.87988422e-02
1.72900000e+05 -3.87988676e-02
1.73000000e+05 -3.88251612e-02
1.73000000e+05 -3.88251875e-02
1.73100000e+05 -3.88517167e-02
1.73100000e+05 -3.88517439e-02
1.73200000e+05 -3.88785148e-02
1.73200000e+05 -3.88785430e-02
1.73300000e+05 -3.89055619e-02
1.73300000e+05 -3.89055910e-02
1.73400000e+05 -3.89328645e-02
1.73400000e+05 -3.89328946e-02
1.73500000e+05 -3.89604292e-02
1.73500000e+05 -3.89604603e-02
1.73600000e+05 -3.89882631e-02
1.73600000e+05 -3.89882952e-02
1.73700000e+05 -3.90163731e-02
1.73700000e+05 -3.90164063e-02
1.73800000e+05 -3.90447665e-02
1.73800000e+05 -3.90448008e-02
1.73900000e+05 -3.90734509e-02
1.73900000e+05 -3.90734863e-02
1.74000000e+05 -3.91024338e-02
1.74000000e+05 -3.91024705e-02
1.74100000e+05 -3.91317232e-02
1.74100000e+05 -3.91317610e-02
1.74200000e+05 -3.91613271e-02
1.74200000e+05 -3.91613662e-02
1.74300000e+05 -3.91912538e-02
1.74300000e+05 -3.91912941e-02
1.74400000e+05 -3.92215118e-02
1.74400000e+05 -3.92215534e-02
1.74500000e+05 -3.92521097e-02
1.74500000e+05 -3.92521526e-02
1.74600000e+05 -3.92830564e-02
1.74600000e+05 -3.92831006e-02
1.74700000e+05 -3.93143609e-02
1.74700000e+05 -3.93144066e-02
1.74800000e+05 -3.93460326e-02
1.74800000e+05 -3.93460796e-02
1.74900000e+05 -3.93780809e-02
1.74900000e+05 -3.93781294e-02
1.75000000e+05 -3.94105154e-02
1.75000000e+05 -3.94105653e-02
1.75100000e+05 -3.94433459e-02
1.75100000e+05 -3.94433973e-02
1.75200000e+05 -3.94765824e-02
1.75200000e+05 -3.94766354e-02
1.75300000e+05 -3.95102352e-02
1.75300000e+05 -3.95102897e-02
1.75400000e+05 -3.95443144e-02
1.75400000e+05 -3.95443705e-02
1.75500000e+05 -3.95788306e-02
1.75500000e+05 -3.95788883e-02
1.75600000e+05 -3.96137944e-02
1.75600000e+05 -3.96138537e-02
1.75700000e+05 -3.96492165e-02
1.75700000e+05 -3.96492775e-02
1.75800000e+05 -3.96851078e-02
1.75800000e+05 -3.96851705e-02
1.75900000e+05 -3.97214793e-02
1.75900000e+05 -3.97215437e-02
1.76000000e+05 -3.97583422e-02
1.76000000e+05 -3.97584083e-02
1.76100000e+05 -3.97957077e-02
1.76100000e+05 -3.97957755e-02
1.76200000e+05 -3.98335870e-02
1.76200000e+05 -3.98336566e-02
1.76300000e+05 -3.98719916e-02
1.76300000e+05 -3.98720629e-02
1.76400000e+05 -3.99109329e-02
1.76400000e+05 -3.99110060e-02
1.76500000e+05 -3.99504226e-02
1.76500000e+05 -3.99504975e-02
1.76600000e+05 -3.99904722e-02
1.76600000e+05 -3.99905489e-02
1.76700000e+05 -4.00310935e-02
1.76700000e+05 -4.00311720e-02
1.76800000e+05 -4.00722981e-02
1.76800000e+05 -4.00723785e-02
1.76900000e+05 -4.01140979e-02
1.76900000e+05 -4.01141801e-02
1.77000000e+05 -4.01565046e-02
1.77000000e+05 -4.01565886e-02
1.77100000e+05 -4.01995300e-02
1.77100000e+05 -4.01996160e-02
1.77200000e+05 -4.02431861e-02
1.77200000e+05 -4.02432739e-02
1.77300000e+05 -4.02874846e-02
1.77300000e+05 -4.02875743e-02
1.77400000e+05 -4.03324374e-02
1.77400000e+05 -4.03325289e-02
1.77500000e+05 -4.03780562e-02
1.77500000e+05 -4.03781495e-02
1.77600000e+05 -4.04243527e-02
1.77600000e+05 -4.04244479e-02
1.77700000e+05 -4.04713385e-02
1.77700000e+05 -4.04714355e-02
1.77800000e+05 -4.05190252e-02
1.77800000e+05 -4.05191241e-02
1.77900000e+05 -4.05674241e-02
1.77900000e+05 -4.05675248e-02
1.78000000e+05 -4.06165464e-02
1.78000000e+05 -4.06166489e-02
1.78100000e+05 -4.06664032e-02
1.78100000e+05 -4.06665075e-02
1.78200000e+05 -4.07170052e-02
1.78200000e+05 -4.07171112e-02
1.78300000e+05 -4.07683630e-02
1.78300000e+05 -4.07684707e-02
1.78400000e+05 -4.08204867e-02
1.78400000e+05 -4.08205961e-02
1.78500000e+05 -4.08733863e-02
1.78500000e+05 -4.08734972e-02
1.78600000e+05 -4.09270712e-02
1.78600000e+05 -4.09271837e-02
1.78700000e+05 -4.09815505e-02
1.78700000e+05 -4.09816646e-02
1.78800000e+05 -4.10368331e-02
1.78800000e+05 -4.10369485e-02
1.78900000e+05 -4.10929270e-02
1.78900000e+05 -4.10930438e-02
1.79000000e+05 -4.11498400e-02
1.79000000e+05 -4.11499581e-02
1.79100000e+05 -4.12075795e-02
1.79100000e+05 -4.12076988e-02
1.79200000e+05 -4.12661521e-02
1.79200000e+05 -4.12662726e-02
1.79300000e+05 -4.13255640e-02
1.79300000e+05 -4.13256856e-02
1.79400000e+05 -4.13858211e-02
1.79400000e+05 -4.13859437e-02
1.79500000e+05 -4.14469284e-02
1.79500000e+05 -4.14470519e-02
1.79600000e+05 -4.15088906e-02
1.79600000e+05 -4.15090150e-02
1.79700000e+05 -4.15717119e-02
1.79700000e+05 -4.15718371e-02
1.79800000e+05 -4.16353961e-02
1.79800000e+05 -4.16355220e-02
1.79900000e+05 -4.16999462e-02
1.79900000e+05 -4.17000728e-02
1.80000000e+05 -4.17653651e-02
1.80000000e+05 -4.17654922e-02
1.80100000e+05 -4.18316551e-02
1.80100000e+05 -4.18317828e-02
1.80200000e+05 -4.18988182e-02
1.80200000e+05 -4.18989464e-02
1.80300000e+05 -4.19668560e-02
1.80300000e+05 -4.19669846e-02
1.80400000e+05 -4.20357698e-02
1.80400000e+05 -4.20358988e-02
1.80500000e+05 -4.21055606e-02
1.80500000e+05 -4.21056900e-02
1.80600000e+05 -4.21762292e-02
1.80600000e+05 -4.21763588e-02
1.80700000e+05 -4.22477760e-02
1.80700000e+05 -4.22479059e-02
1.80800000e+05 -4.23202013e-02
1.80800000e+05 -4.23203314e-02
1.80900000e+05 -4.23935051e-02
1.80900000e+05 -4.23936355e-02
1.81000000e+05 -4.24676875e-02
1.81000000e+05 -4.24678181e-02
1.81100000e+05 -4.25427481e-02
1.81100000e+05 -4.25428788e-02
1.81200000e+05 -4.26186865e-02
1.81200000e+05 -4.26188174e-02
1.81300000e+05 -4.26955023e-02
1.81300000e+05 -4.26956333e-02
1.81400000e+05 -4.27731946e-02
1.81400000e+05 -4.27733257e-02
1.81500000e+05 -4.28517627e-02
1.81500000e+05 -4.28518939e-02
1.81600000e+05 -4.29312056e-02
1.81600000e+05 -4.29313368e-02
1.81700000e+05 -4.30115220e-02
1.81700000e+05 -4.30116533e-02
1.81800000e+05 -4.30927107e-02
1.81800000e+05 -4.30928419e-02
1.81900000e+05 -4.31747700e-02
1.81900000e+05 -4.31749012e-02
1.82000000e+05 -4.32576983e-02
1.82000000e+05 -4.32578295e-02
1.82100000e+05 -4.33414937e-02
1.82100000e+05 -4.33416247e-02
1.82200000e+05 -4.34261539e-02
1.82200000e+05 -4.34262848e-02
1.82300000e+05 -4.35116765e-02
1.82300000e+05 -4.35118072e-02
1.82400000e+05 -4.35980588e-02
1.82400000e+05 -4.35981894e-02
1.82500000e+05 -4.36852979e-02
1.82500000e+05 -4.36854282e-02
1.82600000e+05 -4.37733906e-02
1.82600000e+05 -4.37735206e-02
1.82700000e+05 -4.38623334e-02
1.82700000e+05 -4.38624631e-02
1.82800000e+05 -4.39521226e-02
1.82800000e+05 -4.39522518e-02
1.82900000e+05 -4.40427539e-02
1.82900000e+05 -4.40428828e-02
1.83000000e+05 -4.41342233e-02
1.83000000e+05 -4.41343517e-02
1.83100000e+05 -4.42265260e-02
1.83100000e+05 -4.42266539e-02
1.83200000e+05 -4.43196573e-02
1.83200000e+05 -4.43197846e-02
1.83300000e+05 -4.44136120e-02
1.83300000e+05 -4.44137388e-02
1.83400000e+05 -4.45083849e-02
1.83400000e+05 -4.45085111e-02
1.83500000e+05 -4.46039705e-02
1.83500000e+05 -4.46040960e-02
1.83600000e+05 -4.47003630e-02
1.83600000e+05 -4.47004878e-02
1.83700000e+05 -4.47975567e-02
1.83700000e+05 -4.47976808e-02
1.83800000e+05 -4.48955453e-02
1.83800000e+05 -4.48956687e-02
1.83900000e+05 -4.49943229e-02
1.83900000e+05 -4.49944455e-02
1.84000000e+05 -4.50938831e-02
1.84000000e+05 -4.50940049e-02
1.84100000e+05 -4.51942195e-02
1.84100000e+05 -4.51943405e-02
1.84200000e+05 -4.52953256e-02
1.84200000e+05 -4.52954458e-02
1.84300000e+05 -4.53971949e-02
1.84300000e+05 -4.53973143e-02
1.84400000e+05 -4.54998208e-02
1.84400000e+05 -4.54999394e-02
1.84500000e+05 -4.56031967e-02
1.84500000e+05 -4.56033144e-02
1.84600000e+05 -4.57073158e-02
1.84600000e+05 -4.57074327e-02
1.84700000e+05 -4.58121713e-02
1.84700000e+05 -4.58122874e-02
1.84800000e+05 -4.59177566e-02
1.84800000e+05 -4.59178718e-02
1.84900000e+05 -4.60240647e-02
1.84900000e+05 -4.60241791e-02
1.85000000e+05 -4.61310889e-02
1.85000000e+05 -4.61312024e-02
1.85100000e+05 -4.62388223e-02
1.85100000e+05 -4.62389349e-02
1.85200000e+05 -4.63472579e-02
1.85200000e+05 -4.63473695e-02
1.85300000e+05 -4.64563888e-02
1.85300000e+05 -4.64564995e-02
1.85400000e+05 -4.65662079e-02
1.85400000e+05 -4.65663177e-02
1.85500000e+05 -4.66767082e-02
1.85500000e+05 -4.66768170e-02
1.85600000e+05 -4.67878825e-02
1.85600000e+05 -4.67879904e-02
1.85700000e+05 -4.68997237e-02
1.85700000e+05 -4.68998307e-02
1.85800000e+05 -4.70122244e-02
1.85800000e+05 -4.70123305e-02
1.85900000e+05 -4.71253775e-02
1.85900000e+05 -4.71254825e-02
1.86000000e+05 -4.72391753e-02
1.86000000e+05 -4.72392794e-02
1.86100000e+05 -4.73536105e-02
1.86100000e+05 -4.73537135e-02
1.86200000e+05 -4.74686754e-02
1.86200000e+05 -4.74687774e-02
1.86300000e+05 -4.75843624e-02
1.86300000e+05 -4.75844634e-02
1.86400000e+05 -4.77006637e-02
1.86400000e+05 -4.77007636e-02
1.86500000e+05 -4.78175714e-02
1.86500000e+05 -4.78176702e-02
1.86600000e+05 -4.79350777e-02
1.86600000e+05 -4.79351754e-02
1.86700000e+05 -4.80531746e-02
1.86700000e+05 -4.80532712e-02
1.86800000e+05 -4.81718539e-02
1.86800000e+05 -4.81719494e-02
1.86900000e+05 -4.82911076e-02
1.86900000e+05 -4.82912020e-02
1.87000000e+05 -4.84109276e-02
1.87000000e+05 -4.84110208e-02
1.87100000e+05 -4.85313054e-02
1.87100000e+05 -4.85313975e-02
1.87200000e+05 -4.86522330e-02
1.87200000e+05 -4.86523239e-02
1.87300000e+05 -4.87737019e-02
1.87300000e+05 -4.87737916e-02
1.87400000e+05 -4.88957038e-02
1.87400000e+05 -4.88957924e-02
1.87500000e+05 -4.90182304e-02
1.87500000e+05 -4.90183177e-02
1.87600000e+05 -4.91412731e-02
1.87600000e+05 -4.91413593e-02
1.87700000e+05 -4.92648237e-02
1.87700000e+05 -4.92649087e-02
1.87800000e+05 -4.93888736e-02
1.87800000e+05 -4.93889574e-02
1.87900000e+05 -4.95134146e-02
1.87900000e+05 -4.95134972e-02
1.88000000e+05 -4.96384381e-02
1.88000000e+05 -4.96385195e-02
1.88100000e+05 -4.97639358e-02
1.88100000e+05 -4.97640159e-02
1.88200000e+05 -4.98898992e-02
1.88200000e+05 -4.98899781e-02
1.88300000e+05 -5.00163200e-02
1.88300000e+05 -5.00163977e-02
1.88400000e+05 -5.01431897e-02
1.88400000e+05 -5.01432662e-02
1.88500000e+05 -5.02705000e-02
1.88500000e+05 -5.02705753e-02
1.88600000e+05 -5.03982425e-02
1.88600000e+05 -5.03983166e-02
1.88700000e+05 -5.05264090e-02
1.88700000e+05 -5.05264818e-02
1.88800000e+05 -5.06549909e-02
1.88800000e+05 -5.06550625e-02
1.88900000e+05 -5.07839800e-02
1.88900000e+05 -5.07840504e-02
1.89000000e+05 -5.09133679e-02
1.89000000e+05 -5.09134371e-02
1.89100000e+05 -5.10431464e-02
1.89100000e+05 -5.10432144e-02
1.89200000e+05 -5.11733070e-02
1.89200000e+05 -5.11733738e-02
1.89300000e+05 -5.13038415e-02
1.89300000e+05 -5.13039070e-02
1.89400000e+05 -5.14347415e-02
1.89400000e+05 -5.14348058e-02
1.89500000e+05 -5.15659987e-02
1.89500000e+05 -5.15660618e-02
1.89600000e+05 -5.16976048e-02
1.89600000e+05 -5.16976666e-02
1.89700000e+05 -5.18295514e-02
1.89700000e+05 -5.18296120e-02
1.89800000e+05 -5.19618302e-02
1.89800000e+05 -5.19618895e-02
1.89900000e+05 -5.20944329e-02
1.89900000e+05 -5.20944909e-02
1.90000000e+05 -5.22273510e-02
1.90000000e+05 -5.22274078e-02
1.90100000e+05 -5.23605763e-02
1.90100000e+05 -5.23606319e-02
1.90200000e+05 -5.24941005e-02
1.90200000e+05 -5.24941548e-02
1.90300000e+05 -5.26279151e-02
1.90300000e+05 -5.26279681e-02
1.90400000e+05 -5.27620119e-02
1.90400000e+05 -5.27620636e-02
1.90500000e+05 -5.28963824e-02
1.90500000e+05 -5.28964329e-02
1.90600000e+05 -5.30310185e-02
1.90600000e+05 -5.30310677e-02
1.90700000e+05 -5.31659117e-02
1.90700000e+05 -5.31659596e-02
1.90800000e+05 -5.33010538e-02
1.90800000e+05 -5.33011004e-02
1.90900000e+05 -5.34364364e-02
1.90900000e+05 -5.34364818e-02
1.91000000e+05 -5.35720514e-02
1.91000000e+05 -5.35720955e-02
1.91100000e+05 -5.37078905e-02
1.91100000e+05 -5.37079333e-02
1.91200000e+05 -5.38439454e-02
1.91200000e+05 -5.38439870e-02
1.91300000e+05 -5.39802080e-02
1.91300000e+05 -5.39802483e-02
1.91400000e+05 -5.41166701e-02
1.91400000e+05 -5.41167092e-02
1.91500000e+05 -5.42533236e-02
1.91500000e+05 -5.42533614e-02
1.91600000e+05 -5.43901605e-02
1.91600000e+05 -5.43901970e-02
1.91700000e+05 -5.45271725e-02
1.91700000e+05 -5.45272078e-02
1.91800000e+05 -5.46643518e-02
1.91800000e+05 -5.46643859e-02
1.91900000e+05 -5.48016904e-02
1.91900000e+05 -5.48017232e-02
1.92000000e+05 -5.49391803e-02
1.92000000e+05 -5.49392118e-02
1.92100000e+05 -5.50768136e-02
1.92100000e+05 -5.50768439e-02
1.92200000e+05 -5.52145824e-02
1.92200000e+05 -5.52146115e-02
1.92300000e+05 -5.53524791e-02
1.92300000e+05 -5.53525069e-02
1.92400000e+05 -5.54904957e-02
1.92400000e+05 -5.54905223e-02
1.92500000e+05 -5.56286245e-02
1.92500000e+05 -5.56286499e-02
1.92600000e+05 -5.57668580e-02
1.92600000e+05 -5.57668821e-02
1.92700000e+05 -5.59051883e-02
1.92700000e+05 -5.59052113e-02
1.92800000e+05 -5.60436080e-02
1.92800000e+05 -5.60436297e-02
1.92900000e+05 -5.61821095e-02
1.92900000e+05 -5.61821300e-02
1.93000000e+05 -5.63206852e-02
1.93000000e+05 -5.63207045e-02
1.93100000e+05 -5.64593277e-02
1.93100000e+05 -5.64593459e-02
1.93200000e+05 -5.65980296e-02
1.93200000e+05 -5.65980465e-02
1.93300000e+05 -5.67367835e-02
1.93300000e+05 -5.67367992e-02
1.93400000e+05 -5.68755820e-02
1.93400000e+05 -5.68755965e-02
1.93500000e+05 -5.70144178e-02
1.93500000e+05 -5.70144312e-02
1.93600000e+05 -5.71532838e-02
1.93600000e+05 -5.71532959e-02
1.93700000e+05 -5.72921726e-02
1.93700000e+05 -5.72921836e-02
1.93800000e+05 -5.74310771e-02
1.93800000e+05 -5.74310869e-02
1.93900000e+05 -5.75699902e-02
1.93900000e+05 -5.75699988e-02
1.94000000e+05 -5.77089048e-02
1.94000000e+05 -5.77089123e-02
1.94100000e+05 -5.78478138e-02
1.94100000e+05 -5.78478202e-02
1.94200000e+05 -5.79867104e-02
1.94200000e+05 -5.79867156e-02
1.94300000e+05 -5.81255876e-02
1.94300000e+05 -5.81255916e-02
1.94400000e+05 -5.82644384e-02
1.94400000e+05 -5.82644413e-02
1.94500000e+05 -5.84032561e-02
1.94500000e+05 -5.84032579e-02
1.94600000e+05 -5.85420338e-02
1.94600000e+05 -5.85420345e-02
1.94700000e+05 -5.86807649e-02
1.94700000e+05 -5.86807645e-02
1.94800000e+05 -5.88194427e-02
1.94800000e+05 -5.88194412e-02
1.94900000e+05 -5.89580605e-02
1.94900000e+05 -5.89580578e-02
1.95000000e+05 -5.90966119e-02
1.95000000e+05 -5.90966083e-02
1.95100000e+05 -5.92350904e-02
1.95100000e+05 -5.92350854e-02
1.95200000e+05 -5.93734891e-02
1.95200000e+05 -5.93734832e-02
1.95300000e+05 -5.95118023e-02
1.95300000e+05 -5.95117953e-02
1.95400000e+05 -5.96500232e-02
1.95400000e+05 -5.96500151e-02
1.95500000e+05 -5.97881457e-02
1.95500000e+05 -5.97881365e-02
1.95600000e+05 -5.99261635e-02
1.95600000e+05 -5.99261533e-02
1.95700000e+05 -6.00640706e-02
1.95700000e+05 -6.00640593e-02
1.95800000e+05 -6.02018607e-02
1.95800000e+05 -6.02018485e-02
1.95900000e+05 -6.03395280e-02
1.95900000e+05 -6.03395147e-02
1.96000000e+05 -6.04770664e-02
1.96000000e+05 -6.04770521e-02
1.96100000e+05 -6.06144701e-02
1.96100000e+05 -6.06144548e-02
1.96200000e+05 -6.07517332e-02
1.96200000e+05 -6.07517169e-02
1.96300000e+05 -6.08888500e-02
1.96300000e+05 -6.08888327e-02
1.96400000e+05 -6.10258147e-02
1.96400000e+05 -6.10257964e-02
1.96500000e+05 -6.11626217e-02
1.96500000e+05 -6.11626024e-02
1.96600000e+05 -6.12992655e-02
1.96600000e+05 -6.12992452e-02
1.96700000e+05 -6.14357405e-02
1.96700000e+05 -6.14357193e-02
1.96800000e+05 -6.15720413e-02
1.96800000e+05 -6.15720191e-02
1.96900000e+05 -6.17081624e-02
1.96900000e+05 -6.17081393e-02
1.97000000e+05 -6.18440987e-02
1.97000000e+05 -6.18440746e-02
1.97100000e+05 -6.19798447e-02
1.97100000e+05 -6.19798198e-02
1.97200000e+05 -6.21153954e-02
1.97200000e+05 -6.21153695e-02
1.97300000e+05 -6.22507456e-02
1.97300000e+05 -6.22507188e-02
1.97400000e+05 -6.23858902e-02
1.97400000e+05 -6.23858625e-02
1.97500000e+05 -6.25208242e-02
1.97500000e+05 -6.25207957e-02
1.97600000e+05 -6.26555428e-02
1.97600000e+05 -6.26555133e-02
1.97700000e+05 -6.27900409e-02
1.97700000e+05 -6.27900105e-02
1.97800000e+05 -6.29243138e-02
1.97800000e+05 -6.29242826e-02
1.97900000e+05 -6.30583567e-02
1.97900000e+05 -6.30583247e-02
1.98000000e+05 -6.31921650e-02
1.98000000e+05 -6.31921321e-02
1.98100000e+05 -6.33257340e-02
1.98100000e+05 -6.33257003e-02
1.98200000e+05 -6.34590592e-02
1.98200000e+05 -6.34590246e-02
1.98300000e+05 -6.35921360e-02
1.98300000e+05 -6.35921006e-02
1.98400000e+05 -6.37249600e-02
1.98400000e+05 -6.37249238e-02
1.98500000e+05 -6.38575269e-02
1.98500000e+05 -6.38574899e-02
1.98600000e+05 -6.39898323e-02
1.98600000e+05 -6.39897945e-02
1.98700000e+05 -6.41218720e-02
1.98700000e+05 -6.41218334e-02
1.98800000e+05 -6.42536417e-02
1.98800000e+05 -6.42536024e-02
1.98900000e+05 -6.43851374e-02
1.98900000e+05 -6.43850973e-02
1.99000000e+05 -6.45163550e-02
1.99000000e+05 -6.45163141e-02
1.99100000e+05 -6.46472905e-02
1.99100000e+05 -6.46472489e-02
1.99200000e+05 -6.47779400e-02
1.99200000e+05 -6.47778976e-02
1.99300000e+05 -6.49082995e-02
1.99300000e+05 -6.49082564e-02
1.99400000e+05 -6.50383653e-02
1.99400000e+05 -6.50383215e-02
1.99500000e+05 -6.51681336e-02
1.99500000e+05 -6.51680891e-02
1.99600000e+05 -6.52976008e-02
1.99600000e+05 -6.52975556e-02
1.99700000e+05 -6.54267632e-02
1.99700000e+05 -6.54267171e-02
1.99800000e+05 -6.55556175e-02
1.99800000e+05 -6.55555709e-02
1.99900000e+05 -6.56841585e-02
1.99900000e+05 -6.56840322e-02
2.00000000e+05 -6.58124687e-02
2.00000000e+05 -6.58125625e-02


==> MixPlotData/opt_T1000_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.33496011e-01
3.00000000e+04 -1.33496603e-01
3.01000000e+04 -1.35954562e-01
3.01000000e+04 -1.35955184e-01
3.02000000e+04 -1.38488660e-01
3.02000000e+04 -1.38489311e-01
3.03000000e+04 -1.41102019e-01
3.03000000e+04 -1.41102702e-01
3.04000000e+04 -1.43798521e-01
3.04000000e+04 -1.43799238e-01
3.05000000e+04 -1.46582225e-01
3.05000000e+04 -1.46582976e-01
3.06000000e+04 -1.49457376e-01
3.06000000e+04 -1.49458164e-01
3.07000000e+04 -1.52428428e-01
3.07000000e+04 -1.52429254e-01
3.08000000e+04 -1.55500050e-01
3.08000000e+04 -1.55500916e-01
3.09000000e+04 -1.58677146e-01
3.09000000e+04 -1.58678054e-01
3.10000000e+04 -1.61964871e-01
3.10000000e+04 -1.61965822e-01
3.11000000e+04 -1.65368647e-01
3.11000000e+04 -1.65369645e-01
3.12000000e+04 -1.68894186e-01
3.12000000e+04 -1.68895232e-01
3.13000000e+04 -1.72547506e-01
3.13000000e+04 -1.72548604e-01
3.14000000e+04 -1.76334955e-01
3.14000000e+04 -1.76336108e-01
3.15000000e+04 -1.80263238e-01
3.15000000e+04 -1.80264448e-01
3.16000000e+04 -1.84339436e-01
3.16000000e+04 -1.84340706e-01
3.17000000e+04 -1.88571036e-01
3.17000000e+04 -1.88572370e-01
3.18000000e+04 -1.92965962e-01
3.18000000e+04 -1.92967365e-01
3.19000000e+04 -1.97532607e-01
3.19000000e+04 -1.97534082e-01
3.20000000e+04 -2.02279864e-01
3.20000000e+04 -2.02281414e-01
3.21000000e+04 -2.07217164e-01
3.21000000e+04 -2.07218794e-01
3.22000000e+04 -2.12354518e-01
3.22000000e+04 -2.12356234e-01
3.23000000e+04 -2.17702558e-01
3.23000000e+04 -2.17704366e-01
3.24000000e+04 -2.23272587e-01
3.24000000e+04 -2.23274491e-01
3.25000000e+04 -2.29076624e-01
3.25000000e+04 -2.29078631e-01
3.26000000e+04 -2.35127464e-01
3.26000000e+04 -2.35129579e-01
3.27000000e+04 -2.41438733e-01
3.27000000e+04 -2.41440965e-01
3.28000000e+04 -2.48024959e-01
3.28000000e+04 -2.48027314e-01
3.29000000e+04 -2.54901633e-01
3.29000000e+04 -2.54904120e-01
3.30000000e+04 -2.62085293e-01
3.30000000e+04 -2.62087921e-01
3.31000000e+04 -2.69593602e-01
3.31000000e+04 -2.69596380e-01
3.32000000e+04 -2.77445439e-01
3.32000000e+04 -2.77448378e-01
3.33000000e+04 -2.85660998e-01
3.33000000e+04 -2.85664107e-01
3.34000000e+04 -2.94261890e-01
3.34000000e+04 -2.94265183e-01
3.35000000e+04 -3.03271262e-01
3.35000000e+04 -3.03274751e-01
3.36000000e+04 -3.12713924e-01
3.36000000e+04 -3.12717623e-01
3.37000000e+04 -3.22616481e-01
3.37000000e+04 -3.22620404e-01
3.38000000e+04 -3.33007486e-01
3.38000000e+04 -3.33011649e-01
3.39000000e+04 -3.43917599e-01
3.39000000e+04 -3.43922020e-01
3.40000000e+04 -3.55379770e-01
3.40000000e+04 -3.55384468e-01
3.41000000e+04 -3.67429422e-01
3.41000000e+04 -3.67434416e-01
3.42000000e+04 -3.80104674e-01
3.42000000e+04 -3.80109987e-01
3.43000000e+04 -3.93446550e-01
3.43000000e+04 -3.93452205e-01
3.44000000e+04 -4.07499257e-01
3.44000000e+04 -4.07505280e-01
3.45000000e+04 -4.22310411e-01
3.45000000e+04 -4.22316828e-01
3.46000000e+04 -4.37931397e-01
3.46000000e+04 -4.37938238e-01
3.47000000e+04 -4.54417591e-01
3.47000000e+04 -4.54424889e-01
3.48000000e+04 -4.71828850e-01
3.48000000e+04 -4.71836639e-01
3.49000000e+04 -4.90229682e-01
3.49000000e+04 -4.90237997e-01
3.50000000e+04 -5.09689943e-01
3.50000000e+04 -5.09698827e-01
3.51000000e+04 -5.30284866e-01
3.51000000e+04 -5.30294357e-01
3.52000000e+04 -5.52096118e-01
3.52000000e+04 -5.52106267e-01
3.53000000e+04 -5.75211477e-01
3.53000000e+04 -5.75222327e-01
3.54000000e+04 -5.99726569e-01
3.54000000e+04 -5.99738181e-01
3.55000000e+04 -6.25743749e-01
3.55000000e+04 -6.25756166e-01
3.56000000e+04 -6.53375157e-01
3.56000000e+04 -6.53388456e-01
3.57000000e+04 -6.82739897e-01
3.57000000e+04 -6.82754114e-01
3.58000000e+04 -7.13969699e-01
3.58000000e+04 -7.13984939e-01
3.59000000e+04 -7.47202549e-01
3.59000000e+04 -7.47218824e-01
3.60000000e+04 -7.82593581e-01
3.60000000e+04 -7.82611043e-01
3.61000000e+04 -8.20301363e-01
3.61000000e+04 -8.20319971e-01
3.62000000e+04 -8.60509375e-01
3.62000000e+04 -8.60529371e-01
3.63000000e+04 -9.03397273e-01
3.63000000e+04 -9.03418497e-01
3.64000000e+04 -9.49183768e-01
3.64000000e+04 -9.49206635e-01
3.65000000e+04 -9.98067382e-01
3.65000000e+04 -9.98091486e-01
3.66000000e+04 -1.05031254e+00
3.66000000e+04 -1.05033864e+00
3.67000000e+04 -1.10612876e+00
3.67000000e+04 -1.10615595e+00
3.68000000e+04 -1.16584360e+00
3.68000000e+04 -1.16587332e+00
3.69000000e+04 -1.22965857e+00
3.69000000e+04 -1.22968891e+00
3.70000000e+04 -1.29799529e+00
3.70000000e+04 -1.29802906e+00
3.71000000e+04 -1.37100678e+00
3.71000000e+04 -1.37104012e+00
3.72000000e+04 -1.44926593e+00
3.72000000e+04 -1.44930429e+00
3.73000000e+04 -1.53279662e+00
3.73000000e+04 -1.53283234e+00
3.74000000e+04 -1.62242984e+00
3.74000000e+04 -1.62247352e+00
3.75000000e+04 -1.71790619e+00
3.75000000e+04 -1.71794294e+00
3.76000000e+04 -1.82051311e+00
3.76000000e+04 -1.82056326e+00
3.77000000e+04 -1.92942304e+00
3.77000000e+04 -1.92945829e+00
3.78000000e+04 -2.04673989e+00
3.78000000e+04 -2.04679841e+00
3.79000000e+04 -2.17055950e+00
3.79000000e+04 -2.17058885e+00
3.80000000e+04 -2.30443260e+00
3.80000000e+04 -2.30450265e+00
3.81000000e+04 -2.44450683e+00
3.81000000e+04 -2.44452320e+00
3.82000000e+04 -2.59682948e+00
3.82000000e+04 -2.59691583e+00
3.83000000e+04 -2.75417885e+00
3.83000000e+04 -2.75417158e+00
3.84000000e+04 -2.92672715e+00
3.84000000e+04 -2.92683597e+00
3.85000000e+04 -3.10171170e+00
3.85000000e+04 -3.10166602e+00
3.86000000e+04 -3.29569632e+00
3.86000000e+04 -3.29583281e+00
3.87000000e+04 -3.48732060e+00
3.87000000e+04 -3.48721774e+00
3.88000000e+04 -3.70211513e+00
3.88000000e+04 -3.70227551e+00
3.89000000e+04 -3.90617208e+00
3.89000000e+04 -3.90598780e+00
3.90000000e+04 -4.13539596e+00
3.90000000e+04 -4.13554381e+00
3.91000000e+04 -4.33797996e+00
3.91000000e+04 -4.33766299e+00
3.92000000e+04 -4.55498426e+00
3.92000000e+04 -4.55496034e+00
3.93000000e+04 -4.70244810e+00
3.93000000e+04 -4.70173060e+00
3.94000000e+04 -4.78591694e+00
3.94000000e+04 -4.78486346e+00
3.95000000e+04 -4.60644326e+00
3.95000000e+04 -4.60361004e+00
3.96000000e+04 -4.00475029e+00
3.96000000e+04 -4.00063847e+00
3.97000000e+04 -2.83001432e+00
3.97000000e+04 -2.82800219e+00
3.98000000e+04 -1.49804830e+00
3.98000000e+04 -1.49995358e+00
3.99000000e+04 -4.67785463e-01
3.99000000e+04 -4.70668746e-01
4.00000000e+04 2.18933327e-01
4.00000000e+04 2.18839870e-01
4.01000000e+04 7.21500568e-01
4.01000000e+04 7.20780442e-01
4.02000000e+04 1.09280537e+00
4.02000000e+04 1.09308779e+00
4.03000000e+04 1.41112750e+00
4.03000000e+04 1.41132700e+00
4.04000000e+04 1.71382231e+00
4.04000000e+04 1.71407981e+00
4.05000000e+04 1.99798397e+00
4.05000000e+04 1.99825834e+00
4.06000000e+04 2.28124098e+00
4.06000000e+04 2.28132635e+00
4.07000000e+04 2.54900085e+00
4.07000000e+04 2.54912125e+00
4.08000000e+04 2.81057556e+00
4.08000000e+04 2.81050369e+00
4.09000000e+04 3.05457381e+00
4.09000000e+04 3.05454920e+00
4.10000000e+04 3.28715818e+00
4.10000000e+04 3.28699344e+00
4.11000000e+04 3.50159747e+00
4.11000000e+04 3.50147917e+00
4.12000000e+04 3.70222616e+00
4.12000000e+04 3.70201468e+00
4.13000000e+04 3.88543308e+00
4.13000000e+04 3.88525544e+00
4.14000000e+04 4.05401330e+00
4.14000000e+04 4.05377189e+00
4.15000000e+04 4.20594464e+00
4.15000000e+04 4.20572026e+00
4.16000000e+04 4.34279111e+00
4.16000000e+04 4.34252404e+00
4.17000000e+04 4.46350811e+00
4.17000000e+04 4.46325207e+00
4.18000000e+04 4.56922014e+00
4.18000000e+04 4.56894228e+00
4.19000000e+04 4.65974202e+00
4.19000000e+04 4.65947245e+00
4.20000000e+04 4.73596181e+00
4.20000000e+04 4.73567793e+00
4.21000000e+04 4.79788341e+00
4.21000000e+04 4.79759914e+00
4.22000000e+04 4.84592468e+00
4.22000000e+04 4.84562757e+00
4.23000000e+04 4.88004037e+00
4.23000000e+04 4.87973971e+00
4.24000000e+04 4.90046679e+00
4.24000000e+04 4.90015788e+00
4.25000000e+04 4.90728820e+00
4.25000000e+04 4.90697721e+00
4.26000000e+04 4.90078155e+00
4.26000000e+04 4.90046707e+00
4.27000000e+04 4.88118714e+00
4.27000000e+04 4.88087326e+00
4.28000000e+04 4.84887051e+00
4.28000000e+04 4.84855748e+00
4.29000000e+04 4.80421016e+00
4.29000000e+04 4.80390092e+00
4.30000000e+04 4.74767276e+00
4.30000000e+04 4.74736835e+00
4.31000000e+04 4.67975803e+00
4.31000000e+04 4.67946073e+00
4.32000000e+04 4.60102939e+00
4.32000000e+04 4.60074038e+00
4.33000000e+04 4.51208171e+00
4.33000000e+04 4.51180263e+00
4.34000000e+04 4.41354937e+00
4.34000000e+04 4.41328125e+00
4.35000000e+04 4.30608833e+00
4.35000000e+04 4.30583242e+00
4.36000000e+04 4.19037899e+00
4.36000000e+04 4.19013621e+00
4.37000000e+04 4.06711648e+00
4.37000000e+04 4.06688771e+00
4.38000000e+04 3.93700688e+00
4.38000000e+04 3.93679269e+00
4.39000000e+04 3.80075584e+00
4.39000000e+04 3.80055661e+00
4.40000000e+04 3.65906217e+00
4.40000000e+04 3.65887816e+00
4.41000000e+04 3.51261416e+00
4.41000000e+04 3.51244567e+00
4.42000000e+04 3.36209252e+00
4.42000000e+04 3.36193992e+00
4.43000000e+04 3.20817329e+00
4.43000000e+04 3.20803695e+00
4.44000000e+04 3.05152759e+00
4.44000000e+04 3.05140773e+00
4.45000000e+04 2.89281673e+00
4.45000000e+04 2.89271342e+00
4.46000000e+04 2.73268873e+00
4.46000000e+04 2.73260211e+00
4.47000000e+04 2.57178281e+00
4.47000000e+04 2.57171338e+00
4.48000000e+04 2.41074365e+00
4.48000000e+04 2.41069240e+00
4.49000000e+04 2.25023829e+00
4.49000000e+04 2.25020649e+00
4.50000000e+04 2.09096481e+00
4.50000000e+04 2.09095363e+00
4.51000000e+04 1.93364607e+00
4.51000000e+04 1.93365619e+00
4.52000000e+04 1.77901297e+00
4.52000000e+04 1.77904465e+00
4.53000000e+04 1.62779061e+00
4.53000000e+04 1.62784408e+00
4.54000000e+04 1.48069917e+00
4.54000000e+04 1.48077511e+00
4.55000000e+04 1.33846970e+00
4.55000000e+04 1.33856935e+00
4.56000000e+04 1.20186054e+00
4.56000000e+04 1.20198519e+00
4.57000000e+04 1.07165414e+00
4.57000000e+04 1.07180420e+00
4.58000000e+04 9.48621126e-01
4.58000000e+04 9.48795145e-01
4.59000000e+04 8.33455560e-01
4.59000000e+04 8.33649856e-01
4.60000000e+04 7.26700829e-01
4.60000000e+04 7.26909795e-01
4.61000000e+04 6.28690738e-01
4.61000000e+04 6.28907732e-01
4.62000000e+04 5.39522974e-01
4.62000000e+04 5.39741359e-01
4.63000000e+04 4.59067869e-01
4.63000000e+04 4.59281819e-01
4.64000000e+04 3.87003027e-01
4.64000000e+04 3.87207923e-01
4.65000000e+04 3.22859489e-01
4.65000000e+04 3.23051960e-01
4.66000000e+04 2.66067795e-01
4.66000000e+04 2.66245586e-01
4.67000000e+04 2.15998267e-01
4.67000000e+04 2.16160078e-01
4.68000000e+04 1.71994724e-01
4.68000000e+04 1.72140083e-01
4.69000000e+04 1.33402612e-01
4.69000000e+04 1.33531757e-01
4.70000000e+04 9.95920574e-02
4.70000000e+04 9.97057955e-02
4.71000000e+04 6.99753834e-02
4.71000000e+04 7.00749260e-02
4.72000000e+04 4.40185081e-02
4.72000000e+04 4.41052913e-02
4.73000000e+04 2.12462834e-02
4.73000000e+04 2.13218110e-02
4.74000000e+04 1.24273700e-03
4.74000000e+04 1.30846502e-03
4.75000000e+04 -1.63522764e-02
4.75000000e+04 -1.62950106e-02
4.76000000e+04 -3.18484667e-02
4.76000000e+04 -3.17984765e-02
4.77000000e+04 -4.55112961e-02
4.77000000e+04 -4.54675521e-02
4.78000000e+04 -5.75681509e-02
4.78000000e+04 -5.75297739e-02
4.79000000e+04 -6.82140865e-02
4.79000000e+04 -6.81803354e-02
4.80000000e+04 -7.76169915e-02
4.80000000e+04 -7.75872473e-02
4.81000000e+04 -8.59220020e-02
4.81000000e+04 -8.58957359e-02
4.82000000e+04 -9.32545732e-02
4.82000000e+04 -9.32312717e-02
4.83000000e+04 -9.97209015e-02
4.83000000e+04 -9.96999292e-02
4.84000000e+04 -1.05404075e-01
4.84000000e+04 -1.05384502e-01
4.85000000e+04 -1.10355608e-01
4.85000000e+04 -1.10336116e-01
4.86000000e+04 -1.14585630e-01
4.86000000e+04 -1.14564673e-01
4.87000000e+04 -1.18059628e-01
4.87000000e+04 -1.18035956e-01
4.88000000e+04 -1.20711456e-01
4.88000000e+04 -1.20684881e-01
4.89000000e+04 -1.22477163e-01
4.89000000e+04 -1.22449146e-01
4.90000000e+04 -1.23341824e-01
4.90000000e+04 -1.23315381e-01
4.91000000e+04 -1.23378909e-01
4.91000000e+04 -1.23357634e-01
4.92000000e+04 -1.22759059e-01
4.92000000e+04 -1.22745631e-01
4.93000000e+04 -1.21718141e-01
4.93000000e+04 -1.21713147e-01
4.94000000e+04 -1.20496938e-01
4.94000000e+04 -1.20498712e-01
4.95000000e+04 -1.19281540e-01
4.95000000e+04 -1.19287081e-01
4.96000000e+04 -1.18172022e-01
4.96000000e+04 -1.18178389e-01
4.97000000e+04 -1.17188641e-01
4.97000000e+04 -1.17193977e-01
4.98000000e+04 -1.16303351e-01
4.98000000e+04 -1.16307101e-01
4.99000000e+04 -1.15474754e-01
4.99000000e+04 -1.15477226e-01
5.00000000e+04 -1.14670264e-01
5.00000000e+04 -1.14672020e-01
5.01000000e+04 -1.13872202e-01
5.01000000e+04 -1.13873670e-01
5.02000000e+04 -1.13074070e-01
5.02000000e+04 -1.13075452e-01
5.03000000e+04 -1.12274759e-01
5.03000000e+04 -1.12276114e-01
5.04000000e+04 -1.11474817e-01
5.04000000e+04 -1.11476156e-01
5.05000000e+04 -1.10675062e-01
5.05000000e+04 -1.10676387e-01
5.06000000e+04 -1.09876323e-01
5.06000000e+04 -1.09877636e-01
5.07000000e+04 -1.09079429e-01
5.07000000e+04 -1.09080732e-01
5.08000000e+04 -1.08285189e-01
5.08000000e+04 -1.08286481e-01
5.09000000e+04 -1.07494369e-01
5.09000000e+04 -1.07495651e-01
5.10000000e+04 -1.06707693e-01
5.10000000e+04 -1.06708963e-01
5.11000000e+04 -1.05925815e-01
5.11000000e+04 -1.05927073e-01
5.12000000e+04 -1.05149278e-01
5.12000000e+04 -1.05150518e-01
5.13000000e+04 -1.04378455e-01
5.13000000e+04 -1.04379672e-01
5.14000000e+04 -1.03613516e-01
5.14000000e+04 -1.03614701e-01
5.15000000e+04 -1.02854423e-01
5.15000000e+04 -1.02855573e-01
5.16000000e+04 -1.02100979e-01
5.16000000e+04 -1.02102088e-01
5.17000000e+04 -1.01352889e-01
5.17000000e+04 -1.01353959e-01
5.18000000e+04 -1.00609843e-01
5.18000000e+04 -1.00610876e-01
5.19000000e+04 -9.98715625e-02
5.19000000e+04 -9.98725601e-02
5.20000000e+04 -9.91378212e-02
5.20000000e+04 -9.91387868e-02
5.21000000e+04 -9.84084368e-02
5.21000000e+04 -9.84093721e-02
5.22000000e+04 -9.76832455e-02
5.22000000e+04 -9.76841509e-02
5.23000000e+04 -9.69620768e-02
5.23000000e+04 -9.69629521e-02
5.24000000e+04 -9.62447357e-02
5.24000000e+04 -9.62455803e-02
5.25000000e+04 -9.55309931e-02
5.25000000e+04 -9.55318061e-02
5.26000000e+04 -9.48205817e-02
5.26000000e+04 -9.48213620e-02
5.27000000e+04 -9.41131942e-02
5.27000000e+04 -9.41139408e-02
5.28000000e+04 -9.34084824e-02
5.28000000e+04 -9.34091940e-02
5.29000000e+04 -9.27060556e-02
5.29000000e+04 -9.27067309e-02
5.30000000e+04 -9.20054785e-02
5.30000000e+04 -9.20061160e-02
5.31000000e+04 -9.13062694e-02
5.31000000e+04 -9.13068675e-02
5.32000000e+04 -9.06078972e-02
5.32000000e+04 -9.06084541e-02
5.33000000e+04 -8.99097778e-02
5.33000000e+04 -8.99102913e-02
5.34000000e+04 -8.92112704e-02
5.34000000e+04 -8.92117384e-02
5.35000000e+04 -8.85116731e-02
5.35000000e+04 -8.85120931e-02
5.36000000e+04 -8.78102177e-02
5.36000000e+04 -8.78105868e-02
5.37000000e+04 -8.71060638e-02
5.37000000e+04 -8.71063789e-02
5.38000000e+04 -8.63982932e-02
5.38000000e+04 -8.63985508e-02
5.39000000e+04 -8.56859033e-02
5.39000000e+04 -8.56860996e-02
5.40000000e+04 -8.49678010e-02
5.40000000e+04 -8.49679320e-02
5.41000000e+04 -8.42427970e-02
5.41000000e+04 -8.42428582e-02
5.42000000e+04 -8.35096008e-02
5.42000000e+04 -8.35095876e-02
5.43000000e+04 -8.27668177e-02
5.43000000e+04 -8.27667255e-02
5.44000000e+04 -8.20129479e-02
5.44000000e+04 -8.20127718e-02
5.45000000e+04 -8.12463872e-02
5.45000000e+04 -8.12461225e-02
5.46000000e+04 -8.04654322e-02
5.46000000e+04 -8.04650745e-02
5.47000000e+04 -7.96682869e-02
5.47000000e+04 -7.96678321e-02
5.48000000e+04 -7.88530729e-02
5.48000000e+04 -7.88525172e-02
5.49000000e+04 -7.80178415e-02
5.49000000e+04 -7.80171819e-02
5.50000000e+04 -7.71605892e-02
5.50000000e+04 -7.71598233e-02
5.51000000e+04 -7.62792753e-02
5.51000000e+04 -7.62784016e-02
5.52000000e+04 -7.53718435e-02
5.52000000e+04 -7.53708616e-02
5.53000000e+04 -7.44362484e-02
5.53000000e+04 -7.44351592e-02
5.54000000e+04 -7.34704864e-02
5.54000000e+04 -7.34692924e-02
5.55000000e+04 -7.24726311e-02
5.55000000e+04 -7.24713365e-02
5.56000000e+04 -7.14408721e-02
5.56000000e+04 -7.14394830e-02
5.57000000e+04 -7.03735525e-02
5.57000000e+04 -7.03720764e-02
5.58000000e+04 -6.92692017e-02
5.58000000e+04 -6.92676474e-02
5.59000000e+04 -6.81265589e-02
5.59000000e+04 -6.81249360e-02
5.60000000e+04 -6.69445849e-02
5.60000000e+04 -6.69429031e-02
5.61000000e+04 -6.57224594e-02
5.61000000e+04 -6.57207280e-02
5.62000000e+04 -6.44595683e-02
5.62000000e+04 -6.44577957e-02
5.63000000e+04 -6.31554822e-02
5.63000000e+04 -6.31536760e-02
5.64000000e+04 -6.18099339e-02
5.64000000e+04 -6.18081007e-02
5.65000000e+04 -6.04227979e-02
5.65000000e+04 -6.04209436e-02
5.66000000e+04 -5.89940764e-02
5.66000000e+04 -5.89922069e-02
5.67000000e+04 -5.75238929e-02
5.67000000e+04 -5.75220140e-02
5.68000000e+04 -5.60124913e-02
5.68000000e+04 -5.60106088e-02
5.69000000e+04 -5.44602369e-02
5.69000000e+04 -5.44583568e-02
5.70000000e+04 -5.28676177e-02
5.70000000e+04 -5.28657461e-02
5.71000000e+04 -5.12352405e-02
5.71000000e+04 -5.12333830e-02
5.72000000e+04 -4.95638230e-02
5.72000000e+04 -4.95619848e-02
5.73000000e+04 -4.78541803e-02
5.73000000e+04 -4.78523660e-02
5.74000000e+04 -4.61072108e-02
5.74000000e+04 -4.61054241e-02
5.75000000e+04 -4.43238803e-02
5.75000000e+04 -4.43221246e-02
5.76000000e+04 -4.25052107e-02
5.76000000e+04 -4.25034890e-02
5.77000000e+04 -4.06522719e-02
5.77000000e+04 -4.06505867e-02
5.78000000e+04 -3.87661769e-02
5.78000000e+04 -3.87645310e-02
5.79000000e+04 -3.68480816e-02
5.79000000e+04 -3.68464777e-02
5.80000000e+04 -3.48991846e-02
5.80000000e+04 -3.48976253e-02
5.81000000e+04 -3.29207267e-02
5.81000000e+04 -3.29192147e-02
5.82000000e+04 -3.09139895e-02
5.82000000e+04 -3.09125274e-02
5.83000000e+04 -2.88802914e-02
5.83000000e+04 -2.88788815e-02
5.84000000e+04 -2.68209820e-02
5.84000000e+04 -2.68196262e-02
5.85000000e+04 -2.47374359e-02
5.85000000e+04 -2.47361358e-02
5.86000000e+04 -2.26310462e-02
5.86000000e+04 -2.26298033e-02
5.87000000e+04 -2.05032198e-02
5.87000000e+04 -2.05020353e-02
5.88000000e+04 -1.83553731e-02
5.88000000e+04 -1.83542482e-02
5.89000000e+04 -1.61889303e-02
5.89000000e+04 -1.61878659e-02
5.90000000e+04 -1.40053213e-02
5.90000000e+04 -1.40043185e-02
5.91000000e+04 -1.18059814e-02
5.91000000e+04 -1.18050411e-02
5.92000000e+04 -9.59234949e-03
5.92000000e+04 -9.59147252e-03
5.93000000e+04 -7.36586652e-03
5.93000000e+04 -7.36505359e-03
5.94000000e+04 -5.12797270e-03
5.94000000e+04 -5.12722435e-03
5.95000000e+04 -2.88010412e-03
5.95000000e+04 -2.87942070e-03
5.96000000e+04 -6.23688960e-04
5.96000000e+04 -6.23070623e-04
5.97000000e+04 1.63985623e-03
5.97000000e+04 1.64040952e-03
5.98000000e+04 3.90913000e-03
5.98000000e+04 3.90961844e-03
5.99000000e+04 6.18274891e-03
5.99000000e+04 6.18317283e-03
6.00000000e+04 8.45934976e-03
6.00000000e+04 8.45970959e-03
6.01000000e+04 1.07375913e-02
6.01000000e+04 1.07378876e-02
6.02000000e+04 1.30161557e-02
6.02000000e+04 1.30163890e-02
6.03000000e+04 1.52937496e-02
6.03000000e+04 1.52939206e-02
6.04000000e+04 1.75691054e-02
6.04000000e+04 1.75692148e-02
6.05000000e+04 1.98409825e-02
6.05000000e+04 1.98410313e-02
6.06000000e+04 2.21081690e-02
6.06000000e+04 2.21081581e-02
6.07000000e+04 2.43694832e-02
6.07000000e+04 2.43694136e-02
6.08000000e+04 2.66237750e-02
6.08000000e+04 2.66236479e-02
6.09000000e+04 2.88699276e-02
6.09000000e+04 2.88697442e-02
6.10000000e+04 3.11068588e-02
6.10000000e+04 3.11066204e-02
6.11000000e+04 3.33335216e-02
6.11000000e+04 3.33332296e-02
6.12000000e+04 3.55489055e-02
6.12000000e+04 3.55485613e-02
6.13000000e+04 3.77520363e-02
6.13000000e+04 3.77516413e-02
6.14000000e+04 3.99419764e-02
6.14000000e+04 3.99415322e-02
6.15000000e+04 4.21178250e-02
6.15000000e+04 4.21173330e-02
6.16000000e+04 4.42787177e-02
6.16000000e+04 4.42781794e-02
6.17000000e+04 4.64238264e-02
6.17000000e+04 4.64232433e-02
6.18000000e+04 4.85523592e-02
6.18000000e+04 4.85517329e-02
6.19000000e+04 5.06635600e-02
6.19000000e+04 5.06628920e-02
6.20000000e+04 5.27567084e-02
6.20000000e+04 5.27560001e-02
6.21000000e+04 5.48311191e-02
6.21000000e+04 5.48303722e-02
6.22000000e+04 5.68861421e-02
6.22000000e+04 5.68853581e-02
6.23000000e+04 5.89211617e-02
6.23000000e+04 5.89203421e-02
6.24000000e+04 6.09355963e-02
6.24000000e+04 6.09347426e-02
6.25000000e+04 6.29288975e-02
6.25000000e+04 6.29280112e-02
6.26000000e+04 6.49005496e-02
6.26000000e+04 6.48996322e-02
6.27000000e+04 6.68500689e-02
6.27000000e+04 6.68491218e-02
6.28000000e+04 6.87770023e-02
6.28000000e+04 6.87760270e-02
6.29000000e+04 7.06809272e-02
6.29000000e+04 7.06799251e-02
6.30000000e+04 7.25614502e-02
6.30000000e+04 7.25604225e-02
6.31000000e+04 7.44182059e-02
6.31000000e+04 7.44171541e-02
6.32000000e+04 7.62508570e-02
6.32000000e+04 7.62497823e-02
6.33000000e+04 7.80590926e-02
6.33000000e+04 7.80579962e-02
6.34000000e+04 7.98426277e-02
6.34000000e+04 7.98415111e-02
6.35000000e+04 8.16012029e-02
6.35000000e+04 8.16000671e-02
6.36000000e+04 8.33345829e-02
6.36000000e+04 8.33334291e-02
6.37000000e+04 8.50425551e-02
6.37000000e+04 8.50413845e-02
6.38000000e+04 8.67249277e-02
6.38000000e+04 8.67237410e-02
6.39000000e+04 8.83815255e-02
6.39000000e+04 8.83803235e-02
6.40000000e+04 9.00121860e-02
6.40000000e+04 9.00109690e-02
6.41000000e+04 9.16167538e-02
6.41000000e+04 9.16155220e-02
6.42000000e+04 9.31950765e-02
6.42000000e+04 9.31938298e-02
6.43000000e+04 9.47470028e-02
6.43000000e+04 9.47457414e-02
6.44000000e+04 9.62723841e-02
6.44000000e+04 9.62711081e-02
6.45000000e+04 9.77710791e-02
6.45000000e+04 9.77697893e-02
6.46000000e+04 9.92429619e-02
6.46000000e+04 9.92416594e-02
6.47000000e+04 1.00687930e-01
6.47000000e+04 1.00686616e-01
6.48000000e+04 1.02105909e-01
6.48000000e+04 1.02104586e-01
6.49000000e+04 1.03496857e-01
6.49000000e+04 1.03495526e-01
6.50000000e+04 1.04860762e-01
6.50000000e+04 1.04859425e-01
6.51000000e+04 1.06197638e-01
6.51000000e+04 1.06196296e-01
6.52000000e+04 1.07507517e-01
6.52000000e+04 1.07506170e-01
6.53000000e+04 1.08790443e-01
6.53000000e+04 1.08789093e-01
6.54000000e+04 1.10046471e-01
6.54000000e+04 1.10045118e-01
6.55000000e+04 1.11275664e-01
6.55000000e+04 1.11274307e-01
6.56000000e+04 1.12478088e-01
6.56000000e+04 1.12476730e-01
6.57000000e+04 1.13653822e-01
6.57000000e+04 1.13652461e-01
6.58000000e+04 1.14802948e-01
6.58000000e+04 1.14801585e-01
6.59000000e+04 1.15925559e-01
6.59000000e+04 1.15924196e-01
6.60000000e+04 1.17021757e-01
6.60000000e+04 1.17020394e-01
6.61000000e+04 1.18091654e-01
6.61000000e+04 1.18090290e-01
6.62000000e+04 1.19135368e-01
6.62000000e+04 1.19134005e-01
6.63000000e+04 1.20153028e-01
6.63000000e+04 1.20151667e-01
6.64000000e+04 1.21144771e-01
6.64000000e+04 1.21143412e-01
6.65000000e+04 1.22110742e-01
6.65000000e+04 1.22109385e-01
6.66000000e+04 1.23051095e-01
6.66000000e+04 1.23049741e-01
6.67000000e+04 1.23965991e-01
6.67000000e+04 1.23964640e-01
6.68000000e+04 1.24855599e-01
6.68000000e+04 1.24854252e-01
6.69000000e+04 1.25720097e-01
6.69000000e+04 1.25718755e-01
6.70000000e+04 1.26559670e-01
6.70000000e+04 1.26558333e-01
6.71000000e+04 1.27374511e-01
6.71000000e+04 1.27373179e-01
6.72000000e+04 1.28164820e-01
6.72000000e+04 1.28163494e-01
6.73000000e+04 1.28930804e-01
6.73000000e+04 1.28929485e-01
6.74000000e+04 1.29672680e-01
6.74000000e+04 1.29671368e-01
6.75000000e+04 1.30390669e-01
6.75000000e+04 1.30389365e-01
6.76000000e+04 1.31085003e-01
6.76000000e+04 1.31083706e-01
6.77000000e+04 1.31755917e-01
6.77000000e+04 1.31754629e-01
6.78000000e+04 1.32403656e-01
6.78000000e+04 1.32402377e-01
6.79000000e+04 1.33028472e-01
6.79000000e+04 1.33027203e-01
6.80000000e+04 1.33630623e-01
6.80000000e+04 1.33629363e-01
6.81000000e+04 1.34210373e-01
6.81000000e+04 1.34209125e-01
6.82000000e+04 1.34767995e-01
6.82000000e+04 1.34766758e-01
6.83000000e+04 1.35303768e-01
6.83000000e+04 1.35302542e-01
6.84000000e+04 1.35817975e-01
6.84000000e+04 1.35816761e-01
6.85000000e+04 1.36310908e-01
6.85000000e+04 1.36309707e-01
6.86000000e+04 1.36782864e-01
6.86000000e+04 1.36781675e-01
6.87000000e+04 1.37234145e-01
6.87000000e+04 1.37232970e-01
6.88000000e+04 1.37665060e-01
6.88000000e+04 1.37663899e-01
6.89000000e+04 1.38075922e-01
6.89000000e+04 1.38074775e-01
6.90000000e+04 1.38467048e-01
6.90000000e+04 1.38465916e-01
6.91000000e+04 1.38838762e-01
6.91000000e+04 1.38837645e-01
6.92000000e+04 1.39191390e-01
6.92000000e+04 1.39190287e-01
6.93000000e+04 1.39525260e-01
6.93000000e+04 1.39524174e-01
6.94000000e+04 1.39840707e-01
6.94000000e+04 1.39839636e-01
6.95000000e+04 1.40138064e-01
6.95000000e+04 1.40137010e-01
6.96000000e+04 1.40417670e-01
6.96000000e+04 1.40416632e-01
6.97000000e+04 1.40679861e-01
6.97000000e+04 1.40678839e-01
6.98000000e+04 1.40924975e-01
6.98000000e+04 1.40923970e-01
6.99000000e+04 1.41153351e-01
6.99000000e+04 1.41152362e-01
7.00000000e+04 1.41365324e-01
7.00000000e+04 1.41364353e-01
7.01000000e+04 1.41561230e-01
7.01000000e+04 1.41560275e-01
7.02000000e+04 1.41741401e-01
7.02000000e+04 1.41740462e-01
7.03000000e+04 1.41906162e-01
7.03000000e+04 1.41905240e-01
7.04000000e+04 1.42055840e-01
7.04000000e+04 1.42054933e-01
7.05000000e+04 1.42190749e-01
7.05000000e+04 1.42189859e-01
7.06000000e+04 1.42311203e-01
7.06000000e+04 1.42310329e-01
7.07000000e+04 1.42417505e-01
7.07000000e+04 1.42416645e-01
7.08000000e+04 1.42509950e-01
7.08000000e+04 1.42509105e-01
7.09000000e+04 1.42588824e-01
7.09000000e+04 1.42587993e-01
7.10000000e+04 1.42654403e-01
7.10000000e+04 1.42653586e-01
7.11000000e+04 1.42706954e-01
7.11000000e+04 1.42706150e-01
7.12000000e+04 1.42746728e-01
7.12000000e+04 1.42745936e-01
7.13000000e+04 1.42773968e-01
7.13000000e+04 1.42773188e-01
7.14000000e+04 1.42788902e-01
7.14000000e+04 1.42788133e-01
7.15000000e+04 1.42791743e-01
7.15000000e+04 1.42790984e-01
7.16000000e+04 1.42782693e-01
7.16000000e+04 1.42781943e-01
7.17000000e+04 1.42761937e-01
7.17000000e+04 1.42761196e-01
7.18000000e+04 1.42729646e-01
7.18000000e+04 1.42728912e-01
7.19000000e+04 1.42685976e-01
7.19000000e+04 1.42685248e-01
7.20000000e+04 1.42631067e-01
7.20000000e+04 1.42630345e-01
7.21000000e+04 1.42565044e-01
7.21000000e+04 1.42564327e-01
7.22000000e+04 1.42488019e-01
7.22000000e+04 1.42487306e-01
7.23000000e+04 1.42400085e-01
7.23000000e+04 1.42399375e-01
7.24000000e+04 1.42301324e-01
7.24000000e+04 1.42300616e-01
7.25000000e+04 1.42191802e-01
7.25000000e+04 1.42191095e-01
7.26000000e+04 1.42071571e-01
7.26000000e+04 1.42070865e-01
7.27000000e+04 1.41940672e-01
7.27000000e+04 1.41939965e-01
7.28000000e+04 1.41799130e-01
7.28000000e+04 1.41798423e-01
7.29000000e+04 1.41646961e-01
7.29000000e+04 1.41646252e-01
7.30000000e+04 1.41484169e-01
7.30000000e+04 1.41483458e-01
7.31000000e+04 1.41310749e-01
7.31000000e+04 1.41310034e-01
7.32000000e+04 1.41126684e-01
7.32000000e+04 1.41125966e-01
7.33000000e+04 1.40931953e-01
7.33000000e+04 1.40931231e-01
7.34000000e+04 1.40726524e-01
7.34000000e+04 1.40725798e-01
7.35000000e+04 1.40510362e-01
7.35000000e+04 1.40509631e-01
7.36000000e+04 1.40283424e-01
7.36000000e+04 1.40282688e-01
7.37000000e+04 1.40045666e-01
7.37000000e+04 1.40044924e-01
7.38000000e+04 1.39797038e-01
7.38000000e+04 1.39796290e-01
7.39000000e+04 1.39537489e-01
7.39000000e+04 1.39536736e-01
7.40000000e+04 1.39266969e-01
7.40000000e+04 1.39266210e-01
7.41000000e+04 1.38985425e-01
7.41000000e+04 1.38984661e-01
7.42000000e+04 1.38692806e-01
7.42000000e+04 1.38692036e-01
7.43000000e+04 1.38389064e-01
7.43000000e+04 1.38388289e-01
7.44000000e+04 1.38074151e-01
7.44000000e+04 1.38073371e-01
7.45000000e+04 1.37748026e-01
7.45000000e+04 1.37747241e-01
7.46000000e+04 1.37410648e-01
7.46000000e+04 1.37409859e-01
7.47000000e+04 1.37061985e-01
7.47000000e+04 1.37061191e-01
7.48000000e+04 1.36702007e-01
7.48000000e+04 1.36701210e-01
7.49000000e+04 1.36330693e-01
7.49000000e+04 1.36329892e-01
7.50000000e+04 1.35948027e-01
7.50000000e+04 1.35947223e-01
7.51000000e+04 1.35553999e-01
7.51000000e+04 1.35553193e-01
7.52000000e+04 1.35148610e-01
7.52000000e+04 1.35147802e-01
7.53000000e+04 1.34731866e-01
7.53000000e+04 1.34731056e-01
7.54000000e+04 1.34303782e-01
7.54000000e+04 1.34302971e-01
7.55000000e+04 1.33864381e-01
7.55000000e+04 1.33863570e-01
7.56000000e+04 1.33413695e-01
7.56000000e+04 1.33412884e-01
7.57000000e+04 1.32951765e-01
7.57000000e+04 1.32950955e-01
7.58000000e+04 1.32478641e-01
7.58000000e+04 1.32477832e-01
7.59000000e+04 1.31994380e-01
7.59000000e+04 1.31993573e-01
7.60000000e+04 1.31499050e-01
7.60000000e+04 1.31498246e-01
7.61000000e+04 1.30992728e-01
7.61000000e+04 1.30991927e-01
7.62000000e+04 1.30475497e-01
7.62000000e+04 1.30474700e-01
7.63000000e+04 1.29947452e-01
7.63000000e+04 1.29946660e-01
7.64000000e+04 1.29408696e-01
7.64000000e+04 1.29407909e-01
7.65000000e+04 1.28859338e-01
7.65000000e+04 1.28858557e-01
7.66000000e+04 1.28299499e-01
7.66000000e+04 1.28298724e-01
7.67000000e+04 1.27729305e-01
7.67000000e+04 1.27728536e-01
7.68000000e+04 1.27148891e-01
7.68000000e+04 1.27148130e-01
7.69000000e+04 1.26558400e-01
7.69000000e+04 1.26557647e-01
7.70000000e+04 1.25957983e-01
7.70000000e+04 1.25957238e-01
7.71000000e+04 1.25347796e-01
7.71000000e+04 1.25347061e-01
7.72000000e+04 1.24728004e-01
7.72000000e+04 1.24727278e-01
7.73000000e+04 1.24098778e-01
7.73000000e+04 1.24098062e-01
7.74000000e+04 1.23460295e-01
7.74000000e+04 1.23459590e-01
7.75000000e+04 1.22812738e-01
7.75000000e+04 1.22812043e-01
7.76000000e+04 1.22156296e-01
7.76000000e+04 1.22155612e-01
7.77000000e+04 1.21491162e-01
7.77000000e+04 1.21490491e-01
7.78000000e+04 1.20817538e-01
7.78000000e+04 1.20816878e-01
7.79000000e+04 1.20135625e-01
7.79000000e+04 1.20134978e-01
7.80000000e+04 1.19445634e-01
7.80000000e+04 1.19445000e-01
7.81000000e+04 1.18747776e-01
7.81000000e+04 1.18747155e-01
7.82000000e+04 1.18042268e-01
7.82000000e+04 1.18041661e-01
7.83000000e+04 1.17329330e-01
7.83000000e+04 1.17328737e-01
7.84000000e+04 1.16609185e-01
7.84000000e+04 1.16608606e-01
7.85000000e+04 1.15882059e-01
7.85000000e+04 1.15881494e-01
7.86000000e+04 1.15148181e-01
7.86000000e+04 1.15147631e-01
7.87000000e+04 1.14407781e-01
7.87000000e+04 1.14407245e-01
7.88000000e+04 1.13661092e-01
7.88000000e+04 1.13660571e-01
7.89000000e+04 1.12908348e-01
7.89000000e+04 1.12907843e-01
7.90000000e+04 1.12149786e-01
7.90000000e+04 1.12149296e-01
7.91000000e+04 1.11385642e-01
7.91000000e+04 1.11385167e-01
7.92000000e+04 1.10616154e-01
7.92000000e+04 1.10615695e-01
7.93000000e+04 1.09841560e-01
7.93000000e+04 1.09841116e-01
7.94000000e+04 1.09062098e-01
7.94000000e+04 1.09061671e-01
7.95000000e+04 1.08278008e-01
7.95000000e+04 1.08277597e-01
7.96000000e+04 1.07489528e-01
7.96000000e+04 1.07489132e-01
7.97000000e+04 1.06696896e-01
7.97000000e+04 1.06696516e-01
7.98000000e+04 1.05900349e-01
7.98000000e+04 1.05899985e-01
7.99000000e+04 1.05100123e-01
7.99000000e+04 1.05099775e-01
8.00000000e+04 1.04296454e-01
8.00000000e+04 1.04296122e-01
8.01000000e+04 1.03489576e-01
8.01000000e+04 1.03489259e-01
8.02000000e+04 1.02679721e-01
8.02000000e+04 1.02679420e-01
8.03000000e+04 1.01867119e-01
8.03000000e+04 1.01866834e-01
8.04000000e+04 1.01052001e-01
8.04000000e+04 1.01051731e-01
8.05000000e+04 1.00234592e-01
8.05000000e+04 1.00234338e-01
8.06000000e+04 9.94151162e-02
8.06000000e+04 9.94148778e-02
8.07000000e+04 9.85937970e-02
8.07000000e+04 9.85935739e-02
8.08000000e+04 9.77708533e-02
8.08000000e+04 9.77706454e-02
8.09000000e+04 9.69465020e-02
8.09000000e+04 9.69463092e-02
8.10000000e+04 9.61209571e-02
8.10000000e+04 9.61207793e-02
8.11000000e+04 9.52944296e-02
8.11000000e+04 9.52942666e-02
8.12000000e+04 9.44671276e-02
8.12000000e+04 9.44669792e-02
8.13000000e+04 9.36392556e-02
8.13000000e+04 9.36391217e-02
8.14000000e+04 9.28110153e-02
8.14000000e+04 9.28108956e-02
8.15000000e+04 9.19826045e-02
8.15000000e+04 9.19824989e-02
8.16000000e+04 9.11542179e-02
8.16000000e+04 9.11541262e-02
8.17000000e+04 9.03260464e-02
8.17000000e+04 9.03259684e-02
8.18000000e+04 8.94982773e-02
8.18000000e+04 8.94982127e-02
8.19000000e+04 8.86710942e-02
8.19000000e+04 8.86710429e-02
8.20000000e+04 8.78446769e-02
8.20000000e+04 8.78446386e-02
8.21000000e+04 8.70192012e-02
8.21000000e+04 8.70191757e-02
8.22000000e+04 8.61948393e-02
8.22000000e+04 8.61948263e-02
8.23000000e+04 8.53717591e-02
8.23000000e+04 8.53717585e-02
8.24000000e+04 8.45501247e-02
8.24000000e+04 8.45501362e-02
8.25000000e+04 8.37300963e-02
8.25000000e+04 8.37301196e-02
8.26000000e+04 8.29118296e-02
8.26000000e+04 8.29118645e-02
8.27000000e+04 8.20954767e-02
8.27000000e+04 8.20955229e-02
8.28000000e+04 8.12811853e-02
8.28000000e+04 8.12812426e-02
8.29000000e+04 8.04690990e-02
8.29000000e+04 8.04691671e-02
8.30000000e+04 7.96593575e-02
8.30000000e+04 7.96594361e-02
8.31000000e+04 7.88520962e-02
8.31000000e+04 7.88521851e-02
8.32000000e+04 7.80474464e-02
8.32000000e+04 7.80475454e-02
8.33000000e+04 7.72455356e-02
8.33000000e+04 7.72456444e-02
8.34000000e+04 7.64464870e-02
8.34000000e+04 7.64466053e-02
8.35000000e+04 7.56504197e-02
8.35000000e+04 7.56505473e-02
8.36000000e+04 7.48574490e-02
8.36000000e+04 7.48575855e-02
8.37000000e+04 7.40676860e-02
8.37000000e+04 7.40678313e-02
8.38000000e+04 7.32812381e-02
8.38000000e+04 7.32813919e-02
8.39000000e+04 7.24982084e-02
8.39000000e+04 7.24983704e-02
8.40000000e+04 7.17186964e-02
8.40000000e+04 7.17188664e-02
8.41000000e+04 7.09427976e-02
8.41000000e+04 7.09429752e-02
8.42000000e+04 7.01706036e-02
8.42000000e+04 7.01707887e-02
8.43000000e+04 6.94022024e-02
8.43000000e+04 6.94023947e-02
8.44000000e+04 6.86376782e-02
8.44000000e+04 6.86378775e-02
8.45000000e+04 6.78771114e-02
8.45000000e+04 6.78773173e-02
8.46000000e+04 6.71205788e-02
8.46000000e+04 6.71207912e-02
8.47000000e+04 6.63681538e-02
8.47000000e+04 6.63683724e-02
8.48000000e+04 6.56199060e-02
8.48000000e+04 6.56201306e-02
8.49000000e+04 6.48759017e-02
8.49000000e+04 6.48761320e-02
8.50000000e+04 6.41362037e-02
8.50000000e+04 6.41364396e-02
8.51000000e+04 6.34008716e-02
8.51000000e+04 6.34011127e-02
8.52000000e+04 6.26699615e-02
8.52000000e+04 6.26702076e-02
8.53000000e+04 6.19435264e-02
8.53000000e+04 6.19437774e-02
8.54000000e+04 6.12216161e-02
8.54000000e+04 6.12218716e-02
8.55000000e+04 6.05042773e-02
8.55000000e+04 6.05045372e-02
8.56000000e+04 5.97915537e-02
8.56000000e+04 5.97918178e-02
8.57000000e+04 5.90834859e-02
8.57000000e+04 5.90837540e-02
8.58000000e+04 5.83801119e-02
8.58000000e+04 5.83803836e-02
8.59000000e+04 5.76814664e-02
8.59000000e+04 5.76817418e-02
8.60000000e+04 5.69875818e-02
8.60000000e+04 5.69878605e-02
8.61000000e+04 5.62984876e-02
8.61000000e+04 5.62987695e-02
8.62000000e+04 5.56142106e-02
8.62000000e+04 5.56144954e-02
8.63000000e+04 5.49347751e-02
8.63000000e+04 5.49350627e-02
8.64000000e+04 5.42602029e-02
8.64000000e+04 5.42604932e-02
8.65000000e+04 5.35905135e-02
8.65000000e+04 5.35908062e-02
8.66000000e+04 5.29257239e-02
8.66000000e+04 5.29260188e-02
8.67000000e+04 5.22658487e-02
8.67000000e+04 5.22661457e-02
8.68000000e+04 5.16109006e-02
8.68000000e+04 5.16111995e-02
8.69000000e+04 5.09608898e-02
8.69000000e+04 5.09611905e-02
8.70000000e+04 5.03158247e-02
8.70000000e+04 5.03161270e-02
8.71000000e+04 4.96757115e-02
8.71000000e+04 4.96760152e-02
8.72000000e+04 4.90405544e-02
8.72000000e+04 4.90408595e-02
8.73000000e+04 4.84103558e-02
8.73000000e+04 4.84106621e-02
8.74000000e+04 4.77851163e-02
8.74000000e+04 4.77854236e-02
8.75000000e+04 4.71648347e-02
8.75000000e+04 4.71651429e-02
8.76000000e+04 4.65495079e-02
8.76000000e+04 4.65498169e-02
8.77000000e+04 4.59391315e-02
8.77000000e+04 4.59394412e-02
8.78000000e+04 4.53336992e-02
8.78000000e+04 4.53340094e-02
8.79000000e+04 4.47332034e-02
8.79000000e+04 4.47335140e-02
8.80000000e+04 4.41376348e-02
8.80000000e+04 4.41379456e-02
8.81000000e+04 4.35469828e-02
8.81000000e+04 4.35472938e-02
8.82000000e+04 4.29612355e-02
8.82000000e+04 4.29615466e-02
8.83000000e+04 4.23803796e-02
8.83000000e+04 4.23806907e-02
8.84000000e+04 4.18044006e-02
8.84000000e+04 4.18047115e-02
8.85000000e+04 4.12332827e-02
8.85000000e+04 4.12335935e-02
8.86000000e+04 4.06670092e-02
8.86000000e+04 4.06673196e-02
8.87000000e+04 4.01055619e-02
8.87000000e+04 4.01058720e-02
8.88000000e+04 3.95489220e-02
8.88000000e+04 3.95492315e-02
8.89000000e+04 3.89970693e-02
8.89000000e+04 3.89973783e-02
8.90000000e+04 3.84499830e-02
8.90000000e+04 3.84502913e-02
8.91000000e+04 3.79076410e-02
8.91000000e+04 3.79079486e-02
8.92000000e+04 3.73700208e-02
8.92000000e+04 3.73703276e-02
8.93000000e+04 3.68370986e-02
8.93000000e+04 3.68374045e-02
8.94000000e+04 3.63088502e-02
8.94000000e+04 3.63091551e-02
8.95000000e+04 3.57852504e-02
8.95000000e+04 3.57855544e-02
8.96000000e+04 3.52662735e-02
8.96000000e+04 3.52665764e-02
8.97000000e+04 3.47518931e-02
8.97000000e+04 3.47521948e-02
8.98000000e+04 3.42420820e-02
8.98000000e+04 3.42423826e-02
8.99000000e+04 3.37368126e-02
8.99000000e+04 3.37371120e-02
9.00000000e+04 3.32360567e-02
9.00000000e+04 3.32363548e-02
9.01000000e+04 3.27397857e-02
9.01000000e+04 3.27400824e-02
9.02000000e+04 3.22479702e-02
9.02000000e+04 3.22482656e-02
9.03000000e+04 3.17605808e-02
9.03000000e+04 3.17608747e-02
9.04000000e+04 3.12775872e-02
9.04000000e+04 3.12778797e-02
9.05000000e+04 3.07989591e-02
9.05000000e+04 3.07992501e-02
9.06000000e+04 3.03246656e-02
9.06000000e+04 3.03249551e-02
9.07000000e+04 2.98546757e-02
9.07000000e+04 2.98549637e-02
9.08000000e+04 2.93889579e-02
9.08000000e+04 2.93892442e-02
9.09000000e+04 2.89274805e-02
9.09000000e+04 2.89277652e-02
9.10000000e+04 2.84702114e-02
9.10000000e+04 2.84704945e-02
9.11000000e+04 2.80171187e-02
9.11000000e+04 2.80174000e-02
9.12000000e+04 2.75681697e-02
9.12000000e+04 2.75684494e-02
9.13000000e+04 2.71233321e-02
9.13000000e+04 2.71236100e-02
9.14000000e+04 2.66825730e-02
9.14000000e+04 2.66828491e-02
9.15000000e+04 2.62458596e-02
9.15000000e+04 2.62461340e-02
9.16000000e+04 2.58131589e-02
9.16000000e+04 2.58134315e-02
9.17000000e+04 2.53844379e-02
9.17000000e+04 2.53847087e-02
9.18000000e+04 2.49596634e-02
9.18000000e+04 2.49599323e-02
9.19000000e+04 2.45388022e-02
9.19000000e+04 2.45390693e-02
9.20000000e+04 2.41218211e-02
9.20000000e+04 2.41220863e-02
9.21000000e+04 2.37086867e-02
9.21000000e+04 2.37089501e-02
9.22000000e+04 2.32993659e-02
9.22000000e+04 2.32996274e-02
9.23000000e+04 2.28938252e-02
9.23000000e+04 2.28940848e-02
9.24000000e+04 2.24920315e-02
9.24000000e+04 2.24922892e-02
9.25000000e+04 2.20939516e-02
9.25000000e+04 2.20942074e-02
9.26000000e+04 2.16995521e-02
9.26000000e+04 2.16998060e-02
9.27000000e+04 2.13088002e-02
9.27000000e+04 2.13090522e-02
9.28000000e+04 2.09216626e-02
9.28000000e+04 2.09219126e-02
9.29000000e+04 2.05381064e-02
9.29000000e+04 2.05383546e-02
9.30000000e+04 2.01580988e-02
9.30000000e+04 2.01583450e-02
9.31000000e+04 1.97816070e-02
9.31000000e+04 1.97818513e-02
9.32000000e+04 1.94085983e-02
9.32000000e+04 1.94088407e-02
9.33000000e+04 1.90390402e-02
9.33000000e+04 1.90392807e-02
9.34000000e+04 1.86729004e-02
9.34000000e+04 1.86731389e-02
9.35000000e+04 1.83101465e-02
9.35000000e+04 1.83103831e-02
9.36000000e+04 1.79507464e-02
9.36000000e+04 1.79509811e-02
9.37000000e+04 1.75946683e-02
9.37000000e+04 1.75949011e-02
9.38000000e+04 1.72418802e-02
9.38000000e+04 1.72421111e-02
9.39000000e+04 1.68923507e-02
9.39000000e+04 1.68925797e-02
9.40000000e+04 1.65460482e-02
9.40000000e+04 1.65462753e-02
9.41000000e+04 1.62029415e-02
9.41000000e+04 1.62031667e-02
9.42000000e+04 1.58629996e-02
9.42000000e+04 1.58632229e-02
9.43000000e+04 1.55261914e-02
9.43000000e+04 1.55264129e-02
9.44000000e+04 1.51924865e-02
9.44000000e+04 1.51927061e-02
9.45000000e+04 1.48618542e-02
9.45000000e+04 1.48620719e-02
9.46000000e+04 1.45342644e-02
9.46000000e+04 1.45344802e-02
9.47000000e+04 1.42096869e-02
9.47000000e+04 1.42099009e-02
9.48000000e+04 1.38880919e-02
9.48000000e+04 1.38883041e-02
9.49000000e+04 1.35694498e-02
9.49000000e+04 1.35696601e-02
9.50000000e+04 1.32537311e-02
9.50000000e+04 1.32539397e-02
9.51000000e+04 1.29409068e-02
9.51000000e+04 1.29411135e-02
9.52000000e+04 1.26309477e-02
9.52000000e+04 1.26311526e-02
9.53000000e+04 1.23238253e-02
9.53000000e+04 1.23240284e-02
9.54000000e+04 1.20195109e-02
9.54000000e+04 1.20197122e-02
9.55000000e+04 1.17179763e-02
9.55000000e+04 1.17181759e-02
9.56000000e+04 1.14191935e-02
9.56000000e+04 1.14193913e-02
9.57000000e+04 1.11231347e-02
9.57000000e+04 1.11233307e-02
9.58000000e+04 1.08297722e-02
9.58000000e+04 1.08299666e-02
9.59000000e+04 1.05390789e-02
9.59000000e+04 1.05392715e-02
9.60000000e+04 1.02510275e-02
9.60000000e+04 1.02512184e-02
9.61000000e+04 9.96559130e-03
9.61000000e+04 9.96578049e-03
9.62000000e+04 9.68274360e-03
9.62000000e+04 9.68293110e-03
9.63000000e+04 9.40245807e-03
9.63000000e+04 9.40264389e-03
9.64000000e+04 9.12470856e-03
9.64000000e+04 9.12489272e-03
9.65000000e+04 8.84946919e-03
9.65000000e+04 8.84965170e-03
9.66000000e+04 8.57671432e-03
9.66000000e+04 8.57689519e-03
9.67000000e+04 8.30641854e-03
9.67000000e+04 8.30659779e-03
9.68000000e+04 8.03855669e-03
9.68000000e+04 8.03873432e-03
9.69000000e+04 7.77310383e-03
9.69000000e+04 7.77327986e-03
9.70000000e+04 7.51003529e-03
9.70000000e+04 7.51020974e-03
9.71000000e+04 7.24932662e-03
9.71000000e+04 7.24949949e-03
9.72000000e+04 6.99095362e-03
9.72000000e+04 6.99112493e-03
9.73000000e+04 6.73489231e-03
9.73000000e+04 6.73506207e-03
9.74000000e+04 6.48111897e-03
9.74000000e+04 6.48128720e-03
9.75000000e+04 6.22961011e-03
9.75000000e+04 6.22977681e-03
9.76000000e+04 5.98034247e-03
9.76000000e+04 5.98050766e-03
9.77000000e+04 5.73329302e-03
9.77000000e+04 5.73345672e-03
9.78000000e+04 5.48843898e-03
9.78000000e+04 5.48860119e-03
9.79000000e+04 5.24575780e-03
9.79000000e+04 5.24591854e-03
9.80000000e+04 5.00522714e-03
9.80000000e+04 5.00538642e-03
9.81000000e+04 4.76682491e-03
9.81000000e+04 4.76698276e-03
9.82000000e+04 4.53052926e-03
9.82000000e+04 4.53068567e-03
9.83000000e+04 4.29631853e-03
9.83000000e+04 4.29647352e-03
9.84000000e+04 4.06417132e-03
9.84000000e+04 4.06432490e-03
9.85000000e+04 3.83406644e-03
9.85000000e+04 3.83421863e-03
9.86000000e+04 3.60598292e-03
9.86000000e+04 3.60613373e-03
9.87000000e+04 3.37990003e-03
9.87000000e+04 3.38004948e-03
9.88000000e+04 3.15579724e-03
9.88000000e+04 3.15594533e-03
9.89000000e+04 2.93365424e-03
9.89000000e+04 2.93380099e-03
9.90000000e+04 2.71345095e-03
9.90000000e+04 2.71359637e-03
9.91000000e+04 2.49516750e-03
9.91000000e+04 2.49531160e-03
9.92000000e+04 2.27878422e-03
9.92000000e+04 2.27892702e-03
9.93000000e+04 2.06428167e-03
9.93000000e+04 2.06442318e-03
9.94000000e+04 1.85164062e-03
9.94000000e+04 1.85178084e-03
9.95000000e+04 1.64084203e-03
9.95000000e+04 1.64098099e-03
9.96000000e+04 1.43186709e-03
9.96000000e+04 1.43200479e-03
9.97000000e+04 1.22469718e-03
9.97000000e+04 1.22483363e-03
9.98000000e+04 1.01931388e-03
9.98000000e+04 1.01944910e-03
9.99000000e+04 8.15698977e-04
9.99000000e+04 8.15832983e-04
1.00000000e+05 6.13834466e-04
1.00000000e+05 6.13967264e-04
1.00100000e+05 4.13702531e-04
1.00100000e+05 4.13834134e-04
1.00200000e+05 2.15285554e-04
1.00200000e+05 2.15415972e-04
1.00300000e+05 1.85661033e-05
1.00300000e+05 1.86953503e-05
1.00400000e+05 -1.76473050e-04
1.00400000e+05 -1.76344965e-04
1.00500000e+05 -3.69848950e-04
1.00500000e+05 -3.69722014e-04
1.00600000e+05 -5.61578451e-04
1.00600000e+05 -5.61452653e-04
1.00700000e+05 -7.51678217e-04
1.00700000e+05 -7.51553545e-04
1.00800000e+05 -9.40164733e-04
1.00800000e+05 -9.40041176e-04
1.00900000e+05 -1.12705430e-03
1.00900000e+05 -1.12693184e-03
1.01000000e+05 -1.31236303e-03
1.01000000e+05 -1.31224167e-03
1.01100000e+05 -1.49610686e-03
1.01100000e+05 -1.49598659e-03
1.01200000e+05 -1.67830157e-03
1.01200000e+05 -1.67818237e-03
1.01300000e+05 -1.85896273e-03
1.01300000e+05 -1.85884459e-03
1.01400000e+05 -2.03810576e-03
1.01400000e+05 -2.03798866e-03
1.01500000e+05 -2.21574589e-03
1.01500000e+05 -2.21562983e-03
1.01600000e+05 -2.39189819e-03
1.01600000e+05 -2.39178317e-03
1.01700000e+05 -2.56657758e-03
1.01700000e+05 -2.56646357e-03
1.01800000e+05 -2.73979877e-03
1.01800000e+05 -2.73968577e-03
1.01900000e+05 -2.91157634e-03
1.01900000e+05 -2.91146434e-03
1.02000000e+05 -3.08192470e-03
1.02000000e+05 -3.08181369e-03
1.02100000e+05 -3.25085808e-03
1.02100000e+05 -3.25074805e-03
1.02200000e+05 -3.41839059e-03
1.02200000e+05 -3.41828152e-03
1.02300000e+05 -3.58453613e-03
1.02300000e+05 -3.58442803e-03
1.02400000e+05 -3.74930850e-03
1.02400000e+05 -3.74920134e-03
1.02500000e+05 -3.91272129e-03
1.02500000e+05 -3.91261507e-03
1.02600000e+05 -4.07478799e-03
1.02600000e+05 -4.07468270e-03
1.02700000e+05 -4.23552190e-03
1.02700000e+05 -4.23541753e-03
1.02800000e+05 -4.39493618e-03
1.02800000e+05 -4.39483272e-03
1.02900000e+05 -4.55304385e-03
1.02900000e+05 -4.55294130e-03
1.03000000e+05 -4.70985778e-03
1.03000000e+05 -4.70975612e-03
1.03100000e+05 -4.86539070e-03
1.03100000e+05 -4.86528992e-03
1.03200000e+05 -5.01965520e-03
1.03200000e+05 -5.01955529e-03
1.03300000e+05 -5.17266370e-03
1.03300000e+05 -5.17256466e-03
1.03400000e+05 -5.32442852e-03
1.03400000e+05 -5.32433034e-03
1.03500000e+05 -5.47496182e-03
1.03500000e+05 -5.47486449e-03
1.03600000e+05 -5.62427563e-03
1.03600000e+05 -5.62417914e-03
1.03700000e+05 -5.77238185e-03
1.03700000e+05 -5.77228618e-03
1.03800000e+05 -5.91929222e-03
1.03800000e+05 -5.91919738e-03
1.03900000e+05 -6.06501840e-03
1.03900000e+05 -6.06492437e-03
1.04000000e+05 -6.20957186e-03
1.04000000e+05 -6.20947864e-03
1.04100000e+05 -6.35296399e-03
1.04100000e+05 -6.35287157e-03
1.04200000e+05 -6.49520603e-03
1.04200000e+05 -6.49511439e-03
1.04300000e+05 -6.63630909e-03
1.04300000e+05 -6.63621824e-03
1.04400000e+05 -6.77628417e-03
1.04400000e+05 -6.77619410e-03
1.04500000e+05 -6.91514214e-03
1.04500000e+05 -6.91505283e-03
1.04600000e+05 -7.05289375e-03
1.04600000e+05 -7.05280520e-03
1.04700000e+05 -7.18954963e-03
1.04700000e+05 -7.18946183e-03
1.04800000e+05 -7.32512029e-03
1.04800000e+05 -7.32503323e-03
1.04900000e+05 -7.45961612e-03
1.04900000e+05 -7.45952979e-03
1.05000000e+05 -7.59304740e-03
1.05000000e+05 -7.59296181e-03
1.05100000e+05 -7.72542431e-03
1.05100000e+05 -7.72533943e-03
1.05200000e+05 -7.85675688e-03
1.05200000e+05 -7.85667271e-03
1.05300000e+05 -7.98705506e-03
1.05300000e+05 -7.98697160e-03
1.05400000e+05 -8.11632868e-03
1.05400000e+05 -8.11624592e-03
1.05500000e+05 -8.24458746e-03
1.05500000e+05 -8.24450539e-03
1.05600000e+05 -8.37184100e-03
1.05600000e+05 -8.37175962e-03
1.05700000e+05 -8.49809883e-03
1.05700000e+05 -8.49801812e-03
1.05800000e+05 -8.62337032e-03
1.05800000e+05 -8.62329029e-03
1.05900000e+05 -8.74766480e-03
1.05900000e+05 -8.74758543e-03
1.06000000e+05 -8.87099144e-03
1.06000000e+05 -8.87091273e-03
1.06100000e+05 -8.99335935e-03
1.06100000e+05 -8.99328129e-03
1.06200000e+05 -9.11477752e-03
1.06200000e+05 -9.11470010e-03
1.06300000e+05 -9.23525483e-03
1.06300000e+05 -9.23517805e-03
1.06400000e+05 -9.35480009e-03
1.06400000e+05 -9.35472394e-03
1.06500000e+05 -9.47342200e-03
1.06500000e+05 -9.47334647e-03
1.06600000e+05 -9.59112915e-03
1.06600000e+05 -9.59105425e-03
1.06700000e+05 -9.70793006e-03
1.06700000e+05 -9.70785577e-03
1.06800000e+05 -9.82383314e-03
1.06800000e+05 -9.82375946e-03
1.06900000e+05 -9.93884672e-03
1.06900000e+05 -9.93877364e-03
1.07000000e+05 -1.00529790e-02
1.07000000e+05 -1.00529065e-02
1.07100000e+05 -1.01662382e-02
1.07100000e+05 -1.01661663e-02
1.07200000e+05 -1.02786323e-02
1.07200000e+05 -1.02785610e-02
1.07300000e+05 -1.03901693e-02
1.07300000e+05 -1.03900986e-02
1.07400000e+05 -1.05008571e-02
1.07400000e+05 -1.05007870e-02
1.07500000e+05 -1.06107035e-02
1.07500000e+05 -1.06106339e-02
1.07600000e+05 -1.07197161e-02
1.07600000e+05 -1.07196471e-02
1.07700000e+05 -1.08279026e-02
1.07700000e+05 -1.08278341e-02
1.07800000e+05 -1.09352706e-02
1.07800000e+05 -1.09352026e-02
1.07900000e+05 -1.10418275e-02
1.07900000e+05 -1.10417601e-02
1.08000000e+05 -1.11475806e-02
1.08000000e+05 -1.11475138e-02
1.08100000e+05 -1.12525373e-02
1.08100000e+05 -1.12524710e-02
1.08200000e+05 -1.13567049e-02
1.08200000e+05 -1.13566391e-02
1.08300000e+05 -1.14600904e-02
1.08300000e+05 -1.14600251e-02
1.08400000e+05 -1.15627009e-02
1.08400000e+05 -1.15626361e-02
1.08500000e+05 -1.16645434e-02
1.08500000e+05 -1.16644791e-02
1.08600000e+05 -1.17656248e-02
1.08600000e+05 -1.17655611e-02
1.08700000e+05 -1.18659520e-02
1.08700000e+05 -1.18658888e-02
1.08800000e+05 -1.19655317e-02
1.08800000e+05 -1.19654690e-02
1.08900000e+05 -1.20643706e-02
1.08900000e+05 -1.20643084e-02
1.09000000e+05 -1.21624754e-02
1.09000000e+05 -1.21624137e-02
1.09100000e+05 -1.22598526e-02
1.09100000e+05 -1.22597913e-02
1.09200000e+05 -1.23565087e-02
1.09200000e+05 -1.23564479e-02
1.09300000e+05 -1.24524500e-02
1.09300000e+05 -1.24523897e-02
1.09400000e+05 -1.25476830e-02
1.09400000e+05 -1.25476232e-02
1.09500000e+05 -1.26422139e-02
1.09500000e+05 -1.26421546e-02
1.09600000e+05 -1.27360490e-02
1.09600000e+05 -1.27359901e-02
1.09700000e+05 -1.28291943e-02
1.09700000e+05 -1.28291359e-02
1.09800000e+05 -1.29216560e-02
1.09800000e+05 -1.29215980e-02
1.09900000e+05 -1.30134400e-02
1.09900000e+05 -1.30133825e-02
1.10000000e+05 -1.31045524e-02
1.10000000e+05 -1.31044953e-02
1.10100000e+05 -1.31949990e-02
1.10100000e+05 -1.31949423e-02
1.10200000e+05 -1.32847856e-02
1.10200000e+05 -1.32847294e-02
1.10300000e+05 -1.33739180e-02
1.10300000e+05 -1.33738622e-02
1.10400000e+05 -1.34624020e-02
1.10400000e+05 -1.34623466e-02
1.10500000e+05 -1.35502431e-02
1.10500000e+05 -1.35501881e-02
1.10600000e+05 -1.36374469e-02
1.10600000e+05 -1.36373924e-02
1.10700000e+05 -1.37240190e-02
1.10700000e+05 -1.37239649e-02
1.10800000e+05 -1.38099648e-02
1.10800000e+05 -1.38099111e-02
1.10900000e+05 -1.38952898e-02
1.10900000e+05 -1.38952365e-02
1.11000000e+05 -1.39799993e-02
1.11000000e+05 -1.39799464e-02
1.11100000e+05 -1.40640986e-02
1.11100000e+05 -1.40640461e-02
1.11200000e+05 -1.41475930e-02
1.11200000e+05 -1.41475409e-02
1.11300000e+05 -1.42304876e-02
1.11300000e+05 -1.42304359e-02
1.11400000e+05 -1.43127875e-02
1.11400000e+05 -1.43127362e-02
1.11500000e+05 -1.43944980e-02
1.11500000e+05 -1.43944470e-02
1.11600000e+05 -1.44756239e-02
1.11600000e+05 -1.44755734e-02
1.11700000e+05 -1.45561703e-02
1.11700000e+05 -1.45561201e-02
1.11800000e+05 -1.46361421e-02
1.11800000e+05 -1.46360923e-02
1.11900000e+05 -1.47155442e-02
1.11900000e+05 -1.47154948e-02
1.12000000e+05 -1.47943814e-02
1.12000000e+05 -1.47943323e-02
1.12100000e+05 -1.48726584e-02
1.12100000e+05 -1.48726097e-02
1.12200000e+05 -1.49503801e-02
1.12200000e+05 -1.49503317e-02
1.12300000e+05 -1.50275510e-02
1.12300000e+05 -1.50275030e-02
1.12400000e+05 -1.51041759e-02
1.12400000e+05 -1.51041283e-02
1.12500000e+05 -1.51802592e-02
1.12500000e+05 -1.51802120e-02
1.12600000e+05 -1.52558056e-02
1.12600000e+05 -1.52557587e-02
1.12700000e+05 -1.53308196e-02
1.12700000e+05 -1.53307730e-02
1.12800000e+05 -1.54053055e-02
1.12800000e+05 -1.54052592e-02
1.12900000e+05 -1.54792677e-02
1.12900000e+05 -1.54792218e-02
1.13000000e+05 -1.55527107e-02
1.13000000e+05 -1.55526651e-02
1.13100000e+05 -1.56256387e-02
1.13100000e+05 -1.56255935e-02
1.13200000e+05 -1.56980561e-02
1.13200000e+05 -1.56980112e-02
1.13300000e+05 -1.57699669e-02
1.13300000e+05 -1.57699224e-02
1.13400000e+05 -1.58413755e-02
1.13400000e+05 -1.58413312e-02
1.13500000e+05 -1.59122859e-02
1.13500000e+05 -1.59122420e-02
1.13600000e+05 -1.59827023e-02
1.13600000e+05 -1.59826587e-02
1.13700000e+05 -1.60526287e-02
1.13700000e+05 -1.60525854e-02
1.13800000e+05 -1.61220690e-02
1.13800000e+05 -1.61220260e-02
1.13900000e+05 -1.61910274e-02
1.13900000e+05 -1.61909847e-02
1.14000000e+05 -1.62595077e-02
1.14000000e+05 -1.62594653e-02
1.14100000e+05 -1.63275138e-02
1.14100000e+05 -1.63274718e-02
1.14200000e+05 -1.63950496e-02
1.14200000e+05 -1.63950079e-02
1.14300000e+05 -1.64621189e-02
1.14300000e+05 -1.64620775e-02
1.14400000e+05 -1.65287255e-02
1.14400000e+05 -1.65286843e-02
1.14500000e+05 -1.65948731e-02
1.14500000e+05 -1.65948322e-02
1.14600000e+05 -1.66605654e-02
1.14600000e+05 -1.66605248e-02
1.14700000e+05 -1.67258061e-02
1.14700000e+05 -1.67257658e-02
1.14800000e+05 -1.67905988e-02
1.14800000e+05 -1.67905588e-02
1.14900000e+05 -1.68549471e-02
1.14900000e+05 -1.68549074e-02
1.15000000e+05 -1.69188546e-02
1.15000000e+05 -1.69188152e-02
1.15100000e+05 -1.69823248e-02
1.15100000e+05 -1.69822856e-02
1.15200000e+05 -1.70453612e-02
1.15200000e+05 -1.70453223e-02
1.15300000e+05 -1.71079672e-02
1.15300000e+05 -1.71079286e-02
1.15400000e+05 -1.71701463e-02
1.15400000e+05 -1.71701079e-02
1.15500000e+05 -1.72319018e-02
1.15500000e+05 -1.72318637e-02
1.15600000e+05 -1.72932371e-02
1.15600000e+05 -1.72931993e-02
1.15700000e+05 -1.73541555e-02
1.15700000e+05 -1.73541179e-02
1.15800000e+05 -1.74146603e-02
1.15800000e+05 -1.74146230e-02
1.15900000e+05 -1.74747548e-02
1.15900000e+05 -1.74747178e-02
1.16000000e+05 -1.75344422e-02
1.16000000e+05 -1.75344054e-02
1.16100000e+05 -1.75937256e-02
1.16100000e+05 -1.75936891e-02
1.16200000e+05 -1.76526083e-02
1.16200000e+05 -1.76525720e-02
1.16300000e+05 -1.77110933e-02
1.16300000e+05 -1.77110573e-02
1.16400000e+05 -1.77691838e-02
1.16400000e+05 -1.77691480e-02
1.16500000e+05 -1.78268828e-02
1.16500000e+05 -1.78268473e-02
1.16600000e+05 -1.78841934e-02
1.16600000e+05 -1.78841581e-02
1.16700000e+05 -1.79411186e-02
1.16700000e+05 -1.79410836e-02
1.16800000e+05 -1.79976614e-02
1.16800000e+05 -1.79976266e-02
1.16900000e+05 -1.80538247e-02
1.16900000e+05 -1.80537901e-02
1.17000000e+05 -1.81096114e-02
1.17000000e+05 -1.81095771e-02
1.17100000e+05 -1.81650245e-02
1.17100000e+05 -1.81649904e-02
1.17200000e+05 -1.82200667e-02
1.17200000e+05 -1.82200329e-02
1.17300000e+05 -1.82747411e-02
1.17300000e+05 -1.82747075e-02
1.17400000e+05 -1.83290503e-02
1.17400000e+05 -1.83290169e-02
1.17500000e+05 -1.83829972e-02
1.17500000e+05 -1.83829640e-02
1.17600000e+05 -1.84365845e-02
1.17600000e+05 -1.84365516e-02
1.17700000e+05 -1.84898150e-02
1.17700000e+05 -1.84897823e-02
1.17800000e+05 -1.85426914e-02
1.17800000e+05 -1.85426589e-02
1.17900000e+05 -1.85952164e-02
1.17900000e+05 -1.85951841e-02
1.18000000e+05 -1.86473926e-02
1.18000000e+05 -1.86473605e-02
1.18100000e+05 -1.86992226e-02
1.18100000e+05 -1.86991908e-02
1.18200000e+05 -1.87507092e-02
1.18200000e+05 -1.87506775e-02
1.18300000e+05 -1.88018548e-02
1.18300000e+05 -1.88018234e-02
1.18400000e+05 -1.88526621e-02
1.18400000e+05 -1.88526308e-02
1.18500000e+05 -1.89031335e-02
1.18500000e+05 -1.89031025e-02
1.18600000e+05 -1.89532716e-02
1.18600000e+05 -1.89532408e-02
1.18700000e+05 -1.90030789e-02
1.18700000e+05 -1.90030482e-02
1.18800000e+05 -1.90525578e-02
1.18800000e+05 -1.90525274e-02
1.18900000e+05 -1.91017108e-02
1.18900000e+05 -1.91016805e-02
1.19000000e+05 -1.91505402e-02
1.19000000e+05 -1.91505102e-02
1.19100000e+05 -1.91990486e-02
1.19100000e+05 -1.91990188e-02
1.19200000e+05 -1.92472382e-02
1.19200000e+05 -1.92472086e-02
1.19300000e+05 -1.92951115e-02
1.19300000e+05 -1.92950820e-02
1.19400000e+05 -1.93426706e-02
1.19400000e+05 -1.93426414e-02
1.19500000e+05 -1.93899180e-02
1.19500000e+05 -1.93898890e-02
1.19600000e+05 -1.94368559e-02
1.19600000e+05 -1.94368270e-02
1.19700000e+05 -1.94834865e-02
1.19700000e+05 -1.94834578e-02
1.19800000e+05 -1.95298121e-02
1.19800000e+05 -1.95297836e-02
1.19900000e+05 -1.95758348e-02
1.19900000e+05 -1.95758066e-02
1.20000000e+05 -1.96215570e-02
1.20000000e+05 -1.96215289e-02
1.20100000e+05 -1.96669806e-02
1.20100000e+05 -1.96669527e-02
1.20200000e+05 -1.97121079e-02
1.20200000e+05 -1.97120802e-02
1.20300000e+05 -1.97569410e-02
1.20300000e+05 -1.97569135e-02
1.20400000e+05 -1.98014820e-02
1.20400000e+05 -1.98014546e-02
1.20500000e+05 -1.98457329e-02
1.20500000e+05 -1.98457057e-02
1.20600000e+05 -1.98896958e-02
1.20600000e+05 -1.98896688e-02
1.20700000e+05 -1.99333728e-02
1.20700000e+05 -1.99333459e-02
1.20800000e+05 -1.99767658e-02
1.20800000e+05 -1.99767391e-02
1.20900000e+05 -2.00198769e-02
1.20900000e+05 -2.00198504e-02
1.21000000e+05 -2.00627080e-02
1.21000000e+05 -2.00626817e-02
1.21100000e+05 -2.01052612e-02
1.21100000e+05 -2.01052351e-02
1.21200000e+05 -2.01475383e-02
1.21200000e+05 -2.01475124e-02
1.21300000e+05 -2.01895414e-02
1.21300000e+05 -2.01895156e-02
1.21400000e+05 -2.02312723e-02
1.21400000e+05 -2.02312467e-02
1.21500000e+05 -2.02727330e-02
1.21500000e+05 -2.02727075e-02
1.21600000e+05 -2.03139253e-02
1.21600000e+05 -2.03139000e-02
1.21700000e+05 -2.03548511e-02
1.21700000e+05 -2.03548260e-02
1.21800000e+05 -2.03955124e-02
1.21800000e+05 -2.03954875e-02
1.21900000e+05 -2.04359110e-02
1.21900000e+05 -2.04358862e-02
1.22000000e+05 -2.04760488e-02
1.22000000e+05 -2.04760241e-02
1.22100000e+05 -2.05159276e-02
1.22100000e+05 -2.05159031e-02
1.22200000e+05 -2.05555493e-02
1.22200000e+05 -2.05555249e-02
1.22300000e+05 -2.05949156e-02
1.22300000e+05 -2.05948914e-02
1.22400000e+05 -2.06340285e-02
1.22400000e+05 -2.06340044e-02
1.22500000e+05 -2.06728897e-02
1.22500000e+05 -2.06728658e-02
1.22600000e+05 -2.07115012e-02
1.22600000e+05 -2.07114773e-02
1.22700000e+05 -2.07498645e-02
1.22700000e+05 -2.07498409e-02
1.22800000e+05 -2.07879816e-02
1.22800000e+05 -2.07879581e-02
1.22900000e+05 -2.08258543e-02
1.22900000e+05 -2.08258309e-02
1.23000000e+05 -2.08634843e-02
1.23000000e+05 -2.08634610e-02
1.23100000e+05 -2.09008733e-02
1.23100000e+05 -2.09008501e-02
1.23200000e+05 -2.09380230e-02
1.23200000e+05 -2.09380001e-02
1.23300000e+05 -2.09749353e-02
1.23300000e+05 -2.09749125e-02
1.23400000e+05 -2.10116118e-02
1.23400000e+05 -2.10115891e-02
1.23500000e+05 -2.10480541e-02
1.23500000e+05 -2.10480316e-02
1.23600000e+05 -2.10842640e-02
1.23600000e+05 -2.10842415e-02
1.23700000e+05 -2.11202429e-02
1.23700000e+05 -2.11202206e-02
1.23800000e+05 -2.11559926e-02
1.23800000e+05 -2.11559704e-02
1.23900000e+05 -2.11915145e-02
1.23900000e+05 -2.11914925e-02
1.24000000e+05 -2.12268103e-02
1.24000000e+05 -2.12267884e-02
1.24100000e+05 -2.12618812e-02
1.24100000e+05 -2.12618595e-02
1.24200000e+05 -2.12967289e-02
1.24200000e+05 -2.12967073e-02
1.24300000e+05 -2.13313547e-02
1.24300000e+05 -2.13313332e-02
1.24400000e+05 -2.13657599e-02
1.24400000e+05 -2.13657386e-02
1.24500000e+05 -2.13999458e-02
1.24500000e+05 -2.13999247e-02
1.24600000e+05 -2.14339138e-02
1.24600000e+05 -2.14338928e-02
1.24700000e+05 -2.14676650e-02
1.24700000e+05 -2.14676442e-02
1.24800000e+05 -2.15012006e-02
1.24800000e+05 -2.15011799e-02
1.24900000e+05 -2.15345218e-02
1.24900000e+05 -2.15345013e-02
1.25000000e+05 -2.15676296e-02
1.25000000e+05 -2.15676092e-02
1.25100000e+05 -2.16005251e-02
1.25100000e+05 -2.16005049e-02
1.25200000e+05 -2.16332093e-02
1.25200000e+05 -2.16331892e-02
1.25300000e+05 -2.16656832e-02
1.25300000e+05 -2.16656633e-02
1.25400000e+05 -2.16979478e-02
1.25400000e+05 -2.16979281e-02
1.25500000e+05 -2.17300040e-02
1.25500000e+05 -2.17299845e-02
1.25600000e+05 -2.17618528e-02
1.25600000e+05 -2.17618334e-02
1.25700000e+05 -2.17934952e-02
1.25700000e+05 -2.17934760e-02
1.25800000e+05 -2.18249321e-02
1.25800000e+05 -2.18249130e-02
1.25900000e+05 -2.18561646e-02
1.25900000e+05 -2.18561456e-02
1.26000000e+05 -2.18871935e-02
1.26000000e+05 -2.18871747e-02
1.26100000e+05 -2.19180201e-02
1.26100000e+05 -2.19180014e-02
1.26200000e+05 -2.19486454e-02
1.26200000e+05 -2.19486268e-02
1.26300000e+05 -2.19790706e-02
1.26300000e+05 -2.19790522e-02
1.26400000e+05 -2.20092971e-02
1.26400000e+05 -2.20092787e-02
1.26500000e+05 -2.20393261e-02
1.26500000e+05 -2.20393079e-02
1.26600000e+05 -2.20691592e-02
1.26600000e+05 -2.20691410e-02
1.26700000e+05 -2.20987980e-02
1.26700000e+05 -2.20987798e-02
1.26800000e+05 -2.21282441e-02
1.26800000e+05 -2.21282259e-02
1.26900000e+05 -2.21574993e-02
1.26900000e+05 -2.21574812e-02
1.27000000e+05 -2.21865658e-02
1.27000000e+05 -2.21865477e-02
1.27100000e+05 -2.22154455e-02
1.27100000e+05 -2.22154274e-02
1.27200000e+05 -2.22441407e-02
1.27200000e+05 -2.22441226e-02
1.27300000e+05 -2.22726539e-02
1.27300000e+05 -2.22726357e-02
1.27400000e+05 -2.23009875e-02
1.27400000e+05 -2.23009693e-02
1.27500000e+05 -2.23291442e-02
1.27500000e+05 -2.23291259e-02
1.27600000e+05 -2.23571267e-02
1.27600000e+05 -2.23571083e-02
1.27700000e+05 -2.23849379e-02
1.27700000e+05 -2.23849194e-02
1.27800000e+05 -2.24125807e-02
1.27800000e+05 -2.24125622e-02
1.27900000e+05 -2.24400582e-02
1.27900000e+05 -2.24400395e-02
1.28000000e+05 -2.24673733e-02
1.28000000e+05 -2.24673546e-02
1.28100000e+05 -2.24945291e-02
1.28100000e+05 -2.24945103e-02
1.28200000e+05 -2.25215287e-02
1.28200000e+05 -2.25215097e-02
1.28300000e+05 -2.25483749e-02
1.28300000e+05 -2.25483558e-02
1.28400000e+05 -2.25750706e-02
1.28400000e+05 -2.25750515e-02
1.28500000e+05 -2.26016186e-02
1.28500000e+05 -2.26015994e-02
1.28600000e+05 -2.26280215e-02
1.28600000e+05 -2.26280023e-02
1.28700000e+05 -2.26542817e-02
1.28700000e+05 -2.26542624e-02
1.28800000e+05 -2.26804013e-02
1.28800000e+05 -2.26803820e-02
1.28900000e+05 -2.27063823e-02
1.28900000e+05 -2.27063631e-02
1.29000000e+05 -2.27322264e-02
1.29000000e+05 -2.27322072e-02
1.29100000e+05 -2.27579350e-02
1.29100000e+05 -2.27579159e-02
1.29200000e+05 -2.27835092e-02
1.29200000e+05 -2.27834902e-02
1.29300000e+05 -2.28089499e-02
1.29300000e+05 -2.28089310e-02
1.29400000e+05 -2.28342577e-02
1.29400000e+05 -2.28342390e-02
1.29500000e+05 -2.28594330e-02
1.29500000e+05 -2.28594145e-02
1.29600000e+05 -2.28844762e-02
1.29600000e+05 -2.28844579e-02
1.29700000e+05 -2.29093875e-02
1.29700000e+05 -2.29093693e-02
1.29800000e+05 -2.29341672e-02
1.29800000e+05 -2.29341491e-02
1.29900000e+05 -2.29588157e-02
1.29900000e+05 -2.29587977e-02
1.30000000e+05 -2.29833339e-02
1.30000000e+05 -2.29833159e-02
1.30100000e+05 -2.30077231e-02
1.30100000e+05 -2.30077051e-02
1.30200000e+05 -2.30319855e-02
1.30200000e+05 -2.30319672e-02
1.30300000e+05 -2.30561241e-02
1.30300000e+05 -2.30561054e-02
1.30400000e+05 -2.30801433e-02
1.30400000e+05 -2.30801242e-02
1.30500000e+05 -2.31040493e-02
1.30500000e+05 -2.31040294e-02
1.30600000e+05 -2.31278502e-02
1.30600000e+05 -2.31278293e-02
1.30700000e+05 -2.31515566e-02
1.30700000e+05 -2.31515342e-02
1.30800000e+05 -2.31751819e-02
1.30800000e+05 -2.31751578e-02
1.30900000e+05 -2.31987430e-02
1.30900000e+05 -2.31987167e-02
1.31000000e+05 -2.32222607e-02
1.31000000e+05 -2.32222316e-02
1.31100000e+05 -2.32457603e-02
1.31100000e+05 -2.32457280e-02
1.31200000e+05 -2.32692723e-02
1.31200000e+05 -2.32692361e-02
1.31300000e+05 -2.32928330e-02
1.31300000e+05 -2.32927921e-02
1.31400000e+05 -2.33164849e-02
1.31400000e+05 -2.33164385e-02
1.31500000e+05 -2.33402779e-02
1.31500000e+05 -2.33402252e-02
1.31600000e+05 -2.33642697e-02
1.31600000e+05 -2.33642098e-02
1.31700000e+05 -2.33885266e-02
1.31700000e+05 -2.33884584e-02
1.31800000e+05 -2.34131242e-02
1.31800000e+05 -2.34130466e-02
1.31900000e+05 -2.34381482e-02
1.31900000e+05 -2.34380600e-02
1.32000000e+05 -2.34636952e-02
1.32000000e+05 -2.34635951e-02
1.32100000e+05 -2.34898731e-02
1.32100000e+05 -2.34897598e-02
1.32200000e+05 -2.35168022e-02
1.32200000e+05 -2.35166743e-02
1.32300000e+05 -2.35446156e-02
1.32300000e+05 -2.35444716e-02
1.32400000e+05 -2.35734599e-02
1.32400000e+05 -2.35732983e-02
1.32500000e+05 -2.36034955e-02
1.32500000e+05 -2.36033146e-02
1.32600000e+05 -2.36348973e-02
1.32600000e+05 -2.36346957e-02
1.32700000e+05 -2.36678552e-02
1.32700000e+05 -2.36676311e-02
1.32800000e+05 -2.37025739e-02
1.32800000e+05 -2.37023256e-02
1.32900000e+05 -2.37392736e-02
1.32900000e+05 -2.37389995e-02
1.33000000e+05 -2.37781895e-02
1.33000000e+05 -2.37778880e-02
1.33100000e+05 -2.38195724e-02
1.33100000e+05 -2.38192417e-02
1.33200000e+05 -2.38636877e-02
1.33200000e+05 -2.38633264e-02
1.33300000e+05 -2.39108157e-02
1.33300000e+05 -2.39104222e-02
1.33400000e+05 -2.39612506e-02
1.33400000e+05 -2.39608234e-02
1.33500000e+05 -2.40153000e-02
1.33500000e+05 -2.40148378e-02
1.33600000e+05 -2.40732839e-02
1.33600000e+05 -2.40727855e-02
1.33700000e+05 -2.41355338e-02
1.33700000e+05 -2.41349980e-02
1.33800000e+05 -2.42023911e-02
1.33800000e+05 -2.42018171e-02
1.33900000e+05 -2.42742061e-02
1.33900000e+05 -2.42735932e-02
1.34000000e+05 -2.43513362e-02
1.34000000e+05 -2.43506837e-02
1.34100000e+05 -2.44341437e-02
1.34100000e+05 -2.44334514e-02
1.34200000e+05 -2.45229947e-02
1.34200000e+05 -2.45222624e-02
1.34300000e+05 -2.46182558e-02
1.34300000e+05 -2.46174838e-02
1.34400000e+05 -2.47202929e-02
1.34400000e+05 -2.47194815e-02
1.34500000e+05 -2.48294680e-02
1.34500000e+05 -2.48286180e-02
1.34600000e+05 -2.49461368e-02
1.34600000e+05 -2.49452491e-02
1.34700000e+05 -2.50706461e-02
1.34700000e+05 -2.50697221e-02
1.34800000e+05 -2.52033308e-02
1.34800000e+05 -2.52023722e-02
1.34900000e+05 -2.53445113e-02
1.34900000e+05 -2.53435200e-02
1.35000000e+05 -2.54944902e-02
1.35000000e+05 -2.54934685e-02
1.35100000e+05 -2.56535496e-02
1.35100000e+05 -2.56525001e-02
1.35200000e+05 -2.58219482e-02
1.35200000e+05 -2.58208738e-02
1.35300000e+05 -2.59999180e-02
1.35300000e+05 -2.59988220e-02
1.35400000e+05 -2.61876618e-02
1.35400000e+05 -2.61865477e-02
1.35500000e+05 -2.63853503e-02
1.35500000e+05 -2.63842219e-02
1.35600000e+05 -2.65931194e-02
1.35600000e+05 -2.65919809e-02
1.35700000e+05 -2.68110677e-02
1.35700000e+05 -2.68099234e-02
1.35800000e+05 -2.70392544e-02
1.35800000e+05 -2.70381088e-02
1.35900000e+05 -2.72776968e-02
1.35900000e+05 -2.72765548e-02
1.36000000e+05 -2.75263689e-02
1.36000000e+05 -2.75252353e-02
1.36100000e+05 -2.77851993e-02
1.36100000e+05 -2.77840793e-02
1.36200000e+05 -2.80540705e-02
1.36200000e+05 -2.80529692e-02
1.36300000e+05 -2.83328175e-02
1.36300000e+05 -2.83317401e-02
1.36400000e+05 -2.86212272e-02
1.36400000e+05 -2.86201791e-02
1.36500000e+05 -2.89190385e-02
1.36500000e+05 -2.89180248e-02
1.36600000e+05 -2.92259420e-02
1.36600000e+05 -2.92249680e-02
1.36700000e+05 -2.95415807e-02
1.36700000e+05 -2.95406515e-02
1.36800000e+05 -2.98655510e-02
1.36800000e+05 -2.98646714e-02
1.36900000e+05 -3.01974036e-02
1.36900000e+05 -3.01965785e-02
1.37000000e+05 -3.05366455e-02
1.37000000e+05 -3.05358794e-02
1.37100000e+05 -3.08827421e-02
1.37100000e+05 -3.08820392e-02
1.37200000e+05 -3.12351193e-02
1.37200000e+05 -3.12344835e-02
1.37300000e+05 -3.15931666e-02
1.37300000e+05 -3.15926016e-02
1.37400000e+05 -3.19562401e-02
1.37400000e+05 -3.19557490e-02
1.37500000e+05 -3.23236659e-02
1.37500000e+05 -3.23232516e-02
1.37600000e+05 -3.26947439e-02
1.37600000e+05 -3.26944087e-02
1.37700000e+05 -3.30687518e-02
1.37700000e+05 -3.30684976e-02
1.37800000e+05 -3.34449492e-02
1.37800000e+05 -3.34447775e-02
1.37900000e+05 -3.38225820e-02
1.37900000e+05 -3.38224936e-02
1.38000000e+05 -3.42008870e-02
1.38000000e+05 -3.42008825e-02
1.38100000e+05 -3.45790965e-02
1.38100000e+05 -3.45791757e-02
1.38200000e+05 -3.49564429e-02
1.38200000e+05 -3.49566052e-02
1.38300000e+05 -3.53321634e-02
1.38300000e+05 -3.53324078e-02
1.38400000e+05 -3.57055048e-02
1.38400000e+05 -3.57058296e-02
1.38500000e+05 -3.60757278e-02
1.38500000e+05 -3.60761309e-02
1.38600000e+05 -3.64421117e-02
1.38600000e+05 -3.64425906e-02
1.38700000e+05 -3.68039585e-02
1.38700000e+05 -3.68045102e-02
1.38800000e+05 -3.71605971e-02
1.38800000e+05 -3.71612182e-02
1.38900000e+05 -3.75113869e-02
1.38900000e+05 -3.75120735e-02
1.39000000e+05 -3.78557216e-02
1.39000000e+05 -3.78564697e-02
1.39100000e+05 -3.81930323e-02
1.39100000e+05 -3.81938375e-02
1.39200000e+05 -3.85227906e-02
1.39200000e+05 -3.85236481e-02
1.39300000e+05 -3.88445107e-02
1.39300000e+05 -3.88454156e-02
1.39400000e+05 -3.91577518e-02
1.39400000e+05 -3.91586990e-02
1.39500000e+05 -3.94621200e-02
1.39500000e+05 -3.94631042e-02
1.39600000e+05 -3.97572695e-02
1.39600000e+05 -3.97582852e-02
1.39700000e+05 -4.00429031e-02
1.39700000e+05 -4.00439451e-02
1.39800000e+05 -4.03187736e-02
1.39800000e+05 -4.03198365e-02
1.39900000e+05 -4.05846831e-02
1.39900000e+05 -4.05857614e-02
1.40000000e+05 -4.08404831e-02
1.40000000e+05 -4.08415716e-02
1.40100000e+05 -4.10860737e-02
1.40100000e+05 -4.10871672e-02
1.40200000e+05 -4.13214026e-02
1.40200000e+05 -4.13224961e-02
1.40300000e+05 -4.15464636e-02
1.40300000e+05 -4.15475523e-02
1.40400000e+05 -4.17612949e-02
1.40400000e+05 -4.17623742e-02
1.40500000e+05 -4.19659774e-02
1.40500000e+05 -4.19670429e-02
1.40600000e+05 -4.21606316e-02
1.40600000e+05 -4.21616794e-02
1.40700000e+05 -4.23454161e-02
1.40700000e+05 -4.23464424e-02
1.40800000e+05 -4.25205241e-02
1.40800000e+05 -4.25215254e-02
1.40900000e+05 -4.26861808e-02
1.40900000e+05 -4.26871540e-02
1.41000000e+05 -4.28426404e-02
1.41000000e+05 -4.28435828e-02
1.41100000e+05 -4.29901830e-02
1.41100000e+05 -4.29910922e-02
1.41200000e+05 -4.31291114e-02
1.41200000e+05 -4.31299852e-02
1.41300000e+05 -4.32597476e-02
1.41300000e+05 -4.32605845e-02
1.41400000e+05 -4.33824303e-02
1.41400000e+05 -4.33832288e-02
1.41500000e+05 -4.34975110e-02
1.41500000e+05 -4.34982701e-02
1.41600000e+05 -4.36053515e-02
1.41600000e+05 -4.36060704e-02
1.41700000e+05 -4.37063205e-02
1.41700000e+05 -4.37069988e-02
1.41800000e+05 -4.38007910e-02
1.41800000e+05 -4.38014287e-02
1.41900000e+05 -4.38891375e-02
1.41900000e+05 -4.38897347e-02
1.42000000e+05 -4.39717334e-02
1.42000000e+05 -4.39722905e-02
1.42100000e+05 -4.40489487e-02
1.42100000e+05 -4.40494664e-02
1.42200000e+05 -4.41211477e-02
1.42200000e+05 -4.41216269e-02
1.42300000e+05 -4.41886873e-02
1.42300000e+05 -4.41891290e-02
1.42400000e+05 -4.42519147e-02
1.42400000e+05 -4.42523202e-02
1.42500000e+05 -4.43111664e-02
1.42500000e+05 -4.43115370e-02
1.42600000e+05 -4.43667666e-02
1.42600000e+05 -4.43671038e-02
1.42700000e+05 -4.44190259e-02
1.42700000e+05 -4.44193313e-02
1.42800000e+05 -4.44682408e-02
1.42800000e+05 -4.44685160e-02
1.42900000e+05 -4.45146924e-02
1.42900000e+05 -4.45149391e-02
1.43000000e+05 -4.45586465e-02
1.43000000e+05 -4.45588665e-02
1.43100000e+05 -4.46003527e-02
1.43100000e+05 -4.46005478e-02
1.43200000e+05 -4.46400447e-02
1.43200000e+05 -4.46402166e-02
1.43300000e+05 -4.46779399e-02
1.43300000e+05 -4.46780903e-02
1.43400000e+05 -4.47142397e-02
1.43400000e+05 -4.47143704e-02
1.43500000e+05 -4.47491299e-02
1.43500000e+05 -4.47492425e-02
1.43600000e+05 -4.47827807e-02
1.43600000e+05 -4.47828769e-02
1.43700000e+05 -4.48153478e-02
1.43700000e+05 -4.48154290e-02
1.43800000e+05 -4.48469722e-02
1.43800000e+05 -4.48470400e-02
1.43900000e+05 -4.48777814e-02
1.43900000e+05 -4.48778371e-02
1.44000000e+05 -4.49078900e-02
1.44000000e+05 -4.49079350e-02
1.44100000e+05 -4.49374004e-02
1.44100000e+05 -4.49374359e-02
1.44200000e+05 -4.49664035e-02
1.44200000e+05 -4.49664306e-02
1.44300000e+05 -4.49949794e-02
1.44300000e+05 -4.49949992e-02
1.44400000e+05 -4.50231987e-02
1.44400000e+05 -4.50232121e-02
1.44500000e+05 -4.50511227e-02
1.44500000e+05 -4.50511306e-02
1.44600000e+05 -4.50788045e-02
1.44600000e+05 -4.50788077e-02
1.44700000e+05 -4.51062897e-02
1.44700000e+05 -4.51062890e-02
1.44800000e+05 -4.51336172e-02
1.44800000e+05 -4.51336132e-02
1.44900000e+05 -4.51608200e-02
1.44900000e+05 -4.51608131e-02
1.45000000e+05 -4.51879253e-02
1.45000000e+05 -4.51879162e-02
1.45100000e+05 -4.52149561e-02
1.45100000e+05 -4.52149452e-02
1.45200000e+05 -4.52419310e-02
1.45200000e+05 -4.52419186e-02
1.45300000e+05 -4.52688648e-02
1.45300000e+05 -4.52688513e-02
1.45400000e+05 -4.52957697e-02
1.45400000e+05 -4.52957553e-02
1.45500000e+05 -4.53226549e-02
1.45500000e+05 -4.53226399e-02
1.45600000e+05 -4.53495276e-02
1.45600000e+05 -4.53495121e-02
1.45700000e+05 -4.53763928e-02
1.45700000e+05 -4.53763770e-02
1.45800000e+05 -4.54032545e-02
1.45800000e+05 -4.54032385e-02
1.45900000e+05 -4.54301149e-02
1.45900000e+05 -4.54300989e-02
1.46000000e+05 -4.54569758e-02
1.46000000e+05 -4.54569598e-02
1.46100000e+05 -4.54838377e-02
1.46100000e+05 -4.54838218e-02
1.46200000e+05 -4.55107010e-02
1.46200000e+05 -4.55106851e-02
1.46300000e+05 -4.55375652e-02
1.46300000e+05 -4.55375495e-02
1.46400000e+05 -4.55644298e-02
1.46400000e+05 -4.55644142e-02
1.46500000e+05 -4.55912941e-02
1.46500000e+05 -4.55912787e-02
1.46600000e+05 -4.56181572e-02
1.46600000e+05 -4.56181420e-02
1.46700000e+05 -4.56450183e-02
1.46700000e+05 -4.56450032e-02
1.46800000e+05 -4.56718763e-02
1.46800000e+05 -4.56718613e-02
1.46900000e+05 -4.56987305e-02
1.46900000e+05 -4.56987157e-02
1.47000000e+05 -4.57255801e-02
1.47000000e+05 -4.57255654e-02
1.47100000e+05 -4.57524243e-02
1.47100000e+05 -4.57524098e-02
1.47200000e+05 -4.57792627e-02
1.47200000e+05 -4.57792483e-02
1.47300000e+05 -4.58060948e-02
1.47300000e+05 -4.58060804e-02
1.47400000e+05 -4.58329201e-02
1.47400000e+05 -4.58329058e-02
1.47500000e+05 -4.58597385e-02
1.47500000e+05 -4.58597242e-02
1.47600000e+05 -4.58865496e-02
1.47600000e+05 -4.58865355e-02
1.47700000e+05 -4.59133535e-02
1.47700000e+05 -4.59133394e-02
1.47800000e+05 -4.59401501e-02
1.47800000e+05 -4.59401360e-02
1.47900000e+05 -4.59669394e-02
1.47900000e+05 -4.59669254e-02
1.48000000e+05 -4.59937216e-02
1.48000000e+05 -4.59937076e-02
1.48100000e+05 -4.60204967e-02
1.48100000e+05 -4.60204828e-02
1.48200000e+05 -4.60472650e-02
1.48200000e+05 -4.60472511e-02
1.48300000e+05 -4.60740267e-02
1.48300000e+05 -4.60740128e-02
1.48400000e+05 -4.61007820e-02
1.48400000e+05 -4.61007681e-02
1.48500000e+05 -4.61275311e-02
1.48500000e+05 -4.61275173e-02
1.48600000e+05 -4.61542744e-02
1.48600000e+05 -4.61542605e-02
1.48700000e+05 -4.61810120e-02
1.48700000e+05 -4.61809982e-02
1.48800000e+05 -4.62077443e-02
1.48800000e+05 -4.62077305e-02
1.48900000e+05 -4.62344715e-02
1.48900000e+05 -4.62344577e-02
1.49000000e+05 -4.62611939e-02
1.49000000e+05 -4.62611802e-02
1.49100000e+05 -4.62879118e-02
1.49100000e+05 -4.62878981e-02
1.49200000e+05 -4.63146254e-02
1.49200000e+05 -4.63146117e-02
1.49300000e+05 -4.63413351e-02
1.49300000e+05 -4.63413213e-02
1.49400000e+05 -4.63680410e-02
1.49400000e+05 -4.63680273e-02
1.49500000e+05 -4.63947434e-02
1.49500000e+05 -4.63947297e-02
1.49600000e+05 -4.64214425e-02
1.49600000e+05 -4.64214289e-02
1.49700000e+05 -4.64481387e-02
1.49700000e+05 -4.64481251e-02
1.49800000e+05 -4.64748322e-02
1.49800000e+05 -4.64748185e-02
1.49900000e+05 -4.65015231e-02
1.49900000e+05 -4.65015095e-02
1.50000000e+05 -4.65282117e-02
1.50000000e+05 -4.65281981e-02
1.50100000e+05 -4.65548983e-02
1.50100000e+05 -4.65548848e-02
1.50200000e+05 -4.65815831e-02
1.50200000e+05 -4.65815696e-02
1.50300000e+05 -4.66082663e-02
1.50300000e+05 -4.66082528e-02
1.50400000e+05 -4.66349482e-02
1.50400000e+05 -4.66349347e-02
1.50500000e+05 -4.66616289e-02
1.50500000e+05 -4.66616154e-02
1.50600000e+05 -4.66883087e-02
1.50600000e+05 -4.66882952e-02
1.50700000e+05 -4.67149878e-02
1.50700000e+05 -4.67149743e-02
1.50800000e+05 -4.67416664e-02
1.50800000e+05 -4.67416529e-02
1.50900000e+05 -4.67683448e-02
1.50900000e+05 -4.67683313e-02
1.51000000e+05 -4.67950231e-02
1.51000000e+05 -4.67950097e-02
1.51100000e+05 -4.68217016e-02
1.51100000e+05 -4.68216882e-02
1.51200000e+05 -4.68483805e-02
1.51200000e+05 -4.68483672e-02
1.51300000e+05 -4.68750601e-02
1.51300000e+05 -4.68750467e-02
1.51400000e+05 -4.69017404e-02
1.51400000e+05 -4.69017271e-02
1.51500000e+05 -4.69284218e-02
1.51500000e+05 -4.69284085e-02
1.51600000e+05 -4.69551044e-02
1.51600000e+05 -4.69550912e-02
1.51700000e+05 -4.69817886e-02
1.51700000e+05 -4.69817753e-02
1.51800000e+05 -4.70084743e-02
1.51800000e+05 -4.70084611e-02
1.51900000e+05 -4.70351620e-02
1.51900000e+05 -4.70351488e-02
1.52000000e+05 -4.70618518e-02
1.52000000e+05 -4.70618386e-02
1.52100000e+05 -4.70885439e-02
1.52100000e+05 -4.70885306e-02
1.52200000e+05 -4.71152384e-02
1.52200000e+05 -4.71152252e-02
1.52300000e+05 -4.71419357e-02
1.52300000e+05 -4.71419226e-02
1.52400000e+05 -4.71686360e-02
1.52400000e+05 -4.71686228e-02
1.52500000e+05 -4.71953393e-02
1.52500000e+05 -4.71953262e-02
1.52600000e+05 -4.72220460e-02
1.52600000e+05 -4.72220329e-02
1.52700000e+05 -4.72487562e-02
1.52700000e+05 -4.72487431e-02
1.52800000e+05 -4.72754702e-02
1.52800000e+05 -4.72754571e-02
1.52900000e+05 -4.73021881e-02
1.52900000e+05 -4.73021750e-02
1.53000000e+05 -4.73289101e-02
1.53000000e+05 -4.73288971e-02
1.53100000e+05 -4.73556365e-02
1.53100000e+05 -4.73556234e-02
1.53200000e+05 -4.73823674e-02
1.53200000e+05 -4.73823544e-02
1.53300000e+05 -4.74091030e-02
1.53300000e+05 -4.74090900e-02
1.53400000e+05 -4.74358436e-02
1.53400000e+05 -4.74358306e-02
1.53500000e+05 -4.74625893e-02
1.53500000e+05 -4.74625763e-02
1.53600000e+05 -4.74893403e-02
1.53600000e+05 -4.74893274e-02
1.53700000e+05 -4.75160969e-02
1.53700000e+05 -4.75160839e-02
1.53800000e+05 -4.75428591e-02
1.53800000e+05 -4.75428462e-02
1.53900000e+05 -4.75696273e-02
1.53900000e+05 -4.75696144e-02
1.54000000e+05 -4.75964015e-02
1.54000000e+05 -4.75963886e-02
1.54100000e+05 -4.76231821e-02
1.54100000e+05 -4.76231692e-02
1.54200000e+05 -4.76499691e-02
1.54200000e+05 -4.76499562e-02
1.54300000e+05 -4.76767627e-02
1.54300000e+05 -4.76767499e-02
1.54400000e+05 -4.77035633e-02
1.54400000e+05 -4.77035503e-02
1.54500000e+05 -4.77303709e-02
1.54500000e+05 -4.77303584e-02
1.54600000e+05 -4.77571852e-02
1.54600000e+05 -4.77571704e-02
1.54700000e+05 -4.77840105e-02
1.54700000e+05 -4.77840082e-02
1.54800000e+05 -4.78108230e-02
1.54800000e+05 -4.78107525e-02
1.54900000e+05 -4.78377562e-02
1.54900000e+05 -4.78380868e-02
1.55000000e+05 -4.78640790e-02
1.55000000e+05 -4.78634774e-02
1.55100000e+05 -4.78894585e-02
1.55100000e+05 -4.78897901e-02
1.55200000e+05 -4.79167655e-02
1.55200000e+05 -4.79166954e-02
1.55300000e+05 -4.79434634e-02
1.55300000e+05 -4.79434611e-02
1.55400000e+05 -4.79702341e-02
1.55400000e+05 -4.79702195e-02
1.55500000e+05 -4.79969596e-02
1.55500000e+05 -4.79969473e-02
1.55600000e+05 -4.80236616e-02
1.55600000e+05 -4.80236489e-02
1.55700000e+05 -4.80503366e-02
1.55700000e+05 -4.80503240e-02
1.55800000e+05 -4.80769855e-02
1.55800000e+05 -4.80769730e-02
1.55900000e+05 -4.81036086e-02
1.55900000e+05 -4.81035961e-02
1.56000000e+05 -4.81302061e-02
1.56000000e+05 -4.81301937e-02
1.56100000e+05 -4.81567784e-02
1.56100000e+05 -4.81567660e-02
1.56200000e+05 -4.81833258e-02
1.56200000e+05 -4.81833134e-02
1.56300000e+05 -4.82098485e-02
1.56300000e+05 -4.82098361e-02
1.56400000e+05 -4.82363469e-02
1.56400000e+05 -4.82363345e-02
1.56500000e+05 -4.82628212e-02
1.56500000e+05 -4.82628089e-02
1.56600000e+05 -4.82892717e-02
1.56600000e+05 -4.82892594e-02
1.56700000e+05 -4.83156988e-02
1.56700000e+05 -4.83156865e-02
1.56800000e+05 -4.83421026e-02
1.56800000e+05 -4.83420903e-02
1.56900000e+05 -4.83684835e-02
1.56900000e+05 -4.83684712e-02
1.57000000e+05 -4.83948417e-02
1.57000000e+05 -4.83948295e-02
1.57100000e+05 -4.84211776e-02
1.57100000e+05 -4.84211654e-02
1.57200000e+05 -4.84474913e-02
1.57200000e+05 -4.84474792e-02
1.57300000e+05 -4.84737832e-02
1.57300000e+05 -4.84737711e-02
1.57400000e+05 -4.85000536e-02
1.57400000e+05 -4.85000415e-02
1.57500000e+05 -4.85263027e-02
1.57500000e+05 -4.85262906e-02
1.57600000e+05 -4.85525307e-02
1.57600000e+05 -4.85525186e-02
1.57700000e+05 -4.85787380e-02
1.57700000e+05 -4.85787259e-02
1.57800000e+05 -4.86049247e-02
1.57800000e+05 -4.86049127e-02
1.57900000e+05 -4.86310912e-02
1.57900000e+05 -4.86310793e-02
1.58000000e+05 -4.86572378e-02
1.58000000e+05 -4.86572258e-02
1.58100000e+05 -4.86833646e-02
1.58100000e+05 -4.86833526e-02
1.58200000e+05 -4.87094719e-02
1.58200000e+05 -4.87094600e-02
1.58300000e+05 -4.87355600e-02
1.58300000e+05 -4.87355481e-02
1.58400000e+05 -4.87616291e-02
1.58400000e+05 -4.87616172e-02
1.58500000e+05 -4.87876795e-02
1.58500000e+05 -4.87876676e-02
1.58600000e+05 -4.88137113e-02
1.58600000e+05 -4.88136995e-02
1.58700000e+05 -4.88397250e-02
1.58700000e+05 -4.88397132e-02
1.58800000e+05 -4.88657206e-02
1.58800000e+05 -4.88657089e-02
1.58900000e+05 -4.88916985e-02
1.58900000e+05 -4.88916868e-02
1.59000000e+05 -4.89176589e-02
1.59000000e+05 -4.89176472e-02
1.59100000e+05 -4.89436020e-02
1.59100000e+05 -4.89435903e-02
1.59200000e+05 -4.89695280e-02
1.59200000e+05 -4.89695163e-02
1.59300000e+05 -4.89954372e-02
1.59300000e+05 -4.89954256e-02
1.59400000e+05 -4.90213298e-02
1.59400000e+05 -4.90213182e-02
1.59500000e+05 -4.90472061e-02
1.59500000e+05 -4.90471945e-02
1.59600000e+05 -4.90730663e-02
1.59600000e+05 -4.90730547e-02
1.59700000e+05 -4.90989105e-02
1.59700000e+05 -4.90988990e-02
1.59800000e+05 -4.91247391e-02
1.59800000e+05 -4.91247276e-02
1.59900000e+05 -4.91505522e-02
1.59900000e+05 -4.91505407e-02
1.60000000e+05 -4.91763501e-02
1.60000000e+05 -4.91763386e-02
1.60100000e+05 -4.92021330e-02
1.60100000e+05 -4.92021215e-02
1.60200000e+05 -4.92279011e-02
1.60200000e+05 -4.92278896e-02
1.60300000e+05 -4.92536546e-02
1.60300000e+05 -4.92536432e-02
1.60400000e+05 -4.92793938e-02
1.60400000e+05 -4.92793823e-02
1.60500000e+05 -4.93051188e-02
1.60500000e+05 -4.93051074e-02
1.60600000e+05 -4.93308298e-02
1.60600000e+05 -4.93308185e-02
1.60700000e+05 -4.93565272e-02
1.60700000e+05 -4.93565158e-02
1.60800000e+05 -4.93822110e-02
1.60800000e+05 -4.93821997e-02
1.60900000e+05 -4.94078815e-02
1.60900000e+05 -4.94078702e-02
1.61000000e+05 -4.94335389e-02
1.61000000e+05 -4.94335276e-02
1.61100000e+05 -4.94591834e-02
1.61100000e+05 -4.94591722e-02
1.61200000e+05 -4.94848153e-02
1.61200000e+05 -4.94848040e-02
1.61300000e+05 -4.95104346e-02
1.61300000e+05 -4.95104234e-02
1.61400000e+05 -4.95360417e-02
1.61400000e+05 -4.95360305e-02
1.61500000e+05 -4.95616367e-02
1.61500000e+05 -4.95616255e-02
1.61600000e+05 -4.95872197e-02
1.61600000e+05 -4.95872086e-02
1.61700000e+05 -4.96127911e-02
1.61700000e+05 -4.96127799e-02
1.61800000e+05 -4.96383508e-02
1.61800000e+05 -4.96383396e-02
1.61900000e+05 -4.96638991e-02
1.61900000e+05 -4.96638880e-02
1.62000000e+05 -4.96894362e-02
1.62000000e+05 -4.96894251e-02
1.62100000e+05 -4.97149623e-02
1.62100000e+05 -4.97149513e-02
1.62200000e+05 -4.97404778e-02
1.62200000e+05 -4.97404668e-02
1.62300000e+05 -4.97659830e-02
1.62300000e+05 -4.97659720e-02
1.62400000e+05 -4.97914784e-02
1.62400000e+05 -4.97914675e-02
1.62500000e+05 -4.98169645e-02
1.62500000e+05 -4.98169536e-02
1.62600000e+05 -4.98424416e-02
1.62600000e+05 -4.98424307e-02
1.62700000e+05 -4.98679099e-02
1.62700000e+05 -4.98678991e-02
1.62800000e+05 -4.98933694e-02
1.62800000e+05 -4.98933585e-02
1.62900000e+05 -4.99188196e-02
1.62900000e+05 -4.99188086e-02
1.63000000e+05 -4.99442594e-02
1.63000000e+05 -4.99442482e-02
1.63100000e+05 -4.99696870e-02
1.63100000e+05 -4.99696755e-02
1.63200000e+05 -4.99950998e-02
1.63200000e+05 -4.99950880e-02
1.63300000e+05 -5.00204947e-02
1.63300000e+05 -5.00204825e-02
1.63400000e+05 -5.00458681e-02
1.63400000e+05 -5.00458553e-02
1.63500000e+05 -5.00712159e-02
1.63500000e+05 -5.00712026e-02
1.63600000e+05 -5.00965342e-02
1.63600000e+05 -5.00965204e-02
1.63700000e+05 -5.01218196e-02
1.63700000e+05 -5.01218054e-02
1.63800000e+05 -5.01470694e-02
1.63800000e+05 -5.01470549e-02
1.63900000e+05 -5.01722819e-02
1.63900000e+05 -5.01722673e-02
1.64000000e+05 -5.01974570e-02
1.64000000e+05 -5.01974424e-02
1.64100000e+05 -5.02225959e-02
1.64100000e+05 -5.02225816e-02
1.64200000e+05 -5.02477015e-02
1.64200000e+05 -5.02476876e-02
1.64300000e+05 -5.02727783e-02
1.64300000e+05 -5.02727650e-02
1.64400000e+05 -5.02978317e-02
1.64400000e+05 -5.02978192e-02
1.64500000e+05 -5.03228684e-02
1.64500000e+05 -5.03228569e-02
1.64600000e+05 -5.03478958e-02
1.64600000e+05 -5.03478851e-02
1.64700000e+05 -5.03729212e-02
1.64700000e+05 -5.03729115e-02
1.64800000e+05 -5.03979522e-02
1.64800000e+05 -5.03979435e-02
1.64900000e+05 -5.04229961e-02
1.64900000e+05 -5.04229883e-02
1.65000000e+05 -5.04480595e-02
1.65000000e+05 -5.04480526e-02
1.65100000e+05 -5.04731485e-02
1.65100000e+05 -5.04731422e-02
1.65200000e+05 -5.04982681e-02
1.65200000e+05 -5.04982626e-02
1.65300000e+05 -5.05234231e-02
1.65300000e+05 -5.05234181e-02
1.65400000e+05 -5.05486172e-02
1.65400000e+05 -5.05486127e-02
1.65500000e+05 -5.05738537e-02
1.65500000e+05 -5.05738495e-02
1.65600000e+05 -5.05991352e-02
1.65600000e+05 -5.05991314e-02
1.65700000e+05 -5.06244641e-02
1.65700000e+05 -5.06244605e-02
1.65800000e+05 -5.06498423e-02
1.65800000e+05 -5.06498390e-02
1.65900000e+05 -5.06752716e-02
1.65900000e+05 -5.06752686e-02
1.66000000e+05 -5.07007537e-02
1.66000000e+05 -5.07007508e-02
1.66100000e+05 -5.07262901e-02
1.66100000e+05 -5.07262874e-02
1.66200000e+05 -5.07518823e-02
1.66200000e+05 -5.07518798e-02
1.66300000e+05 -5.07775318e-02
1.66300000e+05 -5.07775296e-02
1.66400000e+05 -5.08032402e-02
1.66400000e+05 -5.08032382e-02
1.66500000e+05 -5.08290089e-02
1.66500000e+05 -5.08290072e-02
1.66600000e+05 -5.08548397e-02
1.66600000e+05 -5.08548381e-02
1.66700000e+05 -5.08807339e-02
1.66700000e+05 -5.08807326e-02
1.66800000e+05 -5.09066933e-02
1.66800000e+05 -5.09066922e-02
1.66900000e+05 -5.09327196e-02
1.66900000e+05 -5.09327187e-02
1.67000000e+05 -5.09588143e-02
1.67000000e+05 -5.09588137e-02
1.67100000e+05 -5.09849793e-02
1.67100000e+05 -5.09849789e-02
1.67200000e+05 -5.10112162e-02
1.67200000e+05 -5.10112161e-02
1.67300000e+05 -5.10375270e-02
1.67300000e+05 -5.10375271e-02
1.67400000e+05 -5.10639133e-02
1.67400000e+05 -5.10639137e-02
1.67500000e+05 -5.10903772e-02
1.67500000e+05 -5.10903778e-02
1.67600000e+05 -5.11169204e-02
1.67600000e+05 -5.11169213e-02
1.67700000e+05 -5.11435449e-02
1.67700000e+05 -5.11435461e-02
1.67800000e+05 -5.11702527e-02
1.67800000e+05 -5.11702542e-02
1.67900000e+05 -5.11970458e-02
1.67900000e+05 -5.11970476e-02
1.68000000e+05 -5.12239264e-02
1.68000000e+05 -5.12239285e-02
1.68100000e+05 -5.12508964e-02
1.68100000e+05 -5.12508988e-02
1.68200000e+05 -5.12779580e-02
1.68200000e+05 -5.12779607e-02
1.68300000e+05 -5.13051135e-02
1.68300000e+05 -5.13051165e-02
1.68400000e+05 -5.13323651e-02
1.68400000e+05 -5.13323684e-02
1.68500000e+05 -5.13597150e-02
1.68500000e+05 -5.13597187e-02
1.68600000e+05 -5.13871657e-02
1.68600000e+05 -5.13871697e-02
1.68700000e+05 -5.14147195e-02
1.68700000e+05 -5.14147238e-02
1.68800000e+05 -5.14423788e-02
1.68800000e+05 -5.14423835e-02
1.68900000e+05 -5.14701462e-02
1.68900000e+05 -5.14701513e-02
1.69000000e+05 -5.14980242e-02
1.69000000e+05 -5.14980296e-02
1.69100000e+05 -5.15260154e-02
1.69100000e+05 -5.15260213e-02
1.69200000e+05 -5.15541226e-02
1.69200000e+05 -5.15541288e-02
1.69300000e+05 -5.15823484e-02
1.69300000e+05 -5.15823550e-02
1.69400000e+05 -5.16106956e-02
1.69400000e+05 -5.16107027e-02
1.69500000e+05 -5.16391672e-02
1.69500000e+05 -5.16391747e-02
1.69600000e+05 -5.16677660e-02
1.69600000e+05 -5.16677739e-02
1.69700000e+05 -5.16964951e-02
1.69700000e+05 -5.16965035e-02
1.69800000e+05 -5.17253575e-02
1.69800000e+05 -5.17253663e-02
1.69900000e+05 -5.17543564e-02
1.69900000e+05 -5.17543657e-02
1.70000000e+05 -5.17834950e-02
1.70000000e+05 -5.17835048e-02
1.70100000e+05 -5.18127767e-02
1.70100000e+05 -5.18127869e-02
1.70200000e+05 -5.18422048e-02
1.70200000e+05 -5.18422155e-02
1.70300000e+05 -5.18717827e-02
1.70300000e+05 -5.18717940e-02
1.70400000e+05 -5.19015142e-02
1.70400000e+05 -5.19015259e-02
1.70500000e+05 -5.19314027e-02
1.70500000e+05 -5.19314150e-02
1.70600000e+05 -5.19614521e-02
1.70600000e+05 -5.19614649e-02
1.70700000e+05 -5.19916662e-02
1.70700000e+05 -5.19916796e-02
1.70800000e+05 -5.20220489e-02
1.70800000e+05 -5.20220629e-02
1.70900000e+05 -5.20526043e-02
1.70900000e+05 -5.20526189e-02
1.71000000e+05 -5.20833365e-02
1.71000000e+05 -5.20833517e-02
1.71100000e+05 -5.21142498e-02
1.71100000e+05 -5.21142656e-02
1.71200000e+05 -5.21453485e-02
1.71200000e+05 -5.21453650e-02
1.71300000e+05 -5.21766372e-02
1.71300000e+05 -5.21766543e-02
1.71400000e+05 -5.22081204e-02
1.71400000e+05 -5.22081382e-02
1.71500000e+05 -5.22398028e-02
1.71500000e+05 -5.22398214e-02
1.71600000e+05 -5.22716895e-02
1.71600000e+05 -5.22717088e-02
1.71700000e+05 -5.23037852e-02
1.71700000e+05 -5.23038053e-02
1.71800000e+05 -5.23360953e-02
1.71800000e+05 -5.23361161e-02
1.71900000e+05 -5.23686249e-02
1.71900000e+05 -5.23686465e-02
1.72000000e+05 -5.24013794e-02
1.72000000e+05 -5.24014018e-02
1.72100000e+05 -5.24343644e-02
1.72100000e+05 -5.24343877e-02
1.72200000e+05 -5.24675857e-02
1.72200000e+05 -5.24676098e-02
1.72300000e+05 -5.25010491e-02
1.72300000e+05 -5.25010741e-02
1.72400000e+05 -5.25347607e-02
1.72400000e+05 -5.25347866e-02
1.72500000e+05 -5.25687267e-02
1.72500000e+05 -5.25687535e-02
1.72600000e+05 -5.26029535e-02
1.72600000e+05 -5.26029813e-02
1.72700000e+05 -5.26374477e-02
1.72700000e+05 -5.26374765e-02
1.72800000e+05 -5.26722161e-02
1.72800000e+05 -5.26722459e-02
1.72900000e+05 -5.27072655e-02
1.72900000e+05 -5.27072964e-02
1.73000000e+05 -5.27426032e-02
1.73000000e+05 -5.27426352e-02
1.73100000e+05 -5.27782366e-02
1.73100000e+05 -5.27782696e-02
1.73200000e+05 -5.28141731e-02
1.73200000e+05 -5.28142073e-02
1.73300000e+05 -5.28504205e-02
1.73300000e+05 -5.28504559e-02
1.73400000e+05 -5.28869869e-02
1.73400000e+05 -5.28870235e-02
1.73500000e+05 -5.29238805e-02
1.73500000e+05 -5.29239183e-02
1.73600000e+05 -5.29611096e-02
1.73600000e+05 -5.29611487e-02
1.73700000e+05 -5.29986830e-02
1.73700000e+05 -5.29987234e-02
1.73800000e+05 -5.30366095e-02
1.73800000e+05 -5.30366513e-02
1.73900000e+05 -5.30748984e-02
1.73900000e+05 -5.30749415e-02
1.74000000e+05 -5.31135589e-02
1.74000000e+05 -5.31136034e-02
1.74100000e+05 -5.31526006e-02
1.74100000e+05 -5.31526467e-02
1.74200000e+05 -5.31920336e-02
1.74200000e+05 -5.31920811e-02
1.74300000e+05 -5.32318678e-02
1.74300000e+05 -5.32319168e-02
1.74400000e+05 -5.32721136e-02
1.74400000e+05 -5.32721642e-02
1.74500000e+05 -5.33127815e-02
1.74500000e+05 -5.33128338e-02
1.74600000e+05 -5.33538826e-02
1.74600000e+05 -5.33539365e-02
1.74700000e+05 -5.33954277e-02
1.74700000e+05 -5.33954833e-02
1.74800000e+05 -5.34374283e-02
1.74800000e+05 -5.34374856e-02
1.74900000e+05 -5.34798959e-02
1.74900000e+05 -5.34799550e-02
1.75000000e+05 -5.35228422e-02
1.75000000e+05 -5.35229031e-02
1.75100000e+05 -5.35662793e-02
1.75100000e+05 -5.35663420e-02
1.75200000e+05 -5.36102193e-02
1.75200000e+05 -5.36102839e-02
1.75300000e+05 -5.36546748e-02
1.75300000e+05 -5.36547413e-02
1.75400000e+05 -5.36996583e-02
1.75400000e+05 -5.36997267e-02
1.75500000e+05 -5.37451827e-02
1.75500000e+05 -5.37452531e-02
1.75600000e+05 -5.37912609e-02
1.75600000e+05 -5.37913333e-02
1.75700000e+05 -5.38379062e-02
1.75700000e+05 -5.38379806e-02
1.75800000e+05 -5.38851319e-02
1.75800000e+05 -5.38852084e-02
1.75900000e+05 -5.39329516e-02
1.75900000e+05 -5.39330301e-02
1.76000000e+05 -5.39813788e-02
1.76000000e+05 -5.39814595e-02
1.76100000e+05 -5.40304274e-02
1.76100000e+05 -5.40305102e-02
1.76200000e+05 -5.40801113e-02
1.76200000e+05 -5.40801963e-02
1.76300000e+05 -5.41304446e-02
1.76300000e+05 -5.41305318e-02
1.76400000e+05 -5.41814415e-02
1.76400000e+05 -5.41815308e-02
1.76500000e+05 -5.42331162e-02
1.76500000e+05 -5.42332077e-02
1.76600000e+05 -5.42854830e-02
1.76600000e+05 -5.42855768e-02
1.76700000e+05 -5.43385566e-02
1.76700000e+05 -5.43386526e-02
1.76800000e+05 -5.43923513e-02
1.76800000e+05 -5.43924496e-02
1.76900000e+05 -5.44468819e-02
1.76900000e+05 -5.44469825e-02
1.77000000e+05 -5.45021629e-02
1.77000000e+05 -5.45022658e-02
1.77100000e+05 -5.45582091e-02
1.77100000e+05 -5.45583143e-02
1.77200000e+05 -5.46150353e-02
1.77200000e+05 -5.46151428e-02
1.77300000e+05 -5.46726561e-02
1.77300000e+05 -5.46727659e-02
1.77400000e+05 -5.47310864e-02
1.77400000e+05 -5.47311986e-02
1.77500000e+05 -5.47903409e-02
1.77500000e+05 -5.47904554e-02
1.77600000e+05 -5.48504343e-02
1.77600000e+05 -5.48505511e-02
1.77700000e+05 -5.49113811e-02
1.77700000e+05 -5.49115002e-02
1.77800000e+05 -5.49731959e-02
1.77800000e+05 -5.49733173e-02
1.77900000e+05 -5.50358930e-02
1.77900000e+05 -5.50360167e-02
1.78000000e+05 -5.50994866e-02
1.78000000e+05 -5.50996126e-02
1.78100000e+05 -5.51639907e-02
1.78100000e+05 -5.51641189e-02
1.78200000e+05 -5.52294189e-02
1.78200000e+05 -5.52295493e-02
1.78300000e+05 -5.52957848e-02
1.78300000e+05 -5.52959173e-02
1.78400000e+05 -5.53631014e-02
1.78400000e+05 -5.53632361e-02
1.78500000e+05 -5.54313815e-02
1.78500000e+05 -5.54315182e-02
1.78600000e+05 -5.55006373e-02
1.78600000e+05 -5.55007761e-02
1.78700000e+05 -5.55708809e-02
1.78700000e+05 -5.55710216e-02
1.78800000e+05 -5.56421236e-02
1.78800000e+05 -5.56422661e-02
1.78900000e+05 -5.57143762e-02
1.78900000e+05 -5.57145206e-02
1.79000000e+05 -5.57876492e-02
1.79000000e+05 -5.57877953e-02
1.79100000e+05 -5.58619524e-02
1.79100000e+05 -5.58621001e-02
1.79200000e+05 -5.59372949e-02
1.79200000e+05 -5.59374442e-02
1.79300000e+05 -5.60136855e-02
1.79300000e+05 -5.60138363e-02
1.79400000e+05 -5.60911322e-02
1.79400000e+05 -5.60912844e-02
1.79500000e+05 -5.61696424e-02
1.79500000e+05 -5.61697960e-02
1.79600000e+05 -5.62492231e-02
1.79600000e+05 -5.62493779e-02
1.79700000e+05 -5.63298806e-02
1.79700000e+05 -5.63300365e-02
1.79800000e+05 -5.64116206e-02
1.79800000e+05 -5.64117776e-02
1.79900000e+05 -5.64944485e-02
1.79900000e+05 -5.64946065e-02
1.80000000e+05 -5.65783688e-02
1.80000000e+05 -5.65785278e-02
1.80100000e+05 -5.66633860e-02
1.80100000e+05 -5.66635458e-02
1.80200000e+05 -5.67495039e-02
1.80200000e+05 -5.67496645e-02
1.80300000e+05 -5.68367258e-02
1.80300000e+05 -5.68368872e-02
1.80400000e+05 -5.69250550e-02
1.80400000e+05 -5.69252171e-02
1.80500000e+05 -5.70144941e-02
1.80500000e+05 -5.70146569e-02
1.80600000e+05 -5.71050457e-02
1.80600000e+05 -5.71052090e-02
1.80700000e+05 -5.71967118e-02
1.80700000e+05 -5.71968757e-02
1.80800000e+05 -5.72894944e-02
1.80800000e+05 -5.72896589e-02
1.80900000e+05 -5.73833953e-02
1.80900000e+05 -5.73835603e-02
1.81000000e+05 -5.74784160e-02
1.81000000e+05 -5.74785814e-02
1.81100000e+05 -5.75745577e-02
1.81100000e+05 -5.75747236e-02
1.81200000e+05 -5.76718217e-02
1.81200000e+05 -5.76719881e-02
1.81300000e+05 -5.77702090e-02
1.81300000e+05 -5.77703757e-02
1.81400000e+05 -5.78697202e-02
1.81400000e+05 -5.78698874e-02
1.81500000e+05 -5.79703562e-02
1.81500000e+05 -5.79705237e-02
1.81600000e+05 -5.80721172e-02
1.81600000e+05 -5.80722850e-02
1.81700000e+05 -5.81750036e-02
1.81700000e+05 -5.81751717e-02
1.81800000e+05 -5.82790153e-02
1.81800000e+05 -5.82791837e-02
1.81900000e+05 -5.83841522e-02
1.81900000e+05 -5.83843208e-02
1.82000000e+05 -5.84904138e-02
1.82000000e+05 -5.84905826e-02
1.82100000e+05 -5.85977994e-02
1.82100000e+05 -5.85979684e-02
1.82200000e+05 -5.87063080e-02
1.82200000e+05 -5.87064770e-02
1.82300000e+05 -5.88159382e-02
1.82300000e+05 -5.88161073e-02
1.82400000e+05 -5.89266885e-02
1.82400000e+05 -5.89268576e-02
1.82500000e+05 -5.90385569e-02
1.82500000e+05 -5.90387259e-02
1.82600000e+05 -5.91515410e-02
1.82600000e+05 -5.91517100e-02
1.82700000e+05 -5.92656384e-02
1.82700000e+05 -5.92658072e-02
1.82800000e+05 -5.93808461e-02
1.82800000e+05 -5.93810146e-02
1.82900000e+05 -5.94971606e-02
1.82900000e+05 -5.94973290e-02
1.83000000e+05 -5.96145785e-02
1.83000000e+05 -5.96147465e-02
1.83100000e+05 -5.97330957e-02
1.83100000e+05 -5.97332634e-02
1.83200000e+05 -5.98527080e-02
1.83200000e+05 -5.98528753e-02
1.83300000e+05 -5.99734108e-02
1.83300000e+05 -5.99735776e-02
1.83400000e+05 -6.00951992e-02
1.83400000e+05 -6.00953655e-02
1.83500000e+05 -6.02180681e-02
1.83500000e+05 -6.02182339e-02
1.83600000e+05 -6.03420123e-02
1.83600000e+05 -6.03421775e-02
1.83700000e+05 -6.04670259e-02
1.83700000e+05 -6.04671905e-02
1.83800000e+05 -6.05931034e-02
1.83800000e+05 -6.05932674e-02
1.83900000e+05 -6.07202387e-02
1.83900000e+05 -6.07204020e-02
1.84000000e+05 -6.08484257e-02
1.84000000e+05 -6.08485883e-02
1.84100000e+05 -6.09776581e-02
1.84100000e+05 -6.09778200e-02
1.84200000e+05 -6.11079296e-02
1.84200000e+05 -6.11080908e-02
1.84300000e+05 -6.12392337e-02
1.84300000e+05 -6.12393941e-02
1.84400000e+05 -6.13715637e-02
1.84400000e+05 -6.13717234e-02
1.84500000e+05 -6.15049130e-02
1.84500000e+05 -6.15050719e-02
1.84600000e+05 -6.16392749e-02
1.84600000e+05 -6.16394330e-02
1.84700000e+05 -6.17746425e-02
1.84700000e+05 -6.17747997e-02
1.84800000e+05 -6.19110088e-02
1.84800000e+05 -6.19111653e-02
1.84900000e+05 -6.20483670e-02
1.84900000e+05 -6.20485226e-02
1.85000000e+05 -6.21867100e-02
1.85000000e+05 -6.21868648e-02
1.85100000e+05 -6.23260307e-02
1.85100000e+05 -6.23261846e-02
1.85200000e+05 -6.24663219e-02
1.85200000e+05 -6.24664749e-02
1.85300000e+05 -6.26075763e-02
1.85300000e+05 -6.26077284e-02
1.85400000e+05 -6.27497865e-02
1.85400000e+05 -6.27499377e-02
1.85500000e+05 -6.28929451e-02
1.85500000e+05 -6.28930953e-02
1.85600000e+05 -6.30370444e-02
1.85600000e+05 -6.30371937e-02
1.85700000e+05 -6.31820767e-02
1.85700000e+05 -6.31822250e-02
1.85800000e+05 -6.33280342e-02
1.85800000e+05 -6.33281816e-02
1.85900000e+05 -6.34749091e-02
1.85900000e+05 -6.34750554e-02
1.86000000e+05 -6.36226931e-02
1.86000000e+05 -6.36228384e-02
1.86100000e+05 -6.37713782e-02
1.86100000e+05 -6.37715224e-02
1.86200000e+05 -6.39209558e-02
1.86200000e+05 -6.39210989e-02
1.86300000e+05 -6.40714176e-02
1.86300000e+05 -6.40715596e-02
1.86400000e+05 -6.42227548e-02
1.86400000e+05 -6.42228957e-02
1.86500000e+05 -6.43749588e-02
1.86500000e+05 -6.43750985e-02
1.86600000e+05 -6.45280206e-02
1.86600000e+05 -6.45281591e-02
1.86700000e+05 -6.46819312e-02
1.86700000e+05 -6.46820685e-02
1.86800000e+05 -6.48366815e-02
1.86800000e+05 -6.48368175e-02
1.86900000e+05 -6.49922622e-02
1.86900000e+05 -6.49923970e-02
1.87000000e+05 -6.51486640e-02
1.87000000e+05 -6.51487975e-02
1.87100000e+05 -6.53058773e-02
1.87100000e+05 -6.53060096e-02
1.87200000e+05 -6.54638928e-02
1.87200000e+05 -6.54640237e-02
1.87300000e+05 -6.56227006e-02
1.87300000e+05 -6.56228303e-02
1.87400000e+05 -6.57822913e-02
1.87400000e+05 -6.57824196e-02
1.87500000e+05 -6.59426549e-02
1.87500000e+05 -6.59427819e-02
1.87600000e+05 -6.61037817e-02
1.87600000e+05 -6.61039073e-02
1.87700000e+05 -6.62656619e-02
1.87700000e+05 -6.62657861e-02
1.87800000e+05 -6.64282855e-02
1.87800000e+05 -6.64284084e-02
1.87900000e+05 -6.65916426e-02
1.87900000e+05 -6.65917641e-02
1.88000000e+05 -6.67557232e-02
1.88000000e+05 -6.67558433e-02
1.88100000e+05 -6.69205174e-02
1.88100000e+05 -6.69206361e-02
1.88200000e+05 -6.70860151e-02
1.88200000e+05 -6.70861323e-02
1.88300000e+05 -6.72522062e-02
1.88300000e+05 -6.72523221e-02
1.88400000e+05 -6.74190808e-02
1.88400000e+05 -6.74191952e-02
1.88500000e+05 -6.75866286e-02
1.88500000e+05 -6.75867416e-02
1.88600000e+05 -6.77548397e-02
1.88600000e+05 -6.77549512e-02
1.88700000e+05 -6.79237038e-02
1.88700000e+05 -6.79238139e-02
1.88800000e+05 -6.80932109e-02
1.88800000e+05 -6.80933195e-02
1.88900000e+05 -6.82633507e-02
1.88900000e+05 -6.82634579e-02
1.89000000e+05 -6.84341130e-02
1.89000000e+05 -6.84342187e-02
1.89100000e+05 -6.86054877e-02
1.89100000e+05 -6.86055919e-02
1.89200000e+05 -6.87774644e-02
1.89200000e+05 -6.87775671e-02
1.89300000e+05 -6.89500328e-02
1.89300000e+05 -6.89501340e-02
1.89400000e+05 -6.91231826e-02
1.89400000e+05 -6.91232823e-02
1.89500000e+05 -6.92969034e-02
1.89500000e+05 -6.92970016e-02
1.89600000e+05 -6.94711848e-02
1.89600000e+05 -6.94712815e-02
1.89700000e+05 -6.96460164e-02
1.89700000e+05 -6.96461116e-02
1.89800000e+05 -6.98213878e-02
1.89800000e+05 -6.98214814e-02
1.89900000e+05 -6.99972883e-02
1.89900000e+05 -6.99973803e-02
1.90000000e+05 -7.01737075e-02
1.90000000e+05 -7.01737980e-02
1.90100000e+05 -7.03506347e-02
1.90100000e+05 -7.03507237e-02
1.90200000e+05 -7.05280595e-02
1.90200000e+05 -7.05281469e-02
1.90300000e+05 -7.07059711e-02
1.90300000e+05 -7.07060569e-02
1.90400000e+05 -7.08843590e-02
1.90400000e+05 -7.08844432e-02
1.90500000e+05 -7.10632125e-02
1.90500000e+05 -7.10632951e-02
1.90600000e+05 -7.12425208e-02
1.90600000e+05 -7.12426018e-02
1.90700000e+05 -7.14222734e-02
1.90700000e+05 -7.14223528e-02
1.90800000e+05 -7.16024595e-02
1.90800000e+05 -7.16025373e-02
1.90900000e+05 -7.17830684e-02
1.90900000e+05 -7.17831446e-02
1.91000000e+05 -7.19640895e-02
1.91000000e+05 -7.19641640e-02
1.91100000e+05 -7.21455120e-02
1.91100000e+05 -7.21455850e-02
1.91200000e+05 -7.23273254e-02
1.91200000e+05 -7.23273967e-02
1.91300000e+05 -7.25095188e-02
1.91300000e+05 -7.25095885e-02
1.91400000e+05 -7.26920818e-02
1.91400000e+05 -7.26921499e-02
1.91500000e+05 -7.28750037e-02
1.91500000e+05 -7.28750701e-02
1.91600000e+05 -7.30582738e-02
1.91600000e+05 -7.30583386e-02
1.91700000e+05 -7.32418817e-02
1.91700000e+05 -7.32419449e-02
1.91800000e+05 -7.34258168e-02
1.91800000e+05 -7.34258783e-02
1.91900000e+05 -7.36100686e-02
1.91900000e+05 -7.36101285e-02
1.92000000e+05 -7.37946266e-02
1.92000000e+05 -7.37946849e-02
1.92100000e+05 -7.39794804e-02
1.92100000e+05 -7.39795371e-02
1.92200000e+05 -7.41646196e-02
1.92200000e+05 -7.41646747e-02
1.92300000e+05 -7.43500338e-02
1.92300000e+05 -7.43500873e-02
1.92400000e+05 -7.45357128e-02
1.92400000e+05 -7.45357647e-02
1.92500000e+05 -7.47216462e-02
1.92500000e+05 -7.47216965e-02
1.92600000e+05 -7.49078239e-02
1.92600000e+05 -7.49078725e-02
1.92700000e+05 -7.50942355e-02
1.92700000e+05 -7.50942825e-02
1.92800000e+05 -7.52808710e-02
1.92800000e+05 -7.52809164e-02
1.92900000e+05 -7.54677201e-02
1.92900000e+05 -7.54677640e-02
1.93000000e+05 -7.56547729e-02
1.93000000e+05 -7.56548152e-02
1.93100000e+05 -7.58420194e-02
1.93100000e+05 -7.58420600e-02
1.93200000e+05 -7.60294494e-02
1.93200000e+05 -7.60294885e-02
1.93300000e+05 -7.62170530e-02
1.93300000e+05 -7.62170906e-02
1.93400000e+05 -7.64048204e-02
1.93400000e+05 -7.64048564e-02
1.93500000e+05 -7.65927417e-02
1.93500000e+05 -7.65927760e-02
1.93600000e+05 -7.67808069e-02
1.93600000e+05 -7.67808397e-02
1.93700000e+05 -7.69690065e-02
1.93700000e+05 -7.69690377e-02
1.93800000e+05 -7.71573305e-02
1.93800000e+05 -7.71573602e-02
1.93900000e+05 -7.73457694e-02
1.93900000e+05 -7.73457975e-02
1.94000000e+05 -7.75343134e-02
1.94000000e+05 -7.75343400e-02
1.94100000e+05 -7.77229531e-02
1.94100000e+05 -7.77229781e-02
1.94200000e+05 -7.79116788e-02
1.94200000e+05 -7.79117022e-02
1.94300000e+05 -7.81004811e-02
1.94300000e+05 -7.81005030e-02
1.94400000e+05 -7.82893506e-02
1.94400000e+05 -7.82893709e-02
1.94500000e+05 -7.84782778e-02
1.94500000e+05 -7.84782967e-02
1.94600000e+05 -7.86672536e-02
1.94600000e+05 -7.86672709e-02
1.94700000e+05 -7.88562685e-02
1.94700000e+05 -7.88562844e-02
1.94800000e+05 -7.90453136e-02
1.94800000e+05 -7.90453279e-02
1.94900000e+05 -7.92343795e-02
1.94900000e+05 -7.92343922e-02
1.95000000e+05 -7.94234575e-02
1.95000000e+05 -7.94234691e-02
1.95100000e+05 -7.96125386e-02
1.95100000e+05 -7.96125481e-02
1.95200000e+05 -7.98016130e-02
1.95200000e+05 -7.98016214e-02
1.95300000e+05 -7.99906731e-02
1.95300000e+05 -7.99906800e-02
1.95400000e+05 -8.01797095e-02
1.95400000e+05 -8.01797149e-02
1.95500000e+05 -8.03687135e-02
1.95500000e+05 -8.03687175e-02
1.95600000e+05 -8.05576766e-02
1.95600000e+05 -8.05576791e-02
1.95700000e+05 -8.07465901e-02
1.95700000e+05 -8.07465912e-02
1.95800000e+05 -8.09354456e-02
1.95800000e+05 -8.09354453e-02
1.95900000e+05 -8.11242346e-02
1.95900000e+05 -8.11242329e-02
1.96000000e+05 -8.13129490e-02
1.96000000e+05 -8.13129459e-02
1.96100000e+05 -8.15015803e-02
1.96100000e+05 -8.15015758e-02
1.96200000e+05 -8.16901205e-02
1.96200000e+05 -8.16901146e-02
1.96300000e+05 -8.18785614e-02
1.96300000e+05 -8.18785541e-02
1.96400000e+05 -8.20668950e-02
1.96400000e+05 -8.20668864e-02
1.96500000e+05 -8.22551135e-02
1.96500000e+05 -8.22551035e-02
1.96600000e+05 -8.24432089e-02
1.96600000e+05 -8.24431976e-02
1.96700000e+05 -8.26311734e-02
1.96700000e+05 -8.26311608e-02
1.96800000e+05 -8.28189994e-02
1.96800000e+05 -8.28189855e-02
1.96900000e+05 -8.30066793e-02
1.96900000e+05 -8.30066641e-02
1.97000000e+05 -8.31942055e-02
1.97000000e+05 -8.31941889e-02
1.97100000e+05 -8.33815705e-02
1.97100000e+05 -8.33815527e-02
1.97200000e+05 -8.35687670e-02
1.97200000e+05 -8.35687479e-02
1.97300000e+05 -8.37557876e-02
1.97300000e+05 -8.37557673e-02
1.97400000e+05 -8.39426252e-02
1.97400000e+05 -8.39426036e-02
1.97500000e+05 -8.41292725e-02
1.97500000e+05 -8.41292497e-02
1.97600000e+05 -8.43157226e-02
1.97600000e+05 -8.43156985e-02
1.97700000e+05 -8.45019684e-02
1.97700000e+05 -8.45019431e-02
1.97800000e+05 -8.46880030e-02
1.97800000e+05 -8.46879765e-02
1.97900000e+05 -8.48738196e-02
1.97900000e+05 -8.48737919e-02
1.98000000e+05 -8.50594114e-02
1.98000000e+05 -8.50593825e-02
1.98100000e+05 -8.52447718e-02
1.98100000e+05 -8.52447417e-02
1.98200000e+05 -8.54298942e-02
1.98200000e+05 -8.54298629e-02
1.98300000e+05 -8.56147719e-02
1.98300000e+05 -8.56147395e-02
1.98400000e+05 -8.57993987e-02
1.98400000e+05 -8.57993651e-02
1.98500000e+05 -8.59837681e-02
1.98500000e+05 -8.59837333e-02
1.98600000e+05 -8.61678738e-02
1.98600000e+05 -8.61678379e-02
1.98700000e+05 -8.63517097e-02
1.98700000e+05 -8.63516727e-02
1.98800000e+05 -8.65352696e-02
1.98800000e+05 -8.65352315e-02
1.98900000e+05 -8.67185475e-02
1.98900000e+05 -8.67185083e-02
1.99000000e+05 -8.69015374e-02
1.99000000e+05 -8.69014971e-02
1.99100000e+05 -8.70842334e-02
1.99100000e+05 -8.70841921e-02
1.99200000e+05 -8.72666297e-02
1.99200000e+05 -8.72665873e-02
1.99300000e+05 -8.74487206e-02
1.99300000e+05 -8.74486772e-02
1.99400000e+05 -8.76305005e-02
1.99400000e+05 -8.76304560e-02
1.99500000e+05 -8.78119637e-02
1.99500000e+05 -8.78119182e-02
1.99600000e+05 -8.79931048e-02
1.99600000e+05 -8.79930583e-02
1.99700000e+05 -8.81739184e-02
1.99700000e+05 -8.81738705e-02
1.99800000e+05 -8.83543994e-02
1.99800000e+05 -8.83543508e-02
1.99900000e+05 -8.85345401e-02
1.99900000e+05 -8.85343767e-02
2.00000000e+05 -8.87144595e-02
2.00000000e+05 -8.87146143e-02


==> MixPlotData/opt_T100_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.45000000e+04 0.00000000e+00
3.45000000e+04 7.10542736e-15
3.46000000e+04 -1.42108547e-13
3.46000000e+04 -1.66977543e-13
3.47000000e+04 6.43041176e-13
3.47000000e+04 6.78568313e-13
3.48000000e+04 -1.04449782e-12
3.48000000e+04 -1.12621024e-12
3.49000000e+04 2.13518092e-12
3.49000000e+04 2.27728947e-12
3.50000000e+04 -4.15312229e-12
3.50000000e+04 -4.43378667e-12
3.51000000e+04 8.01847477e-12
3.51000000e+04 8.54072368e-12
3.52000000e+04 -1.51594293e-11
3.52000000e+04 -1.61328728e-11
3.53000000e+04 2.84927637e-11
3.53000000e+04 3.02939895e-11
3.54000000e+04 -5.30810951e-11
3.54000000e+04 -5.63780134e-11
3.55000000e+04 9.78808146e-11
3.55000000e+04 1.03856479e-10
3.56000000e+04 -1.78754789e-10
3.56000000e+04 -1.89466220e-10
3.57000000e+04 3.22984306e-10
3.57000000e+04 3.41991324e-10
3.58000000e+04 -5.77315973e-10
3.58000000e+04 -6.10640427e-10
3.59000000e+04 1.02035713e-09
3.59000000e+04 1.07806741e-09
3.60000000e+04 -1.78267712e-09
3.60000000e+04 -1.88140348e-09
3.61000000e+04 3.07743164e-09
3.61000000e+04 3.24414628e-09
3.62000000e+04 -5.24712007e-09
3.62000000e+04 -5.52492807e-09
3.63000000e+04 8.83261819e-09
3.63000000e+04 9.28917743e-09
3.64000000e+04 -1.46723984e-08
3.64000000e+04 -1.54120379e-08
3.65000000e+04 2.40416114e-08
3.65000000e+04 2.52221710e-08
3.66000000e+04 -3.88406498e-08
3.66000000e+04 -4.06961220e-08
3.67000000e+04 6.18429148e-08
3.67000000e+04 6.47130136e-08
3.68000000e+04 -9.70031913e-08
3.68000000e+04 -1.01370606e-07
3.69000000e+04 1.49803604e-07
3.69000000e+04 1.56338377e-07
3.70000000e+04 -2.27668110e-07
3.70000000e+04 -2.37273539e-07
3.71000000e+04 3.40797612e-07
3.71000000e+04 3.54659782e-07
3.72000000e+04 -5.02731826e-07
3.72000000e+04 -5.22433226e-07
3.73000000e+04 7.24652150e-07
3.73000000e+04 7.52256952e-07
3.74000000e+04 -1.01702105e-06
3.74000000e+04 -1.05424055e-06
3.75000000e+04 1.48504555e-06
3.75000000e+04 1.53365674e-06
3.76000000e+04 -2.18976943e-06
3.76000000e+04 -2.26333200e-06
3.77000000e+04 1.87413215e-06
3.77000000e+04 1.97176217e-06
3.78000000e+04 -2.82426270e-06
3.78000000e+04 -2.82994543e-06
3.79000000e+04 1.86154338e-05
3.79000000e+04 1.89273513e-05
3.80000000e+04 2.69930883e-05
3.80000000e+04 2.61669363e-05
3.81000000e+04 -5.25031569e-05
3.81000000e+04 -5.66480438e-05
3.82000000e+04 -7.25101117e-04
3.82000000e+04 -7.38280173e-04
3.83000000e+04 -2.86508880e-03
3.83000000e+04 -2.88909631e-03
3.84000000e+04 -7.79690571e-03
3.84000000e+04 -7.82787434e-03
3.85000000e+04 -1.60577436e-02
3.85000000e+04 -1.60790321e-02
3.86000000e+04 -2.69105774e-02
3.86000000e+04 -2.69095710e-02
3.87000000e+04 -3.76890054e-02
3.87000000e+04 -3.76627161e-02
3.88000000e+04 -4.60136609e-02
3.88000000e+04 -4.59822703e-02
3.89000000e+04 -5.05724556e-02
3.89000000e+04 -5.05500367e-02
3.90000000e+04 -5.27498132e-02
3.90000000e+04 -5.27459942e-02
3.91000000e+04 -5.36994158e-02
3.91000000e+04 -5.36981019e-02
3.92000000e+04 -5.49811260e-02
3.92000000e+04 -5.49845755e-02
3.93000000e+04 -5.58451177e-02
3.93000000e+04 -5.58402052e-02
3.94000000e+04 -5.72620194e-02
3.94000000e+04 -5.72676165e-02
3.95000000e+04 -5.78602892e-02
3.95000000e+04 -5.78527866e-02
3.96000000e+04 -5.95237385e-02
3.96000000e+04 -5.95340822e-02
3.97000000e+04 -5.97833222e-02
3.97000000e+04 -5.97690315e-02
3.98000000e+04 -6.19112520e-02
3.98000000e+04 -6.19307711e-02
3.99000000e+04 -6.15189744e-02
3.99000000e+04 -6.14921678e-02
4.00000000e+04 -6.46546417e-02
4.00000000e+04 -6.46870728e-02
4.01000000e+04 -6.71205360e-02
4.01000000e+04 -6.70918098e-02
4.02000000e+04 -6.65774415e-02
4.02000000e+04 -6.65986236e-02
4.03000000e+04 -6.79725377e-02
4.03000000e+04 -6.79570868e-02
4.04000000e+04 -6.80323214e-02
4.04000000e+04 -6.80436406e-02
4.05000000e+04 -6.89273319e-02
4.05000000e+04 -6.89192059e-02
4.06000000e+04 -6.92068310e-02
4.06000000e+04 -6.92129489e-02
4.07000000e+04 -6.98422744e-02
4.07000000e+04 -6.98380942e-02
4.08000000e+04 -7.01875261e-02
4.08000000e+04 -7.01905349e-02
4.09000000e+04 -7.07000638e-02
4.09000000e+04 -7.06975982e-02
4.10000000e+04 -7.10915380e-02
4.10000000e+04 -7.10930134e-02
4.11000000e+04 -7.15531420e-02
4.11000000e+04 -7.15524425e-02
4.12000000e+04 -7.19183005e-02
4.12000000e+04 -7.19199755e-02
4.13000000e+04 -7.22637857e-02
4.13000000e+04 -7.22634908e-02
4.14000000e+04 -7.25817249e-02
4.14000000e+04 -7.25797158e-02
4.15000000e+04 -7.30868084e-02
4.15000000e+04 -7.30791400e-02
4.16000000e+04 -7.40376327e-02
4.16000000e+04 -7.40242197e-02
4.17000000e+04 -7.57816805e-02
4.17000000e+04 -7.57627377e-02
4.18000000e+04 -7.85490704e-02
4.18000000e+04 -7.85286740e-02
4.19000000e+04 -8.23835857e-02
4.19000000e+04 -8.23663236e-02
4.20000000e+04 -8.70499452e-02
4.20000000e+04 -8.70406218e-02
4.21000000e+04 -9.21030400e-02
4.21000000e+04 -9.21037398e-02
4.22000000e+04 -9.70017075e-02
4.22000000e+04 -9.70117672e-02
4.23000000e+04 -1.01277280e-01
4.23000000e+04 -1.01293314e-01
4.24000000e+04 -1.04644581e-01
4.24000000e+04 -1.04662345e-01
4.25000000e+04 -1.07044950e-01
4.25000000e+04 -1.07060706e-01
4.26000000e+04 -1.08602328e-01
4.26000000e+04 -1.08614016e-01
4.27000000e+04 -1.09539892e-01
4.27000000e+04 -1.09547140e-01
4.28000000e+04 -1.10091634e-01
4.28000000e+04 -1.10095306e-01
4.29000000e+04 -1.10445178e-01
4.29000000e+04 -1.10446567e-01
4.30000000e+04 -1.10720620e-01
4.30000000e+04 -1.10720891e-01
4.31000000e+04 -1.10978828e-01
4.31000000e+04 -1.10978729e-01
4.32000000e+04 -1.11241708e-01
4.32000000e+04 -1.11241593e-01
4.33000000e+04 -1.11512308e-01
4.33000000e+04 -1.11512269e-01
4.34000000e+04 -1.11787799e-01
4.34000000e+04 -1.11787819e-01
4.35000000e+04 -1.12065477e-01
4.35000000e+04 -1.12065521e-01
4.36000000e+04 -1.12344107e-01
4.36000000e+04 -1.12344152e-01
4.37000000e+04 -1.12623477e-01
4.37000000e+04 -1.12623519e-01
4.38000000e+04 -1.12903722e-01
4.38000000e+04 -1.12903761e-01
4.39000000e+04 -1.13184970e-01
4.39000000e+04 -1.13185009e-01
4.40000000e+04 -1.13467272e-01
4.40000000e+04 -1.13467312e-01
4.41000000e+04 -1.13750632e-01
4.41000000e+04 -1.13750672e-01
4.42000000e+04 -1.14035045e-01
4.42000000e+04 -1.14035085e-01
4.43000000e+04 -1.14320512e-01
4.43000000e+04 -1.14320552e-01
4.44000000e+04 -1.14607037e-01
4.44000000e+04 -1.14607078e-01
4.45000000e+04 -1.14894628e-01
4.45000000e+04 -1.14894669e-01
4.46000000e+04 -1.15183289e-01
4.46000000e+04 -1.15183331e-01
4.47000000e+04 -1.15473027e-01
4.47000000e+04 -1.15473069e-01
4.48000000e+04 -1.15763846e-01
4.48000000e+04 -1.15763888e-01
4.49000000e+04 -1.16055753e-01
4.49000000e+04 -1.16055795e-01
4.50000000e+04 -1.16348752e-01
4.50000000e+04 -1.16348794e-01
4.51000000e+04 -1.16642849e-01
4.51000000e+04 -1.16642892e-01
4.52000000e+04 -1.16938051e-01
4.52000000e+04 -1.16938094e-01
4.53000000e+04 -1.17234362e-01
4.53000000e+04 -1.17234405e-01
4.54000000e+04 -1.17531788e-01
4.54000000e+04 -1.17531832e-01
4.55000000e+04 -1.17830335e-01
4.55000000e+04 -1.17830379e-01
4.56000000e+04 -1.18130009e-01
4.56000000e+04 -1.18130054e-01
4.57000000e+04 -1.18430816e-01
4.57000000e+04 -1.18430861e-01
4.58000000e+04 -1.18732761e-01
4.58000000e+04 -1.18732806e-01
4.59000000e+04 -1.19035851e-01
4.59000000e+04 -1.19035896e-01
4.60000000e+04 -1.19340091e-01
4.60000000e+04 -1.19340136e-01
4.61000000e+04 -1.19645487e-01
4.61000000e+04 -1.19645533e-01
4.62000000e+04 -1.19952045e-01
4.62000000e+04 -1.19952091e-01
4.63000000e+04 -1.20259772e-01
4.63000000e+04 -1.20259818e-01
4.64000000e+04 -1.20568673e-01
4.64000000e+04 -1.20568719e-01
4.65000000e+04 -1.20878754e-01
4.65000000e+04 -1.20878801e-01
4.66000000e+04 -1.21190022e-01
4.66000000e+04 -1.21190069e-01
4.67000000e+04 -1.21502483e-01
4.67000000e+04 -1.21502531e-01
4.68000000e+04 -1.21816143e-01
4.68000000e+04 -1.21816191e-01
4.69000000e+04 -1.22131008e-01
4.69000000e+04 -1.22131057e-01
4.70000000e+04 -1.22447085e-01
4.70000000e+04 -1.22447134e-01
4.71000000e+04 -1.22764380e-01
4.71000000e+04 -1.22764429e-01
4.72000000e+04 -1.23082899e-01
4.72000000e+04 -1.23082949e-01
4.73000000e+04 -1.23402650e-01
4.73000000e+04 -1.23402700e-01
4.74000000e+04 -1.23723637e-01
4.74000000e+04 -1.23723688e-01
4.75000000e+04 -1.24045869e-01
4.75000000e+04 -1.24045920e-01
4.76000000e+04 -1.24369351e-01
4.76000000e+04 -1.24369402e-01
4.77000000e+04 -1.24694090e-01
4.77000000e+04 -1.24694142e-01
4.78000000e+04 -1.25020094e-01
4.78000000e+04 -1.25020145e-01
4.79000000e+04 -1.25347367e-01
4.79000000e+04 -1.25347419e-01
4.80000000e+04 -1.25675918e-01
4.80000000e+04 -1.25675970e-01
4.81000000e+04 -1.26005753e-01
4.81000000e+04 -1.26005806e-01
4.82000000e+04 -1.26336879e-01
4.82000000e+04 -1.26336932e-01
4.83000000e+04 -1.26669302e-01
4.83000000e+04 -1.26669356e-01
4.84000000e+04 -1.27003031e-01
4.84000000e+04 -1.27003085e-01
4.85000000e+04 -1.27338071e-01
4.85000000e+04 -1.27338125e-01
4.86000000e+04 -1.27674430e-01
4.86000000e+04 -1.27674484e-01
4.87000000e+04 -1.28012114e-01
4.87000000e+04 -1.28012169e-01
4.88000000e+04 -1.28351132e-01
4.88000000e+04 -1.28351187e-01
4.89000000e+04 -1.28691490e-01
4.89000000e+04 -1.28691546e-01
4.90000000e+04 -1.29033195e-01
4.90000000e+04 -1.29033251e-01
4.91000000e+04 -1.29376255e-01
4.91000000e+04 -1.29376311e-01
4.92000000e+04 -1.29720676e-01
4.92000000e+04 -1.29720734e-01
4.93000000e+04 -1.30066467e-01
4.93000000e+04 -1.30066525e-01
4.94000000e+04 -1.30413635e-01
4.94000000e+04 -1.30413693e-01
4.95000000e+04 -1.30762187e-01
4.95000000e+04 -1.30762246e-01
4.96000000e+04 -1.31112131e-01
4.96000000e+04 -1.31112190e-01
4.97000000e+04 -1.31463474e-01
4.97000000e+04 -1.31463534e-01
4.98000000e+04 -1.31816224e-01
4.98000000e+04 -1.31816284e-01
4.99000000e+04 -1.32170389e-01
4.99000000e+04 -1.32170449e-01
5.00000000e+04 -1.32525976e-01
5.00000000e+04 -1.32526037e-01
5.01000000e+04 -1.32882993e-01
5.01000000e+04 -1.32883054e-01
5.02000000e+04 -1.33241449e-01
5.02000000e+04 -1.33241510e-01
5.03000000e+04 -1.33601350e-01
5.03000000e+04 -1.33601412e-01
5.04000000e+04 -1.33962705e-01
5.04000000e+04 -1.33962767e-01
5.05000000e+04 -1.34325522e-01
5.05000000e+04 -1.34325584e-01
5.06000000e+04 -1.34689808e-01
5.06000000e+04 -1.34689871e-01
5.07000000e+04 -1.35055573e-01
5.07000000e+04 -1.35055637e-01
5.08000000e+04 -1.35422824e-01
5.08000000e+04 -1.35422888e-01
5.09000000e+04 -1.35791569e-01
5.09000000e+04 -1.35791633e-01
5.10000000e+04 -1.36161817e-01
5.10000000e+04 -1.36161882e-01
5.11000000e+04 -1.36533576e-01
5.11000000e+04 -1.36533641e-01
5.12000000e+04 -1.36906854e-01
5.12000000e+04 -1.36906920e-01
5.13000000e+04 -1.37281660e-01
5.13000000e+04 -1.37281727e-01
5.14000000e+04 -1.37658003e-01
5.14000000e+04 -1.37658070e-01
5.15000000e+04 -1.38035890e-01
5.15000000e+04 -1.38035958e-01
5.16000000e+04 -1.38415331e-01
5.16000000e+04 -1.38415399e-01
5.17000000e+04 -1.38796334e-01
5.17000000e+04 -1.38796403e-01
5.18000000e+04 -1.39178909e-01
5.18000000e+04 -1.39178978e-01
5.19000000e+04 -1.39563063e-01
5.19000000e+04 -1.39563133e-01
5.20000000e+04 -1.39948806e-01
5.20000000e+04 -1.39948876e-01
5.21000000e+04 -1.40336147e-01
5.21000000e+04 -1.40336217e-01
5.22000000e+04 -1.40725094e-01
5.22000000e+04 -1.40725165e-01
5.23000000e+04 -1.41115657e-01
5.23000000e+04 -1.41115729e-01
5.24000000e+04 -1.41507845e-01
5.24000000e+04 -1.41507917e-01
5.25000000e+04 -1.41901667e-01
5.25000000e+04 -1.41901740e-01
5.26000000e+04 -1.42297133e-01
5.26000000e+04 -1.42297206e-01
5.27000000e+04 -1.42694251e-01
5.27000000e+04 -1.42694325e-01
5.28000000e+04 -1.43093031e-01
5.28000000e+04 -1.43093105e-01
5.29000000e+04 -1.43493483e-01
5.29000000e+04 -1.43493557e-01
5.30000000e+04 -1.43895615e-01
5.30000000e+04 -1.43895691e-01
5.31000000e+04 -1.44299439e-01
5.31000000e+04 -1.44299515e-01
5.32000000e+04 -1.44704962e-01
5.32000000e+04 -1.44705039e-01
5.33000000e+04 -1.45112196e-01
5.33000000e+04 -1.45112273e-01
5.34000000e+04 -1.45521150e-01
5.34000000e+04 -1.45521228e-01
5.35000000e+04 -1.45931833e-01
5.35000000e+04 -1.45931912e-01
5.36000000e+04 -1.46344256e-01
5.36000000e+04 -1.46344335e-01
5.37000000e+04 -1.46758429e-01
5.37000000e+04 -1.46758508e-01
5.38000000e+04 -1.47174361e-01
5.38000000e+04 -1.47174442e-01
5.39000000e+04 -1.47592064e-01
5.39000000e+04 -1.47592145e-01
5.40000000e+04 -1.48011547e-01
5.40000000e+04 -1.48011628e-01
5.41000000e+04 -1.48432820e-01
5.41000000e+04 -1.48432902e-01
5.42000000e+04 -1.48855894e-01
5.42000000e+04 -1.48855976e-01
5.43000000e+04 -1.49280779e-01
5.43000000e+04 -1.49280862e-01
5.44000000e+04 -1.49707486e-01
5.44000000e+04 -1.49707570e-01
5.45000000e+04 -1.50136026e-01
5.45000000e+04 -1.50136110e-01
5.46000000e+04 -1.50566409e-01
5.46000000e+04 -1.50566494e-01
5.47000000e+04 -1.50998645e-01
5.47000000e+04 -1.50998731e-01
5.48000000e+04 -1.51432747e-01
5.48000000e+04 -1.51432833e-01
5.49000000e+04 -1.51868724e-01
5.49000000e+04 -1.51868811e-01
5.50000000e+04 -1.52306588e-01
5.50000000e+04 -1.52306676e-01
5.51000000e+04 -1.52746350e-01
5.51000000e+04 -1.52746438e-01
5.52000000e+04 -1.53188021e-01
5.52000000e+04 -1.53188110e-01
5.53000000e+04 -1.53631611e-01
5.53000000e+04 -1.53631701e-01
5.54000000e+04 -1.54077134e-01
5.54000000e+04 -1.54077224e-01
5.55000000e+04 -1.54524599e-01
5.55000000e+04 -1.54524690e-01
5.56000000e+04 -1.54974019e-01
5.56000000e+04 -1.54974111e-01
5.57000000e+04 -1.55425405e-01
5.57000000e+04 -1.55425497e-01
5.58000000e+04 -1.55878768e-01
5.58000000e+04 -1.55878862e-01
5.59000000e+04 -1.56334121e-01
5.59000000e+04 -1.56334215e-01
5.60000000e+04 -1.56791476e-01
5.60000000e+04 -1.56791570e-01
5.61000000e+04 -1.57250843e-01
5.61000000e+04 -1.57250938e-01
5.62000000e+04 -1.57712236e-01
5.62000000e+04 -1.57712332e-01
5.63000000e+04 -1.58175666e-01
5.63000000e+04 -1.58175763e-01
5.64000000e+04 -1.58641145e-01
5.64000000e+04 -1.58641243e-01
5.65000000e+04 -1.59108687e-01
5.65000000e+04 -1.59108785e-01
5.66000000e+04 -1.59578303e-01
5.66000000e+04 -1.59578402e-01
5.67000000e+04 -1.60050005e-01
5.67000000e+04 -1.60050105e-01
5.68000000e+04 -1.60523806e-01
5.68000000e+04 -1.60523907e-01
5.69000000e+04 -1.60999720e-01
5.69000000e+04 -1.60999821e-01
5.70000000e+04 -1.61477758e-01
5.70000000e+04 -1.61477860e-01
5.71000000e+04 -1.61957934e-01
5.71000000e+04 -1.61958037e-01
5.72000000e+04 -1.62440260e-01
5.72000000e+04 -1.62440364e-01
5.73000000e+04 -1.62924749e-01
5.73000000e+04 -1.62924854e-01
5.74000000e+04 -1.63411416e-01
5.74000000e+04 -1.63411521e-01
5.75000000e+04 -1.63900272e-01
5.75000000e+04 -1.63900378e-01
5.76000000e+04 -1.64391331e-01
5.76000000e+04 -1.64391438e-01
5.77000000e+04 -1.64884607e-01
5.77000000e+04 -1.64884715e-01
5.78000000e+04 -1.65380114e-01
5.78000000e+04 -1.65380223e-01
5.79000000e+04 -1.65877864e-01
5.79000000e+04 -1.65877974e-01
5.80000000e+04 -1.66377872e-01
5.80000000e+04 -1.66377982e-01
5.81000000e+04 -1.66880151e-01
5.81000000e+04 -1.66880263e-01
5.82000000e+04 -1.67384716e-01
5.82000000e+04 -1.67384828e-01
5.83000000e+04 -1.67891580e-01
5.83000000e+04 -1.67891693e-01
5.84000000e+04 -1.68400758e-01
5.84000000e+04 -1.68400872e-01
5.85000000e+04 -1.68912264e-01
5.85000000e+04 -1.68912379e-01
5.86000000e+04 -1.69426113e-01
5.86000000e+04 -1.69426229e-01
5.87000000e+04 -1.69942318e-01
5.87000000e+04 -1.69942435e-01
5.88000000e+04 -1.70460895e-01
5.88000000e+04 -1.70461013e-01
5.89000000e+04 -1.70981858e-01
5.89000000e+04 -1.70981977e-01
5.90000000e+04 -1.71505222e-01
5.90000000e+04 -1.71505342e-01
5.91000000e+04 -1.72031002e-01
5.91000000e+04 -1.72031123e-01
5.92000000e+04 -1.72559214e-01
5.92000000e+04 -1.72559335e-01
5.93000000e+04 -1.73089871e-01
5.93000000e+04 -1.73089994e-01
5.94000000e+04 -1.73622991e-01
5.94000000e+04 -1.73623114e-01
5.95000000e+04 -1.74158587e-01
5.95000000e+04 -1.74158711e-01
5.96000000e+04 -1.74696676e-01
5.96000000e+04 -1.74696801e-01
5.97000000e+04 -1.75237273e-01
5.97000000e+04 -1.75237399e-01
5.98000000e+04 -1.75780394e-01
5.98000000e+04 -1.75780521e-01
5.99000000e+04 -1.76326055e-01
5.99000000e+04 -1.76326183e-01
6.00000000e+04 -1.76874272e-01
6.00000000e+04 -1.76874401e-01
6.01000000e+04 -1.77425061e-01
6.01000000e+04 -1.77425192e-01
6.02000000e+04 -1.77978439e-01
6.02000000e+04 -1.77978570e-01
6.03000000e+04 -1.78534422e-01
6.03000000e+04 -1.78534554e-01
6.04000000e+04 -1.79093025e-01
6.04000000e+04 -1.79093159e-01
6.05000000e+04 -1.79654267e-01
6.05000000e+04 -1.79654402e-01
6.06000000e+04 -1.80218164e-01
6.06000000e+04 -1.80218300e-01
6.07000000e+04 -1.80784733e-01
6.07000000e+04 -1.80784870e-01
6.08000000e+04 -1.81353991e-01
6.08000000e+04 -1.81354129e-01
6.09000000e+04 -1.81925954e-01
6.09000000e+04 -1.81926093e-01
6.10000000e+04 -1.82500642e-01
6.10000000e+04 -1.82500782e-01
6.11000000e+04 -1.83078070e-01
6.11000000e+04 -1.83078211e-01
6.12000000e+04 -1.83658256e-01
6.12000000e+04 -1.83658399e-01
6.13000000e+04 -1.84241219e-01
6.13000000e+04 -1.84241363e-01
6.14000000e+04 -1.84826976e-01
6.14000000e+04 -1.84827121e-01
6.15000000e+04 -1.85415545e-01
6.15000000e+04 -1.85415691e-01
6.16000000e+04 -1.86006945e-01
6.16000000e+04 -1.86007092e-01
6.17000000e+04 -1.86601194e-01
6.17000000e+04 -1.86601342e-01
6.18000000e+04 -1.87198309e-01
6.18000000e+04 -1.87198459e-01
6.19000000e+04 -1.87798311e-01
6.19000000e+04 -1.87798461e-01
6.20000000e+04 -1.88401217e-01
6.20000000e+04 -1.88401369e-01
6.21000000e+04 -1.89007047e-01
6.21000000e+04 -1.89007200e-01
6.22000000e+04 -1.89615819e-01
6.22000000e+04 -1.89615973e-01
6.23000000e+04 -1.90227553e-01
6.23000000e+04 -1.90227709e-01
6.24000000e+04 -1.90842268e-01
6.24000000e+04 -1.90842425e-01
6.25000000e+04 -1.91459984e-01
6.25000000e+04 -1.91460143e-01
6.26000000e+04 -1.92080721e-01
6.26000000e+04 -1.92080881e-01
6.27000000e+04 -1.92704498e-01
6.27000000e+04 -1.92704659e-01
6.28000000e+04 -1.93331335e-01
6.28000000e+04 -1.93331497e-01
6.29000000e+04 -1.93961253e-01
6.29000000e+04 -1.93961416e-01
6.30000000e+04 -1.94594272e-01
6.30000000e+04 -1.94594436e-01
6.31000000e+04 -1.95230411e-01
6.31000000e+04 -1.95230578e-01
6.32000000e+04 -1.95869693e-01
6.32000000e+04 -1.95869861e-01
6.33000000e+04 -1.96512138e-01
6.33000000e+04 -1.96512307e-01
6.34000000e+04 -1.97157767e-01
6.34000000e+04 -1.97157937e-01
6.35000000e+04 -1.97806601e-01
6.35000000e+04 -1.97806773e-01
6.36000000e+04 -1.98458661e-01
6.36000000e+04 -1.98458834e-01
6.37000000e+04 -1.99113969e-01
6.37000000e+04 -1.99114144e-01
6.38000000e+04 -1.99772547e-01
6.38000000e+04 -1.99772723e-01
6.39000000e+04 -2.00434416e-01
6.39000000e+04 -2.00434594e-01
6.40000000e+04 -2.01099599e-01
6.40000000e+04 -2.01099778e-01
6.41000000e+04 -2.01768118e-01
6.41000000e+04 -2.01768298e-01
6.42000000e+04 -2.02439995e-01
6.42000000e+04 -2.02440177e-01
6.43000000e+04 -2.03115253e-01
6.43000000e+04 -2.03115436e-01
6.44000000e+04 -2.03793914e-01
6.44000000e+04 -2.03794100e-01
6.45000000e+04 -2.04476003e-01
6.45000000e+04 -2.04476189e-01
6.46000000e+04 -2.05161541e-01
6.46000000e+04 -2.05161729e-01
6.47000000e+04 -2.05850552e-01
6.47000000e+04 -2.05850742e-01
6.48000000e+04 -2.06543060e-01
6.48000000e+04 -2.06543252e-01
6.49000000e+04 -2.07239089e-01
6.49000000e+04 -2.07239282e-01
6.50000000e+04 -2.07938662e-01
6.50000000e+04 -2.07938856e-01
6.51000000e+04 -2.08641803e-01
6.51000000e+04 -2.08642000e-01
6.52000000e+04 -2.09348538e-01
6.52000000e+04 -2.09348736e-01
6.53000000e+04 -2.10058890e-01
6.53000000e+04 -2.10059090e-01
6.54000000e+04 -2.10772885e-01
6.54000000e+04 -2.10773086e-01
6.55000000e+04 -2.11490547e-01
6.55000000e+04 -2.11490750e-01
6.56000000e+04 -2.12211901e-01
6.56000000e+04 -2.12212106e-01
6.57000000e+04 -2.12936973e-01
6.57000000e+04 -2.12937179e-01
6.58000000e+04 -2.13665788e-01
6.58000000e+04 -2.13665997e-01
6.59000000e+04 -2.14398373e-01
6.59000000e+04 -2.14398583e-01
6.60000000e+04 -2.15134753e-01
6.60000000e+04 -2.15134965e-01
6.61000000e+04 -2.15874954e-01
6.61000000e+04 -2.15875168e-01
6.62000000e+04 -2.16619004e-01
6.62000000e+04 -2.16619219e-01
6.63000000e+04 -2.17366928e-01
6.63000000e+04 -2.17367145e-01
6.64000000e+04 -2.18118754e-01
6.64000000e+04 -2.18118973e-01
6.65000000e+04 -2.18874508e-01
6.65000000e+04 -2.18874729e-01
6.66000000e+04 -2.19634219e-01
6.66000000e+04 -2.19634442e-01
6.67000000e+04 -2.20397913e-01
6.67000000e+04 -2.20398138e-01
6.68000000e+04 -2.21165619e-01
6.68000000e+04 -2.21165846e-01
6.69000000e+04 -2.21937365e-01
6.69000000e+04 -2.21937593e-01
6.70000000e+04 -2.22713178e-01
6.70000000e+04 -2.22713409e-01
6.71000000e+04 -2.23493088e-01
6.71000000e+04 -2.23493321e-01
6.72000000e+04 -2.24277123e-01
6.72000000e+04 -2.24277358e-01
6.73000000e+04 -2.25065313e-01
6.73000000e+04 -2.25065550e-01
6.74000000e+04 -2.25857686e-01
6.74000000e+04 -2.25857925e-01
6.75000000e+04 -2.26654273e-01
6.75000000e+04 -2.26654513e-01
6.76000000e+04 -2.27455102e-01
6.76000000e+04 -2.27455345e-01
6.77000000e+04 -2.28260204e-01
6.77000000e+04 -2.28260449e-01
6.78000000e+04 -2.29069610e-01
6.78000000e+04 -2.29069857e-01
6.79000000e+04 -2.29883350e-01
6.79000000e+04 -2.29883599e-01
6.80000000e+04 -2.30701454e-01
6.80000000e+04 -2.30701705e-01
6.81000000e+04 -2.31523954e-01
6.81000000e+04 -2.31524207e-01
6.82000000e+04 -2.32350881e-01
6.82000000e+04 -2.32351137e-01
6.83000000e+04 -2.33182267e-01
6.83000000e+04 -2.33182525e-01
6.84000000e+04 -2.34018144e-01
6.84000000e+04 -2.34018404e-01
6.85000000e+04 -2.34858543e-01
6.85000000e+04 -2.34858806e-01
6.86000000e+04 -2.35703498e-01
6.86000000e+04 -2.35703763e-01
6.87000000e+04 -2.36553041e-01
6.87000000e+04 -2.36553308e-01
6.88000000e+04 -2.37407204e-01
6.88000000e+04 -2.37407474e-01
6.89000000e+04 -2.38266023e-01
6.89000000e+04 -2.38266295e-01
6.90000000e+04 -2.39129529e-01
6.90000000e+04 -2.39129803e-01
6.91000000e+04 -2.39997757e-01
6.91000000e+04 -2.39998033e-01
6.92000000e+04 -2.40870740e-01
6.92000000e+04 -2.40871019e-01
6.93000000e+04 -2.41748515e-01
6.93000000e+04 -2.41748796e-01
6.94000000e+04 -2.42631114e-01
6.94000000e+04 -2.42631398e-01
6.95000000e+04 -2.43518574e-01
6.95000000e+04 -2.43518860e-01
6.96000000e+04 -2.44410929e-01
6.96000000e+04 -2.44411218e-01
6.97000000e+04 -2.45308216e-01
6.97000000e+04 -2.45308508e-01
6.98000000e+04 -2.46210470e-01
6.98000000e+04 -2.46210764e-01
6.99000000e+04 -2.47117728e-01
6.99000000e+04 -2.47118024e-01
7.00000000e+04 -2.48030025e-01
7.00000000e+04 -2.48030325e-01
7.01000000e+04 -2.48947401e-01
7.01000000e+04 -2.48947703e-01
7.02000000e+04 -2.49869890e-01
7.02000000e+04 -2.49870195e-01
7.03000000e+04 -2.50797532e-01
7.03000000e+04 -2.50797839e-01
7.04000000e+04 -2.51730363e-01
7.04000000e+04 -2.51730674e-01
7.05000000e+04 -2.52668423e-01
7.05000000e+04 -2.52668736e-01
7.06000000e+04 -2.53611750e-01
7.06000000e+04 -2.53612066e-01
7.07000000e+04 -2.54560382e-01
7.07000000e+04 -2.54560701e-01
7.08000000e+04 -2.55514360e-01
7.08000000e+04 -2.55514681e-01
7.09000000e+04 -2.56473722e-01
7.09000000e+04 -2.56474046e-01
7.10000000e+04 -2.57438509e-01
7.10000000e+04 -2.57438836e-01
7.11000000e+04 -2.58408760e-01
7.11000000e+04 -2.58409090e-01
7.12000000e+04 -2.59384517e-01
7.12000000e+04 -2.59384851e-01
7.13000000e+04 -2.60365821e-01
7.13000000e+04 -2.60366158e-01
7.14000000e+04 -2.61352713e-01
7.14000000e+04 -2.61353052e-01
7.15000000e+04 -2.62345235e-01
7.15000000e+04 -2.62345577e-01
7.16000000e+04 -2.63343429e-01
7.16000000e+04 -2.63343774e-01
7.17000000e+04 -2.64347337e-01
7.17000000e+04 -2.64347685e-01
7.18000000e+04 -2.65357002e-01
7.18000000e+04 -2.65357354e-01
7.19000000e+04 -2.66372468e-01
7.19000000e+04 -2.66372823e-01
7.20000000e+04 -2.67393778e-01
7.20000000e+04 -2.67394136e-01
7.21000000e+04 -2.68420976e-01
7.21000000e+04 -2.68421337e-01
7.22000000e+04 -2.69454107e-01
7.22000000e+04 -2.69454471e-01
7.23000000e+04 -2.70493215e-01
7.23000000e+04 -2.70493583e-01
7.24000000e+04 -2.71538346e-01
7.24000000e+04 -2.71538717e-01
7.25000000e+04 -2.72589545e-01
7.25000000e+04 -2.72589920e-01
7.26000000e+04 -2.73646859e-01
7.26000000e+04 -2.73647236e-01
7.27000000e+04 -2.74710333e-01
7.27000000e+04 -2.74710714e-01
7.28000000e+04 -2.75780014e-01
7.28000000e+04 -2.75780399e-01
7.29000000e+04 -2.76855951e-01
7.29000000e+04 -2.76856339e-01
7.30000000e+04 -2.77938189e-01
7.30000000e+04 -2.77938581e-01
7.31000000e+04 -2.79026779e-01
7.31000000e+04 -2.79027174e-01
7.32000000e+04 -2.80121767e-01
7.32000000e+04 -2.80122166e-01
7.33000000e+04 -2.81223203e-01
7.33000000e+04 -2.81223606e-01
7.34000000e+04 -2.82331137e-01
7.34000000e+04 -2.82331543e-01
7.35000000e+04 -2.83445618e-01
7.35000000e+04 -2.83446028e-01
7.36000000e+04 -2.84566696e-01
7.36000000e+04 -2.84567110e-01
7.37000000e+04 -2.85694423e-01
7.37000000e+04 -2.85694841e-01
7.38000000e+04 -2.86828849e-01
7.38000000e+04 -2.86829271e-01
7.39000000e+04 -2.87970026e-01
7.39000000e+04 -2.87970451e-01
7.40000000e+04 -2.89118006e-01
7.40000000e+04 -2.89118436e-01
7.41000000e+04 -2.90272842e-01
7.41000000e+04 -2.90273275e-01
7.42000000e+04 -2.91434587e-01
7.42000000e+04 -2.91435024e-01
7.43000000e+04 -2.92603293e-01
7.43000000e+04 -2.92603735e-01
7.44000000e+04 -2.93779016e-01
7.44000000e+04 -2.93779462e-01
7.45000000e+04 -2.94961810e-01
7.45000000e+04 -2.94962260e-01
7.46000000e+04 -2.96151729e-01
7.46000000e+04 -2.96152183e-01
7.47000000e+04 -2.97348830e-01
7.47000000e+04 -2.97349287e-01
7.48000000e+04 -2.98553167e-01
7.48000000e+04 -2.98553629e-01
7.49000000e+04 -2.99764797e-01
7.49000000e+04 -2.99765264e-01
7.50000000e+04 -3.00983778e-01
7.50000000e+04 -3.00984249e-01
7.51000000e+04 -3.02210167e-01
7.51000000e+04 -3.02210642e-01
7.52000000e+04 -3.03444022e-01
7.52000000e+04 -3.03444501e-01
7.53000000e+04 -3.04685400e-01
7.53000000e+04 -3.04685884e-01
7.54000000e+04 -3.05934362e-01
7.54000000e+04 -3.05934851e-01
7.55000000e+04 -3.07190967e-01
7.55000000e+04 -3.07191460e-01
7.56000000e+04 -3.08455274e-01
7.56000000e+04 -3.08455772e-01
7.57000000e+04 -3.09727345e-01
7.57000000e+04 -3.09727847e-01
7.58000000e+04 -3.11007240e-01
7.58000000e+04 -3.11007747e-01
7.59000000e+04 -3.12295021e-01
7.59000000e+04 -3.12295533e-01
7.60000000e+04 -3.13590751e-01
7.60000000e+04 -3.13591267e-01
7.61000000e+04 -3.14894492e-01
7.61000000e+04 -3.14895013e-01
7.62000000e+04 -3.16206307e-01
7.62000000e+04 -3.16206833e-01
7.63000000e+04 -3.17526261e-01
7.63000000e+04 -3.17526792e-01
7.64000000e+04 -3.18854418e-01
7.64000000e+04 -3.18854954e-01
7.65000000e+04 -3.20190842e-01
7.65000000e+04 -3.20191383e-01
7.66000000e+04 -3.21535600e-01
7.66000000e+04 -3.21536146e-01
7.67000000e+04 -3.22888758e-01
7.67000000e+04 -3.22889309e-01
7.68000000e+04 -3.24250382e-01
7.68000000e+04 -3.24250939e-01
7.69000000e+04 -3.25620540e-01
7.69000000e+04 -3.25621102e-01
7.70000000e+04 -3.26999300e-01
7.70000000e+04 -3.26999867e-01
7.71000000e+04 -3.28386731e-01
7.71000000e+04 -3.28387303e-01
7.72000000e+04 -3.29782901e-01
7.72000000e+04 -3.29783479e-01
7.73000000e+04 -3.31187880e-01
7.73000000e+04 -3.31188463e-01
7.74000000e+04 -3.32601740e-01
7.74000000e+04 -3.32602328e-01
7.75000000e+04 -3.34024550e-01
7.75000000e+04 -3.34025144e-01
7.76000000e+04 -3.35456382e-01
7.76000000e+04 -3.35456982e-01
7.77000000e+04 -3.36897310e-01
7.77000000e+04 -3.36897915e-01
7.78000000e+04 -3.38347405e-01
7.78000000e+04 -3.38348016e-01
7.79000000e+04 -3.39806741e-01
7.79000000e+04 -3.39807358e-01
7.80000000e+04 -3.41275393e-01
7.80000000e+04 -3.41276016e-01
7.81000000e+04 -3.42753435e-01
7.81000000e+04 -3.42754064e-01
7.82000000e+04 -3.44240943e-01
7.82000000e+04 -3.44241578e-01
7.83000000e+04 -3.45737993e-01
7.83000000e+04 -3.45738634e-01
7.84000000e+04 -3.47244662e-01
7.84000000e+04 -3.47245308e-01
7.85000000e+04 -3.48761027e-01
7.85000000e+04 -3.48761680e-01
7.86000000e+04 -3.50287167e-01
7.86000000e+04 -3.50287826e-01
7.87000000e+04 -3.51823160e-01
7.87000000e+04 -3.51823825e-01
7.88000000e+04 -3.53369086e-01
7.88000000e+04 -3.53369757e-01
7.89000000e+04 -3.54925025e-01
7.89000000e+04 -3.54925703e-01
7.90000000e+04 -3.56491058e-01
7.90000000e+04 -3.56491742e-01
7.91000000e+04 -3.58067267e-01
7.91000000e+04 -3.58067957e-01
7.92000000e+04 -3.59653733e-01
7.92000000e+04 -3.59654430e-01
7.93000000e+04 -3.61250541e-01
7.93000000e+04 -3.61251245e-01
7.94000000e+04 -3.62857773e-01
7.94000000e+04 -3.62858484e-01
7.95000000e+04 -3.64475515e-01
7.95000000e+04 -3.64476232e-01
7.96000000e+04 -3.66103851e-01
7.96000000e+04 -3.66104575e-01
7.97000000e+04 -3.67742867e-01
7.97000000e+04 -3.67743597e-01
7.98000000e+04 -3.69392649e-01
7.98000000e+04 -3.69393387e-01
7.99000000e+04 -3.71053286e-01
7.99000000e+04 -3.71054031e-01
8.00000000e+04 -3.72724865e-01
8.00000000e+04 -3.72725617e-01
8.01000000e+04 -3.74407475e-01
8.01000000e+04 -3.74408234e-01
8.02000000e+04 -3.76101206e-01
8.02000000e+04 -3.76101972e-01
8.03000000e+04 -3.77806147e-01
8.03000000e+04 -3.77806921e-01
8.04000000e+04 -3.79522391e-01
8.04000000e+04 -3.79523171e-01
8.05000000e+04 -3.81250028e-01
8.05000000e+04 -3.81250816e-01
8.06000000e+04 -3.82989151e-01
8.06000000e+04 -3.82989947e-01
8.07000000e+04 -3.84739855e-01
8.07000000e+04 -3.84740657e-01
8.08000000e+04 -3.86502231e-01
8.08000000e+04 -3.86503042e-01
8.09000000e+04 -3.88276377e-01
8.09000000e+04 -3.88277195e-01
8.10000000e+04 -3.90062387e-01
8.10000000e+04 -3.90063212e-01
8.11000000e+04 -3.91860357e-01
8.11000000e+04 -3.91861191e-01
8.12000000e+04 -3.93670385e-01
8.12000000e+04 -3.93671227e-01
8.13000000e+04 -3.95492569e-01
8.13000000e+04 -3.95493419e-01
8.14000000e+04 -3.97327008e-01
8.14000000e+04 -3.97327865e-01
8.15000000e+04 -3.99173801e-01
8.15000000e+04 -3.99174666e-01
8.16000000e+04 -4.01033048e-01
8.16000000e+04 -4.01033922e-01
8.17000000e+04 -4.02904851e-01
8.17000000e+04 -4.02905733e-01
8.18000000e+04 -4.04789311e-01
8.18000000e+04 -4.04790201e-01
8.19000000e+04 -4.06686531e-01
8.19000000e+04 -4.06687430e-01
8.20000000e+04 -4.08596616e-01
8.20000000e+04 -4.08597523e-01
8.21000000e+04 -4.10519668e-01
8.21000000e+04 -4.10520584e-01
8.22000000e+04 -4.12455793e-01
8.22000000e+04 -4.12456718e-01
8.23000000e+04 -4.14405098e-01
8.23000000e+04 -4.14406031e-01
8.24000000e+04 -4.16367688e-01
8.24000000e+04 -4.16368630e-01
8.25000000e+04 -4.18343671e-01
8.25000000e+04 -4.18344622e-01
8.26000000e+04 -4.20333156e-01
8.26000000e+04 -4.20334116e-01
8.27000000e+04 -4.22336252e-01
8.27000000e+04 -4.22337221e-01
8.28000000e+04 -4.24353068e-01
8.28000000e+04 -4.24354046e-01
8.29000000e+04 -4.26383716e-01
8.29000000e+04 -4.26384703e-01
8.30000000e+04 -4.28428307e-01
8.30000000e+04 -4.28429303e-01
8.31000000e+04 -4.30486952e-01
8.31000000e+04 -4.30487958e-01
8.32000000e+04 -4.32559767e-01
8.32000000e+04 -4.32560781e-01
8.33000000e+04 -4.34646863e-01
8.33000000e+04 -4.34647887e-01
8.34000000e+04 -4.36748356e-01
8.34000000e+04 -4.36749390e-01
8.35000000e+04 -4.38864362e-01
8.35000000e+04 -4.38865405e-01
8.36000000e+04 -4.40994997e-01
8.36000000e+04 -4.40996049e-01
8.37000000e+04 -4.43140377e-01
8.37000000e+04 -4.43141440e-01
8.38000000e+04 -4.45300622e-01
8.38000000e+04 -4.45301694e-01
8.39000000e+04 -4.47475849e-01
8.39000000e+04 -4.47476931e-01
8.40000000e+04 -4.49666177e-01
8.40000000e+04 -4.49667270e-01
8.41000000e+04 -4.51871728e-01
8.41000000e+04 -4.51872831e-01
8.42000000e+04 -4.54092623e-01
8.42000000e+04 -4.54093735e-01
8.43000000e+04 -4.56328982e-01
8.43000000e+04 -4.56330104e-01
8.44000000e+04 -4.58580928e-01
8.44000000e+04 -4.58582061e-01
8.45000000e+04 -4.60848586e-01
8.45000000e+04 -4.60849729e-01
8.46000000e+04 -4.63132078e-01
8.46000000e+04 -4.63133231e-01
8.47000000e+04 -4.65431529e-01
8.47000000e+04 -4.65432693e-01
8.48000000e+04 -4.67747066e-01
8.48000000e+04 -4.67748241e-01
8.49000000e+04 -4.70078814e-01
8.49000000e+04 -4.70079999e-01
8.50000000e+04 -4.72426900e-01
8.50000000e+04 -4.72428096e-01
8.51000000e+04 -4.74791452e-01
8.51000000e+04 -4.74792658e-01
8.52000000e+04 -4.77172598e-01
8.52000000e+04 -4.77173815e-01
8.53000000e+04 -4.79570467e-01
8.53000000e+04 -4.79571695e-01
8.54000000e+04 -4.81985189e-01
8.54000000e+04 -4.81986428e-01
8.55000000e+04 -4.84416894e-01
8.55000000e+04 -4.84418144e-01
8.56000000e+04 -4.86865713e-01
8.56000000e+04 -4.86866975e-01
8.57000000e+04 -4.89331778e-01
8.57000000e+04 -4.89333051e-01
8.58000000e+04 -4.91815222e-01
8.58000000e+04 -4.91816505e-01
8.59000000e+04 -4.94316176e-01
8.59000000e+04 -4.94317471e-01
8.60000000e+04 -4.96834774e-01
8.60000000e+04 -4.96836081e-01
8.61000000e+04 -4.99371151e-01
8.61000000e+04 -4.99372469e-01
8.62000000e+04 -5.01925441e-01
8.62000000e+04 -5.01926770e-01
8.63000000e+04 -5.04497779e-01
8.63000000e+04 -5.04499120e-01
8.64000000e+04 -5.07088301e-01
8.64000000e+04 -5.07089653e-01
8.65000000e+04 -5.09697142e-01
8.65000000e+04 -5.09698506e-01
8.66000000e+04 -5.12324440e-01
8.66000000e+04 -5.12325816e-01
8.67000000e+04 -5.14970332e-01
8.67000000e+04 -5.14971719e-01
8.68000000e+04 -5.17634954e-01
8.68000000e+04 -5.17636354e-01
8.69000000e+04 -5.20318446e-01
8.69000000e+04 -5.20319857e-01
8.70000000e+04 -5.23020945e-01
8.70000000e+04 -5.23022368e-01
8.71000000e+04 -5.25742589e-01
8.71000000e+04 -5.25744024e-01
8.72000000e+04 -5.28483519e-01
8.72000000e+04 -5.28484966e-01
8.73000000e+04 -5.31243872e-01
8.73000000e+04 -5.31245331e-01
8.74000000e+04 -5.34023789e-01
8.74000000e+04 -5.34025261e-01
8.75000000e+04 -5.36823410e-01
8.75000000e+04 -5.36824894e-01
8.76000000e+04 -5.39642874e-01
8.76000000e+04 -5.39644370e-01
8.77000000e+04 -5.42482322e-01
8.77000000e+04 -5.42483830e-01
8.78000000e+04 -5.45341893e-01
8.78000000e+04 -5.45343413e-01
8.79000000e+04 -5.48221729e-01
8.79000000e+04 -5.48223262e-01
8.80000000e+04 -5.51121970e-01
8.80000000e+04 -5.51123515e-01
8.81000000e+04 -5.54042756e-01
8.81000000e+04 -5.54044313e-01
8.82000000e+04 -5.56984228e-01
8.82000000e+04 -5.56985797e-01
8.83000000e+04 -5.59946526e-01
8.83000000e+04 -5.59948107e-01
8.84000000e+04 -5.62929790e-01
8.84000000e+04 -5.62931384e-01
8.85000000e+04 -5.65934161e-01
8.85000000e+04 -5.65935767e-01
8.86000000e+04 -5.68959778e-01
8.86000000e+04 -5.68961397e-01
8.87000000e+04 -5.72006782e-01
8.87000000e+04 -5.72008413e-01
8.88000000e+04 -5.75075312e-01
8.88000000e+04 -5.75076955e-01
8.89000000e+04 -5.78165506e-01
8.89000000e+04 -5.78167161e-01
8.90000000e+04 -5.81277504e-01
8.90000000e+04 -5.81279171e-01
8.91000000e+04 -5.84411443e-01
8.91000000e+04 -5.84413123e-01
8.92000000e+04 -5.87567462e-01
8.92000000e+04 -5.87569154e-01
8.93000000e+04 -5.90745697e-01
8.93000000e+04 -5.90747401e-01
8.94000000e+04 -5.93946285e-01
8.94000000e+04 -5.93948001e-01
8.95000000e+04 -5.97169362e-01
8.95000000e+04 -5.97171090e-01
8.96000000e+04 -6.00415062e-01
8.96000000e+04 -6.00416802e-01
8.97000000e+04 -6.03683520e-01
8.97000000e+04 -6.03685272e-01
8.98000000e+04 -6.06974869e-01
8.98000000e+04 -6.06976633e-01
8.99000000e+04 -6.10289241e-01
8.99000000e+04 -6.10291016e-01
9.00000000e+04 -6.13626767e-01
9.00000000e+04 -6.13628554e-01
9.01000000e+04 -6.16987577e-01
9.01000000e+04 -6.16989376e-01
9.02000000e+04 -6.20371800e-01
9.02000000e+04 -6.20373610e-01
9.03000000e+04 -6.23779563e-01
9.03000000e+04 -6.23781385e-01
9.04000000e+04 -6.27210993e-01
9.04000000e+04 -6.27212826e-01
9.05000000e+04 -6.30666213e-01
9.05000000e+04 -6.30668058e-01
9.06000000e+04 -6.34145347e-01
9.06000000e+04 -6.34147203e-01
9.07000000e+04 -6.37648516e-01
9.07000000e+04 -6.37650383e-01
9.08000000e+04 -6.41175840e-01
9.08000000e+04 -6.41177718e-01
9.09000000e+04 -6.44727435e-01
9.09000000e+04 -6.44729324e-01
9.10000000e+04 -6.48303419e-01
9.10000000e+04 -6.48305318e-01
9.11000000e+04 -6.51903903e-01
9.11000000e+04 -6.51905813e-01
9.12000000e+04 -6.55529000e-01
9.12000000e+04 -6.55530920e-01
9.13000000e+04 -6.59178818e-01
9.13000000e+04 -6.59180748e-01
9.14000000e+04 -6.62853464e-01
9.14000000e+04 -6.62855404e-01
9.15000000e+04 -6.66553042e-01
9.15000000e+04 -6.66554991e-01
9.16000000e+04 -6.70277653e-01
9.16000000e+04 -6.70279612e-01
9.17000000e+04 -6.74027396e-01
9.17000000e+04 -6.74029364e-01
9.18000000e+04 -6.77802366e-01
9.18000000e+04 -6.77804343e-01
9.19000000e+04 -6.81602655e-01
9.19000000e+04 -6.81604641e-01
9.20000000e+04 -6.85428354e-01
9.20000000e+04 -6.85430348e-01
9.21000000e+04 -6.89279547e-01
9.21000000e+04 -6.89281549e-01
9.22000000e+04 -6.93156317e-01
9.22000000e+04 -6.93158327e-01
9.23000000e+04 -6.97058743e-01
9.23000000e+04 -6.97060760e-01
9.24000000e+04 -7.00986899e-01
9.24000000e+04 -7.00988924e-01
9.25000000e+04 -7.04940858e-01
9.25000000e+04 -7.04942889e-01
9.26000000e+04 -7.08920684e-01
9.26000000e+04 -7.08922722e-01
9.27000000e+04 -7.12926442e-01
9.27000000e+04 -7.12928486e-01
9.28000000e+04 -7.16958188e-01
9.28000000e+04 -7.16960238e-01
9.29000000e+04 -7.21015977e-01
9.29000000e+04 -7.21018032e-01
9.30000000e+04 -7.25099857e-01
9.30000000e+04 -7.25101917e-01
9.31000000e+04 -7.29209871e-01
9.31000000e+04 -7.29211936e-01
9.32000000e+04 -7.33346059e-01
9.32000000e+04 -7.33348128e-01
9.33000000e+04 -7.37508452e-01
9.33000000e+04 -7.37510524e-01
9.34000000e+04 -7.41697078e-01
9.34000000e+04 -7.41699154e-01
9.35000000e+04 -7.45911960e-01
9.35000000e+04 -7.45914038e-01
9.36000000e+04 -7.50153112e-01
9.36000000e+04 -7.50155193e-01
9.37000000e+04 -7.54420545e-01
9.37000000e+04 -7.54422627e-01
9.38000000e+04 -7.58714260e-01
9.38000000e+04 -7.58716344e-01
9.39000000e+04 -7.63034256e-01
9.39000000e+04 -7.63036339e-01
9.40000000e+04 -7.67380520e-01
9.40000000e+04 -7.67382604e-01
9.41000000e+04 -7.71753037e-01
9.41000000e+04 -7.71755119e-01
9.42000000e+04 -7.76151780e-01
9.42000000e+04 -7.76153861e-01
9.43000000e+04 -7.80576718e-01
9.43000000e+04 -7.80578797e-01
9.44000000e+04 -7.85027810e-01
9.44000000e+04 -7.85029887e-01
9.45000000e+04 -7.89505009e-01
9.45000000e+04 -7.89507082e-01
9.46000000e+04 -7.94008257e-01
9.46000000e+04 -7.94010326e-01
9.47000000e+04 -7.98537491e-01
9.47000000e+04 -7.98539554e-01
9.48000000e+04 -8.03092635e-01
9.48000000e+04 -8.03094693e-01
9.49000000e+04 -8.07673607e-01
9.49000000e+04 -8.07675659e-01
9.50000000e+04 -8.12280316e-01
9.50000000e+04 -8.12282360e-01
9.51000000e+04 -8.16912658e-01
9.51000000e+04 -8.16914694e-01
9.52000000e+04 -8.21570522e-01
9.52000000e+04 -8.21572549e-01
9.53000000e+04 -8.26253787e-01
9.53000000e+04 -8.26255804e-01
9.54000000e+04 -8.30962321e-01
9.54000000e+04 -8.30964326e-01
9.55000000e+04 -8.35695978e-01
9.55000000e+04 -8.35697972e-01
9.56000000e+04 -8.40454607e-01
9.56000000e+04 -8.40456588e-01
9.57000000e+04 -8.45238041e-01
9.57000000e+04 -8.45240007e-01
9.58000000e+04 -8.50046102e-01
9.58000000e+04 -8.50048054e-01
9.59000000e+04 -8.54878603e-01
9.59000000e+04 -8.54880539e-01
9.60000000e+04 -8.59735341e-01
9.60000000e+04 -8.59737259e-01
9.61000000e+04 -8.64616102e-01
9.61000000e+04 -8.64618002e-01
9.62000000e+04 -8.69520660e-01
9.62000000e+04 -8.69522540e-01
9.63000000e+04 -8.74448774e-01
9.63000000e+04 -8.74450634e-01
9.64000000e+04 -8.79400191e-01
9.64000000e+04 -8.79402028e-01
9.65000000e+04 -8.84374642e-01
9.65000000e+04 -8.84376457e-01
9.66000000e+04 -8.89371847e-01
9.66000000e+04 -8.89373637e-01
9.67000000e+04 -8.94391509e-01
9.67000000e+04 -8.94393273e-01
9.68000000e+04 -8.99433316e-01
9.68000000e+04 -8.99435053e-01
9.69000000e+04 -9.04496943e-01
9.69000000e+04 -9.04498651e-01
9.70000000e+04 -9.09582046e-01
9.70000000e+04 -9.09583724e-01
9.71000000e+04 -9.14688269e-01
9.71000000e+04 -9.14689915e-01
9.72000000e+04 -9.19815237e-01
9.72000000e+04 -9.19816850e-01
9.73000000e+04 -9.24962559e-01
9.73000000e+04 -9.24964137e-01
9.74000000e+04 -9.30129828e-01
9.74000000e+04 -9.30131370e-01
9.75000000e+04 -9.35316618e-01
9.75000000e+04 -9.35318123e-01
9.76000000e+04 -9.40522488e-01
9.76000000e+04 -9.40523953e-01
9.77000000e+04 -9.45746976e-01
9.77000000e+04 -9.45748400e-01
9.78000000e+04 -9.50989604e-01
9.78000000e+04 -9.50990985e-01
9.79000000e+04 -9.56249875e-01
9.79000000e+04 -9.56251211e-01
9.80000000e+04 -9.61527271e-01
9.80000000e+04 -9.61528561e-01
9.81000000e+04 -9.66821257e-01
9.81000000e+04 -9.66822499e-01
9.82000000e+04 -9.72131278e-01
9.82000000e+04 -9.72132470e-01
9.83000000e+04 -9.77456758e-01
9.83000000e+04 -9.77457898e-01
9.84000000e+04 -9.82797101e-01
9.84000000e+04 -9.82798187e-01
9.85000000e+04 -9.88151691e-01
9.85000000e+04 -9.88152722e-01
9.86000000e+04 -9.93519891e-01
9.86000000e+04 -9.93520864e-01
9.87000000e+04 -9.98901041e-01
9.87000000e+04 -9.98901954e-01
9.88000000e+04 -1.00429446e+00
9.88000000e+04 -1.00429531e+00
9.89000000e+04 -1.00969945e+00
9.89000000e+04 -1.00970024e+00
9.90000000e+04 -1.01511528e+00
9.90000000e+04 -1.01511601e+00
9.91000000e+04 -1.02054121e+00
9.91000000e+04 -1.02054187e+00
9.92000000e+04 -1.02597647e+00
9.92000000e+04 -1.02597705e+00
9.93000000e+04 -1.03142026e+00
9.93000000e+04 -1.03142077e+00
9.94000000e+04 -1.03687177e+00
9.94000000e+04 -1.03687221e+00
9.95000000e+04 -1.04233016e+00
9.95000000e+04 -1.04233052e+00
9.96000000e+04 -1.04779456e+00
9.96000000e+04 -1.04779484e+00
9.97000000e+04 -1.05326409e+00
9.97000000e+04 -1.05326429e+00
9.98000000e+04 -1.05873784e+00
9.98000000e+04 -1.05873796e+00
9.99000000e+04 -1.06421487e+00
9.99000000e+04 -1.06421489e+00
1.00000000e+05 -1.06969421e+00
1.00000000e+05 -1.06969415e+00
1.00100000e+05 -1.07517489e+00
1.00100000e+05 -1.07517473e+00
1.00200000e+05 -1.08065588e+00
1.00200000e+05 -1.08065564e+00
1.00300000e+05 -1.08613616e+00
1.00300000e+05 -1.08613582e+00
1.00400000e+05 -1.09161467e+00
1.00400000e+05 -1.09161423e+00
1.00500000e+05 -1.09709031e+00
1.00500000e+05 -1.09708977e+00
1.00600000e+05 -1.10256198e+00
1.00600000e+05 -1.10256133e+00
1.00700000e+05 -1.10802853e+00
1.00700000e+05 -1.10802778e+00
1.00800000e+05 -1.11348880e+00
1.00800000e+05 -1.11348794e+00
1.00900000e+05 -1.11894160e+00
1.00900000e+05 -1.11894063e+00
1.01000000e+05 -1.12438572e+00
1.01000000e+05 -1.12438463e+00
1.01100000e+05 -1.12981991e+00
1.01100000e+05 -1.12981871e+00
1.01200000e+05 -1.13524291e+00
1.01200000e+05 -1.13524159e+00
1.01300000e+05 -1.14065342e+00
1.01300000e+05 -1.14065198e+00
1.01400000e+05 -1.14605013e+00
1.01400000e+05 -1.14604857e+00
1.01500000e+05 -1.15143169e+00
1.01500000e+05 -1.15143001e+00
1.01600000e+05 -1.15679674e+00
1.01600000e+05 -1.15679492e+00
1.01700000e+05 -1.16214387e+00
1.01700000e+05 -1.16214192e+00
1.01800000e+05 -1.16747166e+00
1.01800000e+05 -1.16746958e+00
1.01900000e+05 -1.17277868e+00
1.01900000e+05 -1.17277646e+00
1.02000000e+05 -1.17806345e+00
1.02000000e+05 -1.17806109e+00
1.02100000e+05 -1.18332448e+00
1.02100000e+05 -1.18332198e+00
1.02200000e+05 -1.18856024e+00
1.02200000e+05 -1.18855760e+00
1.02300000e+05 -1.19376921e+00
1.02300000e+05 -1.19376641e+00
1.02400000e+05 -1.19894980e+00
1.02400000e+05 -1.19894686e+00
1.02500000e+05 -1.20410043e+00
1.02500000e+05 -1.20409734e+00
1.02600000e+05 -1.20921950e+00
1.02600000e+05 -1.20921625e+00
1.02700000e+05 -1.21430536e+00
1.02700000e+05 -1.21430195e+00
1.02800000e+05 -1.21935635e+00
1.02800000e+05 -1.21935279e+00
1.02900000e+05 -1.22437081e+00
1.02900000e+05 -1.22436709e+00
1.03000000e+05 -1.22934704e+00
1.03000000e+05 -1.22934315e+00
1.03100000e+05 -1.23428330e+00
1.03100000e+05 -1.23427925e+00
1.03200000e+05 -1.23917788e+00
1.03200000e+05 -1.23917366e+00
1.03300000e+05 -1.24402901e+00
1.03300000e+05 -1.24402462e+00
1.03400000e+05 -1.24883491e+00
1.03400000e+05 -1.24883035e+00
1.03500000e+05 -1.25359379e+00
1.03500000e+05 -1.25358906e+00
1.03600000e+05 -1.25830384e+00
1.03600000e+05 -1.25829893e+00
1.03700000e+05 -1.26296324e+00
1.03700000e+05 -1.26295816e+00
1.03800000e+05 -1.26757015e+00
1.03800000e+05 -1.26756488e+00
1.03900000e+05 -1.27212270e+00
1.03900000e+05 -1.27211726e+00
1.04000000e+05 -1.27661904e+00
1.04000000e+05 -1.27661341e+00
1.04100000e+05 -1.28105727e+00
1.04100000e+05 -1.28105146e+00
1.04200000e+05 -1.28543552e+00
1.04200000e+05 -1.28542952e+00
1.04300000e+05 -1.28975186e+00
1.04300000e+05 -1.28974568e+00
1.04400000e+05 -1.29400439e+00
1.04400000e+05 -1.29399802e+00
1.04500000e+05 -1.29819120e+00
1.04500000e+05 -1.29818464e+00
1.04600000e+05 -1.30231034e+00
1.04600000e+05 -1.30230359e+00
1.04700000e+05 -1.30635988e+00
1.04700000e+05 -1.30635294e+00
1.04800000e+05 -1.31033789e+00
1.04800000e+05 -1.31033076e+00
1.04900000e+05 -1.31424242e+00
1.04900000e+05 -1.31423509e+00
1.05000000e+05 -1.31807151e+00
1.05000000e+05 -1.31806399e+00
1.05100000e+05 -1.32182323e+00
1.05100000e+05 -1.32181552e+00
1.05200000e+05 -1.32549563e+00
1.05200000e+05 -1.32548772e+00
1.05300000e+05 -1.32908675e+00
1.05300000e+05 -1.32907865e+00
1.05400000e+05 -1.33259466e+00
1.05400000e+05 -1.33258636e+00
1.05500000e+05 -1.33601740e+00
1.05500000e+05 -1.33600891e+00
1.05600000e+05 -1.33935306e+00
1.05600000e+05 -1.33934437e+00
1.05700000e+05 -1.34259969e+00
1.05700000e+05 -1.34259080e+00
1.05800000e+05 -1.34575537e+00
1.05800000e+05 -1.34574630e+00
1.05900000e+05 -1.34881821e+00
1.05900000e+05 -1.34880894e+00
1.06000000e+05 -1.35178629e+00
1.06000000e+05 -1.35177682e+00
1.06100000e+05 -1.35465773e+00
1.06100000e+05 -1.35464807e+00
1.06200000e+05 -1.35743066e+00
1.06200000e+05 -1.35742081e+00
1.06300000e+05 -1.36010322e+00
1.06300000e+05 -1.36009318e+00
1.06400000e+05 -1.36267358e+00
1.06400000e+05 -1.36266335e+00
1.06500000e+05 -1.36513990e+00
1.06500000e+05 -1.36512949e+00
1.06600000e+05 -1.36750040e+00
1.06600000e+05 -1.36748980e+00
1.06700000e+05 -1.36975330e+00
1.06700000e+05 -1.36974251e+00
1.06800000e+05 -1.37189684e+00
1.06800000e+05 -1.37188587e+00
1.06900000e+05 -1.37392929e+00
1.06900000e+05 -1.37391814e+00
1.07000000e+05 -1.37584897e+00
1.07000000e+05 -1.37583763e+00
1.07100000e+05 -1.37765418e+00
1.07100000e+05 -1.37764267e+00
1.07200000e+05 -1.37934330e+00
1.07200000e+05 -1.37933162e+00
1.07300000e+05 -1.38091472e+00
1.07300000e+05 -1.38090286e+00
1.07400000e+05 -1.38236686e+00
1.07400000e+05 -1.38235483e+00
1.07500000e+05 -1.38369818e+00
1.07500000e+05 -1.38368598e+00
1.07600000e+05 -1.38490718e+00
1.07600000e+05 -1.38489482e+00
1.07700000e+05 -1.38599240e+00
1.07700000e+05 -1.38597988e+00
1.07800000e+05 -1.38695241e+00
1.07800000e+05 -1.38693974e+00
1.07900000e+05 -1.38778584e+00
1.07900000e+05 -1.38777302e+00
1.08000000e+05 -1.38849136e+00
1.08000000e+05 -1.38847838e+00
1.08100000e+05 -1.38906766e+00
1.08100000e+05 -1.38905454e+00
1.08200000e+05 -1.38951352e+00
1.08200000e+05 -1.38950026e+00
1.08300000e+05 -1.38982773e+00
1.08300000e+05 -1.38981433e+00
1.08400000e+05 -1.39000915e+00
1.08400000e+05 -1.38999561e+00
1.08500000e+05 -1.39005668e+00
1.08500000e+05 -1.39004302e+00
1.08600000e+05 -1.38996930e+00
1.08600000e+05 -1.38995552e+00
1.08700000e+05 -1.38974602e+00
1.08700000e+05 -1.38973212e+00
1.08800000e+05 -1.38938592e+00
1.08800000e+05 -1.38937190e+00
1.08900000e+05 -1.38888811e+00
1.08900000e+05 -1.38887399e+00
1.09000000e+05 -1.38825181e+00
1.09000000e+05 -1.38823758e+00
1.09100000e+05 -1.38747625e+00
1.09100000e+05 -1.38746192e+00
1.09200000e+05 -1.38656076e+00
1.09200000e+05 -1.38654634e+00
1.09300000e+05 -1.38550471e+00
1.09300000e+05 -1.38549021e+00
1.09400000e+05 -1.38430755e+00
1.09400000e+05 -1.38429296e+00
1.09500000e+05 -1.38296879e+00
1.09500000e+05 -1.38295413e+00
1.09600000e+05 -1.38148801e+00
1.09600000e+05 -1.38147328e+00
1.09700000e+05 -1.37986485e+00
1.09700000e+05 -1.37985006e+00
1.09800000e+05 -1.37809904e+00
1.09800000e+05 -1.37808419e+00
1.09900000e+05 -1.37619036e+00
1.09900000e+05 -1.37617546e+00
1.10000000e+05 -1.37413868e+00
1.10000000e+05 -1.37412374e+00
1.10100000e+05 -1.37194393e+00
1.10100000e+05 -1.37192896e+00
1.10200000e+05 -1.36960612e+00
1.10200000e+05 -1.36959112e+00
1.10300000e+05 -1.36712535e+00
1.10300000e+05 -1.36711032e+00
1.10400000e+05 -1.36450176e+00
1.10400000e+05 -1.36448672e+00
1.10500000e+05 -1.36173561e+00
1.10500000e+05 -1.36172056e+00
1.10600000e+05 -1.35882722e+00
1.10600000e+05 -1.35881217e+00
1.10700000e+05 -1.35577697e+00
1.10700000e+05 -1.35576193e+00
1.10800000e+05 -1.35258535e+00
1.10800000e+05 -1.35257033e+00
1.10900000e+05 -1.34925293e+00
1.10900000e+05 -1.34923792e+00
1.11000000e+05 -1.34578033e+00
1.11000000e+05 -1.34576535e+00
1.11100000e+05 -1.34216828e+00
1.11100000e+05 -1.34215334e+00
1.11200000e+05 -1.33841759e+00
1.11200000e+05 -1.33840270e+00
1.11300000e+05 -1.33452915e+00
1.11300000e+05 -1.33451431e+00
1.11400000e+05 -1.33050392e+00
1.11400000e+05 -1.33048914e+00
1.11500000e+05 -1.32634296e+00
1.11500000e+05 -1.32632825e+00
1.11600000e+05 -1.32204741e+00
1.11600000e+05 -1.32203278e+00
1.11700000e+05 -1.31761850e+00
1.11700000e+05 -1.31760395e+00
1.11800000e+05 -1.31305753e+00
1.11800000e+05 -1.31304308e+00
1.11900000e+05 -1.30836589e+00
1.11900000e+05 -1.30835154e+00
1.12000000e+05 -1.30354507e+00
1.12000000e+05 -1.30353083e+00
1.12100000e+05 -1.29859662e+00
1.12100000e+05 -1.29858249e+00
1.12200000e+05 -1.29352219e+00
1.12200000e+05 -1.29350819e+00
1.12300000e+05 -1.28832350e+00
1.12300000e+05 -1.28830964e+00
1.12400000e+05 -1.28300239e+00
1.12400000e+05 -1.28298867e+00
1.12500000e+05 -1.27756074e+00
1.12500000e+05 -1.27754716e+00
1.12600000e+05 -1.27200053e+00
1.12600000e+05 -1.27198712e+00
1.12700000e+05 -1.26632384e+00
1.12700000e+05 -1.26631059e+00
1.12800000e+05 -1.26053280e+00
1.12800000e+05 -1.26051973e+00
1.12900000e+05 -1.25462966e+00
1.12900000e+05 -1.25461677e+00
1.13000000e+05 -1.24861672e+00
1.13000000e+05 -1.24860402e+00
1.13100000e+05 -1.24249637e+00
1.13100000e+05 -1.24248387e+00
1.13200000e+05 -1.23627108e+00
1.13200000e+05 -1.23625879e+00
1.13300000e+05 -1.22994341e+00
1.13300000e+05 -1.22993133e+00
1.13400000e+05 -1.22351598e+00
1.13400000e+05 -1.22350413e+00
1.13500000e+05 -1.21699150e+00
1.13500000e+05 -1.21697988e+00
1.13600000e+05 -1.21037275e+00
1.13600000e+05 -1.21036137e+00
1.13700000e+05 -1.20366259e+00
1.13700000e+05 -1.20365145e+00
1.13800000e+05 -1.19686393e+00
1.13800000e+05 -1.19685305e+00
1.13900000e+05 -1.18997979e+00
1.13900000e+05 -1.18996917e+00
1.14000000e+05 -1.18301323e+00
1.14000000e+05 -1.18300287e+00
1.14100000e+05 -1.17596739e+00
1.14100000e+05 -1.17595731e+00
1.14200000e+05 -1.16884547e+00
1.14200000e+05 -1.16883567e+00
1.14300000e+05 -1.16165075e+00
1.14300000e+05 -1.16164124e+00
1.14400000e+05 -1.15438655e+00
1.14400000e+05 -1.15437733e+00
1.14500000e+05 -1.14705627e+00
1.14500000e+05 -1.14704736e+00
1.14600000e+05 -1.13966336e+00
1.14600000e+05 -1.13965476e+00
1.14700000e+05 -1.13221134e+00
1.14700000e+05 -1.13220304e+00
1.14800000e+05 -1.12470375e+00
1.14800000e+05 -1.12469578e+00
1.14900000e+05 -1.11714422e+00
1.14900000e+05 -1.11713657e+00
1.15000000e+05 -1.10953641e+00
1.15000000e+05 -1.10952909e+00
1.15100000e+05 -1.10188402e+00
1.15100000e+05 -1.10187703e+00
1.15200000e+05 -1.09419081e+00
1.15200000e+05 -1.09418416e+00
1.15300000e+05 -1.08646057e+00
1.15300000e+05 -1.08645426e+00
1.15400000e+05 -1.07869712e+00
1.15400000e+05 -1.07869117e+00
1.15500000e+05 -1.07090434e+00
1.15500000e+05 -1.07089873e+00
1.15600000e+05 -1.06308610e+00
1.15600000e+05 -1.06308086e+00
1.15700000e+05 -1.05524634e+00
1.15700000e+05 -1.05524145e+00
1.15800000e+05 -1.04738899e+00
1.15800000e+05 -1.04738446e+00
1.15900000e+05 -1.03951801e+00
1.15900000e+05 -1.03951385e+00
1.16000000e+05 -1.03163738e+00
1.16000000e+05 -1.03163358e+00
1.16100000e+05 -1.02375109e+00
1.16100000e+05 -1.02374765e+00
1.16200000e+05 -1.01586312e+00
1.16200000e+05 -1.01586005e+00
1.16300000e+05 -1.00797747e+00
1.16300000e+05 -1.00797478e+00
1.16400000e+05 -1.00009814e+00
1.16400000e+05 -1.00009581e+00
1.16500000e+05 -9.92229105e-01
1.16500000e+05 -9.92227149e-01
1.16600000e+05 -9.84374343e-01
1.16600000e+05 -9.84372755e-01
1.16700000e+05 -9.76537805e-01
1.16700000e+05 -9.76536585e-01
1.16800000e+05 -9.68723426e-01
1.16800000e+05 -9.68722572e-01
1.16900000e+05 -9.60935107e-01
1.16900000e+05 -9.60934617e-01
1.17000000e+05 -9.53176721e-01
1.17000000e+05 -9.53176591e-01
1.17100000e+05 -9.45452096e-01
1.17100000e+05 -9.45452323e-01
1.17200000e+05 -9.37765019e-01
1.17200000e+05 -9.37765600e-01
1.17300000e+05 -9.30119225e-01
1.17300000e+05 -9.30120156e-01
1.17400000e+05 -9.22518392e-01
1.17400000e+05 -9.22519666e-01
1.17500000e+05 -9.14966133e-01
1.17500000e+05 -9.14967745e-01
1.17600000e+05 -9.07465994e-01
1.17600000e+05 -9.07467938e-01
1.17700000e+05 -9.00021443e-01
1.17700000e+05 -9.00023712e-01
1.17800000e+05 -8.92635868e-01
1.17800000e+05 -8.92638454e-01
1.17900000e+05 -8.85312566e-01
1.17900000e+05 -8.85315462e-01
1.18000000e+05 -8.78054741e-01
1.18000000e+05 -8.78057936e-01
1.18100000e+05 -8.70865493e-01
1.18100000e+05 -8.70868979e-01
1.18200000e+05 -8.63747814e-01
1.18200000e+05 -8.63751580e-01
1.18300000e+05 -8.56704583e-01
1.18300000e+05 -8.56708618e-01
1.18400000e+05 -8.49738554e-01
1.18400000e+05 -8.49742846e-01
1.18500000e+05 -8.42852355e-01
1.18500000e+05 -8.42856893e-01
1.18600000e+05 -8.36048481e-01
1.18600000e+05 -8.36053251e-01
1.18700000e+05 -8.29329282e-01
1.18700000e+05 -8.29334271e-01
1.18800000e+05 -8.22696964e-01
1.18800000e+05 -8.22702158e-01
1.18900000e+05 -8.16153580e-01
1.18900000e+05 -8.16158963e-01
1.19000000e+05 -8.09701022e-01
1.19000000e+05 -8.09706579e-01
1.19100000e+05 -8.03341018e-01
1.19100000e+05 -8.03346733e-01
1.19200000e+05 -7.97075127e-01
1.19200000e+05 -7.97080984e-01
1.19300000e+05 -7.90904731e-01
1.19300000e+05 -7.90910712e-01
1.19400000e+05 -7.84831032e-01
1.19400000e+05 -7.84837120e-01
1.19500000e+05 -7.78855048e-01
1.19500000e+05 -7.78861225e-01
1.19600000e+05 -7.72977608e-01
1.19600000e+05 -7.72983855e-01
1.19700000e+05 -7.67199348e-01
1.19700000e+05 -7.67205646e-01
1.19800000e+05 -7.61520707e-01
1.19800000e+05 -7.61527037e-01
1.19900000e+05 -7.55941927e-01
1.19900000e+05 -7.55948269e-01
1.20000000e+05 -7.50463047e-01
1.20000000e+05 -7.50469382e-01
1.20100000e+05 -7.45083904e-01
1.20100000e+05 -7.45090212e-01
1.20200000e+05 -7.39804130e-01
1.20200000e+05 -7.39810390e-01
1.20300000e+05 -7.34623151e-01
1.20300000e+05 -7.34629343e-01
1.20400000e+05 -7.29540189e-01
1.20400000e+05 -7.29546293e-01
1.20500000e+05 -7.24554262e-01
1.20500000e+05 -7.24560257e-01
1.20600000e+05 -7.19664181e-01
1.20600000e+05 -7.19670048e-01
1.20700000e+05 -7.14868558e-01
1.20700000e+05 -7.14874276e-01
1.20800000e+05 -7.10165804e-01
1.20800000e+05 -7.10171354e-01
1.20900000e+05 -7.05554135e-01
1.20900000e+05 -7.05559498e-01
1.21000000e+05 -7.01031575e-01
1.21000000e+05 -7.01036731e-01
1.21100000e+05 -6.96595957e-01
1.21100000e+05 -6.96600887e-01
1.21200000e+05 -6.92244933e-01
1.21200000e+05 -6.92249621e-01
1.21300000e+05 -6.87975980e-01
1.21300000e+05 -6.87980407e-01
1.21400000e+05 -6.83786402e-01
1.21400000e+05 -6.83790550e-01
1.21500000e+05 -6.79673340e-01
1.21500000e+05 -6.79677194e-01
1.21600000e+05 -6.75633780e-01
1.21600000e+05 -6.75637326e-01
1.21700000e+05 -6.71664562e-01
1.21700000e+05 -6.71667783e-01
1.21800000e+05 -6.67762385e-01
1.21800000e+05 -6.67765269e-01
1.21900000e+05 -6.63923823e-01
1.21900000e+05 -6.63926356e-01
1.22000000e+05 -6.60145327e-01
1.22000000e+05 -6.60147498e-01
1.22100000e+05 -6.56423242e-01
1.22100000e+05 -6.56425041e-01
1.22200000e+05 -6.52753816e-01
1.22200000e+05 -6.52755233e-01
1.22300000e+05 -6.49133209e-01
1.22300000e+05 -6.49134235e-01
1.22400000e+05 -6.45557506e-01
1.22400000e+05 -6.45558135e-01
1.22500000e+05 -6.42022729e-01
1.22500000e+05 -6.42022953e-01
1.22600000e+05 -6.38524848e-01
1.22600000e+05 -6.38524663e-01
1.22700000e+05 -6.35059794e-01
1.22700000e+05 -6.35059196e-01
1.22800000e+05 -6.31623469e-01
1.22800000e+05 -6.31622456e-01
1.22900000e+05 -6.28211761e-01
1.22900000e+05 -6.28210331e-01
1.23000000e+05 -6.24820552e-01
1.23000000e+05 -6.24818705e-01
1.23100000e+05 -6.21445735e-01
1.23100000e+05 -6.21443473e-01
1.23200000e+05 -6.18083222e-01
1.23200000e+05 -6.18080545e-01
1.23300000e+05 -6.14728953e-01
1.23300000e+05 -6.14725867e-01
1.23400000e+05 -6.11378916e-01
1.23400000e+05 -6.11375423e-01
1.23500000e+05 -6.08029147e-01
1.23500000e+05 -6.08025254e-01
1.23600000e+05 -6.04675749e-01
1.23600000e+05 -6.04671463e-01
1.23700000e+05 -6.01314896e-01
1.23700000e+05 -6.01310224e-01
1.23800000e+05 -5.97942847e-01
1.23800000e+05 -5.97937797e-01
1.23900000e+05 -5.94555951e-01
1.23900000e+05 -5.94550534e-01
1.24000000e+05 -5.91150660e-01
1.24000000e+05 -5.91144885e-01
1.24100000e+05 -5.87723531e-01
1.24100000e+05 -5.87717410e-01
1.24200000e+05 -5.84271238e-01
1.24200000e+05 -5.84264783e-01
1.24300000e+05 -5.80790577e-01
1.24300000e+05 -5.80783800e-01
1.24400000e+05 -5.77278471e-01
1.24400000e+05 -5.77271385e-01
1.24500000e+05 -5.73731976e-01
1.24500000e+05 -5.73724595e-01
1.24600000e+05 -5.70148287e-01
1.24600000e+05 -5.70140625e-01
1.24700000e+05 -5.66524738e-01
1.24700000e+05 -5.66516810e-01
1.24800000e+05 -5.62858810e-01
1.24800000e+05 -5.62850631e-01
1.24900000e+05 -5.59148131e-01
1.24900000e+05 -5.59139716e-01
1.25000000e+05 -5.55390478e-01
1.25000000e+05 -5.55381842e-01
1.25100000e+05 -5.51583777e-01
1.25100000e+05 -5.51574937e-01
1.25200000e+05 -5.47726109e-01
1.25200000e+05 -5.47717080e-01
1.25300000e+05 -5.43815702e-01
1.25300000e+05 -5.43806500e-01
1.25400000e+05 -5.39850940e-01
1.25400000e+05 -5.39841580e-01
1.25500000e+05 -5.35830352e-01
1.25500000e+05 -5.35820850e-01
1.25600000e+05 -5.31752619e-01
1.25600000e+05 -5.31742990e-01
1.25700000e+05 -5.27616566e-01
1.25700000e+05 -5.27606826e-01
1.25800000e+05 -5.23421165e-01
1.25800000e+05 -5.23411329e-01
1.25900000e+05 -5.19165525e-01
1.25900000e+05 -5.19155608e-01
1.26000000e+05 -5.14848897e-01
1.26000000e+05 -5.14838914e-01
1.26100000e+05 -5.10470665e-01
1.26100000e+05 -5.10460629e-01
1.26200000e+05 -5.06030341e-01
1.26200000e+05 -5.06020267e-01
1.26300000e+05 -5.01527567e-01
1.26300000e+05 -5.01517468e-01
1.26400000e+05 -4.96962105e-01
1.26400000e+05 -4.96951994e-01
1.26500000e+05 -4.92333833e-01
1.26500000e+05 -4.92323723e-01
1.26600000e+05 -4.87642745e-01
1.26600000e+05 -4.87632648e-01
1.26700000e+05 -4.82888940e-01
1.26700000e+05 -4.82878868e-01
1.26800000e+05 -4.78072618e-01
1.26800000e+05 -4.78062583e-01
1.26900000e+05 -4.73194081e-01
1.26900000e+05 -4.73184092e-01
1.27000000e+05 -4.68253719e-01
1.27000000e+05 -4.68243788e-01
1.27100000e+05 -4.63252012e-01
1.27100000e+05 -4.63242148e-01
1.27200000e+05 -4.58189519e-01
1.27200000e+05 -4.58179732e-01
1.27300000e+05 -4.53066878e-01
1.27300000e+05 -4.53057177e-01
1.27400000e+05 -4.47884799e-01
1.27400000e+05 -4.47875191e-01
1.27500000e+05 -4.42644056e-01
1.27500000e+05 -4.42634550e-01
1.27600000e+05 -4.37345486e-01
1.27600000e+05 -4.37336091e-01
1.27700000e+05 -4.31989985e-01
1.27700000e+05 -4.31980705e-01
1.27800000e+05 -4.26578497e-01
1.27800000e+05 -4.26569341e-01
1.27900000e+05 -4.21112015e-01
1.27900000e+05 -4.21102989e-01
1.28000000e+05 -4.15591577e-01
1.28000000e+05 -4.15582686e-01
1.28100000e+05 -4.10018257e-01
1.28100000e+05 -4.10009506e-01
1.28200000e+05 -4.04393164e-01
1.28200000e+05 -4.04384558e-01
1.28300000e+05 -3.98717438e-01
1.28300000e+05 -3.98708982e-01
1.28400000e+05 -3.92992244e-01
1.28400000e+05 -3.92983943e-01
1.28500000e+05 -3.87218773e-01
1.28500000e+05 -3.87210630e-01
1.28600000e+05 -3.81398231e-01
1.28600000e+05 -3.81390250e-01
1.28700000e+05 -3.75531844e-01
1.28700000e+05 -3.75524028e-01
1.28800000e+05 -3.69620849e-01
1.28800000e+05 -3.69613201e-01
1.28900000e+05 -3.63666492e-01
1.28900000e+05 -3.63659015e-01
1.29000000e+05 -3.57670027e-01
1.29000000e+05 -3.57662723e-01
1.29100000e+05 -3.51632713e-01
1.29100000e+05 -3.51625585e-01
1.29200000e+05 -3.45555810e-01
1.29200000e+05 -3.45548859e-01
1.29300000e+05 -3.39440577e-01
1.29300000e+05 -3.39433806e-01
1.29400000e+05 -3.33288273e-01
1.29400000e+05 -3.33281683e-01
1.29500000e+05 -3.27100149e-01
1.29500000e+05 -3.27093742e-01
1.29600000e+05 -3.20877452e-01
1.29600000e+05 -3.20871229e-01
1.29700000e+05 -3.14621420e-01
1.29700000e+05 -3.14615382e-01
1.29800000e+05 -3.08333282e-01
1.29800000e+05 -3.08327430e-01
1.29900000e+05 -3.02014255e-01
1.29900000e+05 -3.02008590e-01
1.30000000e+05 -2.95665545e-01
1.30000000e+05 -2.95660068e-01
1.30100000e+05 -2.89288344e-01
1.30100000e+05 -2.89283056e-01
1.30200000e+05 -2.82883829e-01
1.30200000e+05 -2.82878730e-01
1.30300000e+05 -2.76453163e-01
1.30300000e+05 -2.76448254e-01
1.30400000e+05 -2.69997492e-01
1.30400000e+05 -2.69992773e-01
1.30500000e+05 -2.63517945e-01
1.30500000e+05 -2.63513418e-01
1.30600000e+05 -2.57015636e-01
1.30600000e+05 -2.57011300e-01
1.30700000e+05 -2.50491659e-01
1.30700000e+05 -2.50487516e-01
1.30800000e+05 -2.43947091e-01
1.30800000e+05 -2.43943140e-01
1.30900000e+05 -2.37382991e-01
1.30900000e+05 -2.37379233e-01
1.31000000e+05 -2.30800397e-01
1.31000000e+05 -2.30796833e-01
1.31100000e+05 -2.24200332e-01
1.31100000e+05 -2.24196962e-01
1.31200000e+05 -2.17583798e-01
1.31200000e+05 -2.17580622e-01
1.31300000e+05 -2.10951779e-01
1.31300000e+05 -2.10948798e-01
1.31400000e+05 -2.04305240e-01
1.31400000e+05 -2.04302454e-01
1.31500000e+05 -1.97645127e-01
1.31500000e+05 -1.97642537e-01
1.31600000e+05 -1.90972368e-01
1.31600000e+05 -1.90969975e-01
1.31700000e+05 -1.84287873e-01
1.31700000e+05 -1.84285677e-01
1.31800000e+05 -1.77592534e-01
1.31800000e+05 -1.77590536e-01
1.31900000e+05 -1.70887225e-01
1.31900000e+05 -1.70885425e-01
1.32000000e+05 -1.64172801e-01
1.32000000e+05 -1.64171200e-01
1.32100000e+05 -1.57450102e-01
1.32100000e+05 -1.57448701e-01
1.32200000e+05 -1.50719949e-01
1.32200000e+05 -1.50718750e-01
1.32300000e+05 -1.43983149e-01
1.32300000e+05 -1.43982152e-01
1.32400000e+05 -1.37240490e-01
1.32400000e+05 -1.37239695e-01
1.32500000e+05 -1.30492746e-01
1.32500000e+05 -1.30492155e-01
1.32600000e+05 -1.23740674e-01
1.32600000e+05 -1.23740288e-01
1.32700000e+05 -1.16985018e-01
1.32700000e+05 -1.16984838e-01
1.32800000e+05 -1.10226505e-01
1.32800000e+05 -1.10226532e-01
1.32900000e+05 -1.03465851e-01
1.32900000e+05 -1.03466086e-01
1.33000000e+05 -9.67037537e-02
1.33000000e+05 -9.67041983e-02
1.33100000e+05 -8.99409022e-02
1.33100000e+05 -8.99415575e-02
1.33200000e+05 -8.31779703e-02
1.33200000e+05 -8.31788378e-02
1.33300000e+05 -7.64156203e-02
1.33300000e+05 -7.64167013e-02
1.33400000e+05 -6.96545028e-02
1.33400000e+05 -6.96557988e-02
1.33500000e+05 -6.28952571e-02
1.33500000e+05 -6.28967696e-02
1.33600000e+05 -5.61385120e-02
1.33600000e+05 -5.61402426e-02
1.33700000e+05 -4.93848864e-02
1.33700000e+05 -4.93868368e-02
1.33800000e+05 -4.26349895e-02
1.33800000e+05 -4.26371612e-02
1.33900000e+05 -3.58894211e-02
1.33900000e+05 -3.58918159e-02
1.34000000e+05 -2.91487728e-02
1.34000000e+05 -2.91513925e-02
1.34100000e+05 -2.24136301e-02
1.34100000e+05 -2.24164768e-02
1.34200000e+05 -1.56845724e-02
1.34200000e+05 -1.56876478e-02
1.34300000e+05 -8.96216862e-03
1.34300000e+05 -8.96547384e-03
1.34400000e+05 -2.24697076e-03
1.34400000e+05 -2.25050649e-03
1.34500000e+05 4.46047893e-03
1.34500000e+05 4.45670927e-03
1.34600000e+05 1.11596127e-02
1.34600000e+05 1.11556009e-02
1.34700000e+05 1.78498044e-02
1.34700000e+05 1.78455429e-02
1.34800000e+05 2.45304248e-02
1.34800000e+05 2.45259215e-02
1.34900000e+05 3.12010360e-02
1.34900000e+05 3.11963241e-02
1.35000000e+05 3.78615675e-02
1.35000000e+05 3.78566797e-02
1.35100000e+05 4.45120725e-02
1.35100000e+05 4.45069697e-02
1.35200000e+05 5.11517936e-02
1.35200000e+05 5.11463053e-02
1.35300000e+05 5.77780502e-02
1.35300000e+05 5.77719423e-02
1.35400000e+05 6.43864717e-02
1.35400000e+05 6.43797060e-02
1.35500000e+05 7.09740953e-02
1.35500000e+05 7.09671588e-02
1.35600000e+05 7.75448794e-02
1.35600000e+05 7.75388600e-02
1.35700000e+05 8.41140445e-02
1.35700000e+05 8.41101676e-02
1.35800000e+05 9.07061402e-02
1.35800000e+05 9.07048557e-02
1.35900000e+05 9.73444577e-02
1.35900000e+05 9.73446523e-02
1.36000000e+05 1.04035729e-01
1.36000000e+05 1.04034774e-01
1.36100000e+05 1.10759416e-01
1.36100000e+05 1.10754288e-01
1.36200000e+05 1.17470131e-01
1.36200000e+05 1.17459035e-01
1.36300000e+05 1.24114051e-01
1.36300000e+05 1.24097493e-01
1.36400000e+05 1.30650770e-01
1.36400000e+05 1.30631329e-01
1.36500000e+05 1.37068164e-01
1.36500000e+05 1.37049118e-01
1.36600000e+05 1.43382596e-01
1.36600000e+05 1.43366334e-01
1.36700000e+05 1.49626397e-01
1.36700000e+05 1.49613575e-01
1.36800000e+05 1.55831645e-01
1.36800000e+05 1.55821427e-01
1.36900000e+05 1.62019337e-01
1.36900000e+05 1.62010296e-01
1.37000000e+05 1.68197471e-01
1.37000000e+05 1.68188443e-01
1.37100000e+05 1.74365452e-01
1.37100000e+05 1.74355892e-01
1.37200000e+05 1.80519808e-01
1.37200000e+05 1.80509670e-01
1.37300000e+05 1.86657732e-01
1.37300000e+05 1.86647161e-01
1.37400000e+05 1.92777867e-01
1.37400000e+05 1.92766981e-01
1.37500000e+05 1.98879648e-01
1.37500000e+05 1.98868477e-01
1.37600000e+05 2.04962558e-01
1.37600000e+05 2.04951083e-01
1.37700000e+05 2.11025858e-01
1.37700000e+05 2.11014058e-01
1.37800000e+05 2.17068659e-01
1.37800000e+05 2.17056525e-01
1.37900000e+05 2.23090046e-01
1.37900000e+05 2.23077579e-01
1.38000000e+05 2.29089124e-01
1.38000000e+05 2.29076325e-01
1.38100000e+05 2.35065008e-01
1.38100000e+05 2.35051875e-01
1.38200000e+05 2.41016798e-01
1.38200000e+05 2.41003329e-01
1.38300000e+05 2.46943578e-01
1.38300000e+05 2.46929772e-01
1.38400000e+05 2.52844420e-01
1.38400000e+05 2.52830275e-01
1.38500000e+05 2.58718386e-01
1.38500000e+05 2.58703900e-01
1.38600000e+05 2.64564527e-01
1.38600000e+05 2.64549701e-01
1.38700000e+05 2.70381889e-01
1.38700000e+05 2.70366720e-01
1.38800000e+05 2.76169507e-01
1.38800000e+05 2.76153995e-01
1.38900000e+05 2.81926407e-01
1.38900000e+05 2.81910552e-01
1.39000000e+05 2.87651611e-01
1.39000000e+05 2.87635412e-01
1.39100000e+05 2.93344131e-01
1.39100000e+05 2.93327588e-01
1.39200000e+05 2.99002974e-01
1.39200000e+05 2.98986087e-01
1.39300000e+05 3.04627141e-01
1.39300000e+05 3.04609910e-01
1.39400000e+05 3.10215625e-01
1.39400000e+05 3.10198049e-01
1.39500000e+05 3.15767411e-01
1.39500000e+05 3.15749492e-01
1.39600000e+05 3.21281480e-01
1.39600000e+05 3.21263217e-01
1.39700000e+05 3.26756801e-01
1.39700000e+05 3.26738195e-01
1.39800000e+05 3.32192339e-01
1.39800000e+05 3.32173390e-01
1.39900000e+05 3.37587045e-01
1.39900000e+05 3.37567754e-01
1.40000000e+05 3.42939864e-01
1.40000000e+05 3.42920230e-01
1.40100000e+05 3.48249726e-01
1.40100000e+05 3.48229751e-01
1.40200000e+05 3.53515553e-01
1.40200000e+05 3.53495236e-01
1.40300000e+05 3.58736251e-01
1.40300000e+05 3.58715594e-01
1.40400000e+05 3.63910717e-01
1.40400000e+05 3.63889721e-01
1.40500000e+05 3.69037834e-01
1.40500000e+05 3.69016498e-01
1.40600000e+05 3.74116471e-01
1.40600000e+05 3.74094797e-01
1.40700000e+05 3.79145486e-01
1.40700000e+05 3.79123476e-01
1.40800000e+05 3.84123726e-01
1.40800000e+05 3.84101381e-01
1.40900000e+05 3.89050029e-01
1.40900000e+05 3.89027350e-01
1.41000000e+05 3.93923223e-01
1.41000000e+05 3.93900214e-01
1.41100000e+05 3.98742134e-01
1.41100000e+05 3.98718795e-01
1.41200000e+05 4.03505580e-01
1.41200000e+05 4.03481916e-01
1.41300000e+05 4.08212382e-01
1.41300000e+05 4.08188396e-01
1.41400000e+05 4.12861362e-01
1.41400000e+05 4.12837058e-01
1.41500000e+05 4.17451348e-01
1.41500000e+05 4.17426730e-01
1.41600000e+05 4.21981175e-01
1.41600000e+05 4.21956248e-01
1.41700000e+05 4.26449691e-01
1.41700000e+05 4.26424460e-01
1.41800000e+05 4.30855756e-01
1.41800000e+05 4.30830227e-01
1.41900000e+05 4.35198246e-01
1.41900000e+05 4.35172425e-01
1.42000000e+05 4.39476055e-01
1.42000000e+05 4.39449948e-01
1.42100000e+05 4.43688094e-01
1.42100000e+05 4.43661708e-01
1.42200000e+05 4.47833292e-01
1.42200000e+05 4.47806633e-01
1.42300000e+05 4.51910596e-01
1.42300000e+05 4.51883670e-01
1.42400000e+05 4.55918968e-01
1.42400000e+05 4.55891782e-01
1.42500000e+05 4.59857385e-01
1.42500000e+05 4.59829945e-01
1.42600000e+05 4.63724835e-01
1.42600000e+05 4.63697148e-01
1.42700000e+05 4.67520314e-01
1.42700000e+05 4.67492386e-01
1.42800000e+05 4.71242822e-01
1.42800000e+05 4.71214658e-01
1.42900000e+05 4.74891360e-01
1.42900000e+05 4.74862966e-01
1.43000000e+05 4.78464926e-01
1.43000000e+05 4.78436306e-01
1.43100000e+05 4.81962511e-01
1.43100000e+05 4.81933670e-01
1.43200000e+05 4.85383096e-01
1.43200000e+05 4.85354039e-01
1.43300000e+05 4.88725653e-01
1.43300000e+05 4.88696383e-01
1.43400000e+05 4.91989138e-01
1.43400000e+05 4.91959662e-01
1.43500000e+05 4.95172498e-01
1.43500000e+05 4.95142819e-01
1.43600000e+05 4.98274667e-01
1.43600000e+05 4.98244791e-01
1.43700000e+05 5.01294572e-01
1.43700000e+05 5.01264505e-01
1.43800000e+05 5.04231135e-01
1.43800000e+05 5.04200883e-01
1.43900000e+05 5.07083280e-01
1.43900000e+05 5.07052851e-01
1.44000000e+05 5.09849942e-01
1.44000000e+05 5.09819342e-01
1.44100000e+05 5.12530068e-01
1.44100000e+05 5.12499308e-01
1.44200000e+05 5.15122632e-01
1.44200000e+05 5.15091722e-01
1.44300000e+05 5.17626642e-01
1.44300000e+05 5.17595593e-01
1.44400000e+05 5.20041144e-01
1.44400000e+05 5.20009968e-01
1.44500000e+05 5.22365237e-01
1.44500000e+05 5.22333948e-01
1.44600000e+05 5.24598075e-01
1.44600000e+05 5.24566686e-01
1.44700000e+05 5.26738871e-01
1.44700000e+05 5.26707397e-01
1.44800000e+05 5.28786907e-01
1.44800000e+05 5.28755363e-01
1.44900000e+05 5.30741528e-01
1.44900000e+05 5.30709928e-01
1.45000000e+05 5.32602144e-01
1.45000000e+05 5.32570504e-01
1.45100000e+05 5.34368227e-01
1.45100000e+05 5.34336560e-01
1.45200000e+05 5.36039303e-01
1.45200000e+05 5.36007623e-01
1.45300000e+05 5.37614943e-01
1.45300000e+05 5.37583263e-01
1.45400000e+05 5.39094753e-01
1.45400000e+05 5.39063083e-01
1.45500000e+05 5.40478362e-01
1.45500000e+05 5.40446712e-01
1.45600000e+05 5.41765405e-01
1.45600000e+05 5.41733783e-01
1.45700000e+05 5.42955513e-01
1.45700000e+05 5.42923926e-01
1.45800000e+05 5.44048297e-01
1.45800000e+05 5.44016750e-01
1.45900000e+05 5.45043336e-01
1.45900000e+05 5.45011832e-01
1.46000000e+05 5.45940165e-01
1.46000000e+05 5.45908707e-01
1.46100000e+05 5.46738268e-01
1.46100000e+05 5.46706858e-01
1.46200000e+05 5.47437073e-01
1.46200000e+05 5.47405714e-01
1.46300000e+05 5.48035952e-01
1.46300000e+05 5.48004645e-01
1.46400000e+05 5.48534224e-01
1.46400000e+05 5.48502973e-01
1.46500000e+05 5.48931163e-01
1.46500000e+05 5.48899970e-01
1.46600000e+05 5.49226009e-01
1.46600000e+05 5.49194880e-01
1.46700000e+05 5.49417985e-01
1.46700000e+05 5.49386929e-01
1.46800000e+05 5.49506319e-01
1.46800000e+05 5.49475344e-01
1.46900000e+05 5.49490261e-01
1.46900000e+05 5.49459380e-01
1.47000000e+05 5.49369110e-01
1.47000000e+05 5.49338340e-01
1.47100000e+05 5.49142239e-01
1.47100000e+05 5.49111596e-01
1.47200000e+05 5.48809112e-01
1.47200000e+05 5.48778617e-01
1.47300000e+05 5.48369311e-01
1.47300000e+05 5.48338986e-01
1.47400000e+05 5.47822546e-01
1.47400000e+05 5.47792416e-01
1.47500000e+05 5.47168670e-01
1.47500000e+05 5.47138759e-01
1.47600000e+05 5.46407683e-01
1.47600000e+05 5.46378017e-01
1.47700000e+05 5.45539730e-01
1.47700000e+05 5.45510332e-01
1.47800000e+05 5.44565090e-01
1.47800000e+05 5.44535983e-01
1.47900000e+05 5.43484163e-01
1.47900000e+05 5.43455367e-01
1.48000000e+05 5.42297441e-01
1.48000000e+05 5.42268974e-01
1.48100000e+05 5.41005484e-01
1.48100000e+05 5.40977359e-01
1.48200000e+05 5.39608880e-01
1.48200000e+05 5.39581107e-01
1.48300000e+05 5.38108210e-01
1.48300000e+05 5.38080793e-01
1.48400000e+05 5.36504007e-01
1.48400000e+05 5.36476945e-01
1.48500000e+05 5.34796718e-01
1.48500000e+05 5.34770007e-01
1.48600000e+05 5.32986667e-01
1.48600000e+05 5.32960299e-01
1.48700000e+05 5.31074025e-01
1.48700000e+05 5.31047989e-01
1.48800000e+05 5.29058791e-01
1.48800000e+05 5.29033072e-01
1.48900000e+05 5.26940772e-01
1.48900000e+05 5.26915357e-01
1.49000000e+05 5.24719587e-01
1.49000000e+05 5.24694460e-01
1.49100000e+05 5.22394672e-01
1.49100000e+05 5.22369822e-01
1.49200000e+05 5.19965307e-01
1.49200000e+05 5.19940723e-01
1.49300000e+05 5.17430644e-01
1.49300000e+05 5.17406320e-01
1.49400000e+05 5.14789755e-01
1.49400000e+05 5.14765693e-01
1.49500000e+05 5.12041687e-01
1.49500000e+05 5.12017894e-01
1.49600000e+05 5.09185521e-01
1.49600000e+05 5.09162011e-01
1.49700000e+05 5.06220434e-01
1.49700000e+05 5.06197227e-01
1.49800000e+05 5.03145767e-01
1.49800000e+05 5.03122892e-01
1.49900000e+05 4.99961084e-01
1.49900000e+05 4.99938576e-01
1.50000000e+05 4.96666226e-01
1.50000000e+05 4.96644126e-01
1.50100000e+05 4.93261355e-01
1.50100000e+05 4.93239705e-01
1.50200000e+05 4.89746979e-01
1.50200000e+05 4.89725827e-01
1.50300000e+05 4.86123971e-01
1.50300000e+05 4.86103363e-01
1.50400000e+05 4.82393555e-01
1.50400000e+05 4.82373536e-01
1.50500000e+05 4.78557289e-01
1.50500000e+05 4.78537897e-01
1.50600000e+05 4.74617013e-01
1.50600000e+05 4.74598284e-01
1.50700000e+05 4.70574795e-01
1.50700000e+05 4.70556752e-01
1.50800000e+05 4.66432846e-01
1.50800000e+05 4.66415506e-01
1.50900000e+05 4.62193441e-01
1.50900000e+05 4.62176808e-01
1.51000000e+05 4.57858819e-01
1.51000000e+05 4.57842885e-01
1.51100000e+05 4.53431086e-01
1.51100000e+05 4.53415833e-01
1.51200000e+05 4.48912127e-01
1.51200000e+05 4.48897527e-01
1.51300000e+05 4.44303520e-01
1.51300000e+05 4.44289535e-01
1.51400000e+05 4.39606472e-01
1.51400000e+05 4.39593057e-01
1.51500000e+05 4.34821771e-01
1.51500000e+05 4.34808877e-01
1.51600000e+05 4.29949766e-01
1.51600000e+05 4.29937342e-01
1.51700000e+05 4.24990371e-01
1.51700000e+05 4.24978369e-01
1.51800000e+05 4.19943105e-01
1.51800000e+05 4.19931482e-01
1.51900000e+05 4.14807153e-01
1.51900000e+05 4.14795877e-01
1.52000000e+05 4.09581464e-01
1.52000000e+05 4.09570512e-01
1.52100000e+05 4.04264863e-01
1.52100000e+05 4.04254227e-01
1.52200000e+05 3.98856188e-01
1.52200000e+05 3.98845877e-01
1.52300000e+05 3.93354442e-01
1.52300000e+05 3.93344482e-01
1.52400000e+05 3.87758941e-01
1.52400000e+05 3.87749376e-01
1.52500000e+05 3.82069468e-01
1.52500000e+05 3.82060357e-01
1.52600000e+05 3.76286406e-01
1.52600000e+05 3.76277823e-01
1.52700000e+05 3.70410855e-01
1.52700000e+05 3.70402885e-01
1.52800000e+05 3.64444719e-01
1.52800000e+05 3.64437455e-01
1.52900000e+05 3.58390761e-01
1.52900000e+05 3.58384299e-01
1.53000000e+05 3.52252610e-01
1.53000000e+05 3.52247046e-01
1.53100000e+05 3.46034738e-01
1.53100000e+05 3.46030160e-01
1.53200000e+05 3.39742386e-01
1.53200000e+05 3.39738871e-01
1.53300000e+05 3.33381453e-01
1.53300000e+05 3.33379063e-01
1.53400000e+05 3.26958351e-01
1.53400000e+05 3.26957128e-01
1.53500000e+05 3.20479833e-01
1.53500000e+05 3.20479796e-01
1.53600000e+05 3.13952797e-01
1.53600000e+05 3.13953944e-01
1.53700000e+05 3.07384091e-01
1.53700000e+05 3.07386393e-01
1.53800000e+05 3.00780309e-01
1.53800000e+05 3.00783716e-01
1.53900000e+05 2.94147612e-01
1.53900000e+05 2.94152052e-01
1.54000000e+05 2.87491565e-01
1.54000000e+05 2.87496950e-01
1.54100000e+05 2.80817018e-01
1.54100000e+05 2.80823247e-01
1.54200000e+05 2.74128022e-01
1.54200000e+05 2.74134985e-01
1.54300000e+05 2.67427799e-01
1.54300000e+05 2.67435388e-01
1.54400000e+05 2.60718768e-01
1.54400000e+05 2.60726879e-01
1.54500000e+05 2.54002613e-01
1.54500000e+05 2.54011148e-01
1.54600000e+05 2.47280426e-01
1.54600000e+05 2.47289340e-01
1.54700000e+05 2.40552807e-01
1.54700000e+05 2.40561880e-01
1.54800000e+05 2.33820454e-01
1.54800000e+05 2.33830565e-01
1.54900000e+05 2.27082306e-01
1.54900000e+05 2.27088187e-01
1.55000000e+05 2.20347237e-01
1.55000000e+05 2.20363612e-01
1.55100000e+05 2.13624433e-01
1.55100000e+05 2.13630815e-01
1.55200000e+05 2.06887834e-01
1.55200000e+05 2.06899298e-01
1.55300000e+05 2.00169140e-01
1.55300000e+05 2.00180342e-01
1.55400000e+05 1.93464314e-01
1.55400000e+05 1.93476296e-01
1.55500000e+05 1.86779751e-01
1.55500000e+05 1.86792471e-01
1.55600000e+05 1.80121441e-01
1.55600000e+05 1.80135054e-01
1.55700000e+05 1.73496855e-01
1.55700000e+05 1.73511476e-01
1.55800000e+05 1.66914530e-01
1.55800000e+05 1.66930269e-01
1.55900000e+05 1.60384001e-01
1.55900000e+05 1.60400949e-01
1.56000000e+05 1.53915620e-01
1.56000000e+05 1.53933847e-01
1.56100000e+05 1.47520351e-01
1.56100000e+05 1.47539898e-01
1.56200000e+05 1.41209532e-01
1.56200000e+05 1.41230414e-01
1.56300000e+05 1.34994640e-01
1.56300000e+05 1.35016842e-01
1.56400000e+05 1.28887040e-01
1.56400000e+05 1.28910520e-01
1.56500000e+05 1.22897759e-01
1.56500000e+05 1.22922447e-01
1.56600000e+05 1.17037275e-01
1.56600000e+05 1.17063079e-01
1.56700000e+05 1.11315338e-01
1.56700000e+05 1.11342144e-01
1.56800000e+05 1.05740824e-01
1.56800000e+05 1.05768507e-01
1.56900000e+05 1.00321636e-01
1.56900000e+05 1.00350057e-01
1.57000000e+05 9.50646385e-02
1.57000000e+05 9.50936559e-02
1.57100000e+05 8.99756354e-02
1.57100000e+05 9.00051057e-02
1.57200000e+05 8.50593857e-02
1.57200000e+05 8.50891696e-02
1.57300000e+05 8.03196517e-02
1.57300000e+05 8.03496174e-02
1.57400000e+05 7.57592747e-02
1.57400000e+05 7.57893007e-02
1.57500000e+05 7.13802708e-02
1.57500000e+05 7.14102482e-02
1.57600000e+05 6.71839411e-02
1.57600000e+05 6.72137750e-02
1.57700000e+05 6.31709871e-02
1.57700000e+05 6.32005968e-02
1.57800000e+05 5.93416267e-02
1.57800000e+05 5.93709455e-02
1.57900000e+05 5.56957031e-02
1.57900000e+05 5.57246773e-02
1.58000000e+05 5.22327820e-02
1.58000000e+05 5.22613693e-02
1.58100000e+05 4.89522345e-02
1.58100000e+05 4.89804022e-02
1.58200000e+05 4.58533023e-02
1.58200000e+05 4.58810252e-02
1.58300000e+05 4.29351452e-02
1.58300000e+05 4.29624037e-02
1.58400000e+05 4.01968715e-02
1.58400000e+05 4.02236491e-02
1.58500000e+05 3.76375523e-02
1.58500000e+05 3.76638345e-02
1.58600000e+05 3.52562234e-02
1.58600000e+05 3.52819962e-02
1.58700000e+05 3.30518771e-02
1.58700000e+05 3.30771258e-02
1.58800000e+05 3.10234472e-02
1.58800000e+05 3.10481559e-02
1.58900000e+05 2.91697904e-02
1.58900000e+05 2.91939420e-02
1.59000000e+05 2.74896677e-02
1.59000000e+05 2.75132433e-02
1.59100000e+05 2.59817264e-02
1.59100000e+05 2.60047064e-02
1.59200000e+05 2.46444864e-02
1.59200000e+05 2.46668505e-02
1.59300000e+05 2.34763304e-02
1.59300000e+05 2.34980585e-02
1.59400000e+05 2.24754997e-02
1.59400000e+05 2.24965720e-02
1.59500000e+05 2.16400943e-02
1.59500000e+05 2.16604926e-02
1.59600000e+05 2.09680788e-02
1.59600000e+05 2.09877864e-02
1.59700000e+05 2.04572910e-02
1.59700000e+05 2.04762937e-02
1.59800000e+05 2.01054556e-02
1.59800000e+05 2.01237415e-02
1.59900000e+05 1.99101985e-02
1.59900000e+05 1.99277586e-02
1.60000000e+05 1.98690639e-02
1.60000000e+05 1.98858922e-02
1.60100000e+05 1.99795318e-02
1.60100000e+05 1.99956252e-02
1.60200000e+05 2.02390353e-02
1.60200000e+05 2.02543937e-02
1.60300000e+05 2.06449780e-02
1.60300000e+05 2.06596039e-02
1.60400000e+05 2.11947491e-02
1.60400000e+05 2.12086479e-02
1.60500000e+05 2.18857390e-02
1.60500000e+05 2.18989184e-02
1.60600000e+05 2.27153515e-02
1.60600000e+05 2.27278214e-02
1.60700000e+05 2.36810159e-02
1.60700000e+05 2.36927882e-02
1.60800000e+05 2.47801957e-02
1.60800000e+05 2.47912840e-02
1.60900000e+05 2.60103975e-02
1.60900000e+05 2.60208170e-02
1.61000000e+05 2.73691767e-02
1.61000000e+05 2.73789437e-02
1.61100000e+05 2.88541423e-02
1.61100000e+05 2.88632742e-02
1.61200000e+05 3.04629605e-02
1.61200000e+05 3.04714756e-02
1.61300000e+05 3.21933569e-02
1.61300000e+05 3.22012740e-02
1.61400000e+05 3.40431172e-02
1.61400000e+05 3.40504558e-02
1.61500000e+05 3.60100880e-02
1.61500000e+05 3.60168679e-02
1.61600000e+05 3.80921757e-02
1.61600000e+05 3.80984168e-02
1.61700000e+05 4.02873453e-02
1.61700000e+05 4.02930677e-02
1.61800000e+05 4.25936188e-02
1.61800000e+05 4.25988425e-02
1.61900000e+05 4.50090729e-02
1.61900000e+05 4.50138179e-02
1.62000000e+05 4.75318365e-02
1.62000000e+05 4.75361226e-02
1.62100000e+05 5.01600879e-02
1.62100000e+05 5.01639347e-02
1.62200000e+05 5.28920522e-02
1.62200000e+05 5.28954790e-02
1.62300000e+05 5.57259980e-02
1.62300000e+05 5.57290239e-02
1.62400000e+05 5.86602348e-02
1.62400000e+05 5.86628783e-02
1.62500000e+05 6.16931098e-02
1.62500000e+05 6.16953893e-02
1.62600000e+05 6.48230053e-02
1.62600000e+05 6.48249385e-02
1.62700000e+05 6.80483356e-02
1.62700000e+05 6.80499398e-02
1.62800000e+05 7.13675445e-02
1.62800000e+05 7.13688367e-02
1.62900000e+05 7.47791028e-02
1.62900000e+05 7.47800996e-02
1.63000000e+05 7.82815060e-02
1.63000000e+05 7.82822233e-02
1.63100000e+05 8.18732719e-02
1.63100000e+05 8.18737251e-02
1.63200000e+05 8.55529385e-02
1.63200000e+05 8.55531428e-02
1.63300000e+05 8.93190624e-02
1.63300000e+05 8.93190323e-02
1.63400000e+05 9.31702168e-02
1.63400000e+05 9.31699664e-02
1.63500000e+05 9.71049899e-02
1.63500000e+05 9.71045328e-02
1.63600000e+05 1.01121984e-01
1.63600000e+05 1.01121333e-01
1.63700000e+05 1.05219812e-01
1.63700000e+05 1.05218981e-01
1.63800000e+05 1.09397102e-01
1.63800000e+05 1.09396102e-01
1.63900000e+05 1.13652488e-01
1.63900000e+05 1.13651331e-01
1.64000000e+05 1.17984616e-01
1.64000000e+05 1.17983313e-01
1.64100000e+05 1.22392141e-01
1.64100000e+05 1.22390703e-01
1.64200000e+05 1.26873723e-01
1.64200000e+05 1.26872161e-01
1.64300000e+05 1.31428034e-01
1.64300000e+05 1.31426357e-01
1.64400000e+05 1.36053750e-01
1.64400000e+05 1.36051968e-01
1.64500000e+05 1.40749554e-01
1.64500000e+05 1.40747677e-01
1.64600000e+05 1.45514138e-01
1.64600000e+05 1.45512175e-01
1.64700000e+05 1.50346199e-01
1.64700000e+05 1.50344156e-01
1.64800000e+05 1.55244438e-01
1.64800000e+05 1.55242326e-01
1.64900000e+05 1.60207567e-01
1.64900000e+05 1.60205392e-01
1.65000000e+05 1.65234302e-01
1.65000000e+05 1.65232071e-01
1.65100000e+05 1.70323364e-01
1.65100000e+05 1.70321085e-01
1.65200000e+05 1.75473482e-01
1.65200000e+05 1.75471162e-01
1.65300000e+05 1.80683394e-01
1.65300000e+05 1.80681038e-01
1.65400000e+05 1.85951841e-01
1.65400000e+05 1.85949455e-01
1.65500000e+05 1.91277573e-01
1.65500000e+05 1.91275164e-01
1.65600000e+05 1.96659348e-01
1.65600000e+05 1.96656920e-01
1.65700000e+05 2.02095930e-01
1.65700000e+05 2.02093489e-01
1.65800000e+05 2.07586093e-01
1.65800000e+05 2.07583643e-01
1.65900000e+05 2.13128616e-01
1.65900000e+05 2.13126163e-01
1.66000000e+05 2.18722291e-01
1.66000000e+05 2.18719838e-01
1.66100000e+05 2.24365914e-01
1.66100000e+05 2.24363466e-01
1.66200000e+05 2.30058293e-01
1.66200000e+05 2.30055854e-01
1.66300000e+05 2.35798245e-01
1.66300000e+05 2.35795818e-01
1.66400000e+05 2.41584595e-01
1.66400000e+05 2.41582184e-01
1.66500000e+05 2.47416179e-01
1.66500000e+05 2.47413787e-01
1.66600000e+05 2.53291844e-01
1.66600000e+05 2.53289474e-01
1.66700000e+05 2.59210445e-01
1.66700000e+05 2.59208100e-01
1.66800000e+05 2.65170850e-01
1.66800000e+05 2.65168532e-01
1.66900000e+05 2.71171936e-01
1.66900000e+05 2.71169647e-01
1.67000000e+05 2.77212591e-01
1.67000000e+05 2.77210335e-01
1.67100000e+05 2.83291716e-01
1.67100000e+05 2.83289494e-01
1.67200000e+05 2.89408221e-01
1.67200000e+05 2.89406035e-01
1.67300000e+05 2.95561029e-01
1.67300000e+05 2.95558881e-01
1.67400000e+05 3.01749074e-01
1.67400000e+05 3.01746966e-01
1.67500000e+05 3.07971303e-01
1.67500000e+05 3.07969237e-01
1.67600000e+05 3.14226672e-01
1.67600000e+05 3.14224650e-01
1.67700000e+05 3.20514150e-01
1.67700000e+05 3.20512171e-01
1.67800000e+05 3.26832717e-01
1.67800000e+05 3.26830785e-01
1.67900000e+05 3.33181375e-01
1.67900000e+05 3.33179491e-01
1.68000000e+05 3.39559138e-01
1.68000000e+05 3.39557303e-01
1.68100000e+05 3.45965014e-01
1.68100000e+05 3.45963224e-01
1.68200000e+05 3.52397988e-01
1.68200000e+05 3.52396242e-01
1.68300000e+05 3.58857080e-01
1.68300000e+05 3.58855389e-01
1.68400000e+05 3.65341438e-01
1.68400000e+05 3.65339821e-01
1.68500000e+05 3.71850326e-01
1.68500000e+05 3.71848783e-01
1.68600000e+05 3.78382854e-01
1.68600000e+05 3.78381336e-01
1.68700000e+05 3.84937619e-01
1.68700000e+05 3.84936051e-01
1.68800000e+05 3.91512861e-01
1.68800000e+05 3.91511256e-01
1.68900000e+05 3.98107565e-01
1.68900000e+05 3.98106129e-01
1.69000000e+05 4.04722828e-01
1.69000000e+05 4.04721868e-01
1.69100000e+05 4.11361522e-01
1.69100000e+05 4.11361081e-01
1.69200000e+05 4.18024719e-01
1.69200000e+05 4.18024182e-01
1.69300000e+05 4.24706402e-01
1.69300000e+05 4.24704580e-01
1.69400000e+05 4.31391687e-01
1.69400000e+05 4.31387705e-01
1.69500000e+05 4.38063977e-01
1.69500000e+05 4.38058595e-01
1.69600000e+05 4.44720789e-01
1.69600000e+05 4.44717075e-01
1.69700000e+05 4.51389309e-01
1.69700000e+05 4.51391702e-01
1.69800000e+05 4.58128629e-01
1.69800000e+05 4.58140497e-01
1.69900000e+05 4.65011436e-01
1.69900000e+05 4.65032524e-01
1.70000000e+05 4.72091404e-01
1.70000000e+05 4.72117003e-01
1.70100000e+05 4.79373924e-01
1.70100000e+05 4.79396611e-01
1.70200000e+05 4.86807869e-01
1.70200000e+05 4.86820919e-01
1.70300000e+05 4.94303871e-01
1.70300000e+05 4.94304315e-01
1.70400000e+05 5.01768798e-01
1.70400000e+05 5.01758370e-01
1.70500000e+05 5.09137677e-01
1.70500000e+05 5.09121371e-01
1.70600000e+05 5.16388269e-01
1.70600000e+05 5.16371658e-01
1.70700000e+05 5.23535348e-01
1.70700000e+05 5.23522304e-01
1.70800000e+05 5.30612717e-01
1.70800000e+05 5.30604546e-01
1.70900000e+05 5.37654697e-01
1.70900000e+05 5.37650669e-01
1.71000000e+05 5.44685120e-01
1.71000000e+05 5.44683628e-01
1.71100000e+05 5.51715271e-01
1.71100000e+05 5.51714840e-01
1.71200000e+05 5.58747479e-01
1.71200000e+05 5.58747228e-01
1.71300000e+05 5.65779989e-01
1.71300000e+05 5.65779605e-01
1.71400000e+05 5.72810399e-01
1.71400000e+05 5.72809892e-01
1.71500000e+05 5.79837046e-01
1.71500000e+05 5.79836517e-01
1.71600000e+05 5.86859060e-01
1.71600000e+05 5.86858586e-01
1.71700000e+05 5.93875965e-01
1.71700000e+05 5.93875576e-01
1.71800000e+05 6.00887364e-01
1.71800000e+05 6.00887060e-01
1.71900000e+05 6.07892809e-01
1.71900000e+05 6.07892583e-01
1.72000000e+05 6.14891804e-01
1.72000000e+05 6.14891652e-01
1.72100000e+05 6.21883836e-01
1.72100000e+05 6.21883756e-01
1.72200000e+05 6.28868393e-01
1.72200000e+05 6.28868385e-01
1.72300000e+05 6.35844971e-01
1.72300000e+05 6.35845035e-01
1.72400000e+05 6.42813070e-01
1.72400000e+05 6.42813207e-01
1.72500000e+05 6.49772194e-01
1.72500000e+05 6.49772404e-01
1.72600000e+05 6.56721849e-01
1.72600000e+05 6.56722131e-01
1.72700000e+05 6.63661540e-01
1.72700000e+05 6.63661895e-01
1.72800000e+05 6.70590779e-01
1.72800000e+05 6.70591205e-01
1.72900000e+05 6.77509075e-01
1.72900000e+05 6.77509573e-01
1.73000000e+05 6.84415942e-01
1.73000000e+05 6.84416512e-01
1.73100000e+05 6.91310894e-01
1.73100000e+05 6.91311536e-01
1.73200000e+05 6.98193447e-01
1.73200000e+05 6.98194161e-01
1.73300000e+05 7.05063118e-01
1.73300000e+05 7.05063905e-01
1.73400000e+05 7.11919427e-01
1.73400000e+05 7.11920285e-01
1.73500000e+05 7.18761892e-01
1.73500000e+05 7.18762823e-01
1.73600000e+05 7.25590035e-01
1.73600000e+05 7.25591038e-01
1.73700000e+05 7.32403377e-01
1.73700000e+05 7.32404452e-01
1.73800000e+05 7.39201441e-01
1.73800000e+05 7.39202588e-01
1.73900000e+05 7.45983749e-01
1.73900000e+05 7.45984969e-01
1.74000000e+05 7.52749826e-01
1.74000000e+05 7.52751118e-01
1.74100000e+05 7.59499195e-01
1.74100000e+05 7.59500560e-01
1.74200000e+05 7.66231381e-01
1.74200000e+05 7.66232818e-01
1.74300000e+05 7.72945908e-01
1.74300000e+05 7.72947418e-01
1.74400000e+05 7.79642301e-01
1.74400000e+05 7.79643885e-01
1.74500000e+05 7.86320087e-01
1.74500000e+05 7.86321744e-01
1.74600000e+05 7.92978790e-01
1.74600000e+05 7.92980521e-01
1.74700000e+05 7.99617936e-01
1.74700000e+05 7.99619741e-01
1.74800000e+05 8.06237045e-01
1.74800000e+05 8.06238925e-01
1.74900000e+05 8.12835634e-01
1.74900000e+05 8.12837587e-01
1.75000000e+05 8.19413230e-01
1.75000000e+05 8.19415252e-01
1.75100000e+05 8.25969376e-01
1.75100000e+05 8.25971464e-01
1.75200000e+05 8.32503647e-01
1.75200000e+05 8.32505803e-01
1.75300000e+05 8.39015623e-01
1.75300000e+05 8.39017869e-01
1.75400000e+05 8.45504817e-01
1.75400000e+05 8.45507189e-01
1.75500000e+05 8.51970542e-01
1.75500000e+05 8.51973081e-01
1.75600000e+05 8.58411829e-01
1.75600000e+05 8.58414529e-01
1.75700000e+05 8.64827543e-01
1.75700000e+05 8.64830288e-01
1.75800000e+05 8.71216906e-01
1.75800000e+05 8.71219411e-01
1.75900000e+05 8.77580458e-01
1.75900000e+05 8.77582288e-01
1.76000000e+05 8.83921219e-01
1.76000000e+05 8.83921909e-01
1.76100000e+05 8.90245415e-01
1.76100000e+05 8.90244708e-01
1.76200000e+05 8.96561982e-01
1.76200000e+05 8.96560086e-01
1.76300000e+05 9.02880317e-01
1.76300000e+05 9.02878054e-01
1.76400000e+05 9.09206495e-01
1.76400000e+05 9.09205203e-01
1.76500000e+05 9.15539174e-01
1.76500000e+05 9.15540335e-01
1.76600000e+05 9.21867042e-01
1.76600000e+05 9.21871735e-01
1.76700000e+05 9.28169479e-01
1.76700000e+05 9.28177902e-01
1.76800000e+05 9.34420914e-01
1.76800000e+05 9.34432208e-01
1.76900000e+05 9.40597660e-01
1.76900000e+05 9.40610158e-01
1.77000000e+05 9.46684677e-01
1.77000000e+05 9.46696484e-01
1.77100000e+05 9.52679503e-01
1.77100000e+05 9.52689151e-01
1.77200000e+05 9.58591806e-01
1.77200000e+05 9.58598689e-01
1.77300000e+05 9.64438937e-01
1.77300000e+05 9.64443359e-01
1.77400000e+05 9.70239618e-01
1.77400000e+05 9.70242484e-01
1.77500000e+05 9.76008449e-01
1.77500000e+05 9.76010790e-01
1.77600000e+05 9.81753152e-01
1.77600000e+05 9.81755735e-01
1.77700000e+05 9.87474963e-01
1.77700000e+05 9.87478120e-01
1.77800000e+05 9.93171088e-01
1.77800000e+05 9.93174785e-01
1.77900000e+05 9.98837600e-01
1.77900000e+05 9.98841624e-01
1.78000000e+05 1.00447144e+00
1.78000000e+05 1.00447559e+00
1.78100000e+05 1.01007106e+00
1.78100000e+05 1.01007523e+00
1.78200000e+05 1.01563607e+00
1.78200000e+05 1.01564024e+00
1.78300000e+05 1.02116646e+00
1.78300000e+05 1.02117069e+00
1.78400000e+05 1.02666210e+00
1.78400000e+05 1.02666641e+00
1.78500000e+05 1.03212250e+00
1.78500000e+05 1.03212693e+00
1.78600000e+05 1.03754698e+00
1.78600000e+05 1.03755152e+00
1.78700000e+05 1.04293479e+00
1.78700000e+05 1.04293943e+00
1.78800000e+05 1.04828525e+00
1.78800000e+05 1.04828999e+00
1.78900000e+05 1.05359776e+00
1.78900000e+05 1.05360260e+00
1.79000000e+05 1.05887176e+00
1.79000000e+05 1.05887670e+00
1.79100000e+05 1.06410669e+00
1.79100000e+05 1.06411174e+00
1.79200000e+05 1.06930196e+00
1.79200000e+05 1.06930712e+00
1.79300000e+05 1.07445699e+00
1.79300000e+05 1.07446225e+00
1.79400000e+05 1.07957115e+00
1.79400000e+05 1.07957652e+00
1.79500000e+05 1.08464385e+00
1.79500000e+05 1.08464932e+00
1.79600000e+05 1.08967444e+00
1.79600000e+05 1.08968002e+00
1.79700000e+05 1.09466232e+00
1.79700000e+05 1.09466800e+00
1.79800000e+05 1.09960687e+00
1.79800000e+05 1.09961265e+00
1.79900000e+05 1.10450745e+00
1.79900000e+05 1.10451334e+00
1.80000000e+05 1.10936344e+00
1.80000000e+05 1.10936944e+00
1.80100000e+05 1.11417423e+00
1.80100000e+05 1.11418033e+00
1.80200000e+05 1.11893919e+00
1.80200000e+05 1.11894539e+00
1.80300000e+05 1.12365770e+00
1.80300000e+05 1.12366401e+00
1.80400000e+05 1.12832914e+00
1.80400000e+05 1.12833555e+00
1.80500000e+05 1.13295289e+00
1.80500000e+05 1.13295940e+00
1.80600000e+05 1.13752833e+00
1.80600000e+05 1.13753495e+00
1.80700000e+05 1.14205484e+00
1.80700000e+05 1.14206156e+00
1.80800000e+05 1.14653180e+00
1.80800000e+05 1.14653863e+00
1.80900000e+05 1.15095861e+00
1.80900000e+05 1.15096555e+00
1.81000000e+05 1.15533464e+00
1.81000000e+05 1.15534169e+00
1.81100000e+05 1.15965929e+00
1.81100000e+05 1.15966644e+00
1.81200000e+05 1.16393195e+00
1.81200000e+05 1.16393920e+00
1.81300000e+05 1.16815199e+00
1.81300000e+05 1.16815935e+00
1.81400000e+05 1.17231883e+00
1.81400000e+05 1.17232629e+00
1.81500000e+05 1.17643184e+00
1.81500000e+05 1.17643941e+00
1.81600000e+05 1.18049043e+00
1.81600000e+05 1.18049810e+00
1.81700000e+05 1.18449398e+00
1.81700000e+05 1.18450176e+00
1.81800000e+05 1.18844190e+00
1.81800000e+05 1.18844979e+00
1.81900000e+05 1.19233359e+00
1.81900000e+05 1.19234158e+00
1.82000000e+05 1.19616844e+00
1.82000000e+05 1.19617653e+00
1.82100000e+05 1.19994585e+00
1.82100000e+05 1.19995405e+00
1.82200000e+05 1.20366522e+00
1.82200000e+05 1.20367353e+00
1.82300000e+05 1.20732596e+00
1.82300000e+05 1.20733437e+00
1.82400000e+05 1.21092747e+00
1.82400000e+05 1.21093599e+00
1.82500000e+05 1.21446915e+00
1.82500000e+05 1.21447778e+00
1.82600000e+05 1.21795042e+00
1.82600000e+05 1.21795915e+00
1.82700000e+05 1.22137067e+00
1.82700000e+05 1.22137951e+00
1.82800000e+05 1.22472933e+00
1.82800000e+05 1.22473826e+00
1.82900000e+05 1.22802579e+00
1.82900000e+05 1.22803483e+00
1.83000000e+05 1.23125948e+00
1.83000000e+05 1.23126863e+00
1.83100000e+05 1.23442982e+00
1.83100000e+05 1.23443907e+00
1.83200000e+05 1.23753623e+00
1.83200000e+05 1.23754558e+00
1.83300000e+05 1.24057813e+00
1.83300000e+05 1.24058759e+00
1.83400000e+05 1.24355496e+00
1.83400000e+05 1.24356452e+00
1.83500000e+05 1.24646616e+00
1.83500000e+05 1.24647582e+00
1.83600000e+05 1.24931116e+00
1.83600000e+05 1.24932092e+00
1.83700000e+05 1.25208942e+00
1.83700000e+05 1.25209928e+00
1.83800000e+05 1.25480040e+00
1.83800000e+05 1.25481036e+00
1.83900000e+05 1.25744356e+00
1.83900000e+05 1.25745361e+00
1.84000000e+05 1.26001837e+00
1.84000000e+05 1.26002853e+00
1.84100000e+05 1.26252433e+00
1.84100000e+05 1.26253457e+00
1.84200000e+05 1.26496091e+00
1.84200000e+05 1.26497126e+00
1.84300000e+05 1.26732764e+00
1.84300000e+05 1.26733807e+00
1.84400000e+05 1.26962401e+00
1.84400000e+05 1.26963453e+00
1.84500000e+05 1.27184955e+00
1.84500000e+05 1.27186017e+00
1.84600000e+05 1.27400381e+00
1.84600000e+05 1.27401451e+00
1.84700000e+05 1.27608632e+00
1.84700000e+05 1.27609710e+00
1.84800000e+05 1.27809663e+00
1.84800000e+05 1.27810751e+00
1.84900000e+05 1.28003433e+00
1.84900000e+05 1.28004529e+00
1.85000000e+05 1.28189899e+00
1.85000000e+05 1.28191002e+00
1.85100000e+05 1.28369019e+00
1.85100000e+05 1.28370130e+00
1.85200000e+05 1.28540753e+00
1.85200000e+05 1.28541872e+00
1.85300000e+05 1.28705062e+00
1.85300000e+05 1.28706189e+00
1.85400000e+05 1.28861908e+00
1.85400000e+05 1.28863043e+00
1.85500000e+05 1.29011252e+00
1.85500000e+05 1.29012395e+00
1.85600000e+05 1.29153059e+00
1.85600000e+05 1.29154210e+00
1.85700000e+05 1.29287292e+00
1.85700000e+05 1.29288450e+00
1.85800000e+05 1.29413915e+00
1.85800000e+05 1.29415081e+00
1.85900000e+05 1.29532894e+00
1.85900000e+05 1.29534067e+00
1.86000000e+05 1.29644194e+00
1.86000000e+05 1.29645374e+00
1.86100000e+05 1.29747782e+00
1.86100000e+05 1.29748968e+00
1.86200000e+05 1.29843622e+00
1.86200000e+05 1.29844817e+00
1.86300000e+05 1.29931684e+00
1.86300000e+05 1.29932885e+00
1.86400000e+05 1.30011934e+00
1.86400000e+05 1.30013142e+00
1.86500000e+05 1.30084340e+00
1.86500000e+05 1.30085555e+00
1.86600000e+05 1.30148870e+00
1.86600000e+05 1.30150092e+00
1.86700000e+05 1.30205493e+00
1.86700000e+05 1.30206722e+00
1.86800000e+05 1.30254179e+00
1.86800000e+05 1.30255414e+00
1.86900000e+05 1.30294898e+00
1.86900000e+05 1.30296140e+00
1.87000000e+05 1.30327621e+00
1.87000000e+05 1.30328869e+00
1.87100000e+05 1.30352319e+00
1.87100000e+05 1.30353574e+00
1.87200000e+05 1.30368967e+00
1.87200000e+05 1.30370228e+00
1.87300000e+05 1.30377537e+00
1.87300000e+05 1.30378804e+00
1.87400000e+05 1.30378005e+00
1.87400000e+05 1.30379278e+00
1.87500000e+05 1.30370348e+00
1.87500000e+05 1.30371626e+00
1.87600000e+05 1.30354545e+00
1.87600000e+05 1.30355828e+00
1.87700000e+05 1.30330576e+00
1.87700000e+05 1.30331864e+00
1.87800000e+05 1.30298422e+00
1.87800000e+05 1.30299715e+00
1.87900000e+05 1.30258069e+00
1.87900000e+05 1.30259366e+00
1.88000000e+05 1.30209502e+00
1.88000000e+05 1.30210803e+00
1.88100000e+05 1.30152710e+00
1.88100000e+05 1.30154014e+00
1.88200000e+05 1.30087684e+00
1.88200000e+05 1.30088991e+00
1.88300000e+05 1.30014418e+00
1.88300000e+05 1.30015728e+00
1.88400000e+05 1.29932906e+00
1.88400000e+05 1.29934218e+00
1.88500000e+05 1.29843147e+00
1.88500000e+05 1.29844461e+00
1.88600000e+05 1.29745141e+00
1.88600000e+05 1.29746457e+00
1.88700000e+05 1.29638890e+00
1.88700000e+05 1.29640208e+00
1.88800000e+05 1.29524400e+00
1.88800000e+05 1.29525718e+00
1.88900000e+05 1.29401676e+00
1.88900000e+05 1.29402996e+00
1.89000000e+05 1.29270728e+00
1.89000000e+05 1.29272048e+00
1.89100000e+05 1.29131565e+00
1.89100000e+05 1.29132885e+00
1.89200000e+05 1.28984199e+00
1.89200000e+05 1.28985519e+00
1.89300000e+05 1.28828642e+00
1.89300000e+05 1.28829962e+00
1.89400000e+05 1.28664907e+00
1.89400000e+05 1.28666228e+00
1.89500000e+05 1.28493010e+00
1.89500000e+05 1.28494331e+00
1.89600000e+05 1.28312965e+00
1.89600000e+05 1.28314286e+00
1.89700000e+05 1.28124786e+00
1.89700000e+05 1.28126107e+00
1.89800000e+05 1.27928489e+00
1.89800000e+05 1.27929810e+00
1.89900000e+05 1.27724089e+00
1.89900000e+05 1.27725410e+00
1.90000000e+05 1.27511600e+00
1.90000000e+05 1.27512921e+00
1.90100000e+05 1.27291035e+00
1.90100000e+05 1.27292357e+00
1.90200000e+05 1.27062410e+00
1.90200000e+05 1.27063732e+00
1.90300000e+05 1.26825736e+00
1.90300000e+05 1.26827059e+00
1.90400000e+05 1.26581027e+00
1.90400000e+05 1.26582350e+00
1.90500000e+05 1.26328295e+00
1.90500000e+05 1.26329618e+00
1.90600000e+05 1.26067551e+00
1.90600000e+05 1.26068875e+00
1.90700000e+05 1.25798807e+00
1.90700000e+05 1.25800132e+00
1.90800000e+05 1.25522076e+00
1.90800000e+05 1.25523401e+00
1.90900000e+05 1.25237369e+00
1.90900000e+05 1.25238694e+00
1.91000000e+05 1.24944700e+00
1.91000000e+05 1.24946025e+00
1.91100000e+05 1.24644082e+00
1.91100000e+05 1.24645407e+00
1.91200000e+05 1.24335532e+00
1.91200000e+05 1.24336857e+00
1.91300000e+05 1.24019066e+00
1.91300000e+05 1.24020390e+00
1.91400000e+05 1.23694704e+00
1.91400000e+05 1.23696027e+00
1.91500000e+05 1.23362468e+00
1.91500000e+05 1.23363789e+00
1.91600000e+05 1.23022383e+00
1.91600000e+05 1.23023702e+00
1.91700000e+05 1.22674478e+00
1.91700000e+05 1.22675793e+00
1.91800000e+05 1.22318782e+00
1.91800000e+05 1.22320094e+00
1.91900000e+05 1.21955333e+00
1.91900000e+05 1.21956641e+00
1.92000000e+05 1.21584170e+00
1.92000000e+05 1.21585472e+00
1.92100000e+05 1.21205335e+00
1.92100000e+05 1.21206632e+00
1.92200000e+05 1.20818877e+00
1.92200000e+05 1.20820168e+00
1.92300000e+05 1.20424846e+00
1.92300000e+05 1.20426130e+00
1.92400000e+05 1.20023298e+00
1.92400000e+05 1.20024574e+00
1.92500000e+05 1.19614291e+00
1.92500000e+05 1.19615559e+00
1.92600000e+05 1.19197886e+00
1.92600000e+05 1.19199147e+00
1.92700000e+05 1.18774150e+00
1.92700000e+05 1.18775402e+00
1.92800000e+05 1.18343148e+00
1.92800000e+05 1.18344391e+00
1.92900000e+05 1.17904950e+00
1.92900000e+05 1.17906184e+00
1.93000000e+05 1.17459626e+00
1.93000000e+05 1.17460851e+00
1.93100000e+05 1.17007246e+00
1.93100000e+05 1.17008462e+00
1.93200000e+05 1.16547881e+00
1.93200000e+05 1.16549088e+00
1.93300000e+05 1.16081601e+00
1.93300000e+05 1.16082800e+00
1.93400000e+05 1.15608475e+00
1.93400000e+05 1.15609665e+00
1.93500000e+05 1.15128570e+00
1.93500000e+05 1.15129752e+00
1.93600000e+05 1.14641949e+00
1.93600000e+05 1.14643124e+00
1.93700000e+05 1.14148675e+00
1.93700000e+05 1.14149844e+00
1.93800000e+05 1.13648806e+00
1.93800000e+05 1.13649968e+00
1.93900000e+05 1.13142397e+00
1.93900000e+05 1.13143553e+00
1.94000000e+05 1.12629498e+00
1.94000000e+05 1.12630649e+00
1.94100000e+05 1.12110157e+00
1.94100000e+05 1.12111303e+00
1.94200000e+05 1.11584417e+00
1.94200000e+05 1.11585559e+00
1.94300000e+05 1.11052319e+00
1.94300000e+05 1.11053458e+00
1.94400000e+05 1.10513900e+00
1.94400000e+05 1.10515035e+00
1.94500000e+05 1.09969194e+00
1.94500000e+05 1.09970327e+00
1.94600000e+05 1.09418236e+00
1.94600000e+05 1.09419365e+00
1.94700000e+05 1.08861055e+00
1.94700000e+05 1.08862181e+00
1.94800000e+05 1.08297684e+00
1.94800000e+05 1.08298807e+00
1.94900000e+05 1.07728155e+00
1.94900000e+05 1.07729274e+00
1.95000000e+05 1.07152501e+00
1.95000000e+05 1.07153617e+00
1.95100000e+05 1.06570759e+00
1.95100000e+05 1.06571868e+00
1.95200000e+05 1.05982964e+00
1.95200000e+05 1.05984069e+00
1.95300000e+05 1.05389166e+00
1.95300000e+05 1.05390263e+00
1.95400000e+05 1.04789412e+00
1.95400000e+05 1.04790501e+00
1.95500000e+05 1.04183757e+00
1.95500000e+05 1.04184837e+00
1.95600000e+05 1.03572263e+00
1.95600000e+05 1.03573333e+00
1.95700000e+05 1.02955001e+00
1.95700000e+05 1.02956059e+00
1.95800000e+05 1.02332048e+00
1.95800000e+05 1.02333093e+00
1.95900000e+05 1.01703489e+00
1.95900000e+05 1.01704519e+00
1.96000000e+05 1.01069418e+00
1.96000000e+05 1.01070432e+00
1.96100000e+05 1.00429935e+00
1.96100000e+05 1.00430932e+00
1.96200000e+05 9.97851484e-01
1.96200000e+05 9.97861277e-01
1.96300000e+05 9.91351742e-01
1.96300000e+05 9.91361346e-01
1.96400000e+05 9.84801329e-01
1.96400000e+05 9.84810736e-01
1.96500000e+05 9.78201504e-01
1.96500000e+05 9.78210708e-01
1.96600000e+05 9.71553562e-01
1.96600000e+05 9.71562560e-01
1.96700000e+05 9.64858823e-01
1.96700000e+05 9.64867614e-01
1.96800000e+05 9.58118618e-01
1.96800000e+05 9.58127205e-01
1.96900000e+05 9.51334274e-01
1.96900000e+05 9.51342660e-01
1.97000000e+05 9.44507098e-01
1.97000000e+05 9.44515289e-01
1.97100000e+05 9.37638364e-01
1.97100000e+05 9.37646370e-01
1.97200000e+05 9.30729300e-01
1.97200000e+05 9.30737130e-01
1.97300000e+05 9.23781072e-01
1.97300000e+05 9.23788740e-01
1.97400000e+05 9.16794774e-01
1.97400000e+05 9.16802293e-01
1.97500000e+05 9.09771420e-01
1.97500000e+05 9.09778805e-01
1.97600000e+05 9.02711935e-01
1.97600000e+05 9.02719202e-01
1.97700000e+05 8.95617150e-01
1.97700000e+05 8.95624313e-01
1.97800000e+05 8.88487800e-01
1.97800000e+05 8.88494875e-01
1.97900000e+05 8.81324527e-01
1.97900000e+05 8.81331528e-01
1.98000000e+05 8.74127882e-01
1.98000000e+05 8.74134821e-01
1.98100000e+05 8.66898332e-01
1.98100000e+05 8.66905219e-01
1.98200000e+05 8.59636272e-01
1.98200000e+05 8.59643116e-01
1.98300000e+05 8.52342036e-01
1.98300000e+05 8.52348843e-01
1.98400000e+05 8.45015917e-01
1.98400000e+05 8.45022688e-01
1.98500000e+05 8.37658178e-01
1.98500000e+05 8.37664911e-01
1.98600000e+05 8.30269078e-01
1.98600000e+05 8.30275769e-01
1.98700000e+05 8.22848889e-01
1.98700000e+05 8.22855529e-01
1.98800000e+05 8.15397923e-01
1.98800000e+05 8.15404499e-01
1.98900000e+05 8.07916547e-01
1.98900000e+05 8.07923044e-01
1.99000000e+05 8.00405212e-01
1.99000000e+05 8.00411610e-01
1.99100000e+05 7.92864471e-01
1.99100000e+05 7.92870747e-01
1.99200000e+05 7.85294994e-01
1.99200000e+05 7.85301125e-01
1.99300000e+05 7.77697594e-01
1.99300000e+05 7.77703551e-01
1.99400000e+05 7.70073231e-01
1.99400000e+05 7.70078987e-01
1.99500000e+05 7.62423030e-01
1.99500000e+05 7.62428555e-01
1.99600000e+05 7.54748284e-01
1.99600000e+05 7.54753550e-01
1.99700000e+05 7.47050459e-01
1.99700000e+05 7.47055429e-01
1.99800000e+05 7.39331201e-01
1.99800000e+05 7.39335867e-01
1.99900000e+05 7.31592244e-01
1.99900000e+05 7.31593588e-01
2.00000000e+05 7.23838838e-01
2.00000000e+05 7.23849897e-01


==> MixPlotData/opt_T100_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.45000000e+04 3.55271368e-14
3.45000000e+04 5.32907052e-14
3.46000000e+04 -3.87245791e-13
3.46000000e+04 -4.19220214e-13
3.47000000e+04 8.24229573e-13
3.47000000e+04 8.70414851e-13
3.48000000e+04 -1.52766688e-12
3.48000000e+04 -1.62003744e-12
3.49000000e+04 2.97006864e-12
3.49000000e+04 3.16191517e-12
3.50000000e+04 -5.79092330e-12
3.50000000e+04 -6.18172180e-12
3.51000000e+04 1.10169651e-11
3.51000000e+04 1.17452714e-11
3.52000000e+04 -2.09183781e-11
3.52000000e+04 -2.22613039e-11
3.53000000e+04 3.92788024e-11
3.53000000e+04 4.17657020e-11
3.54000000e+04 -7.31930072e-11
3.54000000e+04 -7.77404807e-11
3.55000000e+04 1.35013778e-10
3.55000000e+04 1.43263179e-10
3.56000000e+04 -2.46515697e-10
3.56000000e+04 -2.61302091e-10
3.57000000e+04 4.45410819e-10
3.57000000e+04 4.71629846e-10
3.58000000e+04 -7.96113397e-10
3.58000000e+04 -8.42057091e-10
3.59000000e+04 1.40702383e-09
3.59000000e+04 1.48660462e-09
3.60000000e+04 -2.45811194e-09
3.60000000e+04 -2.59421995e-09
3.61000000e+04 4.24318003e-09
3.61000000e+04 4.47302639e-09
3.62000000e+04 -7.23434468e-09
3.62000000e+04 -7.61731300e-09
3.63000000e+04 1.21769190e-08
3.63000000e+04 1.28062645e-08
3.64000000e+04 -2.02262491e-08
3.64000000e+04 -2.12457110e-08
3.65000000e+04 3.31392798e-08
3.65000000e+04 3.47662947e-08
3.66000000e+04 -5.35336255e-08
3.66000000e+04 -5.60905171e-08
3.67000000e+04 8.52288338e-08
3.67000000e+04 8.91834198e-08
3.68000000e+04 -1.33670341e-07
3.68000000e+04 -1.39687174e-07
3.69000000e+04 2.06403808e-07
3.69000000e+04 2.15405116e-07
3.70000000e+04 -3.13644247e-07
3.70000000e+04 -3.26872836e-07
3.71000000e+04 4.69423366e-07
3.71000000e+04 4.88510402e-07
3.72000000e+04 -6.92356345e-07
3.72000000e+04 -7.19477157e-07
3.73000000e+04 9.97784536e-07
3.73000000e+04 1.03577525e-06
3.74000000e+04 -1.40000457e-06
3.74000000e+04 -1.45121042e-06
3.75000000e+04 2.04385135e-06
3.75000000e+04 2.11070002e-06
3.76000000e+04 -3.01326886e-06
3.76000000e+04 -3.11441324e-06
3.77000000e+04 2.57615705e-06
3.77000000e+04 2.71036288e-06
3.78000000e+04 -3.87941350e-06
3.78000000e+04 -3.88680869e-06
3.79000000e+04 2.56226383e-05
3.79000000e+04 2.60512402e-05
3.80000000e+04 3.71723777e-05
3.80000000e+04 3.60358115e-05
3.81000000e+04 -7.22539156e-05
3.81000000e+04 -7.79552713e-05
3.82000000e+04 -9.97053006e-04
3.82000000e+04 -1.01515983e-03
3.83000000e+04 -3.93804941e-03
3.83000000e+04 -3.97101578e-03
3.84000000e+04 -1.07135903e-02
3.84000000e+04 -1.07561229e-02
3.85000000e+04 -2.20661043e-02
3.85000000e+04 -2.20954823e-02
3.86000000e+04 -3.69991564e-02
3.86000000e+04 -3.69981115e-02
3.87000000e+04 -5.18721242e-02
3.87000000e+04 -5.18363683e-02
3.88000000e+04 -6.34103403e-02
3.88000000e+04 -6.33671781e-02
3.89000000e+04 -6.97744731e-02
3.89000000e+04 -6.97433274e-02
3.90000000e+04 -7.28228246e-02
3.90000000e+04 -7.28172113e-02
3.91000000e+04 -7.41495554e-02
3.91000000e+04 -7.41477495e-02
3.92000000e+04 -7.59134672e-02
3.92000000e+04 -7.59181724e-02
3.93000000e+04 -7.71167132e-02
3.93000000e+04 -7.71100857e-02
3.94000000e+04 -7.90664826e-02
3.94000000e+04 -7.90739858e-02
3.95000000e+04 -7.99105024e-02
3.95000000e+04 -7.99004341e-02
3.96000000e+04 -8.21888332e-02
3.96000000e+04 -8.22027217e-02
3.97000000e+04 -8.25801979e-02
3.97000000e+04 -8.25610194e-02
3.98000000e+04 -8.54805835e-02
3.98000000e+04 -8.55067614e-02
3.99000000e+04 -8.49992084e-02
3.99000000e+04 -8.49631878e-02
4.00000000e+04 -8.93222444e-02
4.00000000e+04 -8.93660035e-02
4.01000000e+04 -9.26641866e-02
4.01000000e+04 -9.26253535e-02
4.02000000e+04 -9.19400141e-02
4.02000000e+04 -9.19686400e-02
4.03000000e+04 -9.38375162e-02
4.03000000e+04 -9.38166415e-02
4.04000000e+04 -9.39310022e-02
4.04000000e+04 -9.39462903e-02
4.05000000e+04 -9.51529920e-02
4.05000000e+04 -9.51420183e-02
4.06000000e+04 -9.55434985e-02
4.06000000e+04 -9.55517636e-02
4.07000000e+04 -9.64139753e-02
4.07000000e+04 -9.64083402e-02
4.08000000e+04 -9.68919809e-02
4.08000000e+04 -9.68960441e-02
4.09000000e+04 -9.75953909e-02
4.09000000e+04 -9.75920545e-02
4.10000000e+04 -9.81358626e-02
4.10000000e+04 -9.81378369e-02
4.11000000e+04 -9.87715497e-02
4.11000000e+04 -9.87706045e-02
4.12000000e+04 -9.92767797e-02
4.12000000e+04 -9.92790708e-02
4.13000000e+04 -9.97531492e-02
4.13000000e+04 -9.97528084e-02
4.14000000e+04 -1.00189170e-01
4.14000000e+04 -1.00186481e-01
4.15000000e+04 -1.00877162e-01
4.15000000e+04 -1.00866704e-01
4.16000000e+04 -1.02174258e-01
4.16000000e+04 -1.02155819e-01
4.17000000e+04 -1.04561850e-01
4.17000000e+04 -1.04535699e-01
4.18000000e+04 -1.08363098e-01
4.18000000e+04 -1.08334830e-01
4.19000000e+04 -1.13643617e-01
4.19000000e+04 -1.13619619e-01
4.20000000e+04 -1.20081979e-01
4.20000000e+04 -1.20068944e-01
4.21000000e+04 -1.27063069e-01
4.21000000e+04 -1.27063937e-01
4.22000000e+04 -1.33836491e-01
4.22000000e+04 -1.33850359e-01
4.23000000e+04 -1.39750971e-01
4.23000000e+04 -1.39773145e-01
4.24000000e+04 -1.44409758e-01
4.24000000e+04 -1.44434343e-01
4.25000000e+04 -1.47730568e-01
4.25000000e+04 -1.47752377e-01
4.26000000e+04 -1.49884703e-01
4.26000000e+04 -1.49900877e-01
4.27000000e+04 -1.51181093e-01
4.27000000e+04 -1.51191121e-01
4.28000000e+04 -1.51943657e-01
4.28000000e+04 -1.51948736e-01
4.29000000e+04 -1.52432035e-01
4.29000000e+04 -1.52433955e-01
4.30000000e+04 -1.52812378e-01
4.30000000e+04 -1.52812752e-01
4.31000000e+04 -1.53168871e-01
4.31000000e+04 -1.53168734e-01
4.32000000e+04 -1.53531814e-01
4.32000000e+04 -1.53531654e-01
4.33000000e+04 -1.53905421e-01
4.33000000e+04 -1.53905367e-01
4.34000000e+04 -1.54285787e-01
4.34000000e+04 -1.54285815e-01
4.35000000e+04 -1.54669177e-01
4.35000000e+04 -1.54669237e-01
4.36000000e+04 -1.55053879e-01
4.36000000e+04 -1.55053942e-01
4.37000000e+04 -1.55439605e-01
4.37000000e+04 -1.55439663e-01
4.38000000e+04 -1.55826538e-01
4.38000000e+04 -1.55826592e-01
4.39000000e+04 -1.56214858e-01
4.39000000e+04 -1.56214912e-01
4.40000000e+04 -1.56604633e-01
4.40000000e+04 -1.56604687e-01
4.41000000e+04 -1.56995868e-01
4.41000000e+04 -1.56995924e-01
4.42000000e+04 -1.57388558e-01
4.42000000e+04 -1.57388614e-01
4.43000000e+04 -1.57782704e-01
4.43000000e+04 -1.57782760e-01
4.44000000e+04 -1.58178312e-01
4.44000000e+04 -1.58178368e-01
4.45000000e+04 -1.58575391e-01
4.45000000e+04 -1.58575447e-01
4.46000000e+04 -1.58973948e-01
4.46000000e+04 -1.58974005e-01
4.47000000e+04 -1.59373992e-01
4.47000000e+04 -1.59374050e-01
4.48000000e+04 -1.59775530e-01
4.48000000e+04 -1.59775588e-01
4.49000000e+04 -1.60178570e-01
4.49000000e+04 -1.60178628e-01
4.50000000e+04 -1.60583118e-01
4.50000000e+04 -1.60583177e-01
4.51000000e+04 -1.60989184e-01
4.51000000e+04 -1.60989243e-01
4.52000000e+04 -1.61396774e-01
4.52000000e+04 -1.61396834e-01
4.53000000e+04 -1.61805897e-01
4.53000000e+04 -1.61805957e-01
4.54000000e+04 -1.62216560e-01
4.54000000e+04 -1.62216620e-01
4.55000000e+04 -1.62628771e-01
4.55000000e+04 -1.62628832e-01
4.56000000e+04 -1.63042539e-01
4.56000000e+04 -1.63042600e-01
4.57000000e+04 -1.63457871e-01
4.57000000e+04 -1.63457933e-01
4.58000000e+04 -1.63874775e-01
4.58000000e+04 -1.63874837e-01
4.59000000e+04 -1.64293260e-01
4.59000000e+04 -1.64293322e-01
4.60000000e+04 -1.64713333e-01
4.60000000e+04 -1.64713396e-01
4.61000000e+04 -1.65135003e-01
4.61000000e+04 -1.65135067e-01
4.62000000e+04 -1.65558279e-01
4.62000000e+04 -1.65558343e-01
4.63000000e+04 -1.65983168e-01
4.63000000e+04 -1.65983232e-01
4.64000000e+04 -1.66409679e-01
4.64000000e+04 -1.66409743e-01
4.65000000e+04 -1.66837820e-01
4.65000000e+04 -1.66837885e-01
4.66000000e+04 -1.67267600e-01
4.66000000e+04 -1.67267666e-01
4.67000000e+04 -1.67699028e-01
4.67000000e+04 -1.67699094e-01
4.68000000e+04 -1.68132111e-01
4.68000000e+04 -1.68132178e-01
4.69000000e+04 -1.68566860e-01
4.69000000e+04 -1.68566927e-01
4.70000000e+04 -1.69003282e-01
4.70000000e+04 -1.69003349e-01
4.71000000e+04 -1.69441386e-01
4.71000000e+04 -1.69441454e-01
4.72000000e+04 -1.69881181e-01
4.72000000e+04 -1.69881250e-01
4.73000000e+04 -1.70322677e-01
4.73000000e+04 -1.70322746e-01
4.74000000e+04 -1.70765881e-01
4.74000000e+04 -1.70765950e-01
4.75000000e+04 -1.71210803e-01
4.75000000e+04 -1.71210873e-01
4.76000000e+04 -1.71657453e-01
4.76000000e+04 -1.71657523e-01
4.77000000e+04 -1.72105839e-01
4.77000000e+04 -1.72105910e-01
4.78000000e+04 -1.72555970e-01
4.78000000e+04 -1.72556041e-01
4.79000000e+04 -1.73007856e-01
4.79000000e+04 -1.73007928e-01
4.80000000e+04 -1.73461506e-01
4.80000000e+04 -1.73461578e-01
4.81000000e+04 -1.73916929e-01
4.81000000e+04 -1.73917002e-01
4.82000000e+04 -1.74374136e-01
4.82000000e+04 -1.74374209e-01
4.83000000e+04 -1.74833134e-01
4.83000000e+04 -1.74833208e-01
4.84000000e+04 -1.75293935e-01
4.84000000e+04 -1.75294010e-01
4.85000000e+04 -1.75756548e-01
4.85000000e+04 -1.75756623e-01
4.86000000e+04 -1.76220982e-01
4.86000000e+04 -1.76221057e-01
4.87000000e+04 -1.76687247e-01
4.87000000e+04 -1.76687323e-01
4.88000000e+04 -1.77155353e-01
4.88000000e+04 -1.77155430e-01
4.89000000e+04 -1.77625310e-01
4.89000000e+04 -1.77625387e-01
4.90000000e+04 -1.78097128e-01
4.90000000e+04 -1.78097206e-01
4.91000000e+04 -1.78570817e-01
4.91000000e+04 -1.78570895e-01
4.92000000e+04 -1.79046387e-01
4.92000000e+04 -1.79046466e-01
4.93000000e+04 -1.79523848e-01
4.93000000e+04 -1.79523927e-01
4.94000000e+04 -1.80003210e-01
4.94000000e+04 -1.80003290e-01
4.95000000e+04 -1.80484485e-01
4.95000000e+04 -1.80484566e-01
4.96000000e+04 -1.80967682e-01
4.96000000e+04 -1.80967763e-01
4.97000000e+04 -1.81452811e-01
4.97000000e+04 -1.81452893e-01
4.98000000e+04 -1.81939883e-01
4.98000000e+04 -1.81939966e-01
4.99000000e+04 -1.82428910e-01
4.99000000e+04 -1.82428993e-01
5.00000000e+04 -1.82919901e-01
5.00000000e+04 -1.82919984e-01
5.01000000e+04 -1.83412867e-01
5.01000000e+04 -1.83412951e-01
5.02000000e+04 -1.83907819e-01
5.02000000e+04 -1.83907904e-01
5.03000000e+04 -1.84404768e-01
5.03000000e+04 -1.84404854e-01
5.04000000e+04 -1.84903725e-01
5.04000000e+04 -1.84903811e-01
5.05000000e+04 -1.85404701e-01
5.05000000e+04 -1.85404788e-01
5.06000000e+04 -1.85907707e-01
5.06000000e+04 -1.85907795e-01
5.07000000e+04 -1.86412755e-01
5.07000000e+04 -1.86412843e-01
5.08000000e+04 -1.86919855e-01
5.08000000e+04 -1.86919944e-01
5.09000000e+04 -1.87429019e-01
5.09000000e+04 -1.87429109e-01
5.10000000e+04 -1.87940259e-01
5.10000000e+04 -1.87940349e-01
5.11000000e+04 -1.88453585e-01
5.11000000e+04 -1.88453676e-01
5.12000000e+04 -1.88969010e-01
5.12000000e+04 -1.88969102e-01
5.13000000e+04 -1.89486546e-01
5.13000000e+04 -1.89486638e-01
5.14000000e+04 -1.90006203e-01
5.14000000e+04 -1.90006296e-01
5.15000000e+04 -1.90527994e-01
5.15000000e+04 -1.90528087e-01
5.16000000e+04 -1.91051931e-01
5.16000000e+04 -1.91052025e-01
5.17000000e+04 -1.91578025e-01
5.17000000e+04 -1.91578120e-01
5.18000000e+04 -1.92106290e-01
5.18000000e+04 -1.92106385e-01
5.19000000e+04 -1.92636736e-01
5.19000000e+04 -1.92636832e-01
5.20000000e+04 -1.93169377e-01
5.20000000e+04 -1.93169474e-01
5.21000000e+04 -1.93704224e-01
5.21000000e+04 -1.93704322e-01
5.22000000e+04 -1.94241291e-01
5.22000000e+04 -1.94241389e-01
5.23000000e+04 -1.94780589e-01
5.23000000e+04 -1.94780688e-01
5.24000000e+04 -1.95322131e-01
5.24000000e+04 -1.95322231e-01
5.25000000e+04 -1.95865930e-01
5.25000000e+04 -1.95866031e-01
5.26000000e+04 -1.96411999e-01
5.26000000e+04 -1.96412101e-01
5.27000000e+04 -1.96960351e-01
5.27000000e+04 -1.96960453e-01
5.28000000e+04 -1.97510998e-01
5.28000000e+04 -1.97511101e-01
5.29000000e+04 -1.98063954e-01
5.29000000e+04 -1.98064057e-01
5.30000000e+04 -1.98619232e-01
5.30000000e+04 -1.98619336e-01
5.31000000e+04 -1.99176844e-01
5.31000000e+04 -1.99176949e-01
5.32000000e+04 -1.99736806e-01
5.32000000e+04 -1.99736911e-01
5.33000000e+04 -2.00299129e-01
5.33000000e+04 -2.00299235e-01
5.34000000e+04 -2.00863827e-01
5.34000000e+04 -2.00863934e-01
5.35000000e+04 -2.01430914e-01
5.35000000e+04 -2.01431023e-01
5.36000000e+04 -2.02000405e-01
5.36000000e+04 -2.02000514e-01
5.37000000e+04 -2.02572312e-01
5.37000000e+04 -2.02572421e-01
5.38000000e+04 -2.03146649e-01
5.38000000e+04 -2.03146760e-01
5.39000000e+04 -2.03723431e-01
5.39000000e+04 -2.03723543e-01
5.40000000e+04 -2.04302672e-01
5.40000000e+04 -2.04302784e-01
5.41000000e+04 -2.04884386e-01
5.41000000e+04 -2.04884499e-01
5.42000000e+04 -2.05468587e-01
5.42000000e+04 -2.05468701e-01
5.43000000e+04 -2.06055290e-01
5.43000000e+04 -2.06055405e-01
5.44000000e+04 -2.06644509e-01
5.44000000e+04 -2.06644625e-01
5.45000000e+04 -2.07236259e-01
5.45000000e+04 -2.07236376e-01
5.46000000e+04 -2.07830555e-01
5.46000000e+04 -2.07830672e-01
5.47000000e+04 -2.08427411e-01
5.47000000e+04 -2.08427530e-01
5.48000000e+04 -2.09026843e-01
5.48000000e+04 -2.09026963e-01
5.49000000e+04 -2.09628866e-01
5.49000000e+04 -2.09628986e-01
5.50000000e+04 -2.10233495e-01
5.50000000e+04 -2.10233616e-01
5.51000000e+04 -2.10840745e-01
5.51000000e+04 -2.10840867e-01
5.52000000e+04 -2.11450631e-01
5.52000000e+04 -2.11450754e-01
5.53000000e+04 -2.12063170e-01
5.53000000e+04 -2.12063294e-01
5.54000000e+04 -2.12678376e-01
5.54000000e+04 -2.12678501e-01
5.55000000e+04 -2.13296266e-01
5.55000000e+04 -2.13296392e-01
5.56000000e+04 -2.13916856e-01
5.56000000e+04 -2.13916982e-01
5.57000000e+04 -2.14540160e-01
5.57000000e+04 -2.14540288e-01
5.58000000e+04 -2.15166197e-01
5.58000000e+04 -2.15166326e-01
5.59000000e+04 -2.15794981e-01
5.59000000e+04 -2.15795111e-01
5.60000000e+04 -2.16426530e-01
5.60000000e+04 -2.16426660e-01
5.61000000e+04 -2.17060859e-01
5.61000000e+04 -2.17060990e-01
5.62000000e+04 -2.17697985e-01
5.62000000e+04 -2.17698118e-01
5.63000000e+04 -2.18337925e-01
5.63000000e+04 -2.18338059e-01
5.64000000e+04 -2.18980696e-01
5.64000000e+04 -2.18980831e-01
5.65000000e+04 -2.19626315e-01
5.65000000e+04 -2.19626451e-01
5.66000000e+04 -2.20274799e-01
5.66000000e+04 -2.20274936e-01
5.67000000e+04 -2.20926165e-01
5.67000000e+04 -2.20926303e-01
5.68000000e+04 -2.21580430e-01
5.68000000e+04 -2.21580569e-01
5.69000000e+04 -2.22237613e-01
5.69000000e+04 -2.22237753e-01
5.70000000e+04 -2.22897729e-01
5.70000000e+04 -2.22897871e-01
5.71000000e+04 -2.23560799e-01
5.71000000e+04 -2.23560941e-01
5.72000000e+04 -2.24226838e-01
5.72000000e+04 -2.24226982e-01
5.73000000e+04 -2.24895866e-01
5.73000000e+04 -2.24896010e-01
5.74000000e+04 -2.25567900e-01
5.74000000e+04 -2.25568046e-01
5.75000000e+04 -2.26242959e-01
5.75000000e+04 -2.26243106e-01
5.76000000e+04 -2.26921061e-01
5.76000000e+04 -2.26921209e-01
5.77000000e+04 -2.27602225e-01
5.77000000e+04 -2.27602374e-01
5.78000000e+04 -2.28286469e-01
5.78000000e+04 -2.28286619e-01
5.79000000e+04 -2.28973812e-01
5.79000000e+04 -2.28973964e-01
5.80000000e+04 -2.29664274e-01
5.80000000e+04 -2.29664427e-01
5.81000000e+04 -2.30357873e-01
5.81000000e+04 -2.30358027e-01
5.82000000e+04 -2.31054629e-01
5.82000000e+04 -2.31054784e-01
5.83000000e+04 -2.31754561e-01
5.83000000e+04 -2.31754717e-01
5.84000000e+04 -2.32457689e-01
5.84000000e+04 -2.32457846e-01
5.85000000e+04 -2.33164032e-01
5.85000000e+04 -2.33164191e-01
5.86000000e+04 -2.33873611e-01
5.86000000e+04 -2.33873770e-01
5.87000000e+04 -2.34586445e-01
5.87000000e+04 -2.34586606e-01
5.88000000e+04 -2.35302554e-01
5.88000000e+04 -2.35302717e-01
5.89000000e+04 -2.36021960e-01
5.89000000e+04 -2.36022123e-01
5.90000000e+04 -2.36744682e-01
5.90000000e+04 -2.36744847e-01
5.91000000e+04 -2.37470741e-01
5.91000000e+04 -2.37470907e-01
5.92000000e+04 -2.38200158e-01
5.92000000e+04 -2.38200325e-01
5.93000000e+04 -2.38932953e-01
5.93000000e+04 -2.38933122e-01
5.94000000e+04 -2.39669149e-01
5.94000000e+04 -2.39669320e-01
5.95000000e+04 -2.40408767e-01
5.95000000e+04 -2.40408938e-01
5.96000000e+04 -2.41151827e-01
5.96000000e+04 -2.41152000e-01
5.97000000e+04 -2.41898352e-01
5.97000000e+04 -2.41898526e-01
5.98000000e+04 -2.42648363e-01
5.98000000e+04 -2.42648538e-01
5.99000000e+04 -2.43401882e-01
5.99000000e+04 -2.43402059e-01
6.00000000e+04 -2.44158932e-01
6.00000000e+04 -2.44159110e-01
6.01000000e+04 -2.44919534e-01
6.01000000e+04 -2.44919714e-01
6.02000000e+04 -2.45683712e-01
6.02000000e+04 -2.45683894e-01
6.03000000e+04 -2.46451488e-01
6.03000000e+04 -2.46451671e-01
6.04000000e+04 -2.47222884e-01
6.04000000e+04 -2.47223069e-01
6.05000000e+04 -2.47997925e-01
6.05000000e+04 -2.47998111e-01
6.06000000e+04 -2.48776632e-01
6.06000000e+04 -2.48776820e-01
6.07000000e+04 -2.49559030e-01
6.07000000e+04 -2.49559219e-01
6.08000000e+04 -2.50345142e-01
6.08000000e+04 -2.50345333e-01
6.09000000e+04 -2.51134992e-01
6.09000000e+04 -2.51135184e-01
6.10000000e+04 -2.51928604e-01
6.10000000e+04 -2.51928798e-01
6.11000000e+04 -2.52726002e-01
6.11000000e+04 -2.52726197e-01
6.12000000e+04 -2.53527209e-01
6.12000000e+04 -2.53527406e-01
6.13000000e+04 -2.54332252e-01
6.13000000e+04 -2.54332450e-01
6.14000000e+04 -2.55141154e-01
6.14000000e+04 -2.55141354e-01
6.15000000e+04 -2.55953941e-01
6.15000000e+04 -2.55954143e-01
6.16000000e+04 -2.56770637e-01
6.16000000e+04 -2.56770840e-01
6.17000000e+04 -2.57591269e-01
6.17000000e+04 -2.57591473e-01
6.18000000e+04 -2.58415860e-01
6.18000000e+04 -2.58416067e-01
6.19000000e+04 -2.59244438e-01
6.19000000e+04 -2.59244646e-01
6.20000000e+04 -2.60077028e-01
6.20000000e+04 -2.60077238e-01
6.21000000e+04 -2.60913656e-01
6.21000000e+04 -2.60913868e-01
6.22000000e+04 -2.61754349e-01
6.22000000e+04 -2.61754562e-01
6.23000000e+04 -2.62599133e-01
6.23000000e+04 -2.62599348e-01
6.24000000e+04 -2.63448035e-01
6.24000000e+04 -2.63448251e-01
6.25000000e+04 -2.64301081e-01
6.25000000e+04 -2.64301300e-01
6.26000000e+04 -2.65158300e-01
6.26000000e+04 -2.65158521e-01
6.27000000e+04 -2.66019719e-01
6.27000000e+04 -2.66019941e-01
6.28000000e+04 -2.66885365e-01
6.28000000e+04 -2.66885589e-01
6.29000000e+04 -2.67755266e-01
6.29000000e+04 -2.67755492e-01
6.30000000e+04 -2.68629450e-01
6.30000000e+04 -2.68629678e-01
6.31000000e+04 -2.69507946e-01
6.31000000e+04 -2.69508176e-01
6.32000000e+04 -2.70390782e-01
6.32000000e+04 -2.70391013e-01
6.33000000e+04 -2.71277987e-01
6.33000000e+04 -2.71278220e-01
6.34000000e+04 -2.72169590e-01
6.34000000e+04 -2.72169825e-01
6.35000000e+04 -2.73065620e-01
6.35000000e+04 -2.73065857e-01
6.36000000e+04 -2.73966107e-01
6.36000000e+04 -2.73966346e-01
6.37000000e+04 -2.74871080e-01
6.37000000e+04 -2.74871321e-01
6.38000000e+04 -2.75780570e-01
6.38000000e+04 -2.75780813e-01
6.39000000e+04 -2.76694607e-01
6.39000000e+04 -2.76694852e-01
6.40000000e+04 -2.77613220e-01
6.40000000e+04 -2.77613468e-01
6.41000000e+04 -2.78536442e-01
6.41000000e+04 -2.78536691e-01
6.42000000e+04 -2.79464303e-01
6.42000000e+04 -2.79464554e-01
6.43000000e+04 -2.80396834e-01
6.43000000e+04 -2.80397087e-01
6.44000000e+04 -2.81334066e-01
6.44000000e+04 -2.81334322e-01
6.45000000e+04 -2.82276032e-01
6.45000000e+04 -2.82276290e-01
6.46000000e+04 -2.83222764e-01
6.46000000e+04 -2.83223024e-01
6.47000000e+04 -2.84174293e-01
6.47000000e+04 -2.84174555e-01
6.48000000e+04 -2.85130653e-01
6.48000000e+04 -2.85130917e-01
6.49000000e+04 -2.86091875e-01
6.49000000e+04 -2.86092142e-01
6.50000000e+04 -2.87057995e-01
6.50000000e+04 -2.87058263e-01
6.51000000e+04 -2.88029043e-01
6.51000000e+04 -2.88029314e-01
6.52000000e+04 -2.89005055e-01
6.52000000e+04 -2.89005329e-01
6.53000000e+04 -2.89986064e-01
6.53000000e+04 -2.89986340e-01
6.54000000e+04 -2.90972105e-01
6.54000000e+04 -2.90972383e-01
6.55000000e+04 -2.91963212e-01
6.55000000e+04 -2.91963492e-01
6.56000000e+04 -2.92959419e-01
6.56000000e+04 -2.92959702e-01
6.57000000e+04 -2.93960762e-01
6.57000000e+04 -2.93961047e-01
6.58000000e+04 -2.94967277e-01
6.58000000e+04 -2.94967564e-01
6.59000000e+04 -2.95978998e-01
6.59000000e+04 -2.95979288e-01
6.60000000e+04 -2.96995962e-01
6.60000000e+04 -2.96996255e-01
6.61000000e+04 -2.98018205e-01
6.61000000e+04 -2.98018500e-01
6.62000000e+04 -2.99045764e-01
6.62000000e+04 -2.99046062e-01
6.63000000e+04 -3.00078676e-01
6.63000000e+04 -3.00078976e-01
6.64000000e+04 -3.01116977e-01
6.64000000e+04 -3.01117280e-01
6.65000000e+04 -3.02160706e-01
6.65000000e+04 -3.02161012e-01
6.66000000e+04 -3.03209900e-01
6.66000000e+04 -3.03210208e-01
6.67000000e+04 -3.04264598e-01
6.67000000e+04 -3.04264908e-01
6.68000000e+04 -3.05324837e-01
6.68000000e+04 -3.05325150e-01
6.69000000e+04 -3.06390656e-01
6.69000000e+04 -3.06390972e-01
6.70000000e+04 -3.07462096e-01
6.70000000e+04 -3.07462414e-01
6.71000000e+04 -3.08539195e-01
6.71000000e+04 -3.08539516e-01
6.72000000e+04 -3.09621992e-01
6.72000000e+04 -3.09622316e-01
6.73000000e+04 -3.10710529e-01
6.73000000e+04 -3.10710856e-01
6.74000000e+04 -3.11804846e-01
6.74000000e+04 -3.11805175e-01
6.75000000e+04 -3.12904983e-01
6.75000000e+04 -3.12905315e-01
6.76000000e+04 -3.14010981e-01
6.76000000e+04 -3.14011317e-01
6.77000000e+04 -3.15122883e-01
6.77000000e+04 -3.15123222e-01
6.78000000e+04 -3.16240730e-01
6.78000000e+04 -3.16241072e-01
6.79000000e+04 -3.17364565e-01
6.79000000e+04 -3.17364909e-01
6.80000000e+04 -3.18494429e-01
6.80000000e+04 -3.18494776e-01
6.81000000e+04 -3.19630366e-01
6.81000000e+04 -3.19630716e-01
6.82000000e+04 -3.20772420e-01
6.82000000e+04 -3.20772773e-01
6.83000000e+04 -3.21920633e-01
6.83000000e+04 -3.21920990e-01
6.84000000e+04 -3.23075051e-01
6.84000000e+04 -3.23075410e-01
6.85000000e+04 -3.24235717e-01
6.85000000e+04 -3.24236080e-01
6.86000000e+04 -3.25402676e-01
6.86000000e+04 -3.25403042e-01
6.87000000e+04 -3.26575975e-01
6.87000000e+04 -3.26576344e-01
6.88000000e+04 -3.27755657e-01
6.88000000e+04 -3.27756030e-01
6.89000000e+04 -3.28941770e-01
6.89000000e+04 -3.28942146e-01
6.90000000e+04 -3.30134360e-01
6.90000000e+04 -3.30134739e-01
6.91000000e+04 -3.31333474e-01
6.91000000e+04 -3.31333856e-01
6.92000000e+04 -3.32539158e-01
6.92000000e+04 -3.32539544e-01
6.93000000e+04 -3.33751461e-01
6.93000000e+04 -3.33751850e-01
6.94000000e+04 -3.34970430e-01
6.94000000e+04 -3.34970823e-01
6.95000000e+04 -3.36196115e-01
6.95000000e+04 -3.36196511e-01
6.96000000e+04 -3.37428564e-01
6.96000000e+04 -3.37428963e-01
6.97000000e+04 -3.38667826e-01
6.97000000e+04 -3.38668229e-01
6.98000000e+04 -3.39913951e-01
6.98000000e+04 -3.39914357e-01
6.99000000e+04 -3.41166989e-01
6.99000000e+04 -3.41167400e-01
7.00000000e+04 -3.42426992e-01
7.00000000e+04 -3.42427406e-01
7.01000000e+04 -3.43694010e-01
7.01000000e+04 -3.43694427e-01
7.02000000e+04 -3.44968094e-01
7.02000000e+04 -3.44968515e-01
7.03000000e+04 -3.46249297e-01
7.03000000e+04 -3.46249722e-01
7.04000000e+04 -3.47537670e-01
7.04000000e+04 -3.47538099e-01
7.05000000e+04 -3.48833268e-01
7.05000000e+04 -3.48833701e-01
7.06000000e+04 -3.50136144e-01
7.06000000e+04 -3.50136580e-01
7.07000000e+04 -3.51446350e-01
7.07000000e+04 -3.51446790e-01
7.08000000e+04 -3.52763942e-01
7.08000000e+04 -3.52764386e-01
7.09000000e+04 -3.54088974e-01
7.09000000e+04 -3.54089422e-01
7.10000000e+04 -3.55421502e-01
7.10000000e+04 -3.55421954e-01
7.11000000e+04 -3.56761581e-01
7.11000000e+04 -3.56762037e-01
7.12000000e+04 -3.58109267e-01
7.12000000e+04 -3.58109728e-01
7.13000000e+04 -3.59464618e-01
7.13000000e+04 -3.59465083e-01
7.14000000e+04 -3.60827691e-01
7.14000000e+04 -3.60828160e-01
7.15000000e+04 -3.62198543e-01
7.15000000e+04 -3.62199016e-01
7.16000000e+04 -3.63577232e-01
7.16000000e+04 -3.63577710e-01
7.17000000e+04 -3.64963818e-01
7.17000000e+04 -3.64964300e-01
7.18000000e+04 -3.66358360e-01
7.18000000e+04 -3.66358846e-01
7.19000000e+04 -3.67760917e-01
7.19000000e+04 -3.67761408e-01
7.20000000e+04 -3.69171551e-01
7.20000000e+04 -3.69172045e-01
7.21000000e+04 -3.70590321e-01
7.21000000e+04 -3.70590820e-01
7.22000000e+04 -3.72017289e-01
7.22000000e+04 -3.72017793e-01
7.23000000e+04 -3.73452518e-01
7.23000000e+04 -3.73453026e-01
7.24000000e+04 -3.74896069e-01
7.24000000e+04 -3.74896582e-01
7.25000000e+04 -3.76348007e-01
7.25000000e+04 -3.76348525e-01
7.26000000e+04 -3.77808394e-01
7.26000000e+04 -3.77808916e-01
7.27000000e+04 -3.79277295e-01
7.27000000e+04 -3.79277822e-01
7.28000000e+04 -3.80754775e-01
7.28000000e+04 -3.80755307e-01
7.29000000e+04 -3.82240898e-01
7.29000000e+04 -3.82241435e-01
7.30000000e+04 -3.83735732e-01
7.30000000e+04 -3.83736274e-01
7.31000000e+04 -3.85239342e-01
7.31000000e+04 -3.85239889e-01
7.32000000e+04 -3.86751796e-01
7.32000000e+04 -3.86752348e-01
7.33000000e+04 -3.88273162e-01
7.33000000e+04 -3.88273719e-01
7.34000000e+04 -3.89803507e-01
7.34000000e+04 -3.89804069e-01
7.35000000e+04 -3.91342901e-01
7.35000000e+04 -3.91343468e-01
7.36000000e+04 -3.92891414e-01
7.36000000e+04 -3.92891986e-01
7.37000000e+04 -3.94449115e-01
7.37000000e+04 -3.94449692e-01
7.38000000e+04 -3.96016075e-01
7.38000000e+04 -3.96016658e-01
7.39000000e+04 -3.97592367e-01
7.39000000e+04 -3.97592955e-01
7.40000000e+04 -3.99178061e-01
7.40000000e+04 -3.99178655e-01
7.41000000e+04 -4.00773231e-01
7.41000000e+04 -4.00773830e-01
7.42000000e+04 -4.02377951e-01
7.42000000e+04 -4.02378555e-01
7.43000000e+04 -4.03992293e-01
7.43000000e+04 -4.03992903e-01
7.44000000e+04 -4.05616334e-01
7.44000000e+04 -4.05616950e-01
7.45000000e+04 -4.07250148e-01
7.45000000e+04 -4.07250769e-01
7.46000000e+04 -4.08893811e-01
7.46000000e+04 -4.08894438e-01
7.47000000e+04 -4.10547401e-01
7.47000000e+04 -4.10548034e-01
7.48000000e+04 -4.12210994e-01
7.48000000e+04 -4.12211633e-01
7.49000000e+04 -4.13884669e-01
7.49000000e+04 -4.13885314e-01
7.50000000e+04 -4.15568505e-01
7.50000000e+04 -4.15569156e-01
7.51000000e+04 -4.17262581e-01
7.51000000e+04 -4.17263238e-01
7.52000000e+04 -4.18966978e-01
7.52000000e+04 -4.18967641e-01
7.53000000e+04 -4.20681776e-01
7.53000000e+04 -4.20682445e-01
7.54000000e+04 -4.22407057e-01
7.54000000e+04 -4.22407732e-01
7.55000000e+04 -4.24142903e-01
7.55000000e+04 -4.24143585e-01
7.56000000e+04 -4.25889399e-01
7.56000000e+04 -4.25890087e-01
7.57000000e+04 -4.27646627e-01
7.57000000e+04 -4.27647322e-01
7.58000000e+04 -4.29414673e-01
7.58000000e+04 -4.29415374e-01
7.59000000e+04 -4.31193621e-01
7.59000000e+04 -4.31194329e-01
7.60000000e+04 -4.32983559e-01
7.60000000e+04 -4.32984273e-01
7.61000000e+04 -4.34784572e-01
7.61000000e+04 -4.34785293e-01
7.62000000e+04 -4.36596750e-01
7.62000000e+04 -4.36597477e-01
7.63000000e+04 -4.38420179e-01
7.63000000e+04 -4.38420914e-01
7.64000000e+04 -4.40254951e-01
7.64000000e+04 -4.40255692e-01
7.65000000e+04 -4.42101154e-01
7.65000000e+04 -4.42101902e-01
7.66000000e+04 -4.43958880e-01
7.66000000e+04 -4.43959635e-01
7.67000000e+04 -4.45828220e-01
7.67000000e+04 -4.45828982e-01
7.68000000e+04 -4.47709267e-01
7.68000000e+04 -4.47710037e-01
7.69000000e+04 -4.49602115e-01
7.69000000e+04 -4.49602892e-01
7.70000000e+04 -4.51506857e-01
7.70000000e+04 -4.51507641e-01
7.71000000e+04 -4.53423589e-01
7.71000000e+04 -4.53424381e-01
7.72000000e+04 -4.55352407e-01
7.72000000e+04 -4.55353206e-01
7.73000000e+04 -4.57293407e-01
7.73000000e+04 -4.57294214e-01
7.74000000e+04 -4.59246687e-01
7.74000000e+04 -4.59247501e-01
7.75000000e+04 -4.61212346e-01
7.75000000e+04 -4.61213167e-01
7.76000000e+04 -4.63190482e-01
7.76000000e+04 -4.63191312e-01
7.77000000e+04 -4.65181197e-01
7.77000000e+04 -4.65182034e-01
7.78000000e+04 -4.67184590e-01
7.78000000e+04 -4.67185436e-01
7.79000000e+04 -4.69200765e-01
7.79000000e+04 -4.69201618e-01
7.80000000e+04 -4.71229824e-01
7.80000000e+04 -4.71230686e-01
7.81000000e+04 -4.73271872e-01
7.81000000e+04 -4.73272741e-01
7.82000000e+04 -4.75327011e-01
7.82000000e+04 -4.75327889e-01
7.83000000e+04 -4.77395350e-01
7.83000000e+04 -4.77396236e-01
7.84000000e+04 -4.79476993e-01
7.84000000e+04 -4.79477887e-01
7.85000000e+04 -4.81572049e-01
7.85000000e+04 -4.81572952e-01
7.86000000e+04 -4.83680626e-01
7.86000000e+04 -4.83681537e-01
7.87000000e+04 -4.85802833e-01
7.87000000e+04 -4.85803753e-01
7.88000000e+04 -4.87938781e-01
7.88000000e+04 -4.87939710e-01
7.89000000e+04 -4.90088582e-01
7.89000000e+04 -4.90089519e-01
7.90000000e+04 -4.92252346e-01
7.90000000e+04 -4.92253293e-01
7.91000000e+04 -4.94430189e-01
7.91000000e+04 -4.94431144e-01
7.92000000e+04 -4.96622224e-01
7.92000000e+04 -4.96623188e-01
7.93000000e+04 -4.98828566e-01
7.93000000e+04 -4.98829539e-01
7.94000000e+04 -5.01049331e-01
7.94000000e+04 -5.01050314e-01
7.95000000e+04 -5.03284638e-01
7.95000000e+04 -5.03285630e-01
7.96000000e+04 -5.05534603e-01
7.96000000e+04 -5.05535605e-01
7.97000000e+04 -5.07799347e-01
7.97000000e+04 -5.07800358e-01
7.98000000e+04 -5.10078989e-01
7.98000000e+04 -5.10080010e-01
7.99000000e+04 -5.12373652e-01
7.99000000e+04 -5.12374682e-01
8.00000000e+04 -5.14683457e-01
8.00000000e+04 -5.14684497e-01
8.01000000e+04 -5.17008527e-01
8.01000000e+04 -5.17009577e-01
8.02000000e+04 -5.19348988e-01
8.02000000e+04 -5.19350048e-01
8.03000000e+04 -5.21704964e-01
8.03000000e+04 -5.21706035e-01
8.04000000e+04 -5.24076583e-01
8.04000000e+04 -5.24077664e-01
8.05000000e+04 -5.26463972e-01
8.05000000e+04 -5.26465063e-01
8.06000000e+04 -5.28867259e-01
8.06000000e+04 -5.28868360e-01
8.07000000e+04 -5.31286575e-01
8.07000000e+04 -5.31287686e-01
8.08000000e+04 -5.33722049e-01
8.08000000e+04 -5.33723172e-01
8.09000000e+04 -5.36173815e-01
8.09000000e+04 -5.36174948e-01
8.10000000e+04 -5.38642005e-01
8.10000000e+04 -5.38643149e-01
8.11000000e+04 -5.41126753e-01
8.11000000e+04 -5.41127908e-01
8.12000000e+04 -5.43628195e-01
8.12000000e+04 -5.43629360e-01
8.13000000e+04 -5.46146466e-01
8.13000000e+04 -5.46147643e-01
8.14000000e+04 -5.48681705e-01
8.14000000e+04 -5.48682892e-01
8.15000000e+04 -5.51234049e-01
8.15000000e+04 -5.51235248e-01
8.16000000e+04 -5.53803639e-01
8.16000000e+04 -5.53804849e-01
8.17000000e+04 -5.56390614e-01
8.17000000e+04 -5.56391836e-01
8.18000000e+04 -5.58995118e-01
8.18000000e+04 -5.58996351e-01
8.19000000e+04 -5.61617292e-01
8.19000000e+04 -5.61618537e-01
8.20000000e+04 -5.64257282e-01
8.20000000e+04 -5.64258539e-01
8.21000000e+04 -5.66915232e-01
8.21000000e+04 -5.66916501e-01
8.22000000e+04 -5.69591290e-01
8.22000000e+04 -5.69592570e-01
8.23000000e+04 -5.72285601e-01
8.23000000e+04 -5.72286894e-01
8.24000000e+04 -5.74998316e-01
8.24000000e+04 -5.74999620e-01
8.25000000e+04 -5.77729583e-01
8.25000000e+04 -5.77730900e-01
8.26000000e+04 -5.80479555e-01
8.26000000e+04 -5.80480884e-01
8.27000000e+04 -5.83248382e-01
8.27000000e+04 -5.83249724e-01
8.28000000e+04 -5.86036219e-01
8.28000000e+04 -5.86037574e-01
8.29000000e+04 -5.88843220e-01
8.29000000e+04 -5.88844587e-01
8.30000000e+04 -5.91669539e-01
8.30000000e+04 -5.91670920e-01
8.31000000e+04 -5.94515335e-01
8.31000000e+04 -5.94516729e-01
8.32000000e+04 -5.97380765e-01
8.32000000e+04 -5.97382171e-01
8.33000000e+04 -6.00265988e-01
8.33000000e+04 -6.00267407e-01
8.34000000e+04 -6.03171163e-01
8.34000000e+04 -6.03172596e-01
8.35000000e+04 -6.06096453e-01
8.35000000e+04 -6.06097899e-01
8.36000000e+04 -6.09042020e-01
8.36000000e+04 -6.09043479e-01
8.37000000e+04 -6.12008027e-01
8.37000000e+04 -6.12009500e-01
8.38000000e+04 -6.14994639e-01
8.38000000e+04 -6.14996126e-01
8.39000000e+04 -6.18002022e-01
8.39000000e+04 -6.18003522e-01
8.40000000e+04 -6.21030342e-01
8.40000000e+04 -6.21031857e-01
8.41000000e+04 -6.24079768e-01
8.41000000e+04 -6.24081297e-01
8.42000000e+04 -6.27150470e-01
8.42000000e+04 -6.27152012e-01
8.43000000e+04 -6.30242616e-01
8.43000000e+04 -6.30244173e-01
8.44000000e+04 -6.33356380e-01
8.44000000e+04 -6.33357951e-01
8.45000000e+04 -6.36491932e-01
8.45000000e+04 -6.36493518e-01
8.46000000e+04 -6.39649448e-01
8.46000000e+04 -6.39651048e-01
8.47000000e+04 -6.42829101e-01
8.47000000e+04 -6.42830716e-01
8.48000000e+04 -6.46031067e-01
8.48000000e+04 -6.46032696e-01
8.49000000e+04 -6.49255523e-01
8.49000000e+04 -6.49257167e-01
8.50000000e+04 -6.52502647e-01
8.50000000e+04 -6.52504306e-01
8.51000000e+04 -6.55772617e-01
8.51000000e+04 -6.55774292e-01
8.52000000e+04 -6.59065614e-01
8.52000000e+04 -6.59067304e-01
8.53000000e+04 -6.62381819e-01
8.53000000e+04 -6.62383524e-01
8.54000000e+04 -6.65721414e-01
8.54000000e+04 -6.65723134e-01
8.55000000e+04 -6.69084580e-01
8.55000000e+04 -6.69086316e-01
8.56000000e+04 -6.72471503e-01
8.56000000e+04 -6.72473255e-01
8.57000000e+04 -6.75882367e-01
8.57000000e+04 -6.75884135e-01
8.58000000e+04 -6.79317358e-01
8.58000000e+04 -6.79319142e-01
8.59000000e+04 -6.82776663e-01
8.59000000e+04 -6.82778462e-01
8.60000000e+04 -6.86260469e-01
8.60000000e+04 -6.86262284e-01
8.61000000e+04 -6.89768964e-01
8.61000000e+04 -6.89770795e-01
8.62000000e+04 -6.93302338e-01
8.62000000e+04 -6.93304185e-01
8.63000000e+04 -6.96860781e-01
8.63000000e+04 -6.96862645e-01
8.64000000e+04 -7.00444484e-01
8.64000000e+04 -7.00446364e-01
8.65000000e+04 -7.04053639e-01
8.65000000e+04 -7.04055535e-01
8.66000000e+04 -7.07688438e-01
8.66000000e+04 -7.07690351e-01
8.67000000e+04 -7.11349075e-01
8.67000000e+04 -7.11351004e-01
8.68000000e+04 -7.15035743e-01
8.68000000e+04 -7.15037688e-01
8.69000000e+04 -7.18748636e-01
8.69000000e+04 -7.18750599e-01
8.70000000e+04 -7.22487951e-01
8.70000000e+04 -7.22489930e-01
8.71000000e+04 -7.26253882e-01
8.71000000e+04 -7.26255879e-01
8.72000000e+04 -7.30046627e-01
8.72000000e+04 -7.30048640e-01
8.73000000e+04 -7.33866382e-01
8.73000000e+04 -7.33868412e-01
8.74000000e+04 -7.37713344e-01
8.74000000e+04 -7.37715392e-01
8.75000000e+04 -7.41587712e-01
8.75000000e+04 -7.41589776e-01
8.76000000e+04 -7.45489683e-01
8.76000000e+04 -7.45491765e-01
8.77000000e+04 -7.49419457e-01
8.77000000e+04 -7.49421556e-01
8.78000000e+04 -7.53377231e-01
8.78000000e+04 -7.53379347e-01
8.79000000e+04 -7.57363206e-01
8.79000000e+04 -7.57365340e-01
8.80000000e+04 -7.61377581e-01
8.80000000e+04 -7.61379731e-01
8.81000000e+04 -7.65420554e-01
8.81000000e+04 -7.65422723e-01
8.82000000e+04 -7.69492327e-01
8.82000000e+04 -7.69494513e-01
8.83000000e+04 -7.73593099e-01
8.83000000e+04 -7.73595302e-01
8.84000000e+04 -7.77723069e-01
8.84000000e+04 -7.77725289e-01
8.85000000e+04 -7.81882437e-01
8.85000000e+04 -7.81884675e-01
8.86000000e+04 -7.86071403e-01
8.86000000e+04 -7.86073658e-01
8.87000000e+04 -7.90290166e-01
8.87000000e+04 -7.90292439e-01
8.88000000e+04 -7.94538926e-01
8.88000000e+04 -7.94541216e-01
8.89000000e+04 -7.98817880e-01
8.89000000e+04 -7.98820189e-01
8.90000000e+04 -8.03127229e-01
8.90000000e+04 -8.03129554e-01
8.91000000e+04 -8.07467169e-01
8.91000000e+04 -8.07469512e-01
8.92000000e+04 -8.11837898e-01
8.92000000e+04 -8.11840258e-01
8.93000000e+04 -8.16239613e-01
8.93000000e+04 -8.16241991e-01
8.94000000e+04 -8.20672510e-01
8.94000000e+04 -8.20674905e-01
8.95000000e+04 -8.25136784e-01
8.95000000e+04 -8.25139197e-01
8.96000000e+04 -8.29632630e-01
8.96000000e+04 -8.29635060e-01
8.97000000e+04 -8.34160241e-01
8.97000000e+04 -8.34162689e-01
8.98000000e+04 -8.38719810e-01
8.98000000e+04 -8.38722274e-01
8.99000000e+04 -8.43311528e-01
8.99000000e+04 -8.43314009e-01
9.00000000e+04 -8.47935584e-01
9.00000000e+04 -8.47938083e-01
9.01000000e+04 -8.52592168e-01
9.01000000e+04 -8.52594683e-01
9.02000000e+04 -8.57281466e-01
9.02000000e+04 -8.57283998e-01
9.03000000e+04 -8.62003665e-01
9.03000000e+04 -8.62006213e-01
9.04000000e+04 -8.66758947e-01
9.04000000e+04 -8.66761512e-01
9.05000000e+04 -8.71547495e-01
9.05000000e+04 -8.71550077e-01
9.06000000e+04 -8.76369489e-01
9.06000000e+04 -8.76372087e-01
9.07000000e+04 -8.81225107e-01
9.07000000e+04 -8.81227721e-01
9.08000000e+04 -8.86114524e-01
9.08000000e+04 -8.86117154e-01
9.09000000e+04 -8.91037915e-01
9.09000000e+04 -8.91040560e-01
9.10000000e+04 -8.95995449e-01
9.10000000e+04 -8.95998110e-01
9.11000000e+04 -9.00987296e-01
9.11000000e+04 -9.00989972e-01
9.12000000e+04 -9.06013620e-01
9.12000000e+04 -9.06016312e-01
9.13000000e+04 -9.11074585e-01
9.13000000e+04 -9.11077292e-01
9.14000000e+04 -9.16170350e-01
9.14000000e+04 -9.16173072e-01
9.15000000e+04 -9.21301071e-01
9.15000000e+04 -9.21303807e-01
9.16000000e+04 -9.26466902e-01
9.16000000e+04 -9.26469652e-01
9.17000000e+04 -9.31667991e-01
9.17000000e+04 -9.31670755e-01
9.18000000e+04 -9.36904484e-01
9.18000000e+04 -9.36907261e-01
9.19000000e+04 -9.42176523e-01
9.19000000e+04 -9.42179314e-01
9.20000000e+04 -9.47484245e-01
9.20000000e+04 -9.47487049e-01
9.21000000e+04 -9.52827784e-01
9.21000000e+04 -9.52830600e-01
9.22000000e+04 -9.58207267e-01
9.22000000e+04 -9.58210096e-01
9.23000000e+04 -9.63622820e-01
9.23000000e+04 -9.63625660e-01
9.24000000e+04 -9.69074562e-01
9.24000000e+04 -9.69077413e-01
9.25000000e+04 -9.74562606e-01
9.25000000e+04 -9.74565468e-01
9.26000000e+04 -9.80087060e-01
9.26000000e+04 -9.80089933e-01
9.27000000e+04 -9.85648029e-01
9.27000000e+04 -9.85650912e-01
9.28000000e+04 -9.91245609e-01
9.28000000e+04 -9.91248502e-01
9.29000000e+04 -9.96879892e-01
9.29000000e+04 -9.96882793e-01
9.30000000e+04 -1.00255096e+00
9.30000000e+04 -1.00255387e+00
9.31000000e+04 -1.00825890e+00
9.31000000e+04 -1.00826182e+00
9.32000000e+04 -1.01400377e+00
9.32000000e+04 -1.01400670e+00
9.33000000e+04 -1.01978565e+00
9.33000000e+04 -1.01978858e+00
9.34000000e+04 -1.02560459e+00
9.34000000e+04 -1.02560753e+00
9.35000000e+04 -1.03146064e+00
9.35000000e+04 -1.03146358e+00
9.36000000e+04 -1.03735384e+00
9.36000000e+04 -1.03735679e+00
9.37000000e+04 -1.04328422e+00
9.37000000e+04 -1.04328718e+00
9.38000000e+04 -1.04925182e+00
9.38000000e+04 -1.04925478e+00
9.39000000e+04 -1.05525665e+00
9.39000000e+04 -1.05525961e+00
9.40000000e+04 -1.06129871e+00
9.40000000e+04 -1.06130167e+00
9.41000000e+04 -1.06737801e+00
9.41000000e+04 -1.06738097e+00
9.42000000e+04 -1.07349453e+00
9.42000000e+04 -1.07349749e+00
9.43000000e+04 -1.07964826e+00
9.43000000e+04 -1.07965122e+00
9.44000000e+04 -1.08583915e+00
9.44000000e+04 -1.08584211e+00
9.45000000e+04 -1.09206718e+00
9.45000000e+04 -1.09207013e+00
9.46000000e+04 -1.09833228e+00
9.46000000e+04 -1.09833523e+00
9.47000000e+04 -1.10463440e+00
9.47000000e+04 -1.10463734e+00
9.48000000e+04 -1.11097345e+00
9.48000000e+04 -1.11097639e+00
9.49000000e+04 -1.11734935e+00
9.49000000e+04 -1.11735229e+00
9.50000000e+04 -1.12376200e+00
9.50000000e+04 -1.12376493e+00
9.51000000e+04 -1.13021129e+00
9.51000000e+04 -1.13021421e+00
9.52000000e+04 -1.13669709e+00
9.52000000e+04 -1.13670000e+00
9.53000000e+04 -1.14321926e+00
9.53000000e+04 -1.14322216e+00
9.54000000e+04 -1.14977765e+00
9.54000000e+04 -1.14978053e+00
9.55000000e+04 -1.15637208e+00
9.55000000e+04 -1.15637495e+00
9.56000000e+04 -1.16300238e+00
9.56000000e+04 -1.16300524e+00
9.57000000e+04 -1.16966836e+00
9.57000000e+04 -1.16967120e+00
9.58000000e+04 -1.17636978e+00
9.58000000e+04 -1.17637261e+00
9.59000000e+04 -1.18310644e+00
9.59000000e+04 -1.18310924e+00
9.60000000e+04 -1.18987808e+00
9.60000000e+04 -1.18988086e+00
9.61000000e+04 -1.19668443e+00
9.61000000e+04 -1.19668719e+00
9.62000000e+04 -1.20352523e+00
9.62000000e+04 -1.20352796e+00
9.63000000e+04 -1.21040017e+00
9.63000000e+04 -1.21040288e+00
9.64000000e+04 -1.21730893e+00
9.64000000e+04 -1.21731162e+00
9.65000000e+04 -1.22425119e+00
9.65000000e+04 -1.22425385e+00
9.66000000e+04 -1.23122659e+00
9.66000000e+04 -1.23122921e+00
9.67000000e+04 -1.23823476e+00
9.67000000e+04 -1.23823735e+00
9.68000000e+04 -1.24527530e+00
9.68000000e+04 -1.24527785e+00
9.69000000e+04 -1.25234780e+00
9.69000000e+04 -1.25235032e+00
9.70000000e+04 -1.25945183e+00
9.70000000e+04 -1.25945431e+00
9.71000000e+04 -1.26658693e+00
9.71000000e+04 -1.26658937e+00
9.72000000e+04 -1.27375262e+00
9.72000000e+04 -1.27375502e+00
9.73000000e+04 -1.28094841e+00
9.73000000e+04 -1.28095077e+00
9.74000000e+04 -1.28817377e+00
9.74000000e+04 -1.28817608e+00
9.75000000e+04 -1.29542816e+00
9.75000000e+04 -1.29543042e+00
9.76000000e+04 -1.30271101e+00
9.76000000e+04 -1.30271322e+00
9.77000000e+04 -1.31002172e+00
9.77000000e+04 -1.31002387e+00
9.78000000e+04 -1.31735967e+00
9.78000000e+04 -1.31736177e+00
9.79000000e+04 -1.32472422e+00
9.79000000e+04 -1.32472627e+00
9.80000000e+04 -1.33211470e+00
9.80000000e+04 -1.33211669e+00
9.81000000e+04 -1.33953042e+00
9.81000000e+04 -1.33953234e+00
9.82000000e+04 -1.34697065e+00
9.82000000e+04 -1.34697250e+00
9.83000000e+04 -1.35443463e+00
9.83000000e+04 -1.35443642e+00
9.84000000e+04 -1.36192160e+00
9.84000000e+04 -1.36192332e+00
9.85000000e+04 -1.36943075e+00
9.85000000e+04 -1.36943240e+00
9.86000000e+04 -1.37696124e+00
9.86000000e+04 -1.37696282e+00
9.87000000e+04 -1.38451222e+00
9.87000000e+04 -1.38451371e+00
9.88000000e+04 -1.39208277e+00
9.88000000e+04 -1.39208419e+00
9.89000000e+04 -1.39967200e+00
9.89000000e+04 -1.39967333e+00
9.90000000e+04 -1.40727893e+00
9.90000000e+04 -1.40728017e+00
9.91000000e+04 -1.41490259e+00
9.91000000e+04 -1.41490374e+00
9.92000000e+04 -1.42254196e+00
9.92000000e+04 -1.42254302e+00
9.93000000e+04 -1.43019599e+00
9.93000000e+04 -1.43019695e+00
9.94000000e+04 -1.43786360e+00
9.94000000e+04 -1.43786447e+00
9.95000000e+04 -1.44554369e+00
9.95000000e+04 -1.44554446e+00
9.96000000e+04 -1.45323511e+00
9.96000000e+04 -1.45323577e+00
9.97000000e+04 -1.46093668e+00
9.97000000e+04 -1.46093723e+00
9.98000000e+04 -1.46864718e+00
9.98000000e+04 -1.46864762e+00
9.99000000e+04 -1.47636538e+00
9.99000000e+04 -1.47636571e+00
1.00000000e+05 -1.48408999e+00
1.00000000e+05 -1.48409020e+00
1.00100000e+05 -1.49181971e+00
1.00100000e+05 -1.49181979e+00
1.00200000e+05 -1.49955317e+00
1.00200000e+05 -1.49955313e+00
1.00300000e+05 -1.50728900e+00
1.00300000e+05 -1.50728884e+00
1.00400000e+05 -1.51502578e+00
1.00400000e+05 -1.51502548e+00
1.00500000e+05 -1.52276205e+00
1.00500000e+05 -1.52276162e+00
1.00600000e+05 -1.53049633e+00
1.00600000e+05 -1.53049576e+00
1.00700000e+05 -1.53822708e+00
1.00700000e+05 -1.53822637e+00
1.00800000e+05 -1.54595274e+00
1.00800000e+05 -1.54595189e+00
1.00900000e+05 -1.55367172e+00
1.00900000e+05 -1.55367072e+00
1.01000000e+05 -1.56138238e+00
1.01000000e+05 -1.56138123e+00
1.01100000e+05 -1.56908305e+00
1.01100000e+05 -1.56908174e+00
1.01200000e+05 -1.57677202e+00
1.01200000e+05 -1.57677055e+00
1.01300000e+05 -1.58444755e+00
1.01300000e+05 -1.58444592e+00
1.01400000e+05 -1.59210786e+00
1.01400000e+05 -1.59210605e+00
1.01500000e+05 -1.59975112e+00
1.01500000e+05 -1.59974914e+00
1.01600000e+05 -1.60737549e+00
1.01600000e+05 -1.60737334e+00
1.01700000e+05 -1.61497907e+00
1.01700000e+05 -1.61497674e+00
1.01800000e+05 -1.62255995e+00
1.01800000e+05 -1.62255744e+00
1.01900000e+05 -1.63011615e+00
1.01900000e+05 -1.63011346e+00
1.02000000e+05 -1.63764568e+00
1.02000000e+05 -1.63764280e+00
1.02100000e+05 -1.64514652e+00
1.02100000e+05 -1.64514345e+00
1.02200000e+05 -1.65261659e+00
1.02200000e+05 -1.65261332e+00
1.02300000e+05 -1.66005378e+00
1.02300000e+05 -1.66005031e+00
1.02400000e+05 -1.66745597e+00
1.02400000e+05 -1.66745230e+00
1.02500000e+05 -1.67482098e+00
1.02500000e+05 -1.67481710e+00
1.02600000e+05 -1.68214661e+00
1.02600000e+05 -1.68214252e+00
1.02700000e+05 -1.68943062e+00
1.02700000e+05 -1.68942632e+00
1.02800000e+05 -1.69667074e+00
1.02800000e+05 -1.69666623e+00
1.02900000e+05 -1.70386468e+00
1.02900000e+05 -1.70385994e+00
1.03000000e+05 -1.71101008e+00
1.03000000e+05 -1.71100512e+00
1.03100000e+05 -1.71810461e+00
1.03100000e+05 -1.71809942e+00
1.03200000e+05 -1.72514585e+00
1.03200000e+05 -1.72514043e+00
1.03300000e+05 -1.73213139e+00
1.03300000e+05 -1.73212574e+00
1.03400000e+05 -1.73905878e+00
1.03400000e+05 -1.73905289e+00
1.03500000e+05 -1.74592554e+00
1.03500000e+05 -1.74591941e+00
1.03600000e+05 -1.75272916e+00
1.03600000e+05 -1.75272279e+00
1.03700000e+05 -1.75946713e+00
1.03700000e+05 -1.75946051e+00
1.03800000e+05 -1.76613687e+00
1.03800000e+05 -1.76613001e+00
1.03900000e+05 -1.77273583e+00
1.03900000e+05 -1.77272871e+00
1.04000000e+05 -1.77926138e+00
1.04000000e+05 -1.77925402e+00
1.04100000e+05 -1.78571093e+00
1.04100000e+05 -1.78570331e+00
1.04200000e+05 -1.79208181e+00
1.04200000e+05 -1.79207394e+00
1.04300000e+05 -1.79837139e+00
1.04300000e+05 -1.79836325e+00
1.04400000e+05 -1.80457697e+00
1.04400000e+05 -1.80456857e+00
1.04500000e+05 -1.81069586e+00
1.04500000e+05 -1.81068720e+00
1.04600000e+05 -1.81672537e+00
1.04600000e+05 -1.81671644e+00
1.04700000e+05 -1.82266276e+00
1.04700000e+05 -1.82265356e+00
1.04800000e+05 -1.82850531e+00
1.04800000e+05 -1.82849584e+00
1.04900000e+05 -1.83425028e+00
1.04900000e+05 -1.83424054e+00
1.05000000e+05 -1.83989490e+00
1.05000000e+05 -1.83988489e+00
1.05100000e+05 -1.84543644e+00
1.05100000e+05 -1.84542615e+00
1.05200000e+05 -1.85087211e+00
1.05200000e+05 -1.85086155e+00
1.05300000e+05 -1.85619916e+00
1.05300000e+05 -1.85618833e+00
1.05400000e+05 -1.86141482e+00
1.05400000e+05 -1.86140371e+00
1.05500000e+05 -1.86651633e+00
1.05500000e+05 -1.86650494e+00
1.05600000e+05 -1.87150091e+00
1.05600000e+05 -1.87148924e+00
1.05700000e+05 -1.87636580e+00
1.05700000e+05 -1.87635385e+00
1.05800000e+05 -1.88110824e+00
1.05800000e+05 -1.88109602e+00
1.05900000e+05 -1.88572550e+00
1.05900000e+05 -1.88571300e+00
1.06000000e+05 -1.89021483e+00
1.06000000e+05 -1.89020205e+00
1.06100000e+05 -1.89457350e+00
1.06100000e+05 -1.89456044e+00
1.06200000e+05 -1.89879880e+00
1.06200000e+05 -1.89878547e+00
1.06300000e+05 -1.90288803e+00
1.06300000e+05 -1.90287442e+00
1.06400000e+05 -1.90683851e+00
1.06400000e+05 -1.90682463e+00
1.06500000e+05 -1.91064759e+00
1.06500000e+05 -1.91063344e+00
1.06600000e+05 -1.91431262e+00
1.06600000e+05 -1.91429820e+00
1.06700000e+05 -1.91783100e+00
1.06700000e+05 -1.91781631e+00
1.06800000e+05 -1.92120014e+00
1.06800000e+05 -1.92118517e+00
1.06900000e+05 -1.92441748e+00
1.06900000e+05 -1.92440225e+00
1.07000000e+05 -1.92748049e+00
1.07000000e+05 -1.92746500e+00
1.07100000e+05 -1.93038670e+00
1.07100000e+05 -1.93037094e+00
1.07200000e+05 -1.93313363e+00
1.07200000e+05 -1.93311762e+00
1.07300000e+05 -1.93571887e+00
1.07300000e+05 -1.93570261e+00
1.07400000e+05 -1.93814005e+00
1.07400000e+05 -1.93812353e+00
1.07500000e+05 -1.94039483e+00
1.07500000e+05 -1.94037806e+00
1.07600000e+05 -1.94248093e+00
1.07600000e+05 -1.94246391e+00
1.07700000e+05 -1.94439609e+00
1.07700000e+05 -1.94437883e+00
1.07800000e+05 -1.94613813e+00
1.07800000e+05 -1.94612064e+00
1.07900000e+05 -1.94770491e+00
1.07900000e+05 -1.94768718e+00
1.08000000e+05 -1.94909434e+00
1.08000000e+05 -1.94907638e+00
1.08100000e+05 -1.95030440e+00
1.08100000e+05 -1.95028622e+00
1.08200000e+05 -1.95133311e+00
1.08200000e+05 -1.95131471e+00
1.08300000e+05 -1.95217856e+00
1.08300000e+05 -1.95215995e+00
1.08400000e+05 -1.95283892e+00
1.08400000e+05 -1.95282010e+00
1.08500000e+05 -1.95331241e+00
1.08500000e+05 -1.95329338e+00
1.08600000e+05 -1.95359731e+00
1.08600000e+05 -1.95357809e+00
1.08700000e+05 -1.95369198e+00
1.08700000e+05 -1.95367257e+00
1.08800000e+05 -1.95359486e+00
1.08800000e+05 -1.95357526e+00
1.08900000e+05 -1.95330445e+00
1.08900000e+05 -1.95328468e+00
1.09000000e+05 -1.95281934e+00
1.09000000e+05 -1.95279940e+00
1.09100000e+05 -1.95213820e+00
1.09100000e+05 -1.95211809e+00
1.09200000e+05 -1.95125977e+00
1.09200000e+05 -1.95123951e+00
1.09300000e+05 -1.95018288e+00
1.09300000e+05 -1.95016246e+00
1.09400000e+05 -1.94890644e+00
1.09400000e+05 -1.94888588e+00
1.09500000e+05 -1.94742945e+00
1.09500000e+05 -1.94740876e+00
1.09600000e+05 -1.94575102e+00
1.09600000e+05 -1.94573020e+00
1.09700000e+05 -1.94387031e+00
1.09700000e+05 -1.94384937e+00
1.09800000e+05 -1.94178661e+00
1.09800000e+05 -1.94176556e+00
1.09900000e+05 -1.93949928e+00
1.09900000e+05 -1.93947813e+00
1.10000000e+05 -1.93700780e+00
1.10000000e+05 -1.93698656e+00
1.10100000e+05 -1.93431173e+00
1.10100000e+05 -1.93429041e+00
1.10200000e+05 -1.93141073e+00
1.10200000e+05 -1.93138934e+00
1.10300000e+05 -1.92830458e+00
1.10300000e+05 -1.92828312e+00
1.10400000e+05 -1.92499315e+00
1.10400000e+05 -1.92497164e+00
1.10500000e+05 -1.92147642e+00
1.10500000e+05 -1.92145486e+00
1.10600000e+05 -1.91775446e+00
1.10600000e+05 -1.91773287e+00
1.10700000e+05 -1.91382747e+00
1.10700000e+05 -1.91380585e+00
1.10800000e+05 -1.90969576e+00
1.10800000e+05 -1.90967412e+00
1.10900000e+05 -1.90535973e+00
1.10900000e+05 -1.90533809e+00
1.11000000e+05 -1.90081990e+00
1.11000000e+05 -1.90079827e+00
1.11100000e+05 -1.89607691e+00
1.11100000e+05 -1.89605530e+00
1.11200000e+05 -1.89113152e+00
1.11200000e+05 -1.89110993e+00
1.11300000e+05 -1.88598458e+00
1.11300000e+05 -1.88596302e+00
1.11400000e+05 -1.88063707e+00
1.11400000e+05 -1.88061557e+00
1.11500000e+05 -1.87509009e+00
1.11500000e+05 -1.87506865e+00
1.11600000e+05 -1.86934486e+00
1.11600000e+05 -1.86932349e+00
1.11700000e+05 -1.86340271e+00
1.11700000e+05 -1.86338142e+00
1.11800000e+05 -1.85726508e+00
1.11800000e+05 -1.85724389e+00
1.11900000e+05 -1.85093356e+00
1.11900000e+05 -1.85091246e+00
1.12000000e+05 -1.84440982e+00
1.12000000e+05 -1.84438884e+00
1.12100000e+05 -1.83769567e+00
1.12100000e+05 -1.83767482e+00
1.12200000e+05 -1.83079305e+00
1.12200000e+05 -1.83077234e+00
1.12300000e+05 -1.82370400e+00
1.12300000e+05 -1.82368344e+00
1.12400000e+05 -1.81643070e+00
1.12400000e+05 -1.81641030e+00
1.12500000e+05 -1.80897543e+00
1.12500000e+05 -1.80895521e+00
1.12600000e+05 -1.80134060e+00
1.12600000e+05 -1.80132057e+00
1.12700000e+05 -1.79352875e+00
1.12700000e+05 -1.79350891e+00
1.12800000e+05 -1.78554252e+00
1.12800000e+05 -1.78552289e+00
1.12900000e+05 -1.77738468e+00
1.12900000e+05 -1.77736527e+00
1.13000000e+05 -1.76905812e+00
1.13000000e+05 -1.76903894e+00
1.13100000e+05 -1.76056584e+00
1.13100000e+05 -1.76054691e+00
1.13200000e+05 -1.75191096e+00
1.13200000e+05 -1.75189229e+00
1.13300000e+05 -1.74309673e+00
1.13300000e+05 -1.74307832e+00
1.13400000e+05 -1.73412649e+00
1.13400000e+05 -1.73410836e+00
1.13500000e+05 -1.72500371e+00
1.13500000e+05 -1.72498587e+00
1.13600000e+05 -1.71573197e+00
1.13600000e+05 -1.71571444e+00
1.13700000e+05 -1.70631496e+00
1.13700000e+05 -1.70629774e+00
1.13800000e+05 -1.69675649e+00
1.13800000e+05 -1.69673959e+00
1.13900000e+05 -1.68706045e+00
1.13900000e+05 -1.68704389e+00
1.14000000e+05 -1.67723087e+00
1.14000000e+05 -1.67721465e+00
1.14100000e+05 -1.66727186e+00
1.14100000e+05 -1.66725600e+00
1.14200000e+05 -1.65718765e+00
1.14200000e+05 -1.65717215e+00
1.14300000e+05 -1.64698255e+00
1.14300000e+05 -1.64696743e+00
1.14400000e+05 -1.63666098e+00
1.14400000e+05 -1.63664624e+00
1.14500000e+05 -1.62622745e+00
1.14500000e+05 -1.62621312e+00
1.14600000e+05 -1.61568658e+00
1.14600000e+05 -1.61567265e+00
1.14700000e+05 -1.60504305e+00
1.14700000e+05 -1.60502953e+00
1.14800000e+05 -1.59430164e+00
1.14800000e+05 -1.59428855e+00
1.14900000e+05 -1.58346722e+00
1.14900000e+05 -1.58345456e+00
1.15000000e+05 -1.57254472e+00
1.15000000e+05 -1.57253251e+00
1.15100000e+05 -1.56153918e+00
1.15100000e+05 -1.56152741e+00
1.15200000e+05 -1.55045567e+00
1.15200000e+05 -1.55044435e+00
1.15300000e+05 -1.53929935e+00
1.15300000e+05 -1.53928850e+00
1.15400000e+05 -1.52807544e+00
1.15400000e+05 -1.52806507e+00
1.15500000e+05 -1.51678923e+00
1.15500000e+05 -1.51677933e+00
1.15600000e+05 -1.50544605e+00
1.15600000e+05 -1.50543664e+00
1.15700000e+05 -1.49405128e+00
1.15700000e+05 -1.49404236e+00
1.15800000e+05 -1.48261035e+00
1.15800000e+05 -1.48260192e+00
1.15900000e+05 -1.47112873e+00
1.15900000e+05 -1.47112080e+00
1.16000000e+05 -1.45961193e+00
1.16000000e+05 -1.45960449e+00
1.16100000e+05 -1.44806546e+00
1.16100000e+05 -1.44805853e+00
1.16200000e+05 -1.43649488e+00
1.16200000e+05 -1.43648846e+00
1.16300000e+05 -1.42490576e+00
1.16300000e+05 -1.42489986e+00
1.16400000e+05 -1.41330367e+00
1.16400000e+05 -1.41329828e+00
1.16500000e+05 -1.40169420e+00
1.16500000e+05 -1.40168933e+00
1.16600000e+05 -1.39008292e+00
1.16600000e+05 -1.39007856e+00
1.16700000e+05 -1.37847539e+00
1.16700000e+05 -1.37847154e+00
1.16800000e+05 -1.36687715e+00
1.16800000e+05 -1.36687382e+00
1.16900000e+05 -1.35529373e+00
1.16900000e+05 -1.35529091e+00
1.17000000e+05 -1.34373061e+00
1.17000000e+05 -1.34372830e+00
1.17100000e+05 -1.33219323e+00
1.17100000e+05 -1.33219142e+00
1.17200000e+05 -1.32068698e+00
1.17200000e+05 -1.32068567e+00
1.17300000e+05 -1.30921720e+00
1.17300000e+05 -1.30921639e+00
1.17400000e+05 -1.29778915e+00
1.17400000e+05 -1.29778883e+00
1.17500000e+05 -1.28640802e+00
1.17500000e+05 -1.28640818e+00
1.17600000e+05 -1.27507891e+00
1.17600000e+05 -1.27507955e+00
1.17700000e+05 -1.26380684e+00
1.17700000e+05 -1.26380795e+00
1.17800000e+05 -1.25259672e+00
1.17800000e+05 -1.25259828e+00
1.17900000e+05 -1.24145333e+00
1.17900000e+05 -1.24145534e+00
1.18000000e+05 -1.23038136e+00
1.18000000e+05 -1.23038380e+00
1.18100000e+05 -1.21938534e+00
1.18100000e+05 -1.21938820e+00
1.18200000e+05 -1.20846967e+00
1.18200000e+05 -1.20847295e+00
1.18300000e+05 -1.19763861e+00
1.18300000e+05 -1.19764228e+00
1.18400000e+05 -1.18689625e+00
1.18400000e+05 -1.18690030e+00
1.18500000e+05 -1.17624651e+00
1.18500000e+05 -1.17625092e+00
1.18600000e+05 -1.16569313e+00
1.18600000e+05 -1.16569789e+00
1.18700000e+05 -1.15523967e+00
1.18700000e+05 -1.15524476e+00
1.18800000e+05 -1.14488949e+00
1.18800000e+05 -1.14489490e+00
1.18900000e+05 -1.13464575e+00
1.18900000e+05 -1.13465145e+00
1.19000000e+05 -1.12451139e+00
1.19000000e+05 -1.12451735e+00
1.19100000e+05 -1.11448912e+00
1.19100000e+05 -1.11449533e+00
1.19200000e+05 -1.10458143e+00
1.19200000e+05 -1.10458787e+00
1.19300000e+05 -1.09479058e+00
1.19300000e+05 -1.09479722e+00
1.19400000e+05 -1.08511858e+00
1.19400000e+05 -1.08512540e+00
1.19500000e+05 -1.07556717e+00
1.19500000e+05 -1.07557414e+00
1.19600000e+05 -1.06613785e+00
1.19600000e+05 -1.06614496e+00
1.19700000e+05 -1.05683187e+00
1.19700000e+05 -1.05683907e+00
1.19800000e+05 -1.04765018e+00
1.19800000e+05 -1.04765746e+00
1.19900000e+05 -1.03859348e+00
1.19900000e+05 -1.03860081e+00
1.20000000e+05 -1.02966219e+00
1.20000000e+05 -1.02966954e+00
1.20100000e+05 -1.02085644e+00
1.20100000e+05 -1.02086379e+00
1.20200000e+05 -1.01217609e+00
1.20200000e+05 -1.01218341e+00
1.20300000e+05 -1.00362073e+00
1.20300000e+05 -1.00362798e+00
1.20400000e+05 -9.95189631e-01
1.20400000e+05 -9.95196800e-01
1.20500000e+05 -9.86881815e-01
1.20500000e+05 -9.86888869e-01
1.20600000e+05 -9.78696010e-01
1.20600000e+05 -9.78702920e-01
1.20700000e+05 -9.70630665e-01
1.20700000e+05 -9.70637403e-01
1.20800000e+05 -9.62683954e-01
1.20800000e+05 -9.62690494e-01
1.20900000e+05 -9.54853782e-01
1.20900000e+05 -9.54860097e-01
1.21000000e+05 -9.47137787e-01
1.21000000e+05 -9.47143850e-01
1.21100000e+05 -9.39533345e-01
1.21100000e+05 -9.39539131e-01
1.21200000e+05 -9.32037583e-01
1.21200000e+05 -9.32043067e-01
1.21300000e+05 -9.24647379e-01
1.21300000e+05 -9.24652537e-01
1.21400000e+05 -9.17359380e-01
1.21400000e+05 -9.17364188e-01
1.21500000e+05 -9.10170004e-01
1.21500000e+05 -9.10174440e-01
1.21600000e+05 -9.03075455e-01
1.21600000e+05 -9.03079498e-01
1.21700000e+05 -8.96071734e-01
1.21700000e+05 -8.96075364e-01
1.21800000e+05 -8.89154651e-01
1.21800000e+05 -8.89157848e-01
1.21900000e+05 -8.82319837e-01
1.21900000e+05 -8.82322586e-01
1.22000000e+05 -8.75562763e-01
1.22000000e+05 -8.75565046e-01
1.22100000e+05 -8.68878748e-01
1.22100000e+05 -8.68880550e-01
1.22200000e+05 -8.62262976e-01
1.22200000e+05 -8.62264285e-01
1.22300000e+05 -8.55710515e-01
1.22300000e+05 -8.55711320e-01
1.22400000e+05 -8.49216331e-01
1.22400000e+05 -8.49216621e-01
1.22500000e+05 -8.42775300e-01
1.22500000e+05 -8.42775068e-01
1.22600000e+05 -8.36382234e-01
1.22600000e+05 -8.36381471e-01
1.22700000e+05 -8.30031886e-01
1.22700000e+05 -8.30030589e-01
1.22800000e+05 -8.23718980e-01
1.22800000e+05 -8.23717145e-01
1.22900000e+05 -8.17438215e-01
1.22900000e+05 -8.17435841e-01
1.23000000e+05 -8.11184292e-01
1.23000000e+05 -8.11181379e-01
1.23100000e+05 -8.04951924e-01
1.23100000e+05 -8.04948474e-01
1.23200000e+05 -7.98735857e-01
1.23200000e+05 -7.98731873e-01
1.23300000e+05 -7.92530881e-01
1.23300000e+05 -7.92526368e-01
1.23400000e+05 -7.86331851e-01
1.23400000e+05 -7.86326815e-01
1.23500000e+05 -7.80133698e-01
1.23500000e+05 -7.80128148e-01
1.23600000e+05 -7.73931445e-01
1.23600000e+05 -7.73925392e-01
1.23700000e+05 -7.67720223e-01
1.23700000e+05 -7.67713676e-01
1.23800000e+05 -7.61495280e-01
1.23800000e+05 -7.61488253e-01
1.23900000e+05 -7.55251997e-01
1.23900000e+05 -7.55244503e-01
1.24000000e+05 -7.48985898e-01
1.24000000e+05 -7.48977952e-01
1.24100000e+05 -7.42692662e-01
1.24100000e+05 -7.42684279e-01
1.24200000e+05 -7.36368131e-01
1.24200000e+05 -7.36359328e-01
1.24300000e+05 -7.30008321e-01
1.24300000e+05 -7.29999117e-01
1.24400000e+05 -7.23609430e-01
1.24400000e+05 -7.23599844e-01
1.24500000e+05 -7.17167845e-01
1.24500000e+05 -7.17157895e-01
1.24600000e+05 -7.10680147e-01
1.24600000e+05 -7.10669854e-01
1.24700000e+05 -7.04143118e-01
1.24700000e+05 -7.04132503e-01
1.24800000e+05 -6.97553745e-01
1.24800000e+05 -6.97542830e-01
1.24900000e+05 -6.90909224e-01
1.24900000e+05 -6.90898029e-01
1.25000000e+05 -6.84206961e-01
1.25000000e+05 -6.84195508e-01
1.25100000e+05 -6.77444573e-01
1.25100000e+05 -6.77432885e-01
1.25200000e+05 -6.70619892e-01
1.25200000e+05 -6.70607991e-01
1.25300000e+05 -6.63730965e-01
1.25300000e+05 -6.63718872e-01
1.25400000e+05 -6.56776046e-01
1.25400000e+05 -6.56763785e-01
1.25500000e+05 -6.49753605e-01
1.25500000e+05 -6.49741197e-01
1.25600000e+05 -6.42662317e-01
1.25600000e+05 -6.42649784e-01
1.25700000e+05 -6.35501063e-01
1.25700000e+05 -6.35488426e-01
1.25800000e+05 -6.28268926e-01
1.25800000e+05 -6.28256207e-01
1.25900000e+05 -6.20965186e-01
1.25900000e+05 -6.20952404e-01
1.26000000e+05 -6.13589314e-01
1.26000000e+05 -6.13576491e-01
1.26100000e+05 -6.06140970e-01
1.26100000e+05 -6.06128126e-01
1.26200000e+05 -5.98619994e-01
1.26200000e+05 -5.98607149e-01
1.26300000e+05 -5.91026403e-01
1.26300000e+05 -5.91013574e-01
1.26400000e+05 -5.83360380e-01
1.26400000e+05 -5.83347586e-01
1.26500000e+05 -5.75622272e-01
1.26500000e+05 -5.75609530e-01
1.26600000e+05 -5.67812580e-01
1.26600000e+05 -5.67799907e-01
1.26700000e+05 -5.59931952e-01
1.26700000e+05 -5.59919366e-01
1.26800000e+05 -5.51981179e-01
1.26800000e+05 -5.51968694e-01
1.26900000e+05 -5.43961183e-01
1.26900000e+05 -5.43948813e-01
1.27000000e+05 -5.35873010e-01
1.27000000e+05 -5.35860771e-01
1.27100000e+05 -5.27717828e-01
1.27100000e+05 -5.27705732e-01
1.27200000e+05 -5.19496911e-01
1.27200000e+05 -5.19484971e-01
1.27300000e+05 -5.11211638e-01
1.27300000e+05 -5.11199866e-01
1.27400000e+05 -5.02863483e-01
1.27400000e+05 -5.02851891e-01
1.27500000e+05 -4.94454007e-01
1.27500000e+05 -4.94442606e-01
1.27600000e+05 -4.85984855e-01
1.27600000e+05 -4.85973653e-01
1.27700000e+05 -4.77457741e-01
1.27700000e+05 -4.77446749e-01
1.27800000e+05 -4.68874449e-01
1.27800000e+05 -4.68863675e-01
1.27900000e+05 -4.60236824e-01
1.27900000e+05 -4.60226276e-01
1.28000000e+05 -4.51546761e-01
1.28000000e+05 -4.51536446e-01
1.28100000e+05 -4.42806204e-01
1.28100000e+05 -4.42796130e-01
1.28200000e+05 -4.34017141e-01
1.28200000e+05 -4.34007313e-01
1.28300000e+05 -4.25181590e-01
1.28300000e+05 -4.25172014e-01
1.28400000e+05 -4.16301603e-01
1.28400000e+05 -4.16292285e-01
1.28500000e+05 -4.07379256e-01
1.28500000e+05 -4.07370200e-01
1.28600000e+05 -3.98416642e-01
1.28600000e+05 -3.98407852e-01
1.28700000e+05 -3.89415870e-01
1.28700000e+05 -3.89407350e-01
1.28800000e+05 -3.80379059e-01
1.28800000e+05 -3.80370812e-01
1.28900000e+05 -3.71308332e-01
1.28900000e+05 -3.71300363e-01
1.29000000e+05 -3.62205817e-01
1.29000000e+05 -3.62198126e-01
1.29100000e+05 -3.53073635e-01
1.29100000e+05 -3.53066225e-01
1.29200000e+05 -3.43913903e-01
1.29200000e+05 -3.43906776e-01
1.29300000e+05 -3.34728728e-01
1.29300000e+05 -3.34721887e-01
1.29400000e+05 -3.25520206e-01
1.29400000e+05 -3.25513650e-01
1.29500000e+05 -3.16290415e-01
1.29500000e+05 -3.16284147e-01
1.29600000e+05 -3.07041416e-01
1.29600000e+05 -3.07035436e-01
1.29700000e+05 -2.97775249e-01
1.29700000e+05 -2.97769557e-01
1.29800000e+05 -2.88493930e-01
1.29800000e+05 -2.88488528e-01
1.29900000e+05 -2.79199452e-01
1.29900000e+05 -2.79194338e-01
1.30000000e+05 -2.69893778e-01
1.30000000e+05 -2.69888954e-01
1.30100000e+05 -2.60578845e-01
1.30100000e+05 -2.60574311e-01
1.30200000e+05 -2.51256558e-01
1.30200000e+05 -2.51252313e-01
1.30300000e+05 -2.41928791e-01
1.30300000e+05 -2.41924835e-01
1.30400000e+05 -2.32597385e-01
1.30400000e+05 -2.32593718e-01
1.30500000e+05 -2.23264148e-01
1.30500000e+05 -2.23260770e-01
1.30600000e+05 -2.13930853e-01
1.30600000e+05 -2.13927763e-01
1.30700000e+05 -2.04599237e-01
1.30700000e+05 -2.04596434e-01
1.30800000e+05 -1.95271001e-01
1.30800000e+05 -1.95268485e-01
1.30900000e+05 -1.85947811e-01
1.30900000e+05 -1.85945582e-01
1.31000000e+05 -1.76631295e-01
1.31000000e+05 -1.76629352e-01
1.31100000e+05 -1.67323045e-01
1.31100000e+05 -1.67321387e-01
1.31200000e+05 -1.58024615e-01
1.31200000e+05 -1.58023242e-01
1.31300000e+05 -1.48737521e-01
1.31300000e+05 -1.48736433e-01
1.31400000e+05 -1.39463245e-01
1.31400000e+05 -1.39462441e-01
1.31500000e+05 -1.30203228e-01
1.31500000e+05 -1.30202708e-01
1.31600000e+05 -1.20958878e-01
1.31600000e+05 -1.20958641e-01
1.31700000e+05 -1.11731564e-01
1.31700000e+05 -1.11731610e-01
1.31800000e+05 -1.02522618e-01
1.31800000e+05 -1.02522947e-01
1.31900000e+05 -9.33333390e-02
1.31900000e+05 -9.33339508e-02
1.32000000e+05 -8.41649876e-02
1.32000000e+05 -8.41658818e-02
1.32100000e+05 -7.50187902e-02
1.32100000e+05 -7.50199668e-02
1.32200000e+05 -6.58959385e-02
1.32200000e+05 -6.58973975e-02
1.32300000e+05 -5.67975897e-02
1.32300000e+05 -5.67993311e-02
1.32400000e+05 -4.77248671e-02
1.32400000e+05 -4.77268910e-02
1.32500000e+05 -3.86788607e-02
1.32500000e+05 -3.86811673e-02
1.32600000e+05 -2.96606278e-02
1.32600000e+05 -2.96632175e-02
1.32700000e+05 -2.06711935e-02
1.32700000e+05 -2.06740665e-02
1.32800000e+05 -1.17115512e-02
1.32800000e+05 -1.17147079e-02
1.32900000e+05 -2.78266323e-03
1.32900000e+05 -2.78610411e-03
1.33000000e+05 6.11453828e-03
1.33000000e+05 6.11081264e-03
1.33100000e+05 1.49791510e-02
1.33100000e+05 1.49751399e-02
1.33200000e+05 2.38103015e-02
1.33200000e+05 2.38060044e-02
1.33300000e+05 3.26071447e-02
1.33300000e+05 3.26025607e-02
1.33400000e+05 4.13688631e-02
1.33400000e+05 4.13639913e-02
1.33500000e+05 5.00946657e-02
1.33500000e+05 5.00895051e-02
1.33600000e+05 5.87837876e-02
1.33600000e+05 5.87783372e-02
1.33700000e+05 6.74354889e-02
1.33700000e+05 6.74297476e-02
1.33800000e+05 7.60490541e-02
1.33800000e+05 7.60430208e-02
1.33900000e+05 8.46237919e-02
1.33900000e+05 8.46174652e-02
1.34000000e+05 9.31590330e-02
1.34000000e+05 9.31524114e-02
1.34100000e+05 1.01654128e-01
1.34100000e+05 1.01647209e-01
1.34200000e+05 1.10108445e-01
1.34200000e+05 1.10101229e-01
1.34300000e+05 1.18521381e-01
1.34300000e+05 1.18513866e-01
1.34400000e+05 1.26892363e-01
1.34400000e+05 1.26884550e-01
1.34500000e+05 1.35220843e-01
1.34500000e+05 1.35212728e-01
1.34600000e+05 1.43506246e-01
1.34600000e+05 1.43497818e-01
1.34700000e+05 1.51747928e-01
1.34700000e+05 1.51739178e-01
1.34800000e+05 1.59945256e-01
1.34800000e+05 1.59936197e-01
1.34900000e+05 1.68097881e-01
1.34900000e+05 1.68088560e-01
1.35000000e+05 1.76205961e-01
1.35000000e+05 1.76196421e-01
1.35100000e+05 1.84269804e-01
1.35100000e+05 1.84259988e-01
1.35200000e+05 1.92288565e-01
1.35200000e+05 1.92278236e-01
1.35300000e+05 2.00258762e-01
1.35300000e+05 2.00247604e-01
1.35400000e+05 2.08174707e-01
1.35400000e+05 2.08162690e-01
1.35500000e+05 2.16032882e-01
1.35500000e+05 2.16020701e-01
1.35600000e+05 2.23839473e-01
1.35600000e+05 2.23828629e-01
1.35700000e+05 2.31616046e-01
1.35700000e+05 2.31608185e-01
1.35800000e+05 2.39396440e-01
1.35800000e+05 2.39392096e-01
1.35900000e+05 2.47211906e-01
1.35900000e+05 2.47209455e-01
1.36000000e+05 2.55070224e-01
1.36000000e+05 2.55066014e-01
1.36100000e+05 2.62941653e-01
1.36100000e+05 2.62931577e-01
1.36200000e+05 2.70763085e-01
1.36200000e+05 2.70744799e-01
1.36300000e+05 2.78461090e-01
1.36300000e+05 2.78435423e-01
1.36400000e+05 2.85981749e-01
1.36400000e+05 2.85952318e-01
1.36500000e+05 2.93310338e-01
1.36500000e+05 2.93281631e-01
1.36600000e+05 3.00470811e-01
1.36600000e+05 3.00446028e-01
1.36700000e+05 3.07508206e-01
1.36700000e+05 3.07488160e-01
1.36800000e+05 3.14466501e-01
1.36800000e+05 3.14449993e-01
1.36900000e+05 3.21374194e-01
1.36900000e+05 3.21359264e-01
1.37000000e+05 3.28242080e-01
1.37000000e+05 3.28227159e-01
1.37100000e+05 3.35069464e-01
1.37100000e+05 3.35053835e-01
1.37200000e+05 3.41851947e-01
1.37200000e+05 3.41835562e-01
1.37300000e+05 3.48586137e-01
1.37300000e+05 3.48569198e-01
1.37400000e+05 3.55270625e-01
1.37400000e+05 3.55253291e-01
1.37500000e+05 3.61905059e-01
1.37500000e+05 3.61887367e-01
1.37600000e+05 3.68489134e-01
1.37600000e+05 3.68471059e-01
1.37700000e+05 3.75022254e-01
1.37700000e+05 3.75003766e-01
1.37800000e+05 3.81503626e-01
1.37800000e+05 3.81484717e-01
1.37900000e+05 3.87932437e-01
1.37900000e+05 3.87913106e-01
1.38000000e+05 3.94307908e-01
1.38000000e+05 3.94288158e-01
1.38100000e+05 4.00629278e-01
1.38100000e+05 4.00609108e-01
1.38200000e+05 4.06895776e-01
1.38200000e+05 4.06875182e-01
1.38300000e+05 4.13106612e-01
1.38300000e+05 4.13085593e-01
1.38400000e+05 4.19260987e-01
1.38400000e+05 4.19239540e-01
1.38500000e+05 4.25358094e-01
1.38500000e+05 4.25336219e-01
1.38600000e+05 4.31397122e-01
1.38600000e+05 4.31374817e-01
1.38700000e+05 4.37377249e-01
1.38700000e+05 4.37354513e-01
1.38800000e+05 4.43297651e-01
1.38800000e+05 4.43274484e-01
1.38900000e+05 4.49157498e-01
1.38900000e+05 4.49133898e-01
1.39000000e+05 4.54955952e-01
1.39000000e+05 4.54931919e-01
1.39100000e+05 4.60692175e-01
1.39100000e+05 4.60667709e-01
1.39200000e+05 4.66365320e-01
1.39200000e+05 4.66340421e-01
1.39300000e+05 4.71974539e-01
1.39300000e+05 4.71949207e-01
1.39400000e+05 4.77518979e-01
1.39400000e+05 4.77493214e-01
1.39500000e+05 4.82997778e-01
1.39500000e+05 4.82971581e-01
1.39600000e+05 4.88410073e-01
1.39600000e+05 4.88383444e-01
1.39700000e+05 4.93754991e-01
1.39700000e+05 4.93727930e-01
1.39800000e+05 4.99031651e-01
1.39800000e+05 4.99004158e-01
1.39900000e+05 5.04239163e-01
1.39900000e+05 5.04211239e-01
1.40000000e+05 5.09376625e-01
1.40000000e+05 5.09348270e-01
1.40100000e+05 5.14443124e-01
1.40100000e+05 5.14414339e-01
1.40200000e+05 5.19437733e-01
1.40200000e+05 5.19408518e-01
1.40300000e+05 5.24359509e-01
1.40300000e+05 5.24329866e-01
1.40400000e+05 5.29207495e-01
1.40400000e+05 5.29177424e-01
1.40500000e+05 5.33980718e-01
1.40500000e+05 5.33950219e-01
1.40600000e+05 5.38678188e-01
1.40600000e+05 5.38647262e-01
1.40700000e+05 5.43298899e-01
1.40700000e+05 5.43267549e-01
1.40800000e+05 5.47841832e-01
1.40800000e+05 5.47810058e-01
1.40900000e+05 5.52305954e-01
1.40900000e+05 5.52273758e-01
1.41000000e+05 5.56690221e-01
1.41000000e+05 5.56657606e-01
1.41100000e+05 5.60993581e-01
1.41100000e+05 5.60960550e-01
1.41200000e+05 5.65214978e-01
1.41200000e+05 5.65181535e-01
1.41300000e+05 5.69353355e-01
1.41300000e+05 5.69319503e-01
1.41400000e+05 5.73407656e-01
1.41400000e+05 5.73373401e-01
1.41500000e+05 5.77376833e-01
1.41500000e+05 5.77342181e-01
1.41600000e+05 5.81259850e-01
1.41600000e+05 5.81224806e-01
1.41700000e+05 5.85055684e-01
1.41700000e+05 5.85020255e-01
1.41800000e+05 5.88763332e-01
1.41800000e+05 5.88727525e-01
1.41900000e+05 5.92381810e-01
1.41900000e+05 5.92345633e-01
1.42000000e+05 5.95910160e-01
1.42000000e+05 5.95873621e-01
1.42100000e+05 5.99347445e-01
1.42100000e+05 5.99310553e-01
1.42200000e+05 6.02692758e-01
1.42200000e+05 6.02655521e-01
1.42300000e+05 6.05945212e-01
1.42300000e+05 6.05907639e-01
1.42400000e+05 6.09103945e-01
1.42400000e+05 6.09066044e-01
1.42500000e+05 6.12168115e-01
1.42500000e+05 6.12129895e-01
1.42600000e+05 6.15136895e-01
1.42600000e+05 6.15098364e-01
1.42700000e+05 6.18009471e-01
1.42700000e+05 6.17970637e-01
1.42800000e+05 6.20785038e-01
1.42800000e+05 6.20745908e-01
1.42900000e+05 6.23462790e-01
1.42900000e+05 6.23423372e-01
1.43000000e+05 6.26041922e-01
1.43000000e+05 6.26002221e-01
1.43100000e+05 6.28521618e-01
1.43100000e+05 6.28481642e-01
1.43200000e+05 6.30901053e-01
1.43200000e+05 6.30860808e-01
1.43300000e+05 6.33179389e-01
1.43300000e+05 6.33138880e-01
1.43400000e+05 6.35355770e-01
1.43400000e+05 6.35315005e-01
1.43500000e+05 6.37429328e-01
1.43500000e+05 6.37388313e-01
1.43600000e+05 6.39399179e-01
1.43600000e+05 6.39357921e-01
1.43700000e+05 6.41264433e-01
1.43700000e+05 6.41222940e-01
1.43800000e+05 6.43024195e-01
1.43800000e+05 6.42982475e-01
1.43900000e+05 6.44677574e-01
1.43900000e+05 6.44635638e-01
1.44000000e+05 6.46223695e-01
1.44000000e+05 6.46181554e-01
1.44100000e+05 6.47661708e-01
1.44100000e+05 6.47619374e-01
1.44200000e+05 6.48990797e-01
1.44200000e+05 6.48948284e-01
1.44300000e+05 6.50210198e-01
1.44300000e+05 6.50167523e-01
1.44400000e+05 6.51319206e-01
1.44400000e+05 6.51276385e-01
1.44500000e+05 6.52317190e-01
1.44500000e+05 6.52274242e-01
1.44600000e+05 6.53203599e-01
1.44600000e+05 6.53160544e-01
1.44700000e+05 6.53977973e-01
1.44700000e+05 6.53934832e-01
1.44800000e+05 6.54639949e-01
1.44800000e+05 6.54596742e-01
1.44900000e+05 6.55189260e-01
1.44900000e+05 6.55146008e-01
1.45000000e+05 6.55625736e-01
1.45000000e+05 6.55582462e-01
1.45100000e+05 6.55949301e-01
1.45100000e+05 6.55906024e-01
1.45200000e+05 6.56159963e-01
1.45200000e+05 6.56116703e-01
1.45300000e+05 6.56257802e-01
1.45300000e+05 6.56214578e-01
1.45400000e+05 6.56242958e-01
1.45400000e+05 6.56199787e-01
1.45500000e+05 6.56115615e-01
1.45500000e+05 6.56072510e-01
1.45600000e+05 6.55875976e-01
1.45600000e+05 6.55832952e-01
1.45700000e+05 6.55524254e-01
1.45700000e+05 6.55481320e-01
1.45800000e+05 6.55060644e-01
1.45800000e+05 6.55017809e-01
1.45900000e+05 6.54485312e-01
1.45900000e+05 6.54442582e-01
1.46000000e+05 6.53798374e-01
1.46000000e+05 6.53755756e-01
1.46100000e+05 6.52999890e-01
1.46100000e+05 6.52957388e-01
1.46200000e+05 6.52089854e-01
1.46200000e+05 6.52047472e-01
1.46300000e+05 6.51068191e-01
1.46300000e+05 6.51025933e-01
1.46400000e+05 6.49934763e-01
1.46400000e+05 6.49892634e-01
1.46500000e+05 6.48689376e-01
1.46500000e+05 6.48647382e-01
1.46600000e+05 6.47331796e-01
1.46600000e+05 6.47289946e-01
1.46700000e+05 6.45861770e-01
1.46700000e+05 6.45820075e-01
1.46800000e+05 6.44279050e-01
1.46800000e+05 6.44237524e-01
1.46900000e+05 6.42583423e-01
1.46900000e+05 6.42542084e-01
1.47000000e+05 6.40774740e-01
1.47000000e+05 6.40733610e-01
1.47100000e+05 6.38852950e-01
1.47100000e+05 6.38812053e-01
1.47200000e+05 6.36818126e-01
1.47200000e+05 6.36777491e-01
1.47300000e+05 6.34670497e-01
1.47300000e+05 6.34630154e-01
1.47400000e+05 6.32410465e-01
1.47400000e+05 6.32370448e-01
1.47500000e+05 6.30038625e-01
1.47500000e+05 6.29998968e-01
1.47600000e+05 6.27555770e-01
1.47600000e+05 6.27516508e-01
1.47700000e+05 6.24962891e-01
1.47700000e+05 6.24924057e-01
1.47800000e+05 6.22261166e-01
1.47800000e+05 6.22222793e-01
1.47900000e+05 6.19451938e-01
1.47900000e+05 6.19414056e-01
1.48000000e+05 6.16536688e-01
1.48000000e+05 6.16499322e-01
1.48100000e+05 6.13516994e-01
1.48100000e+05 6.13480164e-01
1.48200000e+05 6.10394486e-01
1.48200000e+05 6.10358207e-01
1.48300000e+05 6.07170798e-01
1.48300000e+05 6.07135079e-01
1.48400000e+05 6.03847513e-01
1.48400000e+05 6.03812356e-01
1.48500000e+05 6.00426115e-01
1.48500000e+05 6.00391517e-01
1.48600000e+05 5.96907936e-01
1.48600000e+05 5.96873889e-01
1.48700000e+05 5.93294118e-01
1.48700000e+05 5.93260610e-01
1.48800000e+05 5.89585579e-01
1.48800000e+05 5.89552593e-01
1.48900000e+05 5.85782991e-01
1.48900000e+05 5.85750510e-01
1.49000000e+05 5.81886775e-01
1.49000000e+05 5.81854780e-01
1.49100000e+05 5.77897106e-01
1.49100000e+05 5.77865581e-01
1.49200000e+05 5.73813938e-01
1.49200000e+05 5.73782871e-01
1.49300000e+05 5.69637042e-01
1.49300000e+05 5.69606425e-01
1.49400000e+05 5.65366060e-01
1.49400000e+05 5.65335892e-01
1.49500000e+05 5.61000568e-01
1.49500000e+05 5.60970855e-01
1.49600000e+05 5.56540149e-01
1.49600000e+05 5.56510907e-01
1.49700000e+05 5.51984474e-01
1.49700000e+05 5.51955728e-01
1.49800000e+05 5.47333382e-01
1.49800000e+05 5.47305163e-01
1.49900000e+05 5.42586951e-01
1.49900000e+05 5.42559303e-01
1.50000000e+05 5.37745574e-01
1.50000000e+05 5.37718544e-01
1.50100000e+05 5.32810009e-01
1.50100000e+05 5.32783650e-01
1.50200000e+05 5.27781418e-01
1.50200000e+05 5.27755786e-01
1.50300000e+05 5.22661387e-01
1.50300000e+05 5.22636539e-01
1.50400000e+05 5.17451918e-01
1.50400000e+05 5.17427909e-01
1.50500000e+05 5.12155406e-01
1.50500000e+05 5.12132285e-01
1.50600000e+05 5.06774585e-01
1.50600000e+05 5.06752394e-01
1.50700000e+05 5.01312453e-01
1.50700000e+05 5.01291224e-01
1.50800000e+05 4.95772182e-01
1.50800000e+05 4.95751935e-01
1.50900000e+05 4.90157011e-01
1.50900000e+05 4.90137752e-01
1.51000000e+05 4.84470129e-01
1.51000000e+05 4.84451850e-01
1.51100000e+05 4.78714556e-01
1.51100000e+05 4.78697236e-01
1.51200000e+05 4.72893031e-01
1.51200000e+05 4.72876634e-01
1.51300000e+05 4.67007904e-01
1.51300000e+05 4.66992385e-01
1.51400000e+05 4.61061056e-01
1.51400000e+05 4.61046359e-01
1.51500000e+05 4.55053835e-01
1.51500000e+05 4.55039898e-01
1.51600000e+05 4.48987022e-01
1.51600000e+05 4.48973782e-01
1.51700000e+05 4.42860841e-01
1.51700000e+05 4.42848237e-01
1.51800000e+05 4.36674989e-01
1.51800000e+05 4.36662965e-01
1.51900000e+05 4.30428715e-01
1.51900000e+05 4.30417225e-01
1.52000000e+05 4.24120926e-01
1.52000000e+05 4.24109937e-01
1.52100000e+05 4.17750320e-01
1.52100000e+05 4.17739818e-01
1.52200000e+05 4.11315552e-01
1.52200000e+05 4.11305542e-01
1.52300000e+05 4.04815411e-01
1.52300000e+05 4.04805916e-01
1.52400000e+05 3.98248996e-01
1.52400000e+05 3.98240063e-01
1.52500000e+05 3.91615905e-01
1.52500000e+05 3.91607598e-01
1.52600000e+05 3.84916395e-01
1.52600000e+05 3.84908795e-01
1.52700000e+05 3.78151524e-01
1.52700000e+05 3.78144728e-01
1.52800000e+05 3.71323262e-01
1.52800000e+05 3.71317377e-01
1.52900000e+05 3.64434560e-01
1.52900000e+05 3.64429695e-01
1.53000000e+05 3.57489365e-01
1.53000000e+05 3.57485630e-01
1.53100000e+05 3.50492599e-01
1.53100000e+05 3.50490095e-01
1.53200000e+05 3.43450073e-01
1.53200000e+05 3.43448890e-01
1.53300000e+05 3.36368367e-01
1.53300000e+05 3.36368577e-01
1.53400000e+05 3.29254661e-01
1.53400000e+05 3.29256311e-01
1.53500000e+05 3.22116529e-01
1.53500000e+05 3.22119642e-01
1.53600000e+05 3.14961721e-01
1.53600000e+05 3.14966292e-01
1.53700000e+05 3.07797923e-01
1.53700000e+05 3.07803919e-01
1.53800000e+05 3.00632526e-01
1.53800000e+05 3.00639885e-01
1.53900000e+05 2.93472405e-01
1.53900000e+05 2.93481042e-01
1.54000000e+05 2.86323735e-01
1.54000000e+05 2.86333542e-01
1.54100000e+05 2.79191836e-01
1.54100000e+05 2.79202691e-01
1.54200000e+05 2.72081081e-01
1.54200000e+05 2.72092854e-01
1.54300000e+05 2.64994853e-01
1.54300000e+05 2.65007411e-01
1.54400000e+05 2.57935566e-01
1.54400000e+05 2.57948783e-01
1.54500000e+05 2.50904749e-01
1.54500000e+05 2.50918504e-01
1.54600000e+05 2.43903206e-01
1.54600000e+05 2.43917441e-01
1.54700000e+05 2.36931120e-01
1.54700000e+05 2.36945552e-01
1.54800000e+05 2.29988788e-01
1.54800000e+05 2.30004545e-01
1.54900000e+05 2.23074201e-01
1.54900000e+05 2.23084500e-01
1.55000000e+05 2.16198063e-01
1.55000000e+05 2.16221934e-01
1.55100000e+05 2.09370325e-01
1.55100000e+05 2.09381183e-01
1.55200000e+05 2.02554911e-01
1.55200000e+05 2.02572246e-01
1.55300000e+05 1.95791582e-01
1.55300000e+05 1.95808493e-01
1.55400000e+05 1.89073822e-01
1.55400000e+05 1.89091631e-01
1.55500000e+05 1.82408389e-01
1.55500000e+05 1.82427018e-01
1.55600000e+05 1.75801350e-01
1.55600000e+05 1.75820979e-01
1.55700000e+05 1.69260526e-01
1.55700000e+05 1.69281283e-01
1.55800000e+05 1.62794971e-01
1.55800000e+05 1.62816980e-01
1.55900000e+05 1.56414905e-01
1.55900000e+05 1.56438267e-01
1.56000000e+05 1.50131507e-01
1.56000000e+05 1.50156299e-01
1.56100000e+05 1.43956680e-01
1.56100000e+05 1.43982950e-01
1.56200000e+05 1.37902785e-01
1.56200000e+05 1.37930547e-01
1.56300000e+05 1.31982365e-01
1.56300000e+05 1.32011600e-01
1.56400000e+05 1.26207860e-01
1.56400000e+05 1.26238517e-01
1.56500000e+05 1.20591344e-01
1.56500000e+05 1.20623341e-01
1.56600000e+05 1.15144284e-01
1.56600000e+05 1.15177512e-01
1.56700000e+05 1.09877332e-01
1.56700000e+05 1.09911660e-01
1.56800000e+05 1.04800157e-01
1.56800000e+05 1.04835436e-01
1.56900000e+05 9.99213255e-02
1.56900000e+05 9.99573953e-02
1.57000000e+05 9.52482304e-02
1.57000000e+05 9.52849244e-02
1.57100000e+05 9.07870602e-02
1.57100000e+05 9.08242112e-02
1.57200000e+05 8.65428174e-02
1.57200000e+05 8.65802624e-02
1.57300000e+05 8.25193725e-02
1.57300000e+05 8.25569572e-02
1.57400000e+05 7.87195502e-02
1.57400000e+05 7.87571322e-02
1.57500000e+05 7.51452388e-02
1.57500000e+05 7.51826904e-02
1.57600000e+05 7.17975167e-02
1.57600000e+05 7.18347261e-02
1.57700000e+05 6.86767847e-02
1.57700000e+05 6.87136568e-02
1.57800000e+05 6.57828998e-02
1.57800000e+05 6.58193554e-02
1.57900000e+05 6.31152996e-02
1.57900000e+05 6.31512752e-02
1.58000000e+05 6.06731162e-02
1.58000000e+05 6.07085612e-02
1.58100000e+05 5.84552704e-02
1.58100000e+05 5.84901460e-02
1.58200000e+05 5.64605488e-02
1.58200000e+05 5.64948245e-02
1.58300000e+05 5.46876579e-02
1.58300000e+05 5.47213103e-02
1.58400000e+05 5.31352606e-02
1.58400000e+05 5.31682701e-02
1.58500000e+05 5.18019927e-02
1.58500000e+05 5.18343425e-02
1.58600000e+05 5.06864665e-02
1.58600000e+05 5.07181402e-02
1.58700000e+05 4.97872605e-02
1.58700000e+05 4.98182416e-02
1.58800000e+05 4.91029035e-02
1.58800000e+05 4.91331742e-02
1.58900000e+05 4.86318529e-02
1.58900000e+05 4.86613940e-02
1.59000000e+05 4.83724727e-02
1.59000000e+05 4.84012637e-02
1.59100000e+05 4.83230132e-02
1.59100000e+05 4.83510326e-02
1.59200000e+05 4.84815941e-02
1.59200000e+05 4.85088200e-02
1.59300000e+05 4.88461930e-02
1.59300000e+05 4.88726035e-02
1.59400000e+05 4.94146393e-02
1.59400000e+05 4.94402135e-02
1.59500000e+05 5.01846137e-02
1.59500000e+05 5.02093321e-02
1.59600000e+05 5.11536532e-02
1.59600000e+05 5.11774986e-02
1.59700000e+05 5.23191612e-02
1.59700000e+05 5.23421189e-02
1.59800000e+05 5.36784202e-02
1.59800000e+05 5.37004788e-02
1.59900000e+05 5.52286086e-02
1.59900000e+05 5.52497597e-02
1.60000000e+05 5.69668185e-02
1.60000000e+05 5.69870572e-02
1.60100000e+05 5.88900741e-02
1.60100000e+05 5.89093991e-02
1.60200000e+05 6.09953511e-02
1.60200000e+05 6.10137645e-02
1.60300000e+05 6.32795950e-02
1.60300000e+05 6.32971019e-02
1.60400000e+05 6.57397377e-02
1.60400000e+05 6.57563466e-02
1.60500000e+05 6.83727138e-02
1.60500000e+05 6.83884359e-02
1.60600000e+05 7.11754739e-02
1.60600000e+05 7.11903230e-02
1.60700000e+05 7.41449973e-02
1.60700000e+05 7.41589894e-02
1.60800000e+05 7.72783012e-02
1.60800000e+05 7.72914546e-02
1.60900000e+05 8.05724498e-02
1.60900000e+05 8.05847842e-02
1.61000000e+05 8.40245600e-02
1.61000000e+05 8.40360968e-02
1.61100000e+05 8.76318065e-02
1.61100000e+05 8.76425680e-02
1.61200000e+05 9.13914244e-02
1.61200000e+05 9.14014344e-02
1.61300000e+05 9.53007119e-02
1.61300000e+05 9.53099945e-02
1.61400000e+05 9.93570302e-02
1.61400000e+05 9.93656103e-02
1.61500000e+05 1.03557803e-01
1.61500000e+05 1.03565706e-01
1.61600000e+05 1.07900517e-01
1.61600000e+05 1.07907768e-01
1.61700000e+05 1.12382716e-01
1.61700000e+05 1.12389341e-01
1.61800000e+05 1.17002004e-01
1.61800000e+05 1.17008029e-01
1.61900000e+05 1.21756038e-01
1.61900000e+05 1.21761488e-01
1.62000000e+05 1.26642527e-01
1.62000000e+05 1.26647426e-01
1.62100000e+05 1.31659226e-01
1.62100000e+05 1.31663601e-01
1.62200000e+05 1.36803936e-01
1.62200000e+05 1.36807811e-01
1.62300000e+05 1.42074500e-01
1.62300000e+05 1.42077899e-01
1.62400000e+05 1.47468796e-01
1.62400000e+05 1.47471743e-01
1.62500000e+05 1.52984738e-01
1.62500000e+05 1.52987257e-01
1.62600000e+05 1.58620270e-01
1.62600000e+05 1.58622382e-01
1.62700000e+05 1.64373363e-01
1.62700000e+05 1.64375092e-01
1.62800000e+05 1.70242013e-01
1.62800000e+05 1.70243380e-01
1.62900000e+05 1.76224239e-01
1.62900000e+05 1.76225265e-01
1.63000000e+05 1.82318078e-01
1.63000000e+05 1.82318783e-01
1.63100000e+05 1.88521583e-01
1.63100000e+05 1.88521987e-01
1.63200000e+05 1.94832823e-01
1.63200000e+05 1.94832947e-01
1.63300000e+05 2.01249880e-01
1.63300000e+05 2.01249741e-01
1.63400000e+05 2.07770846e-01
1.63400000e+05 2.07770463e-01
1.63500000e+05 2.14393824e-01
1.63500000e+05 2.14393213e-01
1.63600000e+05 2.21116922e-01
1.63600000e+05 2.21116102e-01
1.63700000e+05 2.27938258e-01
1.63700000e+05 2.27937244e-01
1.63800000e+05 2.34855955e-01
1.63800000e+05 2.34854762e-01
1.63900000e+05 2.41868140e-01
1.63900000e+05 2.41866785e-01
1.64000000e+05 2.48972948e-01
1.64000000e+05 2.48971444e-01
1.64100000e+05 2.56168513e-01
1.64100000e+05 2.56166874e-01
1.64200000e+05 2.63452977e-01
1.64200000e+05 2.63451217e-01
1.64300000e+05 2.70824484e-01
1.64300000e+05 2.70822616e-01
1.64400000e+05 2.78281182e-01
1.64400000e+05 2.78279217e-01
1.64500000e+05 2.85821221e-01
1.64500000e+05 2.85819171e-01
1.64600000e+05 2.93442756e-01
1.64600000e+05 2.93440633e-01
1.64700000e+05 3.01143946e-01
1.64700000e+05 3.01141760e-01
1.64800000e+05 3.08922952e-01
1.64800000e+05 3.08920714e-01
1.64900000e+05 3.16777943e-01
1.64900000e+05 3.16775663e-01
1.65000000e+05 3.24707090e-01
1.65000000e+05 3.24704776e-01
1.65100000e+05 3.32708569e-01
1.65100000e+05 3.32706231e-01
1.65200000e+05 3.40780565e-01
1.65200000e+05 3.40778210e-01
1.65300000e+05 3.48921266e-01
1.65300000e+05 3.48918902e-01
1.65400000e+05 3.57128868e-01
1.65400000e+05 3.57126504e-01
1.65500000e+05 3.65401576e-01
1.65500000e+05 3.65399218e-01
1.65600000e+05 3.73737601e-01
1.65600000e+05 3.73735256e-01
1.65700000e+05 3.82135164e-01
1.65700000e+05 3.82132838e-01
1.65800000e+05 3.90592495e-01
1.65800000e+05 3.90590195e-01
1.65900000e+05 3.99107835e-01
1.65900000e+05 3.99105566e-01
1.66000000e+05 4.07679434e-01
1.66000000e+05 4.07677201e-01
1.66100000e+05 4.16305554e-01
1.66100000e+05 4.16303362e-01
1.66200000e+05 4.24984469e-01
1.66200000e+05 4.24982323e-01
1.66300000e+05 4.33714466e-01
1.66300000e+05 4.33712370e-01
1.66400000e+05 4.42493844e-01
1.66400000e+05 4.42491802e-01
1.66500000e+05 4.51320916e-01
1.66500000e+05 4.51318932e-01
1.66600000e+05 4.60194008e-01
1.66600000e+05 4.60192086e-01
1.66700000e+05 4.69111464e-01
1.66700000e+05 4.69109606e-01
1.66800000e+05 4.78071638e-01
1.66800000e+05 4.78069849e-01
1.66900000e+05 4.87072905e-01
1.66900000e+05 4.87071186e-01
1.67000000e+05 4.96113651e-01
1.67000000e+05 4.96112005e-01
1.67100000e+05 5.05192282e-01
1.67100000e+05 5.05190711e-01
1.67200000e+05 5.14307218e-01
1.67200000e+05 5.14305725e-01
1.67300000e+05 5.23456898e-01
1.67300000e+05 5.23455485e-01
1.67400000e+05 5.32639778e-01
1.67400000e+05 5.32638446e-01
1.67500000e+05 5.41854332e-01
1.67500000e+05 5.41853084e-01
1.67600000e+05 5.51099050e-01
1.67600000e+05 5.51097886e-01
1.67700000e+05 5.60372437e-01
1.67700000e+05 5.60371358e-01
1.67800000e+05 5.69673020e-01
1.67800000e+05 5.69672029e-01
1.67900000e+05 5.78999358e-01
1.67900000e+05 5.78998458e-01
1.68000000e+05 5.88350031e-01
1.68000000e+05 5.88349220e-01
1.68100000e+05 5.97723602e-01
1.68100000e+05 5.97722874e-01
1.68200000e+05 6.07118602e-01
1.68200000e+05 6.07117954e-01
1.68300000e+05 6.16533612e-01
1.68300000e+05 6.16533062e-01
1.68400000e+05 6.25967430e-01
1.68400000e+05 6.25967009e-01
1.68500000e+05 6.35419043e-01
1.68500000e+05 6.35418751e-01
1.68600000e+05 6.44887182e-01
1.68600000e+05 6.44886933e-01
1.68700000e+05 6.54369720e-01
1.68700000e+05 6.54369392e-01
1.68800000e+05 6.63863939e-01
1.68800000e+05 6.63863553e-01
1.68900000e+05 6.73368365e-01
1.68900000e+05 6.73368262e-01
1.69000000e+05 6.82885041e-01
1.69000000e+05 6.82885731e-01
1.69100000e+05 6.92418950e-01
1.69100000e+05 6.92420503e-01
1.69200000e+05 7.01972045e-01
1.69200000e+05 7.01973429e-01
1.69300000e+05 7.11534445e-01
1.69300000e+05 7.11533680e-01
1.69400000e+05 7.21081560e-01
1.69400000e+05 7.21077209e-01
1.69500000e+05 7.30586148e-01
1.69500000e+05 7.30579506e-01
1.69600000e+05 7.40044705e-01
1.69600000e+05 7.40040902e-01
1.69700000e+05 7.49503174e-01
1.69700000e+05 7.49509578e-01
1.69800000e+05 7.59060140e-01
1.69800000e+05 7.59082248e-01
1.69900000e+05 7.68835686e-01
1.69900000e+05 7.68872881e-01
1.70000000e+05 7.78916700e-01
1.70000000e+05 7.78960942e-01
1.70100000e+05 7.89308420e-01
1.70100000e+05 7.89347234e-01
1.70200000e+05 7.99921722e-01
1.70200000e+05 7.99943970e-01
1.70300000e+05 8.10604931e-01
1.70300000e+05 8.10605897e-01
1.70400000e+05 8.21202293e-01
1.70400000e+05 8.21185191e-01
1.70500000e+05 8.31607415e-01
1.70500000e+05 8.31580864e-01
1.70600000e+05 8.41786916e-01
1.70600000e+05 8.41760373e-01
1.70700000e+05 8.51769740e-01
1.70700000e+05 8.51749667e-01
1.70800000e+05 8.61616092e-01
1.70800000e+05 8.61604559e-01
1.70900000e+05 8.71385942e-01
1.70900000e+05 8.71381572e-01
1.71000000e+05 8.81120589e-01
1.71000000e+05 8.81120560e-01
1.71100000e+05 8.90839524e-01
1.71100000e+05 8.90841282e-01
1.71200000e+05 9.00546818e-01
1.71200000e+05 9.00548850e-01
1.71300000e+05 9.10239583e-01
1.71300000e+05 9.10241358e-01
1.71400000e+05 9.19913861e-01
1.71400000e+05 9.19915399e-01
1.71500000e+05 9.29566992e-01
1.71500000e+05 9.29568470e-01
1.71600000e+05 9.39197684e-01
1.71600000e+05 9.39199233e-01
1.71700000e+05 9.48805324e-01
1.71700000e+05 9.48806995e-01
1.71800000e+05 9.58389429e-01
1.71800000e+05 9.58391222e-01
1.71900000e+05 9.67949435e-01
1.71900000e+05 9.67951337e-01
1.72000000e+05 9.77484696e-01
1.72000000e+05 9.77486698e-01
1.72100000e+05 9.86994536e-01
1.72100000e+05 9.86996637e-01
1.72200000e+05 9.96478288e-01
1.72200000e+05 9.96480486e-01
1.72300000e+05 1.00593530e+00
1.72300000e+05 1.00593759e+00
1.72400000e+05 1.01536492e+00
1.72400000e+05 1.01536732e+00
1.72500000e+05 1.02476652e+00
1.72500000e+05 1.02476901e+00
1.72600000e+05 1.03413947e+00
1.72600000e+05 1.03414206e+00
1.72700000e+05 1.04348315e+00
1.72700000e+05 1.04348583e+00
1.72800000e+05 1.05279692e+00
1.72800000e+05 1.05279970e+00
1.72900000e+05 1.06208019e+00
1.72900000e+05 1.06208306e+00
1.73000000e+05 1.07133234e+00
1.73000000e+05 1.07133530e+00
1.73100000e+05 1.08055276e+00
1.73100000e+05 1.08055582e+00
1.73200000e+05 1.08974087e+00
1.73200000e+05 1.08974402e+00
1.73300000e+05 1.09889607e+00
1.73300000e+05 1.09889931e+00
1.73400000e+05 1.10801776e+00
1.73400000e+05 1.10802110e+00
1.73500000e+05 1.11710537e+00
1.73500000e+05 1.11710880e+00
1.73600000e+05 1.12615832e+00
1.73600000e+05 1.12616184e+00
1.73700000e+05 1.13517602e+00
1.73700000e+05 1.13517963e+00
1.73800000e+05 1.14415791e+00
1.73800000e+05 1.14416161e+00
1.73900000e+05 1.15310341e+00
1.73900000e+05 1.15310721e+00
1.74000000e+05 1.16201197e+00
1.74000000e+05 1.16201585e+00
1.74100000e+05 1.17088301e+00
1.74100000e+05 1.17088699e+00
1.74200000e+05 1.17971599e+00
1.74200000e+05 1.17972006e+00
1.74300000e+05 1.18851034e+00
1.74300000e+05 1.18851449e+00
1.74400000e+05 1.19726551e+00
1.74400000e+05 1.19726975e+00
1.74500000e+05 1.20598095e+00
1.74500000e+05 1.20598528e+00
1.74600000e+05 1.21465610e+00
1.74600000e+05 1.21466053e+00
1.74700000e+05 1.22329044e+00
1.74700000e+05 1.22329495e+00
1.74800000e+05 1.23188339e+00
1.74800000e+05 1.23188800e+00
1.74900000e+05 1.24043442e+00
1.74900000e+05 1.24043911e+00
1.75000000e+05 1.24894298e+00
1.75000000e+05 1.24894775e+00
1.75100000e+05 1.25740855e+00
1.75100000e+05 1.25741341e+00
1.75200000e+05 1.26583068e+00
1.75200000e+05 1.26583561e+00
1.75300000e+05 1.27420890e+00
1.75300000e+05 1.27421394e+00
1.75400000e+05 1.28254266e+00
1.75400000e+05 1.28254786e+00
1.75500000e+05 1.29083114e+00
1.75500000e+05 1.29083656e+00
1.75600000e+05 1.29907315e+00
1.75600000e+05 1.29907877e+00
1.75700000e+05 1.30726727e+00
1.75700000e+05 1.30727294e+00
1.75800000e+05 1.31541256e+00
1.75800000e+05 1.31541789e+00
1.75900000e+05 1.32350987e+00
1.75900000e+05 1.32351427e+00
1.76000000e+05 1.33156341e+00
1.76000000e+05 1.33156625e+00
1.76100000e+05 1.33958171e+00
1.76100000e+05 1.33958266e+00
1.76200000e+05 1.34757699e+00
1.76200000e+05 1.34757632e+00
1.76300000e+05 1.35556201e+00
1.76300000e+05 1.35556086e+00
1.76400000e+05 1.36354501e+00
1.76400000e+05 1.36354520e+00
1.76500000e+05 1.37152408e+00
1.76500000e+05 1.37152763e+00
1.76600000e+05 1.37948370e+00
1.76600000e+05 1.37949208e+00
1.76700000e+05 1.38739568e+00
1.76700000e+05 1.38740916e+00
1.76800000e+05 1.39522509e+00
1.76800000e+05 1.39524249e+00
1.76900000e+05 1.40293961e+00
1.76900000e+05 1.40295864e+00
1.77000000e+05 1.41051876e+00
1.77000000e+05 1.41053683e+00
1.77100000e+05 1.41795927e+00
1.77100000e+05 1.41797437e+00
1.77200000e+05 1.42527449e+00
1.77200000e+05 1.42528578e+00
1.77300000e+05 1.43248830e+00
1.77300000e+05 1.43249621e+00
1.77400000e+05 1.43962651e+00
1.77400000e+05 1.43963226e+00
1.77500000e+05 1.44670928e+00
1.77500000e+05 1.44671429e+00
1.77600000e+05 1.45374738e+00
1.77600000e+05 1.45375270e+00
1.77700000e+05 1.46074268e+00
1.77700000e+05 1.46074877e+00
1.77800000e+05 1.46769151e+00
1.77800000e+05 1.46769832e+00
1.77900000e+05 1.47458864e+00
1.77900000e+05 1.47459588e+00
1.78000000e+05 1.48143000e+00
1.78000000e+05 1.48143740e+00
1.78100000e+05 1.48821362e+00
1.78100000e+05 1.48822102e+00
1.78200000e+05 1.49493907e+00
1.78200000e+05 1.49494646e+00
1.78300000e+05 1.50160651e+00
1.78300000e+05 1.50161395e+00
1.78400000e+05 1.50821586e+00
1.78400000e+05 1.50822341e+00
1.78500000e+05 1.51476664e+00
1.78500000e+05 1.51477432e+00
1.78600000e+05 1.52125801e+00
1.78600000e+05 1.52126583e+00
1.78700000e+05 1.52768912e+00
1.78700000e+05 1.52769705e+00
1.78800000e+05 1.53405916e+00
1.78800000e+05 1.53406721e+00
1.78900000e+05 1.54036748e+00
1.78900000e+05 1.54037564e+00
1.79000000e+05 1.54661345e+00
1.79000000e+05 1.54662174e+00
1.79100000e+05 1.55279648e+00
1.79100000e+05 1.55280490e+00
1.79200000e+05 1.55891594e+00
1.79200000e+05 1.55892449e+00
1.79300000e+05 1.56497117e+00
1.79300000e+05 1.56497984e+00
1.79400000e+05 1.57096150e+00
1.79400000e+05 1.57097029e+00
1.79500000e+05 1.57688624e+00
1.79500000e+05 1.57689515e+00
1.79600000e+05 1.58274469e+00
1.79600000e+05 1.58275372e+00
1.79700000e+05 1.58853618e+00
1.79700000e+05 1.58854533e+00
1.79800000e+05 1.59425999e+00
1.79800000e+05 1.59426926e+00
1.79900000e+05 1.59991544e+00
1.79900000e+05 1.59992484e+00
1.80000000e+05 1.60550184e+00
1.80000000e+05 1.60551136e+00
1.80100000e+05 1.61101850e+00
1.80100000e+05 1.61102813e+00
1.80200000e+05 1.61646471e+00
1.80200000e+05 1.61647447e+00
1.80300000e+05 1.62183979e+00
1.80300000e+05 1.62184967e+00
1.80400000e+05 1.62714306e+00
1.80400000e+05 1.62715306e+00
1.80500000e+05 1.63237382e+00
1.80500000e+05 1.63238394e+00
1.80600000e+05 1.63753139e+00
1.80600000e+05 1.63754164e+00
1.80700000e+05 1.64261508e+00
1.80700000e+05 1.64262545e+00
1.80800000e+05 1.64762422e+00
1.80800000e+05 1.64763471e+00
1.80900000e+05 1.65255811e+00
1.80900000e+05 1.65256872e+00
1.81000000e+05 1.65741609e+00
1.81000000e+05 1.65742682e+00
1.81100000e+05 1.66219747e+00
1.81100000e+05 1.66220832e+00
1.81200000e+05 1.66690158e+00
1.81200000e+05 1.66691255e+00
1.81300000e+05 1.67152775e+00
1.81300000e+05 1.67153884e+00
1.81400000e+05 1.67607530e+00
1.81400000e+05 1.67608652e+00
1.81500000e+05 1.68054357e+00
1.81500000e+05 1.68055491e+00
1.81600000e+05 1.68493188e+00
1.81600000e+05 1.68494334e+00
1.81700000e+05 1.68923958e+00
1.81700000e+05 1.68925116e+00
1.81800000e+05 1.69346599e+00
1.81800000e+05 1.69347769e+00
1.81900000e+05 1.69761045e+00
1.81900000e+05 1.69762227e+00
1.82000000e+05 1.70167230e+00
1.82000000e+05 1.70168424e+00
1.82100000e+05 1.70565087e+00
1.82100000e+05 1.70566294e+00
1.82200000e+05 1.70954550e+00
1.82200000e+05 1.70955769e+00
1.82300000e+05 1.71335554e+00
1.82300000e+05 1.71336785e+00
1.82400000e+05 1.71708032e+00
1.82400000e+05 1.71709275e+00
1.82500000e+05 1.72071918e+00
1.82500000e+05 1.72073173e+00
1.82600000e+05 1.72427147e+00
1.82600000e+05 1.72428415e+00
1.82700000e+05 1.72773653e+00
1.82700000e+05 1.72774933e+00
1.82800000e+05 1.73111371e+00
1.82800000e+05 1.73112663e+00
1.82900000e+05 1.73440235e+00
1.82900000e+05 1.73441539e+00
1.83000000e+05 1.73760181e+00
1.83000000e+05 1.73761497e+00
1.83100000e+05 1.74071144e+00
1.83100000e+05 1.74072473e+00
1.83200000e+05 1.74373061e+00
1.83200000e+05 1.74374401e+00
1.83300000e+05 1.74665867e+00
1.83300000e+05 1.74667220e+00
1.83400000e+05 1.74949500e+00
1.83400000e+05 1.74950864e+00
1.83500000e+05 1.75223897e+00
1.83500000e+05 1.75225273e+00
1.83600000e+05 1.75488997e+00
1.83600000e+05 1.75490384e+00
1.83700000e+05 1.75744738e+00
1.83700000e+05 1.75746137e+00
1.83800000e+05 1.75991061e+00
1.83800000e+05 1.75992471e+00
1.83900000e+05 1.76227907e+00
1.83900000e+05 1.76229329e+00
1.84000000e+05 1.76455218e+00
1.84000000e+05 1.76456650e+00
1.84100000e+05 1.76672937e+00
1.84100000e+05 1.76674380e+00
1.84200000e+05 1.76881009e+00
1.84200000e+05 1.76882463e+00
1.84300000e+05 1.77079379e+00
1.84300000e+05 1.77080844e+00
1.84400000e+05 1.77267995e+00
1.84400000e+05 1.77269470e+00
1.84500000e+05 1.77446805e+00
1.84500000e+05 1.77448290e+00
1.84600000e+05 1.77615759e+00
1.84600000e+05 1.77617254e+00
1.84700000e+05 1.77774809e+00
1.84700000e+05 1.77776314e+00
1.84800000e+05 1.77923906e+00
1.84800000e+05 1.77925421e+00
1.84900000e+05 1.78063006e+00
1.84900000e+05 1.78064530e+00
1.85000000e+05 1.78192063e+00
1.85000000e+05 1.78193596e+00
1.85100000e+05 1.78311035e+00
1.85100000e+05 1.78312577e+00
1.85200000e+05 1.78419880e+00
1.85200000e+05 1.78421431e+00
1.85300000e+05 1.78518557e+00
1.85300000e+05 1.78520116e+00
1.85400000e+05 1.78607026e+00
1.85400000e+05 1.78608594e+00
1.85500000e+05 1.78685249e+00
1.85500000e+05 1.78686826e+00
1.85600000e+05 1.78753190e+00
1.85600000e+05 1.78754774e+00
1.85700000e+05 1.78810810e+00
1.85700000e+05 1.78812403e+00
1.85800000e+05 1.78858075e+00
1.85800000e+05 1.78859676e+00
1.85900000e+05 1.78894950e+00
1.85900000e+05 1.78896559e+00
1.86000000e+05 1.78921400e+00
1.86000000e+05 1.78923017e+00
1.86100000e+05 1.78937392e+00
1.86100000e+05 1.78939017e+00
1.86200000e+05 1.78942894e+00
1.86200000e+05 1.78944526e+00
1.86300000e+05 1.78937872e+00
1.86300000e+05 1.78939512e+00
1.86400000e+05 1.78922294e+00
1.86400000e+05 1.78923942e+00
1.86500000e+05 1.78896131e+00
1.86500000e+05 1.78897786e+00
1.86600000e+05 1.78859351e+00
1.86600000e+05 1.78861013e+00
1.86700000e+05 1.78811924e+00
1.86700000e+05 1.78813593e+00
1.86800000e+05 1.78753821e+00
1.86800000e+05 1.78755498e+00
1.86900000e+05 1.78685015e+00
1.86900000e+05 1.78686699e+00
1.87000000e+05 1.78605478e+00
1.87000000e+05 1.78607169e+00
1.87100000e+05 1.78515185e+00
1.87100000e+05 1.78516882e+00
1.87200000e+05 1.78414111e+00
1.87200000e+05 1.78415815e+00
1.87300000e+05 1.78302234e+00
1.87300000e+05 1.78303943e+00
1.87400000e+05 1.78179532e+00
1.87400000e+05 1.78181247e+00
1.87500000e+05 1.78045987e+00
1.87500000e+05 1.78047708e+00
1.87600000e+05 1.77901583e+00
1.87600000e+05 1.77903308e+00
1.87700000e+05 1.77746304e+00
1.87700000e+05 1.77748034e+00
1.87800000e+05 1.77580140e+00
1.87800000e+05 1.77581874e+00
1.87900000e+05 1.77403082e+00
1.87900000e+05 1.77404819e+00
1.88000000e+05 1.77215124e+00
1.88000000e+05 1.77216864e+00
1.88100000e+05 1.77016264e+00
1.88100000e+05 1.77018007e+00
1.88200000e+05 1.76806503e+00
1.88200000e+05 1.76808248e+00
1.88300000e+05 1.76585845e+00
1.88300000e+05 1.76587591e+00
1.88400000e+05 1.76354297e+00
1.88400000e+05 1.76356045e+00
1.88500000e+05 1.76111871e+00
1.88500000e+05 1.76113619e+00
1.88600000e+05 1.75858581e+00
1.88600000e+05 1.75860329e+00
1.88700000e+05 1.75594444e+00
1.88700000e+05 1.75596191e+00
1.88800000e+05 1.75319481e+00
1.88800000e+05 1.75321228e+00
1.88900000e+05 1.75033716e+00
1.88900000e+05 1.75035461e+00
1.89000000e+05 1.74737175e+00
1.89000000e+05 1.74738919e+00
1.89100000e+05 1.74429887e+00
1.89100000e+05 1.74431628e+00
1.89200000e+05 1.74111883e+00
1.89200000e+05 1.74113622e+00
1.89300000e+05 1.73783195e+00
1.89300000e+05 1.73784932e+00
1.89400000e+05 1.73443859e+00
1.89400000e+05 1.73445593e+00
1.89500000e+05 1.73093910e+00
1.89500000e+05 1.73095641e+00
1.89600000e+05 1.72733384e+00
1.89600000e+05 1.72735112e+00
1.89700000e+05 1.72362319e+00
1.89700000e+05 1.72364044e+00
1.89800000e+05 1.71980752e+00
1.89800000e+05 1.71982474e+00
1.89900000e+05 1.71588721e+00
1.89900000e+05 1.71590440e+00
1.90000000e+05 1.71186263e+00
1.90000000e+05 1.71187980e+00
1.90100000e+05 1.70773416e+00
1.90100000e+05 1.70775130e+00
1.90200000e+05 1.70350216e+00
1.90200000e+05 1.70351928e+00
1.90300000e+05 1.69916700e+00
1.90300000e+05 1.69918409e+00
1.90400000e+05 1.69472903e+00
1.90400000e+05 1.69474610e+00
1.90500000e+05 1.69018861e+00
1.90500000e+05 1.69020565e+00
1.90600000e+05 1.68554608e+00
1.90600000e+05 1.68556310e+00
1.90700000e+05 1.68080181e+00
1.90700000e+05 1.68081879e+00
1.90800000e+05 1.67595613e+00
1.90800000e+05 1.67597309e+00
1.90900000e+05 1.67100942e+00
1.90900000e+05 1.67102635e+00
1.91000000e+05 1.66596204e+00
1.91000000e+05 1.66597894e+00
1.91100000e+05 1.66081438e+00
1.91100000e+05 1.66083124e+00
1.91200000e+05 1.65556684e+00
1.91200000e+05 1.65558365e+00
1.91300000e+05 1.65021984e+00
1.91300000e+05 1.65023662e+00
1.91400000e+05 1.64477386e+00
1.91400000e+05 1.64479058e+00
1.91500000e+05 1.63922937e+00
1.91500000e+05 1.63924604e+00
1.91600000e+05 1.63358692e+00
1.91600000e+05 1.63360352e+00
1.91700000e+05 1.62784707e+00
1.91700000e+05 1.62786360e+00
1.91800000e+05 1.62201046e+00
1.91800000e+05 1.62202690e+00
1.91900000e+05 1.61607774e+00
1.91900000e+05 1.61609409e+00
1.92000000e+05 1.61004966e+00
1.92000000e+05 1.61006590e+00
1.92100000e+05 1.60392698e+00
1.92100000e+05 1.60394312e+00
1.92200000e+05 1.59771055e+00
1.92200000e+05 1.59772657e+00
1.92300000e+05 1.59140126e+00
1.92300000e+05 1.59141716e+00
1.92400000e+05 1.58500005e+00
1.92400000e+05 1.58501581e+00
1.92500000e+05 1.57850791e+00
1.92500000e+05 1.57852353e+00
1.92600000e+05 1.57192589e+00
1.92600000e+05 1.57194136e+00
1.92700000e+05 1.56525505e+00
1.92700000e+05 1.56527037e+00
1.92800000e+05 1.55849651e+00
1.92800000e+05 1.55851167e+00
1.92900000e+05 1.55165142e+00
1.92900000e+05 1.55166642e+00
1.93000000e+05 1.54472094e+00
1.93000000e+05 1.54473578e+00
1.93100000e+05 1.53770623e+00
1.93100000e+05 1.53772091e+00
1.93200000e+05 1.53060848e+00
1.93200000e+05 1.53062300e+00
1.93300000e+05 1.52342886e+00
1.93300000e+05 1.52344322e+00
1.93400000e+05 1.51616852e+00
1.93400000e+05 1.51618273e+00
1.93500000e+05 1.50882861e+00
1.93500000e+05 1.50884266e+00
1.93600000e+05 1.50141022e+00
1.93600000e+05 1.50142414e+00
1.93700000e+05 1.49391445e+00
1.93700000e+05 1.49392823e+00
1.93800000e+05 1.48634231e+00
1.93800000e+05 1.48635596e+00
1.93900000e+05 1.47869479e+00
1.93900000e+05 1.47870832e+00
1.94000000e+05 1.47097285e+00
1.94000000e+05 1.47098626e+00
1.94100000e+05 1.46317736e+00
1.94100000e+05 1.46319067e+00
1.94200000e+05 1.45530917e+00
1.94200000e+05 1.45532238e+00
1.94300000e+05 1.44736908e+00
1.94300000e+05 1.44738220e+00
1.94400000e+05 1.43935785e+00
1.94400000e+05 1.43937088e+00
1.94500000e+05 1.43127620e+00
1.94500000e+05 1.43128913e+00
1.94600000e+05 1.42312481e+00
1.94600000e+05 1.42313766e+00
1.94700000e+05 1.41490436e+00
1.94700000e+05 1.41491713e+00
1.94800000e+05 1.40661551e+00
1.94800000e+05 1.40662820e+00
1.94900000e+05 1.39825893e+00
1.94900000e+05 1.39827152e+00
1.95000000e+05 1.38983529e+00
1.95000000e+05 1.38984781e+00
1.95100000e+05 1.38134530e+00
1.95100000e+05 1.38135768e+00
1.95200000e+05 1.37278963e+00
1.95200000e+05 1.37280192e+00
1.95300000e+05 1.36416916e+00
1.95300000e+05 1.36418132e+00
1.95400000e+05 1.35548470e+00
1.95400000e+05 1.35549672e+00
1.95500000e+05 1.34673716e+00
1.95500000e+05 1.34674903e+00
1.95600000e+05 1.33792755e+00
1.95600000e+05 1.33793925e+00
1.95700000e+05 1.32905694e+00
1.95700000e+05 1.32906846e+00
1.95800000e+05 1.32012652e+00
1.95800000e+05 1.32013784e+00
1.95900000e+05 1.31113755e+00
1.95900000e+05 1.31114865e+00
1.96000000e+05 1.30209140e+00
1.96000000e+05 1.30210227e+00
1.96100000e+05 1.29298952e+00
1.96100000e+05 1.29300015e+00
1.96200000e+05 1.28383346e+00
1.96200000e+05 1.28384383e+00
1.96300000e+05 1.27462485e+00
1.96300000e+05 1.27463495e+00
1.96400000e+05 1.26536538e+00
1.96400000e+05 1.26537520e+00
1.96500000e+05 1.25605681e+00
1.96500000e+05 1.25606634e+00
1.96600000e+05 1.24670094e+00
1.96600000e+05 1.24671019e+00
1.96700000e+05 1.23729962e+00
1.96700000e+05 1.23730857e+00
1.96800000e+05 1.22785467e+00
1.96800000e+05 1.22786334e+00
1.96900000e+05 1.21836794e+00
1.96900000e+05 1.21837633e+00
1.97000000e+05 1.20884126e+00
1.97000000e+05 1.20884936e+00
1.97100000e+05 1.19927638e+00
1.97100000e+05 1.19928422e+00
1.97200000e+05 1.18967503e+00
1.97200000e+05 1.18968262e+00
1.97300000e+05 1.18003885e+00
1.97300000e+05 1.18004621e+00
1.97400000e+05 1.17036939e+00
1.97400000e+05 1.17037653e+00
1.97500000e+05 1.16066810e+00
1.97500000e+05 1.16067503e+00
1.97600000e+05 1.15093630e+00
1.97600000e+05 1.15094306e+00
1.97700000e+05 1.14117523e+00
1.97700000e+05 1.14118183e+00
1.97800000e+05 1.13138597e+00
1.97800000e+05 1.13139243e+00
1.97900000e+05 1.12156950e+00
1.97900000e+05 1.12157584e+00
1.98000000e+05 1.11172668e+00
1.98000000e+05 1.11173291e+00
1.98100000e+05 1.10185825e+00
1.98100000e+05 1.10186438e+00
1.98200000e+05 1.09196486e+00
1.98200000e+05 1.09197091e+00
1.98300000e+05 1.08204707e+00
1.98300000e+05 1.08205306e+00
1.98400000e+05 1.07210540e+00
1.98400000e+05 1.07211132e+00
1.98500000e+05 1.06214030e+00
1.98500000e+05 1.06214615e+00
1.98600000e+05 1.05215220e+00
1.98600000e+05 1.05215798e+00
1.98700000e+05 1.04214155e+00
1.98700000e+05 1.04214725e+00
1.98800000e+05 1.03210882e+00
1.98800000e+05 1.03211443e+00
1.98900000e+05 1.02205456e+00
1.98900000e+05 1.02206005e+00
1.99000000e+05 1.01197937e+00
1.99000000e+05 1.01198473e+00
1.99100000e+05 1.00188399e+00
1.99100000e+05 1.00188920e+00
1.99200000e+05 9.91769270e-01
1.99200000e+05 9.91774296e-01
1.99300000e+05 9.81636235e-01
1.99300000e+05 9.81641046e-01
1.99400000e+05 9.71486067e-01
1.99400000e+05 9.71490631e-01
1.99500000e+05 9.61320135e-01
1.99500000e+05 9.61324419e-01
1.99600000e+05 9.51140004e-01
1.99600000e+05 9.51143974e-01
1.99700000e+05 9.40947434e-01
1.99700000e+05 9.40951048e-01
1.99800000e+05 9.30744394e-01
1.99800000e+05 9.30747643e-01
1.99900000e+05 9.20532946e-01
1.99900000e+05 9.20532041e-01
2.00000000e+05 9.10319560e-01
2.00000000e+05 9.10330953e-01


==> MixPlotData/opt_T1100_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.28276607e-01
3.00000000e+04 -1.28277456e-01
3.01000000e+04 -1.31145291e-01
3.01000000e+04 -1.31146183e-01
3.02000000e+04 -1.34122359e-01
3.02000000e+04 -1.34123295e-01
3.03000000e+04 -1.37213309e-01
3.03000000e+04 -1.37214293e-01
3.04000000e+04 -1.40423961e-01
3.04000000e+04 -1.40424995e-01
3.05000000e+04 -1.43760479e-01
3.05000000e+04 -1.43761567e-01
3.06000000e+04 -1.47229396e-01
3.06000000e+04 -1.47230540e-01
3.07000000e+04 -1.50837640e-01
3.07000000e+04 -1.50838844e-01
3.08000000e+04 -1.54592566e-01
3.08000000e+04 -1.54593833e-01
3.09000000e+04 -1.58501984e-01
3.09000000e+04 -1.58503319e-01
3.10000000e+04 -1.62574196e-01
3.10000000e+04 -1.62575603e-01
3.11000000e+04 -1.66818033e-01
3.11000000e+04 -1.66819516e-01
3.12000000e+04 -1.71242892e-01
3.12000000e+04 -1.71244456e-01
3.13000000e+04 -1.75858783e-01
3.13000000e+04 -1.75860433e-01
3.14000000e+04 -1.80676372e-01
3.14000000e+04 -1.80678115e-01
3.15000000e+04 -1.85707037e-01
3.15000000e+04 -1.85708878e-01
3.16000000e+04 -1.90962918e-01
3.16000000e+04 -1.90964863e-01
3.17000000e+04 -1.96456978e-01
3.17000000e+04 -1.96459035e-01
3.18000000e+04 -2.02203070e-01
3.18000000e+04 -2.02205247e-01
3.19000000e+04 -2.08216006e-01
3.19000000e+04 -2.08218310e-01
3.20000000e+04 -2.14511633e-01
3.20000000e+04 -2.14514074e-01
3.21000000e+04 -2.21106915e-01
3.21000000e+04 -2.21109501e-01
3.22000000e+04 -2.28020024e-01
3.22000000e+04 -2.28022766e-01
3.23000000e+04 -2.35270437e-01
3.23000000e+04 -2.35273346e-01
3.24000000e+04 -2.42879042e-01
3.24000000e+04 -2.42882130e-01
3.25000000e+04 -2.50868252e-01
3.25000000e+04 -2.50871532e-01
3.26000000e+04 -2.59262130e-01
3.26000000e+04 -2.59265616e-01
3.27000000e+04 -2.68086523e-01
3.27000000e+04 -2.68090229e-01
3.28000000e+04 -2.77369207e-01
3.28000000e+04 -2.77373150e-01
3.29000000e+04 -2.87140047e-01
3.29000000e+04 -2.87144244e-01
3.30000000e+04 -2.97431163e-01
3.30000000e+04 -2.97435633e-01
3.31000000e+04 -3.08277118e-01
3.31000000e+04 -3.08281881e-01
3.32000000e+04 -3.19715113e-01
3.32000000e+04 -3.19720190e-01
3.33000000e+04 -3.31785199e-01
3.33000000e+04 -3.31790613e-01
3.34000000e+04 -3.44530506e-01
3.34000000e+04 -3.44536282e-01
3.35000000e+04 -3.57997485e-01
3.35000000e+04 -3.58003651e-01
3.36000000e+04 -3.72236171e-01
3.36000000e+04 -3.72242754e-01
3.37000000e+04 -3.87300450e-01
3.37000000e+04 -3.87307480e-01
3.38000000e+04 -4.03248358e-01
3.38000000e+04 -4.03255869e-01
3.39000000e+04 -4.20142375e-01
3.39000000e+04 -4.20150400e-01
3.40000000e+04 -4.38049761e-01
3.40000000e+04 -4.38058337e-01
3.41000000e+04 -4.57042852e-01
3.41000000e+04 -4.57052017e-01
3.42000000e+04 -4.77199441e-01
3.42000000e+04 -4.77209235e-01
3.43000000e+04 -4.98603052e-01
3.43000000e+04 -4.98613517e-01
3.44000000e+04 -5.21343366e-01
3.44000000e+04 -5.21354546e-01
3.45000000e+04 -5.45516420e-01
3.45000000e+04 -5.45528357e-01
3.46000000e+04 -5.71225089e-01
3.46000000e+04 -5.71237830e-01
3.47000000e+04 -5.98579116e-01
3.47000000e+04 -5.98592705e-01
3.48000000e+04 -6.27695696e-01
3.48000000e+04 -6.27710179e-01
3.49000000e+04 -6.58699155e-01
3.49000000e+04 -6.58714573e-01
3.50000000e+04 -6.91721737e-01
3.50000000e+04 -6.91738134e-01
3.51000000e+04 -7.26902637e-01
3.51000000e+04 -7.26920044e-01
3.52000000e+04 -7.64389209e-01
3.52000000e+04 -7.64407667e-01
3.53000000e+04 -8.04334830e-01
3.53000000e+04 -8.04354350e-01
3.54000000e+04 -8.46900998e-01
3.54000000e+04 -8.46921614e-01
3.55000000e+04 -8.92253129e-01
3.55000000e+04 -8.92274820e-01
3.56000000e+04 -9.40564448e-01
3.56000000e+04 -9.40587239e-01
3.57000000e+04 -9.92008197e-01
3.57000000e+04 -9.92032018e-01
3.58000000e+04 -1.04676502e+00
3.58000000e+04 -1.04678988e+00
3.59000000e+04 -1.10500898e+00
3.59000000e+04 -1.10503475e+00
3.60000000e+04 -1.16692146e+00
3.60000000e+04 -1.16694814e+00
3.61000000e+04 -1.23266676e+00
3.61000000e+04 -1.23269410e+00
3.62000000e+04 -1.30241743e+00
3.62000000e+04 -1.30244544e+00
3.63000000e+04 -1.37631275e+00
3.63000000e+04 -1.37634102e+00
3.64000000e+04 -1.45450329e+00
3.64000000e+04 -1.45453188e+00
3.65000000e+04 -1.53708186e+00
3.65000000e+04 -1.53711015e+00
3.66000000e+04 -1.62415877e+00
3.66000000e+04 -1.62418685e+00
3.67000000e+04 -1.71574999e+00
3.67000000e+04 -1.71577694e+00
3.68000000e+04 -1.81189805e+00
3.68000000e+04 -1.81192404e+00
3.69000000e+04 -1.91249679e+00
3.69000000e+04 -1.91252050e+00
3.70000000e+04 -2.01747421e+00
3.70000000e+04 -2.01749580e+00
3.71000000e+04 -2.12652747e+00
3.71000000e+04 -2.12654506e+00
3.72000000e+04 -2.23937751e+00
3.72000000e+04 -2.23939097e+00
3.73000000e+04 -2.35538280e+00
3.73000000e+04 -2.35538942e+00
3.74000000e+04 -2.47384645e+00
3.74000000e+04 -2.47384486e+00
3.75000000e+04 -2.59346226e+00
3.75000000e+04 -2.59344799e+00
3.76000000e+04 -2.71255654e+00
3.76000000e+04 -2.71252408e+00
3.77000000e+04 -2.82822175e+00
3.77000000e+04 -2.82816061e+00
3.78000000e+04 -2.93597970e+00
3.78000000e+04 -2.93586822e+00
3.79000000e+04 -3.02771515e+00
3.79000000e+04 -3.02751129e+00
3.80000000e+04 -3.08792388e+00
3.80000000e+04 -3.08751893e+00
3.81000000e+04 -3.08427941e+00
3.81000000e+04 -3.08344207e+00
3.82000000e+04 -2.94968999e+00
3.82000000e+04 -2.94801757e+00
3.83000000e+04 -2.57579040e+00
3.83000000e+04 -2.57325268e+00
3.84000000e+04 -1.88401566e+00
3.84000000e+04 -1.88201040e+00
3.85000000e+04 -9.86813788e-01
3.85000000e+04 -9.87253864e-01
3.86000000e+04 -1.62596762e-01
3.86000000e+04 -1.64452663e-01
3.87000000e+04 4.34583027e-01
3.87000000e+04 4.33599574e-01
3.88000000e+04 8.91994069e-01
3.88000000e+04 8.92069327e-01
3.89000000e+04 1.32112285e+00
3.89000000e+04 1.32137271e+00
3.90000000e+04 1.76908652e+00
3.90000000e+04 1.76941090e+00
3.91000000e+04 2.22418052e+00
3.91000000e+04 2.22419676e+00
3.92000000e+04 2.68609857e+00
3.92000000e+04 2.68605686e+00
3.93000000e+04 3.10852548e+00
3.93000000e+04 3.10803266e+00
3.94000000e+04 3.51207461e+00
3.94000000e+04 3.51188620e+00
3.95000000e+04 3.83568130e+00
3.95000000e+04 3.83484316e+00
3.96000000e+04 4.15706360e+00
3.96000000e+04 4.15708333e+00
3.97000000e+04 4.35513869e+00
3.97000000e+04 4.35383684e+00
3.98000000e+04 4.61288327e+00
3.98000000e+04 4.61352331e+00
3.99000000e+04 4.65626700e+00
3.99000000e+04 4.65398652e+00
4.00000000e+04 4.91172191e+00
4.00000000e+04 4.91343475e+00
4.01000000e+04 5.13954084e+00
4.01000000e+04 5.13702810e+00
4.02000000e+04 5.13817483e+00
4.02000000e+04 5.13924703e+00
4.03000000e+04 5.17674806e+00
4.03000000e+04 5.17518495e+00
4.04000000e+04 5.09043106e+00
4.04000000e+04 5.09087489e+00
4.05000000e+04 5.01271727e+00
4.05000000e+04 5.01174002e+00
4.06000000e+04 4.86499079e+00
4.06000000e+04 4.86510692e+00
4.07000000e+04 4.71340781e+00
4.07000000e+04 4.71278596e+00
4.08000000e+04 4.52184255e+00
4.08000000e+04 4.52180808e+00
4.09000000e+04 4.32348274e+00
4.09000000e+04 4.32308071e+00
4.10000000e+04 4.10261381e+00
4.10000000e+04 4.10252889e+00
4.11000000e+04 3.87637413e+00
4.11000000e+04 3.87611884e+00
4.12000000e+04 3.63872271e+00
4.12000000e+04 3.63864600e+00
4.13000000e+04 3.39908626e+00
4.13000000e+04 3.39894502e+00
4.14000000e+04 3.15603809e+00
4.14000000e+04 3.15600935e+00
4.15000000e+04 2.91542534e+00
4.15000000e+04 2.91539098e+00
4.16000000e+04 2.67807644e+00
4.16000000e+04 2.67812583e+00
4.17000000e+04 2.44820591e+00
4.17000000e+04 2.44828285e+00
4.18000000e+04 2.22769703e+00
4.18000000e+04 2.22784595e+00
4.19000000e+04 2.01992827e+00
4.19000000e+04 2.02012048e+00
4.20000000e+04 1.82701240e+00
4.20000000e+04 1.82726328e+00
4.21000000e+04 1.65132403e+00
4.21000000e+04 1.65160873e+00
4.22000000e+04 1.49401603e+00
4.22000000e+04 1.49432787e+00
4.23000000e+04 1.35562298e+00
4.23000000e+04 1.35593727e+00
4.24000000e+04 1.23550114e+00
4.24000000e+04 1.23580609e+00
4.25000000e+04 1.13235679e+00
4.25000000e+04 1.13263724e+00
4.26000000e+04 1.04427436e+00
4.26000000e+04 1.04452523e+00
4.27000000e+04 9.69160945e-01
4.27000000e+04 9.69377959e-01
4.28000000e+04 9.04872609e-01
4.28000000e+04 9.05057248e-01
4.29000000e+04 8.49451859e-01
4.29000000e+04 8.49606207e-01
4.30000000e+04 8.01176692e-01
4.30000000e+04 8.01305083e-01
4.31000000e+04 7.58628827e-01
4.31000000e+04 7.58735113e-01
4.32000000e+04 7.20664307e-01
4.32000000e+04 7.20752518e-01
4.33000000e+04 6.86392191e-01
4.33000000e+04 6.86465451e-01
4.34000000e+04 6.55121064e-01
4.34000000e+04 6.55182147e-01
4.35000000e+04 6.26323811e-01
4.35000000e+04 6.26374953e-01
4.36000000e+04 5.99603833e-01
4.36000000e+04 5.99647268e-01
4.37000000e+04 5.74682424e-01
4.37000000e+04 5.74720464e-01
4.38000000e+04 5.51392224e-01
4.38000000e+04 5.51427288e-01
4.39000000e+04 5.29668760e-01
4.39000000e+04 5.29702690e-01
4.40000000e+04 5.09515472e-01
4.40000000e+04 5.09548647e-01
4.41000000e+04 4.90937142e-01
4.41000000e+04 4.90967897e-01
4.42000000e+04 4.73860250e-01
4.42000000e+04 4.73885486e-01
4.43000000e+04 4.58085918e-01
4.43000000e+04 4.58102791e-01
4.44000000e+04 4.43310824e-01
4.44000000e+04 4.43318503e-01
4.45000000e+04 4.29209743e-01
4.45000000e+04 4.29209903e-01
4.46000000e+04 4.15528375e-01
4.46000000e+04 4.15524127e-01
4.47000000e+04 4.02130884e-01
4.47000000e+04 4.02125072e-01
4.48000000e+04 3.88984829e-01
4.48000000e+04 3.88978993e-01
4.49000000e+04 3.76111061e-01
4.49000000e+04 3.76105522e-01
4.50000000e+04 3.63538782e-01
4.50000000e+04 3.63533318e-01
4.51000000e+04 3.51285732e-01
4.51000000e+04 3.51280128e-01
4.52000000e+04 3.39358113e-01
4.52000000e+04 3.39352306e-01
4.53000000e+04 3.27756262e-01
4.53000000e+04 3.27750274e-01
4.54000000e+04 3.16478207e-01
4.54000000e+04 3.16472072e-01
4.55000000e+04 3.05520725e-01
4.55000000e+04 3.05514474e-01
4.56000000e+04 2.94879648e-01
4.56000000e+04 2.94873313e-01
4.57000000e+04 2.84550199e-01
4.57000000e+04 2.84543812e-01
4.58000000e+04 2.74527250e-01
4.58000000e+04 2.74520844e-01
4.59000000e+04 2.64805490e-01
4.59000000e+04 2.64799092e-01
4.60000000e+04 2.55379496e-01
4.60000000e+04 2.55373130e-01
4.61000000e+04 2.46243732e-01
4.61000000e+04 2.46237416e-01
4.62000000e+04 2.37392503e-01
4.62000000e+04 2.37386251e-01
4.63000000e+04 2.28819904e-01
4.63000000e+04 2.28813724e-01
4.64000000e+04 2.20519820e-01
4.64000000e+04 2.20513720e-01
4.65000000e+04 2.12485985e-01
4.65000000e+04 2.12479973e-01
4.66000000e+04 2.04712062e-01
4.66000000e+04 2.04706148e-01
4.67000000e+04 1.97191730e-01
4.67000000e+04 1.97185921e-01
4.68000000e+04 1.89918743e-01
4.68000000e+04 1.89913047e-01
4.69000000e+04 1.82886977e-01
4.69000000e+04 1.82881402e-01
4.70000000e+04 1.76090462e-01
4.70000000e+04 1.76085015e-01
4.71000000e+04 1.69523410e-01
4.71000000e+04 1.69518098e-01
4.72000000e+04 1.63180239e-01
4.72000000e+04 1.63175069e-01
4.73000000e+04 1.57055598e-01
4.73000000e+04 1.57050577e-01
4.74000000e+04 1.51144396e-01
4.74000000e+04 1.51139531e-01
4.75000000e+04 1.45441821e-01
4.75000000e+04 1.45437119e-01
4.76000000e+04 1.39943372e-01
4.76000000e+04 1.39938841e-01
4.77000000e+04 1.34644879e-01
4.77000000e+04 1.34640527e-01
4.78000000e+04 1.29542532e-01
4.78000000e+04 1.29538368e-01
4.79000000e+04 1.24632898e-01
4.79000000e+04 1.24628931e-01
4.80000000e+04 1.19912934e-01
4.80000000e+04 1.19909173e-01
4.81000000e+04 1.15379997e-01
4.81000000e+04 1.15376451e-01
4.82000000e+04 1.11031836e-01
4.82000000e+04 1.11028513e-01
4.83000000e+04 1.06866576e-01
4.83000000e+04 1.06863483e-01
4.84000000e+04 1.02882684e-01
4.84000000e+04 1.02879828e-01
4.85000000e+04 9.90789288e-02
4.85000000e+04 9.90763147e-02
4.86000000e+04 9.54543219e-02
4.86000000e+04 9.54519511e-02
4.87000000e+04 9.20080433e-02
4.87000000e+04 9.20059148e-02
4.88000000e+04 8.87393551e-02
4.88000000e+04 8.87374644e-02
4.89000000e+04 8.56474982e-02
4.89000000e+04 8.56458372e-02
4.90000000e+04 8.27315799e-02
4.90000000e+04 8.27301360e-02
4.91000000e+04 7.99904594e-02
4.91000000e+04 7.99892163e-02
4.92000000e+04 7.74226486e-02
4.92000000e+04 7.74215871e-02
4.93000000e+04 7.50262409e-02
4.93000000e+04 7.50253401e-02
4.94000000e+04 7.27988799e-02
4.94000000e+04 7.27981189e-02
4.95000000e+04 7.07377698e-02
4.95000000e+04 7.07371286e-02
4.96000000e+04 6.88397178e-02
4.96000000e+04 6.88391785e-02
4.97000000e+04 6.71011941e-02
4.97000000e+04 6.71007406e-02
4.98000000e+04 6.55183904e-02
4.98000000e+04 6.55180080e-02
4.99000000e+04 6.40872656e-02
4.99000000e+04 6.40869408e-02
5.00000000e+04 6.28035766e-02
5.00000000e+04 6.28032963e-02
5.01000000e+04 6.16628975e-02
5.01000000e+04 6.16626493e-02
5.02000000e+04 6.06606382e-02
5.02000000e+04 6.06604103e-02
5.03000000e+04 5.97920687e-02
5.03000000e+04 5.97918506e-02
5.04000000e+04 5.90523530e-02
5.04000000e+04 5.90521355e-02
5.05000000e+04 5.84365868e-02
5.05000000e+04 5.84363623e-02
5.06000000e+04 5.79398354e-02
5.06000000e+04 5.79395973e-02
5.07000000e+04 5.75571633e-02
5.07000000e+04 5.75569060e-02
5.08000000e+04 5.72836541e-02
5.08000000e+04 5.72833725e-02
5.09000000e+04 5.71144216e-02
5.09000000e+04 5.71141110e-02
5.10000000e+04 5.70446160e-02
5.10000000e+04 5.70442719e-02
5.11000000e+04 5.70694294e-02
5.11000000e+04 5.70690478e-02
5.12000000e+04 5.71841043e-02
5.12000000e+04 5.71836815e-02
5.13000000e+04 5.73839435e-02
5.13000000e+04 5.73834767e-02
5.14000000e+04 5.76643225e-02
5.14000000e+04 5.76638094e-02
5.15000000e+04 5.80206998e-02
5.15000000e+04 5.80201383e-02
5.16000000e+04 5.84486240e-02
5.16000000e+04 5.84480125e-02
5.17000000e+04 5.89437386e-02
5.17000000e+04 5.89430759e-02
5.18000000e+04 5.95017837e-02
5.18000000e+04 5.95010685e-02
5.19000000e+04 6.01185968e-02
5.19000000e+04 6.01178281e-02
5.20000000e+04 6.07901143e-02
5.20000000e+04 6.07892913e-02
5.21000000e+04 6.15123742e-02
5.21000000e+04 6.15114966e-02
5.22000000e+04 6.22815199e-02
5.22000000e+04 6.22805875e-02
5.23000000e+04 6.30938040e-02
5.23000000e+04 6.30928170e-02
5.24000000e+04 6.39455921e-02
5.24000000e+04 6.39445509e-02
5.25000000e+04 6.48333657e-02
5.25000000e+04 6.48322711e-02
5.26000000e+04 6.57537234e-02
5.26000000e+04 6.57525761e-02
5.27000000e+04 6.67033814e-02
5.27000000e+04 6.67021825e-02
5.28000000e+04 6.76791737e-02
5.28000000e+04 6.76779242e-02
5.29000000e+04 6.86780515e-02
5.29000000e+04 6.86767528e-02
5.30000000e+04 6.96970837e-02
5.30000000e+04 6.96957371e-02
5.31000000e+04 7.07334567e-02
5.31000000e+04 7.07320639e-02
5.32000000e+04 7.17844751e-02
5.32000000e+04 7.17830378e-02
5.33000000e+04 7.28475616e-02
5.33000000e+04 7.28460816e-02
5.34000000e+04 7.39202565e-02
5.34000000e+04 7.39187359e-02
5.35000000e+04 7.50002173e-02
5.35000000e+04 7.49986580e-02
5.36000000e+04 7.60852165e-02
5.36000000e+04 7.60836206e-02
5.37000000e+04 7.71731404e-02
5.37000000e+04 7.71715101e-02
5.38000000e+04 7.82619866e-02
5.38000000e+04 7.82603240e-02
5.39000000e+04 7.93498614e-02
5.39000000e+04 7.93481687e-02
5.40000000e+04 8.04349773e-02
5.40000000e+04 8.04332567e-02
5.41000000e+04 8.15156510e-02
5.41000000e+04 8.15139046e-02
5.42000000e+04 8.25903002e-02
5.42000000e+04 8.25885301e-02
5.43000000e+04 8.36574413e-02
5.43000000e+04 8.36556497e-02
5.44000000e+04 8.47156863e-02
5.44000000e+04 8.47138755e-02
5.45000000e+04 8.57637405e-02
5.45000000e+04 8.57619125e-02
5.46000000e+04 8.68003984e-02
5.46000000e+04 8.67985553e-02
5.47000000e+04 8.78245414e-02
5.47000000e+04 8.78226851e-02
5.48000000e+04 8.88351338e-02
5.48000000e+04 8.88332664e-02
5.49000000e+04 8.98312199e-02
5.49000000e+04 8.98293432e-02
5.50000000e+04 9.08119203e-02
5.50000000e+04 9.08100362e-02
5.51000000e+04 9.17764290e-02
5.51000000e+04 9.17745393e-02
5.52000000e+04 9.27240101e-02
5.52000000e+04 9.27221164e-02
5.53000000e+04 9.36539941e-02
5.53000000e+04 9.36520981e-02
5.54000000e+04 9.45657740e-02
5.54000000e+04 9.45638771e-02
5.55000000e+04 9.54587996e-02
5.55000000e+04 9.54569030e-02
5.56000000e+04 9.63325709e-02
5.56000000e+04 9.63306755e-02
5.57000000e+04 9.71866292e-02
5.57000000e+04 9.71847356e-02
5.58000000e+04 9.80205496e-02
5.58000000e+04 9.80186581e-02
5.59000000e+04 9.88339340e-02
5.59000000e+04 9.88320448e-02
5.60000000e+04 9.96264087e-02
5.60000000e+04 9.96245220e-02
5.61000000e+04 1.00397627e-01
5.61000000e+04 1.00395744e-01
5.62000000e+04 1.01147278e-01
5.62000000e+04 1.01145399e-01
5.63000000e+04 1.01875091e-01
5.63000000e+04 1.01873218e-01
5.64000000e+04 1.02580850e-01
5.64000000e+04 1.02578984e-01
5.65000000e+04 1.03264388e-01
5.65000000e+04 1.03262532e-01
5.66000000e+04 1.03925594e-01
5.66000000e+04 1.03923749e-01
5.67000000e+04 1.04564397e-01
5.67000000e+04 1.04562564e-01
5.68000000e+04 1.05180765e-01
5.68000000e+04 1.05178944e-01
5.69000000e+04 1.05774690e-01
5.69000000e+04 1.05772883e-01
5.70000000e+04 1.06346191e-01
5.70000000e+04 1.06344397e-01
5.71000000e+04 1.06895302e-01
5.71000000e+04 1.06893522e-01
5.72000000e+04 1.07422080e-01
5.72000000e+04 1.07420315e-01
5.73000000e+04 1.07926600e-01
5.73000000e+04 1.07924850e-01
5.74000000e+04 1.08408956e-01
5.74000000e+04 1.08407222e-01
5.75000000e+04 1.08869262e-01
5.75000000e+04 1.08867543e-01
5.76000000e+04 1.09307649e-01
5.76000000e+04 1.09305947e-01
5.77000000e+04 1.09724268e-01
5.77000000e+04 1.09722583e-01
5.78000000e+04 1.10119285e-01
5.78000000e+04 1.10117618e-01
5.79000000e+04 1.10492884e-01
5.79000000e+04 1.10491235e-01
5.80000000e+04 1.10845264e-01
5.80000000e+04 1.10843634e-01
5.81000000e+04 1.11176639e-01
5.81000000e+04 1.11175027e-01
5.82000000e+04 1.11487237e-01
5.82000000e+04 1.11485645e-01
5.83000000e+04 1.11777301e-01
5.83000000e+04 1.11775729e-01
5.84000000e+04 1.12047087e-01
5.84000000e+04 1.12045534e-01
5.85000000e+04 1.12296863e-01
5.85000000e+04 1.12295330e-01
5.86000000e+04 1.12526910e-01
5.86000000e+04 1.12525399e-01
5.87000000e+04 1.12737522e-01
5.87000000e+04 1.12736032e-01
5.88000000e+04 1.12929003e-01
5.88000000e+04 1.12927535e-01
5.89000000e+04 1.13101670e-01
5.89000000e+04 1.13100223e-01
5.90000000e+04 1.13255848e-01
5.90000000e+04 1.13254425e-01
5.91000000e+04 1.13391876e-01
5.91000000e+04 1.13390475e-01
5.92000000e+04 1.13510099e-01
5.92000000e+04 1.13508721e-01
5.93000000e+04 1.13610874e-01
5.93000000e+04 1.13609520e-01
5.94000000e+04 1.13694566e-01
5.94000000e+04 1.13693236e-01
5.95000000e+04 1.13761548e-01
5.95000000e+04 1.13760242e-01
5.96000000e+04 1.13812200e-01
5.96000000e+04 1.13810918e-01
5.97000000e+04 1.13846910e-01
5.97000000e+04 1.13845653e-01
5.98000000e+04 1.13866072e-01
5.98000000e+04 1.13864840e-01
5.99000000e+04 1.13870084e-01
5.99000000e+04 1.13868877e-01
6.00000000e+04 1.13859350e-01
6.00000000e+04 1.13858168e-01
6.01000000e+04 1.13834277e-01
6.01000000e+04 1.13833120e-01
6.02000000e+04 1.13795273e-01
6.02000000e+04 1.13794142e-01
6.03000000e+04 1.13742748e-01
6.03000000e+04 1.13741642e-01
6.04000000e+04 1.13677113e-01
6.04000000e+04 1.13676032e-01
6.05000000e+04 1.13598774e-01
6.05000000e+04 1.13597719e-01
6.06000000e+04 1.13508138e-01
6.06000000e+04 1.13507107e-01
6.07000000e+04 1.13405605e-01
6.07000000e+04 1.13404599e-01
6.08000000e+04 1.13291571e-01
6.08000000e+04 1.13290589e-01
6.09000000e+04 1.13166421e-01
6.09000000e+04 1.13165463e-01
6.10000000e+04 1.13030534e-01
6.10000000e+04 1.13029599e-01
6.11000000e+04 1.12884276e-01
6.11000000e+04 1.12883364e-01
6.12000000e+04 1.12728002e-01
6.12000000e+04 1.12727112e-01
6.13000000e+04 1.12562052e-01
6.13000000e+04 1.12561182e-01
6.14000000e+04 1.12386749e-01
6.14000000e+04 1.12385900e-01
6.15000000e+04 1.12202401e-01
6.15000000e+04 1.12201571e-01
6.16000000e+04 1.12009295e-01
6.16000000e+04 1.12008483e-01
6.17000000e+04 1.11807699e-01
6.17000000e+04 1.11806904e-01
6.18000000e+04 1.11597858e-01
6.18000000e+04 1.11597079e-01
6.19000000e+04 1.11379999e-01
6.19000000e+04 1.11379234e-01
6.20000000e+04 1.11154320e-01
6.20000000e+04 1.11153568e-01
6.21000000e+04 1.10920999e-01
6.21000000e+04 1.10920259e-01
6.22000000e+04 1.10680188e-01
6.22000000e+04 1.10679459e-01
6.23000000e+04 1.10432016e-01
6.23000000e+04 1.10431297e-01
6.24000000e+04 1.10176586e-01
6.24000000e+04 1.10175874e-01
6.25000000e+04 1.09913977e-01
6.25000000e+04 1.09913272e-01
6.26000000e+04 1.09644244e-01
6.26000000e+04 1.09643545e-01
6.27000000e+04 1.09367420e-01
6.27000000e+04 1.09366724e-01
6.28000000e+04 1.09083514e-01
6.28000000e+04 1.09082821e-01
6.29000000e+04 1.08792514e-01
6.29000000e+04 1.08791823e-01
6.30000000e+04 1.08494389e-01
6.30000000e+04 1.08493698e-01
6.31000000e+04 1.08189089e-01
6.31000000e+04 1.08188398e-01
6.32000000e+04 1.07876546e-01
6.32000000e+04 1.07875854e-01
6.33000000e+04 1.07556679e-01
6.33000000e+04 1.07555984e-01
6.34000000e+04 1.07229392e-01
6.34000000e+04 1.07228693e-01
6.35000000e+04 1.06894576e-01
6.35000000e+04 1.06893874e-01
6.36000000e+04 1.06552114e-01
6.36000000e+04 1.06551408e-01
6.37000000e+04 1.06201883e-01
6.37000000e+04 1.06201172e-01
6.38000000e+04 1.05843750e-01
6.38000000e+04 1.05843034e-01
6.39000000e+04 1.05477582e-01
6.39000000e+04 1.05476860e-01
6.40000000e+04 1.05103241e-01
6.40000000e+04 1.05102514e-01
6.41000000e+04 1.04720591e-01
6.41000000e+04 1.04719858e-01
6.42000000e+04 1.04329497e-01
6.42000000e+04 1.04328758e-01
6.43000000e+04 1.03929825e-01
6.43000000e+04 1.03929081e-01
6.44000000e+04 1.03521450e-01
6.44000000e+04 1.03520700e-01
6.45000000e+04 1.03104248e-01
6.45000000e+04 1.03103493e-01
6.46000000e+04 1.02678108e-01
6.46000000e+04 1.02677348e-01
6.47000000e+04 1.02242924e-01
6.47000000e+04 1.02242160e-01
6.48000000e+04 1.01798600e-01
6.48000000e+04 1.01797832e-01
6.49000000e+04 1.01345053e-01
6.49000000e+04 1.01344282e-01
6.50000000e+04 1.00882209e-01
6.50000000e+04 1.00881435e-01
6.51000000e+04 1.00410008e-01
6.51000000e+04 1.00409233e-01
6.52000000e+04 9.99284028e-02
6.52000000e+04 9.99276259e-02
6.53000000e+04 9.94373585e-02
6.53000000e+04 9.94365809e-02
6.54000000e+04 9.89368546e-02
6.54000000e+04 9.89360771e-02
6.55000000e+04 9.84268844e-02
6.55000000e+04 9.84261077e-02
6.56000000e+04 9.79074553e-02
6.56000000e+04 9.79066801e-02
6.57000000e+04 9.73785888e-02
6.57000000e+04 9.73778160e-02
6.58000000e+04 9.68403207e-02
6.58000000e+04 9.68395510e-02
6.59000000e+04 9.62927007e-02
6.59000000e+04 9.62919348e-02
6.60000000e+04 9.57357925e-02
6.60000000e+04 9.57350311e-02
6.61000000e+04 9.51696733e-02
6.61000000e+04 9.51689172e-02
6.62000000e+04 9.45944339e-02
6.62000000e+04 9.45936840e-02
6.63000000e+04 9.40101782e-02
6.63000000e+04 9.40094351e-02
6.64000000e+04 9.34170228e-02
6.64000000e+04 9.34162871e-02
6.65000000e+04 9.28150965e-02
6.65000000e+04 9.28143690e-02
6.66000000e+04 9.22045400e-02
6.66000000e+04 9.22038214e-02
6.67000000e+04 9.15855056e-02
6.67000000e+04 9.15847965e-02
6.68000000e+04 9.09581563e-02
6.68000000e+04 9.09574573e-02
6.69000000e+04 9.03226656e-02
6.69000000e+04 9.03219773e-02
6.70000000e+04 8.96792168e-02
6.70000000e+04 8.96785398e-02
6.71000000e+04 8.90280027e-02
6.71000000e+04 8.90273375e-02
6.72000000e+04 8.83692247e-02
6.72000000e+04 8.83685719e-02
6.73000000e+04 8.77030924e-02
6.73000000e+04 8.77024525e-02
6.74000000e+04 8.70298233e-02
6.74000000e+04 8.70291967e-02
6.75000000e+04 8.63496418e-02
6.75000000e+04 8.63490289e-02
6.76000000e+04 8.56627788e-02
6.76000000e+04 8.56621802e-02
6.77000000e+04 8.49694714e-02
6.77000000e+04 8.49688873e-02
6.78000000e+04 8.42699619e-02
6.78000000e+04 8.42693927e-02
6.79000000e+04 8.35644977e-02
6.79000000e+04 8.35639437e-02
6.80000000e+04 8.28533302e-02
6.80000000e+04 8.28527917e-02
6.81000000e+04 8.21367151e-02
6.81000000e+04 8.21361923e-02
6.82000000e+04 8.14149108e-02
6.82000000e+04 8.14144041e-02
6.83000000e+04 8.06881791e-02
6.83000000e+04 8.06876885e-02
6.84000000e+04 7.99567835e-02
6.84000000e+04 7.99563093e-02
6.85000000e+04 7.92209898e-02
6.85000000e+04 7.92205322e-02
6.86000000e+04 7.84810649e-02
6.86000000e+04 7.84806239e-02
6.87000000e+04 7.77372765e-02
6.87000000e+04 7.77368523e-02
6.88000000e+04 7.69898930e-02
6.88000000e+04 7.69894855e-02
6.89000000e+04 7.62391825e-02
6.89000000e+04 7.62387919e-02
6.90000000e+04 7.54854129e-02
6.90000000e+04 7.54850393e-02
6.91000000e+04 7.47288514e-02
6.91000000e+04 7.47284946e-02
6.92000000e+04 7.39697639e-02
6.92000000e+04 7.39694240e-02
6.93000000e+04 7.32084147e-02
6.93000000e+04 7.32080917e-02
6.94000000e+04 7.24450664e-02
6.94000000e+04 7.24447602e-02
6.95000000e+04 7.16799795e-02
6.95000000e+04 7.16796900e-02
6.96000000e+04 7.09134117e-02
6.96000000e+04 7.09131387e-02
6.97000000e+04 7.01456180e-02
6.97000000e+04 7.01453616e-02
6.98000000e+04 6.93768506e-02
6.98000000e+04 6.93766105e-02
6.99000000e+04 6.86073579e-02
6.99000000e+04 6.86071341e-02
7.00000000e+04 6.78373851e-02
7.00000000e+04 6.78371773e-02
7.01000000e+04 6.70671735e-02
7.01000000e+04 6.70669815e-02
7.02000000e+04 6.62969602e-02
7.02000000e+04 6.62967839e-02
7.03000000e+04 6.55269781e-02
7.03000000e+04 6.55268173e-02
7.04000000e+04 6.47574560e-02
7.04000000e+04 6.47573104e-02
7.05000000e+04 6.39886178e-02
7.05000000e+04 6.39884872e-02
7.06000000e+04 6.32206826e-02
7.06000000e+04 6.32205668e-02
7.07000000e+04 6.24538650e-02
7.07000000e+04 6.24537637e-02
7.08000000e+04 6.16883742e-02
7.08000000e+04 6.16882872e-02
7.09000000e+04 6.09244145e-02
7.09000000e+04 6.09243414e-02
7.10000000e+04 6.01621849e-02
7.10000000e+04 6.01621255e-02
7.11000000e+04 5.94018790e-02
7.11000000e+04 5.94018331e-02
7.12000000e+04 5.86436852e-02
7.12000000e+04 5.86436523e-02
7.13000000e+04 5.78877862e-02
7.13000000e+04 5.78877662e-02
7.14000000e+04 5.71343594e-02
7.14000000e+04 5.71343519e-02
7.15000000e+04 5.63835764e-02
7.15000000e+04 5.63835811e-02
7.16000000e+04 5.56356033e-02
7.16000000e+04 5.56356200e-02
7.17000000e+04 5.48906008e-02
7.17000000e+04 5.48906290e-02
7.18000000e+04 5.41487238e-02
7.18000000e+04 5.41487633e-02
7.19000000e+04 5.34101215e-02
7.19000000e+04 5.34101719e-02
7.20000000e+04 5.26749377e-02
7.20000000e+04 5.26749988e-02
7.21000000e+04 5.19433107e-02
7.21000000e+04 5.19433820e-02
7.22000000e+04 5.12153729e-02
7.22000000e+04 5.12154543e-02
7.23000000e+04 5.04912517e-02
7.23000000e+04 5.04913428e-02
7.24000000e+04 4.97710687e-02
7.24000000e+04 4.97711691e-02
7.25000000e+04 4.90549401e-02
7.25000000e+04 4.90550496e-02
7.26000000e+04 4.83429770e-02
7.26000000e+04 4.83430952e-02
7.27000000e+04 4.76352849e-02
7.27000000e+04 4.76354115e-02
7.28000000e+04 4.69319641e-02
7.28000000e+04 4.69320988e-02
7.29000000e+04 4.62331100e-02
7.29000000e+04 4.62332525e-02
7.30000000e+04 4.55388127e-02
7.30000000e+04 4.55389627e-02
7.31000000e+04 4.48491572e-02
7.31000000e+04 4.48493144e-02
7.32000000e+04 4.41642238e-02
7.32000000e+04 4.41643879e-02
7.33000000e+04 4.34840879e-02
7.33000000e+04 4.34842586e-02
7.34000000e+04 4.28088201e-02
7.34000000e+04 4.28089970e-02
7.35000000e+04 4.21384863e-02
7.35000000e+04 4.21386693e-02
7.36000000e+04 4.14731481e-02
7.36000000e+04 4.14733368e-02
7.37000000e+04 4.08128624e-02
7.37000000e+04 4.08130566e-02
7.38000000e+04 4.01576819e-02
7.38000000e+04 4.01578813e-02
7.39000000e+04 3.95076551e-02
7.39000000e+04 3.95078594e-02
7.40000000e+04 3.88628261e-02
7.40000000e+04 3.88630351e-02
7.41000000e+04 3.82232354e-02
7.41000000e+04 3.82234488e-02
7.42000000e+04 3.75889192e-02
7.42000000e+04 3.75891368e-02
7.43000000e+04 3.69599102e-02
7.43000000e+04 3.69601317e-02
7.44000000e+04 3.63362372e-02
7.44000000e+04 3.63364623e-02
7.45000000e+04 3.57179255e-02
7.45000000e+04 3.57181541e-02
7.46000000e+04 3.51049968e-02
7.46000000e+04 3.51052287e-02
7.47000000e+04 3.44974698e-02
7.47000000e+04 3.44977047e-02
7.48000000e+04 3.38953596e-02
7.48000000e+04 3.38955972e-02
7.49000000e+04 3.32986782e-02
7.49000000e+04 3.32989184e-02
7.50000000e+04 3.27074347e-02
7.50000000e+04 3.27076773e-02
7.51000000e+04 3.21216352e-02
7.51000000e+04 3.21218800e-02
7.52000000e+04 3.15412831e-02
7.52000000e+04 3.15415298e-02
7.53000000e+04 3.09663788e-02
7.53000000e+04 3.09666273e-02
7.54000000e+04 3.03969203e-02
7.54000000e+04 3.03971705e-02
7.55000000e+04 2.98329032e-02
7.55000000e+04 2.98331549e-02
7.56000000e+04 2.92743205e-02
7.56000000e+04 2.92745734e-02
7.57000000e+04 2.87211629e-02
7.57000000e+04 2.87214170e-02
7.58000000e+04 2.81734190e-02
7.58000000e+04 2.81736741e-02
7.59000000e+04 2.76310753e-02
7.59000000e+04 2.76313312e-02
7.60000000e+04 2.70941161e-02
7.60000000e+04 2.70943727e-02
7.61000000e+04 2.65625241e-02
7.61000000e+04 2.65627812e-02
7.62000000e+04 2.60362798e-02
7.62000000e+04 2.60365373e-02
7.63000000e+04 2.55153622e-02
7.63000000e+04 2.55156199e-02
7.64000000e+04 2.49997485e-02
7.64000000e+04 2.50000064e-02
7.65000000e+04 2.44894145e-02
7.65000000e+04 2.44896724e-02
7.66000000e+04 2.39843343e-02
7.66000000e+04 2.39845922e-02
7.67000000e+04 2.34844808e-02
7.67000000e+04 2.34847385e-02
7.68000000e+04 2.29898254e-02
7.68000000e+04 2.29900828e-02
7.69000000e+04 2.25003382e-02
7.69000000e+04 2.25005952e-02
7.70000000e+04 2.20159884e-02
7.70000000e+04 2.20162449e-02
7.71000000e+04 2.15367438e-02
7.71000000e+04 2.15369997e-02
7.72000000e+04 2.10625712e-02
7.72000000e+04 2.10628265e-02
7.73000000e+04 2.05934366e-02
7.73000000e+04 2.05936911e-02
7.74000000e+04 2.01293048e-02
7.74000000e+04 2.01295585e-02
7.75000000e+04 1.96701400e-02
7.75000000e+04 1.96703928e-02
7.76000000e+04 1.92159055e-02
7.76000000e+04 1.92161574e-02
7.77000000e+04 1.87665639e-02
7.77000000e+04 1.87668147e-02
7.78000000e+04 1.83220770e-02
7.78000000e+04 1.83223267e-02
7.79000000e+04 1.78824062e-02
7.79000000e+04 1.78826547e-02
7.80000000e+04 1.74475121e-02
7.80000000e+04 1.74477594e-02
7.81000000e+04 1.70173550e-02
7.81000000e+04 1.70176010e-02
7.82000000e+04 1.65918945e-02
7.82000000e+04 1.65921392e-02
7.83000000e+04 1.61710899e-02
7.83000000e+04 1.61713332e-02
7.84000000e+04 1.57549001e-02
7.84000000e+04 1.57551421e-02
7.85000000e+04 1.53432838e-02
7.85000000e+04 1.53435242e-02
7.86000000e+04 1.49361990e-02
7.86000000e+04 1.49364381e-02
7.87000000e+04 1.45336040e-02
7.87000000e+04 1.45338415e-02
7.88000000e+04 1.41354564e-02
7.88000000e+04 1.41356923e-02
7.89000000e+04 1.37417138e-02
7.89000000e+04 1.37419482e-02
7.90000000e+04 1.33523338e-02
7.90000000e+04 1.33525665e-02
7.91000000e+04 1.29672735e-02
7.91000000e+04 1.29675046e-02
7.92000000e+04 1.25864903e-02
7.92000000e+04 1.25867197e-02
7.93000000e+04 1.22099414e-02
7.93000000e+04 1.22101691e-02
7.94000000e+04 1.18375838e-02
7.94000000e+04 1.18378098e-02
7.95000000e+04 1.14693748e-02
7.95000000e+04 1.14695990e-02
7.96000000e+04 1.11052715e-02
7.96000000e+04 1.11054940e-02
7.97000000e+04 1.07452311e-02
7.97000000e+04 1.07454518e-02
7.98000000e+04 1.03892110e-02
7.98000000e+04 1.03894300e-02
7.99000000e+04 1.00371685e-02
7.99000000e+04 1.00373857e-02
8.00000000e+04 9.68906109e-03
8.00000000e+04 9.68927649e-03
8.01000000e+04 9.34484646e-03
8.01000000e+04 9.34506004e-03
8.02000000e+04 9.00448234e-03
8.02000000e+04 9.00469411e-03
8.03000000e+04 8.66792669e-03
8.03000000e+04 8.66813665e-03
8.04000000e+04 8.33513764e-03
8.04000000e+04 8.33534577e-03
8.05000000e+04 8.00607352e-03
8.05000000e+04 8.00627983e-03
8.06000000e+04 7.68069288e-03
8.06000000e+04 7.68089737e-03
8.07000000e+04 7.35895449e-03
8.07000000e+04 7.35915716e-03
8.08000000e+04 7.04081738e-03
8.08000000e+04 7.04101822e-03
8.09000000e+04 6.72624080e-03
8.09000000e+04 6.72643982e-03
8.10000000e+04 6.41518430e-03
8.10000000e+04 6.41538149e-03
8.11000000e+04 6.10760767e-03
8.11000000e+04 6.10780303e-03
8.12000000e+04 5.80347100e-03
8.12000000e+04 5.80366455e-03
8.13000000e+04 5.50273468e-03
8.13000000e+04 5.50292642e-03
8.14000000e+04 5.20535939e-03
8.14000000e+04 5.20554932e-03
8.15000000e+04 4.91130611e-03
8.15000000e+04 4.91149424e-03
8.16000000e+04 4.62053614e-03
8.16000000e+04 4.62072248e-03
8.17000000e+04 4.33301113e-03
8.17000000e+04 4.33319568e-03
8.18000000e+04 4.04869301e-03
8.18000000e+04 4.04887578e-03
8.19000000e+04 3.76754407e-03
8.19000000e+04 3.76772507e-03
8.20000000e+04 3.48952694e-03
8.20000000e+04 3.48970618e-03
8.21000000e+04 3.21460458e-03
8.21000000e+04 3.21478207e-03
8.22000000e+04 2.94274029e-03
8.22000000e+04 2.94291604e-03
8.23000000e+04 2.67389774e-03
8.23000000e+04 2.67407175e-03
8.24000000e+04 2.40804092e-03
8.24000000e+04 2.40821322e-03
8.25000000e+04 2.14513420e-03
8.25000000e+04 2.14530479e-03
8.26000000e+04 1.88514230e-03
8.26000000e+04 1.88531119e-03
8.27000000e+04 1.62803029e-03
8.27000000e+04 1.62819750e-03
8.28000000e+04 1.37376361e-03
8.28000000e+04 1.37392914e-03
8.29000000e+04 1.12230805e-03
8.29000000e+04 1.12247192e-03
8.30000000e+04 8.73629770e-04
8.30000000e+04 8.73791987e-04
8.31000000e+04 6.27695278e-04
8.31000000e+04 6.27855859e-04
8.32000000e+04 3.84471456e-04
8.32000000e+04 3.84630414e-04
8.33000000e+04 1.43925546e-04
8.33000000e+04 1.44082893e-04
8.34000000e+04 -9.39748495e-05
8.34000000e+04 -9.38190983e-05
8.35000000e+04 -3.29261769e-04
8.35000000e+04 -3.29107601e-04
8.36000000e+04 -5.61966890e-04
8.36000000e+04 -5.61814292e-04
8.37000000e+04 -7.92121530e-04
8.37000000e+04 -7.91970487e-04
8.38000000e+04 -1.01975665e-03
8.38000000e+04 -1.01960714e-03
8.39000000e+04 -1.24490284e-03
8.39000000e+04 -1.24475486e-03
8.40000000e+04 -1.46759035e-03
8.40000000e+04 -1.46744389e-03
8.41000000e+04 -1.68784908e-03
8.41000000e+04 -1.68770412e-03
8.42000000e+04 -1.90570856e-03
8.42000000e+04 -1.90556508e-03
8.43000000e+04 -2.12119798e-03
8.43000000e+04 -2.12105597e-03
8.44000000e+04 -2.33434618e-03
8.44000000e+04 -2.33420563e-03
8.45000000e+04 -2.54518165e-03
8.45000000e+04 -2.54504255e-03
8.46000000e+04 -2.75373254e-03
8.46000000e+04 -2.75359487e-03
8.47000000e+04 -2.96002667e-03
8.47000000e+04 -2.95989041e-03
8.48000000e+04 -3.16409150e-03
8.48000000e+04 -3.16395663e-03
8.49000000e+04 -3.36595415e-03
8.49000000e+04 -3.36582068e-03
8.50000000e+04 -3.56564144e-03
8.50000000e+04 -3.56550934e-03
8.51000000e+04 -3.76317983e-03
8.51000000e+04 -3.76304908e-03
8.52000000e+04 -3.95859545e-03
8.52000000e+04 -3.95846604e-03
8.53000000e+04 -4.15191411e-03
8.53000000e+04 -4.15178603e-03
8.54000000e+04 -4.34316130e-03
8.54000000e+04 -4.34303454e-03
8.55000000e+04 -4.53236220e-03
8.55000000e+04 -4.53223674e-03
8.56000000e+04 -4.71954165e-03
8.56000000e+04 -4.71941748e-03
8.57000000e+04 -4.90472419e-03
8.57000000e+04 -4.90460129e-03
8.58000000e+04 -5.08793404e-03
8.58000000e+04 -5.08781240e-03
8.59000000e+04 -5.26919513e-03
8.59000000e+04 -5.26907473e-03
8.60000000e+04 -5.44853106e-03
8.60000000e+04 -5.44841190e-03
8.61000000e+04 -5.62596515e-03
8.61000000e+04 -5.62584721e-03
8.62000000e+04 -5.80152041e-03
8.62000000e+04 -5.80140367e-03
8.63000000e+04 -5.97521956e-03
8.63000000e+04 -5.97510401e-03
8.64000000e+04 -6.14708501e-03
8.64000000e+04 -6.14697064e-03
8.65000000e+04 -6.31713890e-03
8.65000000e+04 -6.31702570e-03
8.66000000e+04 -6.48540309e-03
8.66000000e+04 -6.48529104e-03
8.67000000e+04 -6.65189914e-03
8.67000000e+04 -6.65178823e-03
8.68000000e+04 -6.81664834e-03
8.68000000e+04 -6.81653856e-03
8.69000000e+04 -6.97967170e-03
8.69000000e+04 -6.97956303e-03
8.70000000e+04 -7.14098995e-03
8.70000000e+04 -7.14088238e-03
8.71000000e+04 -7.30062357e-03
8.71000000e+04 -7.30051709e-03
8.72000000e+04 -7.45859276e-03
8.72000000e+04 -7.45848735e-03
8.73000000e+04 -7.61491745e-03
8.73000000e+04 -7.61481310e-03
8.74000000e+04 -7.76961732e-03
8.74000000e+04 -7.76951403e-03
8.75000000e+04 -7.92271180e-03
8.75000000e+04 -7.92260954e-03
8.76000000e+04 -8.07422005e-03
8.76000000e+04 -8.07411882e-03
8.77000000e+04 -8.22416099e-03
8.77000000e+04 -8.22406077e-03
8.78000000e+04 -8.37255328e-03
8.78000000e+04 -8.37245407e-03
8.79000000e+04 -8.51941535e-03
8.79000000e+04 -8.51931714e-03
8.80000000e+04 -8.66476539e-03
8.80000000e+04 -8.66466815e-03
8.81000000e+04 -8.80862133e-03
8.81000000e+04 -8.80852507e-03
8.82000000e+04 -8.95100089e-03
8.82000000e+04 -8.95090558e-03
8.83000000e+04 -9.09192154e-03
8.83000000e+04 -9.09182718e-03
8.84000000e+04 -9.23140052e-03
8.84000000e+04 -9.23130710e-03
8.85000000e+04 -9.36945487e-03
8.85000000e+04 -9.36936237e-03
8.86000000e+04 -9.50610137e-03
8.86000000e+04 -9.50600978e-03
8.87000000e+04 -9.64135660e-03
8.87000000e+04 -9.64126592e-03
8.88000000e+04 -9.77523692e-03
8.88000000e+04 -9.77514713e-03
8.89000000e+04 -9.90775848e-03
8.89000000e+04 -9.90766957e-03
8.90000000e+04 -1.00389372e-02
8.90000000e+04 -1.00388492e-02
8.91000000e+04 -1.01687888e-02
8.91000000e+04 -1.01687016e-02
8.92000000e+04 -1.02973288e-02
8.92000000e+04 -1.02972425e-02
8.93000000e+04 -1.04245726e-02
8.93000000e+04 -1.04244871e-02
8.94000000e+04 -1.05505351e-02
8.94000000e+04 -1.05504505e-02
8.95000000e+04 -1.06752314e-02
8.95000000e+04 -1.06751476e-02
8.96000000e+04 -1.07986762e-02
8.96000000e+04 -1.07985932e-02
8.97000000e+04 -1.09208840e-02
8.97000000e+04 -1.09208017e-02
8.98000000e+04 -1.10418690e-02
8.98000000e+04 -1.10417876e-02
8.99000000e+04 -1.11616456e-02
8.99000000e+04 -1.11615650e-02
9.00000000e+04 -1.12802276e-02
9.00000000e+04 -1.12801477e-02
9.01000000e+04 -1.13976288e-02
9.01000000e+04 -1.13975497e-02
9.02000000e+04 -1.15138628e-02
9.02000000e+04 -1.15137845e-02
9.03000000e+04 -1.16289431e-02
9.03000000e+04 -1.16288655e-02
9.04000000e+04 -1.17428828e-02
9.04000000e+04 -1.17428060e-02
9.05000000e+04 -1.18556951e-02
9.05000000e+04 -1.18556190e-02
9.06000000e+04 -1.19673929e-02
9.06000000e+04 -1.19673175e-02
9.07000000e+04 -1.20779889e-02
9.07000000e+04 -1.20779142e-02
9.08000000e+04 -1.21874957e-02
9.08000000e+04 -1.21874217e-02
9.09000000e+04 -1.22959256e-02
9.09000000e+04 -1.22958523e-02
9.10000000e+04 -1.24032910e-02
9.10000000e+04 -1.24032184e-02
9.11000000e+04 -1.25096039e-02
9.11000000e+04 -1.25095320e-02
9.12000000e+04 -1.26148763e-02
9.12000000e+04 -1.26148050e-02
9.13000000e+04 -1.27191198e-02
9.13000000e+04 -1.27190493e-02
9.14000000e+04 -1.28223463e-02
9.14000000e+04 -1.28222763e-02
9.15000000e+04 -1.29245670e-02
9.15000000e+04 -1.29244978e-02
9.16000000e+04 -1.30257934e-02
9.16000000e+04 -1.30257248e-02
9.17000000e+04 -1.31260367e-02
9.17000000e+04 -1.31259687e-02
9.18000000e+04 -1.32253078e-02
9.18000000e+04 -1.32252404e-02
9.19000000e+04 -1.33236176e-02
9.19000000e+04 -1.33235509e-02
9.20000000e+04 -1.34209770e-02
9.20000000e+04 -1.34209109e-02
9.21000000e+04 -1.35173965e-02
9.21000000e+04 -1.35173310e-02
9.22000000e+04 -1.36128866e-02
9.22000000e+04 -1.36128217e-02
9.23000000e+04 -1.37074577e-02
9.23000000e+04 -1.37073934e-02
9.24000000e+04 -1.38011199e-02
9.24000000e+04 -1.38010562e-02
9.25000000e+04 -1.38938834e-02
9.25000000e+04 -1.38938202e-02
9.26000000e+04 -1.39857581e-02
9.26000000e+04 -1.39856955e-02
9.27000000e+04 -1.40767538e-02
9.27000000e+04 -1.40766918e-02
9.28000000e+04 -1.41668803e-02
9.28000000e+04 -1.41668188e-02
9.29000000e+04 -1.42561471e-02
9.29000000e+04 -1.42560861e-02
9.30000000e+04 -1.43445636e-02
9.30000000e+04 -1.43445032e-02
9.31000000e+04 -1.44321392e-02
9.31000000e+04 -1.44320794e-02
9.32000000e+04 -1.45188832e-02
9.32000000e+04 -1.45188239e-02
9.33000000e+04 -1.46048046e-02
9.33000000e+04 -1.46047458e-02
9.34000000e+04 -1.46899124e-02
9.34000000e+04 -1.46898541e-02
9.35000000e+04 -1.47742155e-02
9.35000000e+04 -1.47741577e-02
9.36000000e+04 -1.48577226e-02
9.36000000e+04 -1.48576654e-02
9.37000000e+04 -1.49404424e-02
9.37000000e+04 -1.49403857e-02
9.38000000e+04 -1.50223835e-02
9.38000000e+04 -1.50223273e-02
9.39000000e+04 -1.51035542e-02
9.39000000e+04 -1.51034985e-02
9.40000000e+04 -1.51839629e-02
9.40000000e+04 -1.51839077e-02
9.41000000e+04 -1.52636179e-02
9.41000000e+04 -1.52635631e-02
9.42000000e+04 -1.53425272e-02
9.42000000e+04 -1.53424729e-02
9.43000000e+04 -1.54206989e-02
9.43000000e+04 -1.54206451e-02
9.44000000e+04 -1.54981409e-02
9.44000000e+04 -1.54980875e-02
9.45000000e+04 -1.55748610e-02
9.45000000e+04 -1.55748081e-02
9.46000000e+04 -1.56508669e-02
9.46000000e+04 -1.56508145e-02
9.47000000e+04 -1.57261663e-02
9.47000000e+04 -1.57261143e-02
9.48000000e+04 -1.58007667e-02
9.48000000e+04 -1.58007152e-02
9.49000000e+04 -1.58746756e-02
9.49000000e+04 -1.58746245e-02
9.50000000e+04 -1.59479002e-02
9.50000000e+04 -1.59478495e-02
9.51000000e+04 -1.60204479e-02
9.51000000e+04 -1.60203977e-02
9.52000000e+04 -1.60923258e-02
9.52000000e+04 -1.60922760e-02
9.53000000e+04 -1.61635410e-02
9.53000000e+04 -1.61634916e-02
9.54000000e+04 -1.62341005e-02
9.54000000e+04 -1.62340516e-02
9.55000000e+04 -1.63040113e-02
9.55000000e+04 -1.63039627e-02
9.56000000e+04 -1.63732800e-02
9.56000000e+04 -1.63732319e-02
9.57000000e+04 -1.64419135e-02
9.57000000e+04 -1.64418658e-02
9.58000000e+04 -1.65099185e-02
9.58000000e+04 -1.65098711e-02
9.59000000e+04 -1.65773014e-02
9.59000000e+04 -1.65772545e-02
9.60000000e+04 -1.66440689e-02
9.60000000e+04 -1.66440223e-02
9.61000000e+04 -1.67102272e-02
9.61000000e+04 -1.67101810e-02
9.62000000e+04 -1.67757828e-02
9.62000000e+04 -1.67757370e-02
9.63000000e+04 -1.68407420e-02
9.63000000e+04 -1.68406966e-02
9.64000000e+04 -1.69051108e-02
9.64000000e+04 -1.69050658e-02
9.65000000e+04 -1.69688955e-02
9.65000000e+04 -1.69688508e-02
9.66000000e+04 -1.70321020e-02
9.66000000e+04 -1.70320577e-02
9.67000000e+04 -1.70947364e-02
9.67000000e+04 -1.70946924e-02
9.68000000e+04 -1.71568045e-02
9.68000000e+04 -1.71567609e-02
9.69000000e+04 -1.72183121e-02
9.69000000e+04 -1.72182688e-02
9.70000000e+04 -1.72792650e-02
9.70000000e+04 -1.72792221e-02
9.71000000e+04 -1.73396689e-02
9.71000000e+04 -1.73396263e-02
9.72000000e+04 -1.73995294e-02
9.72000000e+04 -1.73994872e-02
9.73000000e+04 -1.74588520e-02
9.73000000e+04 -1.74588102e-02
9.74000000e+04 -1.75176423e-02
9.74000000e+04 -1.75176008e-02
9.75000000e+04 -1.75759056e-02
9.75000000e+04 -1.75758644e-02
9.76000000e+04 -1.76336473e-02
9.76000000e+04 -1.76336065e-02
9.77000000e+04 -1.76908728e-02
9.77000000e+04 -1.76908322e-02
9.78000000e+04 -1.77475871e-02
9.78000000e+04 -1.77475469e-02
9.79000000e+04 -1.78037955e-02
9.79000000e+04 -1.78037557e-02
9.80000000e+04 -1.78595032e-02
9.80000000e+04 -1.78594636e-02
9.81000000e+04 -1.79147150e-02
9.81000000e+04 -1.79146758e-02
9.82000000e+04 -1.79694361e-02
9.82000000e+04 -1.79693972e-02
9.83000000e+04 -1.80236714e-02
9.83000000e+04 -1.80236327e-02
9.84000000e+04 -1.80774256e-02
9.84000000e+04 -1.80773873e-02
9.85000000e+04 -1.81307037e-02
9.85000000e+04 -1.81306657e-02
9.86000000e+04 -1.81835104e-02
9.86000000e+04 -1.81834727e-02
9.87000000e+04 -1.82358504e-02
9.87000000e+04 -1.82358130e-02
9.88000000e+04 -1.82877283e-02
9.88000000e+04 -1.82876912e-02
9.89000000e+04 -1.83391488e-02
9.89000000e+04 -1.83391119e-02
9.90000000e+04 -1.83901163e-02
9.90000000e+04 -1.83900797e-02
9.91000000e+04 -1.84406353e-02
9.91000000e+04 -1.84405990e-02
9.92000000e+04 -1.84907104e-02
9.92000000e+04 -1.84906743e-02
9.93000000e+04 -1.85403458e-02
9.93000000e+04 -1.85403100e-02
9.94000000e+04 -1.85895459e-02
9.94000000e+04 -1.85895104e-02
9.95000000e+04 -1.86383150e-02
9.95000000e+04 -1.86382798e-02
9.96000000e+04 -1.86866573e-02
9.96000000e+04 -1.86866224e-02
9.97000000e+04 -1.87345771e-02
9.97000000e+04 -1.87345424e-02
9.98000000e+04 -1.87820783e-02
9.98000000e+04 -1.87820439e-02
9.99000000e+04 -1.88291652e-02
9.99000000e+04 -1.88291310e-02
1.00000000e+05 -1.88758417e-02
1.00000000e+05 -1.88758078e-02
1.00100000e+05 -1.89221119e-02
1.00100000e+05 -1.89220783e-02
1.00200000e+05 -1.89679798e-02
1.00200000e+05 -1.89679463e-02
1.00300000e+05 -1.90134491e-02
1.00300000e+05 -1.90134159e-02
1.00400000e+05 -1.90585238e-02
1.00400000e+05 -1.90584909e-02
1.00500000e+05 -1.91032077e-02
1.00500000e+05 -1.91031750e-02
1.00600000e+05 -1.91475046e-02
1.00600000e+05 -1.91474722e-02
1.00700000e+05 -1.91914182e-02
1.00700000e+05 -1.91913860e-02
1.00800000e+05 -1.92349521e-02
1.00800000e+05 -1.92349202e-02
1.00900000e+05 -1.92781101e-02
1.00900000e+05 -1.92780784e-02
1.01000000e+05 -1.93208958e-02
1.01000000e+05 -1.93208643e-02
1.01100000e+05 -1.93633127e-02
1.01100000e+05 -1.93632814e-02
1.01200000e+05 -1.94053643e-02
1.01200000e+05 -1.94053332e-02
1.01300000e+05 -1.94470541e-02
1.01300000e+05 -1.94470233e-02
1.01400000e+05 -1.94883856e-02
1.01400000e+05 -1.94883550e-02
1.01500000e+05 -1.95293622e-02
1.01500000e+05 -1.95293318e-02
1.01600000e+05 -1.95699872e-02
1.01600000e+05 -1.95699570e-02
1.01700000e+05 -1.96102640e-02
1.01700000e+05 -1.96102341e-02
1.01800000e+05 -1.96501959e-02
1.01800000e+05 -1.96501662e-02
1.01900000e+05 -1.96897861e-02
1.01900000e+05 -1.96897566e-02
1.02000000e+05 -1.97290379e-02
1.02000000e+05 -1.97290086e-02
1.02100000e+05 -1.97679545e-02
1.02100000e+05 -1.97679254e-02
1.02200000e+05 -1.98065389e-02
1.02200000e+05 -1.98065101e-02
1.02300000e+05 -1.98447944e-02
1.02300000e+05 -1.98447657e-02
1.02400000e+05 -1.98827240e-02
1.02400000e+05 -1.98826955e-02
1.02500000e+05 -1.99203308e-02
1.02500000e+05 -1.99203025e-02
1.02600000e+05 -1.99576177e-02
1.02600000e+05 -1.99575896e-02
1.02700000e+05 -1.99945878e-02
1.02700000e+05 -1.99945599e-02
1.02800000e+05 -2.00312440e-02
1.02800000e+05 -2.00312163e-02
1.02900000e+05 -2.00675892e-02
1.02900000e+05 -2.00675617e-02
1.03000000e+05 -2.01036263e-02
1.03000000e+05 -2.01035990e-02
1.03100000e+05 -2.01393582e-02
1.03100000e+05 -2.01393311e-02
1.03200000e+05 -2.01747877e-02
1.03200000e+05 -2.01747608e-02
1.03300000e+05 -2.02099176e-02
1.03300000e+05 -2.02098909e-02
1.03400000e+05 -2.02447507e-02
1.03400000e+05 -2.02447241e-02
1.03500000e+05 -2.02792896e-02
1.03500000e+05 -2.02792632e-02
1.03600000e+05 -2.03135371e-02
1.03600000e+05 -2.03135109e-02
1.03700000e+05 -2.03474959e-02
1.03700000e+05 -2.03474698e-02
1.03800000e+05 -2.03811686e-02
1.03800000e+05 -2.03811427e-02
1.03900000e+05 -2.04145578e-02
1.03900000e+05 -2.04145321e-02
1.04000000e+05 -2.04476661e-02
1.04000000e+05 -2.04476406e-02
1.04100000e+05 -2.04804961e-02
1.04100000e+05 -2.04804708e-02
1.04200000e+05 -2.05130504e-02
1.04200000e+05 -2.05130252e-02
1.04300000e+05 -2.05453313e-02
1.04300000e+05 -2.05453063e-02
1.04400000e+05 -2.05773415e-02
1.04400000e+05 -2.05773167e-02
1.04500000e+05 -2.06090833e-02
1.04500000e+05 -2.06090587e-02
1.04600000e+05 -2.06405592e-02
1.04600000e+05 -2.06405347e-02
1.04700000e+05 -2.06717716e-02
1.04700000e+05 -2.06717473e-02
1.04800000e+05 -2.07027229e-02
1.04800000e+05 -2.07026987e-02
1.04900000e+05 -2.07334153e-02
1.04900000e+05 -2.07333913e-02
1.05000000e+05 -2.07638513e-02
1.05000000e+05 -2.07638275e-02
1.05100000e+05 -2.07940332e-02
1.05100000e+05 -2.07940095e-02
1.05200000e+05 -2.08239632e-02
1.05200000e+05 -2.08239397e-02
1.05300000e+05 -2.08536436e-02
1.05300000e+05 -2.08536202e-02
1.05400000e+05 -2.08830766e-02
1.05400000e+05 -2.08830533e-02
1.05500000e+05 -2.09122644e-02
1.05500000e+05 -2.09122413e-02
1.05600000e+05 -2.09412092e-02
1.05600000e+05 -2.09411862e-02
1.05700000e+05 -2.09699131e-02
1.05700000e+05 -2.09698904e-02
1.05800000e+05 -2.09983784e-02
1.05800000e+05 -2.09983558e-02
1.05900000e+05 -2.10266071e-02
1.05900000e+05 -2.10265846e-02
1.06000000e+05 -2.10546013e-02
1.06000000e+05 -2.10545790e-02
1.06100000e+05 -2.10823631e-02
1.06100000e+05 -2.10823409e-02
1.06200000e+05 -2.11098945e-02
1.06200000e+05 -2.11098725e-02
1.06300000e+05 -2.11371976e-02
1.06300000e+05 -2.11371757e-02
1.06400000e+05 -2.11642744e-02
1.06400000e+05 -2.11642526e-02
1.06500000e+05 -2.11911268e-02
1.06500000e+05 -2.11911052e-02
1.06600000e+05 -2.12177569e-02
1.06600000e+05 -2.12177354e-02
1.06700000e+05 -2.12441666e-02
1.06700000e+05 -2.12441452e-02
1.06800000e+05 -2.12703577e-02
1.06800000e+05 -2.12703365e-02
1.06900000e+05 -2.12963323e-02
1.06900000e+05 -2.12963113e-02
1.07000000e+05 -2.13220922e-02
1.07000000e+05 -2.13220713e-02
1.07100000e+05 -2.13476393e-02
1.07100000e+05 -2.13476185e-02
1.07200000e+05 -2.13729754e-02
1.07200000e+05 -2.13729547e-02
1.07300000e+05 -2.13981024e-02
1.07300000e+05 -2.13980818e-02
1.07400000e+05 -2.14230220e-02
1.07400000e+05 -2.14230016e-02
1.07500000e+05 -2.14477361e-02
1.07500000e+05 -2.14477158e-02
1.07600000e+05 -2.14722465e-02
1.07600000e+05 -2.14722263e-02
1.07700000e+05 -2.14965548e-02
1.07700000e+05 -2.14965348e-02
1.07800000e+05 -2.15206629e-02
1.07800000e+05 -2.15206430e-02
1.07900000e+05 -2.15445724e-02
1.07900000e+05 -2.15445526e-02
1.08000000e+05 -2.15682852e-02
1.08000000e+05 -2.15682655e-02
1.08100000e+05 -2.15918027e-02
1.08100000e+05 -2.15917832e-02
1.08200000e+05 -2.16151268e-02
1.08200000e+05 -2.16151074e-02
1.08300000e+05 -2.16382591e-02
1.08300000e+05 -2.16382398e-02
1.08400000e+05 -2.16612012e-02
1.08400000e+05 -2.16611820e-02
1.08500000e+05 -2.16839548e-02
1.08500000e+05 -2.16839357e-02
1.08600000e+05 -2.17065213e-02
1.08600000e+05 -2.17065024e-02
1.08700000e+05 -2.17289026e-02
1.08700000e+05 -2.17288837e-02
1.08800000e+05 -2.17511000e-02
1.08800000e+05 -2.17510813e-02
1.08900000e+05 -2.17731152e-02
1.08900000e+05 -2.17730966e-02
1.09000000e+05 -2.17949497e-02
1.09000000e+05 -2.17949312e-02
1.09100000e+05 -2.18166051e-02
1.09100000e+05 -2.18165867e-02
1.09200000e+05 -2.18380827e-02
1.09200000e+05 -2.18380645e-02
1.09300000e+05 -2.18593843e-02
1.09300000e+05 -2.18593661e-02
1.09400000e+05 -2.18805111e-02
1.09400000e+05 -2.18804931e-02
1.09500000e+05 -2.19014648e-02
1.09500000e+05 -2.19014468e-02
1.09600000e+05 -2.19222467e-02
1.09600000e+05 -2.19222288e-02
1.09700000e+05 -2.19428582e-02
1.09700000e+05 -2.19428405e-02
1.09800000e+05 -2.19633009e-02
1.09800000e+05 -2.19632833e-02
1.09900000e+05 -2.19835761e-02
1.09900000e+05 -2.19835586e-02
1.10000000e+05 -2.20036852e-02
1.10000000e+05 -2.20036678e-02
1.10100000e+05 -2.20236296e-02
1.10100000e+05 -2.20236123e-02
1.10200000e+05 -2.20434107e-02
1.10200000e+05 -2.20433934e-02
1.10300000e+05 -2.20630297e-02
1.10300000e+05 -2.20630126e-02
1.10400000e+05 -2.20824881e-02
1.10400000e+05 -2.20824711e-02
1.10500000e+05 -2.21017873e-02
1.10500000e+05 -2.21017703e-02
1.10600000e+05 -2.21209284e-02
1.10600000e+05 -2.21209115e-02
1.10700000e+05 -2.21399128e-02
1.10700000e+05 -2.21398961e-02
1.10800000e+05 -2.21587418e-02
1.10800000e+05 -2.21587252e-02
1.10900000e+05 -2.21774167e-02
1.10900000e+05 -2.21774002e-02
1.11000000e+05 -2.21959387e-02
1.11000000e+05 -2.21959223e-02
1.11100000e+05 -2.22143091e-02
1.11100000e+05 -2.22142928e-02
1.11200000e+05 -2.22325292e-02
1.11200000e+05 -2.22325129e-02
1.11300000e+05 -2.22506001e-02
1.11300000e+05 -2.22505839e-02
1.11400000e+05 -2.22685231e-02
1.11400000e+05 -2.22685070e-02
1.11500000e+05 -2.22862993e-02
1.11500000e+05 -2.22862833e-02
1.11600000e+05 -2.23039300e-02
1.11600000e+05 -2.23039141e-02
1.11700000e+05 -2.23214164e-02
1.11700000e+05 -2.23214006e-02
1.11800000e+05 -2.23387596e-02
1.11800000e+05 -2.23387439e-02
1.11900000e+05 -2.23559608e-02
1.11900000e+05 -2.23559452e-02
1.12000000e+05 -2.23730211e-02
1.12000000e+05 -2.23730056e-02
1.12100000e+05 -2.23899417e-02
1.12100000e+05 -2.23899262e-02
1.12200000e+05 -2.24067236e-02
1.12200000e+05 -2.24067083e-02
1.12300000e+05 -2.24233681e-02
1.12300000e+05 -2.24233528e-02
1.12400000e+05 -2.24398762e-02
1.12400000e+05 -2.24398610e-02
1.12500000e+05 -2.24562490e-02
1.12500000e+05 -2.24562339e-02
1.12600000e+05 -2.24724875e-02
1.12600000e+05 -2.24724725e-02
1.12700000e+05 -2.24885929e-02
1.12700000e+05 -2.24885780e-02
1.12800000e+05 -2.25045663e-02
1.12800000e+05 -2.25045514e-02
1.12900000e+05 -2.25204085e-02
1.12900000e+05 -2.25203938e-02
1.13000000e+05 -2.25361208e-02
1.13000000e+05 -2.25361062e-02
1.13100000e+05 -2.25517042e-02
1.13100000e+05 -2.25516896e-02
1.13200000e+05 -2.25671596e-02
1.13200000e+05 -2.25671451e-02
1.13300000e+05 -2.25824881e-02
1.13300000e+05 -2.25824736e-02
1.13400000e+05 -2.25976906e-02
1.13400000e+05 -2.25976762e-02
1.13500000e+05 -2.26127682e-02
1.13500000e+05 -2.26127539e-02
1.13600000e+05 -2.26277219e-02
1.13600000e+05 -2.26277077e-02
1.13700000e+05 -2.26425526e-02
1.13700000e+05 -2.26425385e-02
1.13800000e+05 -2.26572613e-02
1.13800000e+05 -2.26572472e-02
1.13900000e+05 -2.26718489e-02
1.13900000e+05 -2.26718349e-02
1.14000000e+05 -2.26863164e-02
1.14000000e+05 -2.26863025e-02
1.14100000e+05 -2.27006648e-02
1.14100000e+05 -2.27006509e-02
1.14200000e+05 -2.27148948e-02
1.14200000e+05 -2.27148811e-02
1.14300000e+05 -2.27290076e-02
1.14300000e+05 -2.27289939e-02
1.14400000e+05 -2.27430040e-02
1.14400000e+05 -2.27429903e-02
1.14500000e+05 -2.27568848e-02
1.14500000e+05 -2.27568713e-02
1.14600000e+05 -2.27706510e-02
1.14600000e+05 -2.27706375e-02
1.14700000e+05 -2.27843035e-02
1.14700000e+05 -2.27842901e-02
1.14800000e+05 -2.27978431e-02
1.14800000e+05 -2.27978298e-02
1.14900000e+05 -2.28112707e-02
1.14900000e+05 -2.28112575e-02
1.15000000e+05 -2.28245872e-02
1.15000000e+05 -2.28245741e-02
1.15100000e+05 -2.28377935e-02
1.15100000e+05 -2.28377803e-02
1.15200000e+05 -2.28508902e-02
1.15200000e+05 -2.28508772e-02
1.15300000e+05 -2.28638784e-02
1.15300000e+05 -2.28638655e-02
1.15400000e+05 -2.28767589e-02
1.15400000e+05 -2.28767459e-02
1.15500000e+05 -2.28895323e-02
1.15500000e+05 -2.28895195e-02
1.15600000e+05 -2.29021996e-02
1.15600000e+05 -2.29021869e-02
1.15700000e+05 -2.29147616e-02
1.15700000e+05 -2.29147489e-02
1.15800000e+05 -2.29272191e-02
1.15800000e+05 -2.29272065e-02
1.15900000e+05 -2.29395728e-02
1.15900000e+05 -2.29395602e-02
1.16000000e+05 -2.29518236e-02
1.16000000e+05 -2.29518110e-02
1.16100000e+05 -2.29639721e-02
1.16100000e+05 -2.29639597e-02
1.16200000e+05 -2.29760193e-02
1.16200000e+05 -2.29760069e-02
1.16300000e+05 -2.29879657e-02
1.16300000e+05 -2.29879534e-02
1.16400000e+05 -2.29998123e-02
1.16400000e+05 -2.29998001e-02
1.16500000e+05 -2.30115597e-02
1.16500000e+05 -2.30115475e-02
1.16600000e+05 -2.30232087e-02
1.16600000e+05 -2.30231966e-02
1.16700000e+05 -2.30347601e-02
1.16700000e+05 -2.30347480e-02
1.16800000e+05 -2.30462144e-02
1.16800000e+05 -2.30462024e-02
1.16900000e+05 -2.30575725e-02
1.16900000e+05 -2.30575606e-02
1.17000000e+05 -2.30688351e-02
1.17000000e+05 -2.30688232e-02
1.17100000e+05 -2.30800029e-02
1.17100000e+05 -2.30799910e-02
1.17200000e+05 -2.30910765e-02
1.17200000e+05 -2.30910647e-02
1.17300000e+05 -2.31020567e-02
1.17300000e+05 -2.31020450e-02
1.17400000e+05 -2.31129442e-02
1.17400000e+05 -2.31129325e-02
1.17500000e+05 -2.31237396e-02
1.17500000e+05 -2.31237280e-02
1.17600000e+05 -2.31344436e-02
1.17600000e+05 -2.31344321e-02
1.17700000e+05 -2.31450569e-02
1.17700000e+05 -2.31450455e-02
1.17800000e+05 -2.31555802e-02
1.17800000e+05 -2.31555688e-02
1.17900000e+05 -2.31660140e-02
1.17900000e+05 -2.31660027e-02
1.18000000e+05 -2.31763591e-02
1.18000000e+05 -2.31763478e-02
1.18100000e+05 -2.31866161e-02
1.18100000e+05 -2.31866048e-02
1.18200000e+05 -2.31967856e-02
1.18200000e+05 -2.31967744e-02
1.18300000e+05 -2.32068683e-02
1.18300000e+05 -2.32068571e-02
1.18400000e+05 -2.32168648e-02
1.18400000e+05 -2.32168537e-02
1.18500000e+05 -2.32267756e-02
1.18500000e+05 -2.32267646e-02
1.18600000e+05 -2.32366015e-02
1.18600000e+05 -2.32365905e-02
1.18700000e+05 -2.32463430e-02
1.18700000e+05 -2.32463321e-02
1.18800000e+05 -2.32560008e-02
1.18800000e+05 -2.32559899e-02
1.18900000e+05 -2.32655754e-02
1.18900000e+05 -2.32655646e-02
1.19000000e+05 -2.32750674e-02
1.19000000e+05 -2.32750566e-02
1.19100000e+05 -2.32844775e-02
1.19100000e+05 -2.32844667e-02
1.19200000e+05 -2.32938061e-02
1.19200000e+05 -2.32937954e-02
1.19300000e+05 -2.33030539e-02
1.19300000e+05 -2.33030433e-02
1.19400000e+05 -2.33122214e-02
1.19400000e+05 -2.33122109e-02
1.19500000e+05 -2.33213093e-02
1.19500000e+05 -2.33212988e-02
1.19600000e+05 -2.33303181e-02
1.19600000e+05 -2.33303076e-02
1.19700000e+05 -2.33392482e-02
1.19700000e+05 -2.33392378e-02
1.19800000e+05 -2.33481004e-02
1.19800000e+05 -2.33480900e-02
1.19900000e+05 -2.33568750e-02
1.19900000e+05 -2.33568647e-02
1.20000000e+05 -2.33655728e-02
1.20000000e+05 -2.33655625e-02
1.20100000e+05 -2.33741941e-02
1.20100000e+05 -2.33741839e-02
1.20200000e+05 -2.33827396e-02
1.20200000e+05 -2.33827295e-02
1.20300000e+05 -2.33912098e-02
1.20300000e+05 -2.33911997e-02
1.20400000e+05 -2.33996051e-02
1.20400000e+05 -2.33995950e-02
1.20500000e+05 -2.34079262e-02
1.20500000e+05 -2.34079161e-02
1.20600000e+05 -2.34161734e-02
1.20600000e+05 -2.34161634e-02
1.20700000e+05 -2.34243474e-02
1.20700000e+05 -2.34243375e-02
1.20800000e+05 -2.34324486e-02
1.20800000e+05 -2.34324388e-02
1.20900000e+05 -2.34404776e-02
1.20900000e+05 -2.34404678e-02
1.21000000e+05 -2.34484348e-02
1.21000000e+05 -2.34484250e-02
1.21100000e+05 -2.34563207e-02
1.21100000e+05 -2.34563109e-02
1.21200000e+05 -2.34641358e-02
1.21200000e+05 -2.34641261e-02
1.21300000e+05 -2.34718806e-02
1.21300000e+05 -2.34718709e-02
1.21400000e+05 -2.34795555e-02
1.21400000e+05 -2.34795459e-02
1.21500000e+05 -2.34871611e-02
1.21500000e+05 -2.34871515e-02
1.21600000e+05 -2.34946978e-02
1.21600000e+05 -2.34946882e-02
1.21700000e+05 -2.35021660e-02
1.21700000e+05 -2.35021566e-02
1.21800000e+05 -2.35095663e-02
1.21800000e+05 -2.35095569e-02
1.21900000e+05 -2.35168991e-02
1.21900000e+05 -2.35168897e-02
1.22000000e+05 -2.35241648e-02
1.22000000e+05 -2.35241555e-02
1.22100000e+05 -2.35313640e-02
1.22100000e+05 -2.35313546e-02
1.22200000e+05 -2.35384969e-02
1.22200000e+05 -2.35384876e-02
1.22300000e+05 -2.35455641e-02
1.22300000e+05 -2.35455549e-02
1.22400000e+05 -2.35525661e-02
1.22400000e+05 -2.35525569e-02
1.22500000e+05 -2.35595032e-02
1.22500000e+05 -2.35594941e-02
1.22600000e+05 -2.35663759e-02
1.22600000e+05 -2.35663668e-02
1.22700000e+05 -2.35731846e-02
1.22700000e+05 -2.35731755e-02
1.22800000e+05 -2.35799297e-02
1.22800000e+05 -2.35799207e-02
1.22900000e+05 -2.35866117e-02
1.22900000e+05 -2.35866027e-02
1.23000000e+05 -2.35932310e-02
1.23000000e+05 -2.35932220e-02
1.23100000e+05 -2.35997879e-02
1.23100000e+05 -2.35997790e-02
1.23200000e+05 -2.36062829e-02
1.23200000e+05 -2.36062740e-02
1.23300000e+05 -2.36127164e-02
1.23300000e+05 -2.36127076e-02
1.23400000e+05 -2.36190888e-02
1.23400000e+05 -2.36190800e-02
1.23500000e+05 -2.36254005e-02
1.23500000e+05 -2.36253917e-02
1.23600000e+05 -2.36316518e-02
1.23600000e+05 -2.36316431e-02
1.23700000e+05 -2.36378433e-02
1.23700000e+05 -2.36378346e-02
1.23800000e+05 -2.36439752e-02
1.23800000e+05 -2.36439666e-02
1.23900000e+05 -2.36500479e-02
1.23900000e+05 -2.36500394e-02
1.24000000e+05 -2.36560619e-02
1.24000000e+05 -2.36560534e-02
1.24100000e+05 -2.36620175e-02
1.24100000e+05 -2.36620090e-02
1.24200000e+05 -2.36679151e-02
1.24200000e+05 -2.36679066e-02
1.24300000e+05 -2.36737550e-02
1.24300000e+05 -2.36737466e-02
1.24400000e+05 -2.36795377e-02
1.24400000e+05 -2.36795293e-02
1.24500000e+05 -2.36852634e-02
1.24500000e+05 -2.36852550e-02
1.24600000e+05 -2.36909326e-02
1.24600000e+05 -2.36909243e-02
1.24700000e+05 -2.36965456e-02
1.24700000e+05 -2.36965373e-02
1.24800000e+05 -2.37021027e-02
1.24800000e+05 -2.37020945e-02
1.24900000e+05 -2.37076044e-02
1.24900000e+05 -2.37075962e-02
1.25000000e+05 -2.37130510e-02
1.25000000e+05 -2.37130428e-02
1.25100000e+05 -2.37184427e-02
1.25100000e+05 -2.37184346e-02
1.25200000e+05 -2.37237801e-02
1.25200000e+05 -2.37237719e-02
1.25300000e+05 -2.37290633e-02
1.25300000e+05 -2.37290552e-02
1.25400000e+05 -2.37342927e-02
1.25400000e+05 -2.37342847e-02
1.25500000e+05 -2.37394688e-02
1.25500000e+05 -2.37394608e-02
1.25600000e+05 -2.37445917e-02
1.25600000e+05 -2.37445838e-02
1.25700000e+05 -2.37496619e-02
1.25700000e+05 -2.37496540e-02
1.25800000e+05 -2.37546797e-02
1.25800000e+05 -2.37546718e-02
1.25900000e+05 -2.37596453e-02
1.25900000e+05 -2.37596374e-02
1.26000000e+05 -2.37645591e-02
1.26000000e+05 -2.37645513e-02
1.26100000e+05 -2.37694215e-02
1.26100000e+05 -2.37694137e-02
1.26200000e+05 -2.37742328e-02
1.26200000e+05 -2.37742250e-02
1.26300000e+05 -2.37789931e-02
1.26300000e+05 -2.37789854e-02
1.26400000e+05 -2.37837030e-02
1.26400000e+05 -2.37836953e-02
1.26500000e+05 -2.37883627e-02
1.26500000e+05 -2.37883550e-02
1.26600000e+05 -2.37929724e-02
1.26600000e+05 -2.37929648e-02
1.26700000e+05 -2.37975325e-02
1.26700000e+05 -2.37975249e-02
1.26800000e+05 -2.38020434e-02
1.26800000e+05 -2.38020358e-02
1.26900000e+05 -2.38065052e-02
1.26900000e+05 -2.38064977e-02
1.27000000e+05 -2.38109183e-02
1.27000000e+05 -2.38109108e-02
1.27100000e+05 -2.38152830e-02
1.27100000e+05 -2.38152755e-02
1.27200000e+05 -2.38195995e-02
1.27200000e+05 -2.38195921e-02
1.27300000e+05 -2.38238683e-02
1.27300000e+05 -2.38238609e-02
1.27400000e+05 -2.38280894e-02
1.27400000e+05 -2.38280821e-02
1.27500000e+05 -2.38322634e-02
1.27500000e+05 -2.38322560e-02
1.27600000e+05 -2.38363903e-02
1.27600000e+05 -2.38363830e-02
1.27700000e+05 -2.38404705e-02
1.27700000e+05 -2.38404632e-02
1.27800000e+05 -2.38445043e-02
1.27800000e+05 -2.38444970e-02
1.27900000e+05 -2.38484919e-02
1.27900000e+05 -2.38484847e-02
1.28000000e+05 -2.38524337e-02
1.28000000e+05 -2.38524265e-02
1.28100000e+05 -2.38563298e-02
1.28100000e+05 -2.38563227e-02
1.28200000e+05 -2.38601807e-02
1.28200000e+05 -2.38601735e-02
1.28300000e+05 -2.38639864e-02
1.28300000e+05 -2.38639793e-02
1.28400000e+05 -2.38677473e-02
1.28400000e+05 -2.38677403e-02
1.28500000e+05 -2.38714637e-02
1.28500000e+05 -2.38714567e-02
1.28600000e+05 -2.38751358e-02
1.28600000e+05 -2.38751288e-02
1.28700000e+05 -2.38787639e-02
1.28700000e+05 -2.38787569e-02
1.28800000e+05 -2.38823482e-02
1.28800000e+05 -2.38823412e-02
1.28900000e+05 -2.38858889e-02
1.28900000e+05 -2.38858820e-02
1.29000000e+05 -2.38893864e-02
1.29000000e+05 -2.38893795e-02
1.29100000e+05 -2.38928409e-02
1.29100000e+05 -2.38928341e-02
1.29200000e+05 -2.38962526e-02
1.29200000e+05 -2.38962458e-02
1.29300000e+05 -2.38996218e-02
1.29300000e+05 -2.38996150e-02
1.29400000e+05 -2.39029487e-02
1.29400000e+05 -2.39029419e-02
1.29500000e+05 -2.39062336e-02
1.29500000e+05 -2.39062268e-02
1.29600000e+05 -2.39094766e-02
1.29600000e+05 -2.39094699e-02
1.29700000e+05 -2.39126781e-02
1.29700000e+05 -2.39126715e-02
1.29800000e+05 -2.39158383e-02
1.29800000e+05 -2.39158317e-02
1.29900000e+05 -2.39189574e-02
1.29900000e+05 -2.39189508e-02
1.30000000e+05 -2.39220356e-02
1.30000000e+05 -2.39220290e-02
1.30100000e+05 -2.39250732e-02
1.30100000e+05 -2.39250666e-02
1.30200000e+05 -2.39280704e-02
1.30200000e+05 -2.39280638e-02
1.30300000e+05 -2.39310274e-02
1.30300000e+05 -2.39310209e-02
1.30400000e+05 -2.39339445e-02
1.30400000e+05 -2.39339380e-02
1.30500000e+05 -2.39368218e-02
1.30500000e+05 -2.39368153e-02
1.30600000e+05 -2.39396596e-02
1.30600000e+05 -2.39396532e-02
1.30700000e+05 -2.39424582e-02
1.30700000e+05 -2.39424518e-02
1.30800000e+05 -2.39452176e-02
1.30800000e+05 -2.39452113e-02
1.30900000e+05 -2.39479383e-02
1.30900000e+05 -2.39479319e-02
1.31000000e+05 -2.39506202e-02
1.31000000e+05 -2.39506139e-02
1.31100000e+05 -2.39532638e-02
1.31100000e+05 -2.39532575e-02
1.31200000e+05 -2.39558691e-02
1.31200000e+05 -2.39558628e-02
1.31300000e+05 -2.39584364e-02
1.31300000e+05 -2.39584302e-02
1.31400000e+05 -2.39609660e-02
1.31400000e+05 -2.39609597e-02
1.31500000e+05 -2.39634579e-02
1.31500000e+05 -2.39634517e-02
1.31600000e+05 -2.39659124e-02
1.31600000e+05 -2.39659063e-02
1.31700000e+05 -2.39683298e-02
1.31700000e+05 -2.39683236e-02
1.31800000e+05 -2.39707102e-02
1.31800000e+05 -2.39707040e-02
1.31900000e+05 -2.39730537e-02
1.31900000e+05 -2.39730476e-02
1.32000000e+05 -2.39753607e-02
1.32000000e+05 -2.39753546e-02
1.32100000e+05 -2.39776313e-02
1.32100000e+05 -2.39776253e-02
1.32200000e+05 -2.39798657e-02
1.32200000e+05 -2.39798597e-02
1.32300000e+05 -2.39820641e-02
1.32300000e+05 -2.39820581e-02
1.32400000e+05 -2.39842266e-02
1.32400000e+05 -2.39842206e-02
1.32500000e+05 -2.39863535e-02
1.32500000e+05 -2.39863476e-02
1.32600000e+05 -2.39884450e-02
1.32600000e+05 -2.39884391e-02
1.32700000e+05 -2.39905012e-02
1.32700000e+05 -2.39904953e-02
1.32800000e+05 -2.39925223e-02
1.32800000e+05 -2.39925165e-02
1.32900000e+05 -2.39945086e-02
1.32900000e+05 -2.39945027e-02
1.33000000e+05 -2.39964601e-02
1.33000000e+05 -2.39964543e-02
1.33100000e+05 -2.39983771e-02
1.33100000e+05 -2.39983713e-02
1.33200000e+05 -2.40002598e-02
1.33200000e+05 -2.40002540e-02
1.33300000e+05 -2.40021082e-02
1.33300000e+05 -2.40021025e-02
1.33400000e+05 -2.40039227e-02
1.33400000e+05 -2.40039170e-02
1.33500000e+05 -2.40057034e-02
1.33500000e+05 -2.40056977e-02
1.33600000e+05 -2.40074504e-02
1.33600000e+05 -2.40074447e-02
1.33700000e+05 -2.40091640e-02
1.33700000e+05 -2.40091583e-02
1.33800000e+05 -2.40108442e-02
1.33800000e+05 -2.40108386e-02
1.33900000e+05 -2.40124913e-02
1.33900000e+05 -2.40124857e-02
1.34000000e+05 -2.40141054e-02
1.34000000e+05 -2.40140998e-02
1.34100000e+05 -2.40156868e-02
1.34100000e+05 -2.40156812e-02
1.34200000e+05 -2.40172355e-02
1.34200000e+05 -2.40172299e-02
1.34300000e+05 -2.40187517e-02
1.34300000e+05 -2.40187462e-02
1.34400000e+05 -2.40202356e-02
1.34400000e+05 -2.40202301e-02
1.34500000e+05 -2.40216874e-02
1.34500000e+05 -2.40216820e-02
1.34600000e+05 -2.40231073e-02
1.34600000e+05 -2.40231018e-02
1.34700000e+05 -2.40244953e-02
1.34700000e+05 -2.40244899e-02
1.34800000e+05 -2.40258516e-02
1.34800000e+05 -2.40258462e-02
1.34900000e+05 -2.40271765e-02
1.34900000e+05 -2.40271711e-02
1.35000000e+05 -2.40284700e-02
1.35000000e+05 -2.40284647e-02
1.35100000e+05 -2.40297324e-02
1.35100000e+05 -2.40297270e-02
1.35200000e+05 -2.40309637e-02
1.35200000e+05 -2.40309584e-02
1.35300000e+05 -2.40321641e-02
1.35300000e+05 -2.40321588e-02
1.35400000e+05 -2.40333339e-02
1.35400000e+05 -2.40333286e-02
1.35500000e+05 -2.40344730e-02
1.35500000e+05 -2.40344678e-02
1.35600000e+05 -2.40355818e-02
1.35600000e+05 -2.40355765e-02
1.35700000e+05 -2.40366603e-02
1.35700000e+05 -2.40366550e-02
1.35800000e+05 -2.40377086e-02
1.35800000e+05 -2.40377034e-02
1.35900000e+05 -2.40387270e-02
1.35900000e+05 -2.40387218e-02
1.36000000e+05 -2.40397156e-02
1.36000000e+05 -2.40397104e-02
1.36100000e+05 -2.40406744e-02
1.36100000e+05 -2.40406693e-02
1.36200000e+05 -2.40416038e-02
1.36200000e+05 -2.40415987e-02
1.36300000e+05 -2.40425037e-02
1.36300000e+05 -2.40424986e-02
1.36400000e+05 -2.40433744e-02
1.36400000e+05 -2.40433693e-02
1.36500000e+05 -2.40442159e-02
1.36500000e+05 -2.40442109e-02
1.36600000e+05 -2.40450285e-02
1.36600000e+05 -2.40450235e-02
1.36700000e+05 -2.40458122e-02
1.36700000e+05 -2.40458072e-02
1.36800000e+05 -2.40465672e-02
1.36800000e+05 -2.40465622e-02
1.36900000e+05 -2.40472935e-02
1.36900000e+05 -2.40472886e-02
1.37000000e+05 -2.40479914e-02
1.37000000e+05 -2.40479865e-02
1.37100000e+05 -2.40486610e-02
1.37100000e+05 -2.40486561e-02
1.37200000e+05 -2.40493023e-02
1.37200000e+05 -2.40492974e-02
1.37300000e+05 -2.40499155e-02
1.37300000e+05 -2.40499106e-02
1.37400000e+05 -2.40505007e-02
1.37400000e+05 -2.40504959e-02
1.37500000e+05 -2.40510581e-02
1.37500000e+05 -2.40510532e-02
1.37600000e+05 -2.40515877e-02
1.37600000e+05 -2.40515829e-02
1.37700000e+05 -2.40520896e-02
1.37700000e+05 -2.40520848e-02
1.37800000e+05 -2.40525640e-02
1.37800000e+05 -2.40525593e-02
1.37900000e+05 -2.40530111e-02
1.37900000e+05 -2.40530063e-02
1.38000000e+05 -2.40534308e-02
1.38000000e+05 -2.40534260e-02
1.38100000e+05 -2.40538233e-02
1.38100000e+05 -2.40538186e-02
1.38200000e+05 -2.40541887e-02
1.38200000e+05 -2.40541840e-02
1.38300000e+05 -2.40545271e-02
1.38300000e+05 -2.40545225e-02
1.38400000e+05 -2.40548387e-02
1.38400000e+05 -2.40548341e-02
1.38500000e+05 -2.40551235e-02
1.38500000e+05 -2.40551189e-02
1.38600000e+05 -2.40553817e-02
1.38600000e+05 -2.40553771e-02
1.38700000e+05 -2.40556133e-02
1.38700000e+05 -2.40556087e-02
1.38800000e+05 -2.40558185e-02
1.38800000e+05 -2.40558139e-02
1.38900000e+05 -2.40559973e-02
1.38900000e+05 -2.40559928e-02
1.39000000e+05 -2.40561500e-02
1.39000000e+05 -2.40561455e-02
1.39100000e+05 -2.40562765e-02
1.39100000e+05 -2.40562721e-02
1.39200000e+05 -2.40563771e-02
1.39200000e+05 -2.40563726e-02
1.39300000e+05 -2.40564518e-02
1.39300000e+05 -2.40564474e-02
1.39400000e+05 -2.40565008e-02
1.39400000e+05 -2.40564964e-02
1.39500000e+05 -2.40565241e-02
1.39500000e+05 -2.40565197e-02
1.39600000e+05 -2.40565220e-02
1.39600000e+05 -2.40565176e-02
1.39700000e+05 -2.40564945e-02
1.39700000e+05 -2.40564901e-02
1.39800000e+05 -2.40564418e-02
1.39800000e+05 -2.40564374e-02
1.39900000e+05 -2.40563640e-02
1.39900000e+05 -2.40563596e-02
1.40000000e+05 -2.40562612e-02
1.40000000e+05 -2.40562568e-02
1.40100000e+05 -2.40561336e-02
1.40100000e+05 -2.40561293e-02
1.40200000e+05 -2.40559813e-02
1.40200000e+05 -2.40559770e-02
1.40300000e+05 -2.40558045e-02
1.40300000e+05 -2.40558002e-02
1.40400000e+05 -2.40556033e-02
1.40400000e+05 -2.40555990e-02
1.40500000e+05 -2.40553778e-02
1.40500000e+05 -2.40553735e-02
1.40600000e+05 -2.40551283e-02
1.40600000e+05 -2.40551240e-02
1.40700000e+05 -2.40548547e-02
1.40700000e+05 -2.40548505e-02
1.40800000e+05 -2.40545574e-02
1.40800000e+05 -2.40545532e-02
1.40900000e+05 -2.40542364e-02
1.40900000e+05 -2.40542322e-02
1.41000000e+05 -2.40538919e-02
1.41000000e+05 -2.40538877e-02
1.41100000e+05 -2.40535239e-02
1.41100000e+05 -2.40535197e-02
1.41200000e+05 -2.40531327e-02
1.41200000e+05 -2.40531285e-02
1.41300000e+05 -2.40527183e-02
1.41300000e+05 -2.40527142e-02
1.41400000e+05 -2.40522809e-02
1.41400000e+05 -2.40522768e-02
1.41500000e+05 -2.40518206e-02
1.41500000e+05 -2.40518165e-02
1.41600000e+05 -2.40513374e-02
1.41600000e+05 -2.40513333e-02
1.41700000e+05 -2.40508315e-02
1.41700000e+05 -2.40508274e-02
1.41800000e+05 -2.40503029e-02
1.41800000e+05 -2.40502988e-02
1.41900000e+05 -2.40497517e-02
1.41900000e+05 -2.40497476e-02
1.42000000e+05 -2.40491778e-02
1.42000000e+05 -2.40491738e-02
1.42100000e+05 -2.40485814e-02
1.42100000e+05 -2.40485774e-02
1.42200000e+05 -2.40479624e-02
1.42200000e+05 -2.40479584e-02
1.42300000e+05 -2.40473209e-02
1.42300000e+05 -2.40473170e-02
1.42400000e+05 -2.40466569e-02
1.42400000e+05 -2.40466530e-02
1.42500000e+05 -2.40459706e-02
1.42500000e+05 -2.40459668e-02
1.42600000e+05 -2.40452621e-02
1.42600000e+05 -2.40452583e-02
1.42700000e+05 -2.40445315e-02
1.42700000e+05 -2.40445277e-02
1.42800000e+05 -2.40437788e-02
1.42800000e+05 -2.40437751e-02
1.42900000e+05 -2.40430039e-02
1.42900000e+05 -2.40430002e-02
1.43000000e+05 -2.40422064e-02
1.43000000e+05 -2.40422027e-02
1.43100000e+05 -2.40413852e-02
1.43100000e+05 -2.40413814e-02
1.43200000e+05 -2.40405391e-02
1.43200000e+05 -2.40405351e-02
1.43300000e+05 -2.40396658e-02
1.43300000e+05 -2.40396616e-02
1.43400000e+05 -2.40387629e-02
1.43400000e+05 -2.40387584e-02
1.43500000e+05 -2.40378273e-02
1.43500000e+05 -2.40378225e-02
1.43600000e+05 -2.40368557e-02
1.43600000e+05 -2.40368506e-02
1.43700000e+05 -2.40358452e-02
1.43700000e+05 -2.40358398e-02
1.43800000e+05 -2.40347931e-02
1.43800000e+05 -2.40347875e-02
1.43900000e+05 -2.40336977e-02
1.43900000e+05 -2.40336921e-02
1.44000000e+05 -2.40325586e-02
1.44000000e+05 -2.40325530e-02
1.44100000e+05 -2.40313767e-02
1.44100000e+05 -2.40313714e-02
1.44200000e+05 -2.40301547e-02
1.44200000e+05 -2.40301498e-02
1.44300000e+05 -2.40288966e-02
1.44300000e+05 -2.40288922e-02
1.44400000e+05 -2.40276080e-02
1.44400000e+05 -2.40276043e-02
1.44500000e+05 -2.40262954e-02
1.44500000e+05 -2.40262925e-02
1.44600000e+05 -2.40249664e-02
1.44600000e+05 -2.40249642e-02
1.44700000e+05 -2.40236285e-02
1.44700000e+05 -2.40236272e-02
1.44800000e+05 -2.40222897e-02
1.44800000e+05 -2.40222892e-02
1.44900000e+05 -2.40209574e-02
1.44900000e+05 -2.40209577e-02
1.45000000e+05 -2.40196387e-02
1.45000000e+05 -2.40196396e-02
1.45100000e+05 -2.40183400e-02
1.45100000e+05 -2.40183414e-02
1.45200000e+05 -2.40170669e-02
1.45200000e+05 -2.40170688e-02
1.45300000e+05 -2.40158244e-02
1.45300000e+05 -2.40158268e-02
1.45400000e+05 -2.40146171e-02
1.45400000e+05 -2.40146198e-02
1.45500000e+05 -2.40134489e-02
1.45500000e+05 -2.40134519e-02
1.45600000e+05 -2.40123233e-02
1.45600000e+05 -2.40123265e-02
1.45700000e+05 -2.40112438e-02
1.45700000e+05 -2.40112471e-02
1.45800000e+05 -2.40102134e-02
1.45800000e+05 -2.40102169e-02
1.45900000e+05 -2.40092352e-02
1.45900000e+05 -2.40092388e-02
1.46000000e+05 -2.40083124e-02
1.46000000e+05 -2.40083162e-02
1.46100000e+05 -2.40074480e-02
1.46100000e+05 -2.40074519e-02
1.46200000e+05 -2.40066452e-02
1.46200000e+05 -2.40066492e-02
1.46300000e+05 -2.40059070e-02
1.46300000e+05 -2.40059113e-02
1.46400000e+05 -2.40052368e-02
1.46400000e+05 -2.40052412e-02
1.46500000e+05 -2.40046378e-02
1.46500000e+05 -2.40046424e-02
1.46600000e+05 -2.40041132e-02
1.46600000e+05 -2.40041180e-02
1.46700000e+05 -2.40036664e-02
1.46700000e+05 -2.40036714e-02
1.46800000e+05 -2.40033006e-02
1.46800000e+05 -2.40033058e-02
1.46900000e+05 -2.40030191e-02
1.46900000e+05 -2.40030246e-02
1.47000000e+05 -2.40028253e-02
1.47000000e+05 -2.40028310e-02
1.47100000e+05 -2.40027223e-02
1.47100000e+05 -2.40027283e-02
1.47200000e+05 -2.40027134e-02
1.47200000e+05 -2.40027197e-02
1.47300000e+05 -2.40028018e-02
1.47300000e+05 -2.40028085e-02
1.47400000e+05 -2.40029908e-02
1.47400000e+05 -2.40029978e-02
1.47500000e+05 -2.40032834e-02
1.47500000e+05 -2.40032909e-02
1.47600000e+05 -2.40036829e-02
1.47600000e+05 -2.40036908e-02
1.47700000e+05 -2.40041925e-02
1.47700000e+05 -2.40042009e-02
1.47800000e+05 -2.40048155e-02
1.47800000e+05 -2.40048243e-02
1.47900000e+05 -2.40055550e-02
1.47900000e+05 -2.40055643e-02
1.48000000e+05 -2.40064146e-02
1.48000000e+05 -2.40064244e-02
1.48100000e+05 -2.40073979e-02
1.48100000e+05 -2.40074081e-02
1.48200000e+05 -2.40085087e-02
1.48200000e+05 -2.40085194e-02
1.48300000e+05 -2.40097512e-02
1.48300000e+05 -2.40097623e-02
1.48400000e+05 -2.40111299e-02
1.48400000e+05 -2.40111415e-02
1.48500000e+05 -2.40126498e-02
1.48500000e+05 -2.40126618e-02
1.48600000e+05 -2.40143166e-02
1.48600000e+05 -2.40143289e-02
1.48700000e+05 -2.40161366e-02
1.48700000e+05 -2.40161492e-02
1.48800000e+05 -2.40181172e-02
1.48800000e+05 -2.40181300e-02
1.48900000e+05 -2.40202665e-02
1.48900000e+05 -2.40202793e-02
1.49000000e+05 -2.40225940e-02
1.49000000e+05 -2.40226068e-02
1.49100000e+05 -2.40251106e-02
1.49100000e+05 -2.40251232e-02
1.49200000e+05 -2.40278287e-02
1.49200000e+05 -2.40278409e-02
1.49300000e+05 -2.40307626e-02
1.49300000e+05 -2.40307742e-02
1.49400000e+05 -2.40339285e-02
1.49400000e+05 -2.40339394e-02
1.49500000e+05 -2.40373453e-02
1.49500000e+05 -2.40373550e-02
1.49600000e+05 -2.40410339e-02
1.49600000e+05 -2.40410423e-02
1.49700000e+05 -2.40450185e-02
1.49700000e+05 -2.40450251e-02
1.49800000e+05 -2.40493261e-02
1.49800000e+05 -2.40493308e-02
1.49900000e+05 -2.40539876e-02
1.49900000e+05 -2.40539897e-02
1.50000000e+05 -2.40590371e-02
1.50000000e+05 -2.40590364e-02
1.50100000e+05 -2.40645131e-02
1.50100000e+05 -2.40645090e-02
1.50200000e+05 -2.40704585e-02
1.50200000e+05 -2.40704505e-02
1.50300000e+05 -2.40769207e-02
1.50300000e+05 -2.40769083e-02
1.50400000e+05 -2.40839524e-02
1.50400000e+05 -2.40839350e-02
1.50500000e+05 -2.40916115e-02
1.50500000e+05 -2.40915885e-02
1.50600000e+05 -2.40999616e-02
1.50600000e+05 -2.40999323e-02
1.50700000e+05 -2.41090723e-02
1.50700000e+05 -2.41090360e-02
1.50800000e+05 -2.41190195e-02
1.50800000e+05 -2.41189755e-02
1.50900000e+05 -2.41298857e-02
1.50900000e+05 -2.41298333e-02
1.51000000e+05 -2.41417601e-02
1.51000000e+05 -2.41416985e-02
1.51100000e+05 -2.41547390e-02
1.51100000e+05 -2.41546674e-02
1.51200000e+05 -2.41689259e-02
1.51200000e+05 -2.41688435e-02
1.51300000e+05 -2.41844316e-02
1.51300000e+05 -2.41843376e-02
1.51400000e+05 -2.42013746e-02
1.51400000e+05 -2.42012682e-02
1.51500000e+05 -2.42198809e-02
1.51500000e+05 -2.42197612e-02
1.51600000e+05 -2.42400841e-02
1.51600000e+05 -2.42399503e-02
1.51700000e+05 -2.42621254e-02
1.51700000e+05 -2.42619767e-02
1.51800000e+05 -2.42861536e-02
1.51800000e+05 -2.42859893e-02
1.51900000e+05 -2.43123249e-02
1.51900000e+05 -2.43121441e-02
1.52000000e+05 -2.43408026e-02
1.52000000e+05 -2.43406046e-02
1.52100000e+05 -2.43717570e-02
1.52100000e+05 -2.43715412e-02
1.52200000e+05 -2.44053651e-02
1.52200000e+05 -2.44051309e-02
1.52300000e+05 -2.44418101e-02
1.52300000e+05 -2.44415568e-02
1.52400000e+05 -2.44812807e-02
1.52400000e+05 -2.44810079e-02
1.52500000e+05 -2.45239711e-02
1.52500000e+05 -2.45236783e-02
1.52600000e+05 -2.45700799e-02
1.52600000e+05 -2.45697668e-02
1.52700000e+05 -2.46198096e-02
1.52700000e+05 -2.46194760e-02
1.52800000e+05 -2.46733659e-02
1.52800000e+05 -2.46730116e-02
1.52900000e+05 -2.47309566e-02
1.52900000e+05 -2.47305816e-02
1.53000000e+05 -2.47927911e-02
1.53000000e+05 -2.47923953e-02
1.53100000e+05 -2.48590788e-02
1.53100000e+05 -2.48586626e-02
1.53200000e+05 -2.49300287e-02
1.53200000e+05 -2.49295925e-02
1.53300000e+05 -2.50058481e-02
1.53300000e+05 -2.50053923e-02
1.53400000e+05 -2.50867412e-02
1.53400000e+05 -2.50862663e-02
1.53500000e+05 -2.51729081e-02
1.53500000e+05 -2.51724150e-02
1.53600000e+05 -2.52645436e-02
1.53600000e+05 -2.52640332e-02
1.53700000e+05 -2.53618359e-02
1.53700000e+05 -2.53613092e-02
1.53800000e+05 -2.54649652e-02
1.53800000e+05 -2.54644235e-02
1.53900000e+05 -2.55741026e-02
1.53900000e+05 -2.55735472e-02
1.54000000e+05 -2.56894086e-02
1.54000000e+05 -2.56888411e-02
1.54100000e+05 -2.58110320e-02
1.54100000e+05 -2.58104540e-02
1.54200000e+05 -2.59391084e-02
1.54200000e+05 -2.59385217e-02
1.54300000e+05 -2.60737591e-02
1.54300000e+05 -2.60731656e-02
1.54400000e+05 -2.62150899e-02
1.54400000e+05 -2.62144917e-02
1.54500000e+05 -2.63631900e-02
1.54500000e+05 -2.63625895e-02
1.54600000e+05 -2.65181303e-02
1.54600000e+05 -2.65175284e-02
1.54700000e+05 -2.66799657e-02
1.54700000e+05 -2.66793726e-02
1.54800000e+05 -2.68487162e-02
1.54800000e+05 -2.68480919e-02
1.54900000e+05 -2.70244649e-02
1.54900000e+05 -2.70240603e-02
1.55000000e+05 -2.72068161e-02
1.55000000e+05 -2.72059385e-02
1.55100000e+05 -2.73954540e-02
1.55100000e+05 -2.73950731e-02
1.55200000e+05 -2.75916895e-02
1.55200000e+05 -2.75911127e-02
1.55300000e+05 -2.77941008e-02
1.55300000e+05 -2.77935786e-02
1.55400000e+05 -2.80029326e-02
1.55400000e+05 -2.80024254e-02
1.55500000e+05 -2.82179853e-02
1.55500000e+05 -2.82175034e-02
1.55600000e+05 -2.84391112e-02
1.55600000e+05 -2.84386558e-02
1.55700000e+05 -2.86661275e-02
1.55700000e+05 -2.86657013e-02
1.55800000e+05 -2.88988328e-02
1.55800000e+05 -2.88984381e-02
1.55900000e+05 -2.91370047e-02
1.55900000e+05 -2.91366439e-02
1.56000000e+05 -2.93804012e-02
1.56000000e+05 -2.93800765e-02
1.56100000e+05 -2.96287617e-02
1.56100000e+05 -2.96284751e-02
1.56200000e+05 -2.98818076e-02
1.56200000e+05 -2.98815609e-02
1.56300000e+05 -3.01392437e-02
1.56300000e+05 -3.01390387e-02
1.56400000e+05 -3.04007596e-02
1.56400000e+05 -3.04005977e-02
1.56500000e+05 -3.06660308e-02
1.56500000e+05 -3.06659134e-02
1.56600000e+05 -3.09347205e-02
1.56600000e+05 -3.09346487e-02
1.56700000e+05 -3.12064809e-02
1.56700000e+05 -3.12064555e-02
1.56800000e+05 -3.14809552e-02
1.56800000e+05 -3.14809769e-02
1.56900000e+05 -3.17577789e-02
1.56900000e+05 -3.17578482e-02
1.57000000e+05 -3.20365821e-02
1.57000000e+05 -3.20366992e-02
1.57100000e+05 -3.23169910e-02
1.57100000e+05 -3.23171559e-02
1.57200000e+05 -3.25986301e-02
1.57200000e+05 -3.25988426e-02
1.57300000e+05 -3.28811239e-02
1.57300000e+05 -3.28813834e-02
1.57400000e+05 -3.31640987e-02
1.57400000e+05 -3.31644047e-02
1.57500000e+05 -3.34471850e-02
1.57500000e+05 -3.34475366e-02
1.57600000e+05 -3.37300189e-02
1.57600000e+05 -3.37304149e-02
1.57700000e+05 -3.40122440e-02
1.57700000e+05 -3.40126833e-02
1.57800000e+05 -3.42935135e-02
1.57800000e+05 -3.42939945e-02
1.57900000e+05 -3.45734915e-02
1.57900000e+05 -3.45740126e-02
1.58000000e+05 -3.48518549e-02
1.58000000e+05 -3.48524142e-02
1.58100000e+05 -3.51282944e-02
1.58100000e+05 -3.51288900e-02
1.58200000e+05 -3.54025166e-02
1.58200000e+05 -3.54031464e-02
1.58300000e+05 -3.56742447e-02
1.58300000e+05 -3.56749064e-02
1.58400000e+05 -3.59432196e-02
1.58400000e+05 -3.59439110e-02
1.58500000e+05 -3.62092011e-02
1.58500000e+05 -3.62099197e-02
1.58600000e+05 -3.64719686e-02
1.58600000e+05 -3.64727119e-02
1.58700000e+05 -3.67313218e-02
1.58700000e+05 -3.67320872e-02
1.58800000e+05 -3.69870808e-02
1.58800000e+05 -3.69878657e-02
1.58900000e+05 -3.72390872e-02
1.58900000e+05 -3.72398889e-02
1.59000000e+05 -3.74872034e-02
1.59000000e+05 -3.74880192e-02
1.59100000e+05 -3.77313132e-02
1.59100000e+05 -3.77321405e-02
1.59200000e+05 -3.79713217e-02
1.59200000e+05 -3.79721578e-02
1.59300000e+05 -3.82071548e-02
1.59300000e+05 -3.82079970e-02
1.59400000e+05 -3.84387588e-02
1.59400000e+05 -3.84396046e-02
1.59500000e+05 -3.86661002e-02
1.59500000e+05 -3.86669471e-02
1.59600000e+05 -3.88891650e-02
1.59600000e+05 -3.88900105e-02
1.59700000e+05 -3.91079578e-02
1.59700000e+05 -3.91087996e-02
1.59800000e+05 -3.93225012e-02
1.59800000e+05 -3.93233370e-02
1.59900000e+05 -3.95328348e-02
1.59900000e+05 -3.95336626e-02
1.60000000e+05 -3.97390146e-02
1.60000000e+05 -3.97398322e-02
1.60100000e+05 -3.99411115e-02
1.60100000e+05 -3.99419172e-02
1.60200000e+05 -4.01392106e-02
1.60200000e+05 -4.01400025e-02
1.60300000e+05 -4.03334099e-02
1.60300000e+05 -4.03341865e-02
1.60400000e+05 -4.05238194e-02
1.60400000e+05 -4.05245794e-02
1.60500000e+05 -4.07105599e-02
1.60500000e+05 -4.07113018e-02
1.60600000e+05 -4.08937616e-02
1.60600000e+05 -4.08944843e-02
1.60700000e+05 -4.10735631e-02
1.60700000e+05 -4.10742657e-02
1.60800000e+05 -4.12501104e-02
1.60800000e+05 -4.12507920e-02
1.60900000e+05 -4.14235554e-02
1.60900000e+05 -4.14242154e-02
1.61000000e+05 -4.15940552e-02
1.61000000e+05 -4.15946930e-02
1.61100000e+05 -4.17617706e-02
1.61100000e+05 -4.17623858e-02
1.61200000e+05 -4.19268651e-02
1.61200000e+05 -4.19274575e-02
1.61300000e+05 -4.20895040e-02
1.61300000e+05 -4.20900734e-02
1.61400000e+05 -4.22498532e-02
1.61400000e+05 -4.22503996e-02
1.61500000e+05 -4.24080786e-02
1.61500000e+05 -4.24086021e-02
1.61600000e+05 -4.25643446e-02
1.61600000e+05 -4.25648454e-02
1.61700000e+05 -4.27188138e-02
1.61700000e+05 -4.27192922e-02
1.61800000e+05 -4.28716462e-02
1.61800000e+05 -4.28721026e-02
1.61900000e+05 -4.30229980e-02
1.61900000e+05 -4.30234328e-02
1.62000000e+05 -4.31730214e-02
1.62000000e+05 -4.31734352e-02
1.62100000e+05 -4.33218641e-02
1.62100000e+05 -4.33222574e-02
1.62200000e+05 -4.34696682e-02
1.62200000e+05 -4.34700417e-02
1.62300000e+05 -4.36165703e-02
1.62300000e+05 -4.36169248e-02
1.62400000e+05 -4.37627012e-02
1.62400000e+05 -4.37630372e-02
1.62500000e+05 -4.39081850e-02
1.62500000e+05 -4.39085033e-02
1.62600000e+05 -4.40531394e-02
1.62600000e+05 -4.40534408e-02
1.62700000e+05 -4.41976753e-02
1.62700000e+05 -4.41979606e-02
1.62800000e+05 -4.43418969e-02
1.62800000e+05 -4.43421669e-02
1.62900000e+05 -4.44859015e-02
1.62900000e+05 -4.44861568e-02
1.63000000e+05 -4.46297792e-02
1.63000000e+05 -4.46300208e-02
1.63100000e+05 -4.47736137e-02
1.63100000e+05 -4.47738423e-02
1.63200000e+05 -4.49174818e-02
1.63200000e+05 -4.49176981e-02
1.63300000e+05 -4.50614535e-02
1.63300000e+05 -4.50616583e-02
1.63400000e+05 -4.52055926e-02
1.63400000e+05 -4.52057867e-02
1.63500000e+05 -4.53499567e-02
1.63500000e+05 -4.53501407e-02
1.63600000e+05 -4.54945973e-02
1.63600000e+05 -4.54947720e-02
1.63700000e+05 -4.56395603e-02
1.63700000e+05 -4.56397262e-02
1.63800000e+05 -4.57848859e-02
1.63800000e+05 -4.57850437e-02
1.63900000e+05 -4.59306095e-02
1.63900000e+05 -4.59307596e-02
1.64000000e+05 -4.60767612e-02
1.64000000e+05 -4.60769044e-02
1.64100000e+05 -4.62233667e-02
1.64100000e+05 -4.62235035e-02
1.64200000e+05 -4.63704476e-02
1.64200000e+05 -4.63705783e-02
1.64300000e+05 -4.65180212e-02
1.64300000e+05 -4.65181464e-02
1.64400000e+05 -4.66661011e-02
1.64400000e+05 -4.66662212e-02
1.64500000e+05 -4.68146977e-02
1.64500000e+05 -4.68148131e-02
1.64600000e+05 -4.69638182e-02
1.64600000e+05 -4.69639291e-02
1.64700000e+05 -4.71134666e-02
1.64700000e+05 -4.71135735e-02
1.64800000e+05 -4.72636447e-02
1.64800000e+05 -4.72637479e-02
1.64900000e+05 -4.74143517e-02
1.64900000e+05 -4.74144514e-02
1.65000000e+05 -4.75655847e-02
1.65000000e+05 -4.75656811e-02
1.65100000e+05 -4.77173389e-02
1.65100000e+05 -4.77174322e-02
1.65200000e+05 -4.78696076e-02
1.65200000e+05 -4.78696980e-02
1.65300000e+05 -4.80223829e-02
1.65300000e+05 -4.80224706e-02
1.65400000e+05 -4.81756553e-02
1.65400000e+05 -4.81757403e-02
1.65500000e+05 -4.83294141e-02
1.65500000e+05 -4.83294966e-02
1.65600000e+05 -4.84836477e-02
1.65600000e+05 -4.84837279e-02
1.65700000e+05 -4.86383436e-02
1.65700000e+05 -4.86384215e-02
1.65800000e+05 -4.87934885e-02
1.65800000e+05 -4.87935642e-02
1.65900000e+05 -4.89490685e-02
1.65900000e+05 -4.89491421e-02
1.66000000e+05 -4.91050691e-02
1.66000000e+05 -4.91051406e-02
1.66100000e+05 -4.92614754e-02
1.66100000e+05 -4.92615448e-02
1.66200000e+05 -4.94182722e-02
1.66200000e+05 -4.94183396e-02
1.66300000e+05 -4.95754440e-02
1.66300000e+05 -4.95755093e-02
1.66400000e+05 -4.97329750e-02
1.66400000e+05 -4.97330384e-02
1.66500000e+05 -4.98908495e-02
1.66500000e+05 -4.98909109e-02
1.66600000e+05 -5.00490514e-02
1.66600000e+05 -5.00491110e-02
1.66700000e+05 -5.02075650e-02
1.66700000e+05 -5.02076225e-02
1.66800000e+05 -5.03663741e-02
1.66800000e+05 -5.03664297e-02
1.66900000e+05 -5.05254628e-02
1.66900000e+05 -5.05255165e-02
1.67000000e+05 -5.06848153e-02
1.67000000e+05 -5.06848671e-02
1.67100000e+05 -5.08444159e-02
1.67100000e+05 -5.08444658e-02
1.67200000e+05 -5.10042487e-02
1.67200000e+05 -5.10042967e-02
1.67300000e+05 -5.11642984e-02
1.67300000e+05 -5.11643445e-02
1.67400000e+05 -5.13245494e-02
1.67400000e+05 -5.13245936e-02
1.67500000e+05 -5.14849865e-02
1.67500000e+05 -5.14850288e-02
1.67600000e+05 -5.16455946e-02
1.67600000e+05 -5.16456350e-02
1.67700000e+05 -5.18063586e-02
1.67700000e+05 -5.18063971e-02
1.67800000e+05 -5.19672637e-02
1.67800000e+05 -5.19673003e-02
1.67900000e+05 -5.21282953e-02
1.67900000e+05 -5.21283300e-02
1.68000000e+05 -5.22894387e-02
1.68000000e+05 -5.22894715e-02
1.68100000e+05 -5.24506795e-02
1.68100000e+05 -5.24507105e-02
1.68200000e+05 -5.26120036e-02
1.68200000e+05 -5.26120327e-02
1.68300000e+05 -5.27733967e-02
1.68300000e+05 -5.27734240e-02
1.68400000e+05 -5.29348449e-02
1.68400000e+05 -5.29348703e-02
1.68500000e+05 -5.30963343e-02
1.68500000e+05 -5.30963578e-02
1.68600000e+05 -5.32578511e-02
1.68600000e+05 -5.32578729e-02
1.68700000e+05 -5.34193819e-02
1.68700000e+05 -5.34194018e-02
1.68800000e+05 -5.35809130e-02
1.68800000e+05 -5.35809311e-02
1.68900000e+05 -5.37424312e-02
1.68900000e+05 -5.37424474e-02
1.69000000e+05 -5.39039231e-02
1.69000000e+05 -5.39039376e-02
1.69100000e+05 -5.40653757e-02
1.69100000e+05 -5.40653884e-02
1.69200000e+05 -5.42267760e-02
1.69200000e+05 -5.42267869e-02
1.69300000e+05 -5.43881112e-02
1.69300000e+05 -5.43881203e-02
1.69400000e+05 -5.45493683e-02
1.69400000e+05 -5.45493757e-02
1.69500000e+05 -5.47105350e-02
1.69500000e+05 -5.47105406e-02
1.69600000e+05 -5.48715985e-02
1.69600000e+05 -5.48716024e-02
1.69700000e+05 -5.50325467e-02
1.69700000e+05 -5.50325489e-02
1.69800000e+05 -5.51933672e-02
1.69800000e+05 -5.51933677e-02
1.69900000e+05 -5.53540480e-02
1.69900000e+05 -5.53540467e-02
1.70000000e+05 -5.55145770e-02
1.70000000e+05 -5.55145741e-02
1.70100000e+05 -5.56749425e-02
1.70100000e+05 -5.56749379e-02
1.70200000e+05 -5.58351327e-02
1.70200000e+05 -5.58351264e-02
1.70300000e+05 -5.59951362e-02
1.70300000e+05 -5.59951282e-02
1.70400000e+05 -5.61549414e-02
1.70400000e+05 -5.61549318e-02
1.70500000e+05 -5.63145371e-02
1.70500000e+05 -5.63145260e-02
1.70600000e+05 -5.64739123e-02
1.70600000e+05 -5.64738995e-02
1.70700000e+05 -5.66330558e-02
1.70700000e+05 -5.66330415e-02
1.70800000e+05 -5.67919570e-02
1.70800000e+05 -5.67919411e-02
1.70900000e+05 -5.69506051e-02
1.70900000e+05 -5.69505877e-02
1.71000000e+05 -5.71089897e-02
1.71000000e+05 -5.71089707e-02
1.71100000e+05 -5.72671002e-02
1.71100000e+05 -5.72670797e-02
1.71200000e+05 -5.74249265e-02
1.71200000e+05 -5.74249045e-02
1.71300000e+05 -5.75824585e-02
1.71300000e+05 -5.75824351e-02
1.71400000e+05 -5.77396863e-02
1.71400000e+05 -5.77396614e-02
1.71500000e+05 -5.78966000e-02
1.71500000e+05 -5.78965736e-02
1.71600000e+05 -5.80531901e-02
1.71600000e+05 -5.80531623e-02
1.71700000e+05 -5.82094470e-02
1.71700000e+05 -5.82094178e-02
1.71800000e+05 -5.83653613e-02
1.71800000e+05 -5.83653307e-02
1.71900000e+05 -5.85209240e-02
1.71900000e+05 -5.85208920e-02
1.72000000e+05 -5.86761259e-02
1.72000000e+05 -5.86760926e-02
1.72100000e+05 -5.88309581e-02
1.72100000e+05 -5.88309234e-02
1.72200000e+05 -5.89854119e-02
1.72200000e+05 -5.89853759e-02
1.72300000e+05 -5.91394787e-02
1.72300000e+05 -5.91394413e-02
1.72400000e+05 -5.92931499e-02
1.72400000e+05 -5.92931112e-02
1.72500000e+05 -5.94464172e-02
1.72500000e+05 -5.94463773e-02
1.72600000e+05 -5.95992725e-02
1.72600000e+05 -5.95992314e-02
1.72700000e+05 -5.97517077e-02
1.72700000e+05 -5.97516653e-02
1.72800000e+05 -5.99037150e-02
1.72800000e+05 -5.99036713e-02
1.72900000e+05 -6.00552864e-02
1.72900000e+05 -6.00552416e-02
1.73000000e+05 -6.02064145e-02
1.73000000e+05 -6.02063685e-02
1.73100000e+05 -6.03570918e-02
1.73100000e+05 -6.03570445e-02
1.73200000e+05 -6.05073108e-02
1.73200000e+05 -6.05072624e-02
1.73300000e+05 -6.06570645e-02
1.73300000e+05 -6.06570149e-02
1.73400000e+05 -6.08063457e-02
1.73400000e+05 -6.08062950e-02
1.73500000e+05 -6.09551476e-02
1.73500000e+05 -6.09550958e-02
1.73600000e+05 -6.11034634e-02
1.73600000e+05 -6.11034105e-02
1.73700000e+05 -6.12512864e-02
1.73700000e+05 -6.12512325e-02
1.73800000e+05 -6.13986102e-02
1.73800000e+05 -6.13985552e-02
1.73900000e+05 -6.15454285e-02
1.73900000e+05 -6.15453725e-02
1.74000000e+05 -6.16917350e-02
1.74000000e+05 -6.16916779e-02
1.74100000e+05 -6.18375236e-02
1.74100000e+05 -6.18374655e-02
1.74200000e+05 -6.19827885e-02
1.74200000e+05 -6.19827294e-02
1.74300000e+05 -6.21275237e-02
1.74300000e+05 -6.21274637e-02
1.74400000e+05 -6.22717238e-02
1.74400000e+05 -6.22716628e-02
1.74500000e+05 -6.24153830e-02
1.74500000e+05 -6.24153211e-02
1.74600000e+05 -6.25584961e-02
1.74600000e+05 -6.25584333e-02
1.74700000e+05 -6.27010578e-02
1.74700000e+05 -6.27009940e-02
1.74800000e+05 -6.28430629e-02
1.74800000e+05 -6.28429982e-02
1.74900000e+05 -6.29845064e-02
1.74900000e+05 -6.29844409e-02
1.75000000e+05 -6.31253834e-02
1.75000000e+05 -6.31253171e-02
1.75100000e+05 -6.32656893e-02
1.75100000e+05 -6.32656221e-02
1.75200000e+05 -6.34054193e-02
1.75200000e+05 -6.34053512e-02
1.75300000e+05 -6.35445689e-02
1.75300000e+05 -6.35445001e-02
1.75400000e+05 -6.36831339e-02
1.75400000e+05 -6.36830643e-02
1.75500000e+05 -6.38211099e-02
1.75500000e+05 -6.38210396e-02
1.75600000e+05 -6.39584929e-02
1.75600000e+05 -6.39584217e-02
1.75700000e+05 -6.40952787e-02
1.75700000e+05 -6.40952068e-02
1.75800000e+05 -6.42314636e-02
1.75800000e+05 -6.42313910e-02
1.75900000e+05 -6.43670437e-02
1.75900000e+05 -6.43669704e-02
1.76000000e+05 -6.45020154e-02
1.76000000e+05 -6.45019414e-02
1.76100000e+05 -6.46363751e-02
1.76100000e+05 -6.46363004e-02
1.76200000e+05 -6.47701194e-02
1.76200000e+05 -6.47700441e-02
1.76300000e+05 -6.49032450e-02
1.76300000e+05 -6.49031690e-02
1.76400000e+05 -6.50357486e-02
1.76400000e+05 -6.50356720e-02
1.76500000e+05 -6.51676272e-02
1.76500000e+05 -6.51675499e-02
1.76600000e+05 -6.52988777e-02
1.76600000e+05 -6.52987998e-02
1.76700000e+05 -6.54294972e-02
1.76700000e+05 -6.54294187e-02
1.76800000e+05 -6.55594830e-02
1.76800000e+05 -6.55594039e-02
1.76900000e+05 -6.56888323e-02
1.76900000e+05 -6.56887527e-02
1.77000000e+05 -6.58175427e-02
1.77000000e+05 -6.58174625e-02
1.77100000e+05 -6.59456115e-02
1.77100000e+05 -6.59455308e-02
1.77200000e+05 -6.60730365e-02
1.77200000e+05 -6.60729553e-02
1.77300000e+05 -6.61998154e-02
1.77300000e+05 -6.61997336e-02
1.77400000e+05 -6.63259459e-02
1.77400000e+05 -6.63258637e-02
1.77500000e+05 -6.64514261e-02
1.77500000e+05 -6.64513433e-02
1.77600000e+05 -6.65762538e-02
1.77600000e+05 -6.65761706e-02
1.77700000e+05 -6.67004273e-02
1.77700000e+05 -6.67003436e-02
1.77800000e+05 -6.68239446e-02
1.77800000e+05 -6.68238605e-02
1.77900000e+05 -6.69468041e-02
1.77900000e+05 -6.69467196e-02
1.78000000e+05 -6.70690042e-02
1.78000000e+05 -6.70689192e-02
1.78100000e+05 -6.71905433e-02
1.78100000e+05 -6.71904579e-02
1.78200000e+05 -6.73114200e-02
1.78200000e+05 -6.73113343e-02
1.78300000e+05 -6.74316330e-02
1.78300000e+05 -6.74315469e-02
1.78400000e+05 -6.75511811e-02
1.78400000e+05 -6.75510946e-02
1.78500000e+05 -6.76700630e-02
1.78500000e+05 -6.76699762e-02
1.78600000e+05 -6.77882779e-02
1.78600000e+05 -6.77881907e-02
1.78700000e+05 -6.79058246e-02
1.78700000e+05 -6.79057370e-02
1.78800000e+05 -6.80227023e-02
1.78800000e+05 -6.80226144e-02
1.78900000e+05 -6.81389101e-02
1.78900000e+05 -6.81388219e-02
1.79000000e+05 -6.82544471e-02
1.79000000e+05 -6.82543587e-02
1.79100000e+05 -6.83693126e-02
1.79100000e+05 -6.83692238e-02
1.79200000e+05 -6.84835055e-02
1.79200000e+05 -6.84834163e-02
1.79300000e+05 -6.85970248e-02
1.79300000e+05 -6.85969353e-02
1.79400000e+05 -6.87098696e-02
1.79400000e+05 -6.87097797e-02
1.79500000e+05 -6.88220386e-02
1.79500000e+05 -6.88219484e-02
1.79600000e+05 -6.89335306e-02
1.79600000e+05 -6.89334400e-02
1.79700000e+05 -6.90443442e-02
1.79700000e+05 -6.90442532e-02
1.79800000e+05 -6.91544780e-02
1.79800000e+05 -6.91543866e-02
1.79900000e+05 -6.92639305e-02
1.79900000e+05 -6.92638387e-02
1.80000000e+05 -6.93727002e-02
1.80000000e+05 -6.93726080e-02
1.80100000e+05 -6.94807857e-02
1.80100000e+05 -6.94806931e-02
1.80200000e+05 -6.95881855e-02
1.80200000e+05 -6.95880925e-02
1.80300000e+05 -6.96948984e-02
1.80300000e+05 -6.96948051e-02
1.80400000e+05 -6.98009233e-02
1.80400000e+05 -6.98008296e-02
1.80500000e+05 -6.99062593e-02
1.80500000e+05 -6.99061652e-02
1.80600000e+05 -7.00109056e-02
1.80600000e+05 -7.00108112e-02
1.80700000e+05 -7.01148617e-02
1.80700000e+05 -7.01147671e-02
1.80800000e+05 -7.02181275e-02
1.80800000e+05 -7.02180327e-02
1.80900000e+05 -7.03207029e-02
1.80900000e+05 -7.03206079e-02
1.81000000e+05 -7.04225880e-02
1.81000000e+05 -7.04224929e-02
1.81100000e+05 -7.05237832e-02
1.81100000e+05 -7.05236880e-02
1.81200000e+05 -7.06242890e-02
1.81200000e+05 -7.06241937e-02
1.81300000e+05 -7.07241061e-02
1.81300000e+05 -7.07240106e-02
1.81400000e+05 -7.08232350e-02
1.81400000e+05 -7.08231395e-02
1.81500000e+05 -7.09216768e-02
1.81500000e+05 -7.09215811e-02
1.81600000e+05 -7.10194321e-02
1.81600000e+05 -7.10193364e-02
1.81700000e+05 -7.11165018e-02
1.81700000e+05 -7.11164061e-02
1.81800000e+05 -7.12128869e-02
1.81800000e+05 -7.12127911e-02
1.81900000e+05 -7.13085883e-02
1.81900000e+05 -7.13084924e-02
1.82000000e+05 -7.14036067e-02
1.82000000e+05 -7.14035108e-02
1.82100000e+05 -7.14979432e-02
1.82100000e+05 -7.14978473e-02
1.82200000e+05 -7.15915987e-02
1.82200000e+05 -7.15915027e-02
1.82300000e+05 -7.16845740e-02
1.82300000e+05 -7.16844779e-02
1.82400000e+05 -7.17768700e-02
1.82400000e+05 -7.17767739e-02
1.82500000e+05 -7.18684878e-02
1.82500000e+05 -7.18683916e-02
1.82600000e+05 -7.19594282e-02
1.82600000e+05 -7.19593320e-02
1.82700000e+05 -7.20496923e-02
1.82700000e+05 -7.20495961e-02
1.82800000e+05 -7.21392811e-02
1.82800000e+05 -7.21391849e-02
1.82900000e+05 -7.22281956e-02
1.82900000e+05 -7.22280994e-02
1.83000000e+05 -7.23164370e-02
1.83000000e+05 -7.23163407e-02
1.83100000e+05 -7.24040062e-02
1.83100000e+05 -7.24039099e-02
1.83200000e+05 -7.24909045e-02
1.83200000e+05 -7.24908082e-02
1.83300000e+05 -7.25771331e-02
1.83300000e+05 -7.25770368e-02
1.83400000e+05 -7.26626932e-02
1.83400000e+05 -7.26625969e-02
1.83500000e+05 -7.27475860e-02
1.83500000e+05 -7.27474897e-02
1.83600000e+05 -7.28318129e-02
1.83600000e+05 -7.28317166e-02
1.83700000e+05 -7.29153751e-02
1.83700000e+05 -7.29152788e-02
1.83800000e+05 -7.29982740e-02
1.83800000e+05 -7.29981778e-02
1.83900000e+05 -7.30805111e-02
1.83900000e+05 -7.30804149e-02
1.84000000e+05 -7.31620877e-02
1.84000000e+05 -7.31619916e-02
1.84100000e+05 -7.32430054e-02
1.84100000e+05 -7.32429093e-02
1.84200000e+05 -7.33232656e-02
1.84200000e+05 -7.33231696e-02
1.84300000e+05 -7.34028699e-02
1.84300000e+05 -7.34027739e-02
1.84400000e+05 -7.34818198e-02
1.84400000e+05 -7.34817238e-02
1.84500000e+05 -7.35601169e-02
1.84500000e+05 -7.35600210e-02
1.84600000e+05 -7.36377629e-02
1.84600000e+05 -7.36376671e-02
1.84700000e+05 -7.37147594e-02
1.84700000e+05 -7.37146636e-02
1.84800000e+05 -7.37911080e-02
1.84800000e+05 -7.37910124e-02
1.84900000e+05 -7.38668106e-02
1.84900000e+05 -7.38667151e-02
1.85000000e+05 -7.39418689e-02
1.85000000e+05 -7.39417734e-02
1.85100000e+05 -7.40162846e-02
1.85100000e+05 -7.40161892e-02
1.85200000e+05 -7.40900595e-02
1.85200000e+05 -7.40899643e-02
1.85300000e+05 -7.41631955e-02
1.85300000e+05 -7.41631004e-02
1.85400000e+05 -7.42356945e-02
1.85400000e+05 -7.42355995e-02
1.85500000e+05 -7.43075583e-02
1.85500000e+05 -7.43074634e-02
1.85600000e+05 -7.43787889e-02
1.85600000e+05 -7.43786942e-02
1.85700000e+05 -7.44493883e-02
1.85700000e+05 -7.44492936e-02
1.85800000e+05 -7.45193583e-02
1.85800000e+05 -7.45192638e-02
1.85900000e+05 -7.45887010e-02
1.85900000e+05 -7.45886067e-02
1.86000000e+05 -7.46574185e-02
1.86000000e+05 -7.46573243e-02
1.86100000e+05 -7.47255127e-02
1.86100000e+05 -7.47254187e-02
1.86200000e+05 -7.47929859e-02
1.86200000e+05 -7.47928920e-02
1.86300000e+05 -7.48598400e-02
1.86300000e+05 -7.48597463e-02
1.86400000e+05 -7.49260773e-02
1.86400000e+05 -7.49259837e-02
1.86500000e+05 -7.49916999e-02
1.86500000e+05 -7.49916065e-02
1.86600000e+05 -7.50567099e-02
1.86600000e+05 -7.50566167e-02
1.86700000e+05 -7.51211097e-02
1.86700000e+05 -7.51210166e-02
1.86800000e+05 -7.51849013e-02
1.86800000e+05 -7.51848085e-02
1.86900000e+05 -7.52480872e-02
1.86900000e+05 -7.52479945e-02
1.87000000e+05 -7.53106696e-02
1.87000000e+05 -7.53105771e-02
1.87100000e+05 -7.53726508e-02
1.87100000e+05 -7.53725585e-02
1.87200000e+05 -7.54340331e-02
1.87200000e+05 -7.54339410e-02
1.87300000e+05 -7.54948189e-02
1.87300000e+05 -7.54947271e-02
1.87400000e+05 -7.55550106e-02
1.87400000e+05 -7.55549190e-02
1.87500000e+05 -7.56146107e-02
1.87500000e+05 -7.56145192e-02
1.87600000e+05 -7.56736214e-02
1.87600000e+05 -7.56735302e-02
1.87700000e+05 -7.57320454e-02
1.87700000e+05 -7.57319544e-02
1.87800000e+05 -7.57898850e-02
1.87800000e+05 -7.57897943e-02
1.87900000e+05 -7.58471428e-02
1.87900000e+05 -7.58470523e-02
1.88000000e+05 -7.59038214e-02
1.88000000e+05 -7.59037311e-02
1.88100000e+05 -7.59599232e-02
1.88100000e+05 -7.59598332e-02
1.88200000e+05 -7.60154508e-02
1.88200000e+05 -7.60153611e-02
1.88300000e+05 -7.60704069e-02
1.88300000e+05 -7.60703174e-02
1.88400000e+05 -7.61247941e-02
1.88400000e+05 -7.61247048e-02
1.88500000e+05 -7.61786149e-02
1.88500000e+05 -7.61785259e-02
1.88600000e+05 -7.62318721e-02
1.88600000e+05 -7.62317834e-02
1.88700000e+05 -7.62845684e-02
1.88700000e+05 -7.62844800e-02
1.88800000e+05 -7.63367064e-02
1.88800000e+05 -7.63366183e-02
1.88900000e+05 -7.63882889e-02
1.88900000e+05 -7.63882010e-02
1.89000000e+05 -7.64393187e-02
1.89000000e+05 -7.64392311e-02
1.89100000e+05 -7.64897985e-02
1.89100000e+05 -7.64897112e-02
1.89200000e+05 -7.65397311e-02
1.89200000e+05 -7.65396441e-02
1.89300000e+05 -7.65891193e-02
1.89300000e+05 -7.65890326e-02
1.89400000e+05 -7.66379660e-02
1.89400000e+05 -7.66378796e-02
1.89500000e+05 -7.66862740e-02
1.89500000e+05 -7.66861880e-02
1.89600000e+05 -7.67340463e-02
1.89600000e+05 -7.67339605e-02
1.89700000e+05 -7.67812856e-02
1.89700000e+05 -7.67812002e-02
1.89800000e+05 -7.68279950e-02
1.89800000e+05 -7.68279099e-02
1.89900000e+05 -7.68741773e-02
1.89900000e+05 -7.68740926e-02
1.90000000e+05 -7.69198356e-02
1.90000000e+05 -7.69197512e-02
1.90100000e+05 -7.69649728e-02
1.90100000e+05 -7.69648887e-02
1.90200000e+05 -7.70095918e-02
1.90200000e+05 -7.70095081e-02
1.90300000e+05 -7.70536958e-02
1.90300000e+05 -7.70536124e-02
1.90400000e+05 -7.70972877e-02
1.90400000e+05 -7.70972047e-02
1.90500000e+05 -7.71403707e-02
1.90500000e+05 -7.71402879e-02
1.90600000e+05 -7.71829477e-02
1.90600000e+05 -7.71828653e-02
1.90700000e+05 -7.72250219e-02
1.90700000e+05 -7.72249398e-02
1.90800000e+05 -7.72665963e-02
1.90800000e+05 -7.72665147e-02
1.90900000e+05 -7.73076741e-02
1.90900000e+05 -7.73075929e-02
1.91000000e+05 -7.73482585e-02
1.91000000e+05 -7.73481776e-02
1.91100000e+05 -7.73883526e-02
1.91100000e+05 -7.73882721e-02
1.91200000e+05 -7.74279595e-02
1.91200000e+05 -7.74278794e-02
1.91300000e+05 -7.74670825e-02
1.91300000e+05 -7.74670028e-02
1.91400000e+05 -7.75057248e-02
1.91400000e+05 -7.75056454e-02
1.91500000e+05 -7.75438895e-02
1.91500000e+05 -7.75438105e-02
1.91600000e+05 -7.75815800e-02
1.91600000e+05 -7.75815014e-02
1.91700000e+05 -7.76187994e-02
1.91700000e+05 -7.76187212e-02
1.91800000e+05 -7.76555511e-02
1.91800000e+05 -7.76554733e-02
1.91900000e+05 -7.76918382e-02
1.91900000e+05 -7.76917608e-02
1.92000000e+05 -7.77276642e-02
1.92000000e+05 -7.77275872e-02
1.92100000e+05 -7.77630322e-02
1.92100000e+05 -7.77629557e-02
1.92200000e+05 -7.77979457e-02
1.92200000e+05 -7.77978695e-02
1.92300000e+05 -7.78324079e-02
1.92300000e+05 -7.78323321e-02
1.92400000e+05 -7.78664221e-02
1.92400000e+05 -7.78663468e-02
1.92500000e+05 -7.78999917e-02
1.92500000e+05 -7.78999168e-02
1.92600000e+05 -7.79331201e-02
1.92600000e+05 -7.79330456e-02
1.92700000e+05 -7.79658106e-02
1.92700000e+05 -7.79657366e-02
1.92800000e+05 -7.79980666e-02
1.92800000e+05 -7.79979930e-02
1.92900000e+05 -7.80298914e-02
1.92900000e+05 -7.80298182e-02
1.93000000e+05 -7.80612885e-02
1.93000000e+05 -7.80612157e-02
1.93100000e+05 -7.80922612e-02
1.93100000e+05 -7.80921889e-02
1.93200000e+05 -7.81228129e-02
1.93200000e+05 -7.81227410e-02
1.93300000e+05 -7.81529470e-02
1.93300000e+05 -7.81528755e-02
1.93400000e+05 -7.81826669e-02
1.93400000e+05 -7.81825959e-02
1.93500000e+05 -7.82119760e-02
1.93500000e+05 -7.82119054e-02
1.93600000e+05 -7.82408777e-02
1.93600000e+05 -7.82408075e-02
1.93700000e+05 -7.82693753e-02
1.93700000e+05 -7.82693057e-02
1.93800000e+05 -7.82974724e-02
1.93800000e+05 -7.82974032e-02
1.93900000e+05 -7.83251723e-02
1.93900000e+05 -7.83251035e-02
1.94000000e+05 -7.83524784e-02
1.94000000e+05 -7.83524100e-02
1.94100000e+05 -7.83793940e-02
1.94100000e+05 -7.83793261e-02
1.94200000e+05 -7.84059226e-02
1.94200000e+05 -7.84058552e-02
1.94300000e+05 -7.84320676e-02
1.94300000e+05 -7.84320006e-02
1.94400000e+05 -7.84578322e-02
1.94400000e+05 -7.84577657e-02
1.94500000e+05 -7.84832200e-02
1.94500000e+05 -7.84831539e-02
1.94600000e+05 -7.85082342e-02
1.94600000e+05 -7.85081685e-02
1.94700000e+05 -7.85328782e-02
1.94700000e+05 -7.85328130e-02
1.94800000e+05 -7.85571553e-02
1.94800000e+05 -7.85570905e-02
1.94900000e+05 -7.85810689e-02
1.94900000e+05 -7.85810045e-02
1.95000000e+05 -7.86046222e-02
1.95000000e+05 -7.86045583e-02
1.95100000e+05 -7.86278186e-02
1.95100000e+05 -7.86277551e-02
1.95200000e+05 -7.86506613e-02
1.95200000e+05 -7.86505983e-02
1.95300000e+05 -7.86731536e-02
1.95300000e+05 -7.86730911e-02
1.95400000e+05 -7.86952988e-02
1.95400000e+05 -7.86952367e-02
1.95500000e+05 -7.87171001e-02
1.95500000e+05 -7.87170384e-02
1.95600000e+05 -7.87385606e-02
1.95600000e+05 -7.87384993e-02
1.95700000e+05 -7.87596835e-02
1.95700000e+05 -7.87596227e-02
1.95800000e+05 -7.87804721e-02
1.95800000e+05 -7.87804117e-02
1.95900000e+05 -7.88009294e-02
1.95900000e+05 -7.88008694e-02
1.96000000e+05 -7.88210585e-02
1.96000000e+05 -7.88209990e-02
1.96100000e+05 -7.88408626e-02
1.96100000e+05 -7.88408035e-02
1.96200000e+05 -7.88603446e-02
1.96200000e+05 -7.88602859e-02
1.96300000e+05 -7.88795076e-02
1.96300000e+05 -7.88794494e-02
1.96400000e+05 -7.88983546e-02
1.96400000e+05 -7.88982968e-02
1.96500000e+05 -7.89168886e-02
1.96500000e+05 -7.89168311e-02
1.96600000e+05 -7.89351124e-02
1.96600000e+05 -7.89350553e-02
1.96700000e+05 -7.89530290e-02
1.96700000e+05 -7.89529723e-02
1.96800000e+05 -7.89706411e-02
1.96800000e+05 -7.89705848e-02
1.96900000e+05 -7.89879517e-02
1.96900000e+05 -7.89878958e-02
1.97000000e+05 -7.90049634e-02
1.97000000e+05 -7.90049079e-02
1.97100000e+05 -7.90216791e-02
1.97100000e+05 -7.90216239e-02
1.97200000e+05 -7.90381013e-02
1.97200000e+05 -7.90380465e-02
1.97300000e+05 -7.90542328e-02
1.97300000e+05 -7.90541784e-02
1.97400000e+05 -7.90700762e-02
1.97400000e+05 -7.90700221e-02
1.97500000e+05 -7.90856340e-02
1.97500000e+05 -7.90855803e-02
1.97600000e+05 -7.91009087e-02
1.97600000e+05 -7.91008553e-02
1.97700000e+05 -7.91159028e-02
1.97700000e+05 -7.91158498e-02
1.97800000e+05 -7.91306188e-02
1.97800000e+05 -7.91305660e-02
1.97900000e+05 -7.91450589e-02
1.97900000e+05 -7.91450065e-02
1.98000000e+05 -7.91592255e-02
1.98000000e+05 -7.91591734e-02
1.98100000e+05 -7.91731210e-02
1.98100000e+05 -7.91730692e-02
1.98200000e+05 -7.91867474e-02
1.98200000e+05 -7.91866959e-02
1.98300000e+05 -7.92001069e-02
1.98300000e+05 -7.92000557e-02
1.98400000e+05 -7.92132018e-02
1.98400000e+05 -7.92131508e-02
1.98500000e+05 -7.92260339e-02
1.98500000e+05 -7.92259832e-02
1.98600000e+05 -7.92386054e-02
1.98600000e+05 -7.92385550e-02
1.98700000e+05 -7.92509181e-02
1.98700000e+05 -7.92508679e-02
1.98800000e+05 -7.92629740e-02
1.98800000e+05 -7.92629241e-02
1.98900000e+05 -7.92747748e-02
1.98900000e+05 -7.92747251e-02
1.99000000e+05 -7.92863223e-02
1.99000000e+05 -7.92862729e-02
1.99100000e+05 -7.92976183e-02
1.99100000e+05 -7.92975691e-02
1.99200000e+05 -7.93086644e-02
1.99200000e+05 -7.93086154e-02
1.99300000e+05 -7.93194622e-02
1.99300000e+05 -7.93194134e-02
1.99400000e+05 -7.93300131e-02
1.99400000e+05 -7.93299645e-02
1.99500000e+05 -7.93403187e-02
1.99500000e+05 -7.93402702e-02
1.99600000e+05 -7.93503803e-02
1.99600000e+05 -7.93503320e-02
1.99700000e+05 -7.93601993e-02
1.99700000e+05 -7.93601512e-02
1.99800000e+05 -7.93697771e-02
1.99800000e+05 -7.93697291e-02
1.99900000e+05 -7.93791147e-02
1.99900000e+05 -7.93790664e-02
2.00000000e+05 -7.93882139e-02
2.00000000e+05 -7.93881659e-02


==> MixPlotData/opt_T1200_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.80062407e-01
3.00000000e+04 -1.80064115e-01
3.01000000e+04 -1.85042722e-01
3.01000000e+04 -1.85044524e-01
3.02000000e+04 -1.90243427e-01
3.02000000e+04 -1.90245329e-01
3.03000000e+04 -1.95676964e-01
3.03000000e+04 -1.95678973e-01
3.04000000e+04 -2.01356604e-01
3.04000000e+04 -2.01358727e-01
3.05000000e+04 -2.07296504e-01
3.05000000e+04 -2.07298749e-01
3.06000000e+04 -2.13511778e-01
3.06000000e+04 -2.13514152e-01
3.07000000e+04 -2.20018565e-01
3.07000000e+04 -2.20021077e-01
3.08000000e+04 -2.26834110e-01
3.08000000e+04 -2.26836770e-01
3.09000000e+04 -2.33976847e-01
3.09000000e+04 -2.33979665e-01
3.10000000e+04 -2.41466488e-01
3.10000000e+04 -2.41469473e-01
3.11000000e+04 -2.49324118e-01
3.11000000e+04 -2.49327283e-01
3.12000000e+04 -2.57572303e-01
3.12000000e+04 -2.57575660e-01
3.13000000e+04 -2.66235196e-01
3.13000000e+04 -2.66238759e-01
3.14000000e+04 -2.75338659e-01
3.14000000e+04 -2.75342441e-01
3.15000000e+04 -2.84910388e-01
3.15000000e+04 -2.84914404e-01
3.16000000e+04 -2.94980047e-01
3.16000000e+04 -2.94984314e-01
3.17000000e+04 -3.05579412e-01
3.17000000e+04 -3.05583947e-01
3.18000000e+04 -3.16742525e-01
3.18000000e+04 -3.16747346e-01
3.19000000e+04 -3.28505846e-01
3.19000000e+04 -3.28510972e-01
3.20000000e+04 -3.40908429e-01
3.20000000e+04 -3.40913881e-01
3.21000000e+04 -3.53992089e-01
3.21000000e+04 -3.53997889e-01
3.22000000e+04 -3.67801589e-01
3.22000000e+04 -3.67807759e-01
3.23000000e+04 -3.82384823e-01
3.23000000e+04 -3.82391388e-01
3.24000000e+04 -3.97793005e-01
3.24000000e+04 -3.97799990e-01
3.25000000e+04 -4.14080863e-01
3.25000000e+04 -4.14088294e-01
3.26000000e+04 -4.31306827e-01
3.26000000e+04 -4.31314731e-01
3.27000000e+04 -4.49533212e-01
3.27000000e+04 -4.49541618e-01
3.28000000e+04 -4.68826399e-01
3.28000000e+04 -4.68835336e-01
3.29000000e+04 -4.89256993e-01
3.29000000e+04 -4.89266489e-01
3.30000000e+04 -5.10899966e-01
3.30000000e+04 -5.10910050e-01
3.31000000e+04 -5.33834769e-01
3.31000000e+04 -5.33845471e-01
3.32000000e+04 -5.58145416e-01
3.32000000e+04 -5.58156763e-01
3.33000000e+04 -5.83920511e-01
3.33000000e+04 -5.83932530e-01
3.34000000e+04 -6.11253234e-01
3.34000000e+04 -6.11265950e-01
3.35000000e+04 -6.40241243e-01
3.35000000e+04 -6.40254677e-01
3.36000000e+04 -6.70986518e-01
3.36000000e+04 -6.71000688e-01
3.37000000e+04 -7.03595085e-01
3.37000000e+04 -7.03610006e-01
3.38000000e+04 -7.38176675e-01
3.38000000e+04 -7.38192354e-01
3.39000000e+04 -7.74844206e-01
3.39000000e+04 -7.74860644e-01
3.40000000e+04 -8.13713215e-01
3.40000000e+04 -8.13730406e-01
3.41000000e+04 -8.54901044e-01
3.41000000e+04 -8.54918972e-01
3.42000000e+04 -8.98526007e-01
3.42000000e+04 -8.98544645e-01
3.43000000e+04 -9.44706229e-01
3.43000000e+04 -9.44725540e-01
3.44000000e+04 -9.93558548e-01
3.44000000e+04 -9.93578482e-01
3.45000000e+04 -1.04519696e+00
3.45000000e+04 -1.04521745e+00
3.46000000e+04 -1.09973126e+00
3.46000000e+04 -1.09975223e+00
3.47000000e+04 -1.15726509e+00
3.47000000e+04 -1.15728645e+00
3.48000000e+04 -1.21789437e+00
3.48000000e+04 -1.21791600e+00
3.49000000e+04 -1.28170487e+00
3.49000000e+04 -1.28172664e+00
3.50000000e+04 -1.34877046e+00
3.50000000e+04 -1.34879224e+00
3.51000000e+04 -1.41915020e+00
3.51000000e+04 -1.41917182e+00
3.52000000e+04 -1.49288631e+00
3.52000000e+04 -1.49290759e+00
3.53000000e+04 -1.57000051e+00
3.53000000e+04 -1.57002126e+00
3.54000000e+04 -1.65049152e+00
3.54000000e+04 -1.65051150e+00
3.55000000e+04 -1.73433008e+00
3.55000000e+04 -1.73434903e+00
3.56000000e+04 -1.82145507e+00
3.56000000e+04 -1.82147271e+00
3.57000000e+04 -1.91176613e+00
3.57000000e+04 -1.91178213e+00
3.58000000e+04 -2.00511604e+00
3.58000000e+04 -2.00512998e+00
3.59000000e+04 -2.10129802e+00
3.59000000e+04 -2.10130941e+00
3.60000000e+04 -2.20002836e+00
3.60000000e+04 -2.20003651e+00
3.61000000e+04 -2.30092003e+00
3.61000000e+04 -2.30092406e+00
3.62000000e+04 -2.40343788e+00
3.62000000e+04 -2.40343639e+00
3.63000000e+04 -2.50682892e+00
3.63000000e+04 -2.50681981e+00
3.64000000e+04 -2.60998422e+00
3.64000000e+04 -2.60996368e+00
3.65000000e+04 -2.71118414e+00
3.65000000e+04 -2.71114502e+00
3.66000000e+04 -2.80749264e+00
3.66000000e+04 -2.80741856e+00
3.67000000e+04 -2.89318540e+00
3.67000000e+04 -2.89303167e+00
3.68000000e+04 -2.95465440e+00
3.68000000e+04 -2.95427546e+00
3.69000000e+04 -2.95305412e+00
3.69000000e+04 -2.95197013e+00
3.70000000e+04 -2.77654836e+00
3.70000000e+04 -2.77363539e+00
3.71000000e+04 -2.19177656e+00
3.71000000e+04 -2.18655041e+00
3.72000000e+04 -1.02221832e+00
3.72000000e+04 -1.01873412e+00
3.73000000e+04 4.31283858e-01
3.73000000e+04 4.28961939e-01
3.74000000e+04 1.60511901e+00
3.74000000e+04 1.60199721e+00
3.75000000e+04 2.41308914e+00
3.75000000e+04 2.41257712e+00
3.76000000e+04 3.08238246e+00
3.76000000e+04 3.08149685e+00
3.77000000e+04 3.64474247e+00
3.77000000e+04 3.64323352e+00
3.78000000e+04 4.06310171e+00
3.78000000e+04 4.06197931e+00
3.79000000e+04 4.36505193e+00
3.79000000e+04 4.36407165e+00
3.80000000e+04 4.57361472e+00
3.80000000e+04 4.57277129e+00
3.81000000e+04 4.70369086e+00
3.81000000e+04 4.70301463e+00
3.82000000e+04 4.77116182e+00
3.82000000e+04 4.77056570e+00
3.83000000e+04 4.78449585e+00
3.83000000e+04 4.78397897e+00
3.84000000e+04 4.75173696e+00
3.84000000e+04 4.75129528e+00
3.85000000e+04 4.67781791e+00
3.85000000e+04 4.67741591e+00
3.86000000e+04 4.56857010e+00
3.86000000e+04 4.56822959e+00
3.87000000e+04 4.42535111e+00
3.87000000e+04 4.42502801e+00
3.88000000e+04 4.25423978e+00
3.88000000e+04 4.25397705e+00
3.89000000e+04 4.05279760e+00
3.89000000e+04 4.05252426e+00
3.90000000e+04 3.82939092e+00
3.90000000e+04 3.82919662e+00
3.91000000e+04 3.57638075e+00
3.91000000e+04 3.57613831e+00
3.92000000e+04 3.30764748e+00
3.92000000e+04 3.30752455e+00
3.93000000e+04 3.00751687e+00
3.93000000e+04 3.00729925e+00
3.94000000e+04 2.70025635e+00
3.94000000e+04 2.70022283e+00
3.95000000e+04 2.35840675e+00
3.95000000e+04 2.35823443e+00
3.96000000e+04 2.02317362e+00
3.96000000e+04 2.02326605e+00
3.97000000e+04 1.65235275e+00
3.97000000e+04 1.65230288e+00
3.98000000e+04 1.31103819e+00
3.98000000e+04 1.31130792e+00
3.99000000e+04 9.43354109e-01
3.99000000e+04 9.43578866e-01
4.00000000e+04 6.41929783e-01
4.00000000e+04 6.42337972e-01
4.01000000e+04 3.89951110e-01
4.01000000e+04 3.90322636e-01
4.02000000e+04 1.96838382e-01
4.02000000e+04 1.97427397e-01
4.03000000e+04 9.59524203e-02
4.03000000e+04 9.61586834e-02
4.04000000e+04 2.84118193e-02
4.04000000e+04 2.87818463e-02
4.05000000e+04 9.16983024e-03
4.05000000e+04 9.21558755e-03
4.06000000e+04 2.22310614e-03
4.06000000e+04 2.42075511e-03
4.07000000e+04 1.78635281e-02
4.07000000e+04 1.78570170e-02
4.08000000e+04 3.77488564e-02
4.08000000e+04 3.78664532e-02
4.09000000e+04 6.90242387e-02
4.09000000e+04 6.90215485e-02
4.10000000e+04 1.02422083e-01
4.10000000e+04 1.02497440e-01
4.11000000e+04 1.41640451e-01
4.11000000e+04 1.41633131e-01
4.12000000e+04 1.81058856e-01
4.12000000e+04 1.81088324e-01
4.13000000e+04 2.21932592e-01
4.13000000e+04 2.21912011e-01
4.14000000e+04 2.61153023e-01
4.14000000e+04 2.61160111e-01
4.15000000e+04 2.99667781e-01
4.15000000e+04 2.99654909e-01
4.16000000e+04 3.36292516e-01
4.16000000e+04 3.36300040e-01
4.17000000e+04 3.71736127e-01
4.17000000e+04 3.71734331e-01
4.18000000e+04 4.05442313e-01
4.18000000e+04 4.05452247e-01
4.19000000e+04 4.37746073e-01
4.19000000e+04 4.37751766e-01
4.20000000e+04 4.68357321e-01
4.20000000e+04 4.68370094e-01
4.21000000e+04 4.97442394e-01
4.21000000e+04 4.97453680e-01
4.22000000e+04 5.24864161e-01
4.22000000e+04 5.24879809e-01
4.23000000e+04 5.50714229e-01
4.23000000e+04 5.50729681e-01
4.24000000e+04 5.74939463e-01
4.24000000e+04 5.74957626e-01
4.25000000e+04 5.97600603e-01
4.25000000e+04 5.97619045e-01
4.26000000e+04 6.18690966e-01
4.26000000e+04 6.18711079e-01
4.27000000e+04 6.38261360e-01
4.27000000e+04 6.38281845e-01
4.28000000e+04 6.56332865e-01
4.28000000e+04 6.56354351e-01
4.29000000e+04 6.72956238e-01
4.29000000e+04 6.72978018e-01
4.30000000e+04 6.88170199e-01
4.30000000e+04 6.88192526e-01
4.31000000e+04 7.02029284e-01
4.31000000e+04 7.02051761e-01
4.32000000e+04 7.14584060e-01
4.32000000e+04 7.14606767e-01
4.33000000e+04 7.25894027e-01
4.33000000e+04 7.25916733e-01
4.34000000e+04 7.36018242e-01
4.34000000e+04 7.36040951e-01
4.35000000e+04 7.45021104e-01
4.35000000e+04 7.45043676e-01
4.36000000e+04 7.52967762e-01
4.36000000e+04 7.52990170e-01
4.37000000e+04 7.59926421e-01
4.37000000e+04 7.59948572e-01
4.38000000e+04 7.65965810e-01
4.38000000e+04 7.65987661e-01
4.39000000e+04 7.71155703e-01
4.39000000e+04 7.71177180e-01
4.40000000e+04 7.75565188e-01
4.40000000e+04 7.75586233e-01
4.41000000e+04 7.79262268e-01
4.41000000e+04 7.79282807e-01
4.42000000e+04 7.82312479e-01
4.42000000e+04 7.82332446e-01
4.43000000e+04 7.84778213e-01
4.43000000e+04 7.84797534e-01
4.44000000e+04 7.86717781e-01
4.44000000e+04 7.86736398e-01
4.45000000e+04 7.88185017e-01
4.45000000e+04 7.88202880e-01
4.46000000e+04 7.89228935e-01
4.46000000e+04 7.89246015e-01
4.47000000e+04 7.89893706e-01
4.47000000e+04 7.89909992e-01
4.48000000e+04 7.90218647e-01
4.48000000e+04 7.90234145e-01
4.49000000e+04 7.90238283e-01
4.49000000e+04 7.90253017e-01
4.50000000e+04 7.89982382e-01
4.50000000e+04 7.89996387e-01
4.51000000e+04 7.89476037e-01
4.51000000e+04 7.89489361e-01
4.52000000e+04 7.88739799e-01
4.52000000e+04 7.88752500e-01
4.53000000e+04 7.87789874e-01
4.53000000e+04 7.87802016e-01
4.54000000e+04 7.86638372e-01
4.54000000e+04 7.86650025e-01
4.55000000e+04 7.85293590e-01
4.55000000e+04 7.85304825e-01
4.56000000e+04 7.83760309e-01
4.56000000e+04 7.83771196e-01
4.57000000e+04 7.82040131e-01
4.57000000e+04 7.82050735e-01
4.58000000e+04 7.80131853e-01
4.58000000e+04 7.80142234e-01
4.59000000e+04 7.78031878e-01
4.59000000e+04 7.78042091e-01
4.60000000e+04 7.75734674e-01
4.60000000e+04 7.75744761e-01
4.61000000e+04 7.73233230e-01
4.61000000e+04 7.73243228e-01
4.62000000e+04 7.70519539e-01
4.62000000e+04 7.70529470e-01
4.63000000e+04 7.67585060e-01
4.63000000e+04 7.67594936e-01
4.64000000e+04 7.64421179e-01
4.64000000e+04 7.64431002e-01
4.65000000e+04 7.61019657e-01
4.65000000e+04 7.61029415e-01
4.66000000e+04 7.57373037e-01
4.66000000e+04 7.57382711e-01
4.67000000e+04 7.53475022e-01
4.67000000e+04 7.53484581e-01
4.68000000e+04 7.49320790e-01
4.68000000e+04 7.49330197e-01
4.69000000e+04 7.44907251e-01
4.69000000e+04 7.44916461e-01
4.70000000e+04 7.40233239e-01
4.70000000e+04 7.40242204e-01
4.71000000e+04 7.35299632e-01
4.71000000e+04 7.35308301e-01
4.72000000e+04 7.30109411e-01
4.72000000e+04 7.30117731e-01
4.73000000e+04 7.24667644e-01
4.73000000e+04 7.24675565e-01
4.74000000e+04 7.18981421e-01
4.74000000e+04 7.18988894e-01
4.75000000e+04 7.13059727e-01
4.75000000e+04 7.13066707e-01
4.76000000e+04 7.06913268e-01
4.76000000e+04 7.06919717e-01
4.77000000e+04 7.00554264e-01
4.77000000e+04 7.00560150e-01
4.78000000e+04 6.93996218e-01
4.78000000e+04 6.94001514e-01
4.79000000e+04 6.87253663e-01
4.79000000e+04 6.87258352e-01
4.80000000e+04 6.80341912e-01
4.80000000e+04 6.80345982e-01
4.81000000e+04 6.73276807e-01
4.81000000e+04 6.73280254e-01
4.82000000e+04 6.66074482e-01
4.82000000e+04 6.66077308e-01
4.83000000e+04 6.58751138e-01
4.83000000e+04 6.58753352e-01
4.84000000e+04 6.51322848e-01
4.84000000e+04 6.51324463e-01
4.85000000e+04 6.43805378e-01
4.85000000e+04 6.43806414e-01
4.86000000e+04 6.36214043e-01
4.86000000e+04 6.36214520e-01
4.87000000e+04 6.28563576e-01
4.87000000e+04 6.28563522e-01
4.88000000e+04 6.20868039e-01
4.88000000e+04 6.20867480e-01
4.89000000e+04 6.13140738e-01
4.89000000e+04 6.13139703e-01
4.90000000e+04 6.05394171e-01
4.90000000e+04 6.05392688e-01
4.91000000e+04 5.97639980e-01
4.91000000e+04 5.97638081e-01
4.92000000e+04 5.89888936e-01
4.92000000e+04 5.89886647e-01
4.93000000e+04 5.82150928e-01
4.93000000e+04 5.82148280e-01
4.94000000e+04 5.74434993e-01
4.94000000e+04 5.74432014e-01
4.95000000e+04 5.66749350e-01
4.95000000e+04 5.66746067e-01
4.96000000e+04 5.59101461e-01
4.96000000e+04 5.59097903e-01
4.97000000e+04 5.51498087e-01
4.97000000e+04 5.51494281e-01
4.98000000e+04 5.43945343e-01
4.98000000e+04 5.43941315e-01
4.99000000e+04 5.36448738e-01
4.99000000e+04 5.36444513e-01
5.00000000e+04 5.29013208e-01
5.00000000e+04 5.29008808e-01
5.01000000e+04 5.21643145e-01
5.01000000e+04 5.21638589e-01
5.02000000e+04 5.14342423e-01
5.02000000e+04 5.14337732e-01
5.03000000e+04 5.07114443e-01
5.03000000e+04 5.07109633e-01
5.04000000e+04 4.99962159e-01
5.04000000e+04 4.99957248e-01
5.05000000e+04 4.92888131e-01
5.05000000e+04 4.92883132e-01
5.06000000e+04 4.85894548e-01
5.06000000e+04 4.85889477e-01
5.07000000e+04 4.78983276e-01
5.07000000e+04 4.78978145e-01
5.08000000e+04 4.72155878e-01
5.08000000e+04 4.72150701e-01
5.09000000e+04 4.65413651e-01
5.09000000e+04 4.65408438e-01
5.10000000e+04 4.58757646e-01
5.10000000e+04 4.58752407e-01
5.11000000e+04 4.52188695e-01
5.11000000e+04 4.52183441e-01
5.12000000e+04 4.45707435e-01
5.12000000e+04 4.45702175e-01
5.13000000e+04 4.39314326e-01
5.13000000e+04 4.39309068e-01
5.14000000e+04 4.33009669e-01
5.14000000e+04 4.33004420e-01
5.15000000e+04 4.26793625e-01
5.15000000e+04 4.26788393e-01
5.16000000e+04 4.20666230e-01
5.16000000e+04 4.20661022e-01
5.17000000e+04 4.14627410e-01
5.17000000e+04 4.14622233e-01
5.18000000e+04 4.08676992e-01
5.18000000e+04 4.08671850e-01
5.19000000e+04 4.02814716e-01
5.19000000e+04 4.02809615e-01
5.20000000e+04 3.97040246e-01
5.20000000e+04 3.97035190e-01
5.21000000e+04 3.91353177e-01
5.21000000e+04 3.91348171e-01
5.22000000e+04 3.85753045e-01
5.22000000e+04 3.85748094e-01
5.23000000e+04 3.80239335e-01
5.23000000e+04 3.80234441e-01
5.24000000e+04 3.74811481e-01
5.24000000e+04 3.74806649e-01
5.25000000e+04 3.69468878e-01
5.25000000e+04 3.69464109e-01
5.26000000e+04 3.64210879e-01
5.26000000e+04 3.64206177e-01
5.27000000e+04 3.59036802e-01
5.27000000e+04 3.59032169e-01
5.28000000e+04 3.53945932e-01
5.28000000e+04 3.53941368e-01
5.29000000e+04 3.48937518e-01
5.29000000e+04 3.48933026e-01
5.30000000e+04 3.44010778e-01
5.30000000e+04 3.44006359e-01
5.31000000e+04 3.39164896e-01
5.31000000e+04 3.39160551e-01
5.32000000e+04 3.34399024e-01
5.32000000e+04 3.34394753e-01
5.33000000e+04 3.29712276e-01
5.33000000e+04 3.29708078e-01
5.34000000e+04 3.25103729e-01
5.34000000e+04 3.25099605e-01
5.35000000e+04 3.20572423e-01
5.35000000e+04 3.20568371e-01
5.36000000e+04 3.16117355e-01
5.36000000e+04 3.16113375e-01
5.37000000e+04 3.11737479e-01
5.37000000e+04 3.11733569e-01
5.38000000e+04 3.07431705e-01
5.38000000e+04 3.07427864e-01
5.39000000e+04 3.03198896e-01
5.39000000e+04 3.03195121e-01
5.40000000e+04 2.99037867e-01
5.40000000e+04 2.99034157e-01
5.41000000e+04 2.94947385e-01
5.41000000e+04 2.94943736e-01
5.42000000e+04 2.90926166e-01
5.42000000e+04 2.90922577e-01
5.43000000e+04 2.86972881e-01
5.43000000e+04 2.86969349e-01
5.44000000e+04 2.83086153e-01
5.44000000e+04 2.83082675e-01
5.45000000e+04 2.79264559e-01
5.45000000e+04 2.79261132e-01
5.46000000e+04 2.75506636e-01
5.46000000e+04 2.75503257e-01
5.47000000e+04 2.71810880e-01
5.47000000e+04 2.71807547e-01
5.48000000e+04 2.68175753e-01
5.48000000e+04 2.68172463e-01
5.49000000e+04 2.64599687e-01
5.49000000e+04 2.64596439e-01
5.50000000e+04 2.61081090e-01
5.50000000e+04 2.61077880e-01
5.51000000e+04 2.57618350e-01
5.51000000e+04 2.57615177e-01
5.52000000e+04 2.54209843e-01
5.52000000e+04 2.54206704e-01
5.53000000e+04 2.50853935e-01
5.53000000e+04 2.50850829e-01
5.54000000e+04 2.47548995e-01
5.54000000e+04 2.47545921e-01
5.55000000e+04 2.44293396e-01
5.55000000e+04 2.44290352e-01
5.56000000e+04 2.41085522e-01
5.56000000e+04 2.41082507e-01
5.57000000e+04 2.37923775e-01
5.57000000e+04 2.37920789e-01
5.58000000e+04 2.34806583e-01
5.58000000e+04 2.34803625e-01
5.59000000e+04 2.31732400e-01
5.59000000e+04 2.31729469e-01
5.60000000e+04 2.28699714e-01
5.60000000e+04 2.28696811e-01
5.61000000e+04 2.25707053e-01
5.61000000e+04 2.25704178e-01
5.62000000e+04 2.22752987e-01
5.62000000e+04 2.22750139e-01
5.63000000e+04 2.19836130e-01
5.63000000e+04 2.19833311e-01
5.64000000e+04 2.16955147e-01
5.64000000e+04 2.16952357e-01
5.65000000e+04 2.14108754e-01
5.65000000e+04 2.14105992e-01
5.66000000e+04 2.11295718e-01
5.66000000e+04 2.11292987e-01
5.67000000e+04 2.08514864e-01
5.67000000e+04 2.08512164e-01
5.68000000e+04 2.05765072e-01
5.68000000e+04 2.05762404e-01
5.69000000e+04 2.03045278e-01
5.69000000e+04 2.03042642e-01
5.70000000e+04 2.00354473e-01
5.70000000e+04 2.00351872e-01
5.71000000e+04 1.97691708e-01
5.71000000e+04 1.97689142e-01
5.72000000e+04 1.95056089e-01
5.72000000e+04 1.95053558e-01
5.73000000e+04 1.92446775e-01
5.73000000e+04 1.92444280e-01
5.74000000e+04 1.89862982e-01
5.74000000e+04 1.89860525e-01
5.75000000e+04 1.87303978e-01
5.75000000e+04 1.87301560e-01
5.76000000e+04 1.84769084e-01
5.76000000e+04 1.84766706e-01
5.77000000e+04 1.82257671e-01
5.77000000e+04 1.82255333e-01
5.78000000e+04 1.79769157e-01
5.78000000e+04 1.79766860e-01
5.79000000e+04 1.77303008e-01
5.79000000e+04 1.77300754e-01
5.80000000e+04 1.74858735e-01
5.80000000e+04 1.74856524e-01
5.81000000e+04 1.72435893e-01
5.81000000e+04 1.72433724e-01
5.82000000e+04 1.70034074e-01
5.82000000e+04 1.70031950e-01
5.83000000e+04 1.67652914e-01
5.83000000e+04 1.67650834e-01
5.84000000e+04 1.65292082e-01
5.84000000e+04 1.65290047e-01
5.85000000e+04 1.62951284e-01
5.85000000e+04 1.62949295e-01
5.86000000e+04 1.60630258e-01
5.86000000e+04 1.60628315e-01
5.87000000e+04 1.58328774e-01
5.87000000e+04 1.58326876e-01
5.88000000e+04 1.56046627e-01
5.88000000e+04 1.56044776e-01
5.89000000e+04 1.53783643e-01
5.89000000e+04 1.53781839e-01
5.90000000e+04 1.51539672e-01
5.90000000e+04 1.51537914e-01
5.91000000e+04 1.49314584e-01
5.91000000e+04 1.49312873e-01
5.92000000e+04 1.47108275e-01
5.92000000e+04 1.47106610e-01
5.93000000e+04 1.44920655e-01
5.93000000e+04 1.44919037e-01
5.94000000e+04 1.42751656e-01
5.94000000e+04 1.42750084e-01
5.95000000e+04 1.40601224e-01
5.95000000e+04 1.40599698e-01
5.96000000e+04 1.38469320e-01
5.96000000e+04 1.38467839e-01
5.97000000e+04 1.36355916e-01
5.97000000e+04 1.36354482e-01
5.98000000e+04 1.34260999e-01
5.98000000e+04 1.34259609e-01
5.99000000e+04 1.32184562e-01
5.99000000e+04 1.32183218e-01
6.00000000e+04 1.30126610e-01
6.00000000e+04 1.30125310e-01
6.01000000e+04 1.28087153e-01
6.01000000e+04 1.28085897e-01
6.02000000e+04 1.26066209e-01
6.02000000e+04 1.26064996e-01
6.03000000e+04 1.24063799e-01
6.03000000e+04 1.24062628e-01
6.04000000e+04 1.22079949e-01
6.04000000e+04 1.22078821e-01
6.05000000e+04 1.20114689e-01
6.05000000e+04 1.20113602e-01
6.06000000e+04 1.18168048e-01
6.06000000e+04 1.18167003e-01
6.07000000e+04 1.16240060e-01
6.07000000e+04 1.16239055e-01
6.08000000e+04 1.14330757e-01
6.08000000e+04 1.14329791e-01
6.09000000e+04 1.12440171e-01
6.09000000e+04 1.12439243e-01
6.10000000e+04 1.10568331e-01
6.10000000e+04 1.10567442e-01
6.11000000e+04 1.08715267e-01
6.11000000e+04 1.08714416e-01
6.12000000e+04 1.06881006e-01
6.12000000e+04 1.06880191e-01
6.13000000e+04 1.05065571e-01
6.13000000e+04 1.05064791e-01
6.14000000e+04 1.03268981e-01
6.14000000e+04 1.03268236e-01
6.15000000e+04 1.01491252e-01
6.15000000e+04 1.01490542e-01
6.16000000e+04 9.97323973e-02
6.16000000e+04 9.97317198e-02
6.17000000e+04 9.79924225e-02
6.17000000e+04 9.79917773e-02
6.18000000e+04 9.62713297e-02
6.18000000e+04 9.62707161e-02
6.19000000e+04 9.45691157e-02
6.19000000e+04 9.45685327e-02
6.20000000e+04 9.28857715e-02
6.20000000e+04 9.28852184e-02
6.21000000e+04 9.12212826e-02
6.21000000e+04 9.12207584e-02
6.22000000e+04 8.95756286e-02
6.22000000e+04 8.95751326e-02
6.23000000e+04 8.79487832e-02
6.23000000e+04 8.79483146e-02
6.24000000e+04 8.63407142e-02
6.24000000e+04 8.63402720e-02
6.25000000e+04 8.47513831e-02
6.25000000e+04 8.47509666e-02
6.26000000e+04 8.31807456e-02
6.26000000e+04 8.31803538e-02
6.27000000e+04 8.16287509e-02
6.27000000e+04 8.16283832e-02
6.28000000e+04 8.00953427e-02
6.28000000e+04 8.00949981e-02
6.29000000e+04 7.85804582e-02
6.29000000e+04 7.85801360e-02
6.30000000e+04 7.70840287e-02
6.30000000e+04 7.70837281e-02
6.31000000e+04 7.56059799e-02
6.31000000e+04 7.56057001e-02
6.32000000e+04 7.41462313e-02
6.32000000e+04 7.41459717e-02
6.33000000e+04 7.27046971e-02
6.33000000e+04 7.27044568e-02
6.34000000e+04 7.12812857e-02
6.34000000e+04 7.12810639e-02
6.35000000e+04 6.98759001e-02
6.35000000e+04 6.98756962e-02
6.36000000e+04 6.84884381e-02
6.36000000e+04 6.84882514e-02
6.37000000e+04 6.71187926e-02
6.37000000e+04 6.71186223e-02
6.38000000e+04 6.57668512e-02
6.38000000e+04 6.57666968e-02
6.39000000e+04 6.44324971e-02
6.39000000e+04 6.44323578e-02
6.40000000e+04 6.31156088e-02
6.40000000e+04 6.31154840e-02
6.41000000e+04 6.18160605e-02
6.41000000e+04 6.18159496e-02
6.42000000e+04 6.05337222e-02
6.42000000e+04 6.05336245e-02
6.43000000e+04 5.92684599e-02
6.43000000e+04 5.92683749e-02
6.44000000e+04 5.80201360e-02
6.44000000e+04 5.80200631e-02
6.45000000e+04 5.67886093e-02
6.45000000e+04 5.67885480e-02
6.46000000e+04 5.55737353e-02
6.46000000e+04 5.55736849e-02
6.47000000e+04 5.43753661e-02
6.47000000e+04 5.43753262e-02
6.48000000e+04 5.31933512e-02
6.48000000e+04 5.31933213e-02
6.49000000e+04 5.20275373e-02
6.49000000e+04 5.20275169e-02
6.50000000e+04 5.08777684e-02
6.50000000e+04 5.08777570e-02
6.51000000e+04 4.97438865e-02
6.51000000e+04 4.97438836e-02
6.52000000e+04 4.86257311e-02
6.52000000e+04 4.86257363e-02
6.53000000e+04 4.75231399e-02
6.53000000e+04 4.75231528e-02
6.54000000e+04 4.64359491e-02
6.54000000e+04 4.64359693e-02
6.55000000e+04 4.53639931e-02
6.55000000e+04 4.53640200e-02
6.56000000e+04 4.43071048e-02
6.56000000e+04 4.43071382e-02
6.57000000e+04 4.32651161e-02
6.57000000e+04 4.32651557e-02
6.58000000e+04 4.22378579e-02
6.58000000e+04 4.22379032e-02
6.59000000e+04 4.12251601e-02
6.59000000e+04 4.12252108e-02
6.60000000e+04 4.02268519e-02
6.60000000e+04 4.02269077e-02
6.61000000e+04 3.92427620e-02
6.61000000e+04 3.92428225e-02
6.62000000e+04 3.82727186e-02
6.62000000e+04 3.82727837e-02
6.63000000e+04 3.73165499e-02
6.63000000e+04 3.73166191e-02
6.64000000e+04 3.63740836e-02
6.64000000e+04 3.63741567e-02
6.65000000e+04 3.54451476e-02
6.65000000e+04 3.54452244e-02
6.66000000e+04 3.45295701e-02
6.66000000e+04 3.45296503e-02
6.67000000e+04 3.36271791e-02
6.67000000e+04 3.36272625e-02
6.68000000e+04 3.27378035e-02
6.68000000e+04 3.27378898e-02
6.69000000e+04 3.18612723e-02
6.69000000e+04 3.18613613e-02
6.70000000e+04 3.09974151e-02
6.70000000e+04 3.09975066e-02
6.71000000e+04 3.01460625e-02
6.71000000e+04 3.01461563e-02
6.72000000e+04 2.93070456e-02
6.72000000e+04 2.93071415e-02
6.73000000e+04 2.84801963e-02
6.73000000e+04 2.84802942e-02
6.74000000e+04 2.76653477e-02
6.74000000e+04 2.76654473e-02
6.75000000e+04 2.68623337e-02
6.75000000e+04 2.68624349e-02
6.76000000e+04 2.60709895e-02
6.76000000e+04 2.60710921e-02
6.77000000e+04 2.52911512e-02
6.77000000e+04 2.52912551e-02
6.78000000e+04 2.45226563e-02
6.78000000e+04 2.45227614e-02
6.79000000e+04 2.37653437e-02
6.79000000e+04 2.37654498e-02
6.80000000e+04 2.30190534e-02
6.80000000e+04 2.30191604e-02
6.81000000e+04 2.22836269e-02
6.81000000e+04 2.22837347e-02
6.82000000e+04 2.15589071e-02
6.82000000e+04 2.15590156e-02
6.83000000e+04 2.08447385e-02
6.83000000e+04 2.08448476e-02
6.84000000e+04 2.01409670e-02
6.84000000e+04 2.01410765e-02
6.85000000e+04 1.94474401e-02
6.85000000e+04 1.94475500e-02
6.86000000e+04 1.87640068e-02
6.86000000e+04 1.87641170e-02
6.87000000e+04 1.80905180e-02
6.87000000e+04 1.80906284e-02
6.88000000e+04 1.74268259e-02
6.88000000e+04 1.74269364e-02
6.89000000e+04 1.67727845e-02
6.89000000e+04 1.67728951e-02
6.90000000e+04 1.61282496e-02
6.90000000e+04 1.61283602e-02
6.91000000e+04 1.54930786e-02
6.91000000e+04 1.54931890e-02
6.92000000e+04 1.48671305e-02
6.92000000e+04 1.48672408e-02
6.93000000e+04 1.42502663e-02
6.93000000e+04 1.42503764e-02
6.94000000e+04 1.36423485e-02
6.94000000e+04 1.36424584e-02
6.95000000e+04 1.30432415e-02
6.95000000e+04 1.30433510e-02
6.96000000e+04 1.24528114e-02
6.96000000e+04 1.24529206e-02
6.97000000e+04 1.18709260e-02
6.97000000e+04 1.18710347e-02
6.98000000e+04 1.12974549e-02
6.98000000e+04 1.12975632e-02
6.99000000e+04 1.07322695e-02
6.99000000e+04 1.07323774e-02
7.00000000e+04 1.01752430e-02
7.00000000e+04 1.01753504e-02
7.01000000e+04 9.62625026e-03
7.01000000e+04 9.62635706e-03
7.02000000e+04 9.08516786e-03
7.02000000e+04 9.08527408e-03
7.03000000e+04 8.55187422e-03
7.03000000e+04 8.55197984e-03
7.04000000e+04 8.02624945e-03
7.04000000e+04 8.02635444e-03
7.05000000e+04 7.50817540e-03
7.05000000e+04 7.50827974e-03
7.06000000e+04 6.99753563e-03
7.06000000e+04 6.99763929e-03
7.07000000e+04 6.49421542e-03
7.07000000e+04 6.49431839e-03
7.08000000e+04 5.99810173e-03
7.08000000e+04 5.99820399e-03
7.09000000e+04 5.50908322e-03
7.09000000e+04 5.50918476e-03
7.10000000e+04 5.02705022e-03
7.10000000e+04 5.02715101e-03
7.11000000e+04 4.55189471e-03
7.11000000e+04 4.55199475e-03
7.12000000e+04 4.08351031e-03
7.12000000e+04 4.08360958e-03
7.13000000e+04 3.62179228e-03
7.13000000e+04 3.62189077e-03
7.14000000e+04 3.16663749e-03
7.14000000e+04 3.16673519e-03
7.15000000e+04 2.71794439e-03
7.15000000e+04 2.71804130e-03
7.16000000e+04 2.27561302e-03
7.16000000e+04 2.27570913e-03
7.17000000e+04 1.83954499e-03
7.17000000e+04 1.83964030e-03
7.18000000e+04 1.40964345e-03
7.18000000e+04 1.40973794e-03
7.19000000e+04 9.85813062e-04
7.19000000e+04 9.85906740e-04
7.20000000e+04 5.67960013e-04
7.20000000e+04 5.68052872e-04
7.21000000e+04 1.55991973e-04
7.21000000e+04 1.56084011e-04
7.22000000e+04 -2.50181915e-04
7.22000000e+04 -2.50090699e-04
7.23000000e+04 -6.50651053e-04
7.23000000e+04 -6.50560659e-04
7.24000000e+04 -1.04550341e-03
7.24000000e+04 -1.04541384e-03
7.25000000e+04 -1.43482554e-03
7.25000000e+04 -1.43473679e-03
7.26000000e+04 -1.81870259e-03
7.26000000e+04 -1.81861466e-03
7.27000000e+04 -2.19721835e-03
7.27000000e+04 -2.19713124e-03
7.28000000e+04 -2.57045524e-03
7.28000000e+04 -2.57036894e-03
7.29000000e+04 -2.93849433e-03
7.29000000e+04 -2.93840885e-03
7.30000000e+04 -3.30141540e-03
7.30000000e+04 -3.30133074e-03
7.31000000e+04 -3.65929690e-03
7.31000000e+04 -3.65921305e-03
7.32000000e+04 -4.01221602e-03
7.32000000e+04 -4.01213297e-03
7.33000000e+04 -4.36024868e-03
7.33000000e+04 -4.36016642e-03
7.34000000e+04 -4.70346954e-03
7.34000000e+04 -4.70338808e-03
7.35000000e+04 -5.04195205e-03
7.35000000e+04 -5.04187139e-03
7.36000000e+04 -5.37576847e-03
7.36000000e+04 -5.37568859e-03
7.37000000e+04 -5.70498984e-03
7.37000000e+04 -5.70491074e-03
7.38000000e+04 -6.02968606e-03
7.38000000e+04 -6.02960773e-03
7.39000000e+04 -6.34992585e-03
7.39000000e+04 -6.34984829e-03
7.40000000e+04 -6.66577681e-03
7.40000000e+04 -6.66570002e-03
7.41000000e+04 -6.97730545e-03
7.41000000e+04 -6.97722941e-03
7.42000000e+04 -7.28457714e-03
7.42000000e+04 -7.28450185e-03
7.43000000e+04 -7.58765619e-03
7.43000000e+04 -7.58758165e-03
7.44000000e+04 -7.88660587e-03
7.44000000e+04 -7.88653206e-03
7.45000000e+04 -8.18148836e-03
7.45000000e+04 -8.18141528e-03
7.46000000e+04 -8.47236485e-03
7.46000000e+04 -8.47229249e-03
7.47000000e+04 -8.75929550e-03
7.47000000e+04 -8.75922386e-03
7.48000000e+04 -9.04233949e-03
7.48000000e+04 -9.04226857e-03
7.49000000e+04 -9.32155502e-03
7.49000000e+04 -9.32148479e-03
7.50000000e+04 -9.59699931e-03
7.50000000e+04 -9.59692978e-03
7.51000000e+04 -9.86872866e-03
7.51000000e+04 -9.86865982e-03
7.52000000e+04 -1.01367984e-02
7.52000000e+04 -1.01367303e-02
7.53000000e+04 -1.04012631e-02
7.53000000e+04 -1.04011956e-02
7.54000000e+04 -1.06621761e-02
7.54000000e+04 -1.06621093e-02
7.55000000e+04 -1.09195903e-02
7.55000000e+04 -1.09195241e-02
7.56000000e+04 -1.11735573e-02
7.56000000e+04 -1.11734918e-02
7.57000000e+04 -1.14241282e-02
7.57000000e+04 -1.14240634e-02
7.58000000e+04 -1.16713531e-02
7.58000000e+04 -1.16712888e-02
7.59000000e+04 -1.19152811e-02
7.59000000e+04 -1.19152176e-02
7.60000000e+04 -1.21559609e-02
7.60000000e+04 -1.21558980e-02
7.61000000e+04 -1.23934401e-02
7.61000000e+04 -1.23933778e-02
7.62000000e+04 -1.26277656e-02
7.62000000e+04 -1.26277039e-02
7.63000000e+04 -1.28589835e-02
7.63000000e+04 -1.28589224e-02
7.64000000e+04 -1.30871393e-02
7.64000000e+04 -1.30870787e-02
7.65000000e+04 -1.33122774e-02
7.65000000e+04 -1.33122175e-02
7.66000000e+04 -1.35344420e-02
7.66000000e+04 -1.35343826e-02
7.67000000e+04 -1.37536760e-02
7.67000000e+04 -1.37536172e-02
7.68000000e+04 -1.39700221e-02
7.68000000e+04 -1.39699639e-02
7.69000000e+04 -1.41835220e-02
7.69000000e+04 -1.41834643e-02
7.70000000e+04 -1.43942169e-02
7.70000000e+04 -1.43941597e-02
7.71000000e+04 -1.46021471e-02
7.71000000e+04 -1.46020905e-02
7.72000000e+04 -1.48073525e-02
7.72000000e+04 -1.48072964e-02
7.73000000e+04 -1.50098722e-02
7.73000000e+04 -1.50098167e-02
7.74000000e+04 -1.52097447e-02
7.74000000e+04 -1.52096897e-02
7.75000000e+04 -1.54070080e-02
7.75000000e+04 -1.54069535e-02
7.76000000e+04 -1.56016992e-02
7.76000000e+04 -1.56016453e-02
7.77000000e+04 -1.57938552e-02
7.77000000e+04 -1.57938017e-02
7.78000000e+04 -1.59835119e-02
7.78000000e+04 -1.59834590e-02
7.79000000e+04 -1.61707049e-02
7.79000000e+04 -1.61706525e-02
7.80000000e+04 -1.63554691e-02
7.80000000e+04 -1.63554172e-02
7.81000000e+04 -1.65378389e-02
7.81000000e+04 -1.65377875e-02
7.82000000e+04 -1.67178482e-02
7.82000000e+04 -1.67177972e-02
7.83000000e+04 -1.68955302e-02
7.83000000e+04 -1.68954797e-02
7.84000000e+04 -1.70709176e-02
7.84000000e+04 -1.70708676e-02
7.85000000e+04 -1.72440428e-02
7.85000000e+04 -1.72439933e-02
7.86000000e+04 -1.74149375e-02
7.86000000e+04 -1.74148883e-02
7.87000000e+04 -1.75836328e-02
7.87000000e+04 -1.75835841e-02
7.88000000e+04 -1.77501594e-02
7.88000000e+04 -1.77501112e-02
7.89000000e+04 -1.79145478e-02
7.89000000e+04 -1.79145000e-02
7.90000000e+04 -1.80768275e-02
7.90000000e+04 -1.80767801e-02
7.91000000e+04 -1.82370279e-02
7.91000000e+04 -1.82369810e-02
7.92000000e+04 -1.83951778e-02
7.92000000e+04 -1.83951313e-02
7.93000000e+04 -1.85513056e-02
7.93000000e+04 -1.85512595e-02
7.94000000e+04 -1.87054393e-02
7.94000000e+04 -1.87053936e-02
7.95000000e+04 -1.88576063e-02
7.95000000e+04 -1.88575610e-02
7.96000000e+04 -1.90078337e-02
7.96000000e+04 -1.90077888e-02
7.97000000e+04 -1.91561481e-02
7.97000000e+04 -1.91561036e-02
7.98000000e+04 -1.93025758e-02
7.98000000e+04 -1.93025317e-02
7.99000000e+04 -1.94471426e-02
7.99000000e+04 -1.94470989e-02
8.00000000e+04 -1.95898738e-02
8.00000000e+04 -1.95898305e-02
8.01000000e+04 -1.97307947e-02
8.01000000e+04 -1.97307517e-02
8.02000000e+04 -1.98699297e-02
8.02000000e+04 -1.98698871e-02
8.03000000e+04 -2.00073031e-02
8.03000000e+04 -2.00072609e-02
8.04000000e+04 -2.01429388e-02
8.04000000e+04 -2.01428970e-02
8.05000000e+04 -2.02768604e-02
8.05000000e+04 -2.02768189e-02
8.06000000e+04 -2.04090909e-02
8.06000000e+04 -2.04090498e-02
8.07000000e+04 -2.05396532e-02
8.07000000e+04 -2.05396125e-02
8.08000000e+04 -2.06685698e-02
8.08000000e+04 -2.06685294e-02
8.09000000e+04 -2.07958627e-02
8.09000000e+04 -2.07958226e-02
8.10000000e+04 -2.09215537e-02
8.10000000e+04 -2.09215139e-02
8.11000000e+04 -2.10456643e-02
8.11000000e+04 -2.10456248e-02
8.12000000e+04 -2.11682155e-02
8.12000000e+04 -2.11681764e-02
8.13000000e+04 -2.12892281e-02
8.13000000e+04 -2.12891893e-02
8.14000000e+04 -2.14087227e-02
8.14000000e+04 -2.14086843e-02
8.15000000e+04 -2.15267194e-02
8.15000000e+04 -2.15266813e-02
8.16000000e+04 -2.16432381e-02
8.16000000e+04 -2.16432002e-02
8.17000000e+04 -2.17582983e-02
8.17000000e+04 -2.17582607e-02
8.18000000e+04 -2.18719192e-02
8.18000000e+04 -2.18718820e-02
8.19000000e+04 -2.19841200e-02
8.19000000e+04 -2.19840831e-02
8.20000000e+04 -2.20949192e-02
8.20000000e+04 -2.20948826e-02
8.21000000e+04 -2.22043354e-02
8.21000000e+04 -2.22042990e-02
8.22000000e+04 -2.23123865e-02
8.22000000e+04 -2.23123505e-02
8.23000000e+04 -2.24190906e-02
8.23000000e+04 -2.24190548e-02
8.24000000e+04 -2.25244652e-02
8.24000000e+04 -2.25244297e-02
8.25000000e+04 -2.26285276e-02
8.25000000e+04 -2.26284924e-02
8.26000000e+04 -2.27312950e-02
8.26000000e+04 -2.27312601e-02
8.27000000e+04 -2.28327842e-02
8.27000000e+04 -2.28327495e-02
8.28000000e+04 -2.29330117e-02
8.28000000e+04 -2.29329774e-02
8.29000000e+04 -2.30319940e-02
8.29000000e+04 -2.30319599e-02
8.30000000e+04 -2.31297471e-02
8.30000000e+04 -2.31297132e-02
8.31000000e+04 -2.32262869e-02
8.31000000e+04 -2.32262533e-02
8.32000000e+04 -2.33216290e-02
8.32000000e+04 -2.33215956e-02
8.33000000e+04 -2.34157888e-02
8.33000000e+04 -2.34157557e-02
8.34000000e+04 -2.35087815e-02
8.34000000e+04 -2.35087487e-02
8.35000000e+04 -2.36006221e-02
8.35000000e+04 -2.36005896e-02
8.36000000e+04 -2.36913254e-02
8.36000000e+04 -2.36912930e-02
8.37000000e+04 -2.37809057e-02
8.37000000e+04 -2.37808736e-02
8.38000000e+04 -2.38693776e-02
8.38000000e+04 -2.38693457e-02
8.39000000e+04 -2.39567550e-02
8.39000000e+04 -2.39567234e-02
8.40000000e+04 -2.40430519e-02
8.40000000e+04 -2.40430205e-02
8.41000000e+04 -2.41282819e-02
8.41000000e+04 -2.41282508e-02
8.42000000e+04 -2.42124587e-02
8.42000000e+04 -2.42124278e-02
8.43000000e+04 -2.42955955e-02
8.43000000e+04 -2.42955648e-02
8.44000000e+04 -2.43777055e-02
8.44000000e+04 -2.43776750e-02
8.45000000e+04 -2.44588015e-02
8.45000000e+04 -2.44587713e-02
8.46000000e+04 -2.45388964e-02
8.46000000e+04 -2.45388664e-02
8.47000000e+04 -2.46180027e-02
8.47000000e+04 -2.46179729e-02
8.48000000e+04 -2.46961328e-02
8.48000000e+04 -2.46961032e-02
8.49000000e+04 -2.47732989e-02
8.49000000e+04 -2.47732695e-02
8.50000000e+04 -2.48495131e-02
8.50000000e+04 -2.48494839e-02
8.51000000e+04 -2.49247872e-02
8.51000000e+04 -2.49247583e-02
8.52000000e+04 -2.49991330e-02
8.52000000e+04 -2.49991043e-02
8.53000000e+04 -2.50725620e-02
8.53000000e+04 -2.50725335e-02
8.54000000e+04 -2.51450856e-02
8.54000000e+04 -2.51450573e-02
8.55000000e+04 -2.52167150e-02
8.55000000e+04 -2.52166868e-02
8.56000000e+04 -2.52874612e-02
8.56000000e+04 -2.52874333e-02
8.57000000e+04 -2.53573352e-02
8.57000000e+04 -2.53573075e-02
8.58000000e+04 -2.54263478e-02
8.58000000e+04 -2.54263202e-02
8.59000000e+04 -2.54945095e-02
8.59000000e+04 -2.54944821e-02
8.60000000e+04 -2.55618307e-02
8.60000000e+04 -2.55618035e-02
8.61000000e+04 -2.56283220e-02
8.61000000e+04 -2.56282949e-02
8.62000000e+04 -2.56939932e-02
8.62000000e+04 -2.56939664e-02
8.63000000e+04 -2.57588546e-02
8.63000000e+04 -2.57588280e-02
8.64000000e+04 -2.58229161e-02
8.64000000e+04 -2.58228896e-02
8.65000000e+04 -2.58861873e-02
8.65000000e+04 -2.58861610e-02
8.66000000e+04 -2.59486778e-02
8.66000000e+04 -2.59486517e-02
8.67000000e+04 -2.60103973e-02
8.67000000e+04 -2.60103714e-02
8.68000000e+04 -2.60713550e-02
8.68000000e+04 -2.60713292e-02
8.69000000e+04 -2.61315602e-02
8.69000000e+04 -2.61315346e-02
8.70000000e+04 -2.61910219e-02
8.70000000e+04 -2.61909965e-02
8.71000000e+04 -2.62497493e-02
8.71000000e+04 -2.62497240e-02
8.72000000e+04 -2.63077510e-02
8.72000000e+04 -2.63077259e-02
8.73000000e+04 -2.63650359e-02
8.73000000e+04 -2.63650110e-02
8.74000000e+04 -2.64216126e-02
8.74000000e+04 -2.64215879e-02
8.75000000e+04 -2.64774896e-02
8.75000000e+04 -2.64774650e-02
8.76000000e+04 -2.65326753e-02
8.76000000e+04 -2.65326509e-02
8.77000000e+04 -2.65871780e-02
8.77000000e+04 -2.65871537e-02
8.78000000e+04 -2.66410058e-02
8.78000000e+04 -2.66409816e-02
8.79000000e+04 -2.66941667e-02
8.79000000e+04 -2.66941427e-02
8.80000000e+04 -2.67466688e-02
8.80000000e+04 -2.67466450e-02
8.81000000e+04 -2.67985199e-02
8.81000000e+04 -2.67984962e-02
8.82000000e+04 -2.68497277e-02
8.82000000e+04 -2.68497042e-02
8.83000000e+04 -2.69002999e-02
8.83000000e+04 -2.69002765e-02
8.84000000e+04 -2.69502439e-02
8.84000000e+04 -2.69502206e-02
8.85000000e+04 -2.69995672e-02
8.85000000e+04 -2.69995441e-02
8.86000000e+04 -2.70482772e-02
8.86000000e+04 -2.70482543e-02
8.87000000e+04 -2.70963811e-02
8.87000000e+04 -2.70963583e-02
8.88000000e+04 -2.71438860e-02
8.88000000e+04 -2.71438633e-02
8.89000000e+04 -2.71907990e-02
8.89000000e+04 -2.71907765e-02
8.90000000e+04 -2.72371270e-02
8.90000000e+04 -2.72371046e-02
8.91000000e+04 -2.72828769e-02
8.91000000e+04 -2.72828547e-02
8.92000000e+04 -2.73280555e-02
8.92000000e+04 -2.73280334e-02
8.93000000e+04 -2.73726694e-02
8.93000000e+04 -2.73726474e-02
8.94000000e+04 -2.74167253e-02
8.94000000e+04 -2.74167034e-02
8.95000000e+04 -2.74602296e-02
8.95000000e+04 -2.74602079e-02
8.96000000e+04 -2.75031889e-02
8.96000000e+04 -2.75031673e-02
8.97000000e+04 -2.75456093e-02
8.97000000e+04 -2.75455879e-02
8.98000000e+04 -2.75874973e-02
8.98000000e+04 -2.75874759e-02
8.99000000e+04 -2.76288589e-02
8.99000000e+04 -2.76288377e-02
9.00000000e+04 -2.76697003e-02
9.00000000e+04 -2.76696792e-02
9.01000000e+04 -2.77100275e-02
9.01000000e+04 -2.77100065e-02
9.02000000e+04 -2.77498464e-02
9.02000000e+04 -2.77498255e-02
9.03000000e+04 -2.77891629e-02
9.03000000e+04 -2.77891422e-02
9.04000000e+04 -2.78279828e-02
9.04000000e+04 -2.78279622e-02
9.05000000e+04 -2.78663118e-02
9.05000000e+04 -2.78662913e-02
9.06000000e+04 -2.79041556e-02
9.06000000e+04 -2.79041352e-02
9.07000000e+04 -2.79415196e-02
9.07000000e+04 -2.79414994e-02
9.08000000e+04 -2.79784096e-02
9.08000000e+04 -2.79783894e-02
9.09000000e+04 -2.80148307e-02
9.09000000e+04 -2.80148107e-02
9.10000000e+04 -2.80507885e-02
9.10000000e+04 -2.80507686e-02
9.11000000e+04 -2.80862882e-02
9.11000000e+04 -2.80862684e-02
9.12000000e+04 -2.81213350e-02
9.12000000e+04 -2.81213153e-02
9.13000000e+04 -2.81559342e-02
9.13000000e+04 -2.81559146e-02
9.14000000e+04 -2.81900907e-02
9.14000000e+04 -2.81900712e-02
9.15000000e+04 -2.82238096e-02
9.15000000e+04 -2.82237903e-02
9.16000000e+04 -2.82570960e-02
9.16000000e+04 -2.82570767e-02
9.17000000e+04 -2.82899546e-02
9.17000000e+04 -2.82899354e-02
9.18000000e+04 -2.83223904e-02
9.18000000e+04 -2.83223713e-02
9.19000000e+04 -2.83544081e-02
9.19000000e+04 -2.83543891e-02
9.20000000e+04 -2.83860124e-02
9.20000000e+04 -2.83859936e-02
9.21000000e+04 -2.84172081e-02
9.21000000e+04 -2.84171893e-02
9.22000000e+04 -2.84479996e-02
9.22000000e+04 -2.84479810e-02
9.23000000e+04 -2.84783917e-02
9.23000000e+04 -2.84783732e-02
9.24000000e+04 -2.85083887e-02
9.24000000e+04 -2.85083703e-02
9.25000000e+04 -2.85379951e-02
9.25000000e+04 -2.85379768e-02
9.26000000e+04 -2.85672153e-02
9.26000000e+04 -2.85671971e-02
9.27000000e+04 -2.85960536e-02
9.27000000e+04 -2.85960354e-02
9.28000000e+04 -2.86245142e-02
9.28000000e+04 -2.86244962e-02
9.29000000e+04 -2.86526015e-02
9.29000000e+04 -2.86525836e-02
9.30000000e+04 -2.86803196e-02
9.30000000e+04 -2.86803017e-02
9.31000000e+04 -2.87076725e-02
9.31000000e+04 -2.87076548e-02
9.32000000e+04 -2.87346644e-02
9.32000000e+04 -2.87346468e-02
9.33000000e+04 -2.87612993e-02
9.33000000e+04 -2.87612818e-02
9.34000000e+04 -2.87875812e-02
9.34000000e+04 -2.87875637e-02
9.35000000e+04 -2.88135139e-02
9.35000000e+04 -2.88134965e-02
9.36000000e+04 -2.88391013e-02
9.36000000e+04 -2.88390840e-02
9.37000000e+04 -2.88643474e-02
9.37000000e+04 -2.88643302e-02
9.38000000e+04 -2.88892557e-02
9.38000000e+04 -2.88892386e-02
9.39000000e+04 -2.89138302e-02
9.39000000e+04 -2.89138132e-02
9.40000000e+04 -2.89380744e-02
9.40000000e+04 -2.89380575e-02
9.41000000e+04 -2.89619921e-02
9.41000000e+04 -2.89619753e-02
9.42000000e+04 -2.89855868e-02
9.42000000e+04 -2.89855700e-02
9.43000000e+04 -2.90088620e-02
9.43000000e+04 -2.90088453e-02
9.44000000e+04 -2.90318214e-02
9.44000000e+04 -2.90318048e-02
9.45000000e+04 -2.90544682e-02
9.45000000e+04 -2.90544517e-02
9.46000000e+04 -2.90768061e-02
9.46000000e+04 -2.90767897e-02
9.47000000e+04 -2.90988384e-02
9.47000000e+04 -2.90988221e-02
9.48000000e+04 -2.91205684e-02
9.48000000e+04 -2.91205521e-02
9.49000000e+04 -2.91419994e-02
9.49000000e+04 -2.91419832e-02
9.50000000e+04 -2.91631347e-02
9.50000000e+04 -2.91631187e-02
9.51000000e+04 -2.91839776e-02
9.51000000e+04 -2.91839616e-02
9.52000000e+04 -2.92045312e-02
9.52000000e+04 -2.92045153e-02
9.53000000e+04 -2.92247987e-02
9.53000000e+04 -2.92247828e-02
9.54000000e+04 -2.92447831e-02
9.54000000e+04 -2.92447673e-02
9.55000000e+04 -2.92644876e-02
9.55000000e+04 -2.92644719e-02
9.56000000e+04 -2.92839153e-02
9.56000000e+04 -2.92838997e-02
9.57000000e+04 -2.93030691e-02
9.57000000e+04 -2.93030535e-02
9.58000000e+04 -2.93219519e-02
9.58000000e+04 -2.93219364e-02
9.59000000e+04 -2.93405668e-02
9.59000000e+04 -2.93405514e-02
9.60000000e+04 -2.93589166e-02
9.60000000e+04 -2.93589013e-02
9.61000000e+04 -2.93770042e-02
9.61000000e+04 -2.93769889e-02
9.62000000e+04 -2.93948324e-02
9.62000000e+04 -2.93948172e-02
9.63000000e+04 -2.94124041e-02
9.63000000e+04 -2.94123890e-02
9.64000000e+04 -2.94297219e-02
9.64000000e+04 -2.94297069e-02
9.65000000e+04 -2.94467887e-02
9.65000000e+04 -2.94467737e-02
9.66000000e+04 -2.94636071e-02
9.66000000e+04 -2.94635922e-02
9.67000000e+04 -2.94801798e-02
9.67000000e+04 -2.94801650e-02
9.68000000e+04 -2.94965094e-02
9.68000000e+04 -2.94964947e-02
9.69000000e+04 -2.95125986e-02
9.69000000e+04 -2.95125839e-02
9.70000000e+04 -2.95284499e-02
9.70000000e+04 -2.95284353e-02
9.71000000e+04 -2.95440659e-02
9.71000000e+04 -2.95440514e-02
9.72000000e+04 -2.95594491e-02
9.72000000e+04 -2.95594346e-02
9.73000000e+04 -2.95746019e-02
9.73000000e+04 -2.95745875e-02
9.74000000e+04 -2.95895269e-02
9.74000000e+04 -2.95895126e-02
9.75000000e+04 -2.96042265e-02
9.75000000e+04 -2.96042123e-02
9.76000000e+04 -2.96187031e-02
9.76000000e+04 -2.96186889e-02
9.77000000e+04 -2.96329590e-02
9.77000000e+04 -2.96329449e-02
9.78000000e+04 -2.96469966e-02
9.78000000e+04 -2.96469825e-02
9.79000000e+04 -2.96608182e-02
9.79000000e+04 -2.96608042e-02
9.80000000e+04 -2.96744262e-02
9.80000000e+04 -2.96744122e-02
9.81000000e+04 -2.96878227e-02
9.81000000e+04 -2.96878088e-02
9.82000000e+04 -2.97010101e-02
9.82000000e+04 -2.97009962e-02
9.83000000e+04 -2.97139904e-02
9.83000000e+04 -2.97139767e-02
9.84000000e+04 -2.97267661e-02
9.84000000e+04 -2.97267524e-02
9.85000000e+04 -2.97393391e-02
9.85000000e+04 -2.97393255e-02
9.86000000e+04 -2.97517117e-02
9.86000000e+04 -2.97516981e-02
9.87000000e+04 -2.97638859e-02
9.87000000e+04 -2.97638724e-02
9.88000000e+04 -2.97758638e-02
9.88000000e+04 -2.97758504e-02
9.89000000e+04 -2.97876476e-02
9.89000000e+04 -2.97876342e-02
9.90000000e+04 -2.97992392e-02
9.90000000e+04 -2.97992259e-02
9.91000000e+04 -2.98106407e-02
9.91000000e+04 -2.98106275e-02
9.92000000e+04 -2.98218541e-02
9.92000000e+04 -2.98218409e-02
9.93000000e+04 -2.98328813e-02
9.93000000e+04 -2.98328682e-02
9.94000000e+04 -2.98437244e-02
9.94000000e+04 -2.98437113e-02
9.95000000e+04 -2.98543851e-02
9.95000000e+04 -2.98543721e-02
9.96000000e+04 -2.98648655e-02
9.96000000e+04 -2.98648525e-02
9.97000000e+04 -2.98751674e-02
9.97000000e+04 -2.98751545e-02
9.98000000e+04 -2.98852928e-02
9.98000000e+04 -2.98852799e-02
9.99000000e+04 -2.98952433e-02
9.99000000e+04 -2.98952305e-02
1.00000000e+05 -2.99050209e-02
1.00000000e+05 -2.99050082e-02
1.00100000e+05 -2.99146274e-02
1.00100000e+05 -2.99146147e-02
1.00200000e+05 -2.99240645e-02
1.00200000e+05 -2.99240519e-02
1.00300000e+05 -2.99333341e-02
1.00300000e+05 -2.99333215e-02
1.00400000e+05 -2.99424378e-02
1.00400000e+05 -2.99424252e-02
1.00500000e+05 -2.99513773e-02
1.00500000e+05 -2.99513648e-02
1.00600000e+05 -2.99601544e-02
1.00600000e+05 -2.99601420e-02
1.00700000e+05 -2.99687708e-02
1.00700000e+05 -2.99687585e-02
1.00800000e+05 -2.99772282e-02
1.00800000e+05 -2.99772158e-02
1.00900000e+05 -2.99855281e-02
1.00900000e+05 -2.99855158e-02
1.01000000e+05 -2.99936722e-02
1.01000000e+05 -2.99936599e-02
1.01100000e+05 -3.00016621e-02
1.01100000e+05 -3.00016499e-02
1.01200000e+05 -3.00094994e-02
1.01200000e+05 -3.00094873e-02
1.01300000e+05 -3.00171857e-02
1.01300000e+05 -3.00171736e-02
1.01400000e+05 -3.00247225e-02
1.01400000e+05 -3.00247105e-02
1.01500000e+05 -3.00321114e-02
1.01500000e+05 -3.00320995e-02
1.01600000e+05 -3.00393540e-02
1.01600000e+05 -3.00393420e-02
1.01700000e+05 -3.00464516e-02
1.01700000e+05 -3.00464397e-02
1.01800000e+05 -3.00534058e-02
1.01800000e+05 -3.00533940e-02
1.01900000e+05 -3.00602181e-02
1.01900000e+05 -3.00602063e-02
1.02000000e+05 -3.00668899e-02
1.02000000e+05 -3.00668781e-02
1.02100000e+05 -3.00734227e-02
1.02100000e+05 -3.00734110e-02
1.02200000e+05 -3.00798178e-02
1.02200000e+05 -3.00798062e-02
1.02300000e+05 -3.00860768e-02
1.02300000e+05 -3.00860652e-02
1.02400000e+05 -3.00922009e-02
1.02400000e+05 -3.00921893e-02
1.02500000e+05 -3.00981916e-02
1.02500000e+05 -3.00981801e-02
1.02600000e+05 -3.01040503e-02
1.02600000e+05 -3.01040388e-02
1.02700000e+05 -3.01097782e-02
1.02700000e+05 -3.01097668e-02
1.02800000e+05 -3.01153767e-02
1.02800000e+05 -3.01153653e-02
1.02900000e+05 -3.01208472e-02
1.02900000e+05 -3.01208359e-02
1.03000000e+05 -3.01261909e-02
1.03000000e+05 -3.01261796e-02
1.03100000e+05 -3.01314091e-02
1.03100000e+05 -3.01313979e-02
1.03200000e+05 -3.01365031e-02
1.03200000e+05 -3.01364919e-02
1.03300000e+05 -3.01414742e-02
1.03300000e+05 -3.01414631e-02
1.03400000e+05 -3.01463236e-02
1.03400000e+05 -3.01463125e-02
1.03500000e+05 -3.01510526e-02
1.03500000e+05 -3.01510415e-02
1.03600000e+05 -3.01556623e-02
1.03600000e+05 -3.01556513e-02
1.03700000e+05 -3.01601540e-02
1.03700000e+05 -3.01601430e-02
1.03800000e+05 -3.01645288e-02
1.03800000e+05 -3.01645179e-02
1.03900000e+05 -3.01687880e-02
1.03900000e+05 -3.01687771e-02
1.04000000e+05 -3.01729327e-02
1.04000000e+05 -3.01729219e-02
1.04100000e+05 -3.01769642e-02
1.04100000e+05 -3.01769533e-02
1.04200000e+05 -3.01808834e-02
1.04200000e+05 -3.01808726e-02
1.04300000e+05 -3.01846916e-02
1.04300000e+05 -3.01846808e-02
1.04400000e+05 -3.01883898e-02
1.04400000e+05 -3.01883791e-02
1.04500000e+05 -3.01919792e-02
1.04500000e+05 -3.01919686e-02
1.04600000e+05 -3.01954610e-02
1.04600000e+05 -3.01954503e-02
1.04700000e+05 -3.01988360e-02
1.04700000e+05 -3.01988255e-02
1.04800000e+05 -3.02021055e-02
1.04800000e+05 -3.02020950e-02
1.04900000e+05 -3.02052706e-02
1.04900000e+05 -3.02052601e-02
1.05000000e+05 -3.02083321e-02
1.05000000e+05 -3.02083217e-02
1.05100000e+05 -3.02112912e-02
1.05100000e+05 -3.02112808e-02
1.05200000e+05 -3.02141490e-02
1.05200000e+05 -3.02141386e-02
1.05300000e+05 -3.02169064e-02
1.05300000e+05 -3.02168960e-02
1.05400000e+05 -3.02195644e-02
1.05400000e+05 -3.02195541e-02
1.05500000e+05 -3.02221240e-02
1.05500000e+05 -3.02221138e-02
1.05600000e+05 -3.02245863e-02
1.05600000e+05 -3.02245761e-02
1.05700000e+05 -3.02269522e-02
1.05700000e+05 -3.02269420e-02
1.05800000e+05 -3.02292226e-02
1.05800000e+05 -3.02292124e-02
1.05900000e+05 -3.02313985e-02
1.05900000e+05 -3.02313884e-02
1.06000000e+05 -3.02334808e-02
1.06000000e+05 -3.02334708e-02
1.06100000e+05 -3.02354706e-02
1.06100000e+05 -3.02354606e-02
1.06200000e+05 -3.02373687e-02
1.06200000e+05 -3.02373587e-02
1.06300000e+05 -3.02391760e-02
1.06300000e+05 -3.02391660e-02
1.06400000e+05 -3.02408934e-02
1.06400000e+05 -3.02408834e-02
1.06500000e+05 -3.02425218e-02
1.06500000e+05 -3.02425119e-02
1.06600000e+05 -3.02440622e-02
1.06600000e+05 -3.02440523e-02
1.06700000e+05 -3.02455153e-02
1.06700000e+05 -3.02455055e-02
1.06800000e+05 -3.02468822e-02
1.06800000e+05 -3.02468724e-02
1.06900000e+05 -3.02481635e-02
1.06900000e+05 -3.02481537e-02
1.07000000e+05 -3.02493602e-02
1.07000000e+05 -3.02493505e-02
1.07100000e+05 -3.02504731e-02
1.07100000e+05 -3.02504634e-02
1.07200000e+05 -3.02515031e-02
1.07200000e+05 -3.02514934e-02
1.07300000e+05 -3.02524509e-02
1.07300000e+05 -3.02524413e-02
1.07400000e+05 -3.02533174e-02
1.07400000e+05 -3.02533078e-02
1.07500000e+05 -3.02541034e-02
1.07500000e+05 -3.02540938e-02
1.07600000e+05 -3.02548097e-02
1.07600000e+05 -3.02548002e-02
1.07700000e+05 -3.02554370e-02
1.07700000e+05 -3.02554276e-02
1.07800000e+05 -3.02559863e-02
1.07800000e+05 -3.02559768e-02
1.07900000e+05 -3.02564581e-02
1.07900000e+05 -3.02564487e-02
1.08000000e+05 -3.02568534e-02
1.08000000e+05 -3.02568440e-02
1.08100000e+05 -3.02571729e-02
1.08100000e+05 -3.02571635e-02
1.08200000e+05 -3.02574172e-02
1.08200000e+05 -3.02574079e-02
1.08300000e+05 -3.02575872e-02
1.08300000e+05 -3.02575779e-02
1.08400000e+05 -3.02576836e-02
1.08400000e+05 -3.02576744e-02
1.08500000e+05 -3.02577071e-02
1.08500000e+05 -3.02576979e-02
1.08600000e+05 -3.02576585e-02
1.08600000e+05 -3.02576493e-02
1.08700000e+05 -3.02575384e-02
1.08700000e+05 -3.02575293e-02
1.08800000e+05 -3.02573476e-02
1.08800000e+05 -3.02573385e-02
1.08900000e+05 -3.02570868e-02
1.08900000e+05 -3.02570777e-02
1.09000000e+05 -3.02567566e-02
1.09000000e+05 -3.02567475e-02
1.09100000e+05 -3.02563577e-02
1.09100000e+05 -3.02563487e-02
1.09200000e+05 -3.02558909e-02
1.09200000e+05 -3.02558819e-02
1.09300000e+05 -3.02553568e-02
1.09300000e+05 -3.02553478e-02
1.09400000e+05 -3.02547560e-02
1.09400000e+05 -3.02547471e-02
1.09500000e+05 -3.02540893e-02
1.09500000e+05 -3.02540804e-02
1.09600000e+05 -3.02533572e-02
1.09600000e+05 -3.02533483e-02
1.09700000e+05 -3.02525604e-02
1.09700000e+05 -3.02525515e-02
1.09800000e+05 -3.02516996e-02
1.09800000e+05 -3.02516908e-02
1.09900000e+05 -3.02507753e-02
1.09900000e+05 -3.02507666e-02
1.10000000e+05 -3.02497883e-02
1.10000000e+05 -3.02497796e-02
1.10100000e+05 -3.02487391e-02
1.10100000e+05 -3.02487304e-02
1.10200000e+05 -3.02476284e-02
1.10200000e+05 -3.02476197e-02
1.10300000e+05 -3.02464567e-02
1.10300000e+05 -3.02464480e-02
1.10400000e+05 -3.02452247e-02
1.10400000e+05 -3.02452160e-02
1.10500000e+05 -3.02439329e-02
1.10500000e+05 -3.02439243e-02
1.10600000e+05 -3.02425820e-02
1.10600000e+05 -3.02425734e-02
1.10700000e+05 -3.02411725e-02
1.10700000e+05 -3.02411639e-02
1.10800000e+05 -3.02397050e-02
1.10800000e+05 -3.02396964e-02
1.10900000e+05 -3.02381800e-02
1.10900000e+05 -3.02381715e-02
1.11000000e+05 -3.02365983e-02
1.11000000e+05 -3.02365898e-02
1.11100000e+05 -3.02349602e-02
1.11100000e+05 -3.02349518e-02
1.11200000e+05 -3.02332664e-02
1.11200000e+05 -3.02332580e-02
1.11300000e+05 -3.02315174e-02
1.11300000e+05 -3.02315090e-02
1.11400000e+05 -3.02297138e-02
1.11400000e+05 -3.02297054e-02
1.11500000e+05 -3.02278561e-02
1.11500000e+05 -3.02278477e-02
1.11600000e+05 -3.02259448e-02
1.11600000e+05 -3.02259365e-02
1.11700000e+05 -3.02239804e-02
1.11700000e+05 -3.02239722e-02
1.11800000e+05 -3.02219636e-02
1.11800000e+05 -3.02219554e-02
1.11900000e+05 -3.02198948e-02
1.11900000e+05 -3.02198866e-02
1.12000000e+05 -3.02177745e-02
1.12000000e+05 -3.02177663e-02
1.12100000e+05 -3.02156032e-02
1.12100000e+05 -3.02155950e-02
1.12200000e+05 -3.02133815e-02
1.12200000e+05 -3.02133733e-02
1.12300000e+05 -3.02111098e-02
1.12300000e+05 -3.02111017e-02
1.12400000e+05 -3.02087886e-02
1.12400000e+05 -3.02087805e-02
1.12500000e+05 -3.02064185e-02
1.12500000e+05 -3.02064104e-02
1.12600000e+05 -3.02039999e-02
1.12600000e+05 -3.02039918e-02
1.12700000e+05 -3.02015332e-02
1.12700000e+05 -3.02015252e-02
1.12800000e+05 -3.01990190e-02
1.12800000e+05 -3.01990110e-02
1.12900000e+05 -3.01964578e-02
1.12900000e+05 -3.01964498e-02
1.13000000e+05 -3.01938499e-02
1.13000000e+05 -3.01938420e-02
1.13100000e+05 -3.01911960e-02
1.13100000e+05 -3.01911881e-02
1.13200000e+05 -3.01884963e-02
1.13200000e+05 -3.01884884e-02
1.13300000e+05 -3.01857514e-02
1.13300000e+05 -3.01857436e-02
1.13400000e+05 -3.01829618e-02
1.13400000e+05 -3.01829540e-02
1.13500000e+05 -3.01801278e-02
1.13500000e+05 -3.01801200e-02
1.13600000e+05 -3.01772500e-02
1.13600000e+05 -3.01772422e-02
1.13700000e+05 -3.01743286e-02
1.13700000e+05 -3.01743209e-02
1.13800000e+05 -3.01713643e-02
1.13800000e+05 -3.01713566e-02
1.13900000e+05 -3.01683574e-02
1.13900000e+05 -3.01683497e-02
1.14000000e+05 -3.01653083e-02
1.14000000e+05 -3.01653006e-02
1.14100000e+05 -3.01622175e-02
1.14100000e+05 -3.01622098e-02
1.14200000e+05 -3.01590853e-02
1.14200000e+05 -3.01590777e-02
1.14300000e+05 -3.01559122e-02
1.14300000e+05 -3.01559046e-02
1.14400000e+05 -3.01526986e-02
1.14400000e+05 -3.01526911e-02
1.14500000e+05 -3.01494450e-02
1.14500000e+05 -3.01494374e-02
1.14600000e+05 -3.01461516e-02
1.14600000e+05 -3.01461440e-02
1.14700000e+05 -3.01428189e-02
1.14700000e+05 -3.01428114e-02
1.14800000e+05 -3.01394473e-02
1.14800000e+05 -3.01394398e-02
1.14900000e+05 -3.01360371e-02
1.14900000e+05 -3.01360297e-02
1.15000000e+05 -3.01325889e-02
1.15000000e+05 -3.01325814e-02
1.15100000e+05 -3.01291028e-02
1.15100000e+05 -3.01290954e-02
1.15200000e+05 -3.01255794e-02
1.15200000e+05 -3.01255720e-02
1.15300000e+05 -3.01220190e-02
1.15300000e+05 -3.01220117e-02
1.15400000e+05 -3.01184220e-02
1.15400000e+05 -3.01184147e-02
1.15500000e+05 -3.01147887e-02
1.15500000e+05 -3.01147814e-02
1.15600000e+05 -3.01111195e-02
1.15600000e+05 -3.01111122e-02
1.15700000e+05 -3.01074148e-02
1.15700000e+05 -3.01074075e-02
1.15800000e+05 -3.01036749e-02
1.15800000e+05 -3.01036676e-02
1.15900000e+05 -3.00999001e-02
1.15900000e+05 -3.00998929e-02
1.16000000e+05 -3.00960909e-02
1.16000000e+05 -3.00960837e-02
1.16100000e+05 -3.00922476e-02
1.16100000e+05 -3.00922404e-02
1.16200000e+05 -3.00883705e-02
1.16200000e+05 -3.00883633e-02
1.16300000e+05 -3.00844600e-02
1.16300000e+05 -3.00844528e-02
1.16400000e+05 -3.00805163e-02
1.16400000e+05 -3.00805092e-02
1.16500000e+05 -3.00765399e-02
1.16500000e+05 -3.00765328e-02
1.16600000e+05 -3.00725310e-02
1.16600000e+05 -3.00725240e-02
1.16700000e+05 -3.00684901e-02
1.16700000e+05 -3.00684830e-02
1.16800000e+05 -3.00644174e-02
1.16800000e+05 -3.00644103e-02
1.16900000e+05 -3.00603132e-02
1.16900000e+05 -3.00603061e-02
1.17000000e+05 -3.00561778e-02
1.17000000e+05 -3.00561708e-02
1.17100000e+05 -3.00520117e-02
1.17100000e+05 -3.00520047e-02
1.17200000e+05 -3.00478150e-02
1.17200000e+05 -3.00478081e-02
1.17300000e+05 -3.00435882e-02
1.17300000e+05 -3.00435812e-02
1.17400000e+05 -3.00393314e-02
1.17400000e+05 -3.00393245e-02
1.17500000e+05 -3.00350451e-02
1.17500000e+05 -3.00350382e-02
1.17600000e+05 -3.00307295e-02
1.17600000e+05 -3.00307226e-02
1.17700000e+05 -3.00263849e-02
1.17700000e+05 -3.00263781e-02
1.17800000e+05 -3.00220117e-02
1.17800000e+05 -3.00220048e-02
1.17900000e+05 -3.00176100e-02
1.17900000e+05 -3.00176032e-02
1.18000000e+05 -3.00131802e-02
1.18000000e+05 -3.00131735e-02
1.18100000e+05 -3.00087227e-02
1.18100000e+05 -3.00087159e-02
1.18200000e+05 -3.00042376e-02
1.18200000e+05 -3.00042308e-02
1.18300000e+05 -2.99997252e-02
1.18300000e+05 -2.99997185e-02
1.18400000e+05 -2.99951859e-02
1.18400000e+05 -2.99951792e-02
1.18500000e+05 -2.99906199e-02
1.18500000e+05 -2.99906132e-02
1.18600000e+05 -2.99860275e-02
1.18600000e+05 -2.99860208e-02
1.18700000e+05 -2.99814090e-02
1.18700000e+05 -2.99814023e-02
1.18800000e+05 -2.99767645e-02
1.18800000e+05 -2.99767579e-02
1.18900000e+05 -2.99720945e-02
1.18900000e+05 -2.99720879e-02
1.19000000e+05 -2.99673992e-02
1.19000000e+05 -2.99673926e-02
1.19100000e+05 -2.99626788e-02
1.19100000e+05 -2.99626722e-02
1.19200000e+05 -2.99579336e-02
1.19200000e+05 -2.99579270e-02
1.19300000e+05 -2.99531638e-02
1.19300000e+05 -2.99531573e-02
1.19400000e+05 -2.99483697e-02
1.19400000e+05 -2.99483632e-02
1.19500000e+05 -2.99435516e-02
1.19500000e+05 -2.99435451e-02
1.19600000e+05 -2.99387097e-02
1.19600000e+05 -2.99387032e-02
1.19700000e+05 -2.99338442e-02
1.19700000e+05 -2.99338378e-02
1.19800000e+05 -2.99289555e-02
1.19800000e+05 -2.99289491e-02
1.19900000e+05 -2.99240437e-02
1.19900000e+05 -2.99240373e-02
1.20000000e+05 -2.99191090e-02
1.20000000e+05 -2.99191027e-02
1.20100000e+05 -2.99141518e-02
1.20100000e+05 -2.99141455e-02
1.20200000e+05 -2.99091723e-02
1.20200000e+05 -2.99091660e-02
1.20300000e+05 -2.99041707e-02
1.20300000e+05 -2.99041643e-02
1.20400000e+05 -2.98991471e-02
1.20400000e+05 -2.98991409e-02
1.20500000e+05 -2.98941020e-02
1.20500000e+05 -2.98940957e-02
1.20600000e+05 -2.98890354e-02
1.20600000e+05 -2.98890292e-02
1.20700000e+05 -2.98839477e-02
1.20700000e+05 -2.98839415e-02
1.20800000e+05 -2.98788390e-02
1.20800000e+05 -2.98788328e-02
1.20900000e+05 -2.98737096e-02
1.20900000e+05 -2.98737034e-02
1.21000000e+05 -2.98685596e-02
1.21000000e+05 -2.98685534e-02
1.21100000e+05 -2.98633893e-02
1.21100000e+05 -2.98633832e-02
1.21200000e+05 -2.98581990e-02
1.21200000e+05 -2.98581929e-02
1.21300000e+05 -2.98529888e-02
1.21300000e+05 -2.98529827e-02
1.21400000e+05 -2.98477589e-02
1.21400000e+05 -2.98477528e-02
1.21500000e+05 -2.98425096e-02
1.21500000e+05 -2.98425035e-02
1.21600000e+05 -2.98372411e-02
1.21600000e+05 -2.98372350e-02
1.21700000e+05 -2.98319535e-02
1.21700000e+05 -2.98319474e-02
1.21800000e+05 -2.98266471e-02
1.21800000e+05 -2.98266410e-02
1.21900000e+05 -2.98213220e-02
1.21900000e+05 -2.98213160e-02
1.22000000e+05 -2.98159786e-02
1.22000000e+05 -2.98159726e-02
1.22100000e+05 -2.98106169e-02
1.22100000e+05 -2.98106109e-02
1.22200000e+05 -2.98052372e-02
1.22200000e+05 -2.98052312e-02
1.22300000e+05 -2.97998396e-02
1.22300000e+05 -2.97998337e-02
1.22400000e+05 -2.97944245e-02
1.22400000e+05 -2.97944185e-02
1.22500000e+05 -2.97889918e-02
1.22500000e+05 -2.97889859e-02
1.22600000e+05 -2.97835419e-02
1.22600000e+05 -2.97835360e-02
1.22700000e+05 -2.97780750e-02
1.22700000e+05 -2.97780691e-02
1.22800000e+05 -2.97725911e-02
1.22800000e+05 -2.97725852e-02
1.22900000e+05 -2.97670905e-02
1.22900000e+05 -2.97670847e-02
1.23000000e+05 -2.97615735e-02
1.23000000e+05 -2.97615676e-02
1.23100000e+05 -2.97560401e-02
1.23100000e+05 -2.97560343e-02
1.23200000e+05 -2.97504905e-02
1.23200000e+05 -2.97504847e-02
1.23300000e+05 -2.97449249e-02
1.23300000e+05 -2.97449192e-02
1.23400000e+05 -2.97393436e-02
1.23400000e+05 -2.97393378e-02
1.23500000e+05 -2.97337466e-02
1.23500000e+05 -2.97337409e-02
1.23600000e+05 -2.97281342e-02
1.23600000e+05 -2.97281285e-02
1.23700000e+05 -2.97225065e-02
1.23700000e+05 -2.97225008e-02
1.23800000e+05 -2.97168637e-02
1.23800000e+05 -2.97168580e-02
1.23900000e+05 -2.97112059e-02
1.23900000e+05 -2.97112002e-02
1.24000000e+05 -2.97055333e-02
1.24000000e+05 -2.97055276e-02
1.24100000e+05 -2.96998460e-02
1.24100000e+05 -2.96998404e-02
1.24200000e+05 -2.96941443e-02
1.24200000e+05 -2.96941387e-02
1.24300000e+05 -2.96884282e-02
1.24300000e+05 -2.96884226e-02
1.24400000e+05 -2.96826980e-02
1.24400000e+05 -2.96826925e-02
1.24500000e+05 -2.96769540e-02
1.24500000e+05 -2.96769485e-02
1.24600000e+05 -2.96711965e-02
1.24600000e+05 -2.96711909e-02
1.24700000e+05 -2.96654257e-02
1.24700000e+05 -2.96654202e-02
1.24800000e+05 -2.96596421e-02
1.24800000e+05 -2.96596366e-02
1.24900000e+05 -2.96538457e-02
1.24900000e+05 -2.96538402e-02
1.25000000e+05 -2.96480363e-02
1.25000000e+05 -2.96480308e-02
1.25100000e+05 -2.96422134e-02
1.25100000e+05 -2.96422078e-02
1.25200000e+05 -2.96363757e-02
1.25200000e+05 -2.96363700e-02
1.25300000e+05 -2.96305214e-02
1.25300000e+05 -2.96305154e-02
1.25400000e+05 -2.96246477e-02
1.25400000e+05 -2.96246414e-02
1.25500000e+05 -2.96187516e-02
1.25500000e+05 -2.96187450e-02
1.25600000e+05 -2.96128296e-02
1.25600000e+05 -2.96128226e-02
1.25700000e+05 -2.96068784e-02
1.25700000e+05 -2.96068711e-02
1.25800000e+05 -2.96008950e-02
1.25800000e+05 -2.96008875e-02
1.25900000e+05 -2.95948778e-02
1.25900000e+05 -2.95948702e-02
1.26000000e+05 -2.95888265e-02
1.26000000e+05 -2.95888189e-02
1.26100000e+05 -2.95827425e-02
1.26100000e+05 -2.95827352e-02
1.26200000e+05 -2.95766295e-02
1.26200000e+05 -2.95766227e-02
1.26300000e+05 -2.95704929e-02
1.26300000e+05 -2.95704867e-02
1.26400000e+05 -2.95643399e-02
1.26400000e+05 -2.95643346e-02
1.26500000e+05 -2.95581790e-02
1.26500000e+05 -2.95581746e-02
1.26600000e+05 -2.95520196e-02
1.26600000e+05 -2.95520162e-02
1.26700000e+05 -2.95458715e-02
1.26700000e+05 -2.95458691e-02
1.26800000e+05 -2.95397443e-02
1.26800000e+05 -2.95397429e-02
1.26900000e+05 -2.95336471e-02
1.26900000e+05 -2.95336465e-02
1.27000000e+05 -2.95275881e-02
1.27000000e+05 -2.95275884e-02
1.27100000e+05 -2.95215749e-02
1.27100000e+05 -2.95215759e-02
1.27200000e+05 -2.95156138e-02
1.27200000e+05 -2.95156154e-02
1.27300000e+05 -2.95097103e-02
1.27300000e+05 -2.95097125e-02
1.27400000e+05 -2.95038692e-02
1.27400000e+05 -2.95038717e-02
1.27500000e+05 -2.94980944e-02
1.27500000e+05 -2.94980974e-02
1.27600000e+05 -2.94923896e-02
1.27600000e+05 -2.94923929e-02
1.27700000e+05 -2.94867581e-02
1.27700000e+05 -2.94867617e-02
1.27800000e+05 -2.94812029e-02
1.27800000e+05 -2.94812070e-02
1.27900000e+05 -2.94757272e-02
1.27900000e+05 -2.94757315e-02
1.28000000e+05 -2.94703339e-02
1.28000000e+05 -2.94703386e-02
1.28100000e+05 -2.94650260e-02
1.28100000e+05 -2.94650310e-02
1.28200000e+05 -2.94598066e-02
1.28200000e+05 -2.94598120e-02
1.28300000e+05 -2.94546790e-02
1.28300000e+05 -2.94546847e-02
1.28400000e+05 -2.94496463e-02
1.28400000e+05 -2.94496524e-02
1.28500000e+05 -2.94447121e-02
1.28500000e+05 -2.94447185e-02
1.28600000e+05 -2.94398798e-02
1.28600000e+05 -2.94398866e-02
1.28700000e+05 -2.94351530e-02
1.28700000e+05 -2.94351602e-02
1.28800000e+05 -2.94305355e-02
1.28800000e+05 -2.94305432e-02
1.28900000e+05 -2.94260313e-02
1.28900000e+05 -2.94260394e-02
1.29000000e+05 -2.94216442e-02
1.29000000e+05 -2.94216528e-02
1.29100000e+05 -2.94173786e-02
1.29100000e+05 -2.94173876e-02
1.29200000e+05 -2.94132387e-02
1.29200000e+05 -2.94132481e-02
1.29300000e+05 -2.94092289e-02
1.29300000e+05 -2.94092389e-02
1.29400000e+05 -2.94053540e-02
1.29400000e+05 -2.94053645e-02
1.29500000e+05 -2.94016188e-02
1.29500000e+05 -2.94016298e-02
1.29600000e+05 -2.93980282e-02
1.29600000e+05 -2.93980398e-02
1.29700000e+05 -2.93945875e-02
1.29700000e+05 -2.93945997e-02
1.29800000e+05 -2.93913020e-02
1.29800000e+05 -2.93913148e-02
1.29900000e+05 -2.93881774e-02
1.29900000e+05 -2.93881908e-02
1.30000000e+05 -2.93852195e-02
1.30000000e+05 -2.93852335e-02
1.30100000e+05 -2.93824343e-02
1.30100000e+05 -2.93824490e-02
1.30200000e+05 -2.93798280e-02
1.30200000e+05 -2.93798434e-02
1.30300000e+05 -2.93774072e-02
1.30300000e+05 -2.93774233e-02
1.30400000e+05 -2.93751786e-02
1.30400000e+05 -2.93751955e-02
1.30500000e+05 -2.93731493e-02
1.30500000e+05 -2.93731670e-02
1.30600000e+05 -2.93713265e-02
1.30600000e+05 -2.93713450e-02
1.30700000e+05 -2.93697177e-02
1.30700000e+05 -2.93697371e-02
1.30800000e+05 -2.93683309e-02
1.30800000e+05 -2.93683512e-02
1.30900000e+05 -2.93671742e-02
1.30900000e+05 -2.93671953e-02
1.31000000e+05 -2.93662559e-02
1.31000000e+05 -2.93662780e-02
1.31100000e+05 -2.93655848e-02
1.31100000e+05 -2.93656079e-02
1.31200000e+05 -2.93651701e-02
1.31200000e+05 -2.93651942e-02
1.31300000e+05 -2.93650211e-02
1.31300000e+05 -2.93650462e-02
1.31400000e+05 -2.93651474e-02
1.31400000e+05 -2.93651736e-02
1.31500000e+05 -2.93655593e-02
1.31500000e+05 -2.93655866e-02
1.31600000e+05 -2.93662671e-02
1.31600000e+05 -2.93662956e-02
1.31700000e+05 -2.93672816e-02
1.31700000e+05 -2.93673113e-02
1.31800000e+05 -2.93686140e-02
1.31800000e+05 -2.93686449e-02
1.31900000e+05 -2.93702758e-02
1.31900000e+05 -2.93703081e-02
1.32000000e+05 -2.93722790e-02
1.32000000e+05 -2.93723126e-02
1.32100000e+05 -2.93746359e-02
1.32100000e+05 -2.93746709e-02
1.32200000e+05 -2.93773593e-02
1.32200000e+05 -2.93773957e-02
1.32300000e+05 -2.93804623e-02
1.32300000e+05 -2.93805002e-02
1.32400000e+05 -2.93839586e-02
1.32400000e+05 -2.93839980e-02
1.32500000e+05 -2.93878623e-02
1.32500000e+05 -2.93879033e-02
1.32600000e+05 -2.93921880e-02
1.32600000e+05 -2.93922306e-02
1.32700000e+05 -2.93969505e-02
1.32700000e+05 -2.93969948e-02
1.32800000e+05 -2.94021656e-02
1.32800000e+05 -2.94022116e-02
1.32900000e+05 -2.94078491e-02
1.32900000e+05 -2.94078969e-02
1.33000000e+05 -2.94140176e-02
1.33000000e+05 -2.94140673e-02
1.33100000e+05 -2.94206883e-02
1.33100000e+05 -2.94207399e-02
1.33200000e+05 -2.94278787e-02
1.33200000e+05 -2.94279323e-02
1.33300000e+05 -2.94356072e-02
1.33300000e+05 -2.94356628e-02
1.33400000e+05 -2.94438924e-02
1.33400000e+05 -2.94439502e-02
1.33500000e+05 -2.94527539e-02
1.33500000e+05 -2.94528138e-02
1.33600000e+05 -2.94622116e-02
1.33600000e+05 -2.94622738e-02
1.33700000e+05 -2.94722861e-02
1.33700000e+05 -2.94723507e-02
1.33800000e+05 -2.94829989e-02
1.33800000e+05 -2.94830659e-02
1.33900000e+05 -2.94943718e-02
1.33900000e+05 -2.94944412e-02
1.34000000e+05 -2.95064275e-02
1.34000000e+05 -2.95064994e-02
1.34100000e+05 -2.95191891e-02
1.34100000e+05 -2.95192638e-02
1.34200000e+05 -2.95326808e-02
1.34200000e+05 -2.95327581e-02
1.34300000e+05 -2.95469270e-02
1.34300000e+05 -2.95470071e-02
1.34400000e+05 -2.95619531e-02
1.34400000e+05 -2.95620360e-02
1.34500000e+05 -2.95777849e-02
1.34500000e+05 -2.95778708e-02
1.34600000e+05 -2.95944490e-02
1.34600000e+05 -2.95945379e-02
1.34700000e+05 -2.96119726e-02
1.34700000e+05 -2.96120646e-02
1.34800000e+05 -2.96303835e-02
1.34800000e+05 -2.96304785e-02
1.34900000e+05 -2.96497099e-02
1.34900000e+05 -2.96498082e-02
1.35000000e+05 -2.96699808e-02
1.35000000e+05 -2.96700823e-02
1.35100000e+05 -2.96912256e-02
1.35100000e+05 -2.96913305e-02
1.35200000e+05 -2.97134743e-02
1.35200000e+05 -2.97135825e-02
1.35300000e+05 -2.97367572e-02
1.35300000e+05 -2.97368688e-02
1.35400000e+05 -2.97611051e-02
1.35400000e+05 -2.97612202e-02
1.35500000e+05 -2.97865493e-02
1.35500000e+05 -2.97866680e-02
1.35600000e+05 -2.98131214e-02
1.35600000e+05 -2.98132437e-02
1.35700000e+05 -2.98408533e-02
1.35700000e+05 -2.98409792e-02
1.35800000e+05 -2.98697775e-02
1.35800000e+05 -2.98699070e-02
1.35900000e+05 -2.98999263e-02
1.35900000e+05 -2.99000596e-02
1.36000000e+05 -2.99313328e-02
1.36000000e+05 -2.99314698e-02
1.36100000e+05 -2.99640298e-02
1.36100000e+05 -2.99641706e-02
1.36200000e+05 -2.99980507e-02
1.36200000e+05 -2.99981952e-02
1.36300000e+05 -3.00334287e-02
1.36300000e+05 -3.00335770e-02
1.36400000e+05 -3.00701971e-02
1.36400000e+05 -3.00703492e-02
1.36500000e+05 -3.01083891e-02
1.36500000e+05 -3.01085450e-02
1.36600000e+05 -3.01480378e-02
1.36600000e+05 -3.01481975e-02
1.36700000e+05 -3.01891761e-02
1.36700000e+05 -3.01893395e-02
1.36800000e+05 -3.02318363e-02
1.36800000e+05 -3.02320033e-02
1.36900000e+05 -3.02760502e-02
1.36900000e+05 -3.02762209e-02
1.37000000e+05 -3.03218489e-02
1.37000000e+05 -3.03220231e-02
1.37100000e+05 -3.03692626e-02
1.37100000e+05 -3.03694403e-02
1.37200000e+05 -3.04183206e-02
1.37200000e+05 -3.04185016e-02
1.37300000e+05 -3.04690508e-02
1.37300000e+05 -3.04692350e-02
1.37400000e+05 -3.05214799e-02
1.37400000e+05 -3.05216671e-02
1.37500000e+05 -3.05756331e-02
1.37500000e+05 -3.05758232e-02
1.37600000e+05 -3.06315340e-02
1.37600000e+05 -3.06317268e-02
1.37700000e+05 -3.06892044e-02
1.37700000e+05 -3.06893997e-02
1.37800000e+05 -3.07486646e-02
1.37800000e+05 -3.07488622e-02
1.37900000e+05 -3.08099327e-02
1.37900000e+05 -3.08101325e-02
1.38000000e+05 -3.08730256e-02
1.38000000e+05 -3.08732273e-02
1.38100000e+05 -3.09379578e-02
1.38100000e+05 -3.09381612e-02
1.38200000e+05 -3.10047425e-02
1.38200000e+05 -3.10049476e-02
1.38300000e+05 -3.10733912e-02
1.38300000e+05 -3.10735977e-02
1.38400000e+05 -3.11439139e-02
1.38400000e+05 -3.11441216e-02
1.38500000e+05 -3.12163190e-02
1.38500000e+05 -3.12165278e-02
1.38600000e+05 -3.12906139e-02
1.38600000e+05 -3.12908237e-02
1.38700000e+05 -3.13668047e-02
1.38700000e+05 -3.13670154e-02
1.38800000e+05 -3.14448966e-02
1.38800000e+05 -3.14451080e-02
1.38900000e+05 -3.15248938e-02
1.38900000e+05 -3.15251059e-02
1.39000000e+05 -3.16067997e-02
1.39000000e+05 -3.16070124e-02
1.39100000e+05 -3.16906171e-02
1.39100000e+05 -3.16908303e-02
1.39200000e+05 -3.17763481e-02
1.39200000e+05 -3.17765617e-02
1.39300000e+05 -3.18639940e-02
1.39300000e+05 -3.18642081e-02
1.39400000e+05 -3.19535559e-02
1.39400000e+05 -3.19537703e-02
1.39500000e+05 -3.20450338e-02
1.39500000e+05 -3.20452484e-02
1.39600000e+05 -3.21384272e-02
1.39600000e+05 -3.21386420e-02
1.39700000e+05 -3.22337351e-02
1.39700000e+05 -3.22339500e-02
1.39800000e+05 -3.23309554e-02
1.39800000e+05 -3.23311703e-02
1.39900000e+05 -3.24300853e-02
1.39900000e+05 -3.24303001e-02
1.40000000e+05 -3.25311210e-02
1.40000000e+05 -3.25313356e-02
1.40100000e+05 -3.26340579e-02
1.40100000e+05 -3.26342722e-02
1.40200000e+05 -3.27388902e-02
1.40200000e+05 -3.27391040e-02
1.40300000e+05 -3.28456111e-02
1.40300000e+05 -3.28458244e-02
1.40400000e+05 -3.29542128e-02
1.40400000e+05 -3.29544253e-02
1.40500000e+05 -3.30646862e-02
1.40500000e+05 -3.30648979e-02
1.40600000e+05 -3.31770213e-02
1.40600000e+05 -3.31772321e-02
1.40700000e+05 -3.32912071e-02
1.40700000e+05 -3.32914169e-02
1.40800000e+05 -3.34072315e-02
1.40800000e+05 -3.34074402e-02
1.40900000e+05 -3.35250818e-02
1.40900000e+05 -3.35252892e-02
1.41000000e+05 -3.36447440e-02
1.41000000e+05 -3.36449501e-02
1.41100000e+05 -3.37662037e-02
1.41100000e+05 -3.37664085e-02
1.41200000e+05 -3.38894458e-02
1.41200000e+05 -3.38896491e-02
1.41300000e+05 -3.40144547e-02
1.41300000e+05 -3.40146564e-02
1.41400000e+05 -3.41412140e-02
1.41400000e+05 -3.41414141e-02
1.41500000e+05 -3.42697072e-02
1.41500000e+05 -3.42699058e-02
1.41600000e+05 -3.43999174e-02
1.41600000e+05 -3.44001143e-02
1.41700000e+05 -3.45318273e-02
1.41700000e+05 -3.45320225e-02
1.41800000e+05 -3.46654194e-02
1.41800000e+05 -3.46656129e-02
1.41900000e+05 -3.48006759e-02
1.41900000e+05 -3.48008676e-02
1.42000000e+05 -3.49375788e-02
1.42000000e+05 -3.49377687e-02
1.42100000e+05 -3.50761097e-02
1.42100000e+05 -3.50762978e-02
1.42200000e+05 -3.52162503e-02
1.42200000e+05 -3.52164365e-02
1.42300000e+05 -3.53579816e-02
1.42300000e+05 -3.53581659e-02
1.42400000e+05 -3.55012846e-02
1.42400000e+05 -3.55014670e-02
1.42500000e+05 -3.56461399e-02
1.42500000e+05 -3.56463203e-02
1.42600000e+05 -3.57925276e-02
1.42600000e+05 -3.57927060e-02
1.42700000e+05 -3.59404275e-02
1.42700000e+05 -3.59406039e-02
1.42800000e+05 -3.60898192e-02
1.42800000e+05 -3.60899934e-02
1.42900000e+05 -3.62406816e-02
1.42900000e+05 -3.62408536e-02
1.43000000e+05 -3.63929934e-02
1.43000000e+05 -3.63931632e-02
1.43100000e+05 -3.65467326e-02
1.43100000e+05 -3.65469002e-02
1.43200000e+05 -3.67018773e-02
1.43200000e+05 -3.67020426e-02
1.43300000e+05 -3.68584048e-02
1.43300000e+05 -3.68585677e-02
1.43400000e+05 -3.70162922e-02
1.43400000e+05 -3.70164527e-02
1.43500000e+05 -3.71755163e-02
1.43500000e+05 -3.71756744e-02
1.43600000e+05 -3.73360536e-02
1.43600000e+05 -3.73362092e-02
1.43700000e+05 -3.74978802e-02
1.43700000e+05 -3.74980333e-02
1.43800000e+05 -3.76609723e-02
1.43800000e+05 -3.76611228e-02
1.43900000e+05 -3.78253056e-02
1.43900000e+05 -3.78254536e-02
1.44000000e+05 -3.79908558e-02
1.44000000e+05 -3.79910012e-02
1.44100000e+05 -3.81575985e-02
1.44100000e+05 -3.81577414e-02
1.44200000e+05 -3.83255092e-02
1.44200000e+05 -3.83256494e-02
1.44300000e+05 -3.84945632e-02
1.44300000e+05 -3.84947008e-02
1.44400000e+05 -3.86647359e-02
1.44400000e+05 -3.86648709e-02
1.44500000e+05 -3.88360026e-02
1.44500000e+05 -3.88361349e-02
1.44600000e+05 -3.90083384e-02
1.44600000e+05 -3.90084681e-02
1.44700000e+05 -3.91817185e-02
1.44700000e+05 -3.91818456e-02
1.44800000e+05 -3.93561182e-02
1.44800000e+05 -3.93562425e-02
1.44900000e+05 -3.95315123e-02
1.44900000e+05 -3.95316340e-02
1.45000000e+05 -3.97078759e-02
1.45000000e+05 -3.97079949e-02
1.45100000e+05 -3.98851839e-02
1.45100000e+05 -3.98853002e-02
1.45200000e+05 -4.00634112e-02
1.45200000e+05 -4.00635248e-02
1.45300000e+05 -4.02425325e-02
1.45300000e+05 -4.02426434e-02
1.45400000e+05 -4.04225225e-02
1.45400000e+05 -4.04226307e-02
1.45500000e+05 -4.06033558e-02
1.45500000e+05 -4.06034611e-02
1.45600000e+05 -4.07850068e-02
1.45600000e+05 -4.07851094e-02
1.45700000e+05 -4.09674499e-02
1.45700000e+05 -4.09675497e-02
1.45800000e+05 -4.11506595e-02
1.45800000e+05 -4.11507565e-02
1.45900000e+05 -4.13346099e-02
1.45900000e+05 -4.13347040e-02
1.46000000e+05 -4.15192752e-02
1.46000000e+05 -4.15193665e-02
1.46100000e+05 -4.17046296e-02
1.46100000e+05 -4.17047181e-02
1.46200000e+05 -4.18906473e-02
1.46200000e+05 -4.18907329e-02
1.46300000e+05 -4.20773023e-02
1.46300000e+05 -4.20773851e-02
1.46400000e+05 -4.22645689e-02
1.46400000e+05 -4.22646489e-02
1.46500000e+05 -4.24524213e-02
1.46500000e+05 -4.24524984e-02
1.46600000e+05 -4.26408335e-02
1.46600000e+05 -4.26409078e-02
1.46700000e+05 -4.28297800e-02
1.46700000e+05 -4.28298514e-02
1.46800000e+05 -4.30192350e-02
1.46800000e+05 -4.30193035e-02
1.46900000e+05 -4.32091729e-02
1.46900000e+05 -4.32092386e-02
1.47000000e+05 -4.33995683e-02
1.47000000e+05 -4.33996312e-02
1.47100000e+05 -4.35903958e-02
1.47100000e+05 -4.35904558e-02
1.47200000e+05 -4.37816300e-02
1.47200000e+05 -4.37816873e-02
1.47300000e+05 -4.39732459e-02
1.47300000e+05 -4.39733003e-02
1.47400000e+05 -4.41652183e-02
1.47400000e+05 -4.41652699e-02
1.47500000e+05 -4.43575223e-02
1.47500000e+05 -4.43575712e-02
1.47600000e+05 -4.45501331e-02
1.47600000e+05 -4.45501792e-02
1.47700000e+05 -4.47430260e-02
1.47700000e+05 -4.47430693e-02
1.47800000e+05 -4.49361764e-02
1.47800000e+05 -4.49362169e-02
1.47900000e+05 -4.51295598e-02
1.47900000e+05 -4.51295976e-02
1.48000000e+05 -4.53231520e-02
1.48000000e+05 -4.53231870e-02
1.48100000e+05 -4.55169287e-02
1.48100000e+05 -4.55169610e-02
1.48200000e+05 -4.57108658e-02
1.48200000e+05 -4.57108954e-02
1.48300000e+05 -4.59049394e-02
1.48300000e+05 -4.59049663e-02
1.48400000e+05 -4.60991258e-02
1.48400000e+05 -4.60991499e-02
1.48500000e+05 -4.62934012e-02
1.48500000e+05 -4.62934227e-02
1.48600000e+05 -4.64877421e-02
1.48600000e+05 -4.64877610e-02
1.48700000e+05 -4.66821253e-02
1.48700000e+05 -4.66821415e-02
1.48800000e+05 -4.68765276e-02
1.48800000e+05 -4.68765411e-02
1.48900000e+05 -4.70709258e-02
1.48900000e+05 -4.70709367e-02
1.49000000e+05 -4.72652973e-02
1.49000000e+05 -4.72653056e-02
1.49100000e+05 -4.74596194e-02
1.49100000e+05 -4.74596251e-02
1.49200000e+05 -4.76538696e-02
1.49200000e+05 -4.76538727e-02
1.49300000e+05 -4.78480257e-02
1.49300000e+05 -4.78480263e-02
1.49400000e+05 -4.80420657e-02
1.49400000e+05 -4.80420637e-02
1.49500000e+05 -4.82359678e-02
1.49500000e+05 -4.82359633e-02
1.49600000e+05 -4.84297104e-02
1.49600000e+05 -4.84297034e-02
1.49700000e+05 -4.86232721e-02
1.49700000e+05 -4.86232627e-02
1.49800000e+05 -4.88166319e-02
1.49800000e+05 -4.88166201e-02
1.49900000e+05 -4.90097689e-02
1.49900000e+05 -4.90097546e-02
1.50000000e+05 -4.92026624e-02
1.50000000e+05 -4.92026457e-02
1.50100000e+05 -4.93952920e-02
1.50100000e+05 -4.93952730e-02
1.50200000e+05 -4.95876377e-02
1.50200000e+05 -4.95876163e-02
1.50300000e+05 -4.97796795e-02
1.50300000e+05 -4.97796558e-02
1.50400000e+05 -4.99713978e-02
1.50400000e+05 -4.99713718e-02
1.50500000e+05 -5.01627732e-02
1.50500000e+05 -5.01627449e-02
1.50600000e+05 -5.03537865e-02
1.50600000e+05 -5.03537560e-02
1.50700000e+05 -5.05444190e-02
1.50700000e+05 -5.05443863e-02
1.50800000e+05 -5.07346519e-02
1.50800000e+05 -5.07346170e-02
1.50900000e+05 -5.09244670e-02
1.50900000e+05 -5.09244299e-02
1.51000000e+05 -5.11138461e-02
1.51000000e+05 -5.11138069e-02
1.51100000e+05 -5.13027714e-02
1.51100000e+05 -5.13027301e-02
1.51200000e+05 -5.14912253e-02
1.51200000e+05 -5.14911819e-02
1.51300000e+05 -5.16791905e-02
1.51300000e+05 -5.16791451e-02
1.51400000e+05 -5.18666499e-02
1.51400000e+05 -5.18666024e-02
1.51500000e+05 -5.20535867e-02
1.51500000e+05 -5.20535373e-02
1.51600000e+05 -5.22399845e-02
1.51600000e+05 -5.22399330e-02
1.51700000e+05 -5.24258268e-02
1.51700000e+05 -5.24257734e-02
1.51800000e+05 -5.26110978e-02
1.51800000e+05 -5.26110425e-02
1.51900000e+05 -5.27957817e-02
1.51900000e+05 -5.27957245e-02
1.52000000e+05 -5.29798630e-02
1.52000000e+05 -5.29798039e-02
1.52100000e+05 -5.31633265e-02
1.52100000e+05 -5.31632657e-02
1.52200000e+05 -5.33461574e-02
1.52200000e+05 -5.33460947e-02
1.52300000e+05 -5.35283409e-02
1.52300000e+05 -5.35282765e-02
1.52400000e+05 -5.37098628e-02
1.52400000e+05 -5.37097967e-02
1.52500000e+05 -5.38907090e-02
1.52500000e+05 -5.38906411e-02
1.52600000e+05 -5.40708655e-02
1.52600000e+05 -5.40707959e-02
1.52700000e+05 -5.42503189e-02
1.52700000e+05 -5.42502477e-02
1.52800000e+05 -5.44290560e-02
1.52800000e+05 -5.44289831e-02
1.52900000e+05 -5.46070636e-02
1.52900000e+05 -5.46069892e-02
1.53000000e+05 -5.47843292e-02
1.53000000e+05 -5.47842532e-02
1.53100000e+05 -5.49608402e-02
1.53100000e+05 -5.49607627e-02
1.53200000e+05 -5.51365845e-02
1.53200000e+05 -5.51365054e-02
1.53300000e+05 -5.53115501e-02
1.53300000e+05 -5.53114696e-02
1.53400000e+05 -5.54857254e-02
1.53400000e+05 -5.54856435e-02
1.53500000e+05 -5.56590990e-02
1.53500000e+05 -5.56590157e-02
1.53600000e+05 -5.58316599e-02
1.53600000e+05 -5.58315752e-02
1.53700000e+05 -5.60033971e-02
1.53700000e+05 -5.60033110e-02
1.53800000e+05 -5.61743001e-02
1.53800000e+05 -5.61742127e-02
1.53900000e+05 -5.63443585e-02
1.53900000e+05 -5.63442698e-02
1.54000000e+05 -5.65135624e-02
1.54000000e+05 -5.65134724e-02
1.54100000e+05 -5.66819017e-02
1.54100000e+05 -5.66818105e-02
1.54200000e+05 -5.68493671e-02
1.54200000e+05 -5.68492746e-02
1.54300000e+05 -5.70159491e-02
1.54300000e+05 -5.70158554e-02
1.54400000e+05 -5.71816386e-02
1.54400000e+05 -5.71815438e-02
1.54500000e+05 -5.73464270e-02
1.54500000e+05 -5.73463311e-02
1.54600000e+05 -5.75103054e-02
1.54600000e+05 -5.75102081e-02
1.54700000e+05 -5.76732660e-02
1.54700000e+05 -5.76731690e-02
1.54800000e+05 -5.78352982e-02
1.54800000e+05 -5.78351930e-02
1.54900000e+05 -5.79964080e-02
1.54900000e+05 -5.79963435e-02
1.55000000e+05 -5.81565122e-02
1.55000000e+05 -5.81563578e-02
1.55100000e+05 -5.83154709e-02
1.55100000e+05 -5.83154060e-02
1.55200000e+05 -5.84734599e-02
1.55200000e+05 -5.84733508e-02
1.55300000e+05 -5.86302131e-02
1.55300000e+05 -5.86301105e-02
1.55400000e+05 -5.87858008e-02
1.55400000e+05 -5.87856961e-02
1.55500000e+05 -5.89402074e-02
1.55500000e+05 -5.89401023e-02
1.55600000e+05 -5.90934326e-02
1.55600000e+05 -5.90933267e-02
1.55700000e+05 -5.92454734e-02
1.55700000e+05 -5.92453668e-02
1.55800000e+05 -5.93963277e-02
1.55800000e+05 -5.93962204e-02
1.55900000e+05 -5.95459935e-02
1.55900000e+05 -5.95458856e-02
1.56000000e+05 -5.96944690e-02
1.56000000e+05 -5.96943606e-02
1.56100000e+05 -5.98417529e-02
1.56100000e+05 -5.98416438e-02
1.56200000e+05 -5.99878436e-02
1.56200000e+05 -5.99877341e-02
1.56300000e+05 -6.01327403e-02
1.56300000e+05 -6.01326302e-02
1.56400000e+05 -6.02764419e-02
1.56400000e+05 -6.02763313e-02
1.56500000e+05 -6.04189478e-02
1.56500000e+05 -6.04188367e-02
1.56600000e+05 -6.05602572e-02
1.56600000e+05 -6.05601456e-02
1.56700000e+05 -6.07003694e-02
1.56700000e+05 -6.07002574e-02
1.56800000e+05 -6.08392838e-02
1.56800000e+05 -6.08391713e-02
1.56900000e+05 -6.09769995e-02
1.56900000e+05 -6.09768864e-02
1.57000000e+05 -6.11135155e-02
1.57000000e+05 -6.11134019e-02
1.57100000e+05 -6.12488306e-02
1.57100000e+05 -6.12487165e-02
1.57200000e+05 -6.13829434e-02
1.57200000e+05 -6.13828287e-02
1.57300000e+05 -6.15158524e-02
1.57300000e+05 -6.15157371e-02
1.57400000e+05 -6.16475559e-02
1.57400000e+05 -6.16474400e-02
1.57500000e+05 -6.17780522e-02
1.57500000e+05 -6.17779358e-02
1.57600000e+05 -6.19073398e-02
1.57600000e+05 -6.19072227e-02
1.57700000e+05 -6.20354172e-02
1.57700000e+05 -6.20352996e-02
1.57800000e+05 -6.21622834e-02
1.57800000e+05 -6.21621653e-02
1.57900000e+05 -6.22879377e-02
1.57900000e+05 -6.22878191e-02
1.58000000e+05 -6.24123798e-02
1.58000000e+05 -6.24122608e-02
1.58100000e+05 -6.25356099e-02
1.58100000e+05 -6.25354906e-02
1.58200000e+05 -6.26576289e-02
1.58200000e+05 -6.26575093e-02
1.58300000e+05 -6.27784379e-02
1.58300000e+05 -6.27783180e-02
1.58400000e+05 -6.28980385e-02
1.58400000e+05 -6.28979185e-02
1.58500000e+05 -6.30164327e-02
1.58500000e+05 -6.30163126e-02
1.58600000e+05 -6.31336229e-02
1.58600000e+05 -6.31335026e-02
1.58700000e+05 -6.32496114e-02
1.58700000e+05 -6.32494910e-02
1.58800000e+05 -6.33644009e-02
1.58800000e+05 -6.33642804e-02
1.58900000e+05 -6.34779942e-02
1.58900000e+05 -6.34778737e-02
1.59000000e+05 -6.35903940e-02
1.59000000e+05 -6.35902735e-02
1.59100000e+05 -6.37016033e-02
1.59100000e+05 -6.37014827e-02
1.59200000e+05 -6.38116248e-02
1.59200000e+05 -6.38115042e-02
1.59300000e+05 -6.39204615e-02
1.59300000e+05 -6.39203408e-02
1.59400000e+05 -6.40281161e-02
1.59400000e+05 -6.40279954e-02
1.59500000e+05 -6.41345918e-02
1.59500000e+05 -6.41344710e-02
1.59600000e+05 -6.42398913e-02
1.59600000e+05 -6.42397705e-02
1.59700000e+05 -6.43440177e-02
1.59700000e+05 -6.43438969e-02
1.59800000e+05 -6.44469741e-02
1.59800000e+05 -6.44468533e-02
1.59900000e+05 -6.45487636e-02
1.59900000e+05 -6.45486428e-02
1.60000000e+05 -6.46493894e-02
1.60000000e+05 -6.46492686e-02
1.60100000e+05 -6.47488548e-02
1.60100000e+05 -6.47487340e-02
1.60200000e+05 -6.48471630e-02
1.60200000e+05 -6.48470422e-02
1.60300000e+05 -6.49443176e-02
1.60300000e+05 -6.49441969e-02
1.60400000e+05 -6.50403219e-02
1.60400000e+05 -6.50402013e-02
1.60500000e+05 -6.51351797e-02
1.60500000e+05 -6.51350592e-02
1.60600000e+05 -6.52288946e-02
1.60600000e+05 -6.52287741e-02
1.60700000e+05 -6.53214702e-02
1.60700000e+05 -6.53213498e-02
1.60800000e+05 -6.54129103e-02
1.60800000e+05 -6.54127900e-02
1.60900000e+05 -6.55032189e-02
1.60900000e+05 -6.55030987e-02
1.61000000e+05 -6.55923999e-02
1.61000000e+05 -6.55922798e-02
1.61100000e+05 -6.56804572e-02
1.61100000e+05 -6.56803372e-02
1.61200000e+05 -6.57673949e-02
1.61200000e+05 -6.57672751e-02
1.61300000e+05 -6.58532171e-02
1.61300000e+05 -6.58530974e-02
1.61400000e+05 -6.59379279e-02
1.61400000e+05 -6.59378085e-02
1.61500000e+05 -6.60215318e-02
1.61500000e+05 -6.60214125e-02
1.61600000e+05 -6.61040328e-02
1.61600000e+05 -6.61039137e-02
1.61700000e+05 -6.61854354e-02
1.61700000e+05 -6.61853165e-02
1.61800000e+05 -6.62657439e-02
1.61800000e+05 -6.62656252e-02
1.61900000e+05 -6.63449629e-02
1.61900000e+05 -6.63448444e-02
1.62000000e+05 -6.64230968e-02
1.62000000e+05 -6.64229785e-02
1.62100000e+05 -6.65001502e-02
1.62100000e+05 -6.65000321e-02
1.62200000e+05 -6.65761276e-02
1.62200000e+05 -6.65760098e-02
1.62300000e+05 -6.66510338e-02
1.62300000e+05 -6.66509163e-02
1.62400000e+05 -6.67248735e-02
1.62400000e+05 -6.67247563e-02
1.62500000e+05 -6.67976514e-02
1.62500000e+05 -6.67975344e-02
1.62600000e+05 -6.68693723e-02
1.62600000e+05 -6.68692556e-02
1.62700000e+05 -6.69400410e-02
1.62700000e+05 -6.69399247e-02
1.62800000e+05 -6.70096626e-02
1.62800000e+05 -6.70095465e-02
1.62900000e+05 -6.70782418e-02
1.62900000e+05 -6.70781261e-02
1.63000000e+05 -6.71457838e-02
1.63000000e+05 -6.71456684e-02
1.63100000e+05 -6.72122935e-02
1.63100000e+05 -6.72121784e-02
1.63200000e+05 -6.72777761e-02
1.63200000e+05 -6.72776614e-02
1.63300000e+05 -6.73422367e-02
1.63300000e+05 -6.73421223e-02
1.63400000e+05 -6.74056806e-02
1.63400000e+05 -6.74055665e-02
1.63500000e+05 -6.74681129e-02
1.63500000e+05 -6.74679992e-02
1.63600000e+05 -6.75295390e-02
1.63600000e+05 -6.75294257e-02
1.63700000e+05 -6.75899643e-02
1.63700000e+05 -6.75898514e-02
1.63800000e+05 -6.76493941e-02
1.63800000e+05 -6.76492816e-02
1.63900000e+05 -6.77078341e-02
1.63900000e+05 -6.77077220e-02
1.64000000e+05 -6.77652897e-02
1.64000000e+05 -6.77651780e-02
1.64100000e+05 -6.78217666e-02
1.64100000e+05 -6.78216553e-02
1.64200000e+05 -6.78772704e-02
1.64200000e+05 -6.78771595e-02
1.64300000e+05 -6.79318069e-02
1.64300000e+05 -6.79316964e-02
1.64400000e+05 -6.79853819e-02
1.64400000e+05 -6.79852719e-02
1.64500000e+05 -6.80380013e-02
1.64500000e+05 -6.80378917e-02
1.64600000e+05 -6.80896711e-02
1.64600000e+05 -6.80895619e-02
1.64700000e+05 -6.81403972e-02
1.64700000e+05 -6.81402884e-02
1.64800000e+05 -6.81901858e-02
1.64800000e+05 -6.81900775e-02
1.64900000e+05 -6.82390431e-02
1.64900000e+05 -6.82389352e-02
1.65000000e+05 -6.82869753e-02
1.65000000e+05 -6.82868678e-02
1.65100000e+05 -6.83339887e-02
1.65100000e+05 -6.83338817e-02
1.65200000e+05 -6.83800898e-02
1.65200000e+05 -6.83799832e-02
1.65300000e+05 -6.84252849e-02
1.65300000e+05 -6.84251788e-02
1.65400000e+05 -6.84695807e-02
1.65400000e+05 -6.84694750e-02
1.65500000e+05 -6.85129838e-02
1.65500000e+05 -6.85128786e-02
1.65600000e+05 -6.85555008e-02
1.65600000e+05 -6.85553960e-02
1.65700000e+05 -6.85971385e-02
1.65700000e+05 -6.85970342e-02
1.65800000e+05 -6.86379037e-02
1.65800000e+05 -6.86377999e-02
1.65900000e+05 -6.86778033e-02
1.65900000e+05 -6.86776999e-02
1.66000000e+05 -6.87168442e-02
1.66000000e+05 -6.87167413e-02
1.66100000e+05 -6.87550333e-02
1.66100000e+05 -6.87549309e-02
1.66200000e+05 -6.87923778e-02
1.66200000e+05 -6.87922758e-02
1.66300000e+05 -6.88288846e-02
1.66300000e+05 -6.88287832e-02
1.66400000e+05 -6.88645609e-02
1.66400000e+05 -6.88644600e-02
1.66500000e+05 -6.88994138e-02
1.66500000e+05 -6.88993134e-02
1.66600000e+05 -6.89334505e-02
1.66600000e+05 -6.89333506e-02
1.66700000e+05 -6.89666782e-02
1.66700000e+05 -6.89665788e-02
1.66800000e+05 -6.89991040e-02
1.66800000e+05 -6.89990051e-02
1.66900000e+05 -6.90307351e-02
1.66900000e+05 -6.90306368e-02
1.67000000e+05 -6.90615788e-02
1.67000000e+05 -6.90614810e-02
1.67100000e+05 -6.90916421e-02
1.67100000e+05 -6.90915450e-02
1.67200000e+05 -6.91209323e-02
1.67200000e+05 -6.91208358e-02
1.67300000e+05 -6.91494566e-02
1.67300000e+05 -6.91493606e-02
1.67400000e+05 -6.91772219e-02
1.67400000e+05 -6.91771266e-02
1.67500000e+05 -6.92042355e-02
1.67500000e+05 -6.92041408e-02
1.67600000e+05 -6.92305044e-02
1.67600000e+05 -6.92304102e-02
1.67700000e+05 -6.92560355e-02
1.67700000e+05 -6.92559420e-02
1.67800000e+05 -6.92808358e-02
1.67800000e+05 -6.92807430e-02
1.67900000e+05 -6.93049124e-02
1.67900000e+05 -6.93048202e-02
1.68000000e+05 -6.93282719e-02
1.68000000e+05 -6.93281805e-02
1.68100000e+05 -6.93509214e-02
1.68100000e+05 -6.93508306e-02
1.68200000e+05 -6.93728676e-02
1.68200000e+05 -6.93727775e-02
1.68300000e+05 -6.93941173e-02
1.68300000e+05 -6.93940279e-02
1.68400000e+05 -6.94146773e-02
1.68400000e+05 -6.94145885e-02
1.68500000e+05 -6.94345543e-02
1.68500000e+05 -6.94344663e-02
1.68600000e+05 -6.94537551e-02
1.68600000e+05 -6.94536678e-02
1.68700000e+05 -6.94722866e-02
1.68700000e+05 -6.94722000e-02
1.68800000e+05 -6.94901557e-02
1.68800000e+05 -6.94900697e-02
1.68900000e+05 -6.95073692e-02
1.68900000e+05 -6.95072839e-02
1.69000000e+05 -6.95239342e-02
1.69000000e+05 -6.95238496e-02
1.69100000e+05 -6.95398580e-02
1.69100000e+05 -6.95397740e-02
1.69200000e+05 -6.95551480e-02
1.69200000e+05 -6.95550645e-02
1.69300000e+05 -6.95698116e-02
1.69300000e+05 -6.95697287e-02
1.69400000e+05 -6.95838570e-02
1.69400000e+05 -6.95837745e-02
1.69500000e+05 -6.95972921e-02
1.69500000e+05 -6.95972100e-02
1.69600000e+05 -6.96101257e-02
1.69600000e+05 -6.96100440e-02
1.69700000e+05 -6.96223668e-02
1.69700000e+05 -6.96222853e-02
1.69800000e+05 -6.96340248e-02
1.69800000e+05 -6.96339435e-02
1.69900000e+05 -6.96451100e-02
1.69900000e+05 -6.96450287e-02
1.70000000e+05 -6.96556330e-02
1.70000000e+05 -6.96555517e-02
1.70100000e+05 -6.96656053e-02
1.70100000e+05 -6.96655239e-02
1.70200000e+05 -6.96750393e-02
1.70200000e+05 -6.96749575e-02
1.70300000e+05 -6.96839481e-02
1.70300000e+05 -6.96838659e-02
1.70400000e+05 -6.96923460e-02
1.70400000e+05 -6.96922631e-02
1.70500000e+05 -6.97002482e-02
1.70500000e+05 -6.97001645e-02
1.70600000e+05 -6.97076712e-02
1.70600000e+05 -6.97075864e-02
1.70700000e+05 -6.97146327e-02
1.70700000e+05 -6.97145467e-02
1.70800000e+05 -6.97211520e-02
1.70800000e+05 -6.97210645e-02
1.70900000e+05 -6.97272495e-02
1.70900000e+05 -6.97271603e-02
1.71000000e+05 -6.97329477e-02
1.71000000e+05 -6.97328565e-02
1.71100000e+05 -6.97382704e-02
1.71100000e+05 -6.97381769e-02
1.71200000e+05 -6.97432435e-02
1.71200000e+05 -6.97431474e-02
1.71300000e+05 -6.97478947e-02
1.71300000e+05 -6.97477957e-02
1.71400000e+05 -6.97522537e-02
1.71400000e+05 -6.97521514e-02
1.71500000e+05 -6.97563524e-02
1.71500000e+05 -6.97562466e-02
1.71600000e+05 -6.97602250e-02
1.71600000e+05 -6.97601152e-02
1.71700000e+05 -6.97639079e-02
1.71700000e+05 -6.97637937e-02
1.71800000e+05 -6.97674400e-02
1.71800000e+05 -6.97673211e-02
1.71900000e+05 -6.97708627e-02
1.71900000e+05 -6.97707387e-02
1.72000000e+05 -6.97742201e-02
1.72000000e+05 -6.97740905e-02
1.72100000e+05 -6.97775588e-02
1.72100000e+05 -6.97774232e-02
1.72200000e+05 -6.97809282e-02
1.72200000e+05 -6.97807862e-02
1.72300000e+05 -6.97843805e-02
1.72300000e+05 -6.97842316e-02
1.72400000e+05 -6.97879707e-02
1.72400000e+05 -6.97878146e-02
1.72500000e+05 -6.97917568e-02
1.72500000e+05 -6.97915929e-02
1.72600000e+05 -6.97957995e-02
1.72600000e+05 -6.97956273e-02
1.72700000e+05 -6.98001624e-02
1.72700000e+05 -6.97999816e-02
1.72800000e+05 -6.98049120e-02
1.72800000e+05 -6.98047221e-02
1.72900000e+05 -6.98101177e-02
1.72900000e+05 -6.98099182e-02
1.73000000e+05 -6.98158517e-02
1.73000000e+05 -6.98156423e-02
1.73100000e+05 -6.98221889e-02
1.73100000e+05 -6.98219690e-02
1.73200000e+05 -6.98292069e-02
1.73200000e+05 -6.98289762e-02
1.73300000e+05 -6.98369859e-02
1.73300000e+05 -6.98367438e-02
1.73400000e+05 -6.98456084e-02
1.73400000e+05 -6.98453547e-02
1.73500000e+05 -6.98551593e-02
1.73500000e+05 -6.98548937e-02
1.73600000e+05 -6.98657260e-02
1.73600000e+05 -6.98654480e-02
1.73700000e+05 -6.98773974e-02
1.73700000e+05 -6.98771068e-02
1.73800000e+05 -6.98902645e-02
1.73800000e+05 -6.98899610e-02
1.73900000e+05 -6.99044199e-02
1.73900000e+05 -6.99041032e-02
1.74000000e+05 -6.99199575e-02
1.74000000e+05 -6.99196275e-02
1.74100000e+05 -6.99369723e-02
1.74100000e+05 -6.99366288e-02
1.74200000e+05 -6.99555603e-02
1.74200000e+05 -6.99552031e-02
1.74300000e+05 -6.99758178e-02
1.74300000e+05 -6.99754469e-02
1.74400000e+05 -6.99978416e-02
1.74400000e+05 -6.99974569e-02
1.74500000e+05 -7.00217283e-02
1.74500000e+05 -7.00213298e-02
1.74600000e+05 -7.00475740e-02
1.74600000e+05 -7.00471618e-02
1.74700000e+05 -7.00754742e-02
1.74700000e+05 -7.00750484e-02
1.74800000e+05 -7.01055232e-02
1.74800000e+05 -7.01050840e-02
1.74900000e+05 -7.01378135e-02
1.74900000e+05 -7.01373612e-02
1.75000000e+05 -7.01724362e-02
1.75000000e+05 -7.01719710e-02
1.75100000e+05 -7.02094797e-02
1.75100000e+05 -7.02090019e-02
1.75200000e+05 -7.02490297e-02
1.75200000e+05 -7.02485398e-02
1.75300000e+05 -7.02911688e-02
1.75300000e+05 -7.02906673e-02
1.75400000e+05 -7.03359762e-02
1.75400000e+05 -7.03354636e-02
1.75500000e+05 -7.03835268e-02
1.75500000e+05 -7.03830038e-02
1.75600000e+05 -7.04338914e-02
1.75600000e+05 -7.04333586e-02
1.75700000e+05 -7.04871358e-02
1.75700000e+05 -7.04865938e-02
1.75800000e+05 -7.05433206e-02
1.75800000e+05 -7.05427703e-02
1.75900000e+05 -7.06025007e-02
1.75900000e+05 -7.06019430e-02
1.76000000e+05 -7.06647252e-02
1.76000000e+05 -7.06641609e-02
1.76100000e+05 -7.07300365e-02
1.76100000e+05 -7.07294665e-02
1.76200000e+05 -7.07984704e-02
1.76200000e+05 -7.07978958e-02
1.76300000e+05 -7.08700555e-02
1.76300000e+05 -7.08694774e-02
1.76400000e+05 -7.09448131e-02
1.76400000e+05 -7.09442326e-02
1.76500000e+05 -7.10227566e-02
1.76500000e+05 -7.10221748e-02
1.76600000e+05 -7.11038915e-02
1.76600000e+05 -7.11033095e-02
1.76700000e+05 -7.11882149e-02
1.76700000e+05 -7.11876340e-02
1.76800000e+05 -7.12757155e-02
1.76800000e+05 -7.12751369e-02
1.76900000e+05 -7.13663732e-02
1.76900000e+05 -7.13657983e-02
1.77000000e+05 -7.14601592e-02
1.77000000e+05 -7.14595892e-02
1.77100000e+05 -7.15570356e-02
1.77100000e+05 -7.15564718e-02
1.77200000e+05 -7.16569554e-02
1.77200000e+05 -7.16563992e-02
1.77300000e+05 -7.17598626e-02
1.77300000e+05 -7.17593152e-02
1.77400000e+05 -7.18656919e-02
1.77400000e+05 -7.18651547e-02
1.77500000e+05 -7.19743691e-02
1.77500000e+05 -7.19738434e-02
1.77600000e+05 -7.20858107e-02
1.77600000e+05 -7.20852978e-02
1.77700000e+05 -7.21999244e-02
1.77700000e+05 -7.21994256e-02
1.77800000e+05 -7.23166090e-02
1.77800000e+05 -7.23161256e-02
1.77900000e+05 -7.24357548e-02
1.77900000e+05 -7.24352880e-02
1.78000000e+05 -7.25572437e-02
1.78000000e+05 -7.25567947e-02
1.78100000e+05 -7.26809492e-02
1.78100000e+05 -7.26805192e-02
1.78200000e+05 -7.28067374e-02
1.78200000e+05 -7.28063274e-02
1.78300000e+05 -7.29344665e-02
1.78300000e+05 -7.29340776e-02
1.78400000e+05 -7.30639879e-02
1.78400000e+05 -7.30636210e-02
1.78500000e+05 -7.31951460e-02
1.78500000e+05 -7.31948021e-02
1.78600000e+05 -7.33277792e-02
1.78600000e+05 -7.33274592e-02
1.78700000e+05 -7.34617199e-02
1.78700000e+05 -7.34614246e-02
1.78800000e+05 -7.35967955e-02
1.78800000e+05 -7.35965255e-02
1.78900000e+05 -7.37328284e-02
1.78900000e+05 -7.37325844e-02
1.79000000e+05 -7.38696368e-02
1.79000000e+05 -7.38694194e-02
1.79100000e+05 -7.40070355e-02
1.79100000e+05 -7.40068450e-02
1.79200000e+05 -7.41448360e-02
1.79200000e+05 -7.41446730e-02
1.79300000e+05 -7.42828477e-02
1.79300000e+05 -7.42827123e-02
1.79400000e+05 -7.44208780e-02
1.79400000e+05 -7.44207704e-02
1.79500000e+05 -7.45587331e-02
1.79500000e+05 -7.45586535e-02
1.79600000e+05 -7.46962188e-02
1.79600000e+05 -7.46961672e-02
1.79700000e+05 -7.48331411e-02
1.79700000e+05 -7.48331174e-02
1.79800000e+05 -7.49693066e-02
1.79800000e+05 -7.49693106e-02
1.79900000e+05 -7.51045234e-02
1.79900000e+05 -7.51045547e-02
1.80000000e+05 -7.52386016e-02
1.80000000e+05 -7.52386599e-02
1.80100000e+05 -7.53713538e-02
1.80100000e+05 -7.53714388e-02
1.80200000e+05 -7.55025962e-02
1.80200000e+05 -7.55027072e-02
1.80300000e+05 -7.56321485e-02
1.80300000e+05 -7.56322849e-02
1.80400000e+05 -7.57598349e-02
1.80400000e+05 -7.57599961e-02
1.80500000e+05 -7.58854848e-02
1.80500000e+05 -7.58856699e-02
1.80600000e+05 -7.60089328e-02
1.80600000e+05 -7.60091410e-02
1.80700000e+05 -7.61300194e-02
1.80700000e+05 -7.61302498e-02
1.80800000e+05 -7.62485919e-02
1.80800000e+05 -7.62488435e-02
1.80900000e+05 -7.63645041e-02
1.80900000e+05 -7.63647758e-02
1.81000000e+05 -7.64776171e-02
1.81000000e+05 -7.64779080e-02
1.81100000e+05 -7.65878000e-02
1.81100000e+05 -7.65881087e-02
1.81200000e+05 -7.66949293e-02
1.81200000e+05 -7.66952548e-02
1.81300000e+05 -7.67988900e-02
1.81300000e+05 -7.67992310e-02
1.81400000e+05 -7.68995757e-02
1.81400000e+05 -7.68999310e-02
1.81500000e+05 -7.69968884e-02
1.81500000e+05 -7.69972566e-02
1.81600000e+05 -7.70907390e-02
1.81600000e+05 -7.70911189e-02
1.81700000e+05 -7.71810475e-02
1.81700000e+05 -7.71814378e-02
1.81800000e+05 -7.72677429e-02
1.81800000e+05 -7.72681423e-02
1.81900000e+05 -7.73507631e-02
1.81900000e+05 -7.73511703e-02
1.82000000e+05 -7.74300554e-02
1.82000000e+05 -7.74304690e-02
1.82100000e+05 -7.75055759e-02
1.82100000e+05 -7.75059946e-02
1.82200000e+05 -7.75772898e-02
1.82200000e+05 -7.75777124e-02
1.82300000e+05 -7.76451711e-02
1.82300000e+05 -7.76455962e-02
1.82400000e+05 -7.77092025e-02
1.82400000e+05 -7.77096291e-02
1.82500000e+05 -7.77693755e-02
1.82500000e+05 -7.77698022e-02
1.82600000e+05 -7.78256896e-02
1.82600000e+05 -7.78261153e-02
1.82700000e+05 -7.78781526e-02
1.82700000e+05 -7.78785761e-02
1.82800000e+05 -7.79267799e-02
1.82800000e+05 -7.79272002e-02
1.82900000e+05 -7.79715947e-02
1.82900000e+05 -7.79720107e-02
1.83000000e+05 -7.80126272e-02
1.83000000e+05 -7.80130380e-02
1.83100000e+05 -7.80499145e-02
1.83100000e+05 -7.80503190e-02
1.83200000e+05 -7.80835002e-02
1.83200000e+05 -7.80838977e-02
1.83300000e+05 -7.81134340e-02
1.83300000e+05 -7.81138236e-02
1.83400000e+05 -7.81397715e-02
1.83400000e+05 -7.81401524e-02
1.83500000e+05 -7.81625735e-02
1.83500000e+05 -7.81629450e-02
1.83600000e+05 -7.81819056e-02
1.83600000e+05 -7.81822671e-02
1.83700000e+05 -7.81978382e-02
1.83700000e+05 -7.81981890e-02
1.83800000e+05 -7.82104455e-02
1.83800000e+05 -7.82107852e-02
1.83900000e+05 -7.82198056e-02
1.83900000e+05 -7.82201337e-02
1.84000000e+05 -7.82259999e-02
1.84000000e+05 -7.82263159e-02
1.84100000e+05 -7.82291122e-02
1.84100000e+05 -7.82294160e-02
1.84200000e+05 -7.82292293e-02
1.84200000e+05 -7.82295204e-02
1.84300000e+05 -7.82264397e-02
1.84300000e+05 -7.82267179e-02
1.84400000e+05 -7.82208335e-02
1.84400000e+05 -7.82210988e-02
1.84500000e+05 -7.82125023e-02
1.84500000e+05 -7.82127544e-02
1.84600000e+05 -7.82015382e-02
1.84600000e+05 -7.82017771e-02
1.84700000e+05 -7.81880341e-02
1.84700000e+05 -7.81882598e-02
1.84800000e+05 -7.81720830e-02
1.84800000e+05 -7.81722955e-02
1.84900000e+05 -7.81537776e-02
1.84900000e+05 -7.81539771e-02
1.85000000e+05 -7.81332105e-02
1.85000000e+05 -7.81333970e-02
1.85100000e+05 -7.81104730e-02
1.85100000e+05 -7.81106468e-02
1.85200000e+05 -7.80856559e-02
1.85200000e+05 -7.80858171e-02
1.85300000e+05 -7.80588485e-02
1.85300000e+05 -7.80589973e-02
1.85400000e+05 -7.80301384e-02
1.85400000e+05 -7.80302752e-02
1.85500000e+05 -7.79996119e-02
1.85500000e+05 -7.79997369e-02
1.85600000e+05 -7.79673529e-02
1.85600000e+05 -7.79674666e-02
1.85700000e+05 -7.79334437e-02
1.85700000e+05 -7.79335463e-02
1.85800000e+05 -7.78979640e-02
1.85800000e+05 -7.78980558e-02
1.85900000e+05 -7.78609913e-02
1.85900000e+05 -7.78610728e-02
1.86000000e+05 -7.78226006e-02
1.86000000e+05 -7.78226721e-02
1.86100000e+05 -7.77828642e-02
1.86100000e+05 -7.77829262e-02
1.86200000e+05 -7.77418519e-02
1.86200000e+05 -7.77419048e-02
1.86300000e+05 -7.76996308e-02
1.86300000e+05 -7.76996750e-02
1.86400000e+05 -7.76562650e-02
1.86400000e+05 -7.76563009e-02
1.86500000e+05 -7.76118162e-02
1.86500000e+05 -7.76118442e-02
1.86600000e+05 -7.75663429e-02
1.86600000e+05 -7.75663635e-02
1.86700000e+05 -7.75199011e-02
1.86700000e+05 -7.75199147e-02
1.86800000e+05 -7.74725439e-02
1.86800000e+05 -7.74725509e-02
1.86900000e+05 -7.74243218e-02
1.86900000e+05 -7.74243226e-02
1.87000000e+05 -7.73752823e-02
1.87000000e+05 -7.73752774e-02
1.87100000e+05 -7.73254706e-02
1.87100000e+05 -7.73254603e-02
1.87200000e+05 -7.72749292e-02
1.87200000e+05 -7.72749139e-02
1.87300000e+05 -7.72236978e-02
1.87300000e+05 -7.72236779e-02
1.87400000e+05 -7.71718142e-02
1.87400000e+05 -7.71717900e-02
1.87500000e+05 -7.71193132e-02
1.87500000e+05 -7.71192851e-02
1.87600000e+05 -7.70662278e-02
1.87600000e+05 -7.70661962e-02
1.87700000e+05 -7.70125887e-02
1.87700000e+05 -7.70125538e-02
1.87800000e+05 -7.69584243e-02
1.87800000e+05 -7.69583865e-02
1.87900000e+05 -7.69037613e-02
1.87900000e+05 -7.69037208e-02
1.88000000e+05 -7.68486243e-02
1.88000000e+05 -7.68485814e-02
1.88100000e+05 -7.67930361e-02
1.88100000e+05 -7.67929911e-02
1.88200000e+05 -7.67370179e-02
1.88200000e+05 -7.67369710e-02
1.88300000e+05 -7.66805892e-02
1.88300000e+05 -7.66805407e-02
1.88400000e+05 -7.66237682e-02
1.88400000e+05 -7.66237182e-02
1.88500000e+05 -7.65665714e-02
1.88500000e+05 -7.65665202e-02
1.88600000e+05 -7.65090142e-02
1.88600000e+05 -7.65089619e-02
1.88700000e+05 -7.64511107e-02
1.88700000e+05 -7.64510576e-02
1.88800000e+05 -7.63928738e-02
1.88800000e+05 -7.63928200e-02
1.88900000e+05 -7.63343157e-02
1.88900000e+05 -7.63342613e-02
1.89000000e+05 -7.62754472e-02
1.89000000e+05 -7.62753924e-02
1.89100000e+05 -7.62162785e-02
1.89100000e+05 -7.62162234e-02
1.89200000e+05 -7.61568189e-02
1.89200000e+05 -7.61567636e-02
1.89300000e+05 -7.60970771e-02
1.89300000e+05 -7.60970217e-02
1.89400000e+05 -7.60370610e-02
1.89400000e+05 -7.60370057e-02
1.89500000e+05 -7.59767780e-02
1.89500000e+05 -7.59767227e-02
1.89600000e+05 -7.59162349e-02
1.89600000e+05 -7.59161798e-02
1.89700000e+05 -7.58554381e-02
1.89700000e+05 -7.58553833e-02
1.89800000e+05 -7.57943936e-02
1.89800000e+05 -7.57943390e-02
1.89900000e+05 -7.57331070e-02
1.89900000e+05 -7.57330527e-02
1.90000000e+05 -7.56715834e-02
1.90000000e+05 -7.56715296e-02
1.90100000e+05 -7.56098280e-02
1.90100000e+05 -7.56097746e-02
1.90200000e+05 -7.55478454e-02
1.90200000e+05 -7.55477924e-02
1.90300000e+05 -7.54856402e-02
1.90300000e+05 -7.54855877e-02
1.90400000e+05 -7.54232167e-02
1.90400000e+05 -7.54231647e-02
1.90500000e+05 -7.53605791e-02
1.90500000e+05 -7.53605277e-02
1.90600000e+05 -7.52977315e-02
1.90600000e+05 -7.52976807e-02
1.90700000e+05 -7.52346779e-02
1.90700000e+05 -7.52346277e-02
1.90800000e+05 -7.51714222e-02
1.90800000e+05 -7.51713725e-02
1.90900000e+05 -7.51079681e-02
1.90900000e+05 -7.51079191e-02
1.91000000e+05 -7.50443195e-02
1.91000000e+05 -7.50442711e-02
1.91100000e+05 -7.49804801e-02
1.91100000e+05 -7.49804323e-02
1.91200000e+05 -7.49164536e-02
1.91200000e+05 -7.49164064e-02
1.91300000e+05 -7.48522437e-02
1.91300000e+05 -7.48521970e-02
1.91400000e+05 -7.47878540e-02
1.91400000e+05 -7.47878080e-02
1.91500000e+05 -7.47232882e-02
1.91500000e+05 -7.47232428e-02
1.91600000e+05 -7.46585500e-02
1.91600000e+05 -7.46585053e-02
1.91700000e+05 -7.45936431e-02
1.91700000e+05 -7.45935990e-02
1.91800000e+05 -7.45285711e-02
1.91800000e+05 -7.45285276e-02
1.91900000e+05 -7.44633378e-02
1.91900000e+05 -7.44632950e-02
1.92000000e+05 -7.43979468e-02
1.92000000e+05 -7.43979046e-02
1.92100000e+05 -7.43324020e-02
1.92100000e+05 -7.43323604e-02
1.92200000e+05 -7.42667069e-02
1.92200000e+05 -7.42666659e-02
1.92300000e+05 -7.42008654e-02
1.92300000e+05 -7.42008250e-02
1.92400000e+05 -7.41348812e-02
1.92400000e+05 -7.41348414e-02
1.92500000e+05 -7.40687580e-02
1.92500000e+05 -7.40687189e-02
1.92600000e+05 -7.40024997e-02
1.92600000e+05 -7.40024612e-02
1.92700000e+05 -7.39361101e-02
1.92700000e+05 -7.39360722e-02
1.92800000e+05 -7.38695928e-02
1.92800000e+05 -7.38695556e-02
1.92900000e+05 -7.38029518e-02
1.92900000e+05 -7.38029151e-02
1.93000000e+05 -7.37361908e-02
1.93000000e+05 -7.37361547e-02
1.93100000e+05 -7.36693136e-02
1.93100000e+05 -7.36692781e-02
1.93200000e+05 -7.36023240e-02
1.93200000e+05 -7.36022891e-02
1.93300000e+05 -7.35352258e-02
1.93300000e+05 -7.35351915e-02
1.93400000e+05 -7.34680228e-02
1.93400000e+05 -7.34679891e-02
1.93500000e+05 -7.34007188e-02
1.93500000e+05 -7.34006857e-02
1.93600000e+05 -7.33333175e-02
1.93600000e+05 -7.33332851e-02
1.93700000e+05 -7.32658228e-02
1.93700000e+05 -7.32657910e-02
1.93800000e+05 -7.31982384e-02
1.93800000e+05 -7.31982072e-02
1.93900000e+05 -7.31305681e-02
1.93900000e+05 -7.31305374e-02
1.94000000e+05 -7.30628155e-02
1.94000000e+05 -7.30627854e-02
1.94100000e+05 -7.29949845e-02
1.94100000e+05 -7.29949550e-02
1.94200000e+05 -7.29270786e-02
1.94200000e+05 -7.29270497e-02
1.94300000e+05 -7.28591018e-02
1.94300000e+05 -7.28590734e-02
1.94400000e+05 -7.27910575e-02
1.94400000e+05 -7.27910298e-02
1.94500000e+05 -7.27229495e-02
1.94500000e+05 -7.27229223e-02
1.94600000e+05 -7.26547814e-02
1.94600000e+05 -7.26547549e-02
1.94700000e+05 -7.25865569e-02
1.94700000e+05 -7.25865309e-02
1.94800000e+05 -7.25182795e-02
1.94800000e+05 -7.25182541e-02
1.94900000e+05 -7.24499529e-02
1.94900000e+05 -7.24499281e-02
1.95000000e+05 -7.23815806e-02
1.95000000e+05 -7.23815564e-02
1.95100000e+05 -7.23131662e-02
1.95100000e+05 -7.23131425e-02
1.95200000e+05 -7.22447131e-02
1.95200000e+05 -7.22446900e-02
1.95300000e+05 -7.21762249e-02
1.95300000e+05 -7.21762023e-02
1.95400000e+05 -7.21077051e-02
1.95400000e+05 -7.21076831e-02
1.95500000e+05 -7.20391571e-02
1.95500000e+05 -7.20391357e-02
1.95600000e+05 -7.19705844e-02
1.95600000e+05 -7.19705636e-02
1.95700000e+05 -7.19019904e-02
1.95700000e+05 -7.19019701e-02
1.95800000e+05 -7.18333786e-02
1.95800000e+05 -7.18333588e-02
1.95900000e+05 -7.17647521e-02
1.95900000e+05 -7.17647329e-02
1.96000000e+05 -7.16961145e-02
1.96000000e+05 -7.16960958e-02
1.96100000e+05 -7.16274690e-02
1.96100000e+05 -7.16274509e-02
1.96200000e+05 -7.15588189e-02
1.96200000e+05 -7.15588013e-02
1.96300000e+05 -7.14901675e-02
1.96300000e+05 -7.14901505e-02
1.96400000e+05 -7.14215181e-02
1.96400000e+05 -7.14215016e-02
1.96500000e+05 -7.13528738e-02
1.96500000e+05 -7.13528578e-02
1.96600000e+05 -7.12842378e-02
1.96600000e+05 -7.12842224e-02
1.96700000e+05 -7.12156134e-02
1.96700000e+05 -7.12155985e-02
1.96800000e+05 -7.11470036e-02
1.96800000e+05 -7.11469892e-02
1.96900000e+05 -7.10784116e-02
1.96900000e+05 -7.10783978e-02
1.97000000e+05 -7.10098405e-02
1.97000000e+05 -7.10098272e-02
1.97100000e+05 -7.09412933e-02
1.97100000e+05 -7.09412805e-02
1.97200000e+05 -7.08727731e-02
1.97200000e+05 -7.08727608e-02
1.97300000e+05 -7.08042828e-02
1.97300000e+05 -7.08042711e-02
1.97400000e+05 -7.07358256e-02
1.97400000e+05 -7.07358143e-02
1.97500000e+05 -7.06674042e-02
1.97500000e+05 -7.06673934e-02
1.97600000e+05 -7.05990216e-02
1.97600000e+05 -7.05990113e-02
1.97700000e+05 -7.05306808e-02
1.97700000e+05 -7.05306710e-02
1.97800000e+05 -7.04623846e-02
1.97800000e+05 -7.04623753e-02
1.97900000e+05 -7.03941358e-02
1.97900000e+05 -7.03941270e-02
1.98000000e+05 -7.03259373e-02
1.98000000e+05 -7.03259290e-02
1.98100000e+05 -7.02577919e-02
1.98100000e+05 -7.02577840e-02
1.98200000e+05 -7.01897022e-02
1.98200000e+05 -7.01896948e-02
1.98300000e+05 -7.01216711e-02
1.98300000e+05 -7.01216641e-02
1.98400000e+05 -7.00537011e-02
1.98400000e+05 -7.00536947e-02
1.98500000e+05 -6.99857951e-02
1.98500000e+05 -6.99857891e-02
1.98600000e+05 -6.99179556e-02
1.98600000e+05 -6.99179501e-02
1.98700000e+05 -6.98501852e-02
1.98700000e+05 -6.98501802e-02
1.98800000e+05 -6.97824866e-02
1.98800000e+05 -6.97824819e-02
1.98900000e+05 -6.97148622e-02
1.98900000e+05 -6.97148580e-02
1.99000000e+05 -6.96473146e-02
1.99000000e+05 -6.96473109e-02
1.99100000e+05 -6.95798463e-02
1.99100000e+05 -6.95798430e-02
1.99200000e+05 -6.95124597e-02
1.99200000e+05 -6.95124569e-02
1.99300000e+05 -6.94451573e-02
1.99300000e+05 -6.94451549e-02
1.99400000e+05 -6.93779415e-02
1.99400000e+05 -6.93779395e-02
1.99500000e+05 -6.93108147e-02
1.99500000e+05 -6.93108131e-02
1.99600000e+05 -6.92437792e-02
1.99600000e+05 -6.92437780e-02
1.99700000e+05 -6.91768372e-02
1.99700000e+05 -6.91768364e-02
1.99800000e+05 -6.91099914e-02
1.99800000e+05 -6.91099910e-02
1.99900000e+05 -6.90432428e-02
1.99900000e+05 -6.90432002e-02
2.00000000e+05 -6.89766407e-02
2.00000000e+05 -6.89767352e-02


==> MixPlotData/opt_T1300_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -2.73352791e-01
3.00000000e+04 -2.73356422e-01
3.01000000e+04 -2.82732976e-01
3.01000000e+04 -2.82736823e-01
3.02000000e+04 -2.92590112e-01
3.02000000e+04 -2.92594190e-01
3.03000000e+04 -3.02953452e-01
3.03000000e+04 -3.02957775e-01
3.04000000e+04 -3.13854191e-01
3.04000000e+04 -3.13858774e-01
3.05000000e+04 -3.25325578e-01
3.05000000e+04 -3.25330438e-01
3.06000000e+04 -3.37403043e-01
3.06000000e+04 -3.37408197e-01
3.07000000e+04 -3.50124314e-01
3.07000000e+04 -3.50129779e-01
3.08000000e+04 -3.63529540e-01
3.08000000e+04 -3.63535335e-01
3.09000000e+04 -3.77661412e-01
3.09000000e+04 -3.77667556e-01
3.10000000e+04 -3.92565281e-01
3.10000000e+04 -3.92571794e-01
3.11000000e+04 -4.08289266e-01
3.11000000e+04 -4.08296167e-01
3.12000000e+04 -4.24884356e-01
3.12000000e+04 -4.24891667e-01
3.13000000e+04 -4.42404503e-01
3.13000000e+04 -4.42412243e-01
3.14000000e+04 -4.60906689e-01
3.14000000e+04 -4.60914880e-01
3.15000000e+04 -4.80450983e-01
3.15000000e+04 -4.80459643e-01
3.16000000e+04 -5.01100560e-01
3.16000000e+04 -5.01109709e-01
3.17000000e+04 -5.22921698e-01
3.17000000e+04 -5.22931356e-01
3.18000000e+04 -5.45983733e-01
3.18000000e+04 -5.45993914e-01
3.19000000e+04 -5.70358963e-01
3.19000000e+04 -5.70369683e-01
3.20000000e+04 -5.96122510e-01
3.20000000e+04 -5.96133782e-01
3.21000000e+04 -6.23352119e-01
3.21000000e+04 -6.23363951e-01
3.22000000e+04 -6.52127887e-01
3.22000000e+04 -6.52140285e-01
3.23000000e+04 -6.82531931e-01
3.23000000e+04 -6.82544896e-01
3.24000000e+04 -7.14647966e-01
3.24000000e+04 -7.14661494e-01
3.25000000e+04 -7.48560813e-01
3.25000000e+04 -7.48574894e-01
3.26000000e+04 -7.84355818e-01
3.26000000e+04 -7.84370437e-01
3.27000000e+04 -8.22118186e-01
3.27000000e+04 -8.22133319e-01
3.28000000e+04 -8.61932232e-01
3.28000000e+04 -8.61947849e-01
3.29000000e+04 -9.03880558e-01
3.29000000e+04 -9.03896619e-01
3.30000000e+04 -9.48043146e-01
3.30000000e+04 -9.48059606e-01
3.31000000e+04 -9.94496398e-01
3.31000000e+04 -9.94513201e-01
3.32000000e+04 -1.04331211e+00
3.32000000e+04 -1.04332920e+00
3.33000000e+04 -1.09455643e+00
3.33000000e+04 -1.09457371e+00
3.34000000e+04 -1.14828870e+00
3.34000000e+04 -1.14830612e+00
3.35000000e+04 -1.20456043e+00
3.35000000e+04 -1.20457788e+00
3.36000000e+04 -1.26341407e+00
3.36000000e+04 -1.26343146e+00
3.37000000e+04 -1.32488191e+00
3.37000000e+04 -1.32489913e+00
3.38000000e+04 -1.38898488e+00
3.38000000e+04 -1.38900182e+00
3.39000000e+04 -1.45573135e+00
3.39000000e+04 -1.45574789e+00
3.40000000e+04 -1.52511579e+00
3.40000000e+04 -1.52513180e+00
3.41000000e+04 -1.59711737e+00
3.41000000e+04 -1.59713273e+00
3.42000000e+04 -1.67169829e+00
3.42000000e+04 -1.67171285e+00
3.43000000e+04 -1.74880174e+00
3.43000000e+04 -1.74881532e+00
3.44000000e+04 -1.82834924e+00
3.44000000e+04 -1.82836168e+00
3.45000000e+04 -1.91023719e+00
3.45000000e+04 -1.91024828e+00
3.46000000e+04 -1.99433187e+00
3.46000000e+04 -1.99434137e+00
3.47000000e+04 -2.08046222e+00
3.47000000e+04 -2.08046982e+00
3.48000000e+04 -2.16840891e+00
3.48000000e+04 -2.16841418e+00
3.49000000e+04 -2.25788680e+00
3.49000000e+04 -2.25788917e+00
3.50000000e+04 -2.34851587e+00
3.50000000e+04 -2.34851436e+00
3.51000000e+04 -2.43977000e+00
3.51000000e+04 -2.43976327e+00
3.52000000e+04 -2.53086295e+00
3.52000000e+04 -2.53084729e+00
3.53000000e+04 -2.62051964e+00
3.53000000e+04 -2.62048955e+00
3.54000000e+04 -2.70644535e+00
3.54000000e+04 -2.70639082e+00
3.55000000e+04 -2.78487076e+00
3.55000000e+04 -2.78475163e+00
3.56000000e+04 -2.83051178e+00
3.56000000e+04 -2.82940536e+00
3.57000000e+04 -2.62271002e+00
3.57000000e+04 -2.61501853e+00
3.58000000e+04 -1.37681463e+00
3.58000000e+04 -1.35974723e+00
3.59000000e+04 1.27988644e+00
3.59000000e+04 1.27916301e+00
3.60000000e+04 3.59820958e+00
3.60000000e+04 3.57803562e+00
3.61000000e+04 4.30935590e+00
3.61000000e+04 4.30581105e+00
3.62000000e+04 4.45900869e+00
3.62000000e+04 4.46071739e+00
3.63000000e+04 4.65624643e+00
3.63000000e+04 4.65357188e+00
3.64000000e+04 4.70090642e+00
3.64000000e+04 4.70059557e+00
3.65000000e+04 4.68041691e+00
3.65000000e+04 4.68028426e+00
3.66000000e+04 4.64305229e+00
3.66000000e+04 4.64239387e+00
3.67000000e+04 4.55835687e+00
3.67000000e+04 4.55818136e+00
3.68000000e+04 4.44923878e+00
3.68000000e+04 4.44901703e+00
3.69000000e+04 4.32028455e+00
3.69000000e+04 4.32004443e+00
3.70000000e+04 4.16942697e+00
3.70000000e+04 4.16928433e+00
3.71000000e+04 4.00255368e+00
3.71000000e+04 4.00240775e+00
3.72000000e+04 3.82082213e+00
3.72000000e+04 3.82069646e+00
3.73000000e+04 3.62527132e+00
3.73000000e+04 3.62517267e+00
3.74000000e+04 3.41782250e+00
3.74000000e+04 3.41773510e+00
3.75000000e+04 3.19943782e+00
3.75000000e+04 3.19936701e+00
3.76000000e+04 2.97123810e+00
3.76000000e+04 2.97118370e+00
3.77000000e+04 2.73442731e+00
3.77000000e+04 2.73438788e+00
3.78000000e+04 2.49021773e+00
3.78000000e+04 2.49019567e+00
3.79000000e+04 2.23998488e+00
3.79000000e+04 2.23998171e+00
3.80000000e+04 1.98543851e+00
3.80000000e+04 1.98545677e+00
3.81000000e+04 1.72857282e+00
3.81000000e+04 1.72861606e+00
3.82000000e+04 1.47194588e+00
3.82000000e+04 1.47201776e+00
3.83000000e+04 1.21864602e+00
3.83000000e+04 1.21875157e+00
3.84000000e+04 9.72487344e-01
3.84000000e+04 9.72629272e-01
3.85000000e+04 7.37977618e-01
3.85000000e+04 7.38160832e-01
3.86000000e+04 5.20123348e-01
3.86000000e+04 5.20343702e-01
3.87000000e+04 3.24339088e-01
3.87000000e+04 3.24596351e-01
3.88000000e+04 1.55242087e-01
3.88000000e+04 1.55515785e-01
3.89000000e+04 1.68019782e-02
3.89000000e+04 1.70849806e-02
3.90000000e+04 -9.01758828e-02
3.90000000e+04 -8.99200343e-02
3.91000000e+04 -1.65896277e-01
3.91000000e+04 -1.65662642e-01
3.92000000e+04 -2.15064362e-01
3.92000000e+04 -2.14889915e-01
3.93000000e+04 -2.40522601e-01
3.93000000e+04 -2.40370343e-01
3.94000000e+04 -2.50020329e-01
3.94000000e+04 -2.49938864e-01
3.95000000e+04 -2.45201309e-01
3.95000000e+04 -2.45123764e-01
3.96000000e+04 -2.35679848e-01
3.96000000e+04 -2.35683654e-01
3.97000000e+04 -2.19334676e-01
3.97000000e+04 -2.19299001e-01
3.98000000e+04 -2.07152843e-01
3.98000000e+04 -2.07202825e-01
3.99000000e+04 -1.89437689e-01
3.99000000e+04 -1.89387284e-01
4.00000000e+04 -1.80832140e-01
4.00000000e+04 -1.80900622e-01
4.01000000e+04 -1.72343278e-01
4.01000000e+04 -1.72285639e-01
4.02000000e+04 -1.59046491e-01
4.02000000e+04 -1.59099191e-01
4.03000000e+04 -1.52713865e-01
4.03000000e+04 -1.52677981e-01
4.04000000e+04 -1.44110469e-01
4.04000000e+04 -1.44141022e-01
4.05000000e+04 -1.38879406e-01
4.05000000e+04 -1.38857329e-01
4.06000000e+04 -1.32537586e-01
4.06000000e+04 -1.32553954e-01
4.07000000e+04 -1.27747166e-01
4.07000000e+04 -1.27733110e-01
4.08000000e+04 -1.22252002e-01
4.08000000e+04 -1.22259510e-01
4.09000000e+04 -1.17281583e-01
4.09000000e+04 -1.17271999e-01
4.10000000e+04 -1.11677427e-01
4.10000000e+04 -1.11679969e-01
4.11000000e+04 -1.06003570e-01
4.11000000e+04 -1.05997188e-01
4.12000000e+04 -9.96722610e-02
4.12000000e+04 -9.96732105e-02
4.13000000e+04 -9.29511593e-02
4.13000000e+04 -9.29482210e-02
4.14000000e+04 -8.55513856e-02
4.14000000e+04 -8.55534157e-02
4.15000000e+04 -7.76034513e-02
4.15000000e+04 -7.76045033e-02
4.16000000e+04 -6.89661747e-02
4.16000000e+04 -6.89709305e-02
4.17000000e+04 -5.97013701e-02
4.17000000e+04 -5.97066640e-02
4.18000000e+04 -4.97393072e-02
4.18000000e+04 -4.97475106e-02
4.19000000e+04 -3.91093778e-02
4.19000000e+04 -3.91187637e-02
4.20000000e+04 -2.77798312e-02
4.20000000e+04 -2.77915126e-02
4.21000000e+04 -1.57692508e-02
4.21000000e+04 -1.57822354e-02
4.22000000e+04 -3.07036403e-03
4.22000000e+04 -3.08509624e-03
4.23000000e+04 1.02968203e-02
4.23000000e+04 1.02809573e-02
4.24000000e+04 2.43212760e-02
4.24000000e+04 2.43041776e-02
4.25000000e+04 3.89762535e-02
4.25000000e+04 3.89583356e-02
4.26000000e+04 5.42367506e-02
4.26000000e+04 5.42180659e-02
4.27000000e+04 7.00685043e-02
4.27000000e+04 7.00493510e-02
4.28000000e+04 8.64366308e-02
4.28000000e+04 8.64171207e-02
4.29000000e+04 1.03301034e-01
4.29000000e+04 1.03281388e-01
4.30000000e+04 1.20620818e-01
4.30000000e+04 1.20601156e-01
4.31000000e+04 1.38352567e-01
4.31000000e+04 1.38333054e-01
4.32000000e+04 1.56452663e-01
4.32000000e+04 1.56433408e-01
4.33000000e+04 1.74876757e-01
4.33000000e+04 1.74857879e-01
4.34000000e+04 1.93580979e-01
4.34000000e+04 1.93562569e-01
4.35000000e+04 2.12521834e-01
4.35000000e+04 2.12503981e-01
4.36000000e+04 2.31656817e-01
4.36000000e+04 2.31639590e-01
4.37000000e+04 2.50944412e-01
4.37000000e+04 2.50927876e-01
4.38000000e+04 2.70344382e-01
4.38000000e+04 2.70328588e-01
4.39000000e+04 2.89817753e-01
4.39000000e+04 2.89802747e-01
4.40000000e+04 3.09326910e-01
4.40000000e+04 3.09312729e-01
4.41000000e+04 3.28835535e-01
4.41000000e+04 3.28822210e-01
4.42000000e+04 3.48308587e-01
4.42000000e+04 3.48296140e-01
4.43000000e+04 3.67712222e-01
4.43000000e+04 3.67700673e-01
4.44000000e+04 3.87013771e-01
4.44000000e+04 3.87003134e-01
4.45000000e+04 4.06181726e-01
4.45000000e+04 4.06172014e-01
4.46000000e+04 4.25185787e-01
4.46000000e+04 4.25177011e-01
4.47000000e+04 4.43996901e-01
4.47000000e+04 4.43989069e-01
4.48000000e+04 4.62587284e-01
4.48000000e+04 4.62580402e-01
4.49000000e+04 4.80930404e-01
4.49000000e+04 4.80924474e-01
4.50000000e+04 4.99000946e-01
4.50000000e+04 4.98995965e-01
4.51000000e+04 5.16774770e-01
4.51000000e+04 5.16770732e-01
4.52000000e+04 5.34228899e-01
4.52000000e+04 5.34225796e-01
4.53000000e+04 5.51341535e-01
4.53000000e+04 5.51339354e-01
4.54000000e+04 5.68092081e-01
4.54000000e+04 5.68090807e-01
4.55000000e+04 5.84461178e-01
4.55000000e+04 5.84460793e-01
4.56000000e+04 6.00430737e-01
4.56000000e+04 6.00431221e-01
4.57000000e+04 6.15983974e-01
4.57000000e+04 6.15985305e-01
4.58000000e+04 6.31105440e-01
4.58000000e+04 6.31107591e-01
4.59000000e+04 6.45781049e-01
4.59000000e+04 6.45783992e-01
4.60000000e+04 6.59998099e-01
4.60000000e+04 6.60001804e-01
4.61000000e+04 6.73745292e-01
4.61000000e+04 6.73749726e-01
4.62000000e+04 6.87012738e-01
4.62000000e+04 6.87017868e-01
4.63000000e+04 6.99791961e-01
4.63000000e+04 6.99797751e-01
4.64000000e+04 7.12075886e-01
4.64000000e+04 7.12082299e-01
4.65000000e+04 7.23858821e-01
4.65000000e+04 7.23865820e-01
4.66000000e+04 7.35136433e-01
4.66000000e+04 7.35143979e-01
4.67000000e+04 7.45905709e-01
4.67000000e+04 7.45913762e-01
4.68000000e+04 7.56164911e-01
4.68000000e+04 7.56173431e-01
4.69000000e+04 7.65913530e-01
4.69000000e+04 7.65922477e-01
4.70000000e+04 7.75152227e-01
4.70000000e+04 7.75161560e-01
4.71000000e+04 7.83882774e-01
4.71000000e+04 7.83892452e-01
4.72000000e+04 7.92107990e-01
4.72000000e+04 7.92117971e-01
4.73000000e+04 7.99831676e-01
4.73000000e+04 7.99841919e-01
4.74000000e+04 8.07058550e-01
4.74000000e+04 8.07069013e-01
4.75000000e+04 8.13794181e-01
4.75000000e+04 8.13804822e-01
4.76000000e+04 8.20044927e-01
4.76000000e+04 8.20055706e-01
4.77000000e+04 8.25817872e-01
4.77000000e+04 8.25828746e-01
4.78000000e+04 8.31120767e-01
4.78000000e+04 8.31131696e-01
4.79000000e+04 8.35961975e-01
4.79000000e+04 8.35972919e-01
4.80000000e+04 8.40350419e-01
4.80000000e+04 8.40361340e-01
4.81000000e+04 8.44295536e-01
4.81000000e+04 8.44306395e-01
4.82000000e+04 8.47807229e-01
4.82000000e+04 8.47817988e-01
4.83000000e+04 8.50895824e-01
4.83000000e+04 8.50906450e-01
4.84000000e+04 8.53572036e-01
4.84000000e+04 8.53582495e-01
4.85000000e+04 8.55846925e-01
4.85000000e+04 8.55857188e-01
4.86000000e+04 8.57731865e-01
4.86000000e+04 8.57741902e-01
4.87000000e+04 8.59238500e-01
4.87000000e+04 8.59248287e-01
4.88000000e+04 8.60378713e-01
4.88000000e+04 8.60388227e-01
4.89000000e+04 8.61164581e-01
4.89000000e+04 8.61173802e-01
4.90000000e+04 8.61608334e-01
4.90000000e+04 8.61617246e-01
4.91000000e+04 8.61722308e-01
4.91000000e+04 8.61730899e-01
4.92000000e+04 8.61518900e-01
4.92000000e+04 8.61527160e-01
4.93000000e+04 8.61010509e-01
4.93000000e+04 8.61018433e-01
4.94000000e+04 8.60209485e-01
4.94000000e+04 8.60217070e-01
4.95000000e+04 8.59128068e-01
4.95000000e+04 8.59135316e-01
4.96000000e+04 8.57778327e-01
4.96000000e+04 8.57785242e-01
4.97000000e+04 8.56172099e-01
4.97000000e+04 8.56178690e-01
4.98000000e+04 8.54320926e-01
4.98000000e+04 8.54327205e-01
4.99000000e+04 8.52235994e-01
4.99000000e+04 8.52241974e-01
5.00000000e+04 8.49928074e-01
5.00000000e+04 8.49933772e-01
5.01000000e+04 8.47407464e-01
5.01000000e+04 8.47412900e-01
5.02000000e+04 8.44683942e-01
5.02000000e+04 8.44689137e-01
5.03000000e+04 8.41766717e-01
5.03000000e+04 8.41771695e-01
5.04000000e+04 8.38664392e-01
5.04000000e+04 8.38669177e-01
5.05000000e+04 8.35384929e-01
5.05000000e+04 8.35389549e-01
5.06000000e+04 8.31935631e-01
5.06000000e+04 8.31940112e-01
5.07000000e+04 8.28323124e-01
5.07000000e+04 8.28327494e-01
5.08000000e+04 8.24553351e-01
5.08000000e+04 8.24557637e-01
5.09000000e+04 8.20631574e-01
5.09000000e+04 8.20635804e-01
5.10000000e+04 8.16562389e-01
5.10000000e+04 8.16566589e-01
5.11000000e+04 8.12349745e-01
5.11000000e+04 8.12353941e-01
5.12000000e+04 8.07996976e-01
5.12000000e+04 8.08001192e-01
5.13000000e+04 8.03506836e-01
5.13000000e+04 8.03511093e-01
5.14000000e+04 7.98881546e-01
5.14000000e+04 7.98885866e-01
5.15000000e+04 7.94122850e-01
5.15000000e+04 7.94127249e-01
5.16000000e+04 7.89232068e-01
5.16000000e+04 7.89236562e-01
5.17000000e+04 7.84210168e-01
5.17000000e+04 7.84214769e-01
5.18000000e+04 7.79057829e-01
5.18000000e+04 7.79062546e-01
5.19000000e+04 7.73775515e-01
5.19000000e+04 7.73780355e-01
5.20000000e+04 7.68363552e-01
5.20000000e+04 7.68368516e-01
5.21000000e+04 7.62822198e-01
5.21000000e+04 7.62827287e-01
5.22000000e+04 7.57151723e-01
5.22000000e+04 7.57156932e-01
5.23000000e+04 7.51352476e-01
5.23000000e+04 7.51357799e-01
5.24000000e+04 7.45424961e-01
5.24000000e+04 7.45430389e-01
5.25000000e+04 7.39369897e-01
5.25000000e+04 7.39375416e-01
5.26000000e+04 7.33188278e-01
5.26000000e+04 7.33193874e-01
5.27000000e+04 7.26881429e-01
5.27000000e+04 7.26887085e-01
5.28000000e+04 7.20451049e-01
5.28000000e+04 7.20456745e-01
5.29000000e+04 7.13899246e-01
5.29000000e+04 7.13904961e-01
5.30000000e+04 7.07228567e-01
5.30000000e+04 7.07234280e-01
5.31000000e+04 7.00442018e-01
5.31000000e+04 7.00447706e-01
5.32000000e+04 6.93543070e-01
5.32000000e+04 6.93548709e-01
5.33000000e+04 6.86535661e-01
5.33000000e+04 6.86541229e-01
5.34000000e+04 6.79424186e-01
5.34000000e+04 6.79429660e-01
5.35000000e+04 6.72213481e-01
5.35000000e+04 6.72218838e-01
5.36000000e+04 6.64908797e-01
5.36000000e+04 6.64914017e-01
5.37000000e+04 6.57515769e-01
5.37000000e+04 6.57520832e-01
5.38000000e+04 6.50040379e-01
5.38000000e+04 6.50045267e-01
5.39000000e+04 6.42488913e-01
5.39000000e+04 6.42493609e-01
5.40000000e+04 6.34867914e-01
5.40000000e+04 6.34872404e-01
5.41000000e+04 6.27184137e-01
5.41000000e+04 6.27188409e-01
5.42000000e+04 6.19444499e-01
5.42000000e+04 6.19448541e-01
5.43000000e+04 6.11656024e-01
5.43000000e+04 6.11659829e-01
5.44000000e+04 6.03825802e-01
5.44000000e+04 6.03829363e-01
5.45000000e+04 5.95960936e-01
5.45000000e+04 5.95964247e-01
5.46000000e+04 5.88068495e-01
5.46000000e+04 5.88071555e-01
5.47000000e+04 5.80155479e-01
5.47000000e+04 5.80158287e-01
5.48000000e+04 5.72228773e-01
5.48000000e+04 5.72231329e-01
5.49000000e+04 5.64295113e-01
5.49000000e+04 5.64297420e-01
5.50000000e+04 5.56361058e-01
5.50000000e+04 5.56363119e-01
5.51000000e+04 5.48432958e-01
5.51000000e+04 5.48434779e-01
5.52000000e+04 5.40516937e-01
5.52000000e+04 5.40518524e-01
5.53000000e+04 5.32618869e-01
5.53000000e+04 5.32620227e-01
5.54000000e+04 5.24744365e-01
5.54000000e+04 5.24745502e-01
5.55000000e+04 5.16898762e-01
5.55000000e+04 5.16899686e-01
5.56000000e+04 5.09087115e-01
5.56000000e+04 5.09087835e-01
5.57000000e+04 5.01314194e-01
5.57000000e+04 5.01314718e-01
5.58000000e+04 4.93584479e-01
5.58000000e+04 4.93584817e-01
5.59000000e+04 4.85902166e-01
5.59000000e+04 4.85902325e-01
5.60000000e+04 4.78271164e-01
5.60000000e+04 4.78271155e-01
5.61000000e+04 4.70695106e-01
5.61000000e+04 4.70694937e-01
5.62000000e+04 4.63177352e-01
5.62000000e+04 4.63177031e-01
5.63000000e+04 4.55720996e-01
5.63000000e+04 4.55720533e-01
5.64000000e+04 4.48328879e-01
5.64000000e+04 4.48328282e-01
5.65000000e+04 4.41003595e-01
5.65000000e+04 4.41002873e-01
5.66000000e+04 4.33747504e-01
5.66000000e+04 4.33746665e-01
5.67000000e+04 4.26562741e-01
5.67000000e+04 4.26561791e-01
5.68000000e+04 4.19451225e-01
5.68000000e+04 4.19450173e-01
5.69000000e+04 4.12414676e-01
5.69000000e+04 4.12413527e-01
5.70000000e+04 4.05454617e-01
5.70000000e+04 4.05453380e-01
5.71000000e+04 3.98572394e-01
5.71000000e+04 3.98571074e-01
5.72000000e+04 3.91769181e-01
5.72000000e+04 3.91767784e-01
5.73000000e+04 3.85045989e-01
5.73000000e+04 3.85044522e-01
5.74000000e+04 3.78403681e-01
5.74000000e+04 3.78402148e-01
5.75000000e+04 3.71842978e-01
5.75000000e+04 3.71841385e-01
5.76000000e+04 3.65364468e-01
5.76000000e+04 3.65362819e-01
5.77000000e+04 3.58968615e-01
5.77000000e+04 3.58966917e-01
5.78000000e+04 3.52655771e-01
5.78000000e+04 3.52654026e-01
5.79000000e+04 3.46426176e-01
5.79000000e+04 3.46424389e-01
5.80000000e+04 3.40279974e-01
5.80000000e+04 3.40278149e-01
5.81000000e+04 3.34217214e-01
5.81000000e+04 3.34215355e-01
5.82000000e+04 3.28237859e-01
5.82000000e+04 3.28235969e-01
5.83000000e+04 3.22341792e-01
5.83000000e+04 3.22339874e-01
5.84000000e+04 3.16528823e-01
5.84000000e+04 3.16526880e-01
5.85000000e+04 3.10798691e-01
5.85000000e+04 3.10796727e-01
5.86000000e+04 3.05151075e-01
5.86000000e+04 3.05149092e-01
5.87000000e+04 2.99585591e-01
5.87000000e+04 2.99583592e-01
5.88000000e+04 2.94101806e-01
5.88000000e+04 2.94099793e-01
5.89000000e+04 2.88699234e-01
5.89000000e+04 2.88697210e-01
5.90000000e+04 2.83377345e-01
5.90000000e+04 2.83375311e-01
5.91000000e+04 2.78135566e-01
5.91000000e+04 2.78133525e-01
5.92000000e+04 2.72973286e-01
5.92000000e+04 2.72971240e-01
5.93000000e+04 2.67889861e-01
5.93000000e+04 2.67887812e-01
5.94000000e+04 2.62884612e-01
5.94000000e+04 2.62882561e-01
5.95000000e+04 2.57956834e-01
5.95000000e+04 2.57954783e-01
5.96000000e+04 2.53105794e-01
5.96000000e+04 2.53103744e-01
5.97000000e+04 2.48330735e-01
5.97000000e+04 2.48328688e-01
5.98000000e+04 2.43630881e-01
5.98000000e+04 2.43628838e-01
5.99000000e+04 2.39005433e-01
5.99000000e+04 2.39003396e-01
6.00000000e+04 2.34453580e-01
6.00000000e+04 2.34451549e-01
6.01000000e+04 2.29974492e-01
6.01000000e+04 2.29972469e-01
6.02000000e+04 2.25567328e-01
6.02000000e+04 2.25565314e-01
6.03000000e+04 2.21231235e-01
6.03000000e+04 2.21229230e-01
6.04000000e+04 2.16965349e-01
6.04000000e+04 2.16963355e-01
6.05000000e+04 2.12768799e-01
6.05000000e+04 2.12766817e-01
6.06000000e+04 2.08640707e-01
6.06000000e+04 2.08638737e-01
6.07000000e+04 2.04580189e-01
6.07000000e+04 2.04578232e-01
6.08000000e+04 2.00586357e-01
6.08000000e+04 2.00584414e-01
6.09000000e+04 1.96658319e-01
6.09000000e+04 1.96656390e-01
6.10000000e+04 1.92795182e-01
6.10000000e+04 1.92793268e-01
6.11000000e+04 1.88996049e-01
6.11000000e+04 1.88994151e-01
6.12000000e+04 1.85260027e-01
6.12000000e+04 1.85258145e-01
6.13000000e+04 1.81586220e-01
6.13000000e+04 1.81584355e-01
6.14000000e+04 1.77973736e-01
6.14000000e+04 1.77971887e-01
6.15000000e+04 1.74421684e-01
6.15000000e+04 1.74419852e-01
6.16000000e+04 1.70929174e-01
6.16000000e+04 1.70927361e-01
6.17000000e+04 1.67495324e-01
6.17000000e+04 1.67493528e-01
6.18000000e+04 1.64119253e-01
6.18000000e+04 1.64117475e-01
6.19000000e+04 1.60800084e-01
6.19000000e+04 1.60798325e-01
6.20000000e+04 1.57536948e-01
6.20000000e+04 1.57535207e-01
6.21000000e+04 1.54328979e-01
6.21000000e+04 1.54327258e-01
6.22000000e+04 1.51175320e-01
6.22000000e+04 1.51173618e-01
6.23000000e+04 1.48075119e-01
6.23000000e+04 1.48073436e-01
6.24000000e+04 1.45027530e-01
6.24000000e+04 1.45025867e-01
6.25000000e+04 1.42031716e-01
6.25000000e+04 1.42030072e-01
6.26000000e+04 1.39086846e-01
6.26000000e+04 1.39085222e-01
6.27000000e+04 1.36192100e-01
6.27000000e+04 1.36190496e-01
6.28000000e+04 1.33346662e-01
6.28000000e+04 1.33345077e-01
6.29000000e+04 1.30549727e-01
6.29000000e+04 1.30548163e-01
6.30000000e+04 1.27800499e-01
6.30000000e+04 1.27798954e-01
6.31000000e+04 1.25098189e-01
6.31000000e+04 1.25096664e-01
6.32000000e+04 1.22442019e-01
6.32000000e+04 1.22440514e-01
6.33000000e+04 1.19831218e-01
6.33000000e+04 1.19829732e-01
6.34000000e+04 1.17265025e-01
6.34000000e+04 1.17263559e-01
6.35000000e+04 1.14742690e-01
6.35000000e+04 1.14741244e-01
6.36000000e+04 1.12263471e-01
6.36000000e+04 1.12262045e-01
6.37000000e+04 1.09826636e-01
6.37000000e+04 1.09825229e-01
6.38000000e+04 1.07431461e-01
6.38000000e+04 1.07430074e-01
6.39000000e+04 1.05077236e-01
6.39000000e+04 1.05075868e-01
6.40000000e+04 1.02763256e-01
6.40000000e+04 1.02761907e-01
6.41000000e+04 1.00488828e-01
6.41000000e+04 1.00487498e-01
6.42000000e+04 9.82532689e-02
6.42000000e+04 9.82519582e-02
6.43000000e+04 9.60559055e-02
6.43000000e+04 9.60546136e-02
6.44000000e+04 9.38960738e-02
6.44000000e+04 9.38948007e-02
6.45000000e+04 9.17731199e-02
6.45000000e+04 9.17718653e-02
6.46000000e+04 8.96863996e-02
6.46000000e+04 8.96851634e-02
6.47000000e+04 8.76352785e-02
6.47000000e+04 8.76340606e-02
6.48000000e+04 8.56191321e-02
6.48000000e+04 8.56179323e-02
6.49000000e+04 8.36373453e-02
6.49000000e+04 8.36361634e-02
6.50000000e+04 8.16893129e-02
6.50000000e+04 8.16881488e-02
6.51000000e+04 7.97744391e-02
6.51000000e+04 7.97732926e-02
6.52000000e+04 7.78921377e-02
6.52000000e+04 7.78910086e-02
6.53000000e+04 7.60418319e-02
6.53000000e+04 7.60407200e-02
6.54000000e+04 7.42229544e-02
6.54000000e+04 7.42218595e-02
6.55000000e+04 7.24349470e-02
6.55000000e+04 7.24338689e-02
6.56000000e+04 7.06772609e-02
6.56000000e+04 7.06761995e-02
6.57000000e+04 6.89493564e-02
6.57000000e+04 6.89483114e-02
6.58000000e+04 6.72507028e-02
6.58000000e+04 6.72496741e-02
6.59000000e+04 6.55807785e-02
6.59000000e+04 6.55797658e-02
6.60000000e+04 6.39390705e-02
6.60000000e+04 6.39380737e-02
6.61000000e+04 6.23250748e-02
6.61000000e+04 6.23240937e-02
6.62000000e+04 6.07382961e-02
6.62000000e+04 6.07373304e-02
6.63000000e+04 5.91782474e-02
6.63000000e+04 5.91772970e-02
6.64000000e+04 5.76444505e-02
6.64000000e+04 5.76435152e-02
6.65000000e+04 5.61364354e-02
6.65000000e+04 5.61355149e-02
6.66000000e+04 5.46537403e-02
6.66000000e+04 5.46528345e-02
6.67000000e+04 5.31959115e-02
6.67000000e+04 5.31950202e-02
6.68000000e+04 5.17625037e-02
6.68000000e+04 5.17616266e-02
6.69000000e+04 5.03530791e-02
6.69000000e+04 5.03522161e-02
6.70000000e+04 4.89672079e-02
6.70000000e+04 4.89663588e-02
6.71000000e+04 4.76044681e-02
6.71000000e+04 4.76036326e-02
6.72000000e+04 4.62644451e-02
6.72000000e+04 4.62636231e-02
6.73000000e+04 4.49467320e-02
6.73000000e+04 4.49459233e-02
6.74000000e+04 4.36509292e-02
6.74000000e+04 4.36501335e-02
6.75000000e+04 4.23766441e-02
6.75000000e+04 4.23758614e-02
6.76000000e+04 4.11234917e-02
6.76000000e+04 4.11227217e-02
6.77000000e+04 3.98910938e-02
6.77000000e+04 3.98903363e-02
6.78000000e+04 3.86790791e-02
6.78000000e+04 3.86783339e-02
6.79000000e+04 3.74870832e-02
6.79000000e+04 3.74863501e-02
6.80000000e+04 3.63147484e-02
6.80000000e+04 3.63140272e-02
6.81000000e+04 3.51617235e-02
6.81000000e+04 3.51610142e-02
6.82000000e+04 3.40276640e-02
6.82000000e+04 3.40269662e-02
6.83000000e+04 3.29122316e-02
6.83000000e+04 3.29115453e-02
6.84000000e+04 3.18150944e-02
6.84000000e+04 3.18144192e-02
6.85000000e+04 3.07359265e-02
6.85000000e+04 3.07352624e-02
6.86000000e+04 2.96744083e-02
6.86000000e+04 2.96737551e-02
6.87000000e+04 2.86302260e-02
6.87000000e+04 2.86295834e-02
6.88000000e+04 2.76030716e-02
6.88000000e+04 2.76024395e-02
6.89000000e+04 2.65926430e-02
6.89000000e+04 2.65920213e-02
6.90000000e+04 2.55986437e-02
6.90000000e+04 2.55980322e-02
6.91000000e+04 2.46207828e-02
6.91000000e+04 2.46201814e-02
6.92000000e+04 2.36587748e-02
6.92000000e+04 2.36581832e-02
6.93000000e+04 2.27123395e-02
6.93000000e+04 2.27117576e-02
6.94000000e+04 2.17812021e-02
6.94000000e+04 2.17806298e-02
6.95000000e+04 2.08650929e-02
6.95000000e+04 2.08645299e-02
6.96000000e+04 1.99637471e-02
6.96000000e+04 1.99631934e-02
6.97000000e+04 1.90769052e-02
6.97000000e+04 1.90763605e-02
6.98000000e+04 1.82043123e-02
6.98000000e+04 1.82037766e-02
6.99000000e+04 1.73457186e-02
6.99000000e+04 1.73451916e-02
7.00000000e+04 1.65008786e-02
7.00000000e+04 1.65003603e-02
7.01000000e+04 1.56695518e-02
7.01000000e+04 1.56690420e-02
7.02000000e+04 1.48515020e-02
7.02000000e+04 1.48510005e-02
7.03000000e+04 1.40464975e-02
7.03000000e+04 1.40460043e-02
7.04000000e+04 1.32543111e-02
7.04000000e+04 1.32538259e-02
7.05000000e+04 1.24747196e-02
7.05000000e+04 1.24742423e-02
7.06000000e+04 1.17075042e-02
7.06000000e+04 1.17070348e-02
7.07000000e+04 1.09524503e-02
7.07000000e+04 1.09519885e-02
7.08000000e+04 1.02093471e-02
7.08000000e+04 1.02088929e-02
7.09000000e+04 9.47798798e-03
7.09000000e+04 9.47754117e-03
7.10000000e+04 8.75817002e-03
7.10000000e+04 8.75773050e-03
7.11000000e+04 8.04969424e-03
7.11000000e+04 8.04926189e-03
7.12000000e+04 7.35236537e-03
7.12000000e+04 7.35194007e-03
7.13000000e+04 6.66599180e-03
7.13000000e+04 6.66557342e-03
7.14000000e+04 5.99038551e-03
7.14000000e+04 5.98997394e-03
7.15000000e+04 5.32536201e-03
7.15000000e+04 5.32495714e-03
7.16000000e+04 4.67074029e-03
7.16000000e+04 4.67034200e-03
7.17000000e+04 4.02634270e-03
7.17000000e+04 4.02595087e-03
7.18000000e+04 3.39199492e-03
7.18000000e+04 3.39160946e-03
7.19000000e+04 2.76752591e-03
7.19000000e+04 2.76714670e-03
7.20000000e+04 2.15276781e-03
7.20000000e+04 2.15239475e-03
7.21000000e+04 1.54755590e-03
7.21000000e+04 1.54718888e-03
7.22000000e+04 9.51728526e-04
7.22000000e+04 9.51367437e-04
7.23000000e+04 3.65127049e-04
7.23000000e+04 3.64771796e-04
7.24000000e+04 -2.12404213e-04
7.24000000e+04 -2.12753730e-04
7.25000000e+04 -7.81018049e-04
7.25000000e+04 -7.81361927e-04
7.26000000e+04 -1.34086441e-03
7.26000000e+04 -1.34120274e-03
7.27000000e+04 -1.89209046e-03
7.27000000e+04 -1.89242335e-03
7.28000000e+04 -2.43484065e-03
7.28000000e+04 -2.43516818e-03
7.29000000e+04 -2.96925673e-03
7.29000000e+04 -2.96957899e-03
7.30000000e+04 -3.49547784e-03
7.30000000e+04 -3.49579493e-03
7.31000000e+04 -4.01364056e-03
7.31000000e+04 -4.01395256e-03
7.32000000e+04 -4.52387894e-03
7.32000000e+04 -4.52418594e-03
7.33000000e+04 -5.02632455e-03
7.33000000e+04 -5.02662664e-03
7.34000000e+04 -5.52110657e-03
7.34000000e+04 -5.52140383e-03
7.35000000e+04 -6.00835177e-03
7.35000000e+04 -6.00864427e-03
7.36000000e+04 -6.48818460e-03
7.36000000e+04 -6.48847244e-03
7.37000000e+04 -6.96072726e-03
7.37000000e+04 -6.96101051e-03
7.38000000e+04 -7.42609968e-03
7.38000000e+04 -7.42637841e-03
7.39000000e+04 -7.88441959e-03
7.39000000e+04 -7.88469390e-03
7.40000000e+04 -8.33580261e-03
7.40000000e+04 -8.33607256e-03
7.41000000e+04 -8.78036223e-03
7.41000000e+04 -8.78062788e-03
7.42000000e+04 -9.21820986e-03
7.42000000e+04 -9.21847130e-03
7.43000000e+04 -9.64945491e-03
7.43000000e+04 -9.64971221e-03
7.44000000e+04 -1.00742048e-02
7.44000000e+04 -1.00744580e-02
7.45000000e+04 -1.04925650e-02
7.45000000e+04 -1.04928142e-02
7.46000000e+04 -1.09046390e-02
7.46000000e+04 -1.09048843e-02
7.47000000e+04 -1.13105286e-02
7.47000000e+04 -1.13107700e-02
7.48000000e+04 -1.17103336e-02
7.48000000e+04 -1.17105712e-02
7.49000000e+04 -1.21041520e-02
7.49000000e+04 -1.21043859e-02
7.50000000e+04 -1.24920802e-02
7.50000000e+04 -1.24923104e-02
7.51000000e+04 -1.28742127e-02
7.51000000e+04 -1.28744393e-02
7.52000000e+04 -1.32506424e-02
7.52000000e+04 -1.32508654e-02
7.53000000e+04 -1.36214604e-02
7.53000000e+04 -1.36216799e-02
7.54000000e+04 -1.39867564e-02
7.54000000e+04 -1.39869725e-02
7.55000000e+04 -1.43466184e-02
7.55000000e+04 -1.43468311e-02
7.56000000e+04 -1.47011327e-02
7.56000000e+04 -1.47013421e-02
7.57000000e+04 -1.50503843e-02
7.57000000e+04 -1.50505904e-02
7.58000000e+04 -1.53944565e-02
7.58000000e+04 -1.53946594e-02
7.59000000e+04 -1.57334312e-02
7.59000000e+04 -1.57336309e-02
7.60000000e+04 -1.60673888e-02
7.60000000e+04 -1.60675855e-02
7.61000000e+04 -1.63964085e-02
7.61000000e+04 -1.63966021e-02
7.62000000e+04 -1.67205677e-02
7.62000000e+04 -1.67207583e-02
7.63000000e+04 -1.70399428e-02
7.63000000e+04 -1.70401305e-02
7.64000000e+04 -1.73546088e-02
7.64000000e+04 -1.73547935e-02
7.65000000e+04 -1.76646391e-02
7.65000000e+04 -1.76648210e-02
7.66000000e+04 -1.79701063e-02
7.66000000e+04 -1.79702853e-02
7.67000000e+04 -1.82710812e-02
7.67000000e+04 -1.82712575e-02
7.68000000e+04 -1.85676338e-02
7.68000000e+04 -1.85678074e-02
7.69000000e+04 -1.88598327e-02
7.69000000e+04 -1.88600036e-02
7.70000000e+04 -1.91477452e-02
7.70000000e+04 -1.91479135e-02
7.71000000e+04 -1.94314377e-02
7.71000000e+04 -1.94316034e-02
7.72000000e+04 -1.97109752e-02
7.72000000e+04 -1.97111384e-02
7.73000000e+04 -1.99864217e-02
7.73000000e+04 -1.99865824e-02
7.74000000e+04 -2.02578401e-02
7.74000000e+04 -2.02579983e-02
7.75000000e+04 -2.05252922e-02
7.75000000e+04 -2.05254480e-02
7.76000000e+04 -2.07888387e-02
7.76000000e+04 -2.07889921e-02
7.77000000e+04 -2.10485393e-02
7.77000000e+04 -2.10486903e-02
7.78000000e+04 -2.13044526e-02
7.78000000e+04 -2.13046013e-02
7.79000000e+04 -2.15566364e-02
7.79000000e+04 -2.15567828e-02
7.80000000e+04 -2.18051472e-02
7.80000000e+04 -2.18052915e-02
7.81000000e+04 -2.20500410e-02
7.81000000e+04 -2.20501830e-02
7.82000000e+04 -2.22913723e-02
7.82000000e+04 -2.22915121e-02
7.83000000e+04 -2.25291950e-02
7.83000000e+04 -2.25293328e-02
7.84000000e+04 -2.27635621e-02
7.84000000e+04 -2.27636978e-02
7.85000000e+04 -2.29945256e-02
7.85000000e+04 -2.29946593e-02
7.86000000e+04 -2.32221367e-02
7.86000000e+04 -2.32222683e-02
7.87000000e+04 -2.34464457e-02
7.87000000e+04 -2.34465753e-02
7.88000000e+04 -2.36675019e-02
7.88000000e+04 -2.36676296e-02
7.89000000e+04 -2.38853541e-02
7.89000000e+04 -2.38854798e-02
7.90000000e+04 -2.41000500e-02
7.90000000e+04 -2.41001739e-02
7.91000000e+04 -2.43116367e-02
7.91000000e+04 -2.43117587e-02
7.92000000e+04 -2.45201604e-02
7.92000000e+04 -2.45202805e-02
7.93000000e+04 -2.47256665e-02
7.93000000e+04 -2.47257848e-02
7.94000000e+04 -2.49281998e-02
7.94000000e+04 -2.49283163e-02
7.95000000e+04 -2.51278041e-02
7.95000000e+04 -2.51279189e-02
7.96000000e+04 -2.53245228e-02
7.96000000e+04 -2.53246359e-02
7.97000000e+04 -2.55183984e-02
7.97000000e+04 -2.55185098e-02
7.98000000e+04 -2.57094726e-02
7.98000000e+04 -2.57095823e-02
7.99000000e+04 -2.58977867e-02
7.99000000e+04 -2.58978947e-02
8.00000000e+04 -2.60833810e-02
8.00000000e+04 -2.60834875e-02
8.01000000e+04 -2.62662954e-02
8.01000000e+04 -2.62664003e-02
8.02000000e+04 -2.64465690e-02
8.02000000e+04 -2.64466723e-02
8.03000000e+04 -2.66242403e-02
8.03000000e+04 -2.66243421e-02
8.04000000e+04 -2.67993472e-02
8.04000000e+04 -2.67994475e-02
8.05000000e+04 -2.69719270e-02
8.05000000e+04 -2.69720257e-02
8.06000000e+04 -2.71420162e-02
8.06000000e+04 -2.71421135e-02
8.07000000e+04 -2.73096511e-02
8.07000000e+04 -2.73097469e-02
8.08000000e+04 -2.74748669e-02
8.08000000e+04 -2.74749613e-02
8.09000000e+04 -2.76376988e-02
8.09000000e+04 -2.76377917e-02
8.10000000e+04 -2.77981809e-02
8.10000000e+04 -2.77982725e-02
8.11000000e+04 -2.79563471e-02
8.11000000e+04 -2.79564373e-02
8.12000000e+04 -2.81122306e-02
8.12000000e+04 -2.81123195e-02
8.13000000e+04 -2.82658642e-02
8.13000000e+04 -2.82659518e-02
8.14000000e+04 -2.84172801e-02
8.14000000e+04 -2.84173664e-02
8.15000000e+04 -2.85665098e-02
8.15000000e+04 -2.85665949e-02
8.16000000e+04 -2.87135847e-02
8.16000000e+04 -2.87136685e-02
8.17000000e+04 -2.88585354e-02
8.17000000e+04 -2.88586179e-02
8.18000000e+04 -2.90013920e-02
8.18000000e+04 -2.90014733e-02
8.19000000e+04 -2.91421844e-02
8.19000000e+04 -2.91422645e-02
8.20000000e+04 -2.92809417e-02
8.20000000e+04 -2.92810206e-02
8.21000000e+04 -2.94176927e-02
8.21000000e+04 -2.94177704e-02
8.22000000e+04 -2.95524657e-02
8.22000000e+04 -2.95525423e-02
8.23000000e+04 -2.96852887e-02
8.23000000e+04 -2.96853642e-02
8.24000000e+04 -2.98161891e-02
8.24000000e+04 -2.98162635e-02
8.25000000e+04 -2.99451939e-02
8.25000000e+04 -2.99452672e-02
8.26000000e+04 -3.00723297e-02
8.26000000e+04 -3.00724019e-02
8.27000000e+04 -3.01976227e-02
8.27000000e+04 -3.01976938e-02
8.28000000e+04 -3.03210986e-02
8.28000000e+04 -3.03211687e-02
8.29000000e+04 -3.04427828e-02
8.29000000e+04 -3.04428519e-02
8.30000000e+04 -3.05627004e-02
8.30000000e+04 -3.05627684e-02
8.31000000e+04 -3.06808758e-02
8.31000000e+04 -3.06809429e-02
8.32000000e+04 -3.07973334e-02
8.32000000e+04 -3.07973994e-02
8.33000000e+04 -3.09120969e-02
8.33000000e+04 -3.09121620e-02
8.34000000e+04 -3.10251898e-02
8.34000000e+04 -3.10252539e-02
8.35000000e+04 -3.11366352e-02
8.35000000e+04 -3.11366984e-02
8.36000000e+04 -3.12464559e-02
8.36000000e+04 -3.12465181e-02
8.37000000e+04 -3.13546743e-02
8.37000000e+04 -3.13547356e-02
8.38000000e+04 -3.14613124e-02
8.38000000e+04 -3.14613728e-02
8.39000000e+04 -3.15663920e-02
8.39000000e+04 -3.15664515e-02
8.40000000e+04 -3.16699344e-02
8.40000000e+04 -3.16699931e-02
8.41000000e+04 -3.17719608e-02
8.41000000e+04 -3.17720186e-02
8.42000000e+04 -3.18724919e-02
8.42000000e+04 -3.18725488e-02
8.43000000e+04 -3.19715480e-02
8.43000000e+04 -3.19716042e-02
8.44000000e+04 -3.20691494e-02
8.44000000e+04 -3.20692048e-02
8.45000000e+04 -3.21653159e-02
8.45000000e+04 -3.21653704e-02
8.46000000e+04 -3.22600670e-02
8.46000000e+04 -3.22601207e-02
8.47000000e+04 -3.23534219e-02
8.47000000e+04 -3.23534748e-02
8.48000000e+04 -3.24453995e-02
8.48000000e+04 -3.24454516e-02
8.49000000e+04 -3.25360185e-02
8.49000000e+04 -3.25360699e-02
8.50000000e+04 -3.26252973e-02
8.50000000e+04 -3.26253480e-02
8.51000000e+04 -3.27132540e-02
8.51000000e+04 -3.27133039e-02
8.52000000e+04 -3.27999064e-02
8.52000000e+04 -3.27999556e-02
8.53000000e+04 -3.28852721e-02
8.53000000e+04 -3.28853206e-02
8.54000000e+04 -3.29693684e-02
8.54000000e+04 -3.29694162e-02
8.55000000e+04 -3.30522123e-02
8.55000000e+04 -3.30522594e-02
8.56000000e+04 -3.31338207e-02
8.56000000e+04 -3.31338670e-02
8.57000000e+04 -3.32142100e-02
8.57000000e+04 -3.32142556e-02
8.58000000e+04 -3.32933965e-02
8.58000000e+04 -3.32934415e-02
8.59000000e+04 -3.33713965e-02
8.59000000e+04 -3.33714408e-02
8.60000000e+04 -3.34482255e-02
8.60000000e+04 -3.34482692e-02
8.61000000e+04 -3.35238994e-02
8.61000000e+04 -3.35239424e-02
8.62000000e+04 -3.35984333e-02
8.62000000e+04 -3.35984757e-02
8.63000000e+04 -3.36718425e-02
8.63000000e+04 -3.36718843e-02
8.64000000e+04 -3.37441419e-02
8.64000000e+04 -3.37441830e-02
8.65000000e+04 -3.38153461e-02
8.65000000e+04 -3.38153867e-02
8.66000000e+04 -3.38854697e-02
8.66000000e+04 -3.38855097e-02
8.67000000e+04 -3.39545269e-02
8.67000000e+04 -3.39545663e-02
8.68000000e+04 -3.40225319e-02
8.68000000e+04 -3.40225707e-02
8.69000000e+04 -3.40894984e-02
8.69000000e+04 -3.40895366e-02
8.70000000e+04 -3.41554401e-02
8.70000000e+04 -3.41554778e-02
8.71000000e+04 -3.42203705e-02
8.71000000e+04 -3.42204076e-02
8.72000000e+04 -3.42843029e-02
8.72000000e+04 -3.42843395e-02
8.73000000e+04 -3.43472503e-02
8.73000000e+04 -3.43472864e-02
8.74000000e+04 -3.44092257e-02
8.74000000e+04 -3.44092612e-02
8.75000000e+04 -3.44702417e-02
8.75000000e+04 -3.44702767e-02
8.76000000e+04 -3.45303109e-02
8.76000000e+04 -3.45303454e-02
8.77000000e+04 -3.45894456e-02
8.77000000e+04 -3.45894796e-02
8.78000000e+04 -3.46476580e-02
8.78000000e+04 -3.46476915e-02
8.79000000e+04 -3.47049601e-02
8.79000000e+04 -3.47049930e-02
8.80000000e+04 -3.47613637e-02
8.80000000e+04 -3.47613962e-02
8.81000000e+04 -3.48168805e-02
8.81000000e+04 -3.48169125e-02
8.82000000e+04 -3.48715220e-02
8.82000000e+04 -3.48715534e-02
8.83000000e+04 -3.49252994e-02
8.83000000e+04 -3.49253304e-02
8.84000000e+04 -3.49782240e-02
8.84000000e+04 -3.49782545e-02
8.85000000e+04 -3.50303068e-02
8.85000000e+04 -3.50303368e-02
8.86000000e+04 -3.50815586e-02
8.86000000e+04 -3.50815882e-02
8.87000000e+04 -3.51319901e-02
8.87000000e+04 -3.51320193e-02
8.88000000e+04 -3.51816120e-02
8.88000000e+04 -3.51816407e-02
8.89000000e+04 -3.52304345e-02
8.89000000e+04 -3.52304629e-02
8.90000000e+04 -3.52784681e-02
8.90000000e+04 -3.52784960e-02
8.91000000e+04 -3.53257227e-02
8.91000000e+04 -3.53257501e-02
8.92000000e+04 -3.53722083e-02
8.92000000e+04 -3.53722354e-02
8.93000000e+04 -3.54179349e-02
8.93000000e+04 -3.54179615e-02
8.94000000e+04 -3.54629120e-02
8.94000000e+04 -3.54629383e-02
8.95000000e+04 -3.55071493e-02
8.95000000e+04 -3.55071752e-02
8.96000000e+04 -3.55506563e-02
8.96000000e+04 -3.55506817e-02
8.97000000e+04 -3.55934421e-02
8.97000000e+04 -3.55934671e-02
8.98000000e+04 -3.56355160e-02
8.98000000e+04 -3.56355406e-02
8.99000000e+04 -3.56768870e-02
8.99000000e+04 -3.56769113e-02
9.00000000e+04 -3.57175640e-02
9.00000000e+04 -3.57175880e-02
9.01000000e+04 -3.57575559e-02
9.01000000e+04 -3.57575795e-02
9.02000000e+04 -3.57968714e-02
9.02000000e+04 -3.57968946e-02
9.03000000e+04 -3.58355189e-02
9.03000000e+04 -3.58355418e-02
9.04000000e+04 -3.58735070e-02
9.04000000e+04 -3.58735295e-02
9.05000000e+04 -3.59108439e-02
9.05000000e+04 -3.59108661e-02
9.06000000e+04 -3.59475380e-02
9.06000000e+04 -3.59475598e-02
9.07000000e+04 -3.59835972e-02
9.07000000e+04 -3.59836186e-02
9.08000000e+04 -3.60190295e-02
9.08000000e+04 -3.60190507e-02
9.09000000e+04 -3.60538430e-02
9.09000000e+04 -3.60538638e-02
9.10000000e+04 -3.60880453e-02
9.10000000e+04 -3.60880658e-02
9.11000000e+04 -3.61216441e-02
9.11000000e+04 -3.61216643e-02
9.12000000e+04 -3.61546470e-02
9.12000000e+04 -3.61546669e-02
9.13000000e+04 -3.61870615e-02
9.13000000e+04 -3.61870810e-02
9.14000000e+04 -3.62188949e-02
9.14000000e+04 -3.62189141e-02
9.15000000e+04 -3.62501544e-02
9.15000000e+04 -3.62501734e-02
9.16000000e+04 -3.62808474e-02
9.16000000e+04 -3.62808660e-02
9.17000000e+04 -3.63109807e-02
9.17000000e+04 -3.63109991e-02
9.18000000e+04 -3.63405615e-02
9.18000000e+04 -3.63405796e-02
9.19000000e+04 -3.63695966e-02
9.19000000e+04 -3.63696144e-02
9.20000000e+04 -3.63980928e-02
9.20000000e+04 -3.63981103e-02
9.21000000e+04 -3.64260568e-02
9.21000000e+04 -3.64260740e-02
9.22000000e+04 -3.64534953e-02
9.22000000e+04 -3.64535122e-02
9.23000000e+04 -3.64804146e-02
9.23000000e+04 -3.64804313e-02
9.24000000e+04 -3.65068214e-02
9.24000000e+04 -3.65068378e-02
9.25000000e+04 -3.65327219e-02
9.25000000e+04 -3.65327381e-02
9.26000000e+04 -3.65581225e-02
9.26000000e+04 -3.65581383e-02
9.27000000e+04 -3.65830292e-02
9.27000000e+04 -3.65830448e-02
9.28000000e+04 -3.66074483e-02
9.28000000e+04 -3.66074637e-02
9.29000000e+04 -3.66313857e-02
9.29000000e+04 -3.66314008e-02
9.30000000e+04 -3.66548475e-02
9.30000000e+04 -3.66548623e-02
9.31000000e+04 -3.66778394e-02
9.31000000e+04 -3.66778540e-02
9.32000000e+04 -3.67003672e-02
9.32000000e+04 -3.67003816e-02
9.33000000e+04 -3.67224368e-02
9.33000000e+04 -3.67224509e-02
9.34000000e+04 -3.67440536e-02
9.34000000e+04 -3.67440675e-02
9.35000000e+04 -3.67652234e-02
9.35000000e+04 -3.67652371e-02
9.36000000e+04 -3.67859516e-02
9.36000000e+04 -3.67859650e-02
9.37000000e+04 -3.68062436e-02
9.37000000e+04 -3.68062568e-02
9.38000000e+04 -3.68261047e-02
9.38000000e+04 -3.68261177e-02
9.39000000e+04 -3.68455404e-02
9.39000000e+04 -3.68455531e-02
9.40000000e+04 -3.68645557e-02
9.40000000e+04 -3.68645682e-02
9.41000000e+04 -3.68831559e-02
9.41000000e+04 -3.68831682e-02
9.42000000e+04 -3.69013460e-02
9.42000000e+04 -3.69013581e-02
9.43000000e+04 -3.69191310e-02
9.43000000e+04 -3.69191429e-02
9.44000000e+04 -3.69365160e-02
9.44000000e+04 -3.69365276e-02
9.45000000e+04 -3.69535057e-02
9.45000000e+04 -3.69535172e-02
9.46000000e+04 -3.69701050e-02
9.46000000e+04 -3.69701163e-02
9.47000000e+04 -3.69863188e-02
9.47000000e+04 -3.69863299e-02
9.48000000e+04 -3.70021516e-02
9.48000000e+04 -3.70021625e-02
9.49000000e+04 -3.70176082e-02
9.49000000e+04 -3.70176189e-02
9.50000000e+04 -3.70326931e-02
9.50000000e+04 -3.70327036e-02
9.51000000e+04 -3.70474109e-02
9.51000000e+04 -3.70474212e-02
9.52000000e+04 -3.70617660e-02
9.52000000e+04 -3.70617762e-02
9.53000000e+04 -3.70757629e-02
9.53000000e+04 -3.70757728e-02
9.54000000e+04 -3.70894059e-02
9.54000000e+04 -3.70894156e-02
9.55000000e+04 -3.71026993e-02
9.55000000e+04 -3.71027089e-02
9.56000000e+04 -3.71156473e-02
9.56000000e+04 -3.71156567e-02
9.57000000e+04 -3.71282542e-02
9.57000000e+04 -3.71282635e-02
9.58000000e+04 -3.71405241e-02
9.58000000e+04 -3.71405332e-02
9.59000000e+04 -3.71524612e-02
9.59000000e+04 -3.71524701e-02
9.60000000e+04 -3.71640693e-02
9.60000000e+04 -3.71640781e-02
9.61000000e+04 -3.71753526e-02
9.61000000e+04 -3.71753612e-02
9.62000000e+04 -3.71863149e-02
9.62000000e+04 -3.71863233e-02
9.63000000e+04 -3.71969602e-02
9.63000000e+04 -3.71969685e-02
9.64000000e+04 -3.72072923e-02
9.64000000e+04 -3.72073004e-02
9.65000000e+04 -3.72173150e-02
9.65000000e+04 -3.72173230e-02
9.66000000e+04 -3.72270321e-02
9.66000000e+04 -3.72270399e-02
9.67000000e+04 -3.72364472e-02
9.67000000e+04 -3.72364548e-02
9.68000000e+04 -3.72455639e-02
9.68000000e+04 -3.72455714e-02
9.69000000e+04 -3.72543860e-02
9.69000000e+04 -3.72543933e-02
9.70000000e+04 -3.72629170e-02
9.70000000e+04 -3.72629242e-02
9.71000000e+04 -3.72711603e-02
9.71000000e+04 -3.72711674e-02
9.72000000e+04 -3.72791195e-02
9.72000000e+04 -3.72791264e-02
9.73000000e+04 -3.72867981e-02
9.73000000e+04 -3.72868048e-02
9.74000000e+04 -3.72941993e-02
9.74000000e+04 -3.72942059e-02
9.75000000e+04 -3.73013266e-02
9.75000000e+04 -3.73013330e-02
9.76000000e+04 -3.73081832e-02
9.76000000e+04 -3.73081895e-02
9.77000000e+04 -3.73147724e-02
9.77000000e+04 -3.73147787e-02
9.78000000e+04 -3.73210975e-02
9.78000000e+04 -3.73211036e-02
9.79000000e+04 -3.73271617e-02
9.79000000e+04 -3.73271677e-02
9.80000000e+04 -3.73329681e-02
9.80000000e+04 -3.73329739e-02
9.81000000e+04 -3.73385197e-02
9.81000000e+04 -3.73385254e-02
9.82000000e+04 -3.73438198e-02
9.82000000e+04 -3.73438253e-02
9.83000000e+04 -3.73488712e-02
9.83000000e+04 -3.73488767e-02
9.84000000e+04 -3.73536771e-02
9.84000000e+04 -3.73536824e-02
9.85000000e+04 -3.73582404e-02
9.85000000e+04 -3.73582456e-02
9.86000000e+04 -3.73625640e-02
9.86000000e+04 -3.73625691e-02
9.87000000e+04 -3.73666508e-02
9.87000000e+04 -3.73666557e-02
9.88000000e+04 -3.73705036e-02
9.88000000e+04 -3.73705085e-02
9.89000000e+04 -3.73741253e-02
9.89000000e+04 -3.73741301e-02
9.90000000e+04 -3.73775187e-02
9.90000000e+04 -3.73775234e-02
9.91000000e+04 -3.73806866e-02
9.91000000e+04 -3.73806911e-02
9.92000000e+04 -3.73836316e-02
9.92000000e+04 -3.73836360e-02
9.93000000e+04 -3.73863564e-02
9.93000000e+04 -3.73863607e-02
9.94000000e+04 -3.73888637e-02
9.94000000e+04 -3.73888679e-02
9.95000000e+04 -3.73911562e-02
9.95000000e+04 -3.73911603e-02
9.96000000e+04 -3.73932364e-02
9.96000000e+04 -3.73932403e-02
9.97000000e+04 -3.73951068e-02
9.97000000e+04 -3.73951107e-02
9.98000000e+04 -3.73967701e-02
9.98000000e+04 -3.73967739e-02
9.99000000e+04 -3.73982287e-02
9.99000000e+04 -3.73982324e-02
1.00000000e+05 -3.73994851e-02
1.00000000e+05 -3.73994886e-02
1.00100000e+05 -3.74005417e-02
1.00100000e+05 -3.74005451e-02
1.00200000e+05 -3.74014009e-02
1.00200000e+05 -3.74014043e-02
1.00300000e+05 -3.74020652e-02
1.00300000e+05 -3.74020685e-02
1.00400000e+05 -3.74025369e-02
1.00400000e+05 -3.74025401e-02
1.00500000e+05 -3.74028183e-02
1.00500000e+05 -3.74028214e-02
1.00600000e+05 -3.74029117e-02
1.00600000e+05 -3.74029147e-02
1.00700000e+05 -3.74028194e-02
1.00700000e+05 -3.74028223e-02
1.00800000e+05 -3.74025437e-02
1.00800000e+05 -3.74025465e-02
1.00900000e+05 -3.74020867e-02
1.00900000e+05 -3.74020894e-02
1.01000000e+05 -3.74014507e-02
1.01000000e+05 -3.74014533e-02
1.01100000e+05 -3.74006378e-02
1.01100000e+05 -3.74006404e-02
1.01200000e+05 -3.73996502e-02
1.01200000e+05 -3.73996527e-02
1.01300000e+05 -3.73984900e-02
1.01300000e+05 -3.73984923e-02
1.01400000e+05 -3.73971592e-02
1.01400000e+05 -3.73971615e-02
1.01500000e+05 -3.73956600e-02
1.01500000e+05 -3.73956623e-02
1.01600000e+05 -3.73939944e-02
1.01600000e+05 -3.73939966e-02
1.01700000e+05 -3.73921645e-02
1.01700000e+05 -3.73921665e-02
1.01800000e+05 -3.73901721e-02
1.01800000e+05 -3.73901741e-02
1.01900000e+05 -3.73880194e-02
1.01900000e+05 -3.73880213e-02
1.02000000e+05 -3.73857082e-02
1.02000000e+05 -3.73857100e-02
1.02100000e+05 -3.73832404e-02
1.02100000e+05 -3.73832422e-02
1.02200000e+05 -3.73806181e-02
1.02200000e+05 -3.73806197e-02
1.02300000e+05 -3.73778430e-02
1.02300000e+05 -3.73778446e-02
1.02400000e+05 -3.73749170e-02
1.02400000e+05 -3.73749185e-02
1.02500000e+05 -3.73718420e-02
1.02500000e+05 -3.73718434e-02
1.02600000e+05 -3.73686197e-02
1.02600000e+05 -3.73686212e-02
1.02700000e+05 -3.73652521e-02
1.02700000e+05 -3.73652534e-02
1.02800000e+05 -3.73617408e-02
1.02800000e+05 -3.73617421e-02
1.02900000e+05 -3.73580876e-02
1.02900000e+05 -3.73580888e-02
1.03000000e+05 -3.73542943e-02
1.03000000e+05 -3.73542955e-02
1.03100000e+05 -3.73503626e-02
1.03100000e+05 -3.73503636e-02
1.03200000e+05 -3.73462941e-02
1.03200000e+05 -3.73462951e-02
1.03300000e+05 -3.73420905e-02
1.03300000e+05 -3.73420915e-02
1.03400000e+05 -3.73377536e-02
1.03400000e+05 -3.73377545e-02
1.03500000e+05 -3.73332849e-02
1.03500000e+05 -3.73332857e-02
1.03600000e+05 -3.73286861e-02
1.03600000e+05 -3.73286868e-02
1.03700000e+05 -3.73239587e-02
1.03700000e+05 -3.73239594e-02
1.03800000e+05 -3.73191043e-02
1.03800000e+05 -3.73191050e-02
1.03900000e+05 -3.73141246e-02
1.03900000e+05 -3.73141252e-02
1.04000000e+05 -3.73090211e-02
1.04000000e+05 -3.73090216e-02
1.04100000e+05 -3.73037952e-02
1.04100000e+05 -3.73037956e-02
1.04200000e+05 -3.72984485e-02
1.04200000e+05 -3.72984489e-02
1.04300000e+05 -3.72929825e-02
1.04300000e+05 -3.72929829e-02
1.04400000e+05 -3.72873987e-02
1.04400000e+05 -3.72873990e-02
1.04500000e+05 -3.72816985e-02
1.04500000e+05 -3.72816987e-02
1.04600000e+05 -3.72758834e-02
1.04600000e+05 -3.72758836e-02
1.04700000e+05 -3.72699548e-02
1.04700000e+05 -3.72699549e-02
1.04800000e+05 -3.72639141e-02
1.04800000e+05 -3.72639142e-02
1.04900000e+05 -3.72577627e-02
1.04900000e+05 -3.72577628e-02
1.05000000e+05 -3.72515021e-02
1.05000000e+05 -3.72515020e-02
1.05100000e+05 -3.72451334e-02
1.05100000e+05 -3.72451333e-02
1.05200000e+05 -3.72386582e-02
1.05200000e+05 -3.72386581e-02
1.05300000e+05 -3.72320777e-02
1.05300000e+05 -3.72320775e-02
1.05400000e+05 -3.72253933e-02
1.05400000e+05 -3.72253931e-02
1.05500000e+05 -3.72186063e-02
1.05500000e+05 -3.72186060e-02
1.05600000e+05 -3.72117178e-02
1.05600000e+05 -3.72117175e-02
1.05700000e+05 -3.72047294e-02
1.05700000e+05 -3.72047290e-02
1.05800000e+05 -3.71976421e-02
1.05800000e+05 -3.71976416e-02
1.05900000e+05 -3.71904572e-02
1.05900000e+05 -3.71904567e-02
1.06000000e+05 -3.71831760e-02
1.06000000e+05 -3.71831754e-02
1.06100000e+05 -3.71757996e-02
1.06100000e+05 -3.71757991e-02
1.06200000e+05 -3.71683294e-02
1.06200000e+05 -3.71683288e-02
1.06300000e+05 -3.71607664e-02
1.06300000e+05 -3.71607658e-02
1.06400000e+05 -3.71531119e-02
1.06400000e+05 -3.71531112e-02
1.06500000e+05 -3.71453670e-02
1.06500000e+05 -3.71453663e-02
1.06600000e+05 -3.71375329e-02
1.06600000e+05 -3.71375321e-02
1.06700000e+05 -3.71296106e-02
1.06700000e+05 -3.71296098e-02
1.06800000e+05 -3.71216015e-02
1.06800000e+05 -3.71216006e-02
1.06900000e+05 -3.71135064e-02
1.06900000e+05 -3.71135055e-02
1.07000000e+05 -3.71053266e-02
1.07000000e+05 -3.71053256e-02
1.07100000e+05 -3.70970631e-02
1.07100000e+05 -3.70970621e-02
1.07200000e+05 -3.70887171e-02
1.07200000e+05 -3.70887161e-02
1.07300000e+05 -3.70802895e-02
1.07300000e+05 -3.70802884e-02
1.07400000e+05 -3.70717815e-02
1.07400000e+05 -3.70717804e-02
1.07500000e+05 -3.70631940e-02
1.07500000e+05 -3.70631928e-02
1.07600000e+05 -3.70545281e-02
1.07600000e+05 -3.70545269e-02
1.07700000e+05 -3.70457848e-02
1.07700000e+05 -3.70457836e-02
1.07800000e+05 -3.70369652e-02
1.07800000e+05 -3.70369639e-02
1.07900000e+05 -3.70280701e-02
1.07900000e+05 -3.70280688e-02
1.08000000e+05 -3.70191005e-02
1.08000000e+05 -3.70190992e-02
1.08100000e+05 -3.70100575e-02
1.08100000e+05 -3.70100562e-02
1.08200000e+05 -3.70009422e-02
1.08200000e+05 -3.70009408e-02
1.08300000e+05 -3.69917555e-02
1.08300000e+05 -3.69917541e-02
1.08400000e+05 -3.69824986e-02
1.08400000e+05 -3.69824972e-02
1.08500000e+05 -3.69731727e-02
1.08500000e+05 -3.69731712e-02
1.08600000e+05 -3.69637785e-02
1.08600000e+05 -3.69637770e-02
1.08700000e+05 -3.69543168e-02
1.08700000e+05 -3.69543153e-02
1.08800000e+05 -3.69447878e-02
1.08800000e+05 -3.69447861e-02
1.08900000e+05 -3.69351908e-02
1.08900000e+05 -3.69351889e-02
1.09000000e+05 -3.69255247e-02
1.09000000e+05 -3.69255225e-02
1.09100000e+05 -3.69157871e-02
1.09100000e+05 -3.69157846e-02
1.09200000e+05 -3.69059752e-02
1.09200000e+05 -3.69059722e-02
1.09300000e+05 -3.68960854e-02
1.09300000e+05 -3.68960820e-02
1.09400000e+05 -3.68861146e-02
1.09400000e+05 -3.68861108e-02
1.09500000e+05 -3.68760599e-02
1.09500000e+05 -3.68760559e-02
1.09600000e+05 -3.68659201e-02
1.09600000e+05 -3.68659159e-02
1.09700000e+05 -3.68556957e-02
1.09700000e+05 -3.68556916e-02
1.09800000e+05 -3.68453897e-02
1.09800000e+05 -3.68453859e-02
1.09900000e+05 -3.68350078e-02
1.09900000e+05 -3.68350046e-02
1.10000000e+05 -3.68245581e-02
1.10000000e+05 -3.68245557e-02
1.10100000e+05 -3.68140512e-02
1.10100000e+05 -3.68140498e-02
1.10200000e+05 -3.68034991e-02
1.10200000e+05 -3.68034988e-02
1.10300000e+05 -3.67929150e-02
1.10300000e+05 -3.67929159e-02
1.10400000e+05 -3.67823125e-02
1.10400000e+05 -3.67823145e-02
1.10500000e+05 -3.67717046e-02
1.10500000e+05 -3.67717076e-02
1.10600000e+05 -3.67611036e-02
1.10600000e+05 -3.67611077e-02
1.10700000e+05 -3.67505209e-02
1.10700000e+05 -3.67505258e-02
1.10800000e+05 -3.67399661e-02
1.10800000e+05 -3.67399718e-02
1.10900000e+05 -3.67294480e-02
1.10900000e+05 -3.67294543e-02
1.11000000e+05 -3.67189740e-02
1.11000000e+05 -3.67189809e-02
1.11100000e+05 -3.67085506e-02
1.11100000e+05 -3.67085580e-02
1.11200000e+05 -3.66981836e-02
1.11200000e+05 -3.66981914e-02
1.11300000e+05 -3.66878784e-02
1.11300000e+05 -3.66878867e-02
1.11400000e+05 -3.66776400e-02
1.11400000e+05 -3.66776486e-02
1.11500000e+05 -3.66674733e-02
1.11500000e+05 -3.66674824e-02
1.11600000e+05 -3.66573833e-02
1.11600000e+05 -3.66573927e-02
1.11700000e+05 -3.66473747e-02
1.11700000e+05 -3.66473846e-02
1.11800000e+05 -3.66374528e-02
1.11800000e+05 -3.66374631e-02
1.11900000e+05 -3.66276228e-02
1.11900000e+05 -3.66276334e-02
1.12000000e+05 -3.66178898e-02
1.12000000e+05 -3.66179010e-02
1.12100000e+05 -3.66082597e-02
1.12100000e+05 -3.66082713e-02
1.12200000e+05 -3.65987379e-02
1.12200000e+05 -3.65987500e-02
1.12300000e+05 -3.65893305e-02
1.12300000e+05 -3.65893432e-02
1.12400000e+05 -3.65800437e-02
1.12400000e+05 -3.65800568e-02
1.12500000e+05 -3.65708836e-02
1.12500000e+05 -3.65708974e-02
1.12600000e+05 -3.65618570e-02
1.12600000e+05 -3.65618713e-02
1.12700000e+05 -3.65529706e-02
1.12700000e+05 -3.65529856e-02
1.12800000e+05 -3.65442316e-02
1.12800000e+05 -3.65442471e-02
1.12900000e+05 -3.65356471e-02
1.12900000e+05 -3.65356634e-02
1.13000000e+05 -3.65272250e-02
1.13000000e+05 -3.65272419e-02
1.13100000e+05 -3.65189732e-02
1.13100000e+05 -3.65189908e-02
1.13200000e+05 -3.65108998e-02
1.13200000e+05 -3.65109182e-02
1.13300000e+05 -3.65030134e-02
1.13300000e+05 -3.65030326e-02
1.13400000e+05 -3.64953231e-02
1.13400000e+05 -3.64953431e-02
1.13500000e+05 -3.64878379e-02
1.13500000e+05 -3.64878588e-02
1.13600000e+05 -3.64805676e-02
1.13600000e+05 -3.64805894e-02
1.13700000e+05 -3.64735221e-02
1.13700000e+05 -3.64735449e-02
1.13800000e+05 -3.64667120e-02
1.13800000e+05 -3.64667358e-02
1.13900000e+05 -3.64601480e-02
1.13900000e+05 -3.64601728e-02
1.14000000e+05 -3.64538414e-02
1.14000000e+05 -3.64538672e-02
1.14100000e+05 -3.64478038e-02
1.14100000e+05 -3.64478308e-02
1.14200000e+05 -3.64420476e-02
1.14200000e+05 -3.64420757e-02
1.14300000e+05 -3.64365852e-02
1.14300000e+05 -3.64366146e-02
1.14400000e+05 -3.64314300e-02
1.14400000e+05 -3.64314606e-02
1.14500000e+05 -3.64265954e-02
1.14500000e+05 -3.64266273e-02
1.14600000e+05 -3.64220956e-02
1.14600000e+05 -3.64221289e-02
1.14700000e+05 -3.64179454e-02
1.14700000e+05 -3.64179801e-02
1.14800000e+05 -3.64141600e-02
1.14800000e+05 -3.64141962e-02
1.14900000e+05 -3.64107551e-02
1.14900000e+05 -3.64107929e-02
1.15000000e+05 -3.64077473e-02
1.15000000e+05 -3.64077867e-02
1.15100000e+05 -3.64051534e-02
1.15100000e+05 -3.64051945e-02
1.15200000e+05 -3.64029911e-02
1.15200000e+05 -3.64030339e-02
1.15300000e+05 -3.64012787e-02
1.15300000e+05 -3.64013233e-02
1.15400000e+05 -3.64000349e-02
1.15400000e+05 -3.64000814e-02
1.15500000e+05 -3.63992796e-02
1.15500000e+05 -3.63993280e-02
1.15600000e+05 -3.63990328e-02
1.15600000e+05 -3.63990832e-02
1.15700000e+05 -3.63993156e-02
1.15700000e+05 -3.63993681e-02
1.15800000e+05 -3.64001498e-02
1.15800000e+05 -3.64002045e-02
1.15900000e+05 -3.64015578e-02
1.15900000e+05 -3.64016148e-02
1.16000000e+05 -3.64035631e-02
1.16000000e+05 -3.64036224e-02
1.16100000e+05 -3.64061897e-02
1.16100000e+05 -3.64062514e-02
1.16200000e+05 -3.64094626e-02
1.16200000e+05 -3.64095268e-02
1.16300000e+05 -3.64134078e-02
1.16300000e+05 -3.64134746e-02
1.16400000e+05 -3.64180518e-02
1.16400000e+05 -3.64181213e-02
1.16500000e+05 -3.64234226e-02
1.16500000e+05 -3.64234948e-02
1.16600000e+05 -3.64295486e-02
1.16600000e+05 -3.64296238e-02
1.16700000e+05 -3.64364595e-02
1.16700000e+05 -3.64365377e-02
1.16800000e+05 -3.64441859e-02
1.16800000e+05 -3.64442672e-02
1.16900000e+05 -3.64527594e-02
1.16900000e+05 -3.64528439e-02
1.17000000e+05 -3.64622126e-02
1.17000000e+05 -3.64623004e-02
1.17100000e+05 -3.64725792e-02
1.17100000e+05 -3.64726704e-02
1.17200000e+05 -3.64838937e-02
1.17200000e+05 -3.64839884e-02
1.17300000e+05 -3.64961918e-02
1.17300000e+05 -3.64962901e-02
1.17400000e+05 -3.65095102e-02
1.17400000e+05 -3.65096122e-02
1.17500000e+05 -3.65238863e-02
1.17500000e+05 -3.65239922e-02
1.17600000e+05 -3.65393588e-02
1.17600000e+05 -3.65394686e-02
1.17700000e+05 -3.65559670e-02
1.17700000e+05 -3.65560808e-02
1.17800000e+05 -3.65737513e-02
1.17800000e+05 -3.65738691e-02
1.17900000e+05 -3.65927526e-02
1.17900000e+05 -3.65928747e-02
1.18000000e+05 -3.66130129e-02
1.18000000e+05 -3.66131392e-02
1.18100000e+05 -3.66345748e-02
1.18100000e+05 -3.66347054e-02
1.18200000e+05 -3.66574814e-02
1.18200000e+05 -3.66576164e-02
1.18300000e+05 -3.66817766e-02
1.18300000e+05 -3.66819162e-02
1.18400000e+05 -3.67075050e-02
1.18400000e+05 -3.67076491e-02
1.18500000e+05 -3.67347114e-02
1.18500000e+05 -3.67348601e-02
1.18600000e+05 -3.67634414e-02
1.18600000e+05 -3.67635947e-02
1.18700000e+05 -3.67937406e-02
1.18700000e+05 -3.67938986e-02
1.18800000e+05 -3.68256552e-02
1.18800000e+05 -3.68258180e-02
1.18900000e+05 -3.68592316e-02
1.18900000e+05 -3.68593992e-02
1.19000000e+05 -3.68945164e-02
1.19000000e+05 -3.68946888e-02
1.19100000e+05 -3.69315561e-02
1.19100000e+05 -3.69317332e-02
1.19200000e+05 -3.69703970e-02
1.19200000e+05 -3.69705788e-02
1.19300000e+05 -3.70110852e-02
1.19300000e+05 -3.70112718e-02
1.19400000e+05 -3.70536663e-02
1.19400000e+05 -3.70538575e-02
1.19500000e+05 -3.70981851e-02
1.19500000e+05 -3.70983810e-02
1.19600000e+05 -3.71446855e-02
1.19600000e+05 -3.71448859e-02
1.19700000e+05 -3.71932101e-02
1.19700000e+05 -3.71934149e-02
1.19800000e+05 -3.72438001e-02
1.19800000e+05 -3.72440091e-02
1.19900000e+05 -3.72964949e-02
1.19900000e+05 -3.72967079e-02
1.20000000e+05 -3.73513319e-02
1.20000000e+05 -3.73515487e-02
1.20100000e+05 -3.74083462e-02
1.20100000e+05 -3.74085667e-02
1.20200000e+05 -3.74675708e-02
1.20200000e+05 -3.74677947e-02
1.20300000e+05 -3.75290358e-02
1.20300000e+05 -3.75292628e-02
1.20400000e+05 -3.75927688e-02
1.20400000e+05 -3.75929986e-02
1.20500000e+05 -3.76587946e-02
1.20500000e+05 -3.76590271e-02
1.20600000e+05 -3.77271356e-02
1.20600000e+05 -3.77273704e-02
1.20700000e+05 -3.77978111e-02
1.20700000e+05 -3.77980480e-02
1.20800000e+05 -3.78708382e-02
1.20800000e+05 -3.78710770e-02
1.20900000e+05 -3.79462317e-02
1.20900000e+05 -3.79464721e-02
1.21000000e+05 -3.80240038e-02
1.21000000e+05 -3.80242456e-02
1.21100000e+05 -3.81041650e-02
1.21100000e+05 -3.81044081e-02
1.21200000e+05 -3.81867240e-02
1.21200000e+05 -3.81869682e-02
1.21300000e+05 -3.82716878e-02
1.21300000e+05 -3.82719330e-02
1.21400000e+05 -3.83590621e-02
1.21400000e+05 -3.83593081e-02
1.21500000e+05 -3.84488512e-02
1.21500000e+05 -3.84490979e-02
1.21600000e+05 -3.85410584e-02
1.21600000e+05 -3.85413057e-02
1.21700000e+05 -3.86356859e-02
1.21700000e+05 -3.86359336e-02
1.21800000e+05 -3.87327348e-02
1.21800000e+05 -3.87329829e-02
1.21900000e+05 -3.88322052e-02
1.21900000e+05 -3.88324536e-02
1.22000000e+05 -3.89340963e-02
1.22000000e+05 -3.89343449e-02
1.22100000e+05 -3.90384061e-02
1.22100000e+05 -3.90386547e-02
1.22200000e+05 -3.91451311e-02
1.22200000e+05 -3.91453797e-02
1.22300000e+05 -3.92542670e-02
1.22300000e+05 -3.92545153e-02
1.22400000e+05 -3.93658076e-02
1.22400000e+05 -3.93660556e-02
1.22500000e+05 -3.94797456e-02
1.22500000e+05 -3.94799931e-02
1.22600000e+05 -3.95960720e-02
1.22600000e+05 -3.95963188e-02
1.22700000e+05 -3.97147761e-02
1.22700000e+05 -3.97150221e-02
1.22800000e+05 -3.98358457e-02
1.22800000e+05 -3.98360907e-02
1.22900000e+05 -3.99592670e-02
1.22900000e+05 -3.99595109e-02
1.23000000e+05 -4.00850247e-02
1.23000000e+05 -4.00852672e-02
1.23100000e+05 -4.02131018e-02
1.23100000e+05 -4.02133429e-02
1.23200000e+05 -4.03434802e-02
1.23200000e+05 -4.03437197e-02
1.23300000e+05 -4.04761405e-02
1.23300000e+05 -4.04763783e-02
1.23400000e+05 -4.06110622e-02
1.23400000e+05 -4.06112982e-02
1.23500000e+05 -4.07482237e-02
1.23500000e+05 -4.07484578e-02
1.23600000e+05 -4.08876028e-02
1.23600000e+05 -4.08878348e-02
1.23700000e+05 -4.10291762e-02
1.23700000e+05 -4.10294063e-02
1.23800000e+05 -4.11729205e-02
1.23800000e+05 -4.11731484e-02
1.23900000e+05 -4.13188114e-02
1.23900000e+05 -4.13190371e-02
1.24000000e+05 -4.14668243e-02
1.24000000e+05 -4.14670477e-02
1.24100000e+05 -4.16169340e-02
1.24100000e+05 -4.16171552e-02
1.24200000e+05 -4.17691152e-02
1.24200000e+05 -4.17693342e-02
1.24300000e+05 -4.19233421e-02
1.24300000e+05 -4.19235587e-02
1.24400000e+05 -4.20795884e-02
1.24400000e+05 -4.20798025e-02
1.24500000e+05 -4.22378273e-02
1.24500000e+05 -4.22380390e-02
1.24600000e+05 -4.23980318e-02
1.24600000e+05 -4.23982410e-02
1.24700000e+05 -4.25601742e-02
1.24700000e+05 -4.25603808e-02
1.24800000e+05 -4.27242263e-02
1.24800000e+05 -4.27244303e-02
1.24900000e+05 -4.28901594e-02
1.24900000e+05 -4.28903607e-02
1.25000000e+05 -4.30579441e-02
1.25000000e+05 -4.30581426e-02
1.25100000e+05 -4.32275503e-02
1.25100000e+05 -4.32277460e-02
1.25200000e+05 -4.33989477e-02
1.25200000e+05 -4.33991405e-02
1.25300000e+05 -4.35721051e-02
1.25300000e+05 -4.35722949e-02
1.25400000e+05 -4.37469909e-02
1.25400000e+05 -4.37471777e-02
1.25500000e+05 -4.39235728e-02
1.25500000e+05 -4.39237565e-02
1.25600000e+05 -4.41018183e-02
1.25600000e+05 -4.41019989e-02
1.25700000e+05 -4.42816944e-02
1.25700000e+05 -4.42818718e-02
1.25800000e+05 -4.44631678e-02
1.25800000e+05 -4.44633420e-02
1.25900000e+05 -4.46462047e-02
1.25900000e+05 -4.46463756e-02
1.26000000e+05 -4.48307713e-02
1.26000000e+05 -4.48309390e-02
1.26100000e+05 -4.50168335e-02
1.26100000e+05 -4.50169979e-02
1.26200000e+05 -4.52043572e-02
1.26200000e+05 -4.52045183e-02
1.26300000e+05 -4.53933080e-02
1.26300000e+05 -4.53934657e-02
1.26400000e+05 -4.55836514e-02
1.26400000e+05 -4.55838058e-02
1.26500000e+05 -4.57753529e-02
1.26500000e+05 -4.57755039e-02
1.26600000e+05 -4.59683780e-02
1.26600000e+05 -4.59685257e-02
1.26700000e+05 -4.61626920e-02
1.26700000e+05 -4.61628362e-02
1.26800000e+05 -4.63582601e-02
1.26800000e+05 -4.63584010e-02
1.26900000e+05 -4.65550476e-02
1.26900000e+05 -4.65551850e-02
1.27000000e+05 -4.67530194e-02
1.27000000e+05 -4.67531535e-02
1.27100000e+05 -4.69521407e-02
1.27100000e+05 -4.69522713e-02
1.27200000e+05 -4.71523763e-02
1.27200000e+05 -4.71525034e-02
1.27300000e+05 -4.73536909e-02
1.27300000e+05 -4.73538145e-02
1.27400000e+05 -4.75560492e-02
1.27400000e+05 -4.75561692e-02
1.27500000e+05 -4.77594157e-02
1.27500000e+05 -4.77595322e-02
1.27600000e+05 -4.79637548e-02
1.27600000e+05 -4.79638678e-02
1.27700000e+05 -4.81690309e-02
1.27700000e+05 -4.81691404e-02
1.27800000e+05 -4.83752083e-02
1.27800000e+05 -4.83753142e-02
1.27900000e+05 -4.85822511e-02
1.27900000e+05 -4.85823534e-02
1.28000000e+05 -4.87901236e-02
1.28000000e+05 -4.87902223e-02
1.28100000e+05 -4.89987899e-02
1.28100000e+05 -4.89988850e-02
1.28200000e+05 -4.92082143e-02
1.28200000e+05 -4.92083057e-02
1.28300000e+05 -4.94183609e-02
1.28300000e+05 -4.94184488e-02
1.28400000e+05 -4.96291942e-02
1.28400000e+05 -4.96292784e-02
1.28500000e+05 -4.98406785e-02
1.28500000e+05 -4.98407592e-02
1.28600000e+05 -5.00527784e-02
1.28600000e+05 -5.00528555e-02
1.28700000e+05 -5.02654586e-02
1.28700000e+05 -5.02655321e-02
1.28800000e+05 -5.04786839e-02
1.28800000e+05 -5.04787538e-02
1.28900000e+05 -5.06924193e-02
1.28900000e+05 -5.06924856e-02
1.29000000e+05 -5.09066300e-02
1.29000000e+05 -5.09066927e-02
1.29100000e+05 -5.11212813e-02
1.29100000e+05 -5.11213405e-02
1.29200000e+05 -5.13363388e-02
1.29200000e+05 -5.13363945e-02
1.29300000e+05 -5.15517682e-02
1.29300000e+05 -5.15518204e-02
1.29400000e+05 -5.17675355e-02
1.29400000e+05 -5.17675841e-02
1.29500000e+05 -5.19836068e-02
1.29500000e+05 -5.19836519e-02
1.29600000e+05 -5.21999483e-02
1.29600000e+05 -5.21999900e-02
1.29700000e+05 -5.24165268e-02
1.29700000e+05 -5.24165650e-02
1.29800000e+05 -5.26333088e-02
1.29800000e+05 -5.26333436e-02
1.29900000e+05 -5.28502614e-02
1.29900000e+05 -5.28502927e-02
1.30000000e+05 -5.30673517e-02
1.30000000e+05 -5.30673796e-02
1.30100000e+05 -5.32845472e-02
1.30100000e+05 -5.32845717e-02
1.30200000e+05 -5.35018155e-02
1.30200000e+05 -5.35018367e-02
1.30300000e+05 -5.37191245e-02
1.30300000e+05 -5.37191423e-02
1.30400000e+05 -5.39364424e-02
1.30400000e+05 -5.39364569e-02
1.30500000e+05 -5.41537376e-02
1.30500000e+05 -5.41537488e-02
1.30600000e+05 -5.43709788e-02
1.30600000e+05 -5.43709867e-02
1.30700000e+05 -5.45881351e-02
1.30700000e+05 -5.45881398e-02
1.30800000e+05 -5.48051758e-02
1.30800000e+05 -5.48051773e-02
1.30900000e+05 -5.50220706e-02
1.30900000e+05 -5.50220688e-02
1.31000000e+05 -5.52387894e-02
1.31000000e+05 -5.52387845e-02
1.31100000e+05 -5.54553026e-02
1.31100000e+05 -5.54552945e-02
1.31200000e+05 -5.56715809e-02
1.31200000e+05 -5.56715697e-02
1.31300000e+05 -5.58875954e-02
1.31300000e+05 -5.58875811e-02
1.31400000e+05 -5.61033174e-02
1.31400000e+05 -5.61033001e-02
1.31500000e+05 -5.63187187e-02
1.31500000e+05 -5.63186984e-02
1.31600000e+05 -5.65337716e-02
1.31600000e+05 -5.65337483e-02
1.31700000e+05 -5.67484486e-02
1.31700000e+05 -5.67484224e-02
1.31800000e+05 -5.69627226e-02
1.31800000e+05 -5.69626935e-02
1.31900000e+05 -5.71765670e-02
1.31900000e+05 -5.71765350e-02
1.32000000e+05 -5.73899554e-02
1.32000000e+05 -5.73899206e-02
1.32100000e+05 -5.76028620e-02
1.32100000e+05 -5.76028244e-02
1.32200000e+05 -5.78152614e-02
1.32200000e+05 -5.78152210e-02
1.32300000e+05 -5.80271284e-02
1.32300000e+05 -5.80270853e-02
1.32400000e+05 -5.82384383e-02
1.32400000e+05 -5.82383925e-02
1.32500000e+05 -5.84491668e-02
1.32500000e+05 -5.84491184e-02
1.32600000e+05 -5.86592900e-02
1.32600000e+05 -5.86592390e-02
1.32700000e+05 -5.88687845e-02
1.32700000e+05 -5.88687309e-02
1.32800000e+05 -5.90776270e-02
1.32800000e+05 -5.90775709e-02
1.32900000e+05 -5.92857950e-02
1.32900000e+05 -5.92857364e-02
1.33000000e+05 -5.94932662e-02
1.33000000e+05 -5.94932051e-02
1.33100000e+05 -5.97000185e-02
1.33100000e+05 -5.96999550e-02
1.33200000e+05 -5.99060307e-02
1.33200000e+05 -5.99059648e-02
1.33300000e+05 -6.01112815e-02
1.33300000e+05 -6.01112133e-02
1.33400000e+05 -6.03157504e-02
1.33400000e+05 -6.03156800e-02
1.33500000e+05 -6.05194172e-02
1.33500000e+05 -6.05193445e-02
1.33600000e+05 -6.07222619e-02
1.33600000e+05 -6.07221870e-02
1.33700000e+05 -6.09242653e-02
1.33700000e+05 -6.09241882e-02
1.33800000e+05 -6.11254084e-02
1.33800000e+05 -6.11253292e-02
1.33900000e+05 -6.13256726e-02
1.33900000e+05 -6.13255913e-02
1.34000000e+05 -6.15250397e-02
1.34000000e+05 -6.15249563e-02
1.34100000e+05 -6.17234920e-02
1.34100000e+05 -6.17234066e-02
1.34200000e+05 -6.19210122e-02
1.34200000e+05 -6.19209249e-02
1.34300000e+05 -6.21175835e-02
1.34300000e+05 -6.21174942e-02
1.34400000e+05 -6.23131892e-02
1.34400000e+05 -6.23130981e-02
1.34500000e+05 -6.25078134e-02
1.34500000e+05 -6.25077204e-02
1.34600000e+05 -6.27014403e-02
1.34600000e+05 -6.27013455e-02
1.34700000e+05 -6.28940546e-02
1.34700000e+05 -6.28939581e-02
1.34800000e+05 -6.30856416e-02
1.34800000e+05 -6.30855433e-02
1.34900000e+05 -6.32761866e-02
1.34900000e+05 -6.32760866e-02
1.35000000e+05 -6.34656756e-02
1.35000000e+05 -6.34655740e-02
1.35100000e+05 -6.36540950e-02
1.35100000e+05 -6.36539917e-02
1.35200000e+05 -6.38414313e-02
1.35200000e+05 -6.38413265e-02
1.35300000e+05 -6.40276717e-02
1.35300000e+05 -6.40275654e-02
1.35400000e+05 -6.42128036e-02
1.35400000e+05 -6.42126958e-02
1.35500000e+05 -6.43968148e-02
1.35500000e+05 -6.43967055e-02
1.35600000e+05 -6.45796935e-02
1.35600000e+05 -6.45795828e-02
1.35700000e+05 -6.47614282e-02
1.35700000e+05 -6.47613162e-02
1.35800000e+05 -6.49420080e-02
1.35800000e+05 -6.49418946e-02
1.35900000e+05 -6.51214219e-02
1.35900000e+05 -6.51213072e-02
1.36000000e+05 -6.52996598e-02
1.36000000e+05 -6.52995438e-02
1.36100000e+05 -6.54767115e-02
1.36100000e+05 -6.54765943e-02
1.36200000e+05 -6.56525674e-02
1.36200000e+05 -6.56524490e-02
1.36300000e+05 -6.58272182e-02
1.36300000e+05 -6.58270986e-02
1.36400000e+05 -6.60006548e-02
1.36400000e+05 -6.60005341e-02
1.36500000e+05 -6.61728687e-02
1.36500000e+05 -6.61727470e-02
1.36600000e+05 -6.63438516e-02
1.36600000e+05 -6.63437288e-02
1.36700000e+05 -6.65135954e-02
1.36700000e+05 -6.65134715e-02
1.36800000e+05 -6.66820925e-02
1.36800000e+05 -6.66819677e-02
1.36900000e+05 -6.68493357e-02
1.36900000e+05 -6.68492099e-02
1.37000000e+05 -6.70153180e-02
1.37000000e+05 -6.70151913e-02
1.37100000e+05 -6.71800328e-02
1.37100000e+05 -6.71799052e-02
1.37200000e+05 -6.73434738e-02
1.37200000e+05 -6.73433454e-02
1.37300000e+05 -6.75056349e-02
1.37300000e+05 -6.75055057e-02
1.37400000e+05 -6.76665103e-02
1.37400000e+05 -6.76663803e-02
1.37500000e+05 -6.78260943e-02
1.37500000e+05 -6.78259634e-02
1.37600000e+05 -6.79843811e-02
1.37600000e+05 -6.79842494e-02
1.37700000e+05 -6.81413649e-02
1.37700000e+05 -6.81412324e-02
1.37800000e+05 -6.82970399e-02
1.37800000e+05 -6.82969065e-02
1.37900000e+05 -6.84513997e-02
1.37900000e+05 -6.84512655e-02
1.38000000e+05 -6.86044381e-02
1.38000000e+05 -6.86043030e-02
1.38100000e+05 -6.87561484e-02
1.38100000e+05 -6.87560124e-02
1.38200000e+05 -6.89065239e-02
1.38200000e+05 -6.89063869e-02
1.38300000e+05 -6.90555577e-02
1.38300000e+05 -6.90554198e-02
1.38400000e+05 -6.92032431e-02
1.38400000e+05 -6.92031043e-02
1.38500000e+05 -6.93495738e-02
1.38500000e+05 -6.93494342e-02
1.38600000e+05 -6.94945438e-02
1.38600000e+05 -6.94944033e-02
1.38700000e+05 -6.96381476e-02
1.38700000e+05 -6.96380064e-02
1.38800000e+05 -6.97803805e-02
1.38800000e+05 -6.97802386e-02
1.38900000e+05 -6.99212384e-02
1.38900000e+05 -6.99210959e-02
1.39000000e+05 -7.00607180e-02
1.39000000e+05 -7.00605750e-02
1.39100000e+05 -7.01988166e-02
1.39100000e+05 -7.01986732e-02
1.39200000e+05 -7.03355322e-02
1.39200000e+05 -7.03353884e-02
1.39300000e+05 -7.04708632e-02
1.39300000e+05 -7.04707190e-02
1.39400000e+05 -7.06048085e-02
1.39400000e+05 -7.06046640e-02
1.39500000e+05 -7.07373671e-02
1.39500000e+05 -7.07372223e-02
1.39600000e+05 -7.08685385e-02
1.39600000e+05 -7.08683935e-02
1.39700000e+05 -7.09983222e-02
1.39700000e+05 -7.09981769e-02
1.39800000e+05 -7.11267178e-02
1.39800000e+05 -7.11265723e-02
1.39900000e+05 -7.12537250e-02
1.39900000e+05 -7.12535793e-02
1.40000000e+05 -7.13793436e-02
1.40000000e+05 -7.13791977e-02
1.40100000e+05 -7.15035734e-02
1.40100000e+05 -7.15034273e-02
1.40200000e+05 -7.16264143e-02
1.40200000e+05 -7.16262680e-02
1.40300000e+05 -7.17478665e-02
1.40300000e+05 -7.17477199e-02
1.40400000e+05 -7.18679299e-02
1.40400000e+05 -7.18677832e-02
1.40500000e+05 -7.19866049e-02
1.40500000e+05 -7.19864580e-02
1.40600000e+05 -7.21038918e-02
1.40600000e+05 -7.21037448e-02
1.40700000e+05 -7.22197913e-02
1.40700000e+05 -7.22196442e-02
1.40800000e+05 -7.23343039e-02
1.40800000e+05 -7.23341567e-02
1.40900000e+05 -7.24474307e-02
1.40900000e+05 -7.24472834e-02
1.41000000e+05 -7.25591725e-02
1.41000000e+05 -7.25590252e-02
1.41100000e+05 -7.26695307e-02
1.41100000e+05 -7.26693832e-02
1.41200000e+05 -7.27785064e-02
1.41200000e+05 -7.27783589e-02
1.41300000e+05 -7.28861012e-02
1.41300000e+05 -7.28859538e-02
1.41400000e+05 -7.29923168e-02
1.41400000e+05 -7.29921694e-02
1.41500000e+05 -7.30971550e-02
1.41500000e+05 -7.30970075e-02
1.41600000e+05 -7.32006177e-02
1.41600000e+05 -7.32004703e-02
1.41700000e+05 -7.33027070e-02
1.41700000e+05 -7.33025596e-02
1.41800000e+05 -7.34034251e-02
1.41800000e+05 -7.34032778e-02
1.41900000e+05 -7.35027745e-02
1.41900000e+05 -7.35026273e-02
1.42000000e+05 -7.36007576e-02
1.42000000e+05 -7.36006105e-02
1.42100000e+05 -7.36973773e-02
1.42100000e+05 -7.36972303e-02
1.42200000e+05 -7.37926362e-02
1.42200000e+05 -7.37924894e-02
1.42300000e+05 -7.38865374e-02
1.42300000e+05 -7.38863907e-02
1.42400000e+05 -7.39790841e-02
1.42400000e+05 -7.39789375e-02
1.42500000e+05 -7.40702793e-02
1.42500000e+05 -7.40701330e-02
1.42600000e+05 -7.41601266e-02
1.42600000e+05 -7.41599805e-02
1.42700000e+05 -7.42486295e-02
1.42700000e+05 -7.42484835e-02
1.42800000e+05 -7.43357915e-02
1.42800000e+05 -7.43356458e-02
1.42900000e+05 -7.44216166e-02
1.42900000e+05 -7.44214712e-02
1.43000000e+05 -7.45061086e-02
1.43000000e+05 -7.45059635e-02
1.43100000e+05 -7.45892717e-02
1.43100000e+05 -7.45891268e-02
1.43200000e+05 -7.46711099e-02
1.43200000e+05 -7.46709653e-02
1.43300000e+05 -7.47516276e-02
1.43300000e+05 -7.47514834e-02
1.43400000e+05 -7.48308294e-02
1.43400000e+05 -7.48306854e-02
1.43500000e+05 -7.49087197e-02
1.43500000e+05 -7.49085761e-02
1.43600000e+05 -7.49853034e-02
1.43600000e+05 -7.49851602e-02
1.43700000e+05 -7.50605852e-02
1.43700000e+05 -7.50604423e-02
1.43800000e+05 -7.51345702e-02
1.43800000e+05 -7.51344277e-02
1.43900000e+05 -7.52072634e-02
1.43900000e+05 -7.52071213e-02
1.44000000e+05 -7.52786701e-02
1.44000000e+05 -7.52785285e-02
1.44100000e+05 -7.53487957e-02
1.44100000e+05 -7.53486545e-02
1.44200000e+05 -7.54176456e-02
1.44200000e+05 -7.54175048e-02
1.44300000e+05 -7.54852255e-02
1.44300000e+05 -7.54850852e-02
1.44400000e+05 -7.55515411e-02
1.44400000e+05 -7.55514013e-02
1.44500000e+05 -7.56165983e-02
1.44500000e+05 -7.56164590e-02
1.44600000e+05 -7.56804031e-02
1.44600000e+05 -7.56802644e-02
1.44700000e+05 -7.57429617e-02
1.44700000e+05 -7.57428235e-02
1.44800000e+05 -7.58042803e-02
1.44800000e+05 -7.58041426e-02
1.44900000e+05 -7.58643652e-02
1.44900000e+05 -7.58642280e-02
1.45000000e+05 -7.59232230e-02
1.45000000e+05 -7.59230864e-02
1.45100000e+05 -7.59808603e-02
1.45100000e+05 -7.59807243e-02
1.45200000e+05 -7.60372837e-02
1.45200000e+05 -7.60371484e-02
1.45300000e+05 -7.60925003e-02
1.45300000e+05 -7.60923656e-02
1.45400000e+05 -7.61465170e-02
1.45400000e+05 -7.61463829e-02
1.45500000e+05 -7.61993409e-02
1.45500000e+05 -7.61992074e-02
1.45600000e+05 -7.62509791e-02
1.45600000e+05 -7.62508463e-02
1.45700000e+05 -7.63014392e-02
1.45700000e+05 -7.63013070e-02
1.45800000e+05 -7.63507284e-02
1.45800000e+05 -7.63505970e-02
1.45900000e+05 -7.63988544e-02
1.45900000e+05 -7.63987237e-02
1.46000000e+05 -7.64458249e-02
1.46000000e+05 -7.64456949e-02
1.46100000e+05 -7.64916476e-02
1.46100000e+05 -7.64915183e-02
1.46200000e+05 -7.65363305e-02
1.46200000e+05 -7.65362020e-02
1.46300000e+05 -7.65798816e-02
1.46300000e+05 -7.65797538e-02
1.46400000e+05 -7.66223090e-02
1.46400000e+05 -7.66221820e-02
1.46500000e+05 -7.66636209e-02
1.46500000e+05 -7.66634948e-02
1.46600000e+05 -7.67038258e-02
1.46600000e+05 -7.67037004e-02
1.46700000e+05 -7.67429320e-02
1.46700000e+05 -7.67428074e-02
1.46800000e+05 -7.67809480e-02
1.46800000e+05 -7.67808243e-02
1.46900000e+05 -7.68178826e-02
1.46900000e+05 -7.68177597e-02
1.47000000e+05 -7.68537444e-02
1.47000000e+05 -7.68536224e-02
1.47100000e+05 -7.68885422e-02
1.47100000e+05 -7.68884211e-02
1.47200000e+05 -7.69222850e-02
1.47200000e+05 -7.69221648e-02
1.47300000e+05 -7.69549818e-02
1.47300000e+05 -7.69548624e-02
1.47400000e+05 -7.69866415e-02
1.47400000e+05 -7.69865231e-02
1.47500000e+05 -7.70172735e-02
1.47500000e+05 -7.70171559e-02
1.47600000e+05 -7.70468868e-02
1.47600000e+05 -7.70467701e-02
1.47700000e+05 -7.70754907e-02
1.47700000e+05 -7.70753750e-02
1.47800000e+05 -7.71030947e-02
1.47800000e+05 -7.71029800e-02
1.47900000e+05 -7.71297081e-02
1.47900000e+05 -7.71295943e-02
1.48000000e+05 -7.71553404e-02
1.48000000e+05 -7.71552275e-02
1.48100000e+05 -7.71800010e-02
1.48100000e+05 -7.71798891e-02
1.48200000e+05 -7.72036996e-02
1.48200000e+05 -7.72035887e-02
1.48300000e+05 -7.72264456e-02
1.48300000e+05 -7.72263357e-02
1.48400000e+05 -7.72482488e-02
1.48400000e+05 -7.72481399e-02
1.48500000e+05 -7.72691187e-02
1.48500000e+05 -7.72690108e-02
1.48600000e+05 -7.72890651e-02
1.48600000e+05 -7.72889581e-02
1.48700000e+05 -7.73080975e-02
1.48700000e+05 -7.73079915e-02
1.48800000e+05 -7.73262256e-02
1.48800000e+05 -7.73261206e-02
1.48900000e+05 -7.73434591e-02
1.48900000e+05 -7.73433551e-02
1.49000000e+05 -7.73598077e-02
1.49000000e+05 -7.73597047e-02
1.49100000e+05 -7.73752809e-02
1.49100000e+05 -7.73751789e-02
1.49200000e+05 -7.73898884e-02
1.49200000e+05 -7.73897874e-02
1.49300000e+05 -7.74036398e-02
1.49300000e+05 -7.74035397e-02
1.49400000e+05 -7.74165445e-02
1.49400000e+05 -7.74164454e-02
1.49500000e+05 -7.74286120e-02
1.49500000e+05 -7.74285140e-02
1.49600000e+05 -7.74398518e-02
1.49600000e+05 -7.74397547e-02
1.49700000e+05 -7.74502732e-02
1.49700000e+05 -7.74501770e-02
1.49800000e+05 -7.74598854e-02
1.49800000e+05 -7.74597902e-02
1.49900000e+05 -7.74686976e-02
1.49900000e+05 -7.74686033e-02
1.50000000e+05 -7.74767188e-02
1.50000000e+05 -7.74766255e-02
1.50100000e+05 -7.74839581e-02
1.50100000e+05 -7.74838658e-02
1.50200000e+05 -7.74904243e-02
1.50200000e+05 -7.74903329e-02
1.50300000e+05 -7.74961261e-02
1.50300000e+05 -7.74960356e-02
1.50400000e+05 -7.75010721e-02
1.50400000e+05 -7.75009825e-02
1.50500000e+05 -7.75052707e-02
1.50500000e+05 -7.75051820e-02
1.50600000e+05 -7.75087303e-02
1.50600000e+05 -7.75086423e-02
1.50700000e+05 -7.75114588e-02
1.50700000e+05 -7.75113717e-02
1.50800000e+05 -7.75134644e-02
1.50800000e+05 -7.75133781e-02
1.50900000e+05 -7.75147547e-02
1.50900000e+05 -7.75146692e-02
1.51000000e+05 -7.75153373e-02
1.51000000e+05 -7.75152526e-02
1.51100000e+05 -7.75152196e-02
1.51100000e+05 -7.75151356e-02
1.51200000e+05 -7.75144087e-02
1.51200000e+05 -7.75143255e-02
1.51300000e+05 -7.75129117e-02
1.51300000e+05 -7.75128292e-02
1.51400000e+05 -7.75107352e-02
1.51400000e+05 -7.75106534e-02
1.51500000e+05 -7.75078857e-02
1.51500000e+05 -7.75078046e-02
1.51600000e+05 -7.75043696e-02
1.51600000e+05 -7.75042890e-02
1.51700000e+05 -7.75001927e-02
1.51700000e+05 -7.75001128e-02
1.51800000e+05 -7.74953609e-02
1.51800000e+05 -7.74952816e-02
1.51900000e+05 -7.74898797e-02
1.51900000e+05 -7.74898009e-02
1.52000000e+05 -7.74837543e-02
1.52000000e+05 -7.74836760e-02
1.52100000e+05 -7.74769896e-02
1.52100000e+05 -7.74769118e-02
1.52200000e+05 -7.74695904e-02
1.52200000e+05 -7.74695130e-02
1.52300000e+05 -7.74615610e-02
1.52300000e+05 -7.74614840e-02
1.52400000e+05 -7.74529055e-02
1.52400000e+05 -7.74528289e-02
1.52500000e+05 -7.74436278e-02
1.52500000e+05 -7.74435516e-02
1.52600000e+05 -7.74337314e-02
1.52600000e+05 -7.74336555e-02
1.52700000e+05 -7.74232195e-02
1.52700000e+05 -7.74231438e-02
1.52800000e+05 -7.74120951e-02
1.52800000e+05 -7.74120197e-02
1.52900000e+05 -7.74003609e-02
1.52900000e+05 -7.74002857e-02
1.53000000e+05 -7.73880192e-02
1.53000000e+05 -7.73879442e-02
1.53100000e+05 -7.73750721e-02
1.53100000e+05 -7.73749973e-02
1.53200000e+05 -7.73615214e-02
1.53200000e+05 -7.73614467e-02
1.53300000e+05 -7.73473685e-02
1.53300000e+05 -7.73472938e-02
1.53400000e+05 -7.73326145e-02
1.53400000e+05 -7.73325399e-02
1.53500000e+05 -7.73172604e-02
1.53500000e+05 -7.73171858e-02
1.53600000e+05 -7.73013067e-02
1.53600000e+05 -7.73012321e-02
1.53700000e+05 -7.72847538e-02
1.53700000e+05 -7.72846792e-02
1.53800000e+05 -7.72676017e-02
1.53800000e+05 -7.72675270e-02
1.53900000e+05 -7.72498501e-02
1.53900000e+05 -7.72497753e-02
1.54000000e+05 -7.72314986e-02
1.54000000e+05 -7.72314236e-02
1.54100000e+05 -7.72125464e-02
1.54100000e+05 -7.72124712e-02
1.54200000e+05 -7.71929924e-02
1.54200000e+05 -7.71929170e-02
1.54300000e+05 -7.71728354e-02
1.54300000e+05 -7.71727597e-02
1.54400000e+05 -7.71520737e-02
1.54400000e+05 -7.71519978e-02
1.54500000e+05 -7.71307056e-02
1.54500000e+05 -7.71306294e-02
1.54600000e+05 -7.71087291e-02
1.54600000e+05 -7.71086527e-02
1.54700000e+05 -7.70861417e-02
1.54700000e+05 -7.70860644e-02
1.54800000e+05 -7.70629424e-02
1.54800000e+05 -7.70628682e-02
1.54900000e+05 -7.70391215e-02
1.54900000e+05 -7.70390262e-02
1.55000000e+05 -7.70147139e-02
1.55000000e+05 -7.70146648e-02
1.55100000e+05 -7.69897482e-02
1.55100000e+05 -7.69896522e-02
1.55200000e+05 -7.69640940e-02
1.55200000e+05 -7.69640182e-02
1.55300000e+05 -7.69378781e-02
1.55300000e+05 -7.69377984e-02
1.55400000e+05 -7.69110637e-02
1.55400000e+05 -7.69109843e-02
1.55500000e+05 -7.68836548e-02
1.55500000e+05 -7.68835749e-02
1.55600000e+05 -7.68556482e-02
1.55600000e+05 -7.68555678e-02
1.55700000e+05 -7.68270416e-02
1.55700000e+05 -7.68269608e-02
1.55800000e+05 -7.67978327e-02
1.55800000e+05 -7.67977515e-02
1.55900000e+05 -7.67680190e-02
1.55900000e+05 -7.67679374e-02
1.56000000e+05 -7.67375980e-02
1.56000000e+05 -7.67375159e-02
1.56100000e+05 -7.67065670e-02
1.56100000e+05 -7.67064845e-02
1.56200000e+05 -7.66749235e-02
1.56200000e+05 -7.66748404e-02
1.56300000e+05 -7.66426646e-02
1.56300000e+05 -7.66425811e-02
1.56400000e+05 -7.66097878e-02
1.56400000e+05 -7.66097038e-02
1.56500000e+05 -7.65762902e-02
1.56500000e+05 -7.65762057e-02
1.56600000e+05 -7.65421691e-02
1.56600000e+05 -7.65420841e-02
1.56700000e+05 -7.65074218e-02
1.56700000e+05 -7.65073363e-02
1.56800000e+05 -7.64720456e-02
1.56800000e+05 -7.64719596e-02
1.56900000e+05 -7.64360377e-02
1.56900000e+05 -7.64359512e-02
1.57000000e+05 -7.63993955e-02
1.57000000e+05 -7.63993086e-02
1.57100000e+05 -7.63621164e-02
1.57100000e+05 -7.63620290e-02
1.57200000e+05 -7.63241977e-02
1.57200000e+05 -7.63241099e-02
1.57300000e+05 -7.62856371e-02
1.57300000e+05 -7.62855488e-02
1.57400000e+05 -7.62464320e-02
1.57400000e+05 -7.62463432e-02
1.57500000e+05 -7.62065800e-02
1.57500000e+05 -7.62064908e-02
1.57600000e+05 -7.61660789e-02
1.57600000e+05 -7.61659893e-02
1.57700000e+05 -7.61249266e-02
1.57700000e+05 -7.61248365e-02
1.57800000e+05 -7.60831208e-02
1.57800000e+05 -7.60830303e-02
1.57900000e+05 -7.60406596e-02
1.57900000e+05 -7.60405687e-02
1.58000000e+05 -7.59975411e-02
1.58000000e+05 -7.59974498e-02
1.58100000e+05 -7.59537635e-02
1.58100000e+05 -7.59536719e-02
1.58200000e+05 -7.59093253e-02
1.58200000e+05 -7.59092333e-02
1.58300000e+05 -7.58642248e-02
1.58300000e+05 -7.58641324e-02
1.58400000e+05 -7.58184607e-02
1.58400000e+05 -7.58183680e-02
1.58500000e+05 -7.57720317e-02
1.58500000e+05 -7.57719387e-02
1.58600000e+05 -7.57249367e-02
1.58600000e+05 -7.57248434e-02
1.58700000e+05 -7.56771747e-02
1.58700000e+05 -7.56770812e-02
1.58800000e+05 -7.56287450e-02
1.58800000e+05 -7.56286512e-02
1.58900000e+05 -7.55796467e-02
1.58900000e+05 -7.55795527e-02
1.59000000e+05 -7.55298794e-02
1.59000000e+05 -7.55297852e-02
1.59100000e+05 -7.54794428e-02
1.59100000e+05 -7.54793483e-02
1.59200000e+05 -7.54283365e-02
1.59200000e+05 -7.54282418e-02
1.59300000e+05 -7.53765605e-02
1.59300000e+05 -7.53764657e-02
1.59400000e+05 -7.53241150e-02
1.59400000e+05 -7.53240201e-02
1.59500000e+05 -7.52710002e-02
1.59500000e+05 -7.52709051e-02
1.59600000e+05 -7.52172166e-02
1.59600000e+05 -7.52171214e-02
1.59700000e+05 -7.51627647e-02
1.59700000e+05 -7.51626694e-02
1.59800000e+05 -7.51076453e-02
1.59800000e+05 -7.51075500e-02
1.59900000e+05 -7.50518594e-02
1.59900000e+05 -7.50517641e-02
1.60000000e+05 -7.49954080e-02
1.60000000e+05 -7.49953127e-02
1.60100000e+05 -7.49382925e-02
1.60100000e+05 -7.49381971e-02
1.60200000e+05 -7.48805141e-02
1.60200000e+05 -7.48804188e-02
1.60300000e+05 -7.48220746e-02
1.60300000e+05 -7.48219793e-02
1.60400000e+05 -7.47629756e-02
1.60400000e+05 -7.47628803e-02
1.60500000e+05 -7.47032190e-02
1.60500000e+05 -7.47031239e-02
1.60600000e+05 -7.46428069e-02
1.60600000e+05 -7.46427119e-02
1.60700000e+05 -7.45817417e-02
1.60700000e+05 -7.45816468e-02
1.60800000e+05 -7.45200255e-02
1.60800000e+05 -7.45199308e-02
1.60900000e+05 -7.44576611e-02
1.60900000e+05 -7.44575666e-02
1.61000000e+05 -7.43946512e-02
1.61000000e+05 -7.43945569e-02
1.61100000e+05 -7.43309986e-02
1.61100000e+05 -7.43309045e-02
1.61200000e+05 -7.42667065e-02
1.61200000e+05 -7.42666126e-02
1.61300000e+05 -7.42017778e-02
1.61300000e+05 -7.42016842e-02
1.61400000e+05 -7.41362161e-02
1.61400000e+05 -7.41361228e-02
1.61500000e+05 -7.40700248e-02
1.61500000e+05 -7.40699317e-02
1.61600000e+05 -7.40032074e-02
1.61600000e+05 -7.40031147e-02
1.61700000e+05 -7.39357679e-02
1.61700000e+05 -7.39356755e-02
1.61800000e+05 -7.38677100e-02
1.61800000e+05 -7.38676180e-02
1.61900000e+05 -7.37990378e-02
1.61900000e+05 -7.37989462e-02
1.62000000e+05 -7.37297556e-02
1.62000000e+05 -7.37296644e-02
1.62100000e+05 -7.36598676e-02
1.62100000e+05 -7.36597768e-02
1.62200000e+05 -7.35893783e-02
1.62200000e+05 -7.35892879e-02
1.62300000e+05 -7.35182923e-02
1.62300000e+05 -7.35182024e-02
1.62400000e+05 -7.34466143e-02
1.62400000e+05 -7.34465249e-02
1.62500000e+05 -7.33743492e-02
1.62500000e+05 -7.33742603e-02
1.62600000e+05 -7.33015019e-02
1.62600000e+05 -7.33014135e-02
1.62700000e+05 -7.32280776e-02
1.62700000e+05 -7.32279897e-02
1.62800000e+05 -7.31540813e-02
1.62800000e+05 -7.31539940e-02
1.62900000e+05 -7.30795185e-02
1.62900000e+05 -7.30794317e-02
1.63000000e+05 -7.30043945e-02
1.63000000e+05 -7.30043083e-02
1.63100000e+05 -7.29287148e-02
1.63100000e+05 -7.29286292e-02
1.63200000e+05 -7.28524851e-02
1.63200000e+05 -7.28524001e-02
1.63300000e+05 -7.27757110e-02
1.63300000e+05 -7.27756267e-02
1.63400000e+05 -7.26983985e-02
1.63400000e+05 -7.26983148e-02
1.63500000e+05 -7.26205534e-02
1.63500000e+05 -7.26204703e-02
1.63600000e+05 -7.25421817e-02
1.63600000e+05 -7.25420993e-02
1.63700000e+05 -7.24632895e-02
1.63700000e+05 -7.24632078e-02
1.63800000e+05 -7.23838830e-02
1.63800000e+05 -7.23838020e-02
1.63900000e+05 -7.23039685e-02
1.63900000e+05 -7.23038882e-02
1.64000000e+05 -7.22235523e-02
1.64000000e+05 -7.22234727e-02
1.64100000e+05 -7.21426409e-02
1.64100000e+05 -7.21425620e-02
1.64200000e+05 -7.20612407e-02
1.64200000e+05 -7.20611626e-02
1.64300000e+05 -7.19793583e-02
1.64300000e+05 -7.19792810e-02
1.64400000e+05 -7.18970003e-02
1.64400000e+05 -7.18969238e-02
1.64500000e+05 -7.18141735e-02
1.64500000e+05 -7.18140978e-02
1.64600000e+05 -7.17308846e-02
1.64600000e+05 -7.17308096e-02
1.64700000e+05 -7.16471404e-02
1.64700000e+05 -7.16470662e-02
1.64800000e+05 -7.15629478e-02
1.64800000e+05 -7.15628744e-02
1.64900000e+05 -7.14783136e-02
1.64900000e+05 -7.14782411e-02
1.65000000e+05 -7.13932449e-02
1.65000000e+05 -7.13931732e-02
1.65100000e+05 -7.13077487e-02
1.65100000e+05 -7.13076778e-02
1.65200000e+05 -7.12218320e-02
1.65200000e+05 -7.12217620e-02
1.65300000e+05 -7.11355020e-02
1.65300000e+05 -7.11354328e-02
1.65400000e+05 -7.10487657e-02
1.65400000e+05 -7.10486974e-02
1.65500000e+05 -7.09616304e-02
1.65500000e+05 -7.09615630e-02
1.65600000e+05 -7.08741033e-02
1.65600000e+05 -7.08740367e-02
1.65700000e+05 -7.07861916e-02
1.65700000e+05 -7.07861259e-02
1.65800000e+05 -7.06979025e-02
1.65800000e+05 -7.06978378e-02
1.65900000e+05 -7.06092435e-02
1.65900000e+05 -7.06091796e-02
1.66000000e+05 -7.05202217e-02
1.66000000e+05 -7.05201587e-02
1.66100000e+05 -7.04308445e-02
1.66100000e+05 -7.04307825e-02
1.66200000e+05 -7.03411193e-02
1.66200000e+05 -7.03410582e-02
1.66300000e+05 -7.02510535e-02
1.66300000e+05 -7.02509933e-02
1.66400000e+05 -7.01606544e-02
1.66400000e+05 -7.01605951e-02
1.66500000e+05 -7.00699294e-02
1.66500000e+05 -7.00698710e-02
1.66600000e+05 -6.99788859e-02
1.66600000e+05 -6.99788285e-02
1.66700000e+05 -6.98875313e-02
1.66700000e+05 -6.98874748e-02
1.66800000e+05 -6.97958730e-02
1.66800000e+05 -6.97958174e-02
1.66900000e+05 -6.97039184e-02
1.66900000e+05 -6.97038638e-02
1.67000000e+05 -6.96116749e-02
1.67000000e+05 -6.96116213e-02
1.67100000e+05 -6.95191500e-02
1.67100000e+05 -6.95190973e-02
1.67200000e+05 -6.94263510e-02
1.67200000e+05 -6.94262993e-02
1.67300000e+05 -6.93332853e-02
1.67300000e+05 -6.93332345e-02
1.67400000e+05 -6.92399602e-02
1.67400000e+05 -6.92399104e-02
1.67500000e+05 -6.91463831e-02
1.67500000e+05 -6.91463343e-02
1.67600000e+05 -6.90525615e-02
1.67600000e+05 -6.90525136e-02
1.67700000e+05 -6.89585025e-02
1.67700000e+05 -6.89584556e-02
1.67800000e+05 -6.88642136e-02
1.67800000e+05 -6.88641676e-02
1.67900000e+05 -6.87697020e-02
1.67900000e+05 -6.87696569e-02
1.68000000e+05 -6.86749749e-02
1.68000000e+05 -6.86749308e-02
1.68100000e+05 -6.85800397e-02
1.68100000e+05 -6.85799966e-02
1.68200000e+05 -6.84849035e-02
1.68200000e+05 -6.84848613e-02
1.68300000e+05 -6.83895736e-02
1.68300000e+05 -6.83895324e-02
1.68400000e+05 -6.82940570e-02
1.68400000e+05 -6.82940168e-02
1.68500000e+05 -6.81983611e-02
1.68500000e+05 -6.81983218e-02
1.68600000e+05 -6.81024927e-02
1.68600000e+05 -6.81024544e-02
1.68700000e+05 -6.80064591e-02
1.68700000e+05 -6.80064217e-02
1.68800000e+05 -6.79102672e-02
1.68800000e+05 -6.79102308e-02
1.68900000e+05 -6.78139241e-02
1.68900000e+05 -6.78138886e-02
1.69000000e+05 -6.77174367e-02
1.69000000e+05 -6.77174022e-02
1.69100000e+05 -6.76208119e-02
1.69100000e+05 -6.76207783e-02
1.69200000e+05 -6.75240567e-02
1.69200000e+05 -6.75240240e-02
1.69300000e+05 -6.74271778e-02
1.69300000e+05 -6.74271460e-02
1.69400000e+05 -6.73301820e-02
1.69400000e+05 -6.73301512e-02
1.69500000e+05 -6.72330761e-02
1.69500000e+05 -6.72330462e-02
1.69600000e+05 -6.71358668e-02
1.69600000e+05 -6.71358378e-02
1.69700000e+05 -6.70385607e-02
1.69700000e+05 -6.70385327e-02
1.69800000e+05 -6.69411646e-02
1.69800000e+05 -6.69411374e-02
1.69900000e+05 -6.68436848e-02
1.69900000e+05 -6.68436586e-02
1.70000000e+05 -6.67461280e-02
1.70000000e+05 -6.67461027e-02
1.70100000e+05 -6.66485005e-02
1.70100000e+05 -6.66484761e-02
1.70200000e+05 -6.65508089e-02
1.70200000e+05 -6.65507854e-02
1.70300000e+05 -6.64530594e-02
1.70300000e+05 -6.64530368e-02
1.70400000e+05 -6.63552583e-02
1.70400000e+05 -6.63552366e-02
1.70500000e+05 -6.62574120e-02
1.70500000e+05 -6.62573911e-02
1.70600000e+05 -6.61595265e-02
1.70600000e+05 -6.61595065e-02
1.70700000e+05 -6.60616080e-02
1.70700000e+05 -6.60615889e-02
1.70800000e+05 -6.59636626e-02
1.70800000e+05 -6.59636443e-02
1.70900000e+05 -6.58656963e-02
1.70900000e+05 -6.58656789e-02
1.71000000e+05 -6.57677150e-02
1.71000000e+05 -6.57676985e-02
1.71100000e+05 -6.56697247e-02
1.71100000e+05 -6.56697090e-02
1.71200000e+05 -6.55717312e-02
1.71200000e+05 -6.55717164e-02
1.71300000e+05 -6.54737403e-02
1.71300000e+05 -6.54737263e-02
1.71400000e+05 -6.53757576e-02
1.71400000e+05 -6.53757444e-02
1.71500000e+05 -6.52777889e-02
1.71500000e+05 -6.52777765e-02
1.71600000e+05 -6.51798397e-02
1.71600000e+05 -6.51798282e-02
1.71700000e+05 -6.50819155e-02
1.71700000e+05 -6.50819048e-02
1.71800000e+05 -6.49840219e-02
1.71800000e+05 -6.49840120e-02
1.71900000e+05 -6.48861642e-02
1.71900000e+05 -6.48861551e-02
1.72000000e+05 -6.47883477e-02
1.72000000e+05 -6.47883394e-02
1.72100000e+05 -6.46905778e-02
1.72100000e+05 -6.46905703e-02
1.72200000e+05 -6.45928596e-02
1.72200000e+05 -6.45928529e-02
1.72300000e+05 -6.44951983e-02
1.72300000e+05 -6.44951923e-02
1.72400000e+05 -6.43975989e-02
1.72400000e+05 -6.43975937e-02
1.72500000e+05 -6.43000665e-02
1.72500000e+05 -6.43000621e-02
1.72600000e+05 -6.42026060e-02
1.72600000e+05 -6.42026023e-02
1.72700000e+05 -6.41052223e-02
1.72700000e+05 -6.41052193e-02
1.72800000e+05 -6.40079202e-02
1.72800000e+05 -6.40079179e-02
1.72900000e+05 -6.39107044e-02
1.72900000e+05 -6.39107028e-02
1.73000000e+05 -6.38135796e-02
1.73000000e+05 -6.38135788e-02
1.73100000e+05 -6.37165504e-02
1.73100000e+05 -6.37165503e-02
1.73200000e+05 -6.36196214e-02
1.73200000e+05 -6.36196220e-02
1.73300000e+05 -6.35227970e-02
1.73300000e+05 -6.35227983e-02
1.73400000e+05 -6.34260817e-02
1.73400000e+05 -6.34260836e-02
1.73500000e+05 -6.33294798e-02
1.73500000e+05 -6.33294824e-02
1.73600000e+05 -6.32329955e-02
1.73600000e+05 -6.32329988e-02
1.73700000e+05 -6.31366331e-02
1.73700000e+05 -6.31366370e-02
1.73800000e+05 -6.30403967e-02
1.73800000e+05 -6.30404013e-02
1.73900000e+05 -6.29442904e-02
1.73900000e+05 -6.29442956e-02
1.74000000e+05 -6.28483182e-02
1.74000000e+05 -6.28483241e-02
1.74100000e+05 -6.27524840e-02
1.74100000e+05 -6.27524905e-02
1.74200000e+05 -6.26567918e-02
1.74200000e+05 -6.26567989e-02
1.74300000e+05 -6.25612453e-02
1.74300000e+05 -6.25612531e-02
1.74400000e+05 -6.24658483e-02
1.74400000e+05 -6.24658566e-02
1.74500000e+05 -6.23706045e-02
1.74500000e+05 -6.23706134e-02
1.74600000e+05 -6.22755174e-02
1.74600000e+05 -6.22755269e-02
1.74700000e+05 -6.21805907e-02
1.74700000e+05 -6.21806008e-02
1.74800000e+05 -6.20858278e-02
1.74800000e+05 -6.20858384e-02
1.74900000e+05 -6.19912321e-02
1.74900000e+05 -6.19912434e-02
1.75000000e+05 -6.18968071e-02
1.75000000e+05 -6.18968188e-02
1.75100000e+05 -6.18025559e-02
1.75100000e+05 -6.18025682e-02
1.75200000e+05 -6.17084819e-02
1.75200000e+05 -6.17084947e-02
1.75300000e+05 -6.16145881e-02
1.75300000e+05 -6.16146015e-02
1.75400000e+05 -6.15208778e-02
1.75400000e+05 -6.15208917e-02
1.75500000e+05 -6.14273539e-02
1.75500000e+05 -6.14273683e-02
1.75600000e+05 -6.13340194e-02
1.75600000e+05 -6.13340343e-02
1.75700000e+05 -6.12408772e-02
1.75700000e+05 -6.12408927e-02
1.75800000e+05 -6.11479303e-02
1.75800000e+05 -6.11479462e-02
1.75900000e+05 -6.10551813e-02
1.75900000e+05 -6.10551977e-02
1.76000000e+05 -6.09626330e-02
1.76000000e+05 -6.09626499e-02
1.76100000e+05 -6.08702881e-02
1.76100000e+05 -6.08703055e-02
1.76200000e+05 -6.07781493e-02
1.76200000e+05 -6.07781671e-02
1.76300000e+05 -6.06862189e-02
1.76300000e+05 -6.06862372e-02
1.76400000e+05 -6.05944996e-02
1.76400000e+05 -6.05945183e-02
1.76500000e+05 -6.05029938e-02
1.76500000e+05 -6.05030129e-02
1.76600000e+05 -6.04117038e-02
1.76600000e+05 -6.04117234e-02
1.76700000e+05 -6.03206320e-02
1.76700000e+05 -6.03206520e-02
1.76800000e+05 -6.02297806e-02
1.76800000e+05 -6.02298010e-02
1.76900000e+05 -6.01391519e-02
1.76900000e+05 -6.01391727e-02
1.77000000e+05 -6.00487479e-02
1.77000000e+05 -6.00487691e-02
1.77100000e+05 -5.99585708e-02
1.77100000e+05 -5.99585924e-02
1.77200000e+05 -5.98686227e-02
1.77200000e+05 -5.98686446e-02
1.77300000e+05 -5.97789054e-02
1.77300000e+05 -5.97789277e-02
1.77400000e+05 -5.96894209e-02
1.77400000e+05 -5.96894436e-02
1.77500000e+05 -5.96001711e-02
1.77500000e+05 -5.96001942e-02
1.77600000e+05 -5.95111578e-02
1.77600000e+05 -5.95111813e-02
1.77700000e+05 -5.94223829e-02
1.77700000e+05 -5.94224066e-02
1.77800000e+05 -5.93338479e-02
1.77800000e+05 -5.93338720e-02
1.77900000e+05 -5.92455546e-02
1.77900000e+05 -5.92455790e-02
1.78000000e+05 -5.91575045e-02
1.78000000e+05 -5.91575293e-02
1.78100000e+05 -5.90696994e-02
1.78100000e+05 -5.90697244e-02
1.78200000e+05 -5.89821405e-02
1.78200000e+05 -5.89821659e-02
1.78300000e+05 -5.88948295e-02
1.78300000e+05 -5.88948552e-02
1.78400000e+05 -5.88077677e-02
1.78400000e+05 -5.88077937e-02
1.78500000e+05 -5.87209565e-02
1.78500000e+05 -5.87209828e-02
1.78600000e+05 -5.86343972e-02
1.78600000e+05 -5.86344238e-02
1.78700000e+05 -5.85480911e-02
1.78700000e+05 -5.85481180e-02
1.78800000e+05 -5.84620395e-02
1.78800000e+05 -5.84620665e-02
1.78900000e+05 -5.83762434e-02
1.78900000e+05 -5.83762707e-02
1.79000000e+05 -5.82907040e-02
1.79000000e+05 -5.82907316e-02
1.79100000e+05 -5.82054224e-02
1.79100000e+05 -5.82054503e-02
1.79200000e+05 -5.81203997e-02
1.79200000e+05 -5.81204278e-02
1.79300000e+05 -5.80356369e-02
1.79300000e+05 -5.80356652e-02
1.79400000e+05 -5.79511348e-02
1.79400000e+05 -5.79511634e-02
1.79500000e+05 -5.78668946e-02
1.79500000e+05 -5.78669234e-02
1.79600000e+05 -5.77829169e-02
1.79600000e+05 -5.77829459e-02
1.79700000e+05 -5.76992026e-02
1.79700000e+05 -5.76992319e-02
1.79800000e+05 -5.76157526e-02
1.79800000e+05 -5.76157821e-02
1.79900000e+05 -5.75325676e-02
1.79900000e+05 -5.75325973e-02
1.80000000e+05 -5.74496483e-02
1.80000000e+05 -5.74496782e-02
1.80100000e+05 -5.73669954e-02
1.80100000e+05 -5.73670254e-02
1.80200000e+05 -5.72846095e-02
1.80200000e+05 -5.72846397e-02
1.80300000e+05 -5.72024912e-02
1.80300000e+05 -5.72025216e-02
1.80400000e+05 -5.71206411e-02
1.80400000e+05 -5.71206717e-02
1.80500000e+05 -5.70390597e-02
1.80500000e+05 -5.70390904e-02
1.80600000e+05 -5.69577475e-02
1.80600000e+05 -5.69577784e-02
1.80700000e+05 -5.68767050e-02
1.80700000e+05 -5.68767361e-02
1.80800000e+05 -5.67959326e-02
1.80800000e+05 -5.67959638e-02
1.80900000e+05 -5.67154307e-02
1.80900000e+05 -5.67154621e-02
1.81000000e+05 -5.66351997e-02
1.81000000e+05 -5.66352312e-02
1.81100000e+05 -5.65552398e-02
1.81100000e+05 -5.65552714e-02
1.81200000e+05 -5.64755514e-02
1.81200000e+05 -5.64755832e-02
1.81300000e+05 -5.63961348e-02
1.81300000e+05 -5.63961667e-02
1.81400000e+05 -5.63169902e-02
1.81400000e+05 -5.63170222e-02
1.81500000e+05 -5.62381177e-02
1.81500000e+05 -5.62381498e-02
1.81600000e+05 -5.61595176e-02
1.81600000e+05 -5.61595499e-02
1.81700000e+05 -5.60811901e-02
1.81700000e+05 -5.60812224e-02
1.81800000e+05 -5.60031352e-02
1.81800000e+05 -5.60031676e-02
1.81900000e+05 -5.59253530e-02
1.81900000e+05 -5.59253855e-02
1.82000000e+05 -5.58478436e-02
1.82000000e+05 -5.58478762e-02
1.82100000e+05 -5.57706071e-02
1.82100000e+05 -5.57706398e-02
1.82200000e+05 -5.56936434e-02
1.82200000e+05 -5.56936761e-02
1.82300000e+05 -5.56169525e-02
1.82300000e+05 -5.56169854e-02
1.82400000e+05 -5.55405345e-02
1.82400000e+05 -5.55405674e-02
1.82500000e+05 -5.54643892e-02
1.82500000e+05 -5.54644222e-02
1.82600000e+05 -5.53885166e-02
1.82600000e+05 -5.53885497e-02
1.82700000e+05 -5.53129165e-02
1.82700000e+05 -5.53129496e-02
1.82800000e+05 -5.52375889e-02
1.82800000e+05 -5.52376221e-02
1.82900000e+05 -5.51625335e-02
1.82900000e+05 -5.51625667e-02
1.83000000e+05 -5.50877502e-02
1.83000000e+05 -5.50877835e-02
1.83100000e+05 -5.50132388e-02
1.83100000e+05 -5.50132721e-02
1.83200000e+05 -5.49389990e-02
1.83200000e+05 -5.49390324e-02
1.83300000e+05 -5.48650307e-02
1.83300000e+05 -5.48650641e-02
1.83400000e+05 -5.47913335e-02
1.83400000e+05 -5.47913670e-02
1.83500000e+05 -5.47179072e-02
1.83500000e+05 -5.47179407e-02
1.83600000e+05 -5.46447515e-02
1.83600000e+05 -5.46447849e-02
1.83700000e+05 -5.45718659e-02
1.83700000e+05 -5.45718994e-02
1.83800000e+05 -5.44992502e-02
1.83800000e+05 -5.44992838e-02
1.83900000e+05 -5.44269041e-02
1.83900000e+05 -5.44269376e-02
1.84000000e+05 -5.43548270e-02
1.84000000e+05 -5.43548606e-02
1.84100000e+05 -5.42830187e-02
1.84100000e+05 -5.42830522e-02
1.84200000e+05 -5.42114786e-02
1.84200000e+05 -5.42115121e-02
1.84300000e+05 -5.41402063e-02
1.84300000e+05 -5.41402398e-02
1.84400000e+05 -5.40692013e-02
1.84400000e+05 -5.40692349e-02
1.84500000e+05 -5.39984632e-02
1.84500000e+05 -5.39984968e-02
1.84600000e+05 -5.39279914e-02
1.84600000e+05 -5.39280250e-02
1.84700000e+05 -5.38577854e-02
1.84700000e+05 -5.38578190e-02
1.84800000e+05 -5.37878447e-02
1.84800000e+05 -5.37878782e-02
1.84900000e+05 -5.37181686e-02
1.84900000e+05 -5.37182021e-02
1.85000000e+05 -5.36487565e-02
1.85000000e+05 -5.36487900e-02
1.85100000e+05 -5.35796079e-02
1.85100000e+05 -5.35796414e-02
1.85200000e+05 -5.35107221e-02
1.85200000e+05 -5.35107556e-02
1.85300000e+05 -5.34420985e-02
1.85300000e+05 -5.34421319e-02
1.85400000e+05 -5.33737363e-02
1.85400000e+05 -5.33737697e-02
1.85500000e+05 -5.33056349e-02
1.85500000e+05 -5.33056683e-02
1.85600000e+05 -5.32377936e-02
1.85600000e+05 -5.32378269e-02
1.85700000e+05 -5.31702116e-02
1.85700000e+05 -5.31702449e-02
1.85800000e+05 -5.31028881e-02
1.85800000e+05 -5.31029214e-02
1.85900000e+05 -5.30358224e-02
1.85900000e+05 -5.30358556e-02
1.86000000e+05 -5.29690136e-02
1.86000000e+05 -5.29690468e-02
1.86100000e+05 -5.29024610e-02
1.86100000e+05 -5.29024942e-02
1.86200000e+05 -5.28361638e-02
1.86200000e+05 -5.28361968e-02
1.86300000e+05 -5.27701209e-02
1.86300000e+05 -5.27701539e-02
1.86400000e+05 -5.27043316e-02
1.86400000e+05 -5.27043646e-02
1.86500000e+05 -5.26387950e-02
1.86500000e+05 -5.26388279e-02
1.86600000e+05 -5.25735100e-02
1.86600000e+05 -5.25735429e-02
1.86700000e+05 -5.25084759e-02
1.86700000e+05 -5.25085087e-02
1.86800000e+05 -5.24436916e-02
1.86800000e+05 -5.24437243e-02
1.86900000e+05 -5.23791562e-02
1.86900000e+05 -5.23791888e-02
1.87000000e+05 -5.23148685e-02
1.87000000e+05 -5.23149011e-02
1.87100000e+05 -5.22508277e-02
1.87100000e+05 -5.22508602e-02
1.87200000e+05 -5.21870328e-02
1.87200000e+05 -5.21870651e-02
1.87300000e+05 -5.21234825e-02
1.87300000e+05 -5.21235148e-02
1.87400000e+05 -5.20601759e-02
1.87400000e+05 -5.20602081e-02
1.87500000e+05 -5.19971120e-02
1.87500000e+05 -5.19971441e-02
1.87600000e+05 -5.19342895e-02
1.87600000e+05 -5.19343215e-02
1.87700000e+05 -5.18717074e-02
1.87700000e+05 -5.18717393e-02
1.87800000e+05 -5.18093646e-02
1.87800000e+05 -5.18093963e-02
1.87900000e+05 -5.17472599e-02
1.87900000e+05 -5.17472915e-02
1.88000000e+05 -5.16853921e-02
1.88000000e+05 -5.16854236e-02
1.88100000e+05 -5.16237602e-02
1.88100000e+05 -5.16237916e-02
1.88200000e+05 -5.15623629e-02
1.88200000e+05 -5.15623941e-02
1.88300000e+05 -5.15011990e-02
1.88300000e+05 -5.15012301e-02
1.88400000e+05 -5.14402675e-02
1.88400000e+05 -5.14402984e-02
1.88500000e+05 -5.13795670e-02
1.88500000e+05 -5.13795978e-02
1.88600000e+05 -5.13190964e-02
1.88600000e+05 -5.13191270e-02
1.88700000e+05 -5.12588545e-02
1.88700000e+05 -5.12588849e-02
1.88800000e+05 -5.11988400e-02
1.88800000e+05 -5.11988703e-02
1.88900000e+05 -5.11390517e-02
1.88900000e+05 -5.11390819e-02
1.89000000e+05 -5.10794885e-02
1.89000000e+05 -5.10795185e-02
1.89100000e+05 -5.10201491e-02
1.89100000e+05 -5.10201789e-02
1.89200000e+05 -5.09610323e-02
1.89200000e+05 -5.09610618e-02
1.89300000e+05 -5.09021368e-02
1.89300000e+05 -5.09021662e-02
1.89400000e+05 -5.08434615e-02
1.89400000e+05 -5.08434907e-02
1.89500000e+05 -5.07850052e-02
1.89500000e+05 -5.07850341e-02
1.89600000e+05 -5.07267665e-02
1.89600000e+05 -5.07267952e-02
1.89700000e+05 -5.06687444e-02
1.89700000e+05 -5.06687729e-02
1.89800000e+05 -5.06109375e-02
1.89800000e+05 -5.06109658e-02
1.89900000e+05 -5.05533448e-02
1.89900000e+05 -5.05533729e-02
1.90000000e+05 -5.04959650e-02
1.90000000e+05 -5.04959928e-02
1.90100000e+05 -5.04387968e-02
1.90100000e+05 -5.04388244e-02
1.90200000e+05 -5.03818392e-02
1.90200000e+05 -5.03818665e-02
1.90300000e+05 -5.03250909e-02
1.90300000e+05 -5.03251180e-02
1.90400000e+05 -5.02685507e-02
1.90400000e+05 -5.02685775e-02
1.90500000e+05 -5.02122174e-02
1.90500000e+05 -5.02122440e-02
1.90600000e+05 -5.01560900e-02
1.90600000e+05 -5.01561163e-02
1.90700000e+05 -5.01001671e-02
1.90700000e+05 -5.01001932e-02
1.90800000e+05 -5.00444477e-02
1.90800000e+05 -5.00444736e-02
1.90900000e+05 -4.99889305e-02
1.90900000e+05 -4.99889562e-02
1.91000000e+05 -4.99336145e-02
1.91000000e+05 -4.99336399e-02
1.91100000e+05 -4.98784984e-02
1.91100000e+05 -4.98785235e-02
1.91200000e+05 -4.98235810e-02
1.91200000e+05 -4.98236059e-02
1.91300000e+05 -4.97688613e-02
1.91300000e+05 -4.97688859e-02
1.91400000e+05 -4.97143379e-02
1.91400000e+05 -4.97143624e-02
1.91500000e+05 -4.96600099e-02
1.91500000e+05 -4.96600341e-02
1.91600000e+05 -4.96058760e-02
1.91600000e+05 -4.96059000e-02
1.91700000e+05 -4.95519350e-02
1.91700000e+05 -4.95519588e-02
1.91800000e+05 -4.94981858e-02
1.91800000e+05 -4.94982093e-02
1.91900000e+05 -4.94446271e-02
1.91900000e+05 -4.94446504e-02
1.92000000e+05 -4.93912579e-02
1.92000000e+05 -4.93912810e-02
1.92100000e+05 -4.93380768e-02
1.92100000e+05 -4.93380998e-02
1.92200000e+05 -4.92850829e-02
1.92200000e+05 -4.92851056e-02
1.92300000e+05 -4.92322747e-02
1.92300000e+05 -4.92322973e-02
1.92400000e+05 -4.91796513e-02
1.92400000e+05 -4.91796737e-02
1.92500000e+05 -4.91272113e-02
1.92500000e+05 -4.91272335e-02
1.92600000e+05 -4.90749537e-02
1.92600000e+05 -4.90749757e-02
1.92700000e+05 -4.90228771e-02
1.92700000e+05 -4.90228990e-02
1.92800000e+05 -4.89709805e-02
1.92800000e+05 -4.89710023e-02
1.92900000e+05 -4.89192628e-02
1.92900000e+05 -4.89192844e-02
1.93000000e+05 -4.88677227e-02
1.93000000e+05 -4.88677442e-02
1.93100000e+05 -4.88163592e-02
1.93100000e+05 -4.88163806e-02
1.93200000e+05 -4.87651712e-02
1.93200000e+05 -4.87651924e-02
1.93300000e+05 -4.87141577e-02
1.93300000e+05 -4.87141787e-02
1.93400000e+05 -4.86633176e-02
1.93400000e+05 -4.86633385e-02
1.93500000e+05 -4.86126499e-02
1.93500000e+05 -4.86126707e-02
1.93600000e+05 -4.85621540e-02
1.93600000e+05 -4.85621746e-02
1.93700000e+05 -4.85118288e-02
1.93700000e+05 -4.85118493e-02
1.93800000e+05 -4.84616737e-02
1.93800000e+05 -4.84616941e-02
1.93900000e+05 -4.84116882e-02
1.93900000e+05 -4.84117083e-02
1.94000000e+05 -4.83618715e-02
1.94000000e+05 -4.83618916e-02
1.94100000e+05 -4.83122235e-02
1.94100000e+05 -4.83122433e-02
1.94200000e+05 -4.82627439e-02
1.94200000e+05 -4.82627635e-02
1.94300000e+05 -4.82134326e-02
1.94300000e+05 -4.82134520e-02
1.94400000e+05 -4.81642898e-02
1.94400000e+05 -4.81643089e-02
1.94500000e+05 -4.81153158e-02
1.94500000e+05 -4.81153346e-02
1.94600000e+05 -4.80665112e-02
1.94600000e+05 -4.80665297e-02
1.94700000e+05 -4.80178769e-02
1.94700000e+05 -4.80178950e-02
1.94800000e+05 -4.79694139e-02
1.94800000e+05 -4.79694316e-02
1.94900000e+05 -4.79211238e-02
1.94900000e+05 -4.79211409e-02
1.95000000e+05 -4.78730083e-02
1.95000000e+05 -4.78730250e-02
1.95100000e+05 -4.78250696e-02
1.95100000e+05 -4.78250856e-02
1.95200000e+05 -4.77773100e-02
1.95200000e+05 -4.77773255e-02
1.95300000e+05 -4.77297329e-02
1.95300000e+05 -4.77297476e-02
1.95400000e+05 -4.76823417e-02
1.95400000e+05 -4.76823555e-02
1.95500000e+05 -4.76351402e-02
1.95500000e+05 -4.76351532e-02
1.95600000e+05 -4.75881332e-02
1.95600000e+05 -4.75881451e-02
1.95700000e+05 -4.75413256e-02
1.95700000e+05 -4.75413364e-02
1.95800000e+05 -4.74947233e-02
1.95800000e+05 -4.74947329e-02
1.95900000e+05 -4.74483327e-02
1.95900000e+05 -4.74483410e-02
1.96000000e+05 -4.74021609e-02
1.96000000e+05 -4.74021677e-02
1.96100000e+05 -4.73562158e-02
1.96100000e+05 -4.73562210e-02
1.96200000e+05 -4.73105061e-02
1.96200000e+05 -4.73105096e-02
1.96300000e+05 -4.72650412e-02
1.96300000e+05 -4.72650429e-02
1.96400000e+05 -4.72198317e-02
1.96400000e+05 -4.72198313e-02
1.96500000e+05 -4.71748887e-02
1.96500000e+05 -4.71748861e-02
1.96600000e+05 -4.71302246e-02
1.96600000e+05 -4.71302196e-02
1.96700000e+05 -4.70858526e-02
1.96700000e+05 -4.70858450e-02
1.96800000e+05 -4.70417870e-02
1.96800000e+05 -4.70417767e-02
1.96900000e+05 -4.69980433e-02
1.96900000e+05 -4.69980301e-02
1.97000000e+05 -4.69546379e-02
1.97000000e+05 -4.69546215e-02
1.97100000e+05 -4.69115885e-02
1.97100000e+05 -4.69115689e-02
1.97200000e+05 -4.68689141e-02
1.97200000e+05 -4.68688909e-02
1.97300000e+05 -4.68266347e-02
1.97300000e+05 -4.68266078e-02
1.97400000e+05 -4.67847718e-02
1.97400000e+05 -4.67847408e-02
1.97500000e+05 -4.67433479e-02
1.97500000e+05 -4.67433127e-02
1.97600000e+05 -4.67023870e-02
1.97600000e+05 -4.67023474e-02
1.97700000e+05 -4.66619145e-02
1.97700000e+05 -4.66618703e-02
1.97800000e+05 -4.66219571e-02
1.97800000e+05 -4.66219079e-02
1.97900000e+05 -4.65825428e-02
1.97900000e+05 -4.65824885e-02
1.98000000e+05 -4.65437010e-02
1.98000000e+05 -4.65436413e-02
1.98100000e+05 -4.65054627e-02
1.98100000e+05 -4.65053973e-02
1.98200000e+05 -4.64678599e-02
1.98200000e+05 -4.64677886e-02
1.98300000e+05 -4.64309265e-02
1.98300000e+05 -4.64308490e-02
1.98400000e+05 -4.63946973e-02
1.98400000e+05 -4.63946135e-02
1.98500000e+05 -4.63592088e-02
1.98500000e+05 -4.63591184e-02
1.98600000e+05 -4.63244989e-02
1.98600000e+05 -4.63244016e-02
1.98700000e+05 -4.62906065e-02
1.98700000e+05 -4.62905022e-02
1.98800000e+05 -4.62575722e-02
1.98800000e+05 -4.62574606e-02
1.98900000e+05 -4.62254377e-02
1.98900000e+05 -4.62253185e-02
1.99000000e+05 -4.61942458e-02
1.99000000e+05 -4.61941189e-02
1.99100000e+05 -4.61640408e-02
1.99100000e+05 -4.61639060e-02
1.99200000e+05 -4.61348678e-02
1.99200000e+05 -4.61347249e-02
1.99300000e+05 -4.61067734e-02
1.99300000e+05 -4.61066222e-02
1.99400000e+05 -4.60798047e-02
1.99400000e+05 -4.60796450e-02
1.99500000e+05 -4.60540101e-02
1.99500000e+05 -4.60538419e-02
1.99600000e+05 -4.60294388e-02
1.99600000e+05 -4.60292618e-02
1.99700000e+05 -4.60061407e-02
1.99700000e+05 -4.60059547e-02
1.99800000e+05 -4.59841665e-02
1.99800000e+05 -4.59839717e-02
1.99900000e+05 -4.59635661e-02
1.99900000e+05 -4.59633017e-02
2.00000000e+05 -4.59444574e-02
2.00000000e+05 -4.59443677e-02


==> MixPlotData/opt_T1400_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -4.53577582e-01
3.00000000e+04 -4.53585123e-01
3.01000000e+04 -4.72320669e-01
3.01000000e+04 -4.72328608e-01
3.02000000e+04 -4.92076631e-01
3.02000000e+04 -4.92084980e-01
3.03000000e+04 -5.12901215e-01
3.03000000e+04 -5.12909985e-01
3.04000000e+04 -5.34852176e-01
3.04000000e+04 -5.34861376e-01
3.05000000e+04 -5.57989126e-01
3.05000000e+04 -5.57998764e-01
3.06000000e+04 -5.82373342e-01
3.06000000e+04 -5.82383422e-01
3.07000000e+04 -6.08067526e-01
3.07000000e+04 -6.08078049e-01
3.08000000e+04 -6.35135517e-01
3.08000000e+04 -6.35146481e-01
3.09000000e+04 -6.63641948e-01
3.09000000e+04 -6.63653348e-01
3.10000000e+04 -6.93651856e-01
3.10000000e+04 -6.93663682e-01
3.11000000e+04 -7.25230235e-01
3.11000000e+04 -7.25242473e-01
3.12000000e+04 -7.58441542e-01
3.12000000e+04 -7.58454173e-01
3.13000000e+04 -7.93349153e-01
3.13000000e+04 -7.93362151e-01
3.14000000e+04 -8.30014777e-01
3.14000000e+04 -8.30028113e-01
3.15000000e+04 -8.68497841e-01
3.15000000e+04 -8.68511479e-01
3.16000000e+04 -9.08854838e-01
3.16000000e+04 -9.08868738e-01
3.17000000e+04 -9.51138667e-01
3.17000000e+04 -9.51152781e-01
3.18000000e+04 -9.95397955e-01
3.18000000e+04 -9.95412233e-01
3.19000000e+04 -1.04167639e+00
3.19000000e+04 -1.04169078e+00
3.20000000e+04 -1.09001207e+00
3.20000000e+04 -1.09002650e+00
3.21000000e+04 -1.14043683e+00
3.21000000e+04 -1.14045124e+00
3.22000000e+04 -1.19297569e+00
3.22000000e+04 -1.19299001e+00
3.23000000e+04 -1.24764621e+00
3.23000000e+04 -1.24766037e+00
3.24000000e+04 -1.30445797e+00
3.24000000e+04 -1.30447189e+00
3.25000000e+04 -1.36341203e+00
3.25000000e+04 -1.36342564e+00
3.26000000e+04 -1.42450040e+00
3.26000000e+04 -1.42451361e+00
3.27000000e+04 -1.48770548e+00
3.27000000e+04 -1.48771822e+00
3.28000000e+04 -1.55299953e+00
3.28000000e+04 -1.55301171e+00
3.29000000e+04 -1.62034390e+00
3.29000000e+04 -1.62035543e+00
3.30000000e+04 -1.68968823e+00
3.30000000e+04 -1.68969901e+00
3.31000000e+04 -1.76096929e+00
3.31000000e+04 -1.76097923e+00
3.32000000e+04 -1.83410936e+00
3.32000000e+04 -1.83411835e+00
3.33000000e+04 -1.90901422e+00
3.33000000e+04 -1.90902212e+00
3.34000000e+04 -1.98556897e+00
3.34000000e+04 -1.98557562e+00
3.35000000e+04 -2.06363524e+00
3.35000000e+04 -2.06364042e+00
3.36000000e+04 -2.14304269e+00
3.36000000e+04 -2.14304643e+00
3.37000000e+04 -2.22357491e+00
3.37000000e+04 -2.22357512e+00
3.38000000e+04 -2.30482323e+00
3.38000000e+04 -2.30481846e+00
3.39000000e+04 -2.38591614e+00
3.39000000e+04 -2.38590561e+00
3.40000000e+04 -2.47029249e+00
3.40000000e+04 -2.47047482e+00
3.41000000e+04 -2.57678059e+00
3.41000000e+04 -2.57705189e+00
3.42000000e+04 -2.61928554e+00
3.42000000e+04 -2.61365538e+00
3.43000000e+04 -1.69715399e+00
3.43000000e+04 -1.67267911e+00
3.44000000e+04 1.31000978e+00
3.44000000e+04 1.31564450e+00
3.45000000e+04 4.29622279e+00
3.45000000e+04 4.26185404e+00
3.46000000e+04 4.80398235e+00
3.46000000e+04 4.79815354e+00
3.47000000e+04 4.46007163e+00
3.47000000e+04 4.46827558e+00
3.48000000e+04 4.54233079e+00
3.48000000e+04 4.53829857e+00
3.49000000e+04 4.48769757e+00
3.49000000e+04 4.48709039e+00
3.50000000e+04 4.33238965e+00
3.50000000e+04 4.33349186e+00
3.51000000e+04 4.23580795e+00
3.51000000e+04 4.23508106e+00
3.52000000e+04 4.10727155e+00
3.52000000e+04 4.10712880e+00
3.53000000e+04 3.95614104e+00
3.53000000e+04 3.95623187e+00
3.54000000e+04 3.80675384e+00
3.54000000e+04 3.80659189e+00
3.55000000e+04 3.64607308e+00
3.55000000e+04 3.64600623e+00
3.56000000e+04 3.47629231e+00
3.56000000e+04 3.47626646e+00
3.57000000e+04 3.30162615e+00
3.57000000e+04 3.30157326e+00
3.58000000e+04 3.12081954e+00
3.58000000e+04 3.12078571e+00
3.59000000e+04 2.93465448e+00
3.59000000e+04 2.93463368e+00
3.60000000e+04 2.74428932e+00
3.60000000e+04 2.74427196e+00
3.61000000e+04 2.55013376e+00
3.61000000e+04 2.55012544e+00
3.62000000e+04 2.35285591e+00
3.62000000e+04 2.35285666e+00
3.63000000e+04 2.15325954e+00
3.63000000e+04 2.15326853e+00
3.64000000e+04 1.95213104e+00
3.64000000e+04 1.95214947e+00
3.65000000e+04 1.75038096e+00
3.65000000e+04 1.75040979e+00
3.66000000e+04 1.54907448e+00
3.66000000e+04 1.54911467e+00
3.67000000e+04 1.34944038e+00
3.67000000e+04 1.34949327e+00
3.68000000e+04 1.15291379e+00
3.68000000e+04 1.15298090e+00
3.69000000e+04 9.61172556e-01
3.69000000e+04 9.61255461e-01
3.70000000e+04 7.76153325e-01
3.70000000e+04 7.76253498e-01
3.71000000e+04 6.00057128e-01
3.71000000e+04 6.00175726e-01
3.72000000e+04 4.35307643e-01
3.72000000e+04 4.35444950e-01
3.73000000e+04 2.84467627e-01
3.73000000e+04 2.84622700e-01
3.74000000e+04 1.50059727e-01
3.74000000e+04 1.50229592e-01
3.75000000e+04 3.43381479e-02
3.75000000e+04 3.45177534e-02
3.76000000e+04 -6.10416331e-02
3.76000000e+04 -6.08598381e-02
3.77000000e+04 -1.35303204e-01
3.77000000e+04 -1.35128041e-01
3.78000000e+04 -1.88832768e-01
3.78000000e+04 -1.88673868e-01
3.79000000e+04 -2.23203397e-01
3.79000000e+04 -2.23068633e-01
3.80000000e+04 -2.41127568e-01
3.80000000e+04 -2.41022815e-01
3.81000000e+04 -2.46025571e-01
3.81000000e+04 -2.45951949e-01
3.82000000e+04 -2.41679111e-01
3.82000000e+04 -2.41634717e-01
3.83000000e+04 -2.31537551e-01
3.83000000e+04 -2.31515556e-01
3.84000000e+04 -2.18500439e-01
3.84000000e+04 -2.18494142e-01
3.85000000e+04 -2.04415612e-01
3.85000000e+04 -2.04416655e-01
3.86000000e+04 -1.90465988e-01
3.86000000e+04 -1.90470782e-01
3.87000000e+04 -1.76956655e-01
3.87000000e+04 -1.76960806e-01
3.88000000e+04 -1.64129304e-01
3.88000000e+04 -1.64133552e-01
3.89000000e+04 -1.51692384e-01
3.89000000e+04 -1.51694069e-01
3.90000000e+04 -1.39700161e-01
3.90000000e+04 -1.39700686e-01
3.91000000e+04 -1.27633956e-01
3.91000000e+04 -1.27631010e-01
3.92000000e+04 -1.15450669e-01
3.92000000e+04 -1.15444287e-01
3.93000000e+04 -1.02458575e-01
3.93000000e+04 -1.02449784e-01
3.94000000e+04 -8.84676035e-02
3.94000000e+04 -8.84517127e-02
3.95000000e+04 -7.29415912e-02
3.95000000e+04 -7.29307040e-02
3.96000000e+04 -5.54589196e-02
3.96000000e+04 -5.54330618e-02
3.97000000e+04 -3.64685345e-02
3.97000000e+04 -3.64673790e-02
3.98000000e+04 -1.46546062e-02
3.98000000e+04 -1.46155828e-02
3.99000000e+04 7.03024015e-03
3.99000000e+04 7.00135795e-03
4.00000000e+04 3.31227240e-02
4.00000000e+04 3.31868756e-02
4.01000000e+04 5.83775640e-02
4.01000000e+04 5.83389558e-02
4.02000000e+04 7.75878924e-02
4.02000000e+04 7.76117228e-02
4.03000000e+04 9.60842729e-02
4.03000000e+04 9.60641416e-02
4.04000000e+04 1.11429744e-01
4.04000000e+04 1.11433989e-01
4.05000000e+04 1.25441240e-01
4.05000000e+04 1.25428155e-01
4.06000000e+04 1.37476899e-01
4.06000000e+04 1.37472824e-01
4.07000000e+04 1.48194168e-01
4.07000000e+04 1.48183819e-01
4.08000000e+04 1.57509126e-01
4.08000000e+04 1.57501856e-01
4.09000000e+04 1.65685414e-01
4.09000000e+04 1.65676284e-01
4.10000000e+04 1.72792667e-01
4.10000000e+04 1.72784485e-01
4.11000000e+04 1.78956751e-01
4.11000000e+04 1.78948341e-01
4.12000000e+04 1.84272003e-01
4.12000000e+04 1.84263874e-01
4.13000000e+04 1.88813674e-01
4.13000000e+04 1.88805858e-01
4.14000000e+04 1.92665999e-01
4.14000000e+04 1.92658335e-01
4.15000000e+04 1.95884421e-01
4.15000000e+04 1.95877214e-01
4.16000000e+04 1.98537559e-01
4.16000000e+04 1.98530529e-01
4.17000000e+04 2.00670889e-01
4.17000000e+04 2.00664314e-01
4.18000000e+04 2.02338715e-01
4.18000000e+04 2.02332363e-01
4.19000000e+04 2.03579587e-01
4.19000000e+04 2.03573652e-01
4.20000000e+04 2.04436691e-01
4.20000000e+04 2.04431015e-01
4.21000000e+04 2.04943237e-01
4.21000000e+04 2.04937942e-01
4.22000000e+04 2.05134287e-01
4.22000000e+04 2.05129274e-01
4.23000000e+04 2.05038642e-01
4.23000000e+04 2.05033980e-01
4.24000000e+04 2.04685357e-01
4.24000000e+04 2.04680985e-01
4.25000000e+04 2.04099448e-01
4.25000000e+04 2.04095398e-01
4.26000000e+04 2.03305358e-01
4.26000000e+04 2.03301589e-01
4.27000000e+04 2.02324778e-01
4.27000000e+04 2.02321296e-01
4.28000000e+04 2.01178451e-01
4.28000000e+04 2.01175218e-01
4.29000000e+04 1.99885107e-01
4.29000000e+04 1.99882108e-01
4.30000000e+04 1.98462400e-01
4.30000000e+04 1.98459594e-01
4.31000000e+04 1.96926409e-01
4.31000000e+04 1.96923764e-01
4.32000000e+04 1.95292129e-01
4.32000000e+04 1.95289598e-01
4.33000000e+04 1.93573262e-01
4.33000000e+04 1.93570803e-01
4.34000000e+04 1.91782489e-01
4.34000000e+04 1.91780052e-01
4.35000000e+04 1.89931415e-01
4.35000000e+04 1.89928954e-01
4.36000000e+04 1.88030758e-01
4.36000000e+04 1.88028227e-01
4.37000000e+04 1.86090395e-01
4.37000000e+04 1.86087751e-01
4.38000000e+04 1.84119541e-01
4.38000000e+04 1.84116744e-01
4.39000000e+04 1.82126869e-01
4.39000000e+04 1.82123883e-01
4.40000000e+04 1.80120703e-01
4.40000000e+04 1.80117498e-01
4.41000000e+04 1.78109194e-01
4.41000000e+04 1.78105743e-01
4.42000000e+04 1.76100518e-01
4.42000000e+04 1.76096798e-01
4.43000000e+04 1.74103059e-01
4.43000000e+04 1.74099051e-01
4.44000000e+04 1.72125591e-01
4.44000000e+04 1.72121277e-01
4.45000000e+04 1.70177421e-01
4.45000000e+04 1.70172787e-01
4.46000000e+04 1.68268521e-01
4.46000000e+04 1.68263553e-01
4.47000000e+04 1.66409605e-01
4.47000000e+04 1.66404292e-01
4.48000000e+04 1.64612176e-01
4.48000000e+04 1.64606507e-01
4.49000000e+04 1.62888525e-01
4.49000000e+04 1.62882493e-01
4.50000000e+04 1.61251694e-01
4.50000000e+04 1.61245292e-01
4.51000000e+04 1.59715391e-01
4.51000000e+04 1.59708615e-01
4.52000000e+04 1.58293881e-01
4.52000000e+04 1.58286731e-01
4.53000000e+04 1.57001846e-01
4.53000000e+04 1.56994323e-01
4.54000000e+04 1.55854217e-01
4.54000000e+04 1.55846325e-01
4.55000000e+04 1.54865999e-01
4.55000000e+04 1.54857749e-01
4.56000000e+04 1.54052089e-01
4.56000000e+04 1.54043491e-01
4.57000000e+04 1.53427081e-01
4.57000000e+04 1.53418153e-01
4.58000000e+04 1.53005096e-01
4.58000000e+04 1.52995856e-01
4.59000000e+04 1.52799600e-01
4.59000000e+04 1.52790072e-01
4.60000000e+04 1.52823257e-01
4.60000000e+04 1.52813465e-01
4.61000000e+04 1.53087784e-01
4.61000000e+04 1.53077758e-01
4.62000000e+04 1.53603837e-01
4.62000000e+04 1.53593608e-01
4.63000000e+04 1.54380919e-01
4.63000000e+04 1.54370518e-01
4.64000000e+04 1.55427300e-01
4.64000000e+04 1.55416762e-01
4.65000000e+04 1.56749977e-01
4.65000000e+04 1.56739336e-01
4.66000000e+04 1.58354639e-01
4.66000000e+04 1.58343930e-01
4.67000000e+04 1.60245664e-01
4.67000000e+04 1.60234921e-01
4.68000000e+04 1.62426128e-01
4.68000000e+04 1.62415385e-01
4.69000000e+04 1.64897833e-01
4.69000000e+04 1.64887124e-01
4.70000000e+04 1.67661350e-01
4.70000000e+04 1.67650705e-01
4.71000000e+04 1.70716066e-01
4.71000000e+04 1.70705517e-01
4.72000000e+04 1.74060252e-01
4.72000000e+04 1.74049827e-01
4.73000000e+04 1.77691125e-01
4.73000000e+04 1.77680850e-01
4.74000000e+04 1.81604921e-01
4.74000000e+04 1.81594823e-01
4.75000000e+04 1.85796973e-01
4.75000000e+04 1.85787073e-01
4.76000000e+04 1.90261780e-01
4.76000000e+04 1.90252100e-01
4.77000000e+04 1.94993086e-01
4.77000000e+04 1.94983645e-01
4.78000000e+04 1.99983948e-01
4.78000000e+04 1.99974764e-01
4.79000000e+04 2.05226809e-01
4.79000000e+04 2.05217898e-01
4.80000000e+04 2.10713561e-01
4.80000000e+04 2.10704938e-01
4.81000000e+04 2.16435610e-01
4.81000000e+04 2.16427287e-01
4.82000000e+04 2.22383931e-01
4.82000000e+04 2.22375919e-01
4.83000000e+04 2.28549120e-01
4.83000000e+04 2.28541430e-01
4.84000000e+04 2.34921448e-01
4.84000000e+04 2.34914089e-01
4.85000000e+04 2.41490901e-01
4.85000000e+04 2.41483881e-01
4.86000000e+04 2.48247223e-01
4.86000000e+04 2.48240550e-01
4.87000000e+04 2.55179953e-01
4.87000000e+04 2.55173633e-01
4.88000000e+04 2.62278457e-01
4.88000000e+04 2.62272496e-01
4.89000000e+04 2.69531960e-01
4.89000000e+04 2.69526363e-01
4.90000000e+04 2.76929573e-01
4.90000000e+04 2.76924345e-01
4.91000000e+04 2.84460319e-01
4.91000000e+04 2.84455464e-01
4.92000000e+04 2.92113154e-01
4.92000000e+04 2.92108676e-01
4.93000000e+04 2.99876992e-01
4.93000000e+04 2.99872893e-01
4.94000000e+04 3.07740721e-01
4.94000000e+04 3.07737004e-01
4.95000000e+04 3.15693224e-01
4.95000000e+04 3.15689891e-01
4.96000000e+04 3.23723394e-01
4.96000000e+04 3.23720448e-01
4.97000000e+04 3.31820153e-01
4.97000000e+04 3.31817596e-01
4.98000000e+04 3.39972471e-01
4.98000000e+04 3.39970302e-01
4.99000000e+04 3.48169372e-01
4.99000000e+04 3.48167593e-01
5.00000000e+04 3.56399961e-01
5.00000000e+04 3.56398572e-01
5.01000000e+04 3.64653432e-01
5.01000000e+04 3.64652432e-01
5.02000000e+04 3.72919086e-01
5.02000000e+04 3.72918475e-01
5.03000000e+04 3.81186345e-01
5.03000000e+04 3.81186121e-01
5.04000000e+04 3.89444769e-01
5.04000000e+04 3.89444931e-01
5.05000000e+04 3.97684072e-01
5.05000000e+04 3.97684617e-01
5.06000000e+04 4.05894134e-01
5.06000000e+04 4.05895060e-01
5.07000000e+04 4.14065023e-01
5.07000000e+04 4.14066325e-01
5.08000000e+04 4.22187004e-01
5.08000000e+04 4.22188679e-01
5.09000000e+04 4.30250558e-01
5.09000000e+04 4.30252601e-01
5.10000000e+04 4.38246400e-01
5.10000000e+04 4.38248805e-01
5.11000000e+04 4.46165487e-01
5.11000000e+04 4.46168248e-01
5.12000000e+04 4.53999041e-01
5.12000000e+04 4.54002151e-01
5.13000000e+04 4.61738558e-01
5.13000000e+04 4.61742009e-01
5.14000000e+04 4.69375821e-01
5.14000000e+04 4.69379606e-01
5.15000000e+04 4.76902918e-01
5.15000000e+04 4.76907028e-01
5.16000000e+04 4.84312249e-01
5.16000000e+04 4.84316675e-01
5.17000000e+04 4.91596538e-01
5.17000000e+04 4.91601269e-01
5.18000000e+04 4.98748843e-01
5.18000000e+04 4.98753870e-01
5.19000000e+04 5.05762566e-01
5.19000000e+04 5.05767878e-01
5.20000000e+04 5.12631459e-01
5.20000000e+04 5.12637044e-01
5.21000000e+04 5.19349628e-01
5.21000000e+04 5.19355475e-01
5.22000000e+04 5.25911542e-01
5.22000000e+04 5.25917638e-01
5.23000000e+04 5.32312033e-01
5.23000000e+04 5.32318366e-01
5.24000000e+04 5.38546299e-01
5.24000000e+04 5.38552858e-01
5.25000000e+04 5.44609908e-01
5.25000000e+04 5.44616679e-01
5.26000000e+04 5.50498795e-01
5.26000000e+04 5.50505764e-01
5.27000000e+04 5.56209259e-01
5.27000000e+04 5.56216414e-01
5.28000000e+04 5.61737968e-01
5.28000000e+04 5.61745295e-01
5.29000000e+04 5.67081950e-01
5.29000000e+04 5.67089436e-01
5.30000000e+04 5.72238593e-01
5.30000000e+04 5.72246225e-01
5.31000000e+04 5.77205640e-01
5.31000000e+04 5.77213404e-01
5.32000000e+04 5.81981184e-01
5.32000000e+04 5.81989067e-01
5.33000000e+04 5.86563665e-01
5.33000000e+04 5.86571653e-01
5.34000000e+04 5.90951860e-01
5.34000000e+04 5.90959940e-01
5.35000000e+04 5.95144883e-01
5.35000000e+04 5.95153042e-01
5.36000000e+04 5.99142176e-01
5.36000000e+04 5.99150400e-01
5.37000000e+04 6.02943500e-01
5.37000000e+04 6.02951776e-01
5.38000000e+04 6.06548934e-01
5.38000000e+04 6.06557249e-01
5.39000000e+04 6.09958863e-01
5.39000000e+04 6.09967204e-01
5.40000000e+04 6.13173972e-01
5.40000000e+04 6.13182326e-01
5.41000000e+04 6.16195238e-01
5.41000000e+04 6.16203593e-01
5.42000000e+04 6.19023922e-01
5.42000000e+04 6.19032265e-01
5.43000000e+04 6.21661561e-01
5.43000000e+04 6.21669880e-01
5.44000000e+04 6.24109957e-01
5.44000000e+04 6.24118240e-01
5.45000000e+04 6.26371170e-01
5.45000000e+04 6.26379405e-01
5.46000000e+04 6.28447504e-01
5.46000000e+04 6.28455681e-01
5.47000000e+04 6.30341501e-01
5.47000000e+04 6.30349607e-01
5.48000000e+04 6.32055925e-01
5.48000000e+04 6.32063951e-01
5.49000000e+04 6.33593753e-01
5.49000000e+04 6.33601688e-01
5.50000000e+04 6.34958161e-01
5.50000000e+04 6.34965996e-01
5.51000000e+04 6.36152513e-01
5.51000000e+04 6.36160239e-01
5.52000000e+04 6.37180341e-01
5.52000000e+04 6.37187949e-01
5.53000000e+04 6.38045339e-01
5.53000000e+04 6.38052821e-01
5.54000000e+04 6.38751337e-01
5.54000000e+04 6.38758686e-01
5.55000000e+04 6.39302295e-01
5.55000000e+04 6.39309504e-01
5.56000000e+04 6.39702278e-01
5.56000000e+04 6.39709342e-01
5.57000000e+04 6.39955442e-01
5.57000000e+04 6.39962355e-01
5.58000000e+04 6.40066017e-01
5.58000000e+04 6.40072774e-01
5.59000000e+04 6.40038282e-01
5.59000000e+04 6.40044881e-01
5.60000000e+04 6.39876554e-01
5.60000000e+04 6.39882993e-01
5.61000000e+04 6.39585163e-01
5.61000000e+04 6.39591439e-01
5.62000000e+04 6.39168432e-01
5.62000000e+04 6.39174545e-01
5.63000000e+04 6.38630660e-01
5.63000000e+04 6.38636610e-01
5.64000000e+04 6.37976101e-01
5.64000000e+04 6.37981888e-01
5.65000000e+04 6.37208942e-01
5.65000000e+04 6.37214570e-01
5.66000000e+04 6.36333286e-01
5.66000000e+04 6.36338757e-01
5.67000000e+04 6.35353135e-01
5.67000000e+04 6.35358453e-01
5.68000000e+04 6.34272366e-01
5.68000000e+04 6.34277536e-01
5.69000000e+04 6.33094721e-01
5.69000000e+04 6.33099749e-01
5.70000000e+04 6.31823785e-01
5.70000000e+04 6.31828676e-01
5.71000000e+04 6.30462975e-01
5.71000000e+04 6.30467737e-01
5.72000000e+04 6.29015523e-01
5.72000000e+04 6.29020164e-01
5.73000000e+04 6.27484468e-01
5.73000000e+04 6.27488996e-01
5.74000000e+04 6.25872642e-01
5.74000000e+04 6.25877066e-01
5.75000000e+04 6.24182663e-01
5.75000000e+04 6.24186992e-01
5.76000000e+04 6.22416927e-01
5.76000000e+04 6.22421171e-01
5.77000000e+04 6.20577605e-01
5.77000000e+04 6.20581774e-01
5.78000000e+04 6.18666636e-01
5.78000000e+04 6.18670740e-01
5.79000000e+04 6.16685731e-01
5.79000000e+04 6.16689780e-01
5.80000000e+04 6.14636369e-01
5.80000000e+04 6.14640374e-01
5.81000000e+04 6.12519804e-01
5.81000000e+04 6.12523775e-01
5.82000000e+04 6.10337068e-01
5.82000000e+04 6.10341014e-01
5.83000000e+04 6.08088975e-01
5.83000000e+04 6.08092906e-01
5.84000000e+04 6.05776136e-01
5.84000000e+04 6.05780061e-01
5.85000000e+04 6.03398965e-01
5.85000000e+04 6.03402892e-01
5.86000000e+04 6.00957692e-01
5.86000000e+04 6.00961631e-01
5.87000000e+04 5.98452380e-01
5.87000000e+04 5.98456336e-01
5.88000000e+04 5.95882935e-01
5.88000000e+04 5.95886916e-01
5.89000000e+04 5.93249130e-01
5.89000000e+04 5.93253141e-01
5.90000000e+04 5.90550618e-01
5.90000000e+04 5.90554664e-01
5.91000000e+04 5.87786952e-01
5.91000000e+04 5.87791038e-01
5.92000000e+04 5.84957609e-01
5.92000000e+04 5.84961736e-01
5.93000000e+04 5.82062006e-01
5.93000000e+04 5.82066177e-01
5.94000000e+04 5.79099524e-01
5.94000000e+04 5.79103741e-01
5.95000000e+04 5.76069531e-01
5.95000000e+04 5.76073793e-01
5.96000000e+04 5.72971401e-01
5.96000000e+04 5.72975706e-01
5.97000000e+04 5.69804535e-01
5.97000000e+04 5.69808881e-01
5.98000000e+04 5.66568386e-01
5.98000000e+04 5.66572769e-01
5.99000000e+04 5.63262475e-01
5.99000000e+04 5.63266891e-01
6.00000000e+04 5.59886412e-01
6.00000000e+04 5.59890856e-01
6.01000000e+04 5.56439915e-01
6.01000000e+04 5.56444380e-01
6.02000000e+04 5.52922824e-01
6.02000000e+04 5.52927304e-01
6.03000000e+04 5.49335121e-01
6.03000000e+04 5.49339607e-01
6.04000000e+04 5.45676937e-01
6.04000000e+04 5.45681422e-01
6.05000000e+04 5.41948569e-01
6.05000000e+04 5.41953044e-01
6.06000000e+04 5.38150488e-01
6.06000000e+04 5.38154943e-01
6.07000000e+04 5.34283345e-01
6.07000000e+04 5.34287769e-01
6.08000000e+04 5.30347975e-01
6.08000000e+04 5.30352360e-01
6.09000000e+04 5.26345407e-01
6.09000000e+04 5.26349741e-01
6.10000000e+04 5.22276855e-01
6.10000000e+04 5.22281129e-01
6.11000000e+04 5.18143726e-01
6.11000000e+04 5.18147930e-01
6.12000000e+04 5.13947611e-01
6.12000000e+04 5.13951735e-01
6.13000000e+04 5.09690282e-01
6.13000000e+04 5.09694316e-01
6.14000000e+04 5.05373684e-01
6.14000000e+04 5.05377619e-01
6.15000000e+04 5.00999926e-01
6.15000000e+04 5.01003753e-01
6.16000000e+04 4.96571274e-01
6.16000000e+04 4.96574986e-01
6.17000000e+04 4.92090137e-01
6.17000000e+04 4.92093725e-01
6.18000000e+04 4.87559053e-01
6.18000000e+04 4.87562510e-01
6.19000000e+04 4.82980679e-01
6.19000000e+04 4.82983999e-01
6.20000000e+04 4.78357775e-01
6.20000000e+04 4.78360952e-01
6.21000000e+04 4.73693188e-01
6.21000000e+04 4.73696218e-01
6.22000000e+04 4.68989842e-01
6.22000000e+04 4.68992721e-01
6.23000000e+04 4.64250717e-01
6.23000000e+04 4.64253441e-01
6.24000000e+04 4.59478839e-01
6.24000000e+04 4.59481406e-01
6.25000000e+04 4.54677263e-01
6.25000000e+04 4.54679670e-01
6.26000000e+04 4.49849059e-01
6.26000000e+04 4.49851306e-01
6.27000000e+04 4.44997300e-01
6.27000000e+04 4.44999386e-01
6.28000000e+04 4.40125047e-01
6.28000000e+04 4.40126973e-01
6.29000000e+04 4.35235339e-01
6.29000000e+04 4.35237105e-01
6.30000000e+04 4.30331181e-01
6.30000000e+04 4.30332788e-01
6.31000000e+04 4.25415532e-01
6.31000000e+04 4.25416982e-01
6.32000000e+04 4.20491297e-01
6.32000000e+04 4.20492594e-01
6.33000000e+04 4.15561321e-01
6.33000000e+04 4.15562467e-01
6.34000000e+04 4.10628378e-01
6.34000000e+04 4.10629375e-01
6.35000000e+04 4.05695165e-01
6.35000000e+04 4.05696017e-01
6.36000000e+04 4.00764298e-01
6.36000000e+04 4.00765009e-01
6.37000000e+04 3.95838307e-01
6.37000000e+04 3.95838881e-01
6.38000000e+04 3.90919631e-01
6.38000000e+04 3.90920072e-01
6.39000000e+04 3.86010617e-01
6.39000000e+04 3.86010930e-01
6.40000000e+04 3.81113517e-01
6.40000000e+04 3.81113705e-01
6.41000000e+04 3.76230485e-01
6.41000000e+04 3.76230554e-01
6.42000000e+04 3.71363580e-01
6.42000000e+04 3.71363535e-01
6.43000000e+04 3.66514763e-01
6.43000000e+04 3.66514607e-01
6.44000000e+04 3.61685897e-01
6.44000000e+04 3.61685635e-01
6.45000000e+04 3.56878749e-01
6.45000000e+04 3.56878387e-01
6.46000000e+04 3.52094993e-01
6.46000000e+04 3.52094534e-01
6.47000000e+04 3.47336208e-01
6.47000000e+04 3.47335657e-01
6.48000000e+04 3.42603882e-01
6.48000000e+04 3.42603243e-01
6.49000000e+04 3.37899414e-01
6.49000000e+04 3.37898693e-01
6.50000000e+04 3.33224118e-01
6.50000000e+04 3.33223318e-01
6.51000000e+04 3.28579222e-01
6.51000000e+04 3.28578347e-01
6.52000000e+04 3.23965873e-01
6.52000000e+04 3.23964927e-01
6.53000000e+04 3.19385139e-01
6.53000000e+04 3.19384127e-01
6.54000000e+04 3.14838014e-01
6.54000000e+04 3.14836938e-01
6.55000000e+04 3.10325417e-01
6.55000000e+04 3.10324281e-01
6.56000000e+04 3.05848197e-01
6.56000000e+04 3.05847006e-01
6.57000000e+04 3.01407139e-01
6.57000000e+04 3.01405895e-01
6.58000000e+04 2.97002961e-01
6.58000000e+04 2.97001668e-01
6.59000000e+04 2.92636320e-01
6.59000000e+04 2.92634980e-01
6.60000000e+04 2.88307815e-01
6.60000000e+04 2.88306432e-01
6.61000000e+04 2.84017988e-01
6.61000000e+04 2.84016565e-01
6.62000000e+04 2.79767330e-01
6.62000000e+04 2.79765869e-01
6.63000000e+04 2.75556278e-01
6.63000000e+04 2.75554782e-01
6.64000000e+04 2.71385225e-01
6.64000000e+04 2.71383696e-01
6.65000000e+04 2.67254513e-01
6.65000000e+04 2.67252954e-01
6.66000000e+04 2.63164445e-01
6.66000000e+04 2.63162858e-01
6.67000000e+04 2.59115281e-01
6.67000000e+04 2.59113668e-01
6.68000000e+04 2.55107240e-01
6.68000000e+04 2.55105604e-01
6.69000000e+04 2.51140507e-01
6.69000000e+04 2.51138850e-01
6.70000000e+04 2.47215230e-01
6.70000000e+04 2.47213553e-01
6.71000000e+04 2.43331524e-01
6.71000000e+04 2.43329829e-01
6.72000000e+04 2.39489472e-01
6.72000000e+04 2.39487761e-01
6.73000000e+04 2.35689128e-01
6.73000000e+04 2.35687403e-01
6.74000000e+04 2.31930518e-01
6.74000000e+04 2.31928779e-01
6.75000000e+04 2.28213639e-01
6.75000000e+04 2.28211889e-01
6.76000000e+04 2.24538466e-01
6.76000000e+04 2.24536706e-01
6.77000000e+04 2.20904948e-01
6.77000000e+04 2.20903180e-01
6.78000000e+04 2.17313012e-01
6.78000000e+04 2.17311237e-01
6.79000000e+04 2.13762565e-01
6.79000000e+04 2.13760784e-01
6.80000000e+04 2.10253493e-01
6.80000000e+04 2.10251707e-01
6.81000000e+04 2.06785664e-01
6.81000000e+04 2.06783874e-01
6.82000000e+04 2.03358926e-01
6.82000000e+04 2.03357134e-01
6.83000000e+04 1.99973114e-01
6.83000000e+04 1.99971321e-01
6.84000000e+04 1.96628045e-01
6.84000000e+04 1.96626251e-01
6.85000000e+04 1.93323522e-01
6.85000000e+04 1.93321728e-01
6.86000000e+04 1.90059333e-01
6.86000000e+04 1.90057541e-01
6.87000000e+04 1.86835256e-01
6.87000000e+04 1.86833466e-01
6.88000000e+04 1.83651054e-01
6.88000000e+04 1.83649267e-01
6.89000000e+04 1.80506481e-01
6.89000000e+04 1.80504697e-01
6.90000000e+04 1.77401278e-01
6.90000000e+04 1.77399499e-01
6.91000000e+04 1.74335179e-01
6.91000000e+04 1.74333404e-01
6.92000000e+04 1.71307906e-01
6.92000000e+04 1.71306137e-01
6.93000000e+04 1.68319174e-01
6.93000000e+04 1.68317412e-01
6.94000000e+04 1.65368691e-01
6.94000000e+04 1.65366935e-01
6.95000000e+04 1.62456156e-01
6.95000000e+04 1.62454408e-01
6.96000000e+04 1.59581262e-01
6.96000000e+04 1.59579522e-01
6.97000000e+04 1.56743696e-01
6.97000000e+04 1.56741964e-01
6.98000000e+04 1.53943139e-01
6.98000000e+04 1.53941416e-01
6.99000000e+04 1.51179266e-01
6.99000000e+04 1.51177552e-01
7.00000000e+04 1.48451748e-01
7.00000000e+04 1.48450044e-01
7.01000000e+04 1.45760253e-01
7.01000000e+04 1.45758559e-01
7.02000000e+04 1.43104443e-01
7.02000000e+04 1.43102759e-01
7.03000000e+04 1.40483977e-01
7.03000000e+04 1.40482304e-01
7.04000000e+04 1.37898511e-01
7.04000000e+04 1.37896849e-01
7.05000000e+04 1.35347698e-01
7.05000000e+04 1.35346048e-01
7.06000000e+04 1.32831190e-01
7.06000000e+04 1.32829552e-01
7.07000000e+04 1.30348636e-01
7.07000000e+04 1.30347010e-01
7.08000000e+04 1.27899682e-01
7.08000000e+04 1.27898068e-01
7.09000000e+04 1.25483974e-01
7.09000000e+04 1.25482372e-01
7.10000000e+04 1.23101155e-01
7.10000000e+04 1.23099567e-01
7.11000000e+04 1.20750871e-01
7.11000000e+04 1.20749295e-01
7.12000000e+04 1.18432763e-01
7.12000000e+04 1.18431200e-01
7.13000000e+04 1.16146473e-01
7.13000000e+04 1.16144924e-01
7.14000000e+04 1.13891644e-01
7.14000000e+04 1.13890108e-01
7.15000000e+04 1.11667918e-01
7.15000000e+04 1.11666396e-01
7.16000000e+04 1.09474938e-01
7.16000000e+04 1.09473429e-01
7.17000000e+04 1.07312345e-01
7.17000000e+04 1.07310849e-01
7.18000000e+04 1.05179783e-01
7.18000000e+04 1.05178302e-01
7.19000000e+04 1.03076897e-01
7.19000000e+04 1.03075430e-01
7.20000000e+04 1.01003332e-01
7.20000000e+04 1.01001878e-01
7.21000000e+04 9.89587336e-02
7.21000000e+04 9.89572942e-02
7.22000000e+04 9.69427500e-02
7.22000000e+04 9.69413247e-02
7.23000000e+04 9.49550300e-02
7.23000000e+04 9.49536189e-02
7.24000000e+04 9.29952242e-02
7.24000000e+04 9.29938273e-02
7.25000000e+04 9.10629848e-02
7.25000000e+04 9.10616022e-02
7.26000000e+04 8.91579661e-02
7.26000000e+04 8.91565977e-02
7.27000000e+04 8.72798240e-02
7.27000000e+04 8.72784699e-02
7.28000000e+04 8.54282166e-02
7.28000000e+04 8.54268767e-02
7.29000000e+04 8.36028040e-02
7.29000000e+04 8.36014784e-02
7.30000000e+04 8.18032488e-02
7.30000000e+04 8.18019374e-02
7.31000000e+04 8.00292157e-02
7.31000000e+04 8.00279185e-02
7.32000000e+04 7.82803718e-02
7.32000000e+04 7.82790889e-02
7.33000000e+04 7.65563869e-02
7.33000000e+04 7.65551181e-02
7.34000000e+04 7.48569331e-02
7.34000000e+04 7.48556785e-02
7.35000000e+04 7.31816854e-02
7.35000000e+04 7.31804448e-02
7.36000000e+04 7.15303211e-02
7.36000000e+04 7.15290946e-02
7.37000000e+04 6.99025207e-02
7.37000000e+04 6.99013081e-02
7.38000000e+04 6.82979671e-02
7.38000000e+04 6.82967685e-02
7.39000000e+04 6.67163464e-02
7.39000000e+04 6.67151616e-02
7.40000000e+04 6.51573472e-02
7.40000000e+04 6.51561762e-02
7.41000000e+04 6.36206615e-02
7.41000000e+04 6.36195042e-02
7.42000000e+04 6.21059838e-02
7.42000000e+04 6.21048402e-02
7.43000000e+04 6.06130119e-02
7.43000000e+04 6.06118819e-02
7.44000000e+04 5.91414466e-02
7.44000000e+04 5.91403301e-02
7.45000000e+04 5.76909917e-02
7.45000000e+04 5.76898885e-02
7.46000000e+04 5.62613541e-02
7.46000000e+04 5.62602642e-02
7.47000000e+04 5.48522438e-02
7.47000000e+04 5.48511671e-02
7.48000000e+04 5.34633739e-02
7.48000000e+04 5.34623103e-02
7.49000000e+04 5.20944607e-02
7.49000000e+04 5.20934101e-02
7.50000000e+04 5.07452235e-02
7.50000000e+04 5.07441859e-02
7.51000000e+04 4.94153850e-02
7.51000000e+04 4.94143602e-02
7.52000000e+04 4.81046709e-02
7.52000000e+04 4.81036588e-02
7.53000000e+04 4.68128101e-02
7.53000000e+04 4.68118106e-02
7.54000000e+04 4.55395345e-02
7.54000000e+04 4.55385476e-02
7.55000000e+04 4.42845796e-02
7.55000000e+04 4.42836050e-02
7.56000000e+04 4.30476836e-02
7.56000000e+04 4.30467213e-02
7.57000000e+04 4.18285882e-02
7.57000000e+04 4.18276381e-02
7.58000000e+04 4.06270380e-02
7.58000000e+04 4.06260999e-02
7.59000000e+04 3.94427810e-02
7.59000000e+04 3.94418548e-02
7.60000000e+04 3.82755681e-02
7.60000000e+04 3.82746538e-02
7.61000000e+04 3.71251535e-02
7.61000000e+04 3.71242509e-02
7.62000000e+04 3.59912945e-02
7.62000000e+04 3.59904035e-02
7.63000000e+04 3.48737515e-02
7.63000000e+04 3.48728720e-02
7.64000000e+04 3.37722879e-02
7.64000000e+04 3.37714197e-02
7.65000000e+04 3.26866702e-02
7.65000000e+04 3.26858133e-02
7.66000000e+04 3.16166682e-02
7.66000000e+04 3.16158224e-02
7.67000000e+04 3.05620544e-02
7.67000000e+04 3.05612196e-02
7.68000000e+04 2.95226044e-02
7.68000000e+04 2.95217806e-02
7.69000000e+04 2.84980971e-02
7.69000000e+04 2.84972840e-02
7.70000000e+04 2.74883140e-02
7.70000000e+04 2.74875116e-02
7.71000000e+04 2.64930397e-02
7.71000000e+04 2.64922478e-02
7.72000000e+04 2.55120618e-02
7.72000000e+04 2.55112803e-02
7.73000000e+04 2.45451708e-02
7.73000000e+04 2.45443996e-02
7.74000000e+04 2.35921599e-02
7.74000000e+04 2.35913989e-02
7.75000000e+04 2.26528255e-02
7.75000000e+04 2.26520746e-02
7.76000000e+04 2.17269666e-02
7.76000000e+04 2.17262256e-02
7.77000000e+04 2.08143850e-02
7.77000000e+04 2.08136538e-02
7.78000000e+04 1.99148854e-02
7.78000000e+04 1.99141640e-02
7.79000000e+04 1.90282752e-02
7.79000000e+04 1.90275634e-02
7.80000000e+04 1.81543646e-02
7.80000000e+04 1.81536623e-02
7.81000000e+04 1.72929665e-02
7.81000000e+04 1.72922735e-02
7.82000000e+04 1.64438963e-02
7.82000000e+04 1.64432126e-02
7.83000000e+04 1.56069723e-02
7.83000000e+04 1.56062977e-02
7.84000000e+04 1.47820153e-02
7.84000000e+04 1.47813497e-02
7.85000000e+04 1.39688486e-02
7.85000000e+04 1.39681920e-02
7.86000000e+04 1.31672983e-02
7.86000000e+04 1.31666505e-02
7.87000000e+04 1.23771929e-02
7.87000000e+04 1.23765537e-02
7.88000000e+04 1.15983633e-02
7.88000000e+04 1.15977327e-02
7.89000000e+04 1.08306431e-02
7.89000000e+04 1.08300210e-02
7.90000000e+04 1.00738682e-02
7.90000000e+04 1.00732545e-02
7.91000000e+04 9.32787701e-03
7.91000000e+04 9.32727155e-03
7.92000000e+04 8.59251023e-03
7.92000000e+04 8.59191291e-03
7.93000000e+04 7.86761098e-03
7.93000000e+04 7.86702171e-03
7.94000000e+04 7.15302472e-03
7.94000000e+04 7.15244339e-03
7.95000000e+04 6.44859919e-03
7.95000000e+04 6.44802570e-03
7.96000000e+04 5.75418443e-03
7.96000000e+04 5.75361867e-03
7.97000000e+04 5.06963268e-03
7.97000000e+04 5.06907455e-03
7.98000000e+04 4.39479844e-03
7.98000000e+04 4.39424784e-03
7.99000000e+04 3.72953837e-03
7.99000000e+04 3.72899520e-03
8.00000000e+04 3.07371130e-03
8.00000000e+04 3.07317546e-03
8.01000000e+04 2.42717818e-03
8.01000000e+04 2.42664958e-03
8.02000000e+04 1.78980208e-03
8.02000000e+04 1.78928061e-03
8.03000000e+04 1.16144811e-03
8.03000000e+04 1.16093369e-03
8.04000000e+04 5.41983459e-04
8.04000000e+04 5.41475982e-04
8.05000000e+04 -6.87226986e-05
8.05000000e+04 -6.92233234e-05
8.06000000e+04 -6.70799182e-04
8.06000000e+04 -6.71293047e-04
8.07000000e+04 -1.26437286e-03
8.07000000e+04 -1.26486006e-03
8.08000000e+04 -1.84956867e-03
8.08000000e+04 -1.85004929e-03
8.09000000e+04 -2.42650962e-03
8.09000000e+04 -2.42698375e-03
8.10000000e+04 -2.99531688e-03
8.10000000e+04 -2.99578461e-03
8.11000000e+04 -3.55610974e-03
8.11000000e+04 -3.55657116e-03
8.12000000e+04 -4.10900567e-03
8.12000000e+04 -4.10946087e-03
8.13000000e+04 -4.65412035e-03
8.13000000e+04 -4.65456941e-03
8.14000000e+04 -5.19156767e-03
8.14000000e+04 -5.19201068e-03
8.15000000e+04 -5.72145981e-03
8.15000000e+04 -5.72189684e-03
8.16000000e+04 -6.24390718e-03
8.16000000e+04 -6.24433832e-03
8.17000000e+04 -6.75901852e-03
8.17000000e+04 -6.75944386e-03
8.18000000e+04 -7.26690091e-03
8.18000000e+04 -7.26732052e-03
8.19000000e+04 -7.76765977e-03
8.19000000e+04 -7.76807373e-03
8.20000000e+04 -8.26139890e-03
8.20000000e+04 -8.26180729e-03
8.21000000e+04 -8.74822050e-03
8.21000000e+04 -8.74862341e-03
8.22000000e+04 -9.22822521e-03
8.22000000e+04 -9.22862270e-03
8.23000000e+04 -9.70151212e-03
8.23000000e+04 -9.70190427e-03
8.24000000e+04 -1.01681788e-02
8.24000000e+04 -1.01685657e-02
8.25000000e+04 -1.06283212e-02
8.25000000e+04 -1.06287029e-02
8.26000000e+04 -1.10820341e-02
8.26000000e+04 -1.10824106e-02
8.27000000e+04 -1.15294104e-02
8.27000000e+04 -1.15297819e-02
8.28000000e+04 -1.19705419e-02
8.28000000e+04 -1.19709085e-02
8.29000000e+04 -1.24055189e-02
8.29000000e+04 -1.24058805e-02
8.30000000e+04 -1.28344301e-02
8.30000000e+04 -1.28347869e-02
8.31000000e+04 -1.32573633e-02
8.31000000e+04 -1.32577153e-02
8.32000000e+04 -1.36744044e-02
8.32000000e+04 -1.36747517e-02
8.33000000e+04 -1.40856384e-02
8.33000000e+04 -1.40859811e-02
8.34000000e+04 -1.44911487e-02
8.34000000e+04 -1.44914868e-02
8.35000000e+04 -1.48910176e-02
8.35000000e+04 -1.48913513e-02
8.36000000e+04 -1.52853262e-02
8.36000000e+04 -1.52856553e-02
8.37000000e+04 -1.56741540e-02
8.37000000e+04 -1.56744788e-02
8.38000000e+04 -1.60575797e-02
8.38000000e+04 -1.60579001e-02
8.39000000e+04 -1.64356804e-02
8.39000000e+04 -1.64359967e-02
8.40000000e+04 -1.68085324e-02
8.40000000e+04 -1.68088444e-02
8.41000000e+04 -1.71762106e-02
8.41000000e+04 -1.71765185e-02
8.42000000e+04 -1.75387887e-02
8.42000000e+04 -1.75390925e-02
8.43000000e+04 -1.78963394e-02
8.43000000e+04 -1.78966391e-02
8.44000000e+04 -1.82489342e-02
8.44000000e+04 -1.82492300e-02
8.45000000e+04 -1.85966436e-02
8.45000000e+04 -1.85969355e-02
8.46000000e+04 -1.89395369e-02
8.46000000e+04 -1.89398250e-02
8.47000000e+04 -1.92776825e-02
8.47000000e+04 -1.92779667e-02
8.48000000e+04 -1.96111475e-02
8.48000000e+04 -1.96114280e-02
8.49000000e+04 -1.99399983e-02
8.49000000e+04 -1.99402751e-02
8.50000000e+04 -2.02643000e-02
8.50000000e+04 -2.02645731e-02
8.51000000e+04 -2.05841168e-02
8.51000000e+04 -2.05843863e-02
8.52000000e+04 -2.08995119e-02
8.52000000e+04 -2.08997779e-02
8.53000000e+04 -2.12105477e-02
8.53000000e+04 -2.12108102e-02
8.54000000e+04 -2.15172854e-02
8.54000000e+04 -2.15175445e-02
8.55000000e+04 -2.18197855e-02
8.55000000e+04 -2.18200412e-02
8.56000000e+04 -2.21181073e-02
8.56000000e+04 -2.21183596e-02
8.57000000e+04 -2.24123094e-02
8.57000000e+04 -2.24125585e-02
8.58000000e+04 -2.27024496e-02
8.58000000e+04 -2.27026954e-02
8.59000000e+04 -2.29885846e-02
8.59000000e+04 -2.29888271e-02
8.60000000e+04 -2.32707702e-02
8.60000000e+04 -2.32710097e-02
8.61000000e+04 -2.35490617e-02
8.61000000e+04 -2.35492980e-02
8.62000000e+04 -2.38235132e-02
8.62000000e+04 -2.38237465e-02
8.63000000e+04 -2.40941782e-02
8.63000000e+04 -2.40944084e-02
8.64000000e+04 -2.43611093e-02
8.64000000e+04 -2.43613365e-02
8.65000000e+04 -2.46243583e-02
8.65000000e+04 -2.46245826e-02
8.66000000e+04 -2.48839763e-02
8.66000000e+04 -2.48841976e-02
8.67000000e+04 -2.51400134e-02
8.67000000e+04 -2.51402319e-02
8.68000000e+04 -2.53925193e-02
8.68000000e+04 -2.53927349e-02
8.69000000e+04 -2.56415426e-02
8.69000000e+04 -2.56417555e-02
8.70000000e+04 -2.58871315e-02
8.70000000e+04 -2.58873416e-02
8.71000000e+04 -2.61293331e-02
8.71000000e+04 -2.61295406e-02
8.72000000e+04 -2.63681943e-02
8.72000000e+04 -2.63683990e-02
8.73000000e+04 -2.66037607e-02
8.73000000e+04 -2.66039628e-02
8.74000000e+04 -2.68360777e-02
8.74000000e+04 -2.68362772e-02
8.75000000e+04 -2.70651897e-02
8.75000000e+04 -2.70653867e-02
8.76000000e+04 -2.72911407e-02
8.76000000e+04 -2.72913352e-02
8.77000000e+04 -2.75139739e-02
8.77000000e+04 -2.75141658e-02
8.78000000e+04 -2.77337318e-02
8.78000000e+04 -2.77339213e-02
8.79000000e+04 -2.79504564e-02
8.79000000e+04 -2.79506434e-02
8.80000000e+04 -2.81641889e-02
8.80000000e+04 -2.81643736e-02
8.81000000e+04 -2.83749702e-02
8.81000000e+04 -2.83751525e-02
8.82000000e+04 -2.85828402e-02
8.82000000e+04 -2.85830202e-02
8.83000000e+04 -2.87878385e-02
8.83000000e+04 -2.87880162e-02
8.84000000e+04 -2.89900040e-02
8.84000000e+04 -2.89901795e-02
8.85000000e+04 -2.91893751e-02
8.85000000e+04 -2.91895483e-02
8.86000000e+04 -2.93859894e-02
8.86000000e+04 -2.93861605e-02
8.87000000e+04 -2.95798843e-02
8.87000000e+04 -2.95800532e-02
8.88000000e+04 -2.97710964e-02
8.88000000e+04 -2.97712631e-02
8.89000000e+04 -2.99596618e-02
8.89000000e+04 -2.99598264e-02
8.90000000e+04 -3.01456162e-02
8.90000000e+04 -3.01457787e-02
8.91000000e+04 -3.03289945e-02
8.91000000e+04 -3.03291550e-02
8.92000000e+04 -3.05098314e-02
8.92000000e+04 -3.05099899e-02
8.93000000e+04 -3.06881609e-02
8.93000000e+04 -3.06883174e-02
8.94000000e+04 -3.08640166e-02
8.94000000e+04 -3.08641711e-02
8.95000000e+04 -3.10374315e-02
8.95000000e+04 -3.10375840e-02
8.96000000e+04 -3.12084382e-02
8.96000000e+04 -3.12085888e-02
8.97000000e+04 -3.13770688e-02
8.97000000e+04 -3.13772176e-02
8.98000000e+04 -3.15433550e-02
8.98000000e+04 -3.15435019e-02
8.99000000e+04 -3.17073279e-02
8.99000000e+04 -3.17074730e-02
9.00000000e+04 -3.18690183e-02
9.00000000e+04 -3.18691615e-02
9.01000000e+04 -3.20284565e-02
9.01000000e+04 -3.20285979e-02
9.02000000e+04 -3.21856722e-02
9.02000000e+04 -3.21858119e-02
9.03000000e+04 -3.23406950e-02
9.03000000e+04 -3.23408329e-02
9.04000000e+04 -3.24935537e-02
9.04000000e+04 -3.24936899e-02
9.05000000e+04 -3.26442770e-02
9.05000000e+04 -3.26444115e-02
9.06000000e+04 -3.27928930e-02
9.06000000e+04 -3.27930258e-02
9.07000000e+04 -3.29394295e-02
9.07000000e+04 -3.29395606e-02
9.08000000e+04 -3.30839138e-02
9.08000000e+04 -3.30840433e-02
9.09000000e+04 -3.32263728e-02
9.09000000e+04 -3.32265008e-02
9.10000000e+04 -3.33668333e-02
9.10000000e+04 -3.33669596e-02
9.11000000e+04 -3.35053212e-02
9.11000000e+04 -3.35054460e-02
9.12000000e+04 -3.36418626e-02
9.12000000e+04 -3.36419858e-02
9.13000000e+04 -3.37764828e-02
9.13000000e+04 -3.37766045e-02
9.14000000e+04 -3.39092069e-02
9.14000000e+04 -3.39093271e-02
9.15000000e+04 -3.40400596e-02
9.15000000e+04 -3.40401783e-02
9.16000000e+04 -3.41690654e-02
9.16000000e+04 -3.41691826e-02
9.17000000e+04 -3.42962482e-02
9.17000000e+04 -3.42963640e-02
9.18000000e+04 -3.44216317e-02
9.18000000e+04 -3.44217461e-02
9.19000000e+04 -3.45452394e-02
9.19000000e+04 -3.45453524e-02
9.20000000e+04 -3.46670942e-02
9.20000000e+04 -3.46672058e-02
9.21000000e+04 -3.47872188e-02
9.21000000e+04 -3.47873291e-02
9.22000000e+04 -3.49056357e-02
9.22000000e+04 -3.49057446e-02
9.23000000e+04 -3.50223668e-02
9.23000000e+04 -3.50224744e-02
9.24000000e+04 -3.51374340e-02
9.24000000e+04 -3.51375403e-02
9.25000000e+04 -3.52508587e-02
9.25000000e+04 -3.52509636e-02
9.26000000e+04 -3.53626620e-02
9.26000000e+04 -3.53627657e-02
9.27000000e+04 -3.54728648e-02
9.27000000e+04 -3.54729673e-02
9.28000000e+04 -3.55814877e-02
9.28000000e+04 -3.55815889e-02
9.29000000e+04 -3.56885510e-02
9.29000000e+04 -3.56886509e-02
9.30000000e+04 -3.57940746e-02
9.30000000e+04 -3.57941733e-02
9.31000000e+04 -3.58980782e-02
9.31000000e+04 -3.58981757e-02
9.32000000e+04 -3.60005813e-02
9.32000000e+04 -3.60006777e-02
9.33000000e+04 -3.61016030e-02
9.33000000e+04 -3.61016982e-02
9.34000000e+04 -3.62011623e-02
9.34000000e+04 -3.62012564e-02
9.35000000e+04 -3.62992778e-02
9.35000000e+04 -3.62993707e-02
9.36000000e+04 -3.63959679e-02
9.36000000e+04 -3.63960597e-02
9.37000000e+04 -3.64912508e-02
9.37000000e+04 -3.64913415e-02
9.38000000e+04 -3.65851447e-02
9.38000000e+04 -3.65852343e-02
9.39000000e+04 -3.66776673e-02
9.39000000e+04 -3.66777558e-02
9.40000000e+04 -3.67688359e-02
9.40000000e+04 -3.67689234e-02
9.41000000e+04 -3.68586676e-02
9.41000000e+04 -3.68587540e-02
9.42000000e+04 -3.69471786e-02
9.42000000e+04 -3.69472638e-02
9.43000000e+04 -3.70343839e-02
9.43000000e+04 -3.70344679e-02
9.44000000e+04 -3.71202976e-02
9.44000000e+04 -3.71203803e-02
9.45000000e+04 -3.72049323e-02
9.45000000e+04 -3.72050137e-02
9.46000000e+04 -3.72882995e-02
9.46000000e+04 -3.72883795e-02
9.47000000e+04 -3.73704099e-02
9.47000000e+04 -3.73704885e-02
9.48000000e+04 -3.74512740e-02
9.48000000e+04 -3.74513512e-02
9.49000000e+04 -3.75309030e-02
9.49000000e+04 -3.75309791e-02
9.50000000e+04 -3.76093098e-02
9.50000000e+04 -3.76093849e-02
9.51000000e+04 -3.76865100e-02
9.51000000e+04 -3.76865843e-02
9.52000000e+04 -3.77625220e-02
9.52000000e+04 -3.77625959e-02
9.53000000e+04 -3.78373679e-02
9.53000000e+04 -3.78374418e-02
9.54000000e+04 -3.79110733e-02
9.54000000e+04 -3.79111474e-02
9.55000000e+04 -3.79836663e-02
9.55000000e+04 -3.79837408e-02
9.56000000e+04 -3.80551771e-02
9.56000000e+04 -3.80552521e-02
9.57000000e+04 -3.81256367e-02
9.57000000e+04 -3.81257124e-02
9.58000000e+04 -3.81950762e-02
9.58000000e+04 -3.81951524e-02
9.59000000e+04 -3.82635257e-02
9.59000000e+04 -3.82636023e-02
9.60000000e+04 -3.83310135e-02
9.60000000e+04 -3.83310905e-02
9.61000000e+04 -3.83975664e-02
9.61000000e+04 -3.83976436e-02
9.62000000e+04 -3.84632089e-02
9.62000000e+04 -3.84632862e-02
9.63000000e+04 -3.85279639e-02
9.63000000e+04 -3.85280412e-02
9.64000000e+04 -3.85918526e-02
9.64000000e+04 -3.85919298e-02
9.65000000e+04 -3.86548952e-02
9.65000000e+04 -3.86549722e-02
9.66000000e+04 -3.87171108e-02
9.66000000e+04 -3.87171876e-02
9.67000000e+04 -3.87785181e-02
9.67000000e+04 -3.87785948e-02
9.68000000e+04 -3.88391356e-02
9.68000000e+04 -3.88392121e-02
9.69000000e+04 -3.88989814e-02
9.69000000e+04 -3.88990577e-02
9.70000000e+04 -3.89580737e-02
9.70000000e+04 -3.89581499e-02
9.71000000e+04 -3.90164310e-02
9.71000000e+04 -3.90165071e-02
9.72000000e+04 -3.90740715e-02
9.72000000e+04 -3.90741475e-02
9.73000000e+04 -3.91310139e-02
9.73000000e+04 -3.91310899e-02
9.74000000e+04 -3.91872769e-02
9.74000000e+04 -3.91873529e-02
9.75000000e+04 -3.92428795e-02
9.75000000e+04 -3.92429556e-02
9.76000000e+04 -3.92978409e-02
9.76000000e+04 -3.92979171e-02
9.77000000e+04 -3.93521805e-02
9.77000000e+04 -3.93522568e-02
9.78000000e+04 -3.94059181e-02
9.78000000e+04 -3.94059946e-02
9.79000000e+04 -3.94590736e-02
9.79000000e+04 -3.94591503e-02
9.80000000e+04 -3.95116674e-02
9.80000000e+04 -3.95117444e-02
9.81000000e+04 -3.95637203e-02
9.81000000e+04 -3.95637977e-02
9.82000000e+04 -3.96152533e-02
9.82000000e+04 -3.96153311e-02
9.83000000e+04 -3.96662880e-02
9.83000000e+04 -3.96663662e-02
9.84000000e+04 -3.97168462e-02
9.84000000e+04 -3.97169249e-02
9.85000000e+04 -3.97669504e-02
9.85000000e+04 -3.97670297e-02
9.86000000e+04 -3.98166235e-02
9.86000000e+04 -3.98167035e-02
9.87000000e+04 -3.98658890e-02
9.87000000e+04 -3.98659696e-02
9.88000000e+04 -3.99147708e-02
9.88000000e+04 -3.99148522e-02
9.89000000e+04 -3.99632935e-02
9.89000000e+04 -3.99633757e-02
9.90000000e+04 -4.00114823e-02
9.90000000e+04 -4.00115654e-02
9.91000000e+04 -4.00593629e-02
9.91000000e+04 -4.00594471e-02
9.92000000e+04 -4.01069620e-02
9.92000000e+04 -4.01070472e-02
9.93000000e+04 -4.01543067e-02
9.93000000e+04 -4.01543930e-02
9.94000000e+04 -4.02014248e-02
9.94000000e+04 -4.02015124e-02
9.95000000e+04 -4.02483451e-02
9.95000000e+04 -4.02484341e-02
9.96000000e+04 -4.02950971e-02
9.96000000e+04 -4.02951874e-02
9.97000000e+04 -4.03417109e-02
9.97000000e+04 -4.03418027e-02
9.98000000e+04 -4.03882177e-02
9.98000000e+04 -4.03883111e-02
9.99000000e+04 -4.04346495e-02
9.99000000e+04 -4.04347446e-02
1.00000000e+05 -4.04810391e-02
1.00000000e+05 -4.04811361e-02
1.00100000e+05 -4.05274205e-02
1.00100000e+05 -4.05275193e-02
1.00200000e+05 -4.05738283e-02
1.00200000e+05 -4.05739292e-02
1.00300000e+05 -4.06202986e-02
1.00300000e+05 -4.06204015e-02
1.00400000e+05 -4.06668681e-02
1.00400000e+05 -4.06669733e-02
1.00500000e+05 -4.07135749e-02
1.00500000e+05 -4.07136824e-02
1.00600000e+05 -4.07604581e-02
1.00600000e+05 -4.07605681e-02
1.00700000e+05 -4.08075582e-02
1.00700000e+05 -4.08076708e-02
1.00800000e+05 -4.08549166e-02
1.00800000e+05 -4.08550319e-02
1.00900000e+05 -4.09025763e-02
1.00900000e+05 -4.09026945e-02
1.01000000e+05 -4.09505814e-02
1.01000000e+05 -4.09507026e-02
1.01100000e+05 -4.09989777e-02
1.01100000e+05 -4.09991020e-02
1.01200000e+05 -4.10478120e-02
1.01200000e+05 -4.10479397e-02
1.01300000e+05 -4.10971330e-02
1.01300000e+05 -4.10972641e-02
1.01400000e+05 -4.11469905e-02
1.01400000e+05 -4.11471252e-02
1.01500000e+05 -4.11974362e-02
1.01500000e+05 -4.11975746e-02
1.01600000e+05 -4.12485230e-02
1.01600000e+05 -4.12486653e-02
1.01700000e+05 -4.13003055e-02
1.01700000e+05 -4.13004519e-02
1.01800000e+05 -4.13528400e-02
1.01800000e+05 -4.13529906e-02
1.01900000e+05 -4.14061840e-02
1.01900000e+05 -4.14063390e-02
1.02000000e+05 -4.14603968e-02
1.02000000e+05 -4.14605564e-02
1.02100000e+05 -4.15155390e-02
1.02100000e+05 -4.15157032e-02
1.02200000e+05 -4.15716726e-02
1.02200000e+05 -4.15718416e-02
1.02300000e+05 -4.16288609e-02
1.02300000e+05 -4.16290348e-02
1.02400000e+05 -4.16871685e-02
1.02400000e+05 -4.16873475e-02
1.02500000e+05 -4.17466613e-02
1.02500000e+05 -4.17468455e-02
1.02600000e+05 -4.18074061e-02
1.02600000e+05 -4.18075956e-02
1.02700000e+05 -4.18694708e-02
1.02700000e+05 -4.18696657e-02
1.02800000e+05 -4.19329241e-02
1.02800000e+05 -4.19331246e-02
1.02900000e+05 -4.19978358e-02
1.02900000e+05 -4.19980419e-02
1.03000000e+05 -4.20642762e-02
1.03000000e+05 -4.20644880e-02
1.03100000e+05 -4.21323161e-02
1.03100000e+05 -4.21325336e-02
1.03200000e+05 -4.22020270e-02
1.03200000e+05 -4.22022504e-02
1.03300000e+05 -4.22734805e-02
1.03300000e+05 -4.22737098e-02
1.03400000e+05 -4.23467485e-02
1.03400000e+05 -4.23469837e-02
1.03500000e+05 -4.24219028e-02
1.03500000e+05 -4.24221438e-02
1.03600000e+05 -4.24990145e-02
1.03600000e+05 -4.24992614e-02
1.03700000e+05 -4.25781545e-02
1.03700000e+05 -4.25784072e-02
1.03800000e+05 -4.26593922e-02
1.03800000e+05 -4.26596506e-02
1.03900000e+05 -4.27427957e-02
1.03900000e+05 -4.27430597e-02
1.04000000e+05 -4.28284315e-02
1.04000000e+05 -4.28287009e-02
1.04100000e+05 -4.29163633e-02
1.04100000e+05 -4.29166379e-02
1.04200000e+05 -4.30066524e-02
1.04200000e+05 -4.30069319e-02
1.04300000e+05 -4.30993567e-02
1.04300000e+05 -4.30996409e-02
1.04400000e+05 -4.31945306e-02
1.04400000e+05 -4.31948192e-02
1.04500000e+05 -4.32922248e-02
1.04500000e+05 -4.32925174e-02
1.04600000e+05 -4.33924855e-02
1.04600000e+05 -4.33927818e-02
1.04700000e+05 -4.34953550e-02
1.04700000e+05 -4.34956546e-02
1.04800000e+05 -4.36008710e-02
1.04800000e+05 -4.36011735e-02
1.04900000e+05 -4.37090671e-02
1.04900000e+05 -4.37093723e-02
1.05000000e+05 -4.38199728e-02
1.05000000e+05 -4.38202801e-02
1.05100000e+05 -4.39336134e-02
1.05100000e+05 -4.39339227e-02
1.05200000e+05 -4.40500109e-02
1.05200000e+05 -4.40503218e-02
1.05300000e+05 -4.41691838e-02
1.05300000e+05 -4.41694960e-02
1.05400000e+05 -4.42911477e-02
1.05400000e+05 -4.42914610e-02
1.05500000e+05 -4.44159155e-02
1.05500000e+05 -4.44162298e-02
1.05600000e+05 -4.45434978e-02
1.05600000e+05 -4.45438128e-02
1.05700000e+05 -4.46739032e-02
1.05700000e+05 -4.46742188e-02
1.05800000e+05 -4.48071381e-02
1.05800000e+05 -4.48074541e-02
1.05900000e+05 -4.49432073e-02
1.05900000e+05 -4.49435235e-02
1.06000000e+05 -4.50821138e-02
1.06000000e+05 -4.50824300e-02
1.06100000e+05 -4.52238585e-02
1.06100000e+05 -4.52241747e-02
1.06200000e+05 -4.53684407e-02
1.06200000e+05 -4.53687567e-02
1.06300000e+05 -4.55158577e-02
1.06300000e+05 -4.55161732e-02
1.06400000e+05 -4.56661043e-02
1.06400000e+05 -4.56664192e-02
1.06500000e+05 -4.58191732e-02
1.06500000e+05 -4.58194872e-02
1.06600000e+05 -4.59750547e-02
1.06600000e+05 -4.59753677e-02
1.06700000e+05 -4.61337366e-02
1.06700000e+05 -4.61340483e-02
1.06800000e+05 -4.62952040e-02
1.06800000e+05 -4.62955142e-02
1.06900000e+05 -4.64594396e-02
1.06900000e+05 -4.64597481e-02
1.07000000e+05 -4.66264237e-02
1.07000000e+05 -4.66267302e-02
1.07100000e+05 -4.67961340e-02
1.07100000e+05 -4.67964384e-02
1.07200000e+05 -4.69685465e-02
1.07200000e+05 -4.69688485e-02
1.07300000e+05 -4.71436348e-02
1.07300000e+05 -4.71439343e-02
1.07400000e+05 -4.73213711e-02
1.07400000e+05 -4.73216680e-02
1.07500000e+05 -4.75017259e-02
1.07500000e+05 -4.75020200e-02
1.07600000e+05 -4.76846684e-02
1.07600000e+05 -4.76849596e-02
1.07700000e+05 -4.78701669e-02
1.07700000e+05 -4.78704551e-02
1.07800000e+05 -4.80581885e-02
1.07800000e+05 -4.80584737e-02
1.07900000e+05 -4.82486996e-02
1.07900000e+05 -4.82489817e-02
1.08000000e+05 -4.84416660e-02
1.08000000e+05 -4.84419448e-02
1.08100000e+05 -4.86370525e-02
1.08100000e+05 -4.86373281e-02
1.08200000e+05 -4.88348234e-02
1.08200000e+05 -4.88350957e-02
1.08300000e+05 -4.90349424e-02
1.08300000e+05 -4.90352113e-02
1.08400000e+05 -4.92373722e-02
1.08400000e+05 -4.92376376e-02
1.08500000e+05 -4.94420750e-02
1.08500000e+05 -4.94423368e-02
1.08600000e+05 -4.96490118e-02
1.08600000e+05 -4.96492700e-02
1.08700000e+05 -4.98581431e-02
1.08700000e+05 -4.98583976e-02
1.08800000e+05 -5.00694283e-02
1.08800000e+05 -5.00696789e-02
1.08900000e+05 -5.02828257e-02
1.08900000e+05 -5.02830725e-02
1.09000000e+05 -5.04982931e-02
1.09000000e+05 -5.04985358e-02
1.09100000e+05 -5.07157871e-02
1.09100000e+05 -5.07160257e-02
1.09200000e+05 -5.09352635e-02
1.09200000e+05 -5.09354980e-02
1.09300000e+05 -5.11566775e-02
1.09300000e+05 -5.11569078e-02
1.09400000e+05 -5.13799836e-02
1.09400000e+05 -5.13802096e-02
1.09500000e+05 -5.16051356e-02
1.09500000e+05 -5.16053573e-02
1.09600000e+05 -5.18320869e-02
1.09600000e+05 -5.18323042e-02
1.09700000e+05 -5.20607904e-02
1.09700000e+05 -5.20610033e-02
1.09800000e+05 -5.22911989e-02
1.09800000e+05 -5.22914072e-02
1.09900000e+05 -5.25232646e-02
1.09900000e+05 -5.25234685e-02
1.10000000e+05 -5.27569399e-02
1.10000000e+05 -5.27571392e-02
1.10100000e+05 -5.29921766e-02
1.10100000e+05 -5.29923715e-02
1.10200000e+05 -5.32289268e-02
1.10200000e+05 -5.32291171e-02
1.10300000e+05 -5.34671423e-02
1.10300000e+05 -5.34673280e-02
1.10400000e+05 -5.37067745e-02
1.10400000e+05 -5.37069556e-02
1.10500000e+05 -5.39477751e-02
1.10500000e+05 -5.39479516e-02
1.10600000e+05 -5.41900955e-02
1.10600000e+05 -5.41902674e-02
1.10700000e+05 -5.44336868e-02
1.10700000e+05 -5.44338540e-02
1.10800000e+05 -5.46785001e-02
1.10800000e+05 -5.46786627e-02
1.10900000e+05 -5.49244864e-02
1.10900000e+05 -5.49246442e-02
1.11000000e+05 -5.51715963e-02
1.11000000e+05 -5.51717494e-02
1.11100000e+05 -5.54197804e-02
1.11100000e+05 -5.54199287e-02
1.11200000e+05 -5.56689892e-02
1.11200000e+05 -5.56691328e-02
1.11300000e+05 -5.59191730e-02
1.11300000e+05 -5.59193118e-02
1.11400000e+05 -5.61702820e-02
1.11400000e+05 -5.61704160e-02
1.11500000e+05 -5.64222666e-02
1.11500000e+05 -5.64223958e-02
1.11600000e+05 -5.66750768e-02
1.11600000e+05 -5.66752012e-02
1.11700000e+05 -5.69286631e-02
1.11700000e+05 -5.69287827e-02
1.11800000e+05 -5.71829757e-02
1.11800000e+05 -5.71830904e-02
1.11900000e+05 -5.74379651e-02
1.11900000e+05 -5.74380751e-02
1.12000000e+05 -5.76935821e-02
1.12000000e+05 -5.76936873e-02
1.12100000e+05 -5.79497774e-02
1.12100000e+05 -5.79498778e-02
1.12200000e+05 -5.82065023e-02
1.12200000e+05 -5.82065979e-02
1.12300000e+05 -5.84637079e-02
1.12300000e+05 -5.84637988e-02
1.12400000e+05 -5.87213461e-02
1.12400000e+05 -5.87214322e-02
1.12500000e+05 -5.89793687e-02
1.12500000e+05 -5.89794501e-02
1.12600000e+05 -5.92377279e-02
1.12600000e+05 -5.92378046e-02
1.12700000e+05 -5.94963763e-02
1.12700000e+05 -5.94964484e-02
1.12800000e+05 -5.97552668e-02
1.12800000e+05 -5.97553343e-02
1.12900000e+05 -6.00143526e-02
1.12900000e+05 -6.00144154e-02
1.13000000e+05 -6.02735872e-02
1.13000000e+05 -6.02736454e-02
1.13100000e+05 -6.05329244e-02
1.13100000e+05 -6.05329781e-02
1.13200000e+05 -6.07923186e-02
1.13200000e+05 -6.07923676e-02
1.13300000e+05 -6.10517241e-02
1.13300000e+05 -6.10517687e-02
1.13400000e+05 -6.13110961e-02
1.13400000e+05 -6.13111362e-02
1.13500000e+05 -6.15703899e-02
1.13500000e+05 -6.15704255e-02
1.13600000e+05 -6.18295611e-02
1.13600000e+05 -6.18295923e-02
1.13700000e+05 -6.20885661e-02
1.13700000e+05 -6.20885929e-02
1.13800000e+05 -6.23473614e-02
1.13800000e+05 -6.23473838e-02
1.13900000e+05 -6.26059041e-02
1.13900000e+05 -6.26059222e-02
1.14000000e+05 -6.28641518e-02
1.14000000e+05 -6.28641657e-02
1.14100000e+05 -6.31220627e-02
1.14100000e+05 -6.31220723e-02
1.14200000e+05 -6.33795953e-02
1.14200000e+05 -6.33796007e-02
1.14300000e+05 -6.36367088e-02
1.14300000e+05 -6.36367100e-02
1.14400000e+05 -6.38933630e-02
1.14400000e+05 -6.38933601e-02
1.14500000e+05 -6.41495181e-02
1.14500000e+05 -6.41495112e-02
1.14600000e+05 -6.44051351e-02
1.14600000e+05 -6.44051242e-02
1.14700000e+05 -6.46601755e-02
1.14700000e+05 -6.46601607e-02
1.14800000e+05 -6.49146014e-02
1.14800000e+05 -6.49145826e-02
1.14900000e+05 -6.51683754e-02
1.14900000e+05 -6.51683528e-02
1.15000000e+05 -6.54214610e-02
1.15000000e+05 -6.54214346e-02
1.15100000e+05 -6.56738220e-02
1.15100000e+05 -6.56737918e-02
1.15200000e+05 -6.59254230e-02
1.15200000e+05 -6.59253892e-02
1.15300000e+05 -6.61762292e-02
1.15300000e+05 -6.61761918e-02
1.15400000e+05 -6.64262065e-02
1.15400000e+05 -6.64261655e-02
1.15500000e+05 -6.66753212e-02
1.15500000e+05 -6.66752767e-02
1.15600000e+05 -6.69235406e-02
1.15600000e+05 -6.69234926e-02
1.15700000e+05 -6.71708322e-02
1.15700000e+05 -6.71707808e-02
1.15800000e+05 -6.74171644e-02
1.15800000e+05 -6.74171097e-02
1.15900000e+05 -6.76625063e-02
1.15900000e+05 -6.76624483e-02
1.16000000e+05 -6.79068275e-02
1.16000000e+05 -6.79067662e-02
1.16100000e+05 -6.81500981e-02
1.16100000e+05 -6.81500336e-02
1.16200000e+05 -6.83922892e-02
1.16200000e+05 -6.83922216e-02
1.16300000e+05 -6.86333723e-02
1.16300000e+05 -6.86333016e-02
1.16400000e+05 -6.88733196e-02
1.16400000e+05 -6.88732459e-02
1.16500000e+05 -6.91121039e-02
1.16500000e+05 -6.91120273e-02
1.16600000e+05 -6.93496989e-02
1.16600000e+05 -6.93496194e-02
1.16700000e+05 -6.95860787e-02
1.16700000e+05 -6.95859964e-02
1.16800000e+05 -6.98212182e-02
1.16800000e+05 -6.98211331e-02
1.16900000e+05 -7.00550928e-02
1.16900000e+05 -7.00550049e-02
1.17000000e+05 -7.02876786e-02
1.17000000e+05 -7.02875881e-02
1.17100000e+05 -7.05189525e-02
1.17100000e+05 -7.05188594e-02
1.17200000e+05 -7.07488919e-02
1.17200000e+05 -7.07487963e-02
1.17300000e+05 -7.09774749e-02
1.17300000e+05 -7.09773768e-02
1.17400000e+05 -7.12046802e-02
1.17400000e+05 -7.12045797e-02
1.17500000e+05 -7.14304871e-02
1.17500000e+05 -7.14303842e-02
1.17600000e+05 -7.16548755e-02
1.17600000e+05 -7.16547704e-02
1.17700000e+05 -7.18778262e-02
1.17700000e+05 -7.18777188e-02
1.17800000e+05 -7.20993202e-02
1.17800000e+05 -7.20992106e-02
1.17900000e+05 -7.23193395e-02
1.17900000e+05 -7.23192278e-02
1.18000000e+05 -7.25378664e-02
1.18000000e+05 -7.25377526e-02
1.18100000e+05 -7.27548839e-02
1.18100000e+05 -7.27547681e-02
1.18200000e+05 -7.29703757e-02
1.18200000e+05 -7.29702579e-02
1.18300000e+05 -7.31843258e-02
1.18300000e+05 -7.31842062e-02
1.18400000e+05 -7.33967192e-02
1.18400000e+05 -7.33965976e-02
1.18500000e+05 -7.36075410e-02
1.18500000e+05 -7.36074177e-02
1.18600000e+05 -7.38167772e-02
1.18600000e+05 -7.38166521e-02
1.18700000e+05 -7.40244142e-02
1.18700000e+05 -7.40242874e-02
1.18800000e+05 -7.42304390e-02
1.18800000e+05 -7.42303106e-02
1.18900000e+05 -7.44348391e-02
1.18900000e+05 -7.44347091e-02
1.19000000e+05 -7.46376026e-02
1.19000000e+05 -7.46374711e-02
1.19100000e+05 -7.48387181e-02
1.19100000e+05 -7.48385850e-02
1.19200000e+05 -7.50381746e-02
1.19200000e+05 -7.50380401e-02
1.19300000e+05 -7.52359619e-02
1.19300000e+05 -7.52358260e-02
1.19400000e+05 -7.54320700e-02
1.19400000e+05 -7.54319328e-02
1.19500000e+05 -7.56264898e-02
1.19500000e+05 -7.56263513e-02
1.19600000e+05 -7.58192123e-02
1.19600000e+05 -7.58190726e-02
1.19700000e+05 -7.60102294e-02
1.19700000e+05 -7.60100885e-02
1.19800000e+05 -7.61995331e-02
1.19800000e+05 -7.61993910e-02
1.19900000e+05 -7.63871160e-02
1.19900000e+05 -7.63869728e-02
1.20000000e+05 -7.65729708e-02
1.20000000e+05 -7.65728265e-02
1.20100000e+05 -7.67570905e-02
1.20100000e+05 -7.67569451e-02
1.20200000e+05 -7.69394681e-02
1.20200000e+05 -7.69393216e-02
1.20300000e+05 -7.71200964e-02
1.20300000e+05 -7.71199488e-02
1.20400000e+05 -7.72989680e-02
1.20400000e+05 -7.72988193e-02
1.20500000e+05 -7.74760754e-02
1.20500000e+05 -7.74759255e-02
1.20600000e+05 -7.76514107e-02
1.20600000e+05 -7.76512596e-02
1.20700000e+05 -7.78249659e-02
1.20700000e+05 -7.78248135e-02
1.20800000e+05 -7.79967328e-02
1.20800000e+05 -7.79965793e-02
1.20900000e+05 -7.81667037e-02
1.20900000e+05 -7.81665491e-02
1.21000000e+05 -7.83348711e-02
1.21000000e+05 -7.83347153e-02
1.21100000e+05 -7.85012278e-02
1.21100000e+05 -7.85010710e-02
1.21200000e+05 -7.86657680e-02
1.21200000e+05 -7.86656102e-02
1.21300000e+05 -7.88284862e-02
1.21300000e+05 -7.88283275e-02
1.21400000e+05 -7.89893781e-02
1.21400000e+05 -7.89892187e-02
1.21500000e+05 -7.91484406e-02
1.21500000e+05 -7.91482805e-02
1.21600000e+05 -7.93056711e-02
1.21600000e+05 -7.93055105e-02
1.21700000e+05 -7.94610682e-02
1.21700000e+05 -7.94609070e-02
1.21800000e+05 -7.96146308e-02
1.21800000e+05 -7.96144692e-02
1.21900000e+05 -7.97663586e-02
1.21900000e+05 -7.97661966e-02
1.22000000e+05 -7.99162516e-02
1.22000000e+05 -7.99160892e-02
1.22100000e+05 -8.00643101e-02
1.22100000e+05 -8.00641474e-02
1.22200000e+05 -8.02105346e-02
1.22200000e+05 -8.02103715e-02
1.22300000e+05 -8.03549257e-02
1.22300000e+05 -8.03547623e-02
1.22400000e+05 -8.04974843e-02
1.22400000e+05 -8.04973206e-02
1.22500000e+05 -8.06382112e-02
1.22500000e+05 -8.06380472e-02
1.22600000e+05 -8.07771074e-02
1.22600000e+05 -8.07769432e-02
1.22700000e+05 -8.09141743e-02
1.22700000e+05 -8.09140098e-02
1.22800000e+05 -8.10494131e-02
1.22800000e+05 -8.10492484e-02
1.22900000e+05 -8.11828255e-02
1.22900000e+05 -8.11826606e-02
1.23000000e+05 -8.13144132e-02
1.23000000e+05 -8.13142481e-02
1.23100000e+05 -8.14441783e-02
1.23100000e+05 -8.14440130e-02
1.23200000e+05 -8.15721229e-02
1.23200000e+05 -8.15719574e-02
1.23300000e+05 -8.16982495e-02
1.23300000e+05 -8.16980840e-02
1.23400000e+05 -8.18225609e-02
1.23400000e+05 -8.18223953e-02
1.23500000e+05 -8.19450599e-02
1.23500000e+05 -8.19448942e-02
1.23600000e+05 -8.20657498e-02
1.23600000e+05 -8.20655841e-02
1.23700000e+05 -8.21846339e-02
1.23700000e+05 -8.21844681e-02
1.23800000e+05 -8.23017158e-02
1.23800000e+05 -8.23015501e-02
1.23900000e+05 -8.24169995e-02
1.23900000e+05 -8.24168338e-02
1.24000000e+05 -8.25304889e-02
1.24000000e+05 -8.25303233e-02
1.24100000e+05 -8.26421883e-02
1.24100000e+05 -8.26420228e-02
1.24200000e+05 -8.27521022e-02
1.24200000e+05 -8.27519368e-02
1.24300000e+05 -8.28602353e-02
1.24300000e+05 -8.28600700e-02
1.24400000e+05 -8.29665926e-02
1.24400000e+05 -8.29664275e-02
1.24500000e+05 -8.30711791e-02
1.24500000e+05 -8.30710142e-02
1.24600000e+05 -8.31740003e-02
1.24600000e+05 -8.31738355e-02
1.24700000e+05 -8.32750616e-02
1.24700000e+05 -8.32748970e-02
1.24800000e+05 -8.33743687e-02
1.24800000e+05 -8.33742045e-02
1.24900000e+05 -8.34719277e-02
1.24900000e+05 -8.34717637e-02
1.25000000e+05 -8.35677447e-02
1.25000000e+05 -8.35675810e-02
1.25100000e+05 -8.36618260e-02
1.25100000e+05 -8.36616626e-02
1.25200000e+05 -8.37541781e-02
1.25200000e+05 -8.37540150e-02
1.25300000e+05 -8.38448077e-02
1.25300000e+05 -8.38446450e-02
1.25400000e+05 -8.39337219e-02
1.25400000e+05 -8.39335595e-02
1.25500000e+05 -8.40209276e-02
1.25500000e+05 -8.40207657e-02
1.25600000e+05 -8.41064323e-02
1.25600000e+05 -8.41062708e-02
1.25700000e+05 -8.41902434e-02
1.25700000e+05 -8.41900823e-02
1.25800000e+05 -8.42723686e-02
1.25800000e+05 -8.42722080e-02
1.25900000e+05 -8.43528157e-02
1.25900000e+05 -8.43526557e-02
1.26000000e+05 -8.44315929e-02
1.26000000e+05 -8.44314334e-02
1.26100000e+05 -8.45087084e-02
1.26100000e+05 -8.45085494e-02
1.26200000e+05 -8.45841707e-02
1.26200000e+05 -8.45840122e-02
1.26300000e+05 -8.46579882e-02
1.26300000e+05 -8.46578303e-02
1.26400000e+05 -8.47301700e-02
1.26400000e+05 -8.47300127e-02
1.26500000e+05 -8.48007250e-02
1.26500000e+05 -8.48005683e-02
1.26600000e+05 -8.48696623e-02
1.26600000e+05 -8.48695062e-02
1.26700000e+05 -8.49369913e-02
1.26700000e+05 -8.49368359e-02
1.26800000e+05 -8.50027216e-02
1.26800000e+05 -8.50025669e-02
1.26900000e+05 -8.50668629e-02
1.26900000e+05 -8.50667089e-02
1.27000000e+05 -8.51294250e-02
1.27000000e+05 -8.51292718e-02
1.27100000e+05 -8.51904181e-02
1.27100000e+05 -8.51902656e-02
1.27200000e+05 -8.52498524e-02
1.27200000e+05 -8.52497007e-02
1.27300000e+05 -8.53077384e-02
1.27300000e+05 -8.53075874e-02
1.27400000e+05 -8.53640866e-02
1.27400000e+05 -8.53639365e-02
1.27500000e+05 -8.54189078e-02
1.27500000e+05 -8.54187585e-02
1.27600000e+05 -8.54722130e-02
1.27600000e+05 -8.54720646e-02
1.27700000e+05 -8.55240133e-02
1.27700000e+05 -8.55238657e-02
1.27800000e+05 -8.55743199e-02
1.27800000e+05 -8.55741732e-02
1.27900000e+05 -8.56231442e-02
1.27900000e+05 -8.56229985e-02
1.28000000e+05 -8.56704980e-02
1.28000000e+05 -8.56703531e-02
1.28100000e+05 -8.57163928e-02
1.28100000e+05 -8.57162489e-02
1.28200000e+05 -8.57608407e-02
1.28200000e+05 -8.57606978e-02
1.28300000e+05 -8.58038537e-02
1.28300000e+05 -8.58037118e-02
1.28400000e+05 -8.58454441e-02
1.28400000e+05 -8.58453031e-02
1.28500000e+05 -8.58856241e-02
1.28500000e+05 -8.58854842e-02
1.28600000e+05 -8.59244063e-02
1.28600000e+05 -8.59242674e-02
1.28700000e+05 -8.59618033e-02
1.28700000e+05 -8.59616654e-02
1.28800000e+05 -8.59978278e-02
1.28800000e+05 -8.59976911e-02
1.28900000e+05 -8.60324928e-02
1.28900000e+05 -8.60323571e-02
1.29000000e+05 -8.60658112e-02
1.29000000e+05 -8.60656766e-02
1.29100000e+05 -8.60977961e-02
1.29100000e+05 -8.60976627e-02
1.29200000e+05 -8.61284609e-02
1.29200000e+05 -8.61283286e-02
1.29300000e+05 -8.61578188e-02
1.29300000e+05 -8.61576876e-02
1.29400000e+05 -8.61858832e-02
1.29400000e+05 -8.61857532e-02
1.29500000e+05 -8.62126676e-02
1.29500000e+05 -8.62125388e-02
1.29600000e+05 -8.62381856e-02
1.29600000e+05 -8.62380580e-02
1.29700000e+05 -8.62624509e-02
1.29700000e+05 -8.62623245e-02
1.29800000e+05 -8.62854771e-02
1.29800000e+05 -8.62853519e-02
1.29900000e+05 -8.63072780e-02
1.29900000e+05 -8.63071540e-02
1.30000000e+05 -8.63278673e-02
1.30000000e+05 -8.63277445e-02
1.30100000e+05 -8.63472590e-02
1.30100000e+05 -8.63471374e-02
1.30200000e+05 -8.63654667e-02
1.30200000e+05 -8.63653464e-02
1.30300000e+05 -8.63825044e-02
1.30300000e+05 -8.63823853e-02
1.30400000e+05 -8.63983859e-02
1.30400000e+05 -8.63982680e-02
1.30500000e+05 -8.64131250e-02
1.30500000e+05 -8.64130084e-02
1.30600000e+05 -8.64267355e-02
1.30600000e+05 -8.64266201e-02
1.30700000e+05 -8.64392311e-02
1.30700000e+05 -8.64391169e-02
1.30800000e+05 -8.64506256e-02
1.30800000e+05 -8.64505126e-02
1.30900000e+05 -8.64609324e-02
1.30900000e+05 -8.64608207e-02
1.31000000e+05 -8.64701653e-02
1.31000000e+05 -8.64700547e-02
1.31100000e+05 -8.64783375e-02
1.31100000e+05 -8.64782282e-02
1.31200000e+05 -8.64854624e-02
1.31200000e+05 -8.64853543e-02
1.31300000e+05 -8.64915533e-02
1.31300000e+05 -8.64914464e-02
1.31400000e+05 -8.64966231e-02
1.31400000e+05 -8.64965174e-02
1.31500000e+05 -8.65006848e-02
1.31500000e+05 -8.65005802e-02
1.31600000e+05 -8.65037511e-02
1.31600000e+05 -8.65036476e-02
1.31700000e+05 -8.65058345e-02
1.31700000e+05 -8.65057321e-02
1.31800000e+05 -8.65069473e-02
1.31800000e+05 -8.65068461e-02
1.31900000e+05 -8.65071017e-02
1.31900000e+05 -8.65070015e-02
1.32000000e+05 -8.65063095e-02
1.32000000e+05 -8.65062104e-02
1.32100000e+05 -8.65045823e-02
1.32100000e+05 -8.65044843e-02
1.32200000e+05 -8.65019315e-02
1.32200000e+05 -8.65018345e-02
1.32300000e+05 -8.64983682e-02
1.32300000e+05 -8.64982722e-02
1.32400000e+05 -8.64939032e-02
1.32400000e+05 -8.64938081e-02
1.32500000e+05 -8.64885469e-02
1.32500000e+05 -8.64884527e-02
1.32600000e+05 -8.64823095e-02
1.32600000e+05 -8.64822162e-02
1.32700000e+05 -8.64752008e-02
1.32700000e+05 -8.64751084e-02
1.32800000e+05 -8.64672303e-02
1.32800000e+05 -8.64671388e-02
1.32900000e+05 -8.64584072e-02
1.32900000e+05 -8.64583164e-02
1.33000000e+05 -8.64487401e-02
1.33000000e+05 -8.64486501e-02
1.33100000e+05 -8.64382375e-02
1.33100000e+05 -8.64381481e-02
1.33200000e+05 -8.64269072e-02
1.33200000e+05 -8.64268186e-02
1.33300000e+05 -8.64147570e-02
1.33300000e+05 -8.64146690e-02
1.33400000e+05 -8.64017939e-02
1.33400000e+05 -8.64017064e-02
1.33500000e+05 -8.63880246e-02
1.33500000e+05 -8.63879377e-02
1.33600000e+05 -8.63734555e-02
1.33600000e+05 -8.63733691e-02
1.33700000e+05 -8.63580925e-02
1.33700000e+05 -8.63580065e-02
1.33800000e+05 -8.63419409e-02
1.33800000e+05 -8.63418554e-02
1.33900000e+05 -8.63250058e-02
1.33900000e+05 -8.63249207e-02
1.34000000e+05 -8.63072918e-02
1.34000000e+05 -8.63072070e-02
1.34100000e+05 -8.62888030e-02
1.34100000e+05 -8.62887185e-02
1.34200000e+05 -8.62695431e-02
1.34200000e+05 -8.62694587e-02
1.34300000e+05 -8.62495152e-02
1.34300000e+05 -8.62494310e-02
1.34400000e+05 -8.62287221e-02
1.34400000e+05 -8.62286381e-02
1.34500000e+05 -8.62071662e-02
1.34500000e+05 -8.62070823e-02
1.34600000e+05 -8.61848494e-02
1.34600000e+05 -8.61847655e-02
1.34700000e+05 -8.61617730e-02
1.34700000e+05 -8.61616891e-02
1.34800000e+05 -8.61379381e-02
1.34800000e+05 -8.61378542e-02
1.34900000e+05 -8.61133454e-02
1.34900000e+05 -8.61132613e-02
1.35000000e+05 -8.60879950e-02
1.35000000e+05 -8.60879107e-02
1.35100000e+05 -8.60618866e-02
1.35100000e+05 -8.60618022e-02
1.35200000e+05 -8.60350196e-02
1.35200000e+05 -8.60349350e-02
1.35300000e+05 -8.60073931e-02
1.35300000e+05 -8.60073082e-02
1.35400000e+05 -8.59790056e-02
1.35400000e+05 -8.59789204e-02
1.35500000e+05 -8.59498552e-02
1.35500000e+05 -8.59497697e-02
1.35600000e+05 -8.59199400e-02
1.35600000e+05 -8.59198541e-02
1.35700000e+05 -8.58892574e-02
1.35700000e+05 -8.58891711e-02
1.35800000e+05 -8.58578047e-02
1.35800000e+05 -8.58577179e-02
1.35900000e+05 -8.58255786e-02
1.35900000e+05 -8.58254913e-02
1.36000000e+05 -8.57925759e-02
1.36000000e+05 -8.57924881e-02
1.36100000e+05 -8.57587928e-02
1.36100000e+05 -8.57587045e-02
1.36200000e+05 -8.57242254e-02
1.36200000e+05 -8.57241365e-02
1.36300000e+05 -8.56888696e-02
1.36300000e+05 -8.56887801e-02
1.36400000e+05 -8.56527209e-02
1.36400000e+05 -8.56526307e-02
1.36500000e+05 -8.56157746e-02
1.36500000e+05 -8.56156838e-02
1.36600000e+05 -8.55780259e-02
1.36600000e+05 -8.55779345e-02
1.36700000e+05 -8.55394699e-02
1.36700000e+05 -8.55393778e-02
1.36800000e+05 -8.55001013e-02
1.36800000e+05 -8.55000084e-02
1.36900000e+05 -8.54599148e-02
1.36900000e+05 -8.54598213e-02
1.37000000e+05 -8.54189051e-02
1.37000000e+05 -8.54188108e-02
1.37100000e+05 -8.53770665e-02
1.37100000e+05 -8.53769714e-02
1.37200000e+05 -8.53343934e-02
1.37200000e+05 -8.53342976e-02
1.37300000e+05 -8.52908802e-02
1.37300000e+05 -8.52907837e-02
1.37400000e+05 -8.52465212e-02
1.37400000e+05 -8.52464239e-02
1.37500000e+05 -8.52013104e-02
1.37500000e+05 -8.52012124e-02
1.37600000e+05 -8.51552423e-02
1.37600000e+05 -8.51551435e-02
1.37700000e+05 -8.51083109e-02
1.37700000e+05 -8.51082113e-02
1.37800000e+05 -8.50605106e-02
1.37800000e+05 -8.50604103e-02
1.37900000e+05 -8.50118356e-02
1.37900000e+05 -8.50117345e-02
1.38000000e+05 -8.49622802e-02
1.38000000e+05 -8.49621783e-02
1.38100000e+05 -8.49118389e-02
1.38100000e+05 -8.49117362e-02
1.38200000e+05 -8.48605060e-02
1.38200000e+05 -8.48604027e-02
1.38300000e+05 -8.48082763e-02
1.38300000e+05 -8.48081722e-02
1.38400000e+05 -8.47551443e-02
1.38400000e+05 -8.47550396e-02
1.38500000e+05 -8.47011050e-02
1.38500000e+05 -8.47009995e-02
1.38600000e+05 -8.46461533e-02
1.38600000e+05 -8.46460471e-02
1.38700000e+05 -8.45902843e-02
1.38700000e+05 -8.45901774e-02
1.38800000e+05 -8.45334932e-02
1.38800000e+05 -8.45333857e-02
1.38900000e+05 -8.44757756e-02
1.38900000e+05 -8.44756675e-02
1.39000000e+05 -8.44171271e-02
1.39000000e+05 -8.44170184e-02
1.39100000e+05 -8.43575436e-02
1.39100000e+05 -8.43574343e-02
1.39200000e+05 -8.42970211e-02
1.39200000e+05 -8.42969113e-02
1.39300000e+05 -8.42355560e-02
1.39300000e+05 -8.42354456e-02
1.39400000e+05 -8.41731446e-02
1.39400000e+05 -8.41730337e-02
1.39500000e+05 -8.41097838e-02
1.39500000e+05 -8.41096724e-02
1.39600000e+05 -8.40454705e-02
1.39600000e+05 -8.40453586e-02
1.39700000e+05 -8.39802020e-02
1.39700000e+05 -8.39800897e-02
1.39800000e+05 -8.39139757e-02
1.39800000e+05 -8.39138630e-02
1.39900000e+05 -8.38467895e-02
1.39900000e+05 -8.38466764e-02
1.40000000e+05 -8.37786413e-02
1.40000000e+05 -8.37785279e-02
1.40100000e+05 -8.37095296e-02
1.40100000e+05 -8.37094158e-02
1.40200000e+05 -8.36394528e-02
1.40200000e+05 -8.36393388e-02
1.40300000e+05 -8.35684098e-02
1.40300000e+05 -8.35682955e-02
1.40400000e+05 -8.34963998e-02
1.40400000e+05 -8.34962854e-02
1.40500000e+05 -8.34234223e-02
1.40500000e+05 -8.34233077e-02
1.40600000e+05 -8.33494770e-02
1.40600000e+05 -8.33493622e-02
1.40700000e+05 -8.32745639e-02
1.40700000e+05 -8.32744490e-02
1.40800000e+05 -8.31986833e-02
1.40800000e+05 -8.31985683e-02
1.40900000e+05 -8.31218359e-02
1.40900000e+05 -8.31217208e-02
1.41000000e+05 -8.30440225e-02
1.41000000e+05 -8.30439074e-02
1.41100000e+05 -8.29652444e-02
1.41100000e+05 -8.29651293e-02
1.41200000e+05 -8.28855030e-02
1.41200000e+05 -8.28853879e-02
1.41300000e+05 -8.28048002e-02
1.41300000e+05 -8.28046852e-02
1.41400000e+05 -8.27231381e-02
1.41400000e+05 -8.27230232e-02
1.41500000e+05 -8.26405191e-02
1.41500000e+05 -8.26404044e-02
1.41600000e+05 -8.25569460e-02
1.41600000e+05 -8.25568315e-02
1.41700000e+05 -8.24724217e-02
1.41700000e+05 -8.24723074e-02
1.41800000e+05 -8.23869495e-02
1.41800000e+05 -8.23868354e-02
1.41900000e+05 -8.23005330e-02
1.41900000e+05 -8.23004192e-02
1.42000000e+05 -8.22131760e-02
1.42000000e+05 -8.22130625e-02
1.42100000e+05 -8.21248827e-02
1.42100000e+05 -8.21247695e-02
1.42200000e+05 -8.20356575e-02
1.42200000e+05 -8.20355447e-02
1.42300000e+05 -8.19455051e-02
1.42300000e+05 -8.19453927e-02
1.42400000e+05 -8.18544304e-02
1.42400000e+05 -8.18543185e-02
1.42500000e+05 -8.17624388e-02
1.42500000e+05 -8.17623274e-02
1.42600000e+05 -8.16695358e-02
1.42600000e+05 -8.16694249e-02
1.42700000e+05 -8.15757272e-02
1.42700000e+05 -8.15756168e-02
1.42800000e+05 -8.14810190e-02
1.42800000e+05 -8.14809091e-02
1.42900000e+05 -8.13854175e-02
1.42900000e+05 -8.13853082e-02
1.43000000e+05 -8.12889293e-02
1.43000000e+05 -8.12888206e-02
1.43100000e+05 -8.11915611e-02
1.43100000e+05 -8.11914531e-02
1.43200000e+05 -8.10933202e-02
1.43200000e+05 -8.10932128e-02
1.43300000e+05 -8.09942135e-02
1.43300000e+05 -8.09941069e-02
1.43400000e+05 -8.08942488e-02
1.43400000e+05 -8.08941429e-02
1.43500000e+05 -8.07934337e-02
1.43500000e+05 -8.07933286e-02
1.43600000e+05 -8.06917763e-02
1.43600000e+05 -8.06916719e-02
1.43700000e+05 -8.05892846e-02
1.43700000e+05 -8.05891810e-02
1.43800000e+05 -8.04859670e-02
1.43800000e+05 -8.04858643e-02
1.43900000e+05 -8.03818323e-02
1.43900000e+05 -8.03817304e-02
1.44000000e+05 -8.02768891e-02
1.44000000e+05 -8.02767881e-02
1.44100000e+05 -8.01711465e-02
1.44100000e+05 -8.01710465e-02
1.44200000e+05 -8.00646137e-02
1.44200000e+05 -8.00645145e-02
1.44300000e+05 -7.99573000e-02
1.44300000e+05 -7.99572018e-02
1.44400000e+05 -7.98492150e-02
1.44400000e+05 -7.98491178e-02
1.44500000e+05 -7.97403684e-02
1.44500000e+05 -7.97402722e-02
1.44600000e+05 -7.96307702e-02
1.44600000e+05 -7.96306750e-02
1.44700000e+05 -7.95204302e-02
1.44700000e+05 -7.95203361e-02
1.44800000e+05 -7.94093589e-02
1.44800000e+05 -7.94092658e-02
1.44900000e+05 -7.92975664e-02
1.44900000e+05 -7.92974744e-02
1.45000000e+05 -7.91850634e-02
1.45000000e+05 -7.91849724e-02
1.45100000e+05 -7.90718604e-02
1.45100000e+05 -7.90717706e-02
1.45200000e+05 -7.89579682e-02
1.45200000e+05 -7.89578795e-02
1.45300000e+05 -7.88433978e-02
1.45300000e+05 -7.88433103e-02
1.45400000e+05 -7.87281602e-02
1.45400000e+05 -7.87280738e-02
1.45500000e+05 -7.86122665e-02
1.45500000e+05 -7.86121812e-02
1.45600000e+05 -7.84957279e-02
1.45600000e+05 -7.84956439e-02
1.45700000e+05 -7.83785558e-02
1.45700000e+05 -7.83784730e-02
1.45800000e+05 -7.82607617e-02
1.45800000e+05 -7.82606801e-02
1.45900000e+05 -7.81423572e-02
1.45900000e+05 -7.81422768e-02
1.46000000e+05 -7.80233538e-02
1.46000000e+05 -7.80232747e-02
1.46100000e+05 -7.79037633e-02
1.46100000e+05 -7.79036854e-02
1.46200000e+05 -7.77835975e-02
1.46200000e+05 -7.77835209e-02
1.46300000e+05 -7.76628683e-02
1.46300000e+05 -7.76627929e-02
1.46400000e+05 -7.75415875e-02
1.46400000e+05 -7.75415135e-02
1.46500000e+05 -7.74197673e-02
1.46500000e+05 -7.74196945e-02
1.46600000e+05 -7.72974196e-02
1.46600000e+05 -7.72973481e-02
1.46700000e+05 -7.71745566e-02
1.46700000e+05 -7.71744864e-02
1.46800000e+05 -7.70511903e-02
1.46800000e+05 -7.70511215e-02
1.46900000e+05 -7.69273331e-02
1.46900000e+05 -7.69272656e-02
1.47000000e+05 -7.68029971e-02
1.47000000e+05 -7.68029309e-02
1.47100000e+05 -7.66781945e-02
1.47100000e+05 -7.66781296e-02
1.47200000e+05 -7.65529377e-02
1.47200000e+05 -7.65528742e-02
1.47300000e+05 -7.64272390e-02
1.47300000e+05 -7.64271768e-02
1.47400000e+05 -7.63011106e-02
1.47400000e+05 -7.63010497e-02
1.47500000e+05 -7.61745648e-02
1.47500000e+05 -7.61745053e-02
1.47600000e+05 -7.60476141e-02
1.47600000e+05 -7.60475560e-02
1.47700000e+05 -7.59202708e-02
1.47700000e+05 -7.59202140e-02
1.47800000e+05 -7.57925471e-02
1.47800000e+05 -7.57924916e-02
1.47900000e+05 -7.56644554e-02
1.47900000e+05 -7.56644013e-02
1.48000000e+05 -7.55360080e-02
1.48000000e+05 -7.55359553e-02
1.48100000e+05 -7.54072172e-02
1.48100000e+05 -7.54071659e-02
1.48200000e+05 -7.52780953e-02
1.48200000e+05 -7.52780453e-02
1.48300000e+05 -7.51486545e-02
1.48300000e+05 -7.51486058e-02
1.48400000e+05 -7.50189070e-02
1.48400000e+05 -7.50188597e-02
1.48500000e+05 -7.48888651e-02
1.48500000e+05 -7.48888191e-02
1.48600000e+05 -7.47585408e-02
1.48600000e+05 -7.47584962e-02
1.48700000e+05 -7.46279463e-02
1.48700000e+05 -7.46279030e-02
1.48800000e+05 -7.44970936e-02
1.48800000e+05 -7.44970517e-02
1.48900000e+05 -7.43659948e-02
1.48900000e+05 -7.43659542e-02
1.49000000e+05 -7.42346618e-02
1.49000000e+05 -7.42346225e-02
1.49100000e+05 -7.41031065e-02
1.49100000e+05 -7.41030686e-02
1.49200000e+05 -7.39713407e-02
1.49200000e+05 -7.39713042e-02
1.49300000e+05 -7.38393764e-02
1.49300000e+05 -7.38393411e-02
1.49400000e+05 -7.37072251e-02
1.49400000e+05 -7.37071912e-02
1.49500000e+05 -7.35748985e-02
1.49500000e+05 -7.35748659e-02
1.49600000e+05 -7.34424083e-02
1.49600000e+05 -7.34423770e-02
1.49700000e+05 -7.33097658e-02
1.49700000e+05 -7.33097358e-02
1.49800000e+05 -7.31769826e-02
1.49800000e+05 -7.31769539e-02
1.49900000e+05 -7.30440701e-02
1.49900000e+05 -7.30440426e-02
1.50000000e+05 -7.29110393e-02
1.50000000e+05 -7.29110132e-02
1.50100000e+05 -7.27779017e-02
1.50100000e+05 -7.27778768e-02
1.50200000e+05 -7.26446681e-02
1.50200000e+05 -7.26446445e-02
1.50300000e+05 -7.25113497e-02
1.50300000e+05 -7.25113273e-02
1.50400000e+05 -7.23779574e-02
1.50400000e+05 -7.23779362e-02
1.50500000e+05 -7.22445019e-02
1.50500000e+05 -7.22444820e-02
1.50600000e+05 -7.21109940e-02
1.50600000e+05 -7.21109753e-02
1.50700000e+05 -7.19774442e-02
1.50700000e+05 -7.19774268e-02
1.50800000e+05 -7.18438632e-02
1.50800000e+05 -7.18438470e-02
1.50900000e+05 -7.17102613e-02
1.50900000e+05 -7.17102463e-02
1.51000000e+05 -7.15766489e-02
1.51000000e+05 -7.15766350e-02
1.51100000e+05 -7.14430360e-02
1.51100000e+05 -7.14430233e-02
1.51200000e+05 -7.13094328e-02
1.51200000e+05 -7.13094213e-02
1.51300000e+05 -7.11758493e-02
1.51300000e+05 -7.11758390e-02
1.51400000e+05 -7.10422954e-02
1.51400000e+05 -7.10422862e-02
1.51500000e+05 -7.09087807e-02
1.51500000e+05 -7.09087726e-02
1.51600000e+05 -7.07753149e-02
1.51600000e+05 -7.07753080e-02
1.51700000e+05 -7.06419076e-02
1.51700000e+05 -7.06419017e-02
1.51800000e+05 -7.05085680e-02
1.51800000e+05 -7.05085633e-02
1.51900000e+05 -7.03753055e-02
1.51900000e+05 -7.03753019e-02
1.52000000e+05 -7.02421293e-02
1.52000000e+05 -7.02421267e-02
1.52100000e+05 -7.01090483e-02
1.52100000e+05 -7.01090467e-02
1.52200000e+05 -6.99760714e-02
1.52200000e+05 -6.99760709e-02
1.52300000e+05 -6.98432075e-02
1.52300000e+05 -6.98432080e-02
1.52400000e+05 -6.97104652e-02
1.52400000e+05 -6.97104668e-02
1.52500000e+05 -6.95778531e-02
1.52500000e+05 -6.95778556e-02
1.52600000e+05 -6.94453794e-02
1.52600000e+05 -6.94453829e-02
1.52700000e+05 -6.93130526e-02
1.52700000e+05 -6.93130571e-02
1.52800000e+05 -6.91808808e-02
1.52800000e+05 -6.91808862e-02
1.52900000e+05 -6.90488719e-02
1.52900000e+05 -6.90488783e-02
1.53000000e+05 -6.89170340e-02
1.53000000e+05 -6.89170413e-02
1.53100000e+05 -6.87853747e-02
1.53100000e+05 -6.87853830e-02
1.53200000e+05 -6.86539018e-02
1.53200000e+05 -6.86539110e-02
1.53300000e+05 -6.85226226e-02
1.53300000e+05 -6.85226327e-02
1.53400000e+05 -6.83915447e-02
1.53400000e+05 -6.83915557e-02
1.53500000e+05 -6.82606753e-02
1.53500000e+05 -6.82606871e-02
1.53600000e+05 -6.81300214e-02
1.53600000e+05 -6.81300341e-02
1.53700000e+05 -6.79995902e-02
1.53700000e+05 -6.79996037e-02
1.53800000e+05 -6.78693884e-02
1.53800000e+05 -6.78694028e-02
1.53900000e+05 -6.77394229e-02
1.53900000e+05 -6.77394380e-02
1.54000000e+05 -6.76097001e-02
1.54000000e+05 -6.76097161e-02
1.54100000e+05 -6.74802267e-02
1.54100000e+05 -6.74802435e-02
1.54200000e+05 -6.73510090e-02
1.54200000e+05 -6.73510266e-02
1.54300000e+05 -6.72220532e-02
1.54300000e+05 -6.72220715e-02
1.54400000e+05 -6.70933654e-02
1.54400000e+05 -6.70933845e-02
1.54500000e+05 -6.69649516e-02
1.54500000e+05 -6.69649715e-02
1.54600000e+05 -6.68368175e-02
1.54600000e+05 -6.68368376e-02
1.54700000e+05 -6.67089697e-02
1.54700000e+05 -6.67089932e-02
1.54800000e+05 -6.65814087e-02
1.54800000e+05 -6.65814185e-02
1.54900000e+05 -6.64541683e-02
1.54900000e+05 -6.64542637e-02
1.55000000e+05 -6.63270982e-02
1.55000000e+05 -6.63269893e-02
1.55100000e+05 -6.62002160e-02
1.55100000e+05 -6.62003123e-02
1.55200000e+05 -6.60742367e-02
1.55200000e+05 -6.60742492e-02
1.55300000e+05 -6.59486214e-02
1.55300000e+05 -6.59486487e-02
1.55400000e+05 -6.58235166e-02
1.55400000e+05 -6.58235419e-02
1.55500000e+05 -6.56989005e-02
1.55500000e+05 -6.56989268e-02
1.55600000e+05 -6.55747806e-02
1.55600000e+05 -6.55748074e-02
1.55700000e+05 -6.54511588e-02
1.55700000e+05 -6.54511861e-02
1.55800000e+05 -6.53280381e-02
1.55800000e+05 -6.53280659e-02
1.55900000e+05 -6.52054208e-02
1.55900000e+05 -6.52054491e-02
1.56000000e+05 -6.50833095e-02
1.56000000e+05 -6.50833383e-02
1.56100000e+05 -6.49617065e-02
1.56100000e+05 -6.49617358e-02
1.56200000e+05 -6.48406140e-02
1.56200000e+05 -6.48406437e-02
1.56300000e+05 -6.47200340e-02
1.56300000e+05 -6.47200642e-02
1.56400000e+05 -6.45999685e-02
1.56400000e+05 -6.45999991e-02
1.56500000e+05 -6.44804193e-02
1.56500000e+05 -6.44804504e-02
1.56600000e+05 -6.43613882e-02
1.56600000e+05 -6.43614196e-02
1.56700000e+05 -6.42428767e-02
1.56700000e+05 -6.42429085e-02
1.56800000e+05 -6.41248864e-02
1.56800000e+05 -6.41249186e-02
1.56900000e+05 -6.40074186e-02
1.56900000e+05 -6.40074512e-02
1.57000000e+05 -6.38904746e-02
1.57000000e+05 -6.38905076e-02
1.57100000e+05 -6.37740557e-02
1.57100000e+05 -6.37740890e-02
1.57200000e+05 -6.36581628e-02
1.57200000e+05 -6.36581965e-02
1.57300000e+05 -6.35427971e-02
1.57300000e+05 -6.35428310e-02
1.57400000e+05 -6.34279592e-02
1.57400000e+05 -6.34279935e-02
1.57500000e+05 -6.33136501e-02
1.57500000e+05 -6.33136847e-02
1.57600000e+05 -6.31998704e-02
1.57600000e+05 -6.31999052e-02
1.57700000e+05 -6.30866207e-02
1.57700000e+05 -6.30866558e-02
1.57800000e+05 -6.29739015e-02
1.57800000e+05 -6.29739369e-02
1.57900000e+05 -6.28617133e-02
1.57900000e+05 -6.28617490e-02
1.58000000e+05 -6.27500563e-02
1.58000000e+05 -6.27500922e-02
1.58100000e+05 -6.26389309e-02
1.58100000e+05 -6.26389670e-02
1.58200000e+05 -6.25283371e-02
1.58200000e+05 -6.25283734e-02
1.58300000e+05 -6.24182750e-02
1.58300000e+05 -6.24183116e-02
1.58400000e+05 -6.23087447e-02
1.58400000e+05 -6.23087815e-02
1.58500000e+05 -6.21997461e-02
1.58500000e+05 -6.21997831e-02
1.58600000e+05 -6.20912790e-02
1.58600000e+05 -6.20913162e-02
1.58700000e+05 -6.19833432e-02
1.58700000e+05 -6.19833805e-02
1.58800000e+05 -6.18759384e-02
1.58800000e+05 -6.18759759e-02
1.58900000e+05 -6.17690641e-02
1.58900000e+05 -6.17691018e-02
1.59000000e+05 -6.16627201e-02
1.59000000e+05 -6.16627579e-02
1.59100000e+05 -6.15569057e-02
1.59100000e+05 -6.15569437e-02
1.59200000e+05 -6.14516205e-02
1.59200000e+05 -6.14516585e-02
1.59300000e+05 -6.13468636e-02
1.59300000e+05 -6.13469018e-02
1.59400000e+05 -6.12426346e-02
1.59400000e+05 -6.12426729e-02
1.59500000e+05 -6.11389325e-02
1.59500000e+05 -6.11389709e-02
1.59600000e+05 -6.10357566e-02
1.59600000e+05 -6.10357952e-02
1.59700000e+05 -6.09331060e-02
1.59700000e+05 -6.09331447e-02
1.59800000e+05 -6.08309798e-02
1.59800000e+05 -6.08310185e-02
1.59900000e+05 -6.07293769e-02
1.59900000e+05 -6.07294157e-02
1.60000000e+05 -6.06282963e-02
1.60000000e+05 -6.06283352e-02
1.60100000e+05 -6.05277370e-02
1.60100000e+05 -6.05277759e-02
1.60200000e+05 -6.04276977e-02
1.60200000e+05 -6.04277367e-02
1.60300000e+05 -6.03281773e-02
1.60300000e+05 -6.03282164e-02
1.60400000e+05 -6.02291745e-02
1.60400000e+05 -6.02292136e-02
1.60500000e+05 -6.01306881e-02
1.60500000e+05 -6.01307272e-02
1.60600000e+05 -6.00327166e-02
1.60600000e+05 -6.00327558e-02
1.60700000e+05 -5.99352587e-02
1.60700000e+05 -5.99352979e-02
1.60800000e+05 -5.98383130e-02
1.60800000e+05 -5.98383522e-02
1.60900000e+05 -5.97418780e-02
1.60900000e+05 -5.97419172e-02
1.61000000e+05 -5.96459521e-02
1.61000000e+05 -5.96459914e-02
1.61100000e+05 -5.95505339e-02
1.61100000e+05 -5.95505731e-02
1.61200000e+05 -5.94556216e-02
1.61200000e+05 -5.94556608e-02
1.61300000e+05 -5.93612137e-02
1.61300000e+05 -5.93612529e-02
1.61400000e+05 -5.92673084e-02
1.61400000e+05 -5.92673476e-02
1.61500000e+05 -5.91739041e-02
1.61500000e+05 -5.91739433e-02
1.61600000e+05 -5.90809990e-02
1.61600000e+05 -5.90810381e-02
1.61700000e+05 -5.89885912e-02
1.61700000e+05 -5.89886303e-02
1.61800000e+05 -5.88966790e-02
1.61800000e+05 -5.88967181e-02
1.61900000e+05 -5.88052604e-02
1.61900000e+05 -5.88052994e-02
1.62000000e+05 -5.87143335e-02
1.62000000e+05 -5.87143725e-02
1.62100000e+05 -5.86238965e-02
1.62100000e+05 -5.86239354e-02
1.62200000e+05 -5.85339471e-02
1.62200000e+05 -5.85339860e-02
1.62300000e+05 -5.84444836e-02
1.62300000e+05 -5.84445223e-02
1.62400000e+05 -5.83555036e-02
1.62400000e+05 -5.83555423e-02
1.62500000e+05 -5.82670052e-02
1.62500000e+05 -5.82670438e-02
1.62600000e+05 -5.81789861e-02
1.62600000e+05 -5.81790247e-02
1.62700000e+05 -5.80914442e-02
1.62700000e+05 -5.80914827e-02
1.62800000e+05 -5.80043773e-02
1.62800000e+05 -5.80044157e-02
1.62900000e+05 -5.79177830e-02
1.62900000e+05 -5.79178213e-02
1.63000000e+05 -5.78316591e-02
1.63000000e+05 -5.78316972e-02
1.63100000e+05 -5.77460031e-02
1.63100000e+05 -5.77460411e-02
1.63200000e+05 -5.76608127e-02
1.63200000e+05 -5.76608506e-02
1.63300000e+05 -5.75760854e-02
1.63300000e+05 -5.75761231e-02
1.63400000e+05 -5.74918187e-02
1.63400000e+05 -5.74918563e-02
1.63500000e+05 -5.74080101e-02
1.63500000e+05 -5.74080476e-02
1.63600000e+05 -5.73246571e-02
1.63600000e+05 -5.73246944e-02
1.63700000e+05 -5.72417569e-02
1.63700000e+05 -5.72417941e-02
1.63800000e+05 -5.71593070e-02
1.63800000e+05 -5.71593440e-02
1.63900000e+05 -5.70773046e-02
1.63900000e+05 -5.70773414e-02
1.64000000e+05 -5.69957470e-02
1.64000000e+05 -5.69957836e-02
1.64100000e+05 -5.69146313e-02
1.64100000e+05 -5.69146678e-02
1.64200000e+05 -5.68339549e-02
1.64200000e+05 -5.68339912e-02
1.64300000e+05 -5.67537146e-02
1.64300000e+05 -5.67537507e-02
1.64400000e+05 -5.66739078e-02
1.64400000e+05 -5.66739437e-02
1.64500000e+05 -5.65945313e-02
1.64500000e+05 -5.65945670e-02
1.64600000e+05 -5.65155822e-02
1.64600000e+05 -5.65156177e-02
1.64700000e+05 -5.64370574e-02
1.64700000e+05 -5.64370927e-02
1.64800000e+05 -5.63589540e-02
1.64800000e+05 -5.63589890e-02
1.64900000e+05 -5.62812686e-02
1.64900000e+05 -5.62813034e-02
1.65000000e+05 -5.62039983e-02
1.65000000e+05 -5.62040329e-02
1.65100000e+05 -5.61271398e-02
1.65100000e+05 -5.61271741e-02
1.65200000e+05 -5.60506900e-02
1.65200000e+05 -5.60507240e-02
1.65300000e+05 -5.59746455e-02
1.65300000e+05 -5.59746793e-02
1.65400000e+05 -5.58990031e-02
1.65400000e+05 -5.58990366e-02
1.65500000e+05 -5.58237596e-02
1.65500000e+05 -5.58237928e-02
1.65600000e+05 -5.57489116e-02
1.65600000e+05 -5.57489446e-02
1.65700000e+05 -5.56744558e-02
1.65700000e+05 -5.56744885e-02
1.65800000e+05 -5.56003889e-02
1.65800000e+05 -5.56004213e-02
1.65900000e+05 -5.55267074e-02
1.65900000e+05 -5.55267396e-02
1.66000000e+05 -5.54534082e-02
1.66000000e+05 -5.54534400e-02
1.66100000e+05 -5.53804877e-02
1.66100000e+05 -5.53805193e-02
1.66200000e+05 -5.53079427e-02
1.66200000e+05 -5.53079740e-02
1.66300000e+05 -5.52357697e-02
1.66300000e+05 -5.52358007e-02
1.66400000e+05 -5.51639655e-02
1.66400000e+05 -5.51639962e-02
1.66500000e+05 -5.50925267e-02
1.66500000e+05 -5.50925571e-02
1.66600000e+05 -5.50214499e-02
1.66600000e+05 -5.50214801e-02
1.66700000e+05 -5.49507319e-02
1.66700000e+05 -5.49507618e-02
1.66800000e+05 -5.48803694e-02
1.66800000e+05 -5.48803990e-02
1.66900000e+05 -5.48103591e-02
1.66900000e+05 -5.48103884e-02
1.67000000e+05 -5.47406977e-02
1.67000000e+05 -5.47407268e-02
1.67100000e+05 -5.46713822e-02
1.67100000e+05 -5.46714109e-02
1.67200000e+05 -5.46024093e-02
1.67200000e+05 -5.46024377e-02
1.67300000e+05 -5.45337759e-02
1.67300000e+05 -5.45338041e-02
1.67400000e+05 -5.44654789e-02
1.67400000e+05 -5.44655068e-02
1.67500000e+05 -5.43975154e-02
1.67500000e+05 -5.43975430e-02
1.67600000e+05 -5.43298822e-02
1.67600000e+05 -5.43299097e-02
1.67700000e+05 -5.42625767e-02
1.67700000e+05 -5.42626038e-02
1.67800000e+05 -5.41955957e-02
1.67800000e+05 -5.41956227e-02
1.67900000e+05 -5.41289366e-02
1.67900000e+05 -5.41289633e-02
1.68000000e+05 -5.40625967e-02
1.68000000e+05 -5.40626231e-02
1.68100000e+05 -5.39965731e-02
1.68100000e+05 -5.39965994e-02
1.68200000e+05 -5.39308634e-02
1.68200000e+05 -5.39308894e-02
1.68300000e+05 -5.38654649e-02
1.68300000e+05 -5.38654907e-02
1.68400000e+05 -5.38003752e-02
1.68400000e+05 -5.38004008e-02
1.68500000e+05 -5.37355919e-02
1.68500000e+05 -5.37356173e-02
1.68600000e+05 -5.36711126e-02
1.68600000e+05 -5.36711379e-02
1.68700000e+05 -5.36069351e-02
1.68700000e+05 -5.36069602e-02
1.68800000e+05 -5.35430572e-02
1.68800000e+05 -5.35430821e-02
1.68900000e+05 -5.34794767e-02
1.68900000e+05 -5.34795015e-02
1.69000000e+05 -5.34161916e-02
1.69000000e+05 -5.34162163e-02
1.69100000e+05 -5.33532000e-02
1.69100000e+05 -5.33532245e-02
1.69200000e+05 -5.32904999e-02
1.69200000e+05 -5.32905243e-02
1.69300000e+05 -5.32280894e-02
1.69300000e+05 -5.32281137e-02
1.69400000e+05 -5.31659669e-02
1.69400000e+05 -5.31659911e-02
1.69500000e+05 -5.31041306e-02
1.69500000e+05 -5.31041547e-02
1.69600000e+05 -5.30425789e-02
1.69600000e+05 -5.30426029e-02
1.69700000e+05 -5.29813102e-02
1.69700000e+05 -5.29813341e-02
1.69800000e+05 -5.29203229e-02
1.69800000e+05 -5.29203468e-02
1.69900000e+05 -5.28596158e-02
1.69900000e+05 -5.28596395e-02
1.70000000e+05 -5.27991873e-02
1.70000000e+05 -5.27992110e-02
1.70100000e+05 -5.27390362e-02
1.70100000e+05 -5.27390598e-02
1.70200000e+05 -5.26791611e-02
1.70200000e+05 -5.26791847e-02
1.70300000e+05 -5.26195609e-02
1.70300000e+05 -5.26195844e-02
1.70400000e+05 -5.25602343e-02
1.70400000e+05 -5.25602578e-02
1.70500000e+05 -5.25011802e-02
1.70500000e+05 -5.25012037e-02
1.70600000e+05 -5.24423976e-02
1.70600000e+05 -5.24424211e-02
1.70700000e+05 -5.23838854e-02
1.70700000e+05 -5.23839088e-02
1.70800000e+05 -5.23256425e-02
1.70800000e+05 -5.23256659e-02
1.70900000e+05 -5.22676681e-02
1.70900000e+05 -5.22676914e-02
1.71000000e+05 -5.22099610e-02
1.71000000e+05 -5.22099844e-02
1.71100000e+05 -5.21525205e-02
1.71100000e+05 -5.21525439e-02
1.71200000e+05 -5.20953456e-02
1.71200000e+05 -5.20953689e-02
1.71300000e+05 -5.20384354e-02
1.71300000e+05 -5.20384587e-02
1.71400000e+05 -5.19817890e-02
1.71400000e+05 -5.19818124e-02
1.71500000e+05 -5.19254057e-02
1.71500000e+05 -5.19254291e-02
1.71600000e+05 -5.18692846e-02
1.71600000e+05 -5.18693080e-02
1.71700000e+05 -5.18134249e-02
1.71700000e+05 -5.18134482e-02
1.71800000e+05 -5.17578257e-02
1.71800000e+05 -5.17578490e-02
1.71900000e+05 -5.17024862e-02
1.71900000e+05 -5.17025096e-02
1.72000000e+05 -5.16474057e-02
1.72000000e+05 -5.16474291e-02
1.72100000e+05 -5.15925833e-02
1.72100000e+05 -5.15926067e-02
1.72200000e+05 -5.15380182e-02
1.72200000e+05 -5.15380416e-02
1.72300000e+05 -5.14837097e-02
1.72300000e+05 -5.14837330e-02
1.72400000e+05 -5.14296568e-02
1.72400000e+05 -5.14296801e-02
1.72500000e+05 -5.13758588e-02
1.72500000e+05 -5.13758821e-02
1.72600000e+05 -5.13223148e-02
1.72600000e+05 -5.13223381e-02
1.72700000e+05 -5.12690240e-02
1.72700000e+05 -5.12690473e-02
1.72800000e+05 -5.12159856e-02
1.72800000e+05 -5.12160089e-02
1.72900000e+05 -5.11631986e-02
1.72900000e+05 -5.11632219e-02
1.73000000e+05 -5.11106622e-02
1.73000000e+05 -5.11106854e-02
1.73100000e+05 -5.10583755e-02
1.73100000e+05 -5.10583987e-02
1.73200000e+05 -5.10063375e-02
1.73200000e+05 -5.10063607e-02
1.73300000e+05 -5.09545474e-02
1.73300000e+05 -5.09545706e-02
1.73400000e+05 -5.09030042e-02
1.73400000e+05 -5.09030273e-02
1.73500000e+05 -5.08517069e-02
1.73500000e+05 -5.08517300e-02
1.73600000e+05 -5.08006546e-02
1.73600000e+05 -5.08006777e-02
1.73700000e+05 -5.07498462e-02
1.73700000e+05 -5.07498693e-02
1.73800000e+05 -5.06992808e-02
1.73800000e+05 -5.06993038e-02
1.73900000e+05 -5.06489573e-02
1.73900000e+05 -5.06489803e-02
1.74000000e+05 -5.05988747e-02
1.74000000e+05 -5.05988976e-02
1.74100000e+05 -5.05490318e-02
1.74100000e+05 -5.05490547e-02
1.74200000e+05 -5.04994277e-02
1.74200000e+05 -5.04994505e-02
1.74300000e+05 -5.04500611e-02
1.74300000e+05 -5.04500839e-02
1.74400000e+05 -5.04009311e-02
1.74400000e+05 -5.04009538e-02
1.74500000e+05 -5.03520364e-02
1.74500000e+05 -5.03520590e-02
1.74600000e+05 -5.03033759e-02
1.74600000e+05 -5.03033985e-02
1.74700000e+05 -5.02549485e-02
1.74700000e+05 -5.02549709e-02
1.74800000e+05 -5.02067529e-02
1.74800000e+05 -5.02067753e-02
1.74900000e+05 -5.01587880e-02
1.74900000e+05 -5.01588104e-02
1.75000000e+05 -5.01110526e-02
1.75000000e+05 -5.01110749e-02
1.75100000e+05 -5.00635455e-02
1.75100000e+05 -5.00635676e-02
1.75200000e+05 -5.00162654e-02
1.75200000e+05 -5.00162875e-02
1.75300000e+05 -4.99692111e-02
1.75300000e+05 -4.99692331e-02
1.75400000e+05 -4.99223814e-02
1.75400000e+05 -4.99224033e-02
1.75500000e+05 -4.98757750e-02
1.75500000e+05 -4.98757968e-02
1.75600000e+05 -4.98293906e-02
1.75600000e+05 -4.98294123e-02
1.75700000e+05 -4.97832270e-02
1.75700000e+05 -4.97832487e-02
1.75800000e+05 -4.97372830e-02
1.75800000e+05 -4.97373045e-02
1.75900000e+05 -4.96915572e-02
1.75900000e+05 -4.96915786e-02
1.76000000e+05 -4.96460483e-02
1.76000000e+05 -4.96460697e-02
1.76100000e+05 -4.96007552e-02
1.76100000e+05 -4.96007764e-02
1.76200000e+05 -4.95556764e-02
1.76200000e+05 -4.95556975e-02
1.76300000e+05 -4.95108107e-02
1.76300000e+05 -4.95108317e-02
1.76400000e+05 -4.94661568e-02
1.76400000e+05 -4.94661777e-02
1.76500000e+05 -4.94217134e-02
1.76500000e+05 -4.94217343e-02
1.76600000e+05 -4.93774792e-02
1.76600000e+05 -4.93775000e-02
1.76700000e+05 -4.93334530e-02
1.76700000e+05 -4.93334737e-02
1.76800000e+05 -4.92896334e-02
1.76800000e+05 -4.92896540e-02
1.76900000e+05 -4.92460192e-02
1.76900000e+05 -4.92460396e-02
1.77000000e+05 -4.92026090e-02
1.77000000e+05 -4.92026294e-02
1.77100000e+05 -4.91594016e-02
1.77100000e+05 -4.91594219e-02
1.77200000e+05 -4.91163958e-02
1.77200000e+05 -4.91164159e-02
1.77300000e+05 -4.90735901e-02
1.77300000e+05 -4.90736102e-02
1.77400000e+05 -4.90309834e-02
1.77400000e+05 -4.90310034e-02
1.77500000e+05 -4.89885744e-02
1.77500000e+05 -4.89885943e-02
1.77600000e+05 -4.89463619e-02
1.77600000e+05 -4.89463816e-02
1.77700000e+05 -4.89043445e-02
1.77700000e+05 -4.89043642e-02
1.77800000e+05 -4.88625211e-02
1.77800000e+05 -4.88625406e-02
1.77900000e+05 -4.88208903e-02
1.77900000e+05 -4.88209097e-02
1.78000000e+05 -4.87794510e-02
1.78000000e+05 -4.87794703e-02
1.78100000e+05 -4.87382019e-02
1.78100000e+05 -4.87382211e-02
1.78200000e+05 -4.86971417e-02
1.78200000e+05 -4.86971609e-02
1.78300000e+05 -4.86562694e-02
1.78300000e+05 -4.86562884e-02
1.78400000e+05 -4.86155836e-02
1.78400000e+05 -4.86156025e-02
1.78500000e+05 -4.85750831e-02
1.78500000e+05 -4.85751019e-02
1.78600000e+05 -4.85347668e-02
1.78600000e+05 -4.85347855e-02
1.78700000e+05 -4.84946335e-02
1.78700000e+05 -4.84946521e-02
1.78800000e+05 -4.84546819e-02
1.78800000e+05 -4.84547005e-02
1.78900000e+05 -4.84149110e-02
1.78900000e+05 -4.84149294e-02
1.79000000e+05 -4.83753195e-02
1.79000000e+05 -4.83753378e-02
1.79100000e+05 -4.83359063e-02
1.79100000e+05 -4.83359245e-02
1.79200000e+05 -4.82966702e-02
1.79200000e+05 -4.82966884e-02
1.79300000e+05 -4.82576101e-02
1.79300000e+05 -4.82576282e-02
1.79400000e+05 -4.82187249e-02
1.79400000e+05 -4.82187428e-02
1.79500000e+05 -4.81800134e-02
1.79500000e+05 -4.81800312e-02
1.79600000e+05 -4.81414744e-02
1.79600000e+05 -4.81414922e-02
1.79700000e+05 -4.81031070e-02
1.79700000e+05 -4.81031247e-02
1.79800000e+05 -4.80649099e-02
1.79800000e+05 -4.80649275e-02
1.79900000e+05 -4.80268822e-02
1.79900000e+05 -4.80268996e-02
1.80000000e+05 -4.79890226e-02
1.80000000e+05 -4.79890400e-02
1.80100000e+05 -4.79513301e-02
1.80100000e+05 -4.79513474e-02
1.80200000e+05 -4.79138037e-02
1.80200000e+05 -4.79138209e-02
1.80300000e+05 -4.78764422e-02
1.80300000e+05 -4.78764593e-02
1.80400000e+05 -4.78392446e-02
1.80400000e+05 -4.78392616e-02
1.80500000e+05 -4.78022099e-02
1.80500000e+05 -4.78022268e-02
1.80600000e+05 -4.77653370e-02
1.80600000e+05 -4.77653538e-02
1.80700000e+05 -4.77286248e-02
1.80700000e+05 -4.77286416e-02
1.80800000e+05 -4.76920724e-02
1.80800000e+05 -4.76920891e-02
1.80900000e+05 -4.76556787e-02
1.80900000e+05 -4.76556953e-02
1.81000000e+05 -4.76194427e-02
1.81000000e+05 -4.76194592e-02
1.81100000e+05 -4.75833634e-02
1.81100000e+05 -4.75833798e-02
1.81200000e+05 -4.75474397e-02
1.81200000e+05 -4.75474560e-02
1.81300000e+05 -4.75116707e-02
1.81300000e+05 -4.75116870e-02
1.81400000e+05 -4.74760554e-02
1.81400000e+05 -4.74760716e-02
1.81500000e+05 -4.74405929e-02
1.81500000e+05 -4.74406089e-02
1.81600000e+05 -4.74052820e-02
1.81600000e+05 -4.74052980e-02
1.81700000e+05 -4.73701219e-02
1.81700000e+05 -4.73701378e-02
1.81800000e+05 -4.73351116e-02
1.81800000e+05 -4.73351274e-02
1.81900000e+05 -4.73002501e-02
1.81900000e+05 -4.73002658e-02
1.82000000e+05 -4.72655365e-02
1.82000000e+05 -4.72655521e-02
1.82100000e+05 -4.72309698e-02
1.82100000e+05 -4.72309854e-02
1.82200000e+05 -4.71965492e-02
1.82200000e+05 -4.71965647e-02
1.82300000e+05 -4.71622736e-02
1.82300000e+05 -4.71622890e-02
1.82400000e+05 -4.71281421e-02
1.82400000e+05 -4.71281574e-02
1.82500000e+05 -4.70941539e-02
1.82500000e+05 -4.70941691e-02
1.82600000e+05 -4.70603079e-02
1.82600000e+05 -4.70603231e-02
1.82700000e+05 -4.70266034e-02
1.82700000e+05 -4.70266185e-02
1.82800000e+05 -4.69930394e-02
1.82800000e+05 -4.69930544e-02
1.82900000e+05 -4.69596149e-02
1.82900000e+05 -4.69596299e-02
1.83000000e+05 -4.69263292e-02
1.83000000e+05 -4.69263440e-02
1.83100000e+05 -4.68931812e-02
1.83100000e+05 -4.68931960e-02
1.83200000e+05 -4.68601703e-02
1.83200000e+05 -4.68601850e-02
1.83300000e+05 -4.68272953e-02
1.83300000e+05 -4.68273100e-02
1.83400000e+05 -4.67945556e-02
1.83400000e+05 -4.67945702e-02
1.83500000e+05 -4.67619503e-02
1.83500000e+05 -4.67619648e-02
1.83600000e+05 -4.67294784e-02
1.83600000e+05 -4.67294928e-02
1.83700000e+05 -4.66971391e-02
1.83700000e+05 -4.66971534e-02
1.83800000e+05 -4.66649316e-02
1.83800000e+05 -4.66649459e-02
1.83900000e+05 -4.66328551e-02
1.83900000e+05 -4.66328693e-02
1.84000000e+05 -4.66009086e-02
1.84000000e+05 -4.66009228e-02
1.84100000e+05 -4.65690915e-02
1.84100000e+05 -4.65691056e-02
1.84200000e+05 -4.65374028e-02
1.84200000e+05 -4.65374168e-02
1.84300000e+05 -4.65058417e-02
1.84300000e+05 -4.65058557e-02
1.84400000e+05 -4.64744075e-02
1.84400000e+05 -4.64744214e-02
1.84500000e+05 -4.64430992e-02
1.84500000e+05 -4.64431131e-02
1.84600000e+05 -4.64119162e-02
1.84600000e+05 -4.64119300e-02
1.84700000e+05 -4.63808576e-02
1.84700000e+05 -4.63808713e-02
1.84800000e+05 -4.63499227e-02
1.84800000e+05 -4.63499363e-02
1.84900000e+05 -4.63191105e-02
1.84900000e+05 -4.63191241e-02
1.85000000e+05 -4.62884204e-02
1.85000000e+05 -4.62884339e-02
1.85100000e+05 -4.62578516e-02
1.85100000e+05 -4.62578650e-02
1.85200000e+05 -4.62274033e-02
1.85200000e+05 -4.62274167e-02
1.85300000e+05 -4.61970747e-02
1.85300000e+05 -4.61970880e-02
1.85400000e+05 -4.61668651e-02
1.85400000e+05 -4.61668784e-02
1.85500000e+05 -4.61367737e-02
1.85500000e+05 -4.61367869e-02
1.85600000e+05 -4.61067998e-02
1.85600000e+05 -4.61068129e-02
1.85700000e+05 -4.60769426e-02
1.85700000e+05 -4.60769556e-02
1.85800000e+05 -4.60472013e-02
1.85800000e+05 -4.60472143e-02
1.85900000e+05 -4.60175753e-02
1.85900000e+05 -4.60175883e-02
1.86000000e+05 -4.59880638e-02
1.86000000e+05 -4.59880767e-02
1.86100000e+05 -4.59586661e-02
1.86100000e+05 -4.59586789e-02
1.86200000e+05 -4.59293814e-02
1.86200000e+05 -4.59293941e-02
1.86300000e+05 -4.59002090e-02
1.86300000e+05 -4.59002217e-02
1.86400000e+05 -4.58711482e-02
1.86400000e+05 -4.58711608e-02
1.86500000e+05 -4.58421983e-02
1.86500000e+05 -4.58422109e-02
1.86600000e+05 -4.58133587e-02
1.86600000e+05 -4.58133712e-02
1.86700000e+05 -4.57846285e-02
1.86700000e+05 -4.57846409e-02
1.86800000e+05 -4.57560071e-02
1.86800000e+05 -4.57560195e-02
1.86900000e+05 -4.57274938e-02
1.86900000e+05 -4.57275061e-02
1.87000000e+05 -4.56990879e-02
1.87000000e+05 -4.56991002e-02
1.87100000e+05 -4.56707888e-02
1.87100000e+05 -4.56708010e-02
1.87200000e+05 -4.56425957e-02
1.87200000e+05 -4.56426079e-02
1.87300000e+05 -4.56145079e-02
1.87300000e+05 -4.56145201e-02
1.87400000e+05 -4.55865249e-02
1.87400000e+05 -4.55865370e-02
1.87500000e+05 -4.55586460e-02
1.87500000e+05 -4.55586580e-02
1.87600000e+05 -4.55308704e-02
1.87600000e+05 -4.55308824e-02
1.87700000e+05 -4.55031975e-02
1.87700000e+05 -4.55032094e-02
1.87800000e+05 -4.54756267e-02
1.87800000e+05 -4.54756386e-02
1.87900000e+05 -4.54481573e-02
1.87900000e+05 -4.54481691e-02
1.88000000e+05 -4.54207886e-02
1.88000000e+05 -4.54208004e-02
1.88100000e+05 -4.53935201e-02
1.88100000e+05 -4.53935319e-02
1.88200000e+05 -4.53663511e-02
1.88200000e+05 -4.53663628e-02
1.88300000e+05 -4.53392810e-02
1.88300000e+05 -4.53392926e-02
1.88400000e+05 -4.53123090e-02
1.88400000e+05 -4.53123206e-02
1.88500000e+05 -4.52854347e-02
1.88500000e+05 -4.52854463e-02
1.88600000e+05 -4.52586574e-02
1.88600000e+05 -4.52586689e-02
1.88700000e+05 -4.52319764e-02
1.88700000e+05 -4.52319879e-02
1.88800000e+05 -4.52053912e-02
1.88800000e+05 -4.52054026e-02
1.88900000e+05 -4.51789011e-02
1.88900000e+05 -4.51789125e-02
1.89000000e+05 -4.51525056e-02
1.89000000e+05 -4.51525169e-02
1.89100000e+05 -4.51262039e-02
1.89100000e+05 -4.51262152e-02
1.89200000e+05 -4.50999957e-02
1.89200000e+05 -4.51000069e-02
1.89300000e+05 -4.50738801e-02
1.89300000e+05 -4.50738913e-02
1.89400000e+05 -4.50478567e-02
1.89400000e+05 -4.50478678e-02
1.89500000e+05 -4.50219249e-02
1.89500000e+05 -4.50219359e-02
1.89600000e+05 -4.49960840e-02
1.89600000e+05 -4.49960950e-02
1.89700000e+05 -4.49703336e-02
1.89700000e+05 -4.49703446e-02
1.89800000e+05 -4.49446729e-02
1.89800000e+05 -4.49446839e-02
1.89900000e+05 -4.49191016e-02
1.89900000e+05 -4.49191125e-02
1.90000000e+05 -4.48936189e-02
1.90000000e+05 -4.48936297e-02
1.90100000e+05 -4.48682243e-02
1.90100000e+05 -4.48682351e-02
1.90200000e+05 -4.48429173e-02
1.90200000e+05 -4.48429281e-02
1.90300000e+05 -4.48176973e-02
1.90300000e+05 -4.48177080e-02
1.90400000e+05 -4.47925637e-02
1.90400000e+05 -4.47925744e-02
1.90500000e+05 -4.47675161e-02
1.90500000e+05 -4.47675267e-02
1.90600000e+05 -4.47425537e-02
1.90600000e+05 -4.47425643e-02
1.90700000e+05 -4.47176762e-02
1.90700000e+05 -4.47176868e-02
1.90800000e+05 -4.46928830e-02
1.90800000e+05 -4.46928935e-02
1.90900000e+05 -4.46681734e-02
1.90900000e+05 -4.46681839e-02
1.91000000e+05 -4.46435471e-02
1.91000000e+05 -4.46435576e-02
1.91100000e+05 -4.46190034e-02
1.91100000e+05 -4.46190138e-02
1.91200000e+05 -4.45945419e-02
1.91200000e+05 -4.45945523e-02
1.91300000e+05 -4.45701620e-02
1.91300000e+05 -4.45701723e-02
1.91400000e+05 -4.45458632e-02
1.91400000e+05 -4.45458734e-02
1.91500000e+05 -4.45216449e-02
1.91500000e+05 -4.45216551e-02
1.91600000e+05 -4.44975067e-02
1.91600000e+05 -4.44975169e-02
1.91700000e+05 -4.44734481e-02
1.91700000e+05 -4.44734582e-02
1.91800000e+05 -4.44494685e-02
1.91800000e+05 -4.44494786e-02
1.91900000e+05 -4.44255674e-02
1.91900000e+05 -4.44255775e-02
1.92000000e+05 -4.44017444e-02
1.92000000e+05 -4.44017545e-02
1.92100000e+05 -4.43779989e-02
1.92100000e+05 -4.43780090e-02
1.92200000e+05 -4.43543305e-02
1.92200000e+05 -4.43543405e-02
1.92300000e+05 -4.43307387e-02
1.92300000e+05 -4.43307486e-02
1.92400000e+05 -4.43072229e-02
1.92400000e+05 -4.43072328e-02
1.92500000e+05 -4.42837826e-02
1.92500000e+05 -4.42837925e-02
1.92600000e+05 -4.42604175e-02
1.92600000e+05 -4.42604274e-02
1.92700000e+05 -4.42371271e-02
1.92700000e+05 -4.42371368e-02
1.92800000e+05 -4.42139107e-02
1.92800000e+05 -4.42139205e-02
1.92900000e+05 -4.41907680e-02
1.92900000e+05 -4.41907778e-02
1.93000000e+05 -4.41676986e-02
1.93000000e+05 -4.41677083e-02
1.93100000e+05 -4.41447019e-02
1.93100000e+05 -4.41447115e-02
1.93200000e+05 -4.41217774e-02
1.93200000e+05 -4.41217870e-02
1.93300000e+05 -4.40989248e-02
1.93300000e+05 -4.40989344e-02
1.93400000e+05 -4.40761435e-02
1.93400000e+05 -4.40761530e-02
1.93500000e+05 -4.40534331e-02
1.93500000e+05 -4.40534426e-02
1.93600000e+05 -4.40307932e-02
1.93600000e+05 -4.40308026e-02
1.93700000e+05 -4.40082232e-02
1.93700000e+05 -4.40082327e-02
1.93800000e+05 -4.39857228e-02
1.93800000e+05 -4.39857323e-02
1.93900000e+05 -4.39632916e-02
1.93900000e+05 -4.39633010e-02
1.94000000e+05 -4.39409289e-02
1.94000000e+05 -4.39409383e-02
1.94100000e+05 -4.39186346e-02
1.94100000e+05 -4.39186439e-02
1.94200000e+05 -4.38964080e-02
1.94200000e+05 -4.38964173e-02
1.94300000e+05 -4.38742487e-02
1.94300000e+05 -4.38742580e-02
1.94400000e+05 -4.38521564e-02
1.94400000e+05 -4.38521657e-02
1.94500000e+05 -4.38301306e-02
1.94500000e+05 -4.38301398e-02
1.94600000e+05 -4.38081709e-02
1.94600000e+05 -4.38081801e-02
1.94700000e+05 -4.37862769e-02
1.94700000e+05 -4.37862860e-02
1.94800000e+05 -4.37644481e-02
1.94800000e+05 -4.37644572e-02
1.94900000e+05 -4.37426841e-02
1.94900000e+05 -4.37426931e-02
1.95000000e+05 -4.37209845e-02
1.95000000e+05 -4.37209937e-02
1.95100000e+05 -4.36993491e-02
1.95100000e+05 -4.36993580e-02
1.95200000e+05 -4.36777768e-02
1.95200000e+05 -4.36777859e-02
1.95300000e+05 -4.36562681e-02
1.95300000e+05 -4.36562770e-02
1.95400000e+05 -4.36348220e-02
1.95400000e+05 -4.36348310e-02
1.95500000e+05 -4.36134383e-02
1.95500000e+05 -4.36134473e-02
1.95600000e+05 -4.35921167e-02
1.95600000e+05 -4.35921255e-02
1.95700000e+05 -4.35708566e-02
1.95700000e+05 -4.35708654e-02
1.95800000e+05 -4.35496577e-02
1.95800000e+05 -4.35496665e-02
1.95900000e+05 -4.35285195e-02
1.95900000e+05 -4.35285283e-02
1.96000000e+05 -4.35074419e-02
1.96000000e+05 -4.35074506e-02
1.96100000e+05 -4.34864242e-02
1.96100000e+05 -4.34864329e-02
1.96200000e+05 -4.34654662e-02
1.96200000e+05 -4.34654749e-02
1.96300000e+05 -4.34445674e-02
1.96300000e+05 -4.34445761e-02
1.96400000e+05 -4.34237276e-02
1.96400000e+05 -4.34237362e-02
1.96500000e+05 -4.34029462e-02
1.96500000e+05 -4.34029549e-02
1.96600000e+05 -4.33822230e-02
1.96600000e+05 -4.33822316e-02
1.96700000e+05 -4.33615576e-02
1.96700000e+05 -4.33615662e-02
1.96800000e+05 -4.33409495e-02
1.96800000e+05 -4.33409581e-02
1.96900000e+05 -4.33203985e-02
1.96900000e+05 -4.33204071e-02
1.97000000e+05 -4.32999042e-02
1.97000000e+05 -4.32999127e-02
1.97100000e+05 -4.32794662e-02
1.97100000e+05 -4.32794746e-02
1.97200000e+05 -4.32590841e-02
1.97200000e+05 -4.32590925e-02
1.97300000e+05 -4.32387576e-02
1.97300000e+05 -4.32387660e-02
1.97400000e+05 -4.32184863e-02
1.97400000e+05 -4.32184947e-02
1.97500000e+05 -4.31982699e-02
1.97500000e+05 -4.31982783e-02
1.97600000e+05 -4.31781081e-02
1.97600000e+05 -4.31781164e-02
1.97700000e+05 -4.31580004e-02
1.97700000e+05 -4.31580088e-02
1.97800000e+05 -4.31379466e-02
1.97800000e+05 -4.31379549e-02
1.97900000e+05 -4.31179463e-02
1.97900000e+05 -4.31179546e-02
1.98000000e+05 -4.30979991e-02
1.98000000e+05 -4.30980074e-02
1.98100000e+05 -4.30781048e-02
1.98100000e+05 -4.30781130e-02
1.98200000e+05 -4.30582629e-02
1.98200000e+05 -4.30582711e-02
1.98300000e+05 -4.30384732e-02
1.98300000e+05 -4.30384814e-02
1.98400000e+05 -4.30187353e-02
1.98400000e+05 -4.30187435e-02
1.98500000e+05 -4.29990489e-02
1.98500000e+05 -4.29990570e-02
1.98600000e+05 -4.29794136e-02
1.98600000e+05 -4.29794217e-02
1.98700000e+05 -4.29598292e-02
1.98700000e+05 -4.29598372e-02
1.98800000e+05 -4.29402952e-02
1.98800000e+05 -4.29403033e-02
1.98900000e+05 -4.29208115e-02
1.98900000e+05 -4.29208195e-02
1.99000000e+05 -4.29013776e-02
1.99000000e+05 -4.29013856e-02
1.99100000e+05 -4.28819932e-02
1.99100000e+05 -4.28820012e-02
1.99200000e+05 -4.28626581e-02
1.99200000e+05 -4.28626661e-02
1.99300000e+05 -4.28433719e-02
1.99300000e+05 -4.28433799e-02
1.99400000e+05 -4.28241343e-02
1.99400000e+05 -4.28241422e-02
1.99500000e+05 -4.28049450e-02
1.99500000e+05 -4.28049529e-02
1.99600000e+05 -4.27858037e-02
1.99600000e+05 -4.27858116e-02
1.99700000e+05 -4.27667101e-02
1.99700000e+05 -4.27667177e-02
1.99800000e+05 -4.27476641e-02
1.99800000e+05 -4.27476719e-02
1.99900000e+05 -4.27286634e-02
1.99900000e+05 -4.27285787e-02
2.00000000e+05 -4.27098090e-02
2.00000000e+05 -4.27100049e-02


==> MixPlotData/opt_T1500_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -8.01223038e-01
3.00000000e+04 -8.01234601e-01
3.01000000e+04 -8.36785823e-01
3.01000000e+04 -8.36797595e-01
3.02000000e+04 -8.73961042e-01
3.02000000e+04 -8.73972989e-01
3.03000000e+04 -9.12786313e-01
3.03000000e+04 -9.12798396e-01
3.04000000e+04 -9.53295489e-01
3.04000000e+04 -9.53307666e-01
3.05000000e+04 -9.95518227e-01
3.05000000e+04 -9.95530452e-01
3.06000000e+04 -1.03947958e+00
3.06000000e+04 -1.03949181e+00
3.07000000e+04 -1.08519964e+00
3.07000000e+04 -1.08521182e+00
3.08000000e+04 -1.13269318e+00
3.08000000e+04 -1.13270527e+00
3.09000000e+04 -1.18196937e+00
3.09000000e+04 -1.18198130e+00
3.10000000e+04 -1.23303148e+00
3.10000000e+04 -1.23304321e+00
3.11000000e+04 -1.28587671e+00
3.11000000e+04 -1.28588818e+00
3.12000000e+04 -1.34049592e+00
3.12000000e+04 -1.34050708e+00
3.13000000e+04 -1.39687349e+00
3.13000000e+04 -1.39688428e+00
3.14000000e+04 -1.45498711e+00
3.14000000e+04 -1.45499748e+00
3.15000000e+04 -1.51480755e+00
3.15000000e+04 -1.51481745e+00
3.16000000e+04 -1.57629847e+00
3.16000000e+04 -1.57630784e+00
3.17000000e+04 -1.63941593e+00
3.17000000e+04 -1.63942471e+00
3.18000000e+04 -1.70410807e+00
3.18000000e+04 -1.70411620e+00
3.19000000e+04 -1.77031391e+00
3.19000000e+04 -1.77032135e+00
3.20000000e+04 -1.83796472e+00
3.20000000e+04 -1.83797136e+00
3.21000000e+04 -1.90698691e+00
3.21000000e+04 -1.90699302e+00
3.22000000e+04 -1.97725618e+00
3.22000000e+04 -1.97725871e+00
3.23000000e+04 -2.04841648e+00
3.23000000e+04 -2.04841379e+00
3.24000000e+04 -2.12010572e+00
3.24000000e+04 -2.12012868e+00
3.25000000e+04 -2.19981890e+00
3.25000000e+04 -2.20010111e+00
3.26000000e+04 -2.30763976e+00
3.26000000e+04 -2.30764897e+00
3.27000000e+04 -2.27999378e+00
3.27000000e+04 -2.27168151e+00
3.28000000e+04 -1.09009751e+00
3.28000000e+04 -1.06610714e+00
3.29000000e+04 1.96161499e+00
3.29000000e+04 1.95816603e+00
3.30000000e+04 4.40993433e+00
3.30000000e+04 4.37772550e+00
3.31000000e+04 4.52817840e+00
3.31000000e+04 4.52792071e+00
3.32000000e+04 4.16820188e+00
3.32000000e+04 4.17448302e+00
3.33000000e+04 4.20659575e+00
3.33000000e+04 4.20294676e+00
3.34000000e+04 4.10024069e+00
3.34000000e+04 4.10013019e+00
3.35000000e+04 3.93091072e+00
3.35000000e+04 3.93181739e+00
3.36000000e+04 3.81741996e+00
3.36000000e+04 3.81691712e+00
3.37000000e+04 3.68332623e+00
3.37000000e+04 3.68323853e+00
3.38000000e+04 3.53402301e+00
3.38000000e+04 3.53412365e+00
3.39000000e+04 3.38864843e+00
3.39000000e+04 3.38857531e+00
3.40000000e+04 3.23843719e+00
3.40000000e+04 3.23840142e+00
3.41000000e+04 3.08308811e+00
3.41000000e+04 3.08308801e+00
3.42000000e+04 2.92565449e+00
3.42000000e+04 2.92564034e+00
3.43000000e+04 2.76571435e+00
3.43000000e+04 2.76570472e+00
3.44000000e+04 2.60333161e+00
3.44000000e+04 2.60333050e+00
3.45000000e+04 2.43918004e+00
3.45000000e+04 2.43918200e+00
3.46000000e+04 2.27362376e+00
3.46000000e+04 2.27362963e+00
3.47000000e+04 2.10701084e+00
3.47000000e+04 2.10702158e+00
3.48000000e+04 1.93979324e+00
3.48000000e+04 1.93980871e+00
3.49000000e+04 1.77245125e+00
3.49000000e+04 1.77247170e+00
3.50000000e+04 1.60550610e+00
3.50000000e+04 1.60553201e+00
3.51000000e+04 1.43954960e+00
3.51000000e+04 1.43958148e+00
3.52000000e+04 1.27525623e+00
3.52000000e+04 1.27529471e+00
3.53000000e+04 1.11339686e+00
3.53000000e+04 1.11344266e+00
3.54000000e+04 9.54855667e-01
3.54000000e+04 9.54909617e-01
3.55000000e+04 8.00646076e-01
3.55000000e+04 8.00709073e-01
3.56000000e+04 6.51922815e-01
3.56000000e+04 6.51995759e-01
3.57000000e+04 5.09986753e-01
3.57000000e+04 5.10070455e-01
3.58000000e+04 3.76276744e-01
3.58000000e+04 3.76371763e-01
3.59000000e+04 2.52340875e-01
3.59000000e+04 2.52447300e-01
3.60000000e+04 1.39777528e-01
3.60000000e+04 1.39894691e-01
3.61000000e+04 4.01378228e-02
3.61000000e+04 4.02639736e-02
3.62000000e+04 -4.52160402e-02
3.62000000e+04 -4.50840168e-02
3.63000000e+04 -1.15290809e-01
3.63000000e+04 -1.15157514e-01
3.64000000e+04 -1.69659803e-01
3.64000000e+04 -1.69531118e-01
3.65000000e+04 -2.08634404e-01
3.65000000e+04 -2.08516822e-01
3.66000000e+04 -2.33352190e-01
3.66000000e+04 -2.33251701e-01
3.67000000e+04 -2.45724570e-01
3.67000000e+04 -2.45645352e-01
3.68000000e+04 -2.48223023e-01
3.68000000e+04 -2.48166427e-01
3.69000000e+04 -2.43537868e-01
3.69000000e+04 -2.43502182e-01
3.70000000e+04 -2.34202933e-01
3.70000000e+04 -2.34184056e-01
3.71000000e+04 -2.22296222e-01
3.71000000e+04 -2.22289006e-01
3.72000000e+04 -2.09292062e-01
3.72000000e+04 -2.09291589e-01
3.73000000e+04 -1.96075347e-01
3.73000000e+04 -1.96077849e-01
3.74000000e+04 -1.83056496e-01
3.74000000e+04 -1.83059395e-01
3.75000000e+04 -1.70326668e-01
3.75000000e+04 -1.70328511e-01
3.76000000e+04 -1.57770137e-01
3.76000000e+04 -1.57769856e-01
3.77000000e+04 -1.45159247e-01
3.77000000e+04 -1.45156390e-01
3.78000000e+04 -1.32170279e-01
3.78000000e+04 -1.32164169e-01
3.79000000e+04 -1.18457264e-01
3.79000000e+04 -1.18448205e-01
3.80000000e+04 -1.03623246e-01
3.80000000e+04 -1.03610948e-01
3.81000000e+04 -8.73659296e-02
3.81000000e+04 -8.73520078e-02
3.82000000e+04 -6.93825814e-02
3.82000000e+04 -6.93669185e-02
3.83000000e+04 -4.96328562e-02
3.83000000e+04 -4.96186034e-02
3.84000000e+04 -2.80445758e-02
3.84000000e+04 -2.80304935e-02
3.85000000e+04 -4.98150194e-03
3.85000000e+04 -4.97241680e-03
3.86000000e+04 1.94577801e-02
3.86000000e+04 1.94663057e-02
3.87000000e+04 4.45002812e-02
3.87000000e+04 4.45003885e-02
3.88000000e+04 7.01493769e-02
3.88000000e+04 7.01514839e-02
3.89000000e+04 9.52157187e-02
3.89000000e+04 9.52052694e-02
3.90000000e+04 1.20220370e-01
3.90000000e+04 1.20218561e-01
3.91000000e+04 1.43347814e-01
3.91000000e+04 1.43326150e-01
3.92000000e+04 1.66230567e-01
3.92000000e+04 1.66230324e-01
3.93000000e+04 1.85812125e-01
3.93000000e+04 1.85777257e-01
3.94000000e+04 2.05811889e-01
3.94000000e+04 2.05821826e-01
3.95000000e+04 2.20616078e-01
3.95000000e+04 2.20561792e-01
3.96000000e+04 2.37825324e-01
3.96000000e+04 2.37859034e-01
3.97000000e+04 2.46722647e-01
3.97000000e+04 2.46634721e-01
3.98000000e+04 2.62220455e-01
3.98000000e+04 2.62301160e-01
3.99000000e+04 2.63697041e-01
3.99000000e+04 2.63545940e-01
4.00000000e+04 2.80499213e-01
4.00000000e+04 2.80648594e-01
4.01000000e+04 2.92958738e-01
4.01000000e+04 2.92800012e-01
4.02000000e+04 2.88813203e-01
4.02000000e+04 2.88912582e-01
4.03000000e+04 2.93340833e-01
4.03000000e+04 2.93253671e-01
4.04000000e+04 2.90319430e-01
4.04000000e+04 2.90372382e-01
4.05000000e+04 2.91034517e-01
4.05000000e+04 2.90987170e-01
4.06000000e+04 2.88208901e-01
4.06000000e+04 2.88236220e-01
4.07000000e+04 2.86967022e-01
4.07000000e+04 2.86941182e-01
4.08000000e+04 2.83981836e-01
4.08000000e+04 2.83995041e-01
4.09000000e+04 2.81604214e-01
4.09000000e+04 2.81589576e-01
4.10000000e+04 2.78297727e-01
4.10000000e+04 2.78303175e-01
4.11000000e+04 2.75148582e-01
4.11000000e+04 2.75139642e-01
4.12000000e+04 2.71448413e-01
4.12000000e+04 2.71449700e-01
4.13000000e+04 2.67706015e-01
4.13000000e+04 2.67700015e-01
4.14000000e+04 2.63601680e-01
4.14000000e+04 2.63600889e-01
4.15000000e+04 2.59381246e-01
4.15000000e+04 2.59376884e-01
4.16000000e+04 2.54908534e-01
4.16000000e+04 2.54906876e-01
4.17000000e+04 2.50309458e-01
4.17000000e+04 2.50306152e-01
4.18000000e+04 2.45533884e-01
4.18000000e+04 2.45532041e-01
4.19000000e+04 2.40652265e-01
4.19000000e+04 2.40649752e-01
4.20000000e+04 2.35653728e-01
4.20000000e+04 2.35652068e-01
4.21000000e+04 2.30582103e-01
4.21000000e+04 2.30580256e-01
4.22000000e+04 2.25443291e-01
4.22000000e+04 2.25441989e-01
4.23000000e+04 2.20267345e-01
4.23000000e+04 2.20266082e-01
4.24000000e+04 2.15066213e-01
4.24000000e+04 2.15065332e-01
4.25000000e+04 2.09861929e-01
4.25000000e+04 2.09861182e-01
4.26000000e+04 2.04667478e-01
4.26000000e+04 2.04667019e-01
4.27000000e+04 1.99499539e-01
4.27000000e+04 1.99499241e-01
4.28000000e+04 1.94369902e-01
4.28000000e+04 1.94369830e-01
4.29000000e+04 1.89291223e-01
4.29000000e+04 1.89291309e-01
4.30000000e+04 1.84273229e-01
4.30000000e+04 1.84273494e-01
4.31000000e+04 1.79325321e-01
4.31000000e+04 1.79325727e-01
4.32000000e+04 1.74454945e-01
4.32000000e+04 1.74455493e-01
4.33000000e+04 1.69668791e-01
4.33000000e+04 1.69669455e-01
4.34000000e+04 1.64972118e-01
4.34000000e+04 1.64972894e-01
4.35000000e+04 1.60369342e-01
4.35000000e+04 1.60370211e-01
4.36000000e+04 1.55863782e-01
4.36000000e+04 1.55864737e-01
4.37000000e+04 1.51457970e-01
4.37000000e+04 1.51458998e-01
4.38000000e+04 1.47153587e-01
4.38000000e+04 1.47154678e-01
4.39000000e+04 1.42951638e-01
4.39000000e+04 1.42952782e-01
4.40000000e+04 1.38852473e-01
4.40000000e+04 1.38853663e-01
4.41000000e+04 1.34855901e-01
4.41000000e+04 1.34857128e-01
4.42000000e+04 1.30961234e-01
4.42000000e+04 1.30962492e-01
4.43000000e+04 1.27167374e-01
4.43000000e+04 1.27168656e-01
4.44000000e+04 1.23472862e-01
4.44000000e+04 1.23474162e-01
4.45000000e+04 1.19875942e-01
4.45000000e+04 1.19877254e-01
4.46000000e+04 1.16374611e-01
4.46000000e+04 1.16375932e-01
4.47000000e+04 1.12966669e-01
4.47000000e+04 1.12967993e-01
4.48000000e+04 1.09649755e-01
4.48000000e+04 1.09651079e-01
4.49000000e+04 1.06421393e-01
4.49000000e+04 1.06422713e-01
4.50000000e+04 1.03279015e-01
4.50000000e+04 1.03280329e-01
4.51000000e+04 1.00219999e-01
4.51000000e+04 1.00221304e-01
4.52000000e+04 9.72416874e-02
4.52000000e+04 9.72429810e-02
4.53000000e+04 9.43414104e-02
4.53000000e+04 9.43426906e-02
4.54000000e+04 9.15165037e-02
4.54000000e+04 9.15177688e-02
4.55000000e+04 8.87643237e-02
4.55000000e+04 8.87655723e-02
4.56000000e+04 8.60822598e-02
4.56000000e+04 8.60834907e-02
4.57000000e+04 8.34677447e-02
4.57000000e+04 8.34689570e-02
4.58000000e+04 8.09182629e-02
4.58000000e+04 8.09194557e-02
4.59000000e+04 7.84313574e-02
4.59000000e+04 7.84325301e-02
4.60000000e+04 7.60046348e-02
4.60000000e+04 7.60057870e-02
4.61000000e+04 7.36357700e-02
4.61000000e+04 7.36369013e-02
4.62000000e+04 7.13225097e-02
4.62000000e+04 7.13236198e-02
4.63000000e+04 6.90626758e-02
4.63000000e+04 6.90637644e-02
4.64000000e+04 6.68541685e-02
4.64000000e+04 6.68552355e-02
4.65000000e+04 6.46949704e-02
4.65000000e+04 6.46960154e-02
4.66000000e+04 6.25831503e-02
4.66000000e+04 6.25841728e-02
4.67000000e+04 6.05168685e-02
4.67000000e+04 6.05178678e-02
4.68000000e+04 5.84943831e-02
4.68000000e+04 5.84953585e-02
4.69000000e+04 5.65140569e-02
4.69000000e+04 5.65150073e-02
4.70000000e+04 5.45743664e-02
4.70000000e+04 5.45752902e-02
4.71000000e+04 5.26739102e-02
4.71000000e+04 5.26748055e-02
4.72000000e+04 5.08114192e-02
4.72000000e+04 5.08122838e-02
4.73000000e+04 4.89857668e-02
4.73000000e+04 4.89865980e-02
4.74000000e+04 4.71959786e-02
4.74000000e+04 4.71967733e-02
4.75000000e+04 4.54412420e-02
4.75000000e+04 4.54419967e-02
4.76000000e+04 4.37209144e-02
4.76000000e+04 4.37216252e-02
4.77000000e+04 4.20345304e-02
4.77000000e+04 4.20351930e-02
4.78000000e+04 4.03818067e-02
4.78000000e+04 4.03824167e-02
4.79000000e+04 3.87626461e-02
4.79000000e+04 3.87631987e-02
4.80000000e+04 3.71771385e-02
4.80000000e+04 3.71776289e-02
4.81000000e+04 3.56255610e-02
4.81000000e+04 3.56259842e-02
4.82000000e+04 3.41083760e-02
4.82000000e+04 3.41087270e-02
4.83000000e+04 3.26262280e-02
4.83000000e+04 3.26265016e-02
4.84000000e+04 3.11799396e-02
4.84000000e+04 3.11801307e-02
4.85000000e+04 2.97705068e-02
4.85000000e+04 2.97706105e-02
4.86000000e+04 2.83990953e-02
4.86000000e+04 2.83991062e-02
4.87000000e+04 2.70670355e-02
4.87000000e+04 2.70669486e-02
4.88000000e+04 2.57758199e-02
4.88000000e+04 2.57756299e-02
4.89000000e+04 2.45271005e-02
4.89000000e+04 2.45268019e-02
4.90000000e+04 2.33226872e-02
4.90000000e+04 2.33222747e-02
4.91000000e+04 2.21645483e-02
4.91000000e+04 2.21640162e-02
4.92000000e+04 2.10548106e-02
4.92000000e+04 2.10541530e-02
4.93000000e+04 1.99957610e-02
4.93000000e+04 1.99949718e-02
4.94000000e+04 1.89898480e-02
4.94000000e+04 1.89889210e-02
4.95000000e+04 1.80396836e-02
4.95000000e+04 1.80386123e-02
4.96000000e+04 1.71480442e-02
4.96000000e+04 1.71468221e-02
4.97000000e+04 1.63178705e-02
4.97000000e+04 1.63164910e-02
4.98000000e+04 1.55522661e-02
4.98000000e+04 1.55507225e-02
4.99000000e+04 1.48544945e-02
4.99000000e+04 1.48527802e-02
5.00000000e+04 1.42279729e-02
5.00000000e+04 1.42260814e-02
5.01000000e+04 1.36762646e-02
5.01000000e+04 1.36741899e-02
5.02000000e+04 1.32030682e-02
5.02000000e+04 1.32008047e-02
5.03000000e+04 1.28122043e-02
5.03000000e+04 1.28097466e-02
5.04000000e+04 1.25075988e-02
5.04000000e+04 1.25049424e-02
5.05000000e+04 1.22932650e-02
5.05000000e+04 1.22904059e-02
5.06000000e+04 1.21732814e-02
5.06000000e+04 1.21702167e-02
5.07000000e+04 1.21517693e-02
5.07000000e+04 1.21484968e-02
5.08000000e+04 1.22328675e-02
5.08000000e+04 1.22293860e-02
5.09000000e+04 1.24207055e-02
5.09000000e+04 1.24170149e-02
5.10000000e+04 1.27193766e-02
5.10000000e+04 1.27154780e-02
5.11000000e+04 1.31329098e-02
5.11000000e+04 1.31288052e-02
5.12000000e+04 1.36652420e-02
5.12000000e+04 1.36609345e-02
5.13000000e+04 1.43201900e-02
5.13000000e+04 1.43156839e-02
5.14000000e+04 1.51014241e-02
5.14000000e+04 1.50967249e-02
5.15000000e+04 1.60124427e-02
5.15000000e+04 1.60075566e-02
5.16000000e+04 1.70565475e-02
5.16000000e+04 1.70514821e-02
5.17000000e+04 1.82368224e-02
5.17000000e+04 1.82315858e-02
5.18000000e+04 1.95561125e-02
5.18000000e+04 1.95507139e-02
5.19000000e+04 2.10170068e-02
5.19000000e+04 2.10114563e-02
5.20000000e+04 2.26218232e-02
5.20000000e+04 2.26161312e-02
5.21000000e+04 2.43725954e-02
5.21000000e+04 2.43667731e-02
5.22000000e+04 2.62710630e-02
5.22000000e+04 2.62651221e-02
5.23000000e+04 2.83186644e-02
5.23000000e+04 2.83126168e-02
5.24000000e+04 3.05165313e-02
5.24000000e+04 3.05103894e-02
5.25000000e+04 3.28654871e-02
5.25000000e+04 3.28592633e-02
5.26000000e+04 3.53660462e-02
5.26000000e+04 3.53597531e-02
5.27000000e+04 3.80184166e-02
5.27000000e+04 3.80120668e-02
5.28000000e+04 4.08225038e-02
5.28000000e+04 4.08161098e-02
5.29000000e+04 4.37779168e-02
5.29000000e+04 4.37714911e-02
5.30000000e+04 4.68839760e-02
5.30000000e+04 4.68775308e-02
5.31000000e+04 5.01397217e-02
5.31000000e+04 5.01332689e-02
5.32000000e+04 5.35439244e-02
5.32000000e+04 5.35374757e-02
5.33000000e+04 5.70950959e-02
5.33000000e+04 5.70886627e-02
5.34000000e+04 6.07915010e-02
5.34000000e+04 6.07850942e-02
5.35000000e+04 6.46311697e-02
5.35000000e+04 6.46247999e-02
5.36000000e+04 6.86119103e-02
5.36000000e+04 6.86055877e-02
5.37000000e+04 7.27313216e-02
5.37000000e+04 7.27250560e-02
5.38000000e+04 7.69868064e-02
5.38000000e+04 7.69806072e-02
5.39000000e+04 8.13755839e-02
5.39000000e+04 8.13694599e-02
5.40000000e+04 8.58947023e-02
5.40000000e+04 8.58886619e-02
5.41000000e+04 9.05410510e-02
5.41000000e+04 9.05351024e-02
5.42000000e+04 9.53113727e-02
5.42000000e+04 9.53055235e-02
5.43000000e+04 1.00202274e-01
5.43000000e+04 1.00196532e-01
5.44000000e+04 1.05210238e-01
5.44000000e+04 1.05204609e-01
5.45000000e+04 1.10331632e-01
5.45000000e+04 1.10326123e-01
5.46000000e+04 1.15562719e-01
5.46000000e+04 1.15557336e-01
5.47000000e+04 1.20899667e-01
5.47000000e+04 1.20894417e-01
5.48000000e+04 1.26338558e-01
5.48000000e+04 1.26333445e-01
5.49000000e+04 1.31875392e-01
5.49000000e+04 1.31870423e-01
5.50000000e+04 1.37506102e-01
5.50000000e+04 1.37501280e-01
5.51000000e+04 1.43226553e-01
5.51000000e+04 1.43221884e-01
5.52000000e+04 1.49032555e-01
5.52000000e+04 1.49028043e-01
5.53000000e+04 1.54919864e-01
5.53000000e+04 1.54915513e-01
5.54000000e+04 1.60884191e-01
5.54000000e+04 1.60880006e-01
5.55000000e+04 1.66921207e-01
5.55000000e+04 1.66917191e-01
5.56000000e+04 1.73026545e-01
5.56000000e+04 1.73022703e-01
5.57000000e+04 1.79195809e-01
5.57000000e+04 1.79192143e-01
5.58000000e+04 1.85424575e-01
5.58000000e+04 1.85421089e-01
5.59000000e+04 1.91708397e-01
5.59000000e+04 1.91705093e-01
5.60000000e+04 1.98042807e-01
5.60000000e+04 1.98039689e-01
5.61000000e+04 2.04423327e-01
5.61000000e+04 2.04420397e-01
5.62000000e+04 2.10845463e-01
5.62000000e+04 2.10842724e-01
5.63000000e+04 2.17304716e-01
5.63000000e+04 2.17302170e-01
5.64000000e+04 2.23796580e-01
5.64000000e+04 2.23794229e-01
5.65000000e+04 2.30316551e-01
5.65000000e+04 2.30314398e-01
5.66000000e+04 2.36860125e-01
5.66000000e+04 2.36858171e-01
5.67000000e+04 2.43422805e-01
5.67000000e+04 2.43421052e-01
5.68000000e+04 2.50000103e-01
5.68000000e+04 2.49998553e-01
5.69000000e+04 2.56587545e-01
5.69000000e+04 2.56586199e-01
5.70000000e+04 2.63180672e-01
5.70000000e+04 2.63179531e-01
5.71000000e+04 2.69775046e-01
5.71000000e+04 2.69774110e-01
5.72000000e+04 2.76366253e-01
5.72000000e+04 2.76365524e-01
5.73000000e+04 2.82949908e-01
5.73000000e+04 2.82949386e-01
5.74000000e+04 2.89521655e-01
5.74000000e+04 2.89521340e-01
5.75000000e+04 2.96077176e-01
5.75000000e+04 2.96077069e-01
5.76000000e+04 3.02612193e-01
5.76000000e+04 3.02612293e-01
5.77000000e+04 3.09122473e-01
5.77000000e+04 3.09122779e-01
5.78000000e+04 3.15603828e-01
5.78000000e+04 3.15604341e-01
5.79000000e+04 3.22052127e-01
5.79000000e+04 3.22052845e-01
5.80000000e+04 3.28463295e-01
5.80000000e+04 3.28464217e-01
5.81000000e+04 3.34833317e-01
5.81000000e+04 3.34834441e-01
5.82000000e+04 3.41158247e-01
5.82000000e+04 3.41159572e-01
5.83000000e+04 3.47434207e-01
5.83000000e+04 3.47435730e-01
5.84000000e+04 3.53657395e-01
5.84000000e+04 3.53659115e-01
5.85000000e+04 3.59824089e-01
5.85000000e+04 3.59826003e-01
5.86000000e+04 3.65930649e-01
5.86000000e+04 3.65932754e-01
5.87000000e+04 3.71973523e-01
5.87000000e+04 3.71975817e-01
5.88000000e+04 3.77949251e-01
5.88000000e+04 3.77951730e-01
5.89000000e+04 3.83854468e-01
5.89000000e+04 3.83857129e-01
5.90000000e+04 3.89685908e-01
5.90000000e+04 3.89688746e-01
5.91000000e+04 3.95440406e-01
5.91000000e+04 3.95443419e-01
5.92000000e+04 4.01114906e-01
5.92000000e+04 4.01118088e-01
5.93000000e+04 4.06706456e-01
5.93000000e+04 4.06709804e-01
5.94000000e+04 4.12212218e-01
5.94000000e+04 4.12215727e-01
5.95000000e+04 4.17629468e-01
5.95000000e+04 4.17633134e-01
5.96000000e+04 4.22955598e-01
5.96000000e+04 4.22959415e-01
5.97000000e+04 4.28188115e-01
5.97000000e+04 4.28192078e-01
5.98000000e+04 4.33324649e-01
5.98000000e+04 4.33328754e-01
5.99000000e+04 4.38362951e-01
5.99000000e+04 4.38367192e-01
6.00000000e+04 4.43300892e-01
6.00000000e+04 4.43305264e-01
6.01000000e+04 4.48136470e-01
6.01000000e+04 4.48140966e-01
6.02000000e+04 4.52867803e-01
6.02000000e+04 4.52872419e-01
6.03000000e+04 4.57493136e-01
6.03000000e+04 4.57497866e-01
6.04000000e+04 4.62010841e-01
6.04000000e+04 4.62015679e-01
6.05000000e+04 4.66419412e-01
6.05000000e+04 4.66424352e-01
6.06000000e+04 4.70717470e-01
6.06000000e+04 4.70722506e-01
6.07000000e+04 4.74903760e-01
6.07000000e+04 4.74908887e-01
6.08000000e+04 4.78977153e-01
6.08000000e+04 4.78982364e-01
6.09000000e+04 4.82936645e-01
6.09000000e+04 4.82941934e-01
6.10000000e+04 4.86781354e-01
6.10000000e+04 4.86786715e-01
6.11000000e+04 4.90510521e-01
6.11000000e+04 4.90515949e-01
6.12000000e+04 4.94123512e-01
6.12000000e+04 4.94129000e-01
6.13000000e+04 4.97619812e-01
6.13000000e+04 4.97625354e-01
6.14000000e+04 5.00999027e-01
6.14000000e+04 5.01004616e-01
6.15000000e+04 5.04260881e-01
6.15000000e+04 5.04266512e-01
6.16000000e+04 5.07405219e-01
6.16000000e+04 5.07410886e-01
6.17000000e+04 5.10432000e-01
6.17000000e+04 5.10437696e-01
6.18000000e+04 5.13341299e-01
6.18000000e+04 5.13347018e-01
6.19000000e+04 5.16133303e-01
6.19000000e+04 5.16139040e-01
6.20000000e+04 5.18808315e-01
6.20000000e+04 5.18814063e-01
6.21000000e+04 5.21366743e-01
6.21000000e+04 5.21372496e-01
6.22000000e+04 5.23809106e-01
6.22000000e+04 5.23814859e-01
6.23000000e+04 5.26136029e-01
6.23000000e+04 5.26141775e-01
6.24000000e+04 5.28348238e-01
6.24000000e+04 5.28353973e-01
6.25000000e+04 5.30446564e-01
6.25000000e+04 5.30452281e-01
6.26000000e+04 5.32431933e-01
6.26000000e+04 5.32437627e-01
6.27000000e+04 5.34305370e-01
6.27000000e+04 5.34311035e-01
6.28000000e+04 5.36067989e-01
6.28000000e+04 5.36073620e-01
6.29000000e+04 5.37720998e-01
6.29000000e+04 5.37726589e-01
6.30000000e+04 5.39265687e-01
6.30000000e+04 5.39271235e-01
6.31000000e+04 5.40703432e-01
6.31000000e+04 5.40708931e-01
6.32000000e+04 5.42035686e-01
6.32000000e+04 5.42041131e-01
6.33000000e+04 5.43263978e-01
6.33000000e+04 5.43269365e-01
6.34000000e+04 5.44389906e-01
6.34000000e+04 5.44395230e-01
6.35000000e+04 5.45415135e-01
6.35000000e+04 5.45420393e-01
6.36000000e+04 5.46341390e-01
6.36000000e+04 5.46346579e-01
6.37000000e+04 5.47170456e-01
6.37000000e+04 5.47175571e-01
6.38000000e+04 5.47904164e-01
6.38000000e+04 5.47909202e-01
6.39000000e+04 5.48544393e-01
6.39000000e+04 5.48549352e-01
6.40000000e+04 5.49093064e-01
6.40000000e+04 5.49097940e-01
6.41000000e+04 5.49552128e-01
6.41000000e+04 5.49556920e-01
6.42000000e+04 5.49923568e-01
6.42000000e+04 5.49928273e-01
6.43000000e+04 5.50209387e-01
6.43000000e+04 5.50214003e-01
6.44000000e+04 5.50411603e-01
6.44000000e+04 5.50416130e-01
6.45000000e+04 5.50532245e-01
6.45000000e+04 5.50536682e-01
6.46000000e+04 5.50573345e-01
6.46000000e+04 5.50577690e-01
6.47000000e+04 5.50536928e-01
6.47000000e+04 5.50541182e-01
6.48000000e+04 5.50425012e-01
6.48000000e+04 5.50429175e-01
6.49000000e+04 5.50239596e-01
6.49000000e+04 5.50243668e-01
6.50000000e+04 5.49982655e-01
6.50000000e+04 5.49986638e-01
6.51000000e+04 5.49656135e-01
6.51000000e+04 5.49660030e-01
6.52000000e+04 5.49261946e-01
6.52000000e+04 5.49265754e-01
6.53000000e+04 5.48801952e-01
6.53000000e+04 5.48805676e-01
6.54000000e+04 5.48277972e-01
6.54000000e+04 5.48281614e-01
6.55000000e+04 5.47691768e-01
6.55000000e+04 5.47695330e-01
6.56000000e+04 5.47045043e-01
6.56000000e+04 5.47048529e-01
6.57000000e+04 5.46339435e-01
6.57000000e+04 5.46342848e-01
6.58000000e+04 5.45576511e-01
6.58000000e+04 5.45579855e-01
6.59000000e+04 5.44757764e-01
6.59000000e+04 5.44761042e-01
6.60000000e+04 5.43884608e-01
6.60000000e+04 5.43887825e-01
6.61000000e+04 5.42958377e-01
6.61000000e+04 5.42961537e-01
6.62000000e+04 5.41980317e-01
6.62000000e+04 5.41983425e-01
6.63000000e+04 5.40951588e-01
6.63000000e+04 5.40954649e-01
6.64000000e+04 5.39873260e-01
6.64000000e+04 5.39876278e-01
6.65000000e+04 5.38746311e-01
6.65000000e+04 5.38749291e-01
6.66000000e+04 5.37571627e-01
6.66000000e+04 5.37574574e-01
6.67000000e+04 5.36350000e-01
6.67000000e+04 5.36352919e-01
6.68000000e+04 5.35082132e-01
6.68000000e+04 5.35085028e-01
6.69000000e+04 5.33768631e-01
6.69000000e+04 5.33771509e-01
6.70000000e+04 5.32410014e-01
6.70000000e+04 5.32412879e-01
6.71000000e+04 5.31006710e-01
6.71000000e+04 5.31009567e-01
6.72000000e+04 5.29559063e-01
6.72000000e+04 5.29561916e-01
6.73000000e+04 5.28067331e-01
6.73000000e+04 5.28070185e-01
6.74000000e+04 5.26531693e-01
6.74000000e+04 5.26534553e-01
6.75000000e+04 5.24952254e-01
6.75000000e+04 5.24955123e-01
6.76000000e+04 5.23329046e-01
6.76000000e+04 5.23331928e-01
6.77000000e+04 5.21662034e-01
6.77000000e+04 5.21664933e-01
6.78000000e+04 5.19951126e-01
6.78000000e+04 5.19954044e-01
6.79000000e+04 5.18196171e-01
6.79000000e+04 5.18199112e-01
6.80000000e+04 5.16396973e-01
6.80000000e+04 5.16399938e-01
6.81000000e+04 5.14553291e-01
6.81000000e+04 5.14556283e-01
6.82000000e+04 5.12664853e-01
6.82000000e+04 5.12667874e-01
6.83000000e+04 5.10731356e-01
6.83000000e+04 5.10734406e-01
6.84000000e+04 5.08752479e-01
6.84000000e+04 5.08755559e-01
6.85000000e+04 5.06727886e-01
6.85000000e+04 5.06730997e-01
6.86000000e+04 5.04657238e-01
6.86000000e+04 5.04660380e-01
6.87000000e+04 5.02540199e-01
6.87000000e+04 5.02543370e-01
6.88000000e+04 5.00376440e-01
6.88000000e+04 5.00379640e-01
6.89000000e+04 4.98165653e-01
6.89000000e+04 4.98168881e-01
6.90000000e+04 4.95907554e-01
6.90000000e+04 4.95910807e-01
6.91000000e+04 4.93601890e-01
6.91000000e+04 4.93605167e-01
6.92000000e+04 4.91248451e-01
6.92000000e+04 4.91251747e-01
6.93000000e+04 4.88847068e-01
6.93000000e+04 4.88850382e-01
6.94000000e+04 4.86397629e-01
6.94000000e+04 4.86400955e-01
6.95000000e+04 4.83900075e-01
6.95000000e+04 4.83903411e-01
6.96000000e+04 4.81354413e-01
6.96000000e+04 4.81357755e-01
6.97000000e+04 4.78760719e-01
6.97000000e+04 4.78764062e-01
6.98000000e+04 4.76119140e-01
6.98000000e+04 4.76122478e-01
6.99000000e+04 4.73429896e-01
6.99000000e+04 4.73433226e-01
7.00000000e+04 4.70693292e-01
7.00000000e+04 4.70696608e-01
7.01000000e+04 4.67909708e-01
7.01000000e+04 4.67913005e-01
7.02000000e+04 4.65079613e-01
7.02000000e+04 4.65082885e-01
7.03000000e+04 4.62203555e-01
7.03000000e+04 4.62206797e-01
7.04000000e+04 4.59282169e-01
7.04000000e+04 4.59285376e-01
7.05000000e+04 4.56316175e-01
7.05000000e+04 4.56319341e-01
7.06000000e+04 4.53306376e-01
7.06000000e+04 4.53309496e-01
7.07000000e+04 4.50253656e-01
7.07000000e+04 4.50256725e-01
7.08000000e+04 4.47158982e-01
7.08000000e+04 4.47161994e-01
7.09000000e+04 4.44023395e-01
7.09000000e+04 4.44026346e-01
7.10000000e+04 4.40848013e-01
7.10000000e+04 4.40850898e-01
7.11000000e+04 4.37634025e-01
7.11000000e+04 4.37636839e-01
7.12000000e+04 4.34382685e-01
7.12000000e+04 4.34385425e-01
7.13000000e+04 4.31095312e-01
7.13000000e+04 4.31097973e-01
7.14000000e+04 4.27773283e-01
7.14000000e+04 4.27775861e-01
7.15000000e+04 4.24418026e-01
7.15000000e+04 4.24420518e-01
7.16000000e+04 4.21031018e-01
7.16000000e+04 4.21033421e-01
7.17000000e+04 4.17613780e-01
7.17000000e+04 4.17616091e-01
7.18000000e+04 4.14167869e-01
7.18000000e+04 4.14170086e-01
7.19000000e+04 4.10694873e-01
7.19000000e+04 4.10696994e-01
7.20000000e+04 4.07196409e-01
7.20000000e+04 4.07198431e-01
7.21000000e+04 4.03674111e-01
7.21000000e+04 4.03676033e-01
7.22000000e+04 4.00129632e-01
7.22000000e+04 4.00131453e-01
7.23000000e+04 3.96564632e-01
7.23000000e+04 3.96566352e-01
7.24000000e+04 3.92980779e-01
7.24000000e+04 3.92982397e-01
7.25000000e+04 3.89379739e-01
7.25000000e+04 3.89381255e-01
7.26000000e+04 3.85763174e-01
7.26000000e+04 3.85764588e-01
7.27000000e+04 3.82132736e-01
7.27000000e+04 3.82134048e-01
7.28000000e+04 3.78490066e-01
7.28000000e+04 3.78491277e-01
7.29000000e+04 3.74836785e-01
7.29000000e+04 3.74837895e-01
7.30000000e+04 3.71174494e-01
7.30000000e+04 3.71175505e-01
7.31000000e+04 3.67504769e-01
7.31000000e+04 3.67505683e-01
7.32000000e+04 3.63829160e-01
7.32000000e+04 3.63829977e-01
7.33000000e+04 3.60149186e-01
7.33000000e+04 3.60149908e-01
7.34000000e+04 3.56466331e-01
7.34000000e+04 3.56466961e-01
7.35000000e+04 3.52782049e-01
7.35000000e+04 3.52782587e-01
7.36000000e+04 3.49097751e-01
7.36000000e+04 3.49098200e-01
7.37000000e+04 3.45414815e-01
7.37000000e+04 3.45415177e-01
7.38000000e+04 3.41734575e-01
7.38000000e+04 3.41734852e-01
7.39000000e+04 3.38058326e-01
7.39000000e+04 3.38058521e-01
7.40000000e+04 3.34387322e-01
7.40000000e+04 3.34387437e-01
7.41000000e+04 3.30722772e-01
7.41000000e+04 3.30722809e-01
7.42000000e+04 3.27065843e-01
7.42000000e+04 3.27065806e-01
7.43000000e+04 3.23417661e-01
7.43000000e+04 3.23417551e-01
7.44000000e+04 3.19779306e-01
7.44000000e+04 3.19779125e-01
7.45000000e+04 3.16151815e-01
7.45000000e+04 3.16151567e-01
7.46000000e+04 3.12536183e-01
7.46000000e+04 3.12535870e-01
7.47000000e+04 3.08933364e-01
7.47000000e+04 3.08932988e-01
7.48000000e+04 3.05344267e-01
7.48000000e+04 3.05343830e-01
7.49000000e+04 3.01769762e-01
7.49000000e+04 3.01769267e-01
7.50000000e+04 2.98210676e-01
7.50000000e+04 2.98210126e-01
7.51000000e+04 2.94667800e-01
7.51000000e+04 2.94667196e-01
7.52000000e+04 2.91141882e-01
7.52000000e+04 2.91141227e-01
7.53000000e+04 2.87633633e-01
7.53000000e+04 2.87632929e-01
7.54000000e+04 2.84143729e-01
7.54000000e+04 2.84142978e-01
7.55000000e+04 2.80672807e-01
7.55000000e+04 2.80672012e-01
7.56000000e+04 2.77221470e-01
7.56000000e+04 2.77220633e-01
7.57000000e+04 2.73790288e-01
7.57000000e+04 2.73789410e-01
7.58000000e+04 2.70379796e-01
7.58000000e+04 2.70378879e-01
7.59000000e+04 2.66990498e-01
7.59000000e+04 2.66989545e-01
7.60000000e+04 2.63622867e-01
7.60000000e+04 2.63621879e-01
7.61000000e+04 2.60277346e-01
7.61000000e+04 2.60276325e-01
7.62000000e+04 2.56954350e-01
7.62000000e+04 2.56953297e-01
7.63000000e+04 2.53654264e-01
7.63000000e+04 2.53653182e-01
7.64000000e+04 2.50377449e-01
7.64000000e+04 2.50376339e-01
7.65000000e+04 2.47124238e-01
7.65000000e+04 2.47123101e-01
7.66000000e+04 2.43894939e-01
7.66000000e+04 2.43893778e-01
7.67000000e+04 2.40689840e-01
7.67000000e+04 2.40688655e-01
7.68000000e+04 2.37509200e-01
7.68000000e+04 2.37507993e-01
7.69000000e+04 2.34353261e-01
7.69000000e+04 2.34352033e-01
7.70000000e+04 2.31222242e-01
7.70000000e+04 2.31220994e-01
7.71000000e+04 2.28116341e-01
7.71000000e+04 2.28115075e-01
7.72000000e+04 2.25035737e-01
7.72000000e+04 2.25034455e-01
7.73000000e+04 2.21980592e-01
7.73000000e+04 2.21979294e-01
7.74000000e+04 2.18951048e-01
7.74000000e+04 2.18949735e-01
7.75000000e+04 2.15947231e-01
7.75000000e+04 2.15945904e-01
7.76000000e+04 2.12969249e-01
7.76000000e+04 2.12967910e-01
7.77000000e+04 2.10017197e-01
7.77000000e+04 2.10015847e-01
7.78000000e+04 2.07091154e-01
7.78000000e+04 2.07089792e-01
7.79000000e+04 2.04191182e-01
7.79000000e+04 2.04189811e-01
7.80000000e+04 2.01317333e-01
7.80000000e+04 2.01315953e-01
7.81000000e+04 1.98469644e-01
7.81000000e+04 1.98468256e-01
7.82000000e+04 1.95648141e-01
7.82000000e+04 1.95646745e-01
7.83000000e+04 1.92852834e-01
7.83000000e+04 1.92851433e-01
7.84000000e+04 1.90083727e-01
7.84000000e+04 1.90082320e-01
7.85000000e+04 1.87340809e-01
7.85000000e+04 1.87339397e-01
7.86000000e+04 1.84624060e-01
7.86000000e+04 1.84622644e-01
7.87000000e+04 1.81933450e-01
7.87000000e+04 1.81932031e-01
7.88000000e+04 1.79268940e-01
7.88000000e+04 1.79267518e-01
7.89000000e+04 1.76630481e-01
7.89000000e+04 1.76629057e-01
7.90000000e+04 1.74018016e-01
7.90000000e+04 1.74016590e-01
7.91000000e+04 1.71431479e-01
7.91000000e+04 1.71430052e-01
7.92000000e+04 1.68870797e-01
7.92000000e+04 1.68869369e-01
7.93000000e+04 1.66335889e-01
7.93000000e+04 1.66334461e-01
7.94000000e+04 1.63826668e-01
7.94000000e+04 1.63825240e-01
7.95000000e+04 1.61343038e-01
7.95000000e+04 1.61341611e-01
7.96000000e+04 1.58884898e-01
7.96000000e+04 1.58883473e-01
7.97000000e+04 1.56452141e-01
7.97000000e+04 1.56450718e-01
7.98000000e+04 1.54044655e-01
7.98000000e+04 1.54043234e-01
7.99000000e+04 1.51662321e-01
7.99000000e+04 1.51660903e-01
8.00000000e+04 1.49305014e-01
8.00000000e+04 1.49303600e-01
8.01000000e+04 1.46972607e-01
8.01000000e+04 1.46971196e-01
8.02000000e+04 1.44664967e-01
8.02000000e+04 1.44663559e-01
8.03000000e+04 1.42381954e-01
8.03000000e+04 1.42380551e-01
8.04000000e+04 1.40123428e-01
8.04000000e+04 1.40122030e-01
8.05000000e+04 1.37889243e-01
8.05000000e+04 1.37887849e-01
8.06000000e+04 1.35679249e-01
8.06000000e+04 1.35677860e-01
8.07000000e+04 1.33493293e-01
8.07000000e+04 1.33491910e-01
8.08000000e+04 1.31331219e-01
8.08000000e+04 1.31329841e-01
8.09000000e+04 1.29192867e-01
8.09000000e+04 1.29191496e-01
8.10000000e+04 1.27078075e-01
8.10000000e+04 1.27076710e-01
8.11000000e+04 1.24986678e-01
8.11000000e+04 1.24985319e-01
8.12000000e+04 1.22918508e-01
8.12000000e+04 1.22917156e-01
8.13000000e+04 1.20873397e-01
8.13000000e+04 1.20872052e-01
8.14000000e+04 1.18851174e-01
8.14000000e+04 1.18849836e-01
8.15000000e+04 1.16851667e-01
8.15000000e+04 1.16850337e-01
8.16000000e+04 1.14874705e-01
8.16000000e+04 1.14873383e-01
8.17000000e+04 1.12920116e-01
8.17000000e+04 1.12918801e-01
8.18000000e+04 1.10987726e-01
8.18000000e+04 1.10986420e-01
8.19000000e+04 1.09077362e-01
8.19000000e+04 1.09076064e-01
8.20000000e+04 1.07188847e-01
8.20000000e+04 1.07187557e-01
8.21000000e+04 1.05321999e-01
8.21000000e+04 1.05320718e-01
8.22000000e+04 1.03476635e-01
8.22000000e+04 1.03475362e-01
8.23000000e+04 1.01652561e-01
8.23000000e+04 1.01651296e-01
8.24000000e+04 9.98495819e-02
8.24000000e+04 9.98483242e-02
8.25000000e+04 9.80674928e-02
8.25000000e+04 9.80662424e-02
8.26000000e+04 9.63060860e-02
8.26000000e+04 9.63048428e-02
8.27000000e+04 9.45651500e-02
8.27000000e+04 9.45639139e-02
8.28000000e+04 9.28444717e-02
8.28000000e+04 9.28432428e-02
8.29000000e+04 9.11438381e-02
8.29000000e+04 9.11426165e-02
8.30000000e+04 8.94630372e-02
8.30000000e+04 8.94618232e-02
8.31000000e+04 8.78018595e-02
8.31000000e+04 8.78006533e-02
8.32000000e+04 8.61600978e-02
8.32000000e+04 8.61588997e-02
8.33000000e+04 8.45375475e-02
8.33000000e+04 8.45363577e-02
8.34000000e+04 8.29340064e-02
8.34000000e+04 8.29328250e-02
8.35000000e+04 8.13492737e-02
8.35000000e+04 8.13481009e-02
8.36000000e+04 7.97831503e-02
8.36000000e+04 7.97819862e-02
8.37000000e+04 7.82354379e-02
8.37000000e+04 7.82342824e-02
8.38000000e+04 7.67059385e-02
8.38000000e+04 7.67047917e-02
8.39000000e+04 7.51944546e-02
8.39000000e+04 7.51933166e-02
8.40000000e+04 7.37007891e-02
8.40000000e+04 7.36996598e-02
8.41000000e+04 7.22247445e-02
8.41000000e+04 7.22236240e-02
8.42000000e+04 7.07661240e-02
8.42000000e+04 7.07650120e-02
8.43000000e+04 6.93247303e-02
8.43000000e+04 6.93236270e-02
8.44000000e+04 6.79003666e-02
8.44000000e+04 6.78992718e-02
8.45000000e+04 6.64928359e-02
8.45000000e+04 6.64917497e-02
8.46000000e+04 6.51019415e-02
8.46000000e+04 6.51008637e-02
8.47000000e+04 6.37274866e-02
8.47000000e+04 6.37264172e-02
8.48000000e+04 6.23692746e-02
8.48000000e+04 6.23682135e-02
8.49000000e+04 6.10271088e-02
8.49000000e+04 6.10260559e-02
8.50000000e+04 5.97007928e-02
8.50000000e+04 5.96997480e-02
8.51000000e+04 5.83901299e-02
8.51000000e+04 5.83890931e-02
8.52000000e+04 5.70949237e-02
8.52000000e+04 5.70938948e-02
8.53000000e+04 5.58149776e-02
8.53000000e+04 5.58139565e-02
8.54000000e+04 5.45500950e-02
8.54000000e+04 5.45490816e-02
8.55000000e+04 5.33000793e-02
8.55000000e+04 5.32990734e-02
8.56000000e+04 5.20647338e-02
8.56000000e+04 5.20637353e-02
8.57000000e+04 5.08438616e-02
8.57000000e+04 5.08428704e-02
8.58000000e+04 4.96372658e-02
8.58000000e+04 4.96362817e-02
8.59000000e+04 4.84447491e-02
8.59000000e+04 4.84437720e-02
8.60000000e+04 4.72661142e-02
8.60000000e+04 4.72651440e-02
8.61000000e+04 4.61011635e-02
8.61000000e+04 4.61001999e-02
8.62000000e+04 4.49496992e-02
8.62000000e+04 4.49487420e-02
8.63000000e+04 4.38115229e-02
8.63000000e+04 4.38105720e-02
8.64000000e+04 4.26864361e-02
8.64000000e+04 4.26854913e-02
8.65000000e+04 4.15742398e-02
8.65000000e+04 4.15733009e-02
8.66000000e+04 4.04747346e-02
8.66000000e+04 4.04738014e-02
8.67000000e+04 3.93877204e-02
8.67000000e+04 3.93867928e-02
8.68000000e+04 3.83129969e-02
8.68000000e+04 3.83120745e-02
8.69000000e+04 3.72503626e-02
8.69000000e+04 3.72494454e-02
8.70000000e+04 3.61996158e-02
8.70000000e+04 3.61987034e-02
8.71000000e+04 3.51605538e-02
8.71000000e+04 3.51596459e-02
8.72000000e+04 3.41329729e-02
8.72000000e+04 3.41320694e-02
8.73000000e+04 3.31166685e-02
8.73000000e+04 3.31157691e-02
8.74000000e+04 3.21114353e-02
8.74000000e+04 3.21105397e-02
8.75000000e+04 3.11170664e-02
8.75000000e+04 3.11161743e-02
8.76000000e+04 3.01333539e-02
8.76000000e+04 3.01324652e-02
8.77000000e+04 2.91600889e-02
8.77000000e+04 2.91592032e-02
8.78000000e+04 2.81970609e-02
8.78000000e+04 2.81961778e-02
8.79000000e+04 2.72440581e-02
8.79000000e+04 2.72431775e-02
8.80000000e+04 2.63008675e-02
8.80000000e+04 2.62999890e-02
8.81000000e+04 2.53672747e-02
8.81000000e+04 2.53663980e-02
8.82000000e+04 2.44430639e-02
8.82000000e+04 2.44421887e-02
8.83000000e+04 2.35280183e-02
8.83000000e+04 2.35271444e-02
8.84000000e+04 2.26219198e-02
8.84000000e+04 2.26210468e-02
8.85000000e+04 2.17245492e-02
8.85000000e+04 2.17236770e-02
8.86000000e+04 2.08356867e-02
8.86000000e+04 2.08348148e-02
8.87000000e+04 1.99551113e-02
8.87000000e+04 1.99542396e-02
8.88000000e+04 1.90826017e-02
8.88000000e+04 1.90817300e-02
8.89000000e+04 1.82179362e-02
8.89000000e+04 1.82170642e-02
8.90000000e+04 1.73608926e-02
8.90000000e+04 1.73600202e-02
8.91000000e+04 1.65112490e-02
8.91000000e+04 1.65103759e-02
8.92000000e+04 1.56687833e-02
8.92000000e+04 1.56679094e-02
8.93000000e+04 1.48332741e-02
8.93000000e+04 1.48323992e-02
8.94000000e+04 1.40045005e-02
8.94000000e+04 1.40036245e-02
8.95000000e+04 1.31822429e-02
8.95000000e+04 1.31813657e-02
8.96000000e+04 1.23662831e-02
8.96000000e+04 1.23654046e-02
8.97000000e+04 1.15564048e-02
8.97000000e+04 1.15555251e-02
8.98000000e+04 1.07523945e-02
8.98000000e+04 1.07515135e-02
8.99000000e+04 9.95404193e-03
8.99000000e+04 9.95315982e-03
9.00000000e+04 9.16114080e-03
9.00000000e+04 9.16025773e-03
9.01000000e+04 8.37348974e-03
9.01000000e+04 8.37260593e-03
9.02000000e+04 7.59089297e-03
9.02000000e+04 7.59000872e-03
9.03000000e+04 6.81316111e-03
9.03000000e+04 6.81227677e-03
9.04000000e+04 6.04011186e-03
9.04000000e+04 6.03922784e-03
9.05000000e+04 5.27157058e-03
9.05000000e+04 5.27068731e-03
9.06000000e+04 4.50737069e-03
9.06000000e+04 4.50648864e-03
9.07000000e+04 3.74735390e-03
9.07000000e+04 3.74647355e-03
9.08000000e+04 2.99137030e-03
9.08000000e+04 2.99049212e-03
9.09000000e+04 2.23927814e-03
9.09000000e+04 2.23840261e-03
9.10000000e+04 1.49094360e-03
9.10000000e+04 1.49007112e-03
9.11000000e+04 7.46240247e-04
9.11000000e+04 7.45371226e-04
9.12000000e+04 5.04856257e-06
9.12000000e+04 4.18334275e-06
9.13000000e+04 -7.32744684e-04
9.13000000e+04 -7.33605797e-04
9.14000000e+04 -1.46724700e-03
9.14000000e+04 -1.46810374e-03
9.15000000e+04 -2.19856069e-03
9.15000000e+04 -2.19941283e-03
9.16000000e+04 -2.92678325e-03
9.16000000e+04 -2.92763058e-03
9.17000000e+04 -3.65200769e-03
9.17000000e+04 -3.65285001e-03
9.18000000e+04 -4.37432267e-03
9.18000000e+04 -4.37515980e-03
9.19000000e+04 -5.09381255e-03
9.19000000e+04 -5.09464429e-03
9.20000000e+04 -5.81055730e-03
9.20000000e+04 -5.81138344e-03
9.21000000e+04 -6.52463234e-03
9.21000000e+04 -6.52545265e-03
9.22000000e+04 -7.23610838e-03
9.22000000e+04 -7.23692261e-03
9.23000000e+04 -7.94505120e-03
9.23000000e+04 -7.94585909e-03
9.24000000e+04 -8.65152152e-03
9.24000000e+04 -8.65232280e-03
9.25000000e+04 -9.35557492e-03
9.25000000e+04 -9.35636930e-03
9.26000000e+04 -1.00572618e-02
9.26000000e+04 -1.00580491e-02
9.27000000e+04 -1.07566277e-02
9.27000000e+04 -1.07574075e-02
9.28000000e+04 -1.14537132e-02
9.28000000e+04 -1.14544853e-02
9.29000000e+04 -1.21485544e-02
9.29000000e+04 -1.21493186e-02
9.30000000e+04 -1.28411833e-02
9.30000000e+04 -1.28419395e-02
9.31000000e+04 -1.35316281e-02
9.31000000e+04 -1.35323761e-02
9.32000000e+04 -1.42199137e-02
9.32000000e+04 -1.42206533e-02
9.33000000e+04 -1.49060620e-02
9.33000000e+04 -1.49067932e-02
9.34000000e+04 -1.55900922e-02
9.34000000e+04 -1.55908148e-02
9.35000000e+04 -1.62720211e-02
9.35000000e+04 -1.62727351e-02
9.36000000e+04 -1.69518633e-02
9.36000000e+04 -1.69525686e-02
9.37000000e+04 -1.76296312e-02
9.37000000e+04 -1.76303278e-02
9.38000000e+04 -1.83053354e-02
9.38000000e+04 -1.83060232e-02
9.39000000e+04 -1.89789841e-02
9.39000000e+04 -1.89796631e-02
9.40000000e+04 -1.96505838e-02
9.40000000e+04 -1.96512539e-02
9.41000000e+04 -2.03201385e-02
9.41000000e+04 -2.03207996e-02
9.42000000e+04 -2.09876502e-02
9.42000000e+04 -2.09883022e-02
9.43000000e+04 -2.16531185e-02
9.43000000e+04 -2.16537614e-02
9.44000000e+04 -2.23165411e-02
9.44000000e+04 -2.23171747e-02
9.45000000e+04 -2.29779129e-02
9.45000000e+04 -2.29785373e-02
9.46000000e+04 -2.36372273e-02
9.46000000e+04 -2.36378423e-02
9.47000000e+04 -2.42944752e-02
9.47000000e+04 -2.42950808e-02
9.48000000e+04 -2.49496458e-02
9.48000000e+04 -2.49502418e-02
9.49000000e+04 -2.56027264e-02
9.49000000e+04 -2.56033130e-02
9.50000000e+04 -2.62537030e-02
9.50000000e+04 -2.62542800e-02
9.51000000e+04 -2.69025598e-02
9.51000000e+04 -2.69031273e-02
9.52000000e+04 -2.75492801e-02
9.52000000e+04 -2.75498380e-02
9.53000000e+04 -2.81938459e-02
9.53000000e+04 -2.81943942e-02
9.54000000e+04 -2.88362381e-02
9.54000000e+04 -2.88367769e-02
9.55000000e+04 -2.94764369e-02
9.55000000e+04 -2.94769660e-02
9.56000000e+04 -3.01144212e-02
9.56000000e+04 -3.01149408e-02
9.57000000e+04 -3.07501695e-02
9.57000000e+04 -3.07506796e-02
9.58000000e+04 -3.13836592e-02
9.58000000e+04 -3.13841597e-02
9.59000000e+04 -3.20148669e-02
9.59000000e+04 -3.20153579e-02
9.60000000e+04 -3.26437684e-02
9.60000000e+04 -3.26442499e-02
9.61000000e+04 -3.32703385e-02
9.61000000e+04 -3.32708105e-02
9.62000000e+04 -3.38945514e-02
9.62000000e+04 -3.38950140e-02
9.63000000e+04 -3.45163804e-02
9.63000000e+04 -3.45168334e-02
9.64000000e+04 -3.51357978e-02
9.64000000e+04 -3.51362414e-02
9.65000000e+04 -3.57527755e-02
9.65000000e+04 -3.57532096e-02
9.66000000e+04 -3.63672844e-02
9.66000000e+04 -3.63677090e-02
9.67000000e+04 -3.69792950e-02
9.67000000e+04 -3.69797102e-02
9.68000000e+04 -3.75887771e-02
9.68000000e+04 -3.75891830e-02
9.69000000e+04 -3.81957003e-02
9.69000000e+04 -3.81960968e-02
9.70000000e+04 -3.88000335e-02
9.70000000e+04 -3.88004207e-02
9.71000000e+04 -3.94017455e-02
9.71000000e+04 -3.94021235e-02
9.72000000e+04 -4.00008050e-02
9.72000000e+04 -4.00011737e-02
9.73000000e+04 -4.05971802e-02
9.73000000e+04 -4.05975398e-02
9.74000000e+04 -4.11908395e-02
9.74000000e+04 -4.11911901e-02
9.75000000e+04 -4.17817513e-02
9.75000000e+04 -4.17820928e-02
9.76000000e+04 -4.23698836e-02
9.76000000e+04 -4.23702162e-02
9.77000000e+04 -4.29552049e-02
9.77000000e+04 -4.29555285e-02
9.78000000e+04 -4.35376835e-02
9.78000000e+04 -4.35379983e-02
9.79000000e+04 -4.41172877e-02
9.79000000e+04 -4.41175938e-02
9.80000000e+04 -4.46939862e-02
9.80000000e+04 -4.46942835e-02
9.81000000e+04 -4.52677474e-02
9.81000000e+04 -4.52680361e-02
9.82000000e+04 -4.58385402e-02
9.82000000e+04 -4.58388204e-02
9.83000000e+04 -4.64063336e-02
9.83000000e+04 -4.64066052e-02
9.84000000e+04 -4.69710965e-02
9.84000000e+04 -4.69713598e-02
9.85000000e+04 -4.75327984e-02
9.85000000e+04 -4.75330533e-02
9.86000000e+04 -4.80914089e-02
9.86000000e+04 -4.80916556e-02
9.87000000e+04 -4.86468980e-02
9.87000000e+04 -4.86471365e-02
9.88000000e+04 -4.91992357e-02
9.88000000e+04 -4.91994662e-02
9.89000000e+04 -4.97483930e-02
9.89000000e+04 -4.97486154e-02
9.90000000e+04 -5.02943407e-02
9.90000000e+04 -5.02945553e-02
9.91000000e+04 -5.08370506e-02
9.91000000e+04 -5.08372573e-02
9.92000000e+04 -5.13764945e-02
9.92000000e+04 -5.13766935e-02
9.93000000e+04 -5.19126452e-02
9.93000000e+04 -5.19128366e-02
9.94000000e+04 -5.24454758e-02
9.94000000e+04 -5.24456597e-02
9.95000000e+04 -5.29749601e-02
9.95000000e+04 -5.29751366e-02
9.96000000e+04 -5.35010725e-02
9.96000000e+04 -5.35012417e-02
9.97000000e+04 -5.40237880e-02
9.97000000e+04 -5.40239499e-02
9.98000000e+04 -5.45430822e-02
9.98000000e+04 -5.45432371e-02
9.99000000e+04 -5.50589316e-02
9.99000000e+04 -5.50590794e-02
1.00000000e+05 -5.55713131e-02
1.00000000e+05 -5.55714540e-02
1.00100000e+05 -5.60802044e-02
1.00100000e+05 -5.60803386e-02
1.00200000e+05 -5.65855840e-02
1.00200000e+05 -5.65857116e-02
1.00300000e+05 -5.70874310e-02
1.00300000e+05 -5.70875520e-02
1.00400000e+05 -5.75857252e-02
1.00400000e+05 -5.75858397e-02
1.00500000e+05 -5.80804471e-02
1.00500000e+05 -5.80805553e-02
1.00600000e+05 -5.85715781e-02
1.00600000e+05 -5.85716799e-02
1.00700000e+05 -5.90591000e-02
1.00700000e+05 -5.90591957e-02
1.00800000e+05 -5.95429957e-02
1.00800000e+05 -5.95430854e-02
1.00900000e+05 -6.00232486e-02
1.00900000e+05 -6.00233324e-02
1.01000000e+05 -6.04998430e-02
1.01000000e+05 -6.04999210e-02
1.01100000e+05 -6.09727640e-02
1.01100000e+05 -6.09728362e-02
1.01200000e+05 -6.14419973e-02
1.01200000e+05 -6.14420639e-02
1.01300000e+05 -6.19075294e-02
1.01300000e+05 -6.19075906e-02
1.01400000e+05 -6.23693479e-02
1.01400000e+05 -6.23694037e-02
1.01500000e+05 -6.28274408e-02
1.01500000e+05 -6.28274914e-02
1.01600000e+05 -6.32817971e-02
1.01600000e+05 -6.32818425e-02
1.01700000e+05 -6.37324064e-02
1.01700000e+05 -6.37324467e-02
1.01800000e+05 -6.41792593e-02
1.01800000e+05 -6.41792946e-02
1.01900000e+05 -6.46223470e-02
1.01900000e+05 -6.46223775e-02
1.02000000e+05 -6.50616615e-02
1.02000000e+05 -6.50616873e-02
1.02100000e+05 -6.54971957e-02
1.02100000e+05 -6.54972169e-02
1.02200000e+05 -6.59289432e-02
1.02200000e+05 -6.59289599e-02
1.02300000e+05 -6.63568982e-02
1.02300000e+05 -6.63569105e-02
1.02400000e+05 -6.67810558e-02
1.02400000e+05 -6.67810637e-02
1.02500000e+05 -6.72014118e-02
1.02500000e+05 -6.72014155e-02
1.02600000e+05 -6.76179627e-02
1.02600000e+05 -6.76179623e-02
1.02700000e+05 -6.80307057e-02
1.02700000e+05 -6.80307013e-02
1.02800000e+05 -6.84396388e-02
1.02800000e+05 -6.84396305e-02
1.02900000e+05 -6.88447606e-02
1.02900000e+05 -6.88447484e-02
1.03000000e+05 -6.92460703e-02
1.03000000e+05 -6.92460544e-02
1.03100000e+05 -6.96435680e-02
1.03100000e+05 -6.96435485e-02
1.03200000e+05 -7.00372544e-02
1.03200000e+05 -7.00372313e-02
1.03300000e+05 -7.04271306e-02
1.03300000e+05 -7.04271041e-02
1.03400000e+05 -7.08131987e-02
1.03400000e+05 -7.08131688e-02
1.03500000e+05 -7.11954613e-02
1.03500000e+05 -7.11954281e-02
1.03600000e+05 -7.15739215e-02
1.03600000e+05 -7.15738852e-02
1.03700000e+05 -7.19485833e-02
1.03700000e+05 -7.19485440e-02
1.03800000e+05 -7.23194512e-02
1.03800000e+05 -7.23194089e-02
1.03900000e+05 -7.26865303e-02
1.03900000e+05 -7.26864851e-02
1.04000000e+05 -7.30498264e-02
1.04000000e+05 -7.30497783e-02
1.04100000e+05 -7.34093454e-02
1.04100000e+05 -7.34092946e-02
1.04200000e+05 -7.37650942e-02
1.04200000e+05 -7.37650406e-02
1.04300000e+05 -7.41170793e-02
1.04300000e+05 -7.41170231e-02
1.04400000e+05 -7.44653077e-02
1.04400000e+05 -7.44652489e-02
1.04500000e+05 -7.48097861e-02
1.04500000e+05 -7.48097247e-02
1.04600000e+05 -7.51505208e-02
1.04600000e+05 -7.51504568e-02
1.04700000e+05 -7.54875179e-02
1.04700000e+05 -7.54874512e-02
1.04800000e+05 -7.58207829e-02
1.04800000e+05 -7.58207136e-02
1.04900000e+05 -7.61503209e-02
1.04900000e+05 -7.61502490e-02
1.05000000e+05 -7.64761369e-02
1.05000000e+05 -7.64760624e-02
1.05100000e+05 -7.67982359e-02
1.05100000e+05 -7.67981588e-02
1.05200000e+05 -7.71166232e-02
1.05200000e+05 -7.71165436e-02
1.05300000e+05 -7.74313047e-02
1.05300000e+05 -7.74312228e-02
1.05400000e+05 -7.77422874e-02
1.05400000e+05 -7.77422032e-02
1.05500000e+05 -7.80495792e-02
1.05500000e+05 -7.80494929e-02
1.05600000e+05 -7.83531894e-02
1.05600000e+05 -7.83531011e-02
1.05700000e+05 -7.86531283e-02
1.05700000e+05 -7.86530382e-02
1.05800000e+05 -7.89494076e-02
1.05800000e+05 -7.89493157e-02
1.05900000e+05 -7.92420399e-02
1.05900000e+05 -7.92419463e-02
1.06000000e+05 -7.95310383e-02
1.06000000e+05 -7.95309432e-02
1.06100000e+05 -7.98164169e-02
1.06100000e+05 -7.98163204e-02
1.06200000e+05 -8.00981900e-02
1.06200000e+05 -8.00980921e-02
1.06300000e+05 -8.03763721e-02
1.06300000e+05 -8.03762728e-02
1.06400000e+05 -8.06509781e-02
1.06400000e+05 -8.06508775e-02
1.06500000e+05 -8.09220227e-02
1.06500000e+05 -8.09219208e-02
1.06600000e+05 -8.11895209e-02
1.06600000e+05 -8.11894177e-02
1.06700000e+05 -8.14534877e-02
1.06700000e+05 -8.14533833e-02
1.06800000e+05 -8.17139382e-02
1.06800000e+05 -8.17138326e-02
1.06900000e+05 -8.19708877e-02
1.06900000e+05 -8.19707810e-02
1.07000000e+05 -8.22243517e-02
1.07000000e+05 -8.22242439e-02
1.07100000e+05 -8.24743458e-02
1.07100000e+05 -8.24742370e-02
1.07200000e+05 -8.27208859e-02
1.07200000e+05 -8.27207760e-02
1.07300000e+05 -8.29639879e-02
1.07300000e+05 -8.29638771e-02
1.07400000e+05 -8.32036683e-02
1.07400000e+05 -8.32035566e-02
1.07500000e+05 -8.34399435e-02
1.07500000e+05 -8.34398309e-02
1.07600000e+05 -8.36728303e-02
1.07600000e+05 -8.36727169e-02
1.07700000e+05 -8.39023457e-02
1.07700000e+05 -8.39022315e-02
1.07800000e+05 -8.41285069e-02
1.07800000e+05 -8.41283919e-02
1.07900000e+05 -8.43513312e-02
1.07900000e+05 -8.43512156e-02
1.08000000e+05 -8.45708364e-02
1.08000000e+05 -8.45707201e-02
1.08100000e+05 -8.47870402e-02
1.08100000e+05 -8.47869233e-02
1.08200000e+05 -8.49999607e-02
1.08200000e+05 -8.49998433e-02
1.08300000e+05 -8.52096163e-02
1.08300000e+05 -8.52094983e-02
1.08400000e+05 -8.54160253e-02
1.08400000e+05 -8.54159068e-02
1.08500000e+05 -8.56192064e-02
1.08500000e+05 -8.56190875e-02
1.08600000e+05 -8.58191786e-02
1.08600000e+05 -8.58190593e-02
1.08700000e+05 -8.60159609e-02
1.08700000e+05 -8.60158412e-02
1.08800000e+05 -8.62095725e-02
1.08800000e+05 -8.62094525e-02
1.08900000e+05 -8.64000329e-02
1.08900000e+05 -8.63999127e-02
1.09000000e+05 -8.65873618e-02
1.09000000e+05 -8.65872413e-02
1.09100000e+05 -8.67715791e-02
1.09100000e+05 -8.67714584e-02
1.09200000e+05 -8.69527047e-02
1.09200000e+05 -8.69525839e-02
1.09300000e+05 -8.71307590e-02
1.09300000e+05 -8.71306380e-02
1.09400000e+05 -8.73057623e-02
1.09400000e+05 -8.73056413e-02
1.09500000e+05 -8.74777353e-02
1.09500000e+05 -8.74776142e-02
1.09600000e+05 -8.76466988e-02
1.09600000e+05 -8.76465777e-02
1.09700000e+05 -8.78126737e-02
1.09700000e+05 -8.78125527e-02
1.09800000e+05 -8.79756814e-02
1.09800000e+05 -8.79755604e-02
1.09900000e+05 -8.81357430e-02
1.09900000e+05 -8.81356222e-02
1.10000000e+05 -8.82928803e-02
1.10000000e+05 -8.82927596e-02
1.10100000e+05 -8.84471150e-02
1.10100000e+05 -8.84469944e-02
1.10200000e+05 -8.85984690e-02
1.10200000e+05 -8.85983486e-02
1.10300000e+05 -8.87469644e-02
1.10300000e+05 -8.87468443e-02
1.10400000e+05 -8.88926236e-02
1.10400000e+05 -8.88925038e-02
1.10500000e+05 -8.90354690e-02
1.10500000e+05 -8.90353496e-02
1.10600000e+05 -8.91755234e-02
1.10600000e+05 -8.91754043e-02
1.10700000e+05 -8.93128096e-02
1.10700000e+05 -8.93126909e-02
1.10800000e+05 -8.94473506e-02
1.10800000e+05 -8.94472324e-02
1.10900000e+05 -8.95791698e-02
1.10900000e+05 -8.95790520e-02
1.11000000e+05 -8.97082904e-02
1.11000000e+05 -8.97081732e-02
1.11100000e+05 -8.98347361e-02
1.11100000e+05 -8.98346194e-02
1.11200000e+05 -8.99585305e-02
1.11200000e+05 -8.99584145e-02
1.11300000e+05 -9.00796978e-02
1.11300000e+05 -9.00795823e-02
1.11400000e+05 -9.01982618e-02
1.11400000e+05 -9.01981470e-02
1.11500000e+05 -9.03142469e-02
1.11500000e+05 -9.03141328e-02
1.11600000e+05 -9.04276774e-02
1.11600000e+05 -9.04275640e-02
1.11700000e+05 -9.05385780e-02
1.11700000e+05 -9.05384654e-02
1.11800000e+05 -9.06469733e-02
1.11800000e+05 -9.06468615e-02
1.11900000e+05 -9.07528883e-02
1.11900000e+05 -9.07527773e-02
1.12000000e+05 -9.08563479e-02
1.12000000e+05 -9.08562377e-02
1.12100000e+05 -9.09573772e-02
1.12100000e+05 -9.09572679e-02
1.12200000e+05 -9.10560015e-02
1.12200000e+05 -9.10558931e-02
1.12300000e+05 -9.11522462e-02
1.12300000e+05 -9.11521387e-02
1.12400000e+05 -9.12461367e-02
1.12400000e+05 -9.12460301e-02
1.12500000e+05 -9.13376985e-02
1.12500000e+05 -9.13375930e-02
1.12600000e+05 -9.14269575e-02
1.12600000e+05 -9.14268530e-02
1.12700000e+05 -9.15139392e-02
1.12700000e+05 -9.15138357e-02
1.12800000e+05 -9.15986696e-02
1.12800000e+05 -9.15985671e-02
1.12900000e+05 -9.16811743e-02
1.12900000e+05 -9.16810730e-02
1.13000000e+05 -9.17614794e-02
1.13000000e+05 -9.17613791e-02
1.13100000e+05 -9.18396107e-02
1.13100000e+05 -9.18395115e-02
1.13200000e+05 -9.19155940e-02
1.13200000e+05 -9.19154960e-02
1.13300000e+05 -9.19894554e-02
1.13300000e+05 -9.19893585e-02
1.13400000e+05 -9.20612206e-02
1.13400000e+05 -9.20611249e-02
1.13500000e+05 -9.21309155e-02
1.13500000e+05 -9.21308209e-02
1.13600000e+05 -9.21985658e-02
1.13600000e+05 -9.21984724e-02
1.13700000e+05 -9.22641971e-02
1.13700000e+05 -9.22641049e-02
1.13800000e+05 -9.23278351e-02
1.13800000e+05 -9.23277441e-02
1.13900000e+05 -9.23895052e-02
1.13900000e+05 -9.23894154e-02
1.14000000e+05 -9.24492327e-02
1.14000000e+05 -9.24491440e-02
1.14100000e+05 -9.25070426e-02
1.14100000e+05 -9.25069551e-02
1.14200000e+05 -9.25629599e-02
1.14200000e+05 -9.25628736e-02
1.14300000e+05 -9.26170093e-02
1.14300000e+05 -9.26169242e-02
1.14400000e+05 -9.26692153e-02
1.14400000e+05 -9.26691313e-02
1.14500000e+05 -9.27196020e-02
1.14500000e+05 -9.27195192e-02
1.14600000e+05 -9.27681935e-02
1.14600000e+05 -9.27681118e-02
1.14700000e+05 -9.28150131e-02
1.14700000e+05 -9.28149325e-02
1.14800000e+05 -9.28600843e-02
1.14800000e+05 -9.28600048e-02
1.14900000e+05 -9.29034298e-02
1.14900000e+05 -9.29033514e-02
1.15000000e+05 -9.29450721e-02
1.15000000e+05 -9.29449948e-02
1.15100000e+05 -9.29850334e-02
1.15100000e+05 -9.29849571e-02
1.15200000e+05 -9.30233352e-02
1.15200000e+05 -9.30232598e-02
1.15300000e+05 -9.30599986e-02
1.15300000e+05 -9.30599242e-02
1.15400000e+05 -9.30950443e-02
1.15400000e+05 -9.30949708e-02
1.15500000e+05 -9.31284924e-02
1.15500000e+05 -9.31284198e-02
1.15600000e+05 -9.31603625e-02
1.15600000e+05 -9.31602908e-02
1.15700000e+05 -9.31906737e-02
1.15700000e+05 -9.31906027e-02
1.15800000e+05 -9.32194443e-02
1.15800000e+05 -9.32193741e-02
1.15900000e+05 -9.32466923e-02
1.15900000e+05 -9.32466228e-02
1.16000000e+05 -9.32724347e-02
1.16000000e+05 -9.32723659e-02
1.16100000e+05 -9.32966883e-02
1.16100000e+05 -9.32966201e-02
1.16200000e+05 -9.33194688e-02
1.16200000e+05 -9.33194012e-02
1.16300000e+05 -9.33407915e-02
1.16300000e+05 -9.33407244e-02
1.16400000e+05 -9.33606710e-02
1.16400000e+05 -9.33606043e-02
1.16500000e+05 -9.33791210e-02
1.16500000e+05 -9.33790546e-02
1.16600000e+05 -9.33961546e-02
1.16600000e+05 -9.33960886e-02
1.16700000e+05 -9.34117843e-02
1.16700000e+05 -9.34117185e-02
1.16800000e+05 -9.34260217e-02
1.16800000e+05 -9.34259561e-02
1.16900000e+05 -9.34388776e-02
1.16900000e+05 -9.34388122e-02
1.17000000e+05 -9.34503624e-02
1.17000000e+05 -9.34502971e-02
1.17100000e+05 -9.34604854e-02
1.17100000e+05 -9.34604201e-02
1.17200000e+05 -9.34692554e-02
1.17200000e+05 -9.34691900e-02
1.17300000e+05 -9.34766802e-02
1.17300000e+05 -9.34766147e-02
1.17400000e+05 -9.34827671e-02
1.17400000e+05 -9.34827014e-02
1.17500000e+05 -9.34875227e-02
1.17500000e+05 -9.34874567e-02
1.17600000e+05 -9.34909526e-02
1.17600000e+05 -9.34908864e-02
1.17700000e+05 -9.34930620e-02
1.17700000e+05 -9.34929954e-02
1.17800000e+05 -9.34938552e-02
1.17800000e+05 -9.34937882e-02
1.17900000e+05 -9.34933359e-02
1.17900000e+05 -9.34932685e-02
1.18000000e+05 -9.34915073e-02
1.18000000e+05 -9.34914392e-02
1.18100000e+05 -9.34883715e-02
1.18100000e+05 -9.34883029e-02
1.18200000e+05 -9.34839304e-02
1.18200000e+05 -9.34838612e-02
1.18300000e+05 -9.34781852e-02
1.18300000e+05 -9.34781152e-02
1.18400000e+05 -9.34711363e-02
1.18400000e+05 -9.34710656e-02
1.18500000e+05 -9.34627837e-02
1.18500000e+05 -9.34627123e-02
1.18600000e+05 -9.34531270e-02
1.18600000e+05 -9.34530547e-02
1.18700000e+05 -9.34421651e-02
1.18700000e+05 -9.34420919e-02
1.18800000e+05 -9.34298963e-02
1.18800000e+05 -9.34298222e-02
1.18900000e+05 -9.34163188e-02
1.18900000e+05 -9.34162438e-02
1.19000000e+05 -9.34014302e-02
1.19000000e+05 -9.34013541e-02
1.19100000e+05 -9.33852276e-02
1.19100000e+05 -9.33851505e-02
1.19200000e+05 -9.33677078e-02
1.19200000e+05 -9.33676297e-02
1.19300000e+05 -9.33488674e-02
1.19300000e+05 -9.33487881e-02
1.19400000e+05 -9.33287024e-02
1.19400000e+05 -9.33286221e-02
1.19500000e+05 -9.33072090e-02
1.19500000e+05 -9.33071275e-02
1.19600000e+05 -9.32843826e-02
1.19600000e+05 -9.32843000e-02
1.19700000e+05 -9.32602188e-02
1.19700000e+05 -9.32601351e-02
1.19800000e+05 -9.32347129e-02
1.19800000e+05 -9.32346280e-02
1.19900000e+05 -9.32078600e-02
1.19900000e+05 -9.32077740e-02
1.20000000e+05 -9.31796552e-02
1.20000000e+05 -9.31795679e-02
1.20100000e+05 -9.31500933e-02
1.20100000e+05 -9.31500049e-02
1.20200000e+05 -9.31191694e-02
1.20200000e+05 -9.31190798e-02
1.20300000e+05 -9.30868782e-02
1.20300000e+05 -9.30867874e-02
1.20400000e+05 -9.30532146e-02
1.20400000e+05 -9.30531226e-02
1.20500000e+05 -9.30181736e-02
1.20500000e+05 -9.30180805e-02
1.20600000e+05 -9.29817501e-02
1.20600000e+05 -9.29816559e-02
1.20700000e+05 -9.29439393e-02
1.20700000e+05 -9.29438439e-02
1.20800000e+05 -9.29047362e-02
1.20800000e+05 -9.29046397e-02
1.20900000e+05 -9.28641362e-02
1.20900000e+05 -9.28640386e-02
1.21000000e+05 -9.28221348e-02
1.21000000e+05 -9.28220361e-02
1.21100000e+05 -9.27787277e-02
1.21100000e+05 -9.27786280e-02
1.21200000e+05 -9.27339108e-02
1.21200000e+05 -9.27338100e-02
1.21300000e+05 -9.26876801e-02
1.21300000e+05 -9.26875783e-02
1.21400000e+05 -9.26400321e-02
1.21400000e+05 -9.26399294e-02
1.21500000e+05 -9.25909634e-02
1.21500000e+05 -9.25908597e-02
1.21600000e+05 -9.25404710e-02
1.21600000e+05 -9.25403663e-02
1.21700000e+05 -9.24885519e-02
1.21700000e+05 -9.24884464e-02
1.21800000e+05 -9.24352040e-02
1.21800000e+05 -9.24350976e-02
1.21900000e+05 -9.23804249e-02
1.21900000e+05 -9.23803177e-02
1.22000000e+05 -9.23242129e-02
1.22000000e+05 -9.23241050e-02
1.22100000e+05 -9.22665667e-02
1.22100000e+05 -9.22664581e-02
1.22200000e+05 -9.22074852e-02
1.22200000e+05 -9.22073759e-02
1.22300000e+05 -9.21469678e-02
1.22300000e+05 -9.21468578e-02
1.22400000e+05 -9.20850142e-02
1.22400000e+05 -9.20849037e-02
1.22500000e+05 -9.20216246e-02
1.22500000e+05 -9.20215135e-02
1.22600000e+05 -9.19567995e-02
1.22600000e+05 -9.19566879e-02
1.22700000e+05 -9.18905400e-02
1.22700000e+05 -9.18904280e-02
1.22800000e+05 -9.18228474e-02
1.22800000e+05 -9.18227350e-02
1.22900000e+05 -9.17537236e-02
1.22900000e+05 -9.17536108e-02
1.23000000e+05 -9.16831707e-02
1.23000000e+05 -9.16830576e-02
1.23100000e+05 -9.16111916e-02
1.23100000e+05 -9.16110782e-02
1.23200000e+05 -9.15377892e-02
1.23200000e+05 -9.15376755e-02
1.23300000e+05 -9.14629671e-02
1.23300000e+05 -9.14628533e-02
1.23400000e+05 -9.13867293e-02
1.23400000e+05 -9.13866153e-02
1.23500000e+05 -9.13090802e-02
1.23500000e+05 -9.13089662e-02
1.23600000e+05 -9.12300247e-02
1.23600000e+05 -9.12299106e-02
1.23700000e+05 -9.11495680e-02
1.23700000e+05 -9.11494540e-02
1.23800000e+05 -9.10677160e-02
1.23800000e+05 -9.10676020e-02
1.23900000e+05 -9.09844747e-02
1.23900000e+05 -9.09843608e-02
1.24000000e+05 -9.08998507e-02
1.24000000e+05 -9.08997370e-02
1.24100000e+05 -9.08138510e-02
1.24100000e+05 -9.08137376e-02
1.24200000e+05 -9.07264831e-02
1.24200000e+05 -9.07263699e-02
1.24300000e+05 -9.06377547e-02
1.24300000e+05 -9.06376418e-02
1.24400000e+05 -9.05476742e-02
1.24400000e+05 -9.05475616e-02
1.24500000e+05 -9.04562500e-02
1.24500000e+05 -9.04561379e-02
1.24600000e+05 -9.03634914e-02
1.24600000e+05 -9.03633797e-02
1.24700000e+05 -9.02694077e-02
1.24700000e+05 -9.02692965e-02
1.24800000e+05 -9.01740088e-02
1.24800000e+05 -9.01738981e-02
1.24900000e+05 -9.00773048e-02
1.24900000e+05 -9.00771947e-02
1.25000000e+05 -8.99793065e-02
1.25000000e+05 -8.99791970e-02
1.25100000e+05 -8.98800246e-02
1.25100000e+05 -8.98799157e-02
1.25200000e+05 -8.97794705e-02
1.25200000e+05 -8.97793624e-02
1.25300000e+05 -8.96776559e-02
1.25300000e+05 -8.96775485e-02
1.25400000e+05 -8.95745928e-02
1.25400000e+05 -8.95744861e-02
1.25500000e+05 -8.94702933e-02
1.25500000e+05 -8.94701875e-02
1.25600000e+05 -8.93647703e-02
1.25600000e+05 -8.93646653e-02
1.25700000e+05 -8.92580366e-02
1.25700000e+05 -8.92579325e-02
1.25800000e+05 -8.91501056e-02
1.25800000e+05 -8.91500024e-02
1.25900000e+05 -8.90409908e-02
1.25900000e+05 -8.90408886e-02
1.26000000e+05 -8.89307061e-02
1.26000000e+05 -8.89306048e-02
1.26100000e+05 -8.88192655e-02
1.26100000e+05 -8.88191654e-02
1.26200000e+05 -8.87066837e-02
1.26200000e+05 -8.87065845e-02
1.26300000e+05 -8.85929751e-02
1.26300000e+05 -8.85928770e-02
1.26400000e+05 -8.84781547e-02
1.26400000e+05 -8.84780578e-02
1.26500000e+05 -8.83622378e-02
1.26500000e+05 -8.83621420e-02
1.26600000e+05 -8.82452396e-02
1.26600000e+05 -8.82451451e-02
1.26700000e+05 -8.81271759e-02
1.26700000e+05 -8.81270826e-02
1.26800000e+05 -8.80080624e-02
1.26800000e+05 -8.80079703e-02
1.26900000e+05 -8.78879152e-02
1.26900000e+05 -8.78878244e-02
1.27000000e+05 -8.77667506e-02
1.27000000e+05 -8.77666610e-02
1.27100000e+05 -8.76445849e-02
1.27100000e+05 -8.76444966e-02
1.27200000e+05 -8.75214347e-02
1.27200000e+05 -8.75213478e-02
1.27300000e+05 -8.73973169e-02
1.27300000e+05 -8.73972313e-02
1.27400000e+05 -8.72722483e-02
1.27400000e+05 -8.72721641e-02
1.27500000e+05 -8.71462460e-02
1.27500000e+05 -8.71461632e-02
1.27600000e+05 -8.70193272e-02
1.27600000e+05 -8.70192459e-02
1.27700000e+05 -8.68915093e-02
1.27700000e+05 -8.68914294e-02
1.27800000e+05 -8.67628097e-02
1.27800000e+05 -8.67627312e-02
1.27900000e+05 -8.66332459e-02
1.27900000e+05 -8.66331690e-02
1.28000000e+05 -8.65028358e-02
1.28000000e+05 -8.65027603e-02
1.28100000e+05 -8.63715969e-02
1.28100000e+05 -8.63715229e-02
1.28200000e+05 -8.62395473e-02
1.28200000e+05 -8.62394748e-02
1.28300000e+05 -8.61067047e-02
1.28300000e+05 -8.61066337e-02
1.28400000e+05 -8.59730871e-02
1.28400000e+05 -8.59730177e-02
1.28500000e+05 -8.58387127e-02
1.28500000e+05 -8.58386449e-02
1.28600000e+05 -8.57035995e-02
1.28600000e+05 -8.57035332e-02
1.28700000e+05 -8.55677656e-02
1.28700000e+05 -8.55677009e-02
1.28800000e+05 -8.54312292e-02
1.28800000e+05 -8.54311661e-02
1.28900000e+05 -8.52940085e-02
1.28900000e+05 -8.52939470e-02
1.29000000e+05 -8.51561217e-02
1.29000000e+05 -8.51560618e-02
1.29100000e+05 -8.50175870e-02
1.29100000e+05 -8.50175286e-02
1.29200000e+05 -8.48784226e-02
1.29200000e+05 -8.48783658e-02
1.29300000e+05 -8.47386467e-02
1.29300000e+05 -8.47385915e-02
1.29400000e+05 -8.45982775e-02
1.29400000e+05 -8.45982239e-02
1.29500000e+05 -8.44573331e-02
1.29500000e+05 -8.44572812e-02
1.29600000e+05 -8.43158318e-02
1.29600000e+05 -8.43157815e-02
1.29700000e+05 -8.41737916e-02
1.29700000e+05 -8.41737429e-02
1.29800000e+05 -8.40312305e-02
1.29800000e+05 -8.40311835e-02
1.29900000e+05 -8.38881666e-02
1.29900000e+05 -8.38881212e-02
1.30000000e+05 -8.37446179e-02
1.30000000e+05 -8.37445741e-02
1.30100000e+05 -8.36006021e-02
1.30100000e+05 -8.36005599e-02
1.30200000e+05 -8.34561371e-02
1.30200000e+05 -8.34560965e-02
1.30300000e+05 -8.33112407e-02
1.30300000e+05 -8.33112017e-02
1.30400000e+05 -8.31659305e-02
1.30400000e+05 -8.31658931e-02
1.30500000e+05 -8.30202240e-02
1.30500000e+05 -8.30201883e-02
1.30600000e+05 -8.28741388e-02
1.30600000e+05 -8.28741047e-02
1.30700000e+05 -8.27276922e-02
1.30700000e+05 -8.27276596e-02
1.30800000e+05 -8.25809015e-02
1.30800000e+05 -8.25808705e-02
1.30900000e+05 -8.24337838e-02
1.30900000e+05 -8.24337544e-02
1.31000000e+05 -8.22863562e-02
1.31000000e+05 -8.22863284e-02
1.31100000e+05 -8.21386355e-02
1.31100000e+05 -8.21386093e-02
1.31200000e+05 -8.19906387e-02
1.31200000e+05 -8.19906140e-02
1.31300000e+05 -8.18423823e-02
1.31300000e+05 -8.18423592e-02
1.31400000e+05 -8.16938829e-02
1.31400000e+05 -8.16938613e-02
1.31500000e+05 -8.15451569e-02
1.31500000e+05 -8.15451368e-02
1.31600000e+05 -8.13962204e-02
1.31600000e+05 -8.13962019e-02
1.31700000e+05 -8.12470897e-02
1.31700000e+05 -8.12470727e-02
1.31800000e+05 -8.10977807e-02
1.31800000e+05 -8.10977651e-02
1.31900000e+05 -8.09483090e-02
1.31900000e+05 -8.09482950e-02
1.32000000e+05 -8.07986905e-02
1.32000000e+05 -8.07986779e-02
1.32100000e+05 -8.06489405e-02
1.32100000e+05 -8.06489294e-02
1.32200000e+05 -8.04990744e-02
1.32200000e+05 -8.04990647e-02
1.32300000e+05 -8.03491073e-02
1.32300000e+05 -8.03490991e-02
1.32400000e+05 -8.01990542e-02
1.32400000e+05 -8.01990473e-02
1.32500000e+05 -8.00489298e-02
1.32500000e+05 -8.00489244e-02
1.32600000e+05 -7.98987488e-02
1.32600000e+05 -7.98987447e-02
1.32700000e+05 -7.97485256e-02
1.32700000e+05 -7.97485229e-02
1.32800000e+05 -7.95982745e-02
1.32800000e+05 -7.95982731e-02
1.32900000e+05 -7.94480094e-02
1.32900000e+05 -7.94480094e-02
1.33000000e+05 -7.92977444e-02
1.33000000e+05 -7.92977457e-02
1.33100000e+05 -7.91474931e-02
1.33100000e+05 -7.91474957e-02
1.33200000e+05 -7.89972689e-02
1.33200000e+05 -7.89972728e-02
1.33300000e+05 -7.88470852e-02
1.33300000e+05 -7.88470903e-02
1.33400000e+05 -7.86969550e-02
1.33400000e+05 -7.86969615e-02
1.33500000e+05 -7.85468914e-02
1.33500000e+05 -7.85468991e-02
1.33600000e+05 -7.83969069e-02
1.33600000e+05 -7.83969158e-02
1.33700000e+05 -7.82470142e-02
1.33700000e+05 -7.82470243e-02
1.33800000e+05 -7.80972255e-02
1.33800000e+05 -7.80972368e-02
1.33900000e+05 -7.79475531e-02
1.33900000e+05 -7.79475655e-02
1.34000000e+05 -7.77980087e-02
1.34000000e+05 -7.77980223e-02
1.34100000e+05 -7.76486041e-02
1.34100000e+05 -7.76486189e-02
1.34200000e+05 -7.74993509e-02
1.34200000e+05 -7.74993668e-02
1.34300000e+05 -7.73502604e-02
1.34300000e+05 -7.73502774e-02
1.34400000e+05 -7.72013436e-02
1.34400000e+05 -7.72013617e-02
1.34500000e+05 -7.70526116e-02
1.34500000e+05 -7.70526307e-02
1.34600000e+05 -7.69040749e-02
1.34600000e+05 -7.69040951e-02
1.34700000e+05 -7.67557442e-02
1.34700000e+05 -7.67557653e-02
1.34800000e+05 -7.66076296e-02
1.34800000e+05 -7.66076518e-02
1.34900000e+05 -7.64597415e-02
1.34900000e+05 -7.64597647e-02
1.35000000e+05 -7.63120896e-02
1.35000000e+05 -7.63121137e-02
1.35100000e+05 -7.61646836e-02
1.35100000e+05 -7.61647087e-02
1.35200000e+05 -7.60175332e-02
1.35200000e+05 -7.60175592e-02
1.35300000e+05 -7.58706475e-02
1.35300000e+05 -7.58706744e-02
1.35400000e+05 -7.57240357e-02
1.35400000e+05 -7.57240635e-02
1.35500000e+05 -7.55777066e-02
1.35500000e+05 -7.55777353e-02
1.35600000e+05 -7.54316691e-02
1.35600000e+05 -7.54316986e-02
1.35700000e+05 -7.52859315e-02
1.35700000e+05 -7.52859619e-02
1.35800000e+05 -7.51405022e-02
1.35800000e+05 -7.51405334e-02
1.35900000e+05 -7.49953894e-02
1.35900000e+05 -7.49954214e-02
1.36000000e+05 -7.48506008e-02
1.36000000e+05 -7.48506337e-02
1.36100000e+05 -7.47061444e-02
1.36100000e+05 -7.47061780e-02
1.36200000e+05 -7.45620276e-02
1.36200000e+05 -7.45620619e-02
1.36300000e+05 -7.44182577e-02
1.36300000e+05 -7.44182927e-02
1.36400000e+05 -7.42748420e-02
1.36400000e+05 -7.42748777e-02
1.36500000e+05 -7.41317873e-02
1.36500000e+05 -7.41318238e-02
1.36600000e+05 -7.39891005e-02
1.36600000e+05 -7.39891377e-02
1.36700000e+05 -7.38467882e-02
1.36700000e+05 -7.38468260e-02
1.36800000e+05 -7.37048568e-02
1.36800000e+05 -7.37048953e-02
1.36900000e+05 -7.35633126e-02
1.36900000e+05 -7.35633516e-02
1.37000000e+05 -7.34221615e-02
1.37000000e+05 -7.34222011e-02
1.37100000e+05 -7.32814094e-02
1.37100000e+05 -7.32814497e-02
1.37200000e+05 -7.31410622e-02
1.37200000e+05 -7.31411030e-02
1.37300000e+05 -7.30011252e-02
1.37300000e+05 -7.30011666e-02
1.37400000e+05 -7.28616040e-02
1.37400000e+05 -7.28616459e-02
1.37500000e+05 -7.27225036e-02
1.37500000e+05 -7.27225460e-02
1.37600000e+05 -7.25838290e-02
1.37600000e+05 -7.25838720e-02
1.37700000e+05 -7.24455852e-02
1.37700000e+05 -7.24456287e-02
1.37800000e+05 -7.23077769e-02
1.37800000e+05 -7.23078208e-02
1.37900000e+05 -7.21704084e-02
1.37900000e+05 -7.21704528e-02
1.38000000e+05 -7.20334843e-02
1.38000000e+05 -7.20335291e-02
1.38100000e+05 -7.18970087e-02
1.38100000e+05 -7.18970539e-02
1.38200000e+05 -7.17609857e-02
1.38200000e+05 -7.17610313e-02
1.38300000e+05 -7.16254191e-02
1.38300000e+05 -7.16254651e-02
1.38400000e+05 -7.14903127e-02
1.38400000e+05 -7.14903591e-02
1.38500000e+05 -7.13556701e-02
1.38500000e+05 -7.13557169e-02
1.38600000e+05 -7.12214948e-02
1.38600000e+05 -7.12215419e-02
1.38700000e+05 -7.10877901e-02
1.38700000e+05 -7.10878375e-02
1.38800000e+05 -7.09545591e-02
1.38800000e+05 -7.09546068e-02
1.38900000e+05 -7.08218048e-02
1.38900000e+05 -7.08218529e-02
1.39000000e+05 -7.06895302e-02
1.39000000e+05 -7.06895785e-02
1.39100000e+05 -7.05577379e-02
1.39100000e+05 -7.05577865e-02
1.39200000e+05 -7.04264306e-02
1.39200000e+05 -7.04264795e-02
1.39300000e+05 -7.02956108e-02
1.39300000e+05 -7.02956599e-02
1.39400000e+05 -7.01652808e-02
1.39400000e+05 -7.01653302e-02
1.39500000e+05 -7.00354428e-02
1.39500000e+05 -7.00354924e-02
1.39600000e+05 -6.99060989e-02
1.39600000e+05 -6.99061488e-02
1.39700000e+05 -6.97772512e-02
1.39700000e+05 -6.97773013e-02
1.39800000e+05 -6.96489015e-02
1.39800000e+05 -6.96489517e-02
1.39900000e+05 -6.95210515e-02
1.39900000e+05 -6.95211019e-02
1.40000000e+05 -6.93937028e-02
1.40000000e+05 -6.93937534e-02
1.40100000e+05 -6.92668570e-02
1.40100000e+05 -6.92669077e-02
1.40200000e+05 -6.91405154e-02
1.40200000e+05 -6.91405663e-02
1.40300000e+05 -6.90146794e-02
1.40300000e+05 -6.90147304e-02
1.40400000e+05 -6.88893502e-02
1.40400000e+05 -6.88894013e-02
1.40500000e+05 -6.87645287e-02
1.40500000e+05 -6.87645799e-02
1.40600000e+05 -6.86402160e-02
1.40600000e+05 -6.86402674e-02
1.40700000e+05 -6.85164130e-02
1.40700000e+05 -6.85164644e-02
1.40800000e+05 -6.83931204e-02
1.40800000e+05 -6.83931719e-02
1.40900000e+05 -6.82703389e-02
1.40900000e+05 -6.82703905e-02
1.41000000e+05 -6.81480691e-02
1.41000000e+05 -6.81481207e-02
1.41100000e+05 -6.80263114e-02
1.41100000e+05 -6.80263631e-02
1.41200000e+05 -6.79050663e-02
1.41200000e+05 -6.79051181e-02
1.41300000e+05 -6.77843341e-02
1.41300000e+05 -6.77843858e-02
1.41400000e+05 -6.76641149e-02
1.41400000e+05 -6.76641667e-02
1.41500000e+05 -6.75444088e-02
1.41500000e+05 -6.75444606e-02
1.41600000e+05 -6.74252160e-02
1.41600000e+05 -6.74252678e-02
1.41700000e+05 -6.73065363e-02
1.41700000e+05 -6.73065881e-02
1.41800000e+05 -6.71883696e-02
1.41800000e+05 -6.71884214e-02
1.41900000e+05 -6.70707157e-02
1.41900000e+05 -6.70707675e-02
1.42000000e+05 -6.69535742e-02
1.42000000e+05 -6.69536260e-02
1.42100000e+05 -6.68369447e-02
1.42100000e+05 -6.68369965e-02
1.42200000e+05 -6.67208268e-02
1.42200000e+05 -6.67208785e-02
1.42300000e+05 -6.66052198e-02
1.42300000e+05 -6.66052714e-02
1.42400000e+05 -6.64901231e-02
1.42400000e+05 -6.64901746e-02
1.42500000e+05 -6.63755358e-02
1.42500000e+05 -6.63755873e-02
1.42600000e+05 -6.62614572e-02
1.42600000e+05 -6.62615086e-02
1.42700000e+05 -6.61478864e-02
1.42700000e+05 -6.61479376e-02
1.42800000e+05 -6.60348221e-02
1.42800000e+05 -6.60348733e-02
1.42900000e+05 -6.59222635e-02
1.42900000e+05 -6.59223145e-02
1.43000000e+05 -6.58102091e-02
1.43000000e+05 -6.58102600e-02
1.43100000e+05 -6.56986578e-02
1.43100000e+05 -6.56987085e-02
1.43200000e+05 -6.55876080e-02
1.43200000e+05 -6.55876586e-02
1.43300000e+05 -6.54770584e-02
1.43300000e+05 -6.54771088e-02
1.43400000e+05 -6.53670072e-02
1.43400000e+05 -6.53670575e-02
1.43500000e+05 -6.52574529e-02
1.43500000e+05 -6.52575030e-02
1.43600000e+05 -6.51483935e-02
1.43600000e+05 -6.51484434e-02
1.43700000e+05 -6.50398272e-02
1.43700000e+05 -6.50398769e-02
1.43800000e+05 -6.49317519e-02
1.43800000e+05 -6.49318014e-02
1.43900000e+05 -6.48241656e-02
1.43900000e+05 -6.48242149e-02
1.44000000e+05 -6.47170660e-02
1.44000000e+05 -6.47171150e-02
1.44100000e+05 -6.46104508e-02
1.44100000e+05 -6.46104996e-02
1.44200000e+05 -6.45043176e-02
1.44200000e+05 -6.45043661e-02
1.44300000e+05 -6.43986638e-02
1.44300000e+05 -6.43987120e-02
1.44400000e+05 -6.42934868e-02
1.44400000e+05 -6.42935347e-02
1.44500000e+05 -6.41887838e-02
1.44500000e+05 -6.41888315e-02
1.44600000e+05 -6.40845521e-02
1.44600000e+05 -6.40845994e-02
1.44700000e+05 -6.39807887e-02
1.44700000e+05 -6.39808357e-02
1.44800000e+05 -6.38774905e-02
1.44800000e+05 -6.38775372e-02
1.44900000e+05 -6.37746545e-02
1.44900000e+05 -6.37747008e-02
1.45000000e+05 -6.36722773e-02
1.45000000e+05 -6.36723233e-02
1.45100000e+05 -6.35703558e-02
1.45100000e+05 -6.35704014e-02
1.45200000e+05 -6.34688865e-02
1.45200000e+05 -6.34689317e-02
1.45300000e+05 -6.33678659e-02
1.45300000e+05 -6.33679108e-02
1.45400000e+05 -6.32672906e-02
1.45400000e+05 -6.32673351e-02
1.45500000e+05 -6.31671569e-02
1.45500000e+05 -6.31672010e-02
1.45600000e+05 -6.30674612e-02
1.45600000e+05 -6.30675048e-02
1.45700000e+05 -6.29681997e-02
1.45700000e+05 -6.29682430e-02
1.45800000e+05 -6.28693688e-02
1.45800000e+05 -6.28694116e-02
1.45900000e+05 -6.27709646e-02
1.45900000e+05 -6.27710070e-02
1.46000000e+05 -6.26729833e-02
1.46000000e+05 -6.26730253e-02
1.46100000e+05 -6.25754211e-02
1.46100000e+05 -6.25754627e-02
1.46200000e+05 -6.24782741e-02
1.46200000e+05 -6.24783153e-02
1.46300000e+05 -6.23815385e-02
1.46300000e+05 -6.23815793e-02
1.46400000e+05 -6.22852105e-02
1.46400000e+05 -6.22852508e-02
1.46500000e+05 -6.21892861e-02
1.46500000e+05 -6.21893260e-02
1.46600000e+05 -6.20937617e-02
1.46600000e+05 -6.20938012e-02
1.46700000e+05 -6.19986334e-02
1.46700000e+05 -6.19986725e-02
1.46800000e+05 -6.19038976e-02
1.46800000e+05 -6.19039363e-02
1.46900000e+05 -6.18095505e-02
1.46900000e+05 -6.18095888e-02
1.47000000e+05 -6.17155886e-02
1.47000000e+05 -6.17156265e-02
1.47100000e+05 -6.16220083e-02
1.47100000e+05 -6.16220458e-02
1.47200000e+05 -6.15288061e-02
1.47200000e+05 -6.15288432e-02
1.47300000e+05 -6.14359786e-02
1.47300000e+05 -6.14360154e-02
1.47400000e+05 -6.13435227e-02
1.47400000e+05 -6.13435591e-02
1.47500000e+05 -6.12514350e-02
1.47500000e+05 -6.12514711e-02
1.47600000e+05 -6.11597125e-02
1.47600000e+05 -6.11597483e-02
1.47700000e+05 -6.10683523e-02
1.47700000e+05 -6.10683877e-02
1.47800000e+05 -6.09773515e-02
1.47800000e+05 -6.09773866e-02
1.47900000e+05 -6.08867073e-02
1.47900000e+05 -6.08867421e-02
1.48000000e+05 -6.07964171e-02
1.48000000e+05 -6.07964516e-02
1.48100000e+05 -6.07064784e-02
1.48100000e+05 -6.07065127e-02
1.48200000e+05 -6.06168890e-02
1.48200000e+05 -6.06169230e-02
1.48300000e+05 -6.05276465e-02
1.48300000e+05 -6.05276802e-02
1.48400000e+05 -6.04387488e-02
1.48400000e+05 -6.04387824e-02
1.48500000e+05 -6.03501941e-02
1.48500000e+05 -6.03502274e-02
1.48600000e+05 -6.02619804e-02
1.48600000e+05 -6.02620135e-02
1.48700000e+05 -6.01741060e-02
1.48700000e+05 -6.01741390e-02
1.48800000e+05 -6.00865694e-02
1.48800000e+05 -6.00866023e-02
1.48900000e+05 -5.99993692e-02
1.48900000e+05 -5.99994019e-02
1.49000000e+05 -5.99125039e-02
1.49000000e+05 -5.99125365e-02
1.49100000e+05 -5.98259724e-02
1.49100000e+05 -5.98260048e-02
1.49200000e+05 -5.97397736e-02
1.49200000e+05 -5.97398059e-02
1.49300000e+05 -5.96539064e-02
1.49300000e+05 -5.96539386e-02
1.49400000e+05 -5.95683699e-02
1.49400000e+05 -5.95684021e-02
1.49500000e+05 -5.94831635e-02
1.49500000e+05 -5.94831955e-02
1.49600000e+05 -5.93982862e-02
1.49600000e+05 -5.93983182e-02
1.49700000e+05 -5.93137376e-02
1.49700000e+05 -5.93137695e-02
1.49800000e+05 -5.92295170e-02
1.49800000e+05 -5.92295489e-02
1.49900000e+05 -5.91456240e-02
1.49900000e+05 -5.91456558e-02
1.50000000e+05 -5.90620581e-02
1.50000000e+05 -5.90620899e-02
1.50100000e+05 -5.89788190e-02
1.50100000e+05 -5.89788507e-02
1.50200000e+05 -5.88959063e-02
1.50200000e+05 -5.88959380e-02
1.50300000e+05 -5.88133197e-02
1.50300000e+05 -5.88133514e-02
1.50400000e+05 -5.87310590e-02
1.50400000e+05 -5.87310907e-02
1.50500000e+05 -5.86491240e-02
1.50500000e+05 -5.86491557e-02
1.50600000e+05 -5.85675144e-02
1.50600000e+05 -5.85675461e-02
1.50700000e+05 -5.84862300e-02
1.50700000e+05 -5.84862617e-02
1.50800000e+05 -5.84052706e-02
1.50800000e+05 -5.84053023e-02
1.50900000e+05 -5.83246361e-02
1.50900000e+05 -5.83246677e-02
1.51000000e+05 -5.82443261e-02
1.51000000e+05 -5.82443578e-02
1.51100000e+05 -5.81643405e-02
1.51100000e+05 -5.81643722e-02
1.51200000e+05 -5.80846791e-02
1.51200000e+05 -5.80847107e-02
1.51300000e+05 -5.80053415e-02
1.51300000e+05 -5.80053731e-02
1.51400000e+05 -5.79263274e-02
1.51400000e+05 -5.79263590e-02
1.51500000e+05 -5.78476366e-02
1.51500000e+05 -5.78476682e-02
1.51600000e+05 -5.77692687e-02
1.51600000e+05 -5.77693002e-02
1.51700000e+05 -5.76912232e-02
1.51700000e+05 -5.76912547e-02
1.51800000e+05 -5.76134998e-02
1.51800000e+05 -5.76135312e-02
1.51900000e+05 -5.75360978e-02
1.51900000e+05 -5.75361292e-02
1.52000000e+05 -5.74590168e-02
1.52000000e+05 -5.74590482e-02
1.52100000e+05 -5.73822562e-02
1.52100000e+05 -5.73822875e-02
1.52200000e+05 -5.73058153e-02
1.52200000e+05 -5.73058466e-02
1.52300000e+05 -5.72296935e-02
1.52300000e+05 -5.72297247e-02
1.52400000e+05 -5.71538900e-02
1.52400000e+05 -5.71539212e-02
1.52500000e+05 -5.70784041e-02
1.52500000e+05 -5.70784351e-02
1.52600000e+05 -5.70032348e-02
1.52600000e+05 -5.70032657e-02
1.52700000e+05 -5.69283812e-02
1.52700000e+05 -5.69284121e-02
1.52800000e+05 -5.68538425e-02
1.52800000e+05 -5.68538733e-02
1.52900000e+05 -5.67796177e-02
1.52900000e+05 -5.67796483e-02
1.53000000e+05 -5.67057056e-02
1.53000000e+05 -5.67057362e-02
1.53100000e+05 -5.66321052e-02
1.53100000e+05 -5.66321357e-02
1.53200000e+05 -5.65588154e-02
1.53200000e+05 -5.65588457e-02
1.53300000e+05 -5.64858350e-02
1.53300000e+05 -5.64858652e-02
1.53400000e+05 -5.64131627e-02
1.53400000e+05 -5.64131928e-02
1.53500000e+05 -5.63407974e-02
1.53500000e+05 -5.63408273e-02
1.53600000e+05 -5.62687376e-02
1.53600000e+05 -5.62687674e-02
1.53700000e+05 -5.61969821e-02
1.53700000e+05 -5.61970118e-02
1.53800000e+05 -5.61255295e-02
1.53800000e+05 -5.61255591e-02
1.53900000e+05 -5.60543785e-02
1.53900000e+05 -5.60544078e-02
1.54000000e+05 -5.59835275e-02
1.54000000e+05 -5.59835567e-02
1.54100000e+05 -5.59129751e-02
1.54100000e+05 -5.59130042e-02
1.54200000e+05 -5.58427199e-02
1.54200000e+05 -5.58427488e-02
1.54300000e+05 -5.57727603e-02
1.54300000e+05 -5.57727891e-02
1.54400000e+05 -5.57030949e-02
1.54400000e+05 -5.57031234e-02
1.54500000e+05 -5.56337221e-02
1.54500000e+05 -5.56337507e-02
1.54600000e+05 -5.55646400e-02
1.54600000e+05 -5.55646674e-02
1.54700000e+05 -5.54958491e-02
1.54700000e+05 -5.54958822e-02
1.54800000e+05 -5.54273365e-02
1.54800000e+05 -5.54273372e-02
1.54900000e+05 -5.53591636e-02
1.54900000e+05 -5.53593540e-02
1.55000000e+05 -5.52909821e-02
1.55000000e+05 -5.52907262e-02
1.55100000e+05 -5.52226835e-02
1.55100000e+05 -5.52228738e-02
1.55200000e+05 -5.51556875e-02
1.55200000e+05 -5.51556876e-02
1.55300000e+05 -5.50887863e-02
1.55300000e+05 -5.50888182e-02
1.55400000e+05 -5.50222992e-02
1.55400000e+05 -5.50223251e-02
1.55500000e+05 -5.49561678e-02
1.55500000e+05 -5.49561945e-02
1.55600000e+05 -5.48903993e-02
1.55600000e+05 -5.48904256e-02
1.55700000e+05 -5.48249893e-02
1.55700000e+05 -5.48250154e-02
1.55800000e+05 -5.47599353e-02
1.55800000e+05 -5.47599613e-02
1.55900000e+05 -5.46952347e-02
1.55900000e+05 -5.46952605e-02
1.56000000e+05 -5.46308849e-02
1.56000000e+05 -5.46309105e-02
1.56100000e+05 -5.45668832e-02
1.56100000e+05 -5.45669085e-02
1.56200000e+05 -5.45032270e-02
1.56200000e+05 -5.45032521e-02
1.56300000e+05 -5.44399137e-02
1.56300000e+05 -5.44399386e-02
1.56400000e+05 -5.43769407e-02
1.56400000e+05 -5.43769655e-02
1.56500000e+05 -5.43143056e-02
1.56500000e+05 -5.43143302e-02
1.56600000e+05 -5.42520058e-02
1.56600000e+05 -5.42520301e-02
1.56700000e+05 -5.41900388e-02
1.56700000e+05 -5.41900629e-02
1.56800000e+05 -5.41284020e-02
1.56800000e+05 -5.41284260e-02
1.56900000e+05 -5.40670932e-02
1.56900000e+05 -5.40671170e-02
1.57000000e+05 -5.40061098e-02
1.57000000e+05 -5.40061334e-02
1.57100000e+05 -5.39454494e-02
1.57100000e+05 -5.39454728e-02
1.57200000e+05 -5.38851096e-02
1.57200000e+05 -5.38851328e-02
1.57300000e+05 -5.38250881e-02
1.57300000e+05 -5.38251111e-02
1.57400000e+05 -5.37653825e-02
1.57400000e+05 -5.37654054e-02
1.57500000e+05 -5.37059905e-02
1.57500000e+05 -5.37060132e-02
1.57600000e+05 -5.36469098e-02
1.57600000e+05 -5.36469323e-02
1.57700000e+05 -5.35881381e-02
1.57700000e+05 -5.35881604e-02
1.57800000e+05 -5.35296731e-02
1.57800000e+05 -5.35296952e-02
1.57900000e+05 -5.34715127e-02
1.57900000e+05 -5.34715346e-02
1.58000000e+05 -5.34136545e-02
1.58000000e+05 -5.34136762e-02
1.58100000e+05 -5.33560964e-02
1.58100000e+05 -5.33561180e-02
1.58200000e+05 -5.32988362e-02
1.58200000e+05 -5.32988576e-02
1.58300000e+05 -5.32418717e-02
1.58300000e+05 -5.32418929e-02
1.58400000e+05 -5.31852008e-02
1.58400000e+05 -5.31852219e-02
1.58500000e+05 -5.31288215e-02
1.58500000e+05 -5.31288424e-02
1.58600000e+05 -5.30727315e-02
1.58600000e+05 -5.30727522e-02
1.58700000e+05 -5.30169287e-02
1.58700000e+05 -5.30169493e-02
1.58800000e+05 -5.29614113e-02
1.58800000e+05 -5.29614317e-02
1.58900000e+05 -5.29061770e-02
1.58900000e+05 -5.29061972e-02
1.59000000e+05 -5.28512238e-02
1.59000000e+05 -5.28512439e-02
1.59100000e+05 -5.27965499e-02
1.59100000e+05 -5.27965698e-02
1.59200000e+05 -5.27421530e-02
1.59200000e+05 -5.27421728e-02
1.59300000e+05 -5.26880314e-02
1.59300000e+05 -5.26880510e-02
1.59400000e+05 -5.26341830e-02
1.59400000e+05 -5.26342024e-02
1.59500000e+05 -5.25806059e-02
1.59500000e+05 -5.25806252e-02
1.59600000e+05 -5.25272982e-02
1.59600000e+05 -5.25273173e-02
1.59700000e+05 -5.24742579e-02
1.59700000e+05 -5.24742769e-02
1.59800000e+05 -5.24214832e-02
1.59800000e+05 -5.24215021e-02
1.59900000e+05 -5.23689723e-02
1.59900000e+05 -5.23689910e-02
1.60000000e+05 -5.23167232e-02
1.60000000e+05 -5.23167417e-02
1.60100000e+05 -5.22647341e-02
1.60100000e+05 -5.22647525e-02
1.60200000e+05 -5.22130033e-02
1.60200000e+05 -5.22130215e-02
1.60300000e+05 -5.21615288e-02
1.60300000e+05 -5.21615469e-02
1.60400000e+05 -5.21103090e-02
1.60400000e+05 -5.21103270e-02
1.60500000e+05 -5.20593420e-02
1.60500000e+05 -5.20593599e-02
1.60600000e+05 -5.20086262e-02
1.60600000e+05 -5.20086438e-02
1.60700000e+05 -5.19581596e-02
1.60700000e+05 -5.19581771e-02
1.60800000e+05 -5.19079407e-02
1.60800000e+05 -5.19079581e-02
1.60900000e+05 -5.18579677e-02
1.60900000e+05 -5.18579849e-02
1.61000000e+05 -5.18082389e-02
1.61000000e+05 -5.18082560e-02
1.61100000e+05 -5.17587527e-02
1.61100000e+05 -5.17587697e-02
1.61200000e+05 -5.17095073e-02
1.61200000e+05 -5.17095242e-02
1.61300000e+05 -5.16605012e-02
1.61300000e+05 -5.16605179e-02
1.61400000e+05 -5.16117327e-02
1.61400000e+05 -5.16117492e-02
1.61500000e+05 -5.15632001e-02
1.61500000e+05 -5.15632165e-02
1.61600000e+05 -5.15149019e-02
1.61600000e+05 -5.15149182e-02
1.61700000e+05 -5.14668365e-02
1.61700000e+05 -5.14668527e-02
1.61800000e+05 -5.14190023e-02
1.61800000e+05 -5.14190183e-02
1.61900000e+05 -5.13713977e-02
1.61900000e+05 -5.13714136e-02
1.62000000e+05 -5.13240212e-02
1.62000000e+05 -5.13240370e-02
1.62100000e+05 -5.12768712e-02
1.62100000e+05 -5.12768869e-02
1.62200000e+05 -5.12299463e-02
1.62200000e+05 -5.12299619e-02
1.62300000e+05 -5.11832449e-02
1.62300000e+05 -5.11832603e-02
1.62400000e+05 -5.11367655e-02
1.62400000e+05 -5.11367808e-02
1.62500000e+05 -5.10905067e-02
1.62500000e+05 -5.10905219e-02
1.62600000e+05 -5.10444669e-02
1.62600000e+05 -5.10444820e-02
1.62700000e+05 -5.09986448e-02
1.62700000e+05 -5.09986598e-02
1.62800000e+05 -5.09530388e-02
1.62800000e+05 -5.09530537e-02
1.62900000e+05 -5.09076476e-02
1.62900000e+05 -5.09076623e-02
1.63000000e+05 -5.08624697e-02
1.63000000e+05 -5.08624843e-02
1.63100000e+05 -5.08175038e-02
1.63100000e+05 -5.08175183e-02
1.63200000e+05 -5.07727484e-02
1.63200000e+05 -5.07727627e-02
1.63300000e+05 -5.07282021e-02
1.63300000e+05 -5.07282164e-02
1.63400000e+05 -5.06838636e-02
1.63400000e+05 -5.06838778e-02
1.63500000e+05 -5.06397316e-02
1.63500000e+05 -5.06397456e-02
1.63600000e+05 -5.05958046e-02
1.63600000e+05 -5.05958186e-02
1.63700000e+05 -5.05520815e-02
1.63700000e+05 -5.05520953e-02
1.63800000e+05 -5.05085607e-02
1.63800000e+05 -5.05085744e-02
1.63900000e+05 -5.04652411e-02
1.63900000e+05 -5.04652547e-02
1.64000000e+05 -5.04221213e-02
1.64000000e+05 -5.04221348e-02
1.64100000e+05 -5.03792001e-02
1.64100000e+05 -5.03792135e-02
1.64200000e+05 -5.03364762e-02
1.64200000e+05 -5.03364895e-02
1.64300000e+05 -5.02939483e-02
1.64300000e+05 -5.02939615e-02
1.64400000e+05 -5.02516151e-02
1.64400000e+05 -5.02516282e-02
1.64500000e+05 -5.02094755e-02
1.64500000e+05 -5.02094885e-02
1.64600000e+05 -5.01675282e-02
1.64600000e+05 -5.01675411e-02
1.64700000e+05 -5.01257720e-02
1.64700000e+05 -5.01257847e-02
1.64800000e+05 -5.00842056e-02
1.64800000e+05 -5.00842183e-02
1.64900000e+05 -5.00428280e-02
1.64900000e+05 -5.00428405e-02
1.65000000e+05 -5.00016378e-02
1.65000000e+05 -5.00016502e-02
1.65100000e+05 -4.99606339e-02
1.65100000e+05 -4.99606462e-02
1.65200000e+05 -4.99198152e-02
1.65200000e+05 -4.99198274e-02
1.65300000e+05 -4.98791804e-02
1.65300000e+05 -4.98791926e-02
1.65400000e+05 -4.98387285e-02
1.65400000e+05 -4.98387406e-02
1.65500000e+05 -4.97984584e-02
1.65500000e+05 -4.97984703e-02
1.65600000e+05 -4.97583688e-02
1.65600000e+05 -4.97583807e-02
1.65700000e+05 -4.97184587e-02
1.65700000e+05 -4.97184704e-02
1.65800000e+05 -4.96787269e-02
1.65800000e+05 -4.96787386e-02
1.65900000e+05 -4.96391724e-02
1.65900000e+05 -4.96391840e-02
1.66000000e+05 -4.95997941e-02
1.66000000e+05 -4.95998056e-02
1.66100000e+05 -4.95605909e-02
1.66100000e+05 -4.95606023e-02
1.66200000e+05 -4.95215617e-02
1.66200000e+05 -4.95215730e-02
1.66300000e+05 -4.94827055e-02
1.66300000e+05 -4.94827167e-02
1.66400000e+05 -4.94440212e-02
1.66400000e+05 -4.94440323e-02
1.66500000e+05 -4.94055078e-02
1.66500000e+05 -4.94055188e-02
1.66600000e+05 -4.93671642e-02
1.66600000e+05 -4.93671751e-02
1.66700000e+05 -4.93289894e-02
1.66700000e+05 -4.93290003e-02
1.66800000e+05 -4.92909824e-02
1.66800000e+05 -4.92909932e-02
1.66900000e+05 -4.92531422e-02
1.66900000e+05 -4.92531530e-02
1.67000000e+05 -4.92154679e-02
1.67000000e+05 -4.92154785e-02
1.67100000e+05 -4.91779583e-02
1.67100000e+05 -4.91779688e-02
1.67200000e+05 -4.91406125e-02
1.67200000e+05 -4.91406230e-02
1.67300000e+05 -4.91034296e-02
1.67300000e+05 -4.91034399e-02
1.67400000e+05 -4.90664085e-02
1.67400000e+05 -4.90664188e-02
1.67500000e+05 -4.90295484e-02
1.67500000e+05 -4.90295586e-02
1.67600000e+05 -4.89928482e-02
1.67600000e+05 -4.89928583e-02
1.67700000e+05 -4.89563071e-02
1.67700000e+05 -4.89563171e-02
1.67800000e+05 -4.89199240e-02
1.67800000e+05 -4.89199340e-02
1.67900000e+05 -4.88836981e-02
1.67900000e+05 -4.88837080e-02
1.68000000e+05 -4.88476285e-02
1.68000000e+05 -4.88476383e-02
1.68100000e+05 -4.88117141e-02
1.68100000e+05 -4.88117239e-02
1.68200000e+05 -4.87759542e-02
1.68200000e+05 -4.87759639e-02
1.68300000e+05 -4.87403479e-02
1.68300000e+05 -4.87403575e-02
1.68400000e+05 -4.87048941e-02
1.68400000e+05 -4.87049036e-02
1.68500000e+05 -4.86695922e-02
1.68500000e+05 -4.86696016e-02
1.68600000e+05 -4.86344411e-02
1.68600000e+05 -4.86344504e-02
1.68700000e+05 -4.85994400e-02
1.68700000e+05 -4.85994492e-02
1.68800000e+05 -4.85645880e-02
1.68800000e+05 -4.85645972e-02
1.68900000e+05 -4.85298843e-02
1.68900000e+05 -4.85298935e-02
1.69000000e+05 -4.84953281e-02
1.69000000e+05 -4.84953372e-02
1.69100000e+05 -4.84609185e-02
1.69100000e+05 -4.84609275e-02
1.69200000e+05 -4.84266546e-02
1.69200000e+05 -4.84266635e-02
1.69300000e+05 -4.83925357e-02
1.69300000e+05 -4.83925446e-02
1.69400000e+05 -4.83585609e-02
1.69400000e+05 -4.83585697e-02
1.69500000e+05 -4.83247294e-02
1.69500000e+05 -4.83247381e-02
1.69600000e+05 -4.82910404e-02
1.69600000e+05 -4.82910490e-02
1.69700000e+05 -4.82574930e-02
1.69700000e+05 -4.82575016e-02
1.69800000e+05 -4.82240866e-02
1.69800000e+05 -4.82240951e-02
1.69900000e+05 -4.81908202e-02
1.69900000e+05 -4.81908287e-02
1.70000000e+05 -4.81576932e-02
1.70000000e+05 -4.81577015e-02
1.70100000e+05 -4.81247047e-02
1.70100000e+05 -4.81247130e-02
1.70200000e+05 -4.80918540e-02
1.70200000e+05 -4.80918622e-02
1.70300000e+05 -4.80591402e-02
1.70300000e+05 -4.80591484e-02
1.70400000e+05 -4.80265627e-02
1.70400000e+05 -4.80265708e-02
1.70500000e+05 -4.79941207e-02
1.70500000e+05 -4.79941288e-02
1.70600000e+05 -4.79618135e-02
1.70600000e+05 -4.79618214e-02
1.70700000e+05 -4.79296402e-02
1.70700000e+05 -4.79296481e-02
1.70800000e+05 -4.78976001e-02
1.70800000e+05 -4.78976080e-02
1.70900000e+05 -4.78656926e-02
1.70900000e+05 -4.78657004e-02
1.71000000e+05 -4.78339169e-02
1.71000000e+05 -4.78339247e-02
1.71100000e+05 -4.78022723e-02
1.71100000e+05 -4.78022800e-02
1.71200000e+05 -4.77707580e-02
1.71200000e+05 -4.77707656e-02
1.71300000e+05 -4.77393734e-02
1.71300000e+05 -4.77393810e-02
1.71400000e+05 -4.77081178e-02
1.71400000e+05 -4.77081253e-02
1.71500000e+05 -4.76769904e-02
1.71500000e+05 -4.76769978e-02
1.71600000e+05 -4.76459905e-02
1.71600000e+05 -4.76459979e-02
1.71700000e+05 -4.76151175e-02
1.71700000e+05 -4.76151248e-02
1.71800000e+05 -4.75843707e-02
1.71800000e+05 -4.75843779e-02
1.71900000e+05 -4.75537494e-02
1.71900000e+05 -4.75537566e-02
1.72000000e+05 -4.75232529e-02
1.72000000e+05 -4.75232600e-02
1.72100000e+05 -4.74928806e-02
1.72100000e+05 -4.74928877e-02
1.72200000e+05 -4.74626318e-02
1.72200000e+05 -4.74626388e-02
1.72300000e+05 -4.74325058e-02
1.72300000e+05 -4.74325127e-02
1.72400000e+05 -4.74025020e-02
1.72400000e+05 -4.74025089e-02
1.72500000e+05 -4.73726197e-02
1.72500000e+05 -4.73726266e-02
1.72600000e+05 -4.73428584e-02
1.72600000e+05 -4.73428651e-02
1.72700000e+05 -4.73132172e-02
1.72700000e+05 -4.73132239e-02
1.72800000e+05 -4.72836957e-02
1.72800000e+05 -4.72837024e-02
1.72900000e+05 -4.72542931e-02
1.72900000e+05 -4.72542998e-02
1.73000000e+05 -4.72250090e-02
1.73000000e+05 -4.72250155e-02
1.73100000e+05 -4.71958425e-02
1.73100000e+05 -4.71958490e-02
1.73200000e+05 -4.71667932e-02
1.73200000e+05 -4.71667996e-02
1.73300000e+05 -4.71378603e-02
1.73300000e+05 -4.71378667e-02
1.73400000e+05 -4.71090434e-02
1.73400000e+05 -4.71090497e-02
1.73500000e+05 -4.70803417e-02
1.73500000e+05 -4.70803480e-02
1.73600000e+05 -4.70517547e-02
1.73600000e+05 -4.70517610e-02
1.73700000e+05 -4.70232819e-02
1.73700000e+05 -4.70232881e-02
1.73800000e+05 -4.69949225e-02
1.73800000e+05 -4.69949286e-02
1.73900000e+05 -4.69666760e-02
1.73900000e+05 -4.69666821e-02
1.74000000e+05 -4.69385418e-02
1.74000000e+05 -4.69385479e-02
1.74100000e+05 -4.69105194e-02
1.74100000e+05 -4.69105255e-02
1.74200000e+05 -4.68826082e-02
1.74200000e+05 -4.68826142e-02
1.74300000e+05 -4.68548076e-02
1.74300000e+05 -4.68548135e-02
1.74400000e+05 -4.68271170e-02
1.74400000e+05 -4.68271229e-02
1.74500000e+05 -4.67995359e-02
1.74500000e+05 -4.67995417e-02
1.74600000e+05 -4.67720636e-02
1.74600000e+05 -4.67720694e-02
1.74700000e+05 -4.67446998e-02
1.74700000e+05 -4.67447055e-02
1.74800000e+05 -4.67174437e-02
1.74800000e+05 -4.67174494e-02
1.74900000e+05 -4.66902949e-02
1.74900000e+05 -4.66903005e-02
1.75000000e+05 -4.66632527e-02
1.75000000e+05 -4.66632583e-02
1.75100000e+05 -4.66363167e-02
1.75100000e+05 -4.66363223e-02
1.75200000e+05 -4.66094864e-02
1.75200000e+05 -4.66094919e-02
1.75300000e+05 -4.65827611e-02
1.75300000e+05 -4.65827666e-02
1.75400000e+05 -4.65561404e-02
1.75400000e+05 -4.65561458e-02
1.75500000e+05 -4.65296237e-02
1.75500000e+05 -4.65296291e-02
1.75600000e+05 -4.65032105e-02
1.75600000e+05 -4.65032159e-02
1.75700000e+05 -4.64769003e-02
1.75700000e+05 -4.64769056e-02
1.75800000e+05 -4.64506926e-02
1.75800000e+05 -4.64506978e-02
1.75900000e+05 -4.64245868e-02
1.75900000e+05 -4.64245920e-02
1.76000000e+05 -4.63985824e-02
1.76000000e+05 -4.63985876e-02
1.76100000e+05 -4.63726790e-02
1.76100000e+05 -4.63726841e-02
1.76200000e+05 -4.63468760e-02
1.76200000e+05 -4.63468810e-02
1.76300000e+05 -4.63211729e-02
1.76300000e+05 -4.63211779e-02
1.76400000e+05 -4.62955692e-02
1.76400000e+05 -4.62955742e-02
1.76500000e+05 -4.62700645e-02
1.76500000e+05 -4.62700694e-02
1.76600000e+05 -4.62446582e-02
1.76600000e+05 -4.62446631e-02
1.76700000e+05 -4.62193498e-02
1.76700000e+05 -4.62193547e-02
1.76800000e+05 -4.61941389e-02
1.76800000e+05 -4.61941437e-02
1.76900000e+05 -4.61690250e-02
1.76900000e+05 -4.61690298e-02
1.77000000e+05 -4.61440075e-02
1.77000000e+05 -4.61440123e-02
1.77100000e+05 -4.61190861e-02
1.77100000e+05 -4.61190909e-02
1.77200000e+05 -4.60942603e-02
1.77200000e+05 -4.60942650e-02
1.77300000e+05 -4.60695295e-02
1.77300000e+05 -4.60695341e-02
1.77400000e+05 -4.60448933e-02
1.77400000e+05 -4.60448979e-02
1.77500000e+05 -4.60203513e-02
1.77500000e+05 -4.60203558e-02
1.77600000e+05 -4.59959029e-02
1.77600000e+05 -4.59959074e-02
1.77700000e+05 -4.59715477e-02
1.77700000e+05 -4.59715523e-02
1.77800000e+05 -4.59472854e-02
1.77800000e+05 -4.59472898e-02
1.77900000e+05 -4.59231153e-02
1.77900000e+05 -4.59231197e-02
1.78000000e+05 -4.58990371e-02
1.78000000e+05 -4.58990415e-02
1.78100000e+05 -4.58750502e-02
1.78100000e+05 -4.58750546e-02
1.78200000e+05 -4.58511544e-02
1.78200000e+05 -4.58511587e-02
1.78300000e+05 -4.58273490e-02
1.78300000e+05 -4.58273533e-02
1.78400000e+05 -4.58036337e-02
1.78400000e+05 -4.58036380e-02
1.78500000e+05 -4.57800080e-02
1.78500000e+05 -4.57800123e-02
1.78600000e+05 -4.57564716e-02
1.78600000e+05 -4.57564758e-02
1.78700000e+05 -4.57330239e-02
1.78700000e+05 -4.57330281e-02
1.78800000e+05 -4.57096645e-02
1.78800000e+05 -4.57096687e-02
1.78900000e+05 -4.56863930e-02
1.78900000e+05 -4.56863971e-02
1.79000000e+05 -4.56632090e-02
1.79000000e+05 -4.56632131e-02
1.79100000e+05 -4.56401121e-02
1.79100000e+05 -4.56401161e-02
1.79200000e+05 -4.56171017e-02
1.79200000e+05 -4.56171057e-02
1.79300000e+05 -4.55941776e-02
1.79300000e+05 -4.55941816e-02
1.79400000e+05 -4.55713392e-02
1.79400000e+05 -4.55713432e-02
1.79500000e+05 -4.55485863e-02
1.79500000e+05 -4.55485902e-02
1.79600000e+05 -4.55259182e-02
1.79600000e+05 -4.55259221e-02
1.79700000e+05 -4.55033348e-02
1.79700000e+05 -4.55033386e-02
1.79800000e+05 -4.54808354e-02
1.79800000e+05 -4.54808393e-02
1.79900000e+05 -4.54584198e-02
1.79900000e+05 -4.54584236e-02
1.80000000e+05 -4.54360875e-02
1.80000000e+05 -4.54360913e-02
1.80100000e+05 -4.54138382e-02
1.80100000e+05 -4.54138419e-02
1.80200000e+05 -4.53916714e-02
1.80200000e+05 -4.53916751e-02
1.80300000e+05 -4.53695866e-02
1.80300000e+05 -4.53695903e-02
1.80400000e+05 -4.53475837e-02
1.80400000e+05 -4.53475873e-02
1.80500000e+05 -4.53256620e-02
1.80500000e+05 -4.53256657e-02
1.80600000e+05 -4.53038213e-02
1.80600000e+05 -4.53038250e-02
1.80700000e+05 -4.52820612e-02
1.80700000e+05 -4.52820648e-02
1.80800000e+05 -4.52603812e-02
1.80800000e+05 -4.52603848e-02
1.80900000e+05 -4.52387811e-02
1.80900000e+05 -4.52387846e-02
1.81000000e+05 -4.52172603e-02
1.81000000e+05 -4.52172638e-02
1.81100000e+05 -4.51958185e-02
1.81100000e+05 -4.51958220e-02
1.81200000e+05 -4.51744554e-02
1.81200000e+05 -4.51744588e-02
1.81300000e+05 -4.51531705e-02
1.81300000e+05 -4.51531740e-02
1.81400000e+05 -4.51319635e-02
1.81400000e+05 -4.51319670e-02
1.81500000e+05 -4.51108341e-02
1.81500000e+05 -4.51108375e-02
1.81600000e+05 -4.50897817e-02
1.81600000e+05 -4.50897851e-02
1.81700000e+05 -4.50688062e-02
1.81700000e+05 -4.50688095e-02
1.81800000e+05 -4.50479070e-02
1.81800000e+05 -4.50479103e-02
1.81900000e+05 -4.50270839e-02
1.81900000e+05 -4.50270872e-02
1.82000000e+05 -4.50063365e-02
1.82000000e+05 -4.50063397e-02
1.82100000e+05 -4.49856643e-02
1.82100000e+05 -4.49856676e-02
1.82200000e+05 -4.49650671e-02
1.82200000e+05 -4.49650704e-02
1.82300000e+05 -4.49445445e-02
1.82300000e+05 -4.49445477e-02
1.82400000e+05 -4.49240961e-02
1.82400000e+05 -4.49240993e-02
1.82500000e+05 -4.49037216e-02
1.82500000e+05 -4.49037248e-02
1.82600000e+05 -4.48834207e-02
1.82600000e+05 -4.48834238e-02
1.82700000e+05 -4.48631928e-02
1.82700000e+05 -4.48631960e-02
1.82800000e+05 -4.48430378e-02
1.82800000e+05 -4.48430409e-02
1.82900000e+05 -4.48229553e-02
1.82900000e+05 -4.48229584e-02
1.83000000e+05 -4.48029449e-02
1.83000000e+05 -4.48029480e-02
1.83100000e+05 -4.47830063e-02
1.83100000e+05 -4.47830093e-02
1.83200000e+05 -4.47631391e-02
1.83200000e+05 -4.47631421e-02
1.83300000e+05 -4.47433430e-02
1.83300000e+05 -4.47433459e-02
1.83400000e+05 -4.47236176e-02
1.83400000e+05 -4.47236206e-02
1.83500000e+05 -4.47039626e-02
1.83500000e+05 -4.47039656e-02
1.83600000e+05 -4.46843777e-02
1.83600000e+05 -4.46843807e-02
1.83700000e+05 -4.46648626e-02
1.83700000e+05 -4.46648655e-02
1.83800000e+05 -4.46454168e-02
1.83800000e+05 -4.46454197e-02
1.83900000e+05 -4.46260401e-02
1.83900000e+05 -4.46260430e-02
1.84000000e+05 -4.46067322e-02
1.84000000e+05 -4.46067350e-02
1.84100000e+05 -4.45874926e-02
1.84100000e+05 -4.45874954e-02
1.84200000e+05 -4.45683211e-02
1.84200000e+05 -4.45683239e-02
1.84300000e+05 -4.45492174e-02
1.84300000e+05 -4.45492202e-02
1.84400000e+05 -4.45301811e-02
1.84400000e+05 -4.45301839e-02
1.84500000e+05 -4.45112119e-02
1.84500000e+05 -4.45112146e-02
1.84600000e+05 -4.44923094e-02
1.84600000e+05 -4.44923122e-02
1.84700000e+05 -4.44734734e-02
1.84700000e+05 -4.44734762e-02
1.84800000e+05 -4.44547036e-02
1.84800000e+05 -4.44547063e-02
1.84900000e+05 -4.44359995e-02
1.84900000e+05 -4.44360022e-02
1.85000000e+05 -4.44173610e-02
1.85000000e+05 -4.44173637e-02
1.85100000e+05 -4.43987876e-02
1.85100000e+05 -4.43987903e-02
1.85200000e+05 -4.43802791e-02
1.85200000e+05 -4.43802818e-02
1.85300000e+05 -4.43618352e-02
1.85300000e+05 -4.43618378e-02
1.85400000e+05 -4.43434555e-02
1.85400000e+05 -4.43434581e-02
1.85500000e+05 -4.43251397e-02
1.85500000e+05 -4.43251423e-02
1.85600000e+05 -4.43068876e-02
1.85600000e+05 -4.43068901e-02
1.85700000e+05 -4.42886987e-02
1.85700000e+05 -4.42887013e-02
1.85800000e+05 -4.42705729e-02
1.85800000e+05 -4.42705754e-02
1.85900000e+05 -4.42525097e-02
1.85900000e+05 -4.42525123e-02
1.86000000e+05 -4.42345090e-02
1.86000000e+05 -4.42345115e-02
1.86100000e+05 -4.42165704e-02
1.86100000e+05 -4.42165729e-02
1.86200000e+05 -4.41986935e-02
1.86200000e+05 -4.41986960e-02
1.86300000e+05 -4.41808781e-02
1.86300000e+05 -4.41808806e-02
1.86400000e+05 -4.41631240e-02
1.86400000e+05 -4.41631265e-02
1.86500000e+05 -4.41454307e-02
1.86500000e+05 -4.41454332e-02
1.86600000e+05 -4.41277980e-02
1.86600000e+05 -4.41278005e-02
1.86700000e+05 -4.41102257e-02
1.86700000e+05 -4.41102281e-02
1.86800000e+05 -4.40927133e-02
1.86800000e+05 -4.40927158e-02
1.86900000e+05 -4.40752607e-02
1.86900000e+05 -4.40752631e-02
1.87000000e+05 -4.40578675e-02
1.87000000e+05 -4.40578699e-02
1.87100000e+05 -4.40405334e-02
1.87100000e+05 -4.40405358e-02
1.87200000e+05 -4.40232582e-02
1.87200000e+05 -4.40232606e-02
1.87300000e+05 -4.40060415e-02
1.87300000e+05 -4.40060439e-02
1.87400000e+05 -4.39888832e-02
1.87400000e+05 -4.39888855e-02
1.87500000e+05 -4.39717827e-02
1.87500000e+05 -4.39717851e-02
1.87600000e+05 -4.39547400e-02
1.87600000e+05 -4.39547424e-02
1.87700000e+05 -4.39377547e-02
1.87700000e+05 -4.39377571e-02
1.87800000e+05 -4.39208266e-02
1.87800000e+05 -4.39208289e-02
1.87900000e+05 -4.39039553e-02
1.87900000e+05 -4.39039576e-02
1.88000000e+05 -4.38871406e-02
1.88000000e+05 -4.38871429e-02
1.88100000e+05 -4.38703822e-02
1.88100000e+05 -4.38703845e-02
1.88200000e+05 -4.38536798e-02
1.88200000e+05 -4.38536820e-02
1.88300000e+05 -4.38370331e-02
1.88300000e+05 -4.38370354e-02
1.88400000e+05 -4.38204419e-02
1.88400000e+05 -4.38204442e-02
1.88500000e+05 -4.38039059e-02
1.88500000e+05 -4.38039082e-02
1.88600000e+05 -4.37874249e-02
1.88600000e+05 -4.37874271e-02
1.88700000e+05 -4.37709985e-02
1.88700000e+05 -4.37710007e-02
1.88800000e+05 -4.37546264e-02
1.88800000e+05 -4.37546286e-02
1.88900000e+05 -4.37383085e-02
1.88900000e+05 -4.37383107e-02
1.89000000e+05 -4.37220444e-02
1.89000000e+05 -4.37220466e-02
1.89100000e+05 -4.37058339e-02
1.89100000e+05 -4.37058361e-02
1.89200000e+05 -4.36896766e-02
1.89200000e+05 -4.36896788e-02
1.89300000e+05 -4.36735725e-02
1.89300000e+05 -4.36735747e-02
1.89400000e+05 -4.36575211e-02
1.89400000e+05 -4.36575233e-02
1.89500000e+05 -4.36415222e-02
1.89500000e+05 -4.36415244e-02
1.89600000e+05 -4.36255756e-02
1.89600000e+05 -4.36255777e-02
1.89700000e+05 -4.36096810e-02
1.89700000e+05 -4.36096831e-02
1.89800000e+05 -4.35938381e-02
1.89800000e+05 -4.35938402e-02
1.89900000e+05 -4.35780466e-02
1.89900000e+05 -4.35780488e-02
1.90000000e+05 -4.35623064e-02
1.90000000e+05 -4.35623085e-02
1.90100000e+05 -4.35466172e-02
1.90100000e+05 -4.35466193e-02
1.90200000e+05 -4.35309786e-02
1.90200000e+05 -4.35309807e-02
1.90300000e+05 -4.35153905e-02
1.90300000e+05 -4.35153926e-02
1.90400000e+05 -4.34998526e-02
1.90400000e+05 -4.34998547e-02
1.90500000e+05 -4.34843647e-02
1.90500000e+05 -4.34843668e-02
1.90600000e+05 -4.34689264e-02
1.90600000e+05 -4.34689285e-02
1.90700000e+05 -4.34535376e-02
1.90700000e+05 -4.34535397e-02
1.90800000e+05 -4.34381980e-02
1.90800000e+05 -4.34382000e-02
1.90900000e+05 -4.34229073e-02
1.90900000e+05 -4.34229094e-02
1.91000000e+05 -4.34076653e-02
1.91000000e+05 -4.34076674e-02
1.91100000e+05 -4.33924718e-02
1.91100000e+05 -4.33924738e-02
1.91200000e+05 -4.33773265e-02
1.91200000e+05 -4.33773285e-02
1.91300000e+05 -4.33622291e-02
1.91300000e+05 -4.33622311e-02
1.91400000e+05 -4.33471795e-02
1.91400000e+05 -4.33471815e-02
1.91500000e+05 -4.33321773e-02
1.91500000e+05 -4.33321794e-02
1.91600000e+05 -4.33172224e-02
1.91600000e+05 -4.33172244e-02
1.91700000e+05 -4.33023145e-02
1.91700000e+05 -4.33023165e-02
1.91800000e+05 -4.32874533e-02
1.91800000e+05 -4.32874554e-02
1.91900000e+05 -4.32726387e-02
1.91900000e+05 -4.32726407e-02
1.92000000e+05 -4.32578704e-02
1.92000000e+05 -4.32578724e-02
1.92100000e+05 -4.32431481e-02
1.92100000e+05 -4.32431501e-02
1.92200000e+05 -4.32284716e-02
1.92200000e+05 -4.32284736e-02
1.92300000e+05 -4.32138407e-02
1.92300000e+05 -4.32138427e-02
1.92400000e+05 -4.31992552e-02
1.92400000e+05 -4.31992572e-02
1.92500000e+05 -4.31847148e-02
1.92500000e+05 -4.31847168e-02
1.92600000e+05 -4.31702193e-02
1.92600000e+05 -4.31702212e-02
1.92700000e+05 -4.31557684e-02
1.92700000e+05 -4.31557704e-02
1.92800000e+05 -4.31413620e-02
1.92800000e+05 -4.31413639e-02
1.92900000e+05 -4.31269997e-02
1.92900000e+05 -4.31270017e-02
1.93000000e+05 -4.31126815e-02
1.93000000e+05 -4.31126835e-02
1.93100000e+05 -4.30984070e-02
1.93100000e+05 -4.30984090e-02
1.93200000e+05 -4.30841761e-02
1.93200000e+05 -4.30841780e-02
1.93300000e+05 -4.30699884e-02
1.93300000e+05 -4.30699904e-02
1.93400000e+05 -4.30558439e-02
1.93400000e+05 -4.30558458e-02
1.93500000e+05 -4.30417422e-02
1.93500000e+05 -4.30417441e-02
1.93600000e+05 -4.30276831e-02
1.93600000e+05 -4.30276851e-02
1.93700000e+05 -4.30136665e-02
1.93700000e+05 -4.30136684e-02
1.93800000e+05 -4.29996921e-02
1.93800000e+05 -4.29996940e-02
1.93900000e+05 -4.29857597e-02
1.93900000e+05 -4.29857616e-02
1.94000000e+05 -4.29718690e-02
1.94000000e+05 -4.29718710e-02
1.94100000e+05 -4.29580200e-02
1.94100000e+05 -4.29580219e-02
1.94200000e+05 -4.29442122e-02
1.94200000e+05 -4.29442141e-02
1.94300000e+05 -4.29304456e-02
1.94300000e+05 -4.29304476e-02
1.94400000e+05 -4.29167200e-02
1.94400000e+05 -4.29167219e-02
1.94500000e+05 -4.29030350e-02
1.94500000e+05 -4.29030369e-02
1.94600000e+05 -4.28893906e-02
1.94600000e+05 -4.28893925e-02
1.94700000e+05 -4.28757864e-02
1.94700000e+05 -4.28757883e-02
1.94800000e+05 -4.28622224e-02
1.94800000e+05 -4.28622243e-02
1.94900000e+05 -4.28486982e-02
1.94900000e+05 -4.28487001e-02
1.95000000e+05 -4.28352138e-02
1.95000000e+05 -4.28352159e-02
1.95100000e+05 -4.28217690e-02
1.95100000e+05 -4.28217707e-02
1.95200000e+05 -4.28083629e-02
1.95200000e+05 -4.28083649e-02
1.95300000e+05 -4.27949963e-02
1.95300000e+05 -4.27949982e-02
1.95400000e+05 -4.27816685e-02
1.95400000e+05 -4.27816703e-02
1.95500000e+05 -4.27683793e-02
1.95500000e+05 -4.27683812e-02
1.95600000e+05 -4.27551286e-02
1.95600000e+05 -4.27551305e-02
1.95700000e+05 -4.27419162e-02
1.95700000e+05 -4.27419181e-02
1.95800000e+05 -4.27287419e-02
1.95800000e+05 -4.27287437e-02
1.95900000e+05 -4.27156054e-02
1.95900000e+05 -4.27156073e-02
1.96000000e+05 -4.27025066e-02
1.96000000e+05 -4.27025085e-02
1.96100000e+05 -4.26894454e-02
1.96100000e+05 -4.26894472e-02
1.96200000e+05 -4.26764214e-02
1.96200000e+05 -4.26764232e-02
1.96300000e+05 -4.26634345e-02
1.96300000e+05 -4.26634363e-02
1.96400000e+05 -4.26504845e-02
1.96400000e+05 -4.26504864e-02
1.96500000e+05 -4.26375713e-02
1.96500000e+05 -4.26375731e-02
1.96600000e+05 -4.26246946e-02
1.96600000e+05 -4.26246964e-02
1.96700000e+05 -4.26118542e-02
1.96700000e+05 -4.26118561e-02
1.96800000e+05 -4.25990500e-02
1.96800000e+05 -4.25990519e-02
1.96900000e+05 -4.25862818e-02
1.96900000e+05 -4.25862837e-02
1.97000000e+05 -4.25735494e-02
1.97000000e+05 -4.25735513e-02
1.97100000e+05 -4.25608526e-02
1.97100000e+05 -4.25608545e-02
1.97200000e+05 -4.25481912e-02
1.97200000e+05 -4.25481931e-02
1.97300000e+05 -4.25355651e-02
1.97300000e+05 -4.25355669e-02
1.97400000e+05 -4.25229740e-02
1.97400000e+05 -4.25229759e-02
1.97500000e+05 -4.25104179e-02
1.97500000e+05 -4.25104197e-02
1.97600000e+05 -4.24978964e-02
1.97600000e+05 -4.24978982e-02
1.97700000e+05 -4.24854095e-02
1.97700000e+05 -4.24854113e-02
1.97800000e+05 -4.24729569e-02
1.97800000e+05 -4.24729587e-02
1.97900000e+05 -4.24605385e-02
1.97900000e+05 -4.24605403e-02
1.98000000e+05 -4.24481541e-02
1.98000000e+05 -4.24481559e-02
1.98100000e+05 -4.24358035e-02
1.98100000e+05 -4.24358054e-02
1.98200000e+05 -4.24234867e-02
1.98200000e+05 -4.24234885e-02
1.98300000e+05 -4.24112033e-02
1.98300000e+05 -4.24112051e-02
1.98400000e+05 -4.23989532e-02
1.98400000e+05 -4.23989550e-02
1.98500000e+05 -4.23867363e-02
1.98500000e+05 -4.23867381e-02
1.98600000e+05 -4.23745523e-02
1.98600000e+05 -4.23745541e-02
1.98700000e+05 -4.23624012e-02
1.98700000e+05 -4.23624030e-02
1.98800000e+05 -4.23502827e-02
1.98800000e+05 -4.23502845e-02
1.98900000e+05 -4.23381967e-02
1.98900000e+05 -4.23381985e-02
1.99000000e+05 -4.23261431e-02
1.99000000e+05 -4.23261449e-02
1.99100000e+05 -4.23141216e-02
1.99100000e+05 -4.23141234e-02
1.99200000e+05 -4.23021320e-02
1.99200000e+05 -4.23021338e-02
1.99300000e+05 -4.22901744e-02
1.99300000e+05 -4.22901762e-02
1.99400000e+05 -4.22782484e-02
1.99400000e+05 -4.22782502e-02
1.99500000e+05 -4.22663539e-02
1.99500000e+05 -4.22663557e-02
1.99600000e+05 -4.22544908e-02
1.99600000e+05 -4.22544926e-02
1.99700000e+05 -4.22426589e-02
1.99700000e+05 -4.22426604e-02
1.99800000e+05 -4.22308583e-02
1.99800000e+05 -4.22308602e-02
1.99900000e+05 -4.22190866e-02
1.99900000e+05 -4.22189788e-02
2.00000000e+05 -4.22074634e-02
2.00000000e+05 -4.22076866e-02


==> MixPlotData/opt_T1600_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.37261750e+00
3.00000000e+04 -1.37262647e+00
3.01000000e+04 -1.42646587e+00
3.01000000e+04 -1.42647447e+00
3.02000000e+04 -1.48173486e+00
3.02000000e+04 -1.48174306e+00
3.03000000e+04 -1.53839126e+00
3.03000000e+04 -1.53839902e+00
3.04000000e+04 -1.59639748e+00
3.04000000e+04 -1.59640481e+00
3.05000000e+04 -1.65571273e+00
3.05000000e+04 -1.65571953e+00
3.06000000e+04 -1.71628969e+00
3.06000000e+04 -1.71629572e+00
3.07000000e+04 -1.77798484e+00
3.07000000e+04 -1.77798729e+00
3.08000000e+04 -1.84052025e+00
3.08000000e+04 -1.84052340e+00
3.09000000e+04 -1.90502700e+00
3.09000000e+04 -1.90510410e+00
3.10000000e+04 -1.98192220e+00
3.10000000e+04 -1.98218554e+00
3.11000000e+04 -2.06925644e+00
3.11000000e+04 -2.06821667e+00
3.12000000e+04 -1.87394043e+00
3.12000000e+04 -1.86285700e+00
3.13000000e+04 -3.94046324e-01
3.13000000e+04 -3.75150995e-01
3.14000000e+04 2.42551220e+00
3.14000000e+04 2.41426394e+00
3.15000000e+04 4.19756971e+00
3.15000000e+04 4.17332698e+00
3.16000000e+04 4.11947129e+00
3.16000000e+04 4.12218242e+00
3.17000000e+04 3.85470358e+00
3.17000000e+04 3.85803442e+00
3.18000000e+04 3.85233815e+00
3.18000000e+04 3.84977711e+00
3.19000000e+04 3.72863772e+00
3.19000000e+04 3.72883517e+00
3.20000000e+04 3.57794207e+00
3.20000000e+04 3.57845152e+00
3.21000000e+04 3.46340844e+00
3.21000000e+04 3.46310734e+00
3.22000000e+04 3.33538199e+00
3.22000000e+04 3.33535178e+00
3.23000000e+04 3.19938773e+00
3.23000000e+04 3.19944646e+00
3.24000000e+04 3.06586579e+00
3.24000000e+04 3.06583492e+00
3.25000000e+04 2.93004622e+00
3.25000000e+04 2.93003306e+00
3.26000000e+04 2.79167285e+00
3.26000000e+04 2.79167702e+00
3.27000000e+04 2.65226374e+00
3.27000000e+04 2.65226298e+00
3.28000000e+04 2.51175012e+00
3.28000000e+04 2.51175133e+00
3.29000000e+04 2.37018684e+00
3.29000000e+04 2.37019206e+00
3.30000000e+04 2.22790500e+00
3.30000000e+04 2.22791246e+00
3.31000000e+04 2.08514797e+00
3.31000000e+04 2.08515780e+00
3.32000000e+04 1.94214735e+00
3.32000000e+04 1.94215989e+00
3.33000000e+04 1.79917324e+00
3.33000000e+04 1.79918857e+00
3.34000000e+04 1.65651974e+00
3.34000000e+04 1.65653803e+00
3.35000000e+04 1.51450869e+00
3.35000000e+04 1.51453017e+00
3.36000000e+04 1.37349935e+00
3.36000000e+04 1.37352433e+00
3.37000000e+04 1.23389636e+00
3.37000000e+04 1.23392520e+00
3.38000000e+04 1.09615829e+00
3.38000000e+04 1.09619141e+00
3.39000000e+04 9.60807167e-01
3.39000000e+04 9.60845048e-01
3.40000000e+04 8.28438476e-01
3.40000000e+04 8.28481688e-01
3.41000000e+04 6.99731166e-01
3.41000000e+04 6.99780324e-01
3.42000000e+04 5.75456433e-01
3.42000000e+04 5.75512186e-01
3.43000000e+04 4.56483516e-01
3.43000000e+04 4.56546500e-01
3.44000000e+04 3.43779649e-01
3.44000000e+04 3.43850410e-01
3.45000000e+04 2.38400063e-01
3.45000000e+04 2.38478939e-01
3.46000000e+04 1.41462551e-01
3.46000000e+04 1.41549510e-01
3.47000000e+04 5.41001901e-02
3.47000000e+04 5.41946129e-02
3.48000000e+04 -2.26137526e-02
3.48000000e+04 -2.25133007e-02
3.49000000e+04 -8.77713025e-02
3.49000000e+04 -8.76672683e-02
3.50000000e+04 -1.40760454e-01
3.50000000e+04 -1.40656351e-01
3.51000000e+04 -1.81403307e-01
3.51000000e+04 -1.81303518e-01
3.52000000e+04 -2.10069483e-01
3.52000000e+04 -2.09978724e-01
3.53000000e+04 -2.27723587e-01
3.53000000e+04 -2.27646080e-01
3.54000000e+04 -2.35871321e-01
3.54000000e+04 -2.35809901e-01
3.55000000e+04 -2.36395237e-01
3.55000000e+04 -2.36350708e-01
3.56000000e+04 -2.31310656e-01
3.56000000e+04 -2.31281698e-01
3.57000000e+04 -2.22506158e-01
3.57000000e+04 -2.22489824e-01
3.58000000e+04 -2.11539010e-01
3.58000000e+04 -2.11531583e-01
3.59000000e+04 -1.99530709e-01
3.59000000e+04 -1.99528554e-01
3.60000000e+04 -1.87164339e-01
3.60000000e+04 -1.87164448e-01
3.61000000e+04 -1.74752685e-01
3.61000000e+04 -1.74752868e-01
3.62000000e+04 -1.62332979e-01
3.62000000e+04 -1.62331779e-01
3.63000000e+04 -1.49757716e-01
3.63000000e+04 -1.49754253e-01
3.64000000e+04 -1.36765610e-01
3.64000000e+04 -1.36759429e-01
3.65000000e+04 -1.23038287e-01
3.65000000e+04 -1.23029325e-01
3.66000000e+04 -1.08245607e-01
3.66000000e+04 -1.08234150e-01
3.67000000e+04 -9.20929803e-02
3.67000000e+04 -9.20797064e-02
3.68000000e+04 -7.43609630e-02
3.68000000e+04 -7.43468197e-02
3.69000000e+04 -5.49468584e-02
3.69000000e+04 -5.49330505e-02
3.70000000e+04 -3.38817459e-02
3.70000000e+04 -3.38694451e-02
3.71000000e+04 -1.13456005e-02
3.71000000e+04 -1.13359675e-02
3.72000000e+04 1.23594517e-02
3.72000000e+04 1.23656611e-02
3.73000000e+04 3.68209385e-02
3.73000000e+04 3.68231013e-02
3.74000000e+04 6.15808389e-02
3.74000000e+04 6.15789692e-02
3.75000000e+04 8.61431385e-02
3.75000000e+04 8.61371851e-02
3.76000000e+04 1.10059511e-01
3.76000000e+04 1.10050198e-01
3.77000000e+04 1.32893079e-01
3.77000000e+04 1.32880570e-01
3.78000000e+04 1.54327795e-01
3.78000000e+04 1.54313312e-01
3.79000000e+04 1.74052942e-01
3.79000000e+04 1.74036363e-01
3.80000000e+04 1.91933939e-01
3.80000000e+04 1.91916935e-01
3.81000000e+04 2.07772798e-01
3.81000000e+04 2.07754456e-01
3.82000000e+04 2.21619995e-01
3.82000000e+04 2.21602750e-01
3.83000000e+04 2.33326173e-01
3.83000000e+04 2.33307719e-01
3.84000000e+04 2.43133340e-01
3.84000000e+04 2.43117661e-01
3.85000000e+04 2.50847188e-01
3.85000000e+04 2.50829568e-01
3.86000000e+04 2.56949032e-01
3.86000000e+04 2.56936432e-01
3.87000000e+04 2.61062944e-01
3.87000000e+04 2.61046324e-01
3.88000000e+04 2.64025015e-01
3.88000000e+04 2.64016827e-01
3.89000000e+04 2.65045456e-01
3.89000000e+04 2.65028798e-01
3.90000000e+04 2.65536011e-01
3.90000000e+04 2.65533378e-01
3.91000000e+04 2.63881973e-01
3.91000000e+04 2.63862366e-01
3.92000000e+04 2.62495239e-01
3.92000000e+04 2.62499582e-01
3.93000000e+04 2.58243264e-01
3.93000000e+04 2.58215599e-01
3.94000000e+04 2.55380118e-01
3.94000000e+04 2.55394885e-01
3.95000000e+04 2.48111495e-01
3.95000000e+04 2.48068519e-01
3.96000000e+04 2.44128642e-01
3.96000000e+04 2.44162098e-01
3.97000000e+04 2.33000146e-01
3.97000000e+04 2.32931367e-01
3.98000000e+04 2.28671917e-01
3.98000000e+04 2.28739918e-01
3.99000000e+04 2.12531654e-01
3.99000000e+04 2.12418686e-01
4.00000000e+04 2.10153855e-01
4.00000000e+04 2.10266995e-01
4.01000000e+04 2.05351555e-01
4.01000000e+04 2.05231629e-01
4.02000000e+04 1.89314880e-01
4.02000000e+04 1.89400187e-01
4.03000000e+04 1.82840747e-01
4.03000000e+04 1.82773228e-01
4.04000000e+04 1.71451632e-01
4.04000000e+04 1.71501878e-01
4.05000000e+04 1.64837203e-01
4.05000000e+04 1.64800988e-01
4.06000000e+04 1.56202680e-01
4.06000000e+04 1.56232304e-01
4.07000000e+04 1.50097827e-01
4.07000000e+04 1.50079669e-01
4.08000000e+04 1.43278968e-01
4.08000000e+04 1.43296808e-01
4.09000000e+04 1.37889763e-01
4.09000000e+04 1.37881683e-01
4.10000000e+04 1.32363146e-01
4.10000000e+04 1.32374366e-01
4.11000000e+04 1.27704107e-01
4.11000000e+04 1.27701475e-01
4.12000000e+04 1.23146785e-01
4.12000000e+04 1.23154310e-01
4.13000000e+04 1.19155440e-01
4.13000000e+04 1.19155648e-01
4.14000000e+04 1.15350087e-01
4.14000000e+04 1.15355538e-01
4.15000000e+04 1.11938880e-01
4.15000000e+04 1.11940495e-01
4.16000000e+04 1.08728919e-01
4.16000000e+04 1.08733180e-01
4.17000000e+04 1.05808146e-01
4.17000000e+04 1.05810401e-01
4.18000000e+04 1.03075128e-01
4.18000000e+04 1.03078680e-01
4.19000000e+04 1.00562379e-01
4.19000000e+04 1.00564875e-01
4.20000000e+04 9.82137773e-02
4.20000000e+04 9.82168804e-02
4.21000000e+04 9.60371012e-02
4.21000000e+04 9.60396362e-02
4.22000000e+04 9.39991770e-02
4.22000000e+04 9.40019737e-02
4.23000000e+04 9.20974189e-02
4.23000000e+04 9.20998979e-02
4.24000000e+04 9.03106929e-02
4.24000000e+04 9.03132642e-02
4.25000000e+04 8.86326436e-02
4.25000000e+04 8.86350255e-02
4.26000000e+04 8.70487885e-02
4.26000000e+04 8.70511824e-02
4.27000000e+04 8.55519244e-02
4.27000000e+04 8.55541956e-02
4.28000000e+04 8.41315009e-02
4.28000000e+04 8.41337480e-02
4.29000000e+04 8.27806783e-02
4.29000000e+04 8.27828381e-02
4.30000000e+04 8.14914163e-02
4.30000000e+04 8.14935372e-02
4.31000000e+04 8.02576714e-02
4.31000000e+04 8.02597248e-02
4.32000000e+04 7.90731313e-02
4.32000000e+04 7.90751412e-02
4.33000000e+04 7.79326413e-02
4.33000000e+04 7.79345952e-02
4.34000000e+04 7.68311566e-02
4.34000000e+04 7.68330667e-02
4.35000000e+04 7.57643650e-02
4.35000000e+04 7.57662265e-02
4.36000000e+04 7.47281980e-02
4.36000000e+04 7.47300172e-02
4.37000000e+04 7.37190925e-02
4.37000000e+04 7.37208678e-02
4.38000000e+04 7.27337575e-02
4.38000000e+04 7.27354926e-02
4.39000000e+04 7.17692769e-02
4.39000000e+04 7.17709716e-02
4.40000000e+04 7.08229937e-02
4.40000000e+04 7.08246500e-02
4.41000000e+04 6.98925439e-02
4.41000000e+04 6.98941621e-02
4.42000000e+04 6.89757951e-02
4.42000000e+04 6.89773765e-02
4.43000000e+04 6.80708523e-02
4.43000000e+04 6.80723974e-02
4.44000000e+04 6.71760224e-02
4.44000000e+04 6.71775320e-02
4.45000000e+04 6.62898084e-02
4.45000000e+04 6.62912830e-02
4.46000000e+04 6.54108872e-02
4.46000000e+04 6.54123271e-02
4.47000000e+04 6.45380998e-02
4.47000000e+04 6.45395053e-02
4.48000000e+04 6.36704356e-02
4.48000000e+04 6.36718072e-02
4.49000000e+04 6.28070228e-02
4.49000000e+04 6.28083605e-02
4.50000000e+04 6.19471154e-02
4.50000000e+04 6.19484194e-02
4.51000000e+04 6.10900843e-02
4.51000000e+04 6.10913548e-02
4.52000000e+04 6.02354071e-02
4.52000000e+04 6.02366441e-02
4.53000000e+04 5.93826593e-02
4.53000000e+04 5.93838630e-02
4.54000000e+04 5.85315059e-02
4.54000000e+04 5.85326763e-02
4.55000000e+04 5.76816938e-02
4.55000000e+04 5.76828310e-02
4.56000000e+04 5.68330439e-02
4.56000000e+04 5.68341479e-02
4.57000000e+04 5.59854445e-02
4.57000000e+04 5.59865154e-02
4.58000000e+04 5.51388444e-02
4.58000000e+04 5.51398824e-02
4.59000000e+04 5.42932471e-02
4.59000000e+04 5.42942523e-02
4.60000000e+04 5.34487044e-02
4.60000000e+04 5.34496769e-02
4.61000000e+04 5.26053112e-02
4.61000000e+04 5.26062511e-02
4.62000000e+04 5.17631999e-02
4.62000000e+04 5.17641076e-02
4.63000000e+04 5.09225357e-02
4.63000000e+04 5.09234113e-02
4.64000000e+04 5.00835116e-02
4.64000000e+04 5.00843555e-02
4.65000000e+04 4.92463441e-02
4.65000000e+04 4.92471567e-02
4.66000000e+04 4.84112687e-02
4.66000000e+04 4.84120503e-02
4.67000000e+04 4.75785360e-02
4.67000000e+04 4.75792870e-02
4.68000000e+04 4.67484078e-02
4.68000000e+04 4.67491288e-02
4.69000000e+04 4.59211535e-02
4.69000000e+04 4.59218450e-02
4.70000000e+04 4.50970465e-02
4.70000000e+04 4.50977091e-02
4.71000000e+04 4.42763612e-02
4.71000000e+04 4.42769956e-02
4.72000000e+04 4.34593699e-02
4.72000000e+04 4.34599768e-02
4.73000000e+04 4.26463398e-02
4.73000000e+04 4.26469200e-02
4.74000000e+04 4.18375305e-02
4.74000000e+04 4.18380847e-02
4.75000000e+04 4.10331914e-02
4.75000000e+04 4.10337205e-02
4.76000000e+04 4.02335598e-02
4.76000000e+04 4.02340648e-02
4.77000000e+04 3.94388589e-02
4.77000000e+04 3.94393407e-02
4.78000000e+04 3.86492957e-02
4.78000000e+04 3.86497552e-02
4.79000000e+04 3.78650599e-02
4.79000000e+04 3.78654983e-02
4.80000000e+04 3.70863228e-02
4.80000000e+04 3.70867409e-02
4.81000000e+04 3.63132357e-02
4.81000000e+04 3.63136347e-02
4.82000000e+04 3.55459301e-02
4.82000000e+04 3.55463110e-02
4.83000000e+04 3.47845165e-02
4.83000000e+04 3.47848804e-02
4.84000000e+04 3.40290846e-02
4.84000000e+04 3.40294326e-02
4.85000000e+04 3.32797035e-02
4.85000000e+04 3.32800365e-02
4.86000000e+04 3.25364214e-02
4.86000000e+04 3.25367405e-02
4.87000000e+04 3.17992669e-02
4.87000000e+04 3.17995731e-02
4.88000000e+04 3.10682488e-02
4.88000000e+04 3.10685431e-02
4.89000000e+04 3.03433580e-02
4.89000000e+04 3.03436413e-02
4.90000000e+04 2.96245673e-02
4.90000000e+04 2.96248406e-02
4.91000000e+04 2.89118337e-02
4.91000000e+04 2.89120977e-02
4.92000000e+04 2.82050985e-02
4.92000000e+04 2.82053542e-02
4.93000000e+04 2.75042895e-02
4.93000000e+04 2.75045375e-02
4.94000000e+04 2.68093217e-02
4.94000000e+04 2.68095628e-02
4.95000000e+04 2.61200986e-02
4.95000000e+04 2.61203335e-02
4.96000000e+04 2.54365140e-02
4.96000000e+04 2.54367432e-02
4.97000000e+04 2.47584526e-02
4.97000000e+04 2.47586768e-02
4.98000000e+04 2.40857918e-02
4.98000000e+04 2.40860115e-02
4.99000000e+04 2.34184026e-02
4.99000000e+04 2.34186182e-02
5.00000000e+04 2.27561506e-02
5.00000000e+04 2.27563626e-02
5.01000000e+04 2.20988971e-02
5.01000000e+04 2.20991060e-02
5.02000000e+04 2.14465004e-02
5.02000000e+04 2.14467064e-02
5.03000000e+04 2.07988161e-02
5.03000000e+04 2.07990196e-02
5.04000000e+04 2.01556982e-02
5.04000000e+04 2.01558996e-02
5.05000000e+04 1.95170000e-02
5.05000000e+04 1.95171994e-02
5.06000000e+04 1.88825742e-02
5.06000000e+04 1.88827720e-02
5.07000000e+04 1.82522741e-02
5.07000000e+04 1.82524705e-02
5.08000000e+04 1.76259536e-02
5.08000000e+04 1.76261487e-02
5.09000000e+04 1.70034679e-02
5.09000000e+04 1.70036619e-02
5.10000000e+04 1.63846738e-02
5.10000000e+04 1.63848668e-02
5.11000000e+04 1.57694300e-02
5.11000000e+04 1.57696222e-02
5.12000000e+04 1.51575974e-02
5.12000000e+04 1.51577889e-02
5.13000000e+04 1.45490394e-02
5.13000000e+04 1.45492304e-02
5.14000000e+04 1.39436222e-02
5.14000000e+04 1.39438127e-02
5.15000000e+04 1.33412148e-02
5.15000000e+04 1.33414048e-02
5.16000000e+04 1.27416894e-02
5.16000000e+04 1.27418790e-02
5.17000000e+04 1.21449216e-02
5.17000000e+04 1.21451108e-02
5.18000000e+04 1.15507908e-02
5.18000000e+04 1.15509797e-02
5.19000000e+04 1.09591803e-02
5.19000000e+04 1.09593689e-02
5.20000000e+04 1.03699784e-02
5.20000000e+04 1.03701666e-02
5.21000000e+04 9.78307830e-03
5.21000000e+04 9.78326598e-03
5.22000000e+04 9.19837917e-03
5.22000000e+04 9.19856624e-03
5.23000000e+04 8.61578715e-03
5.23000000e+04 8.61597343e-03
5.24000000e+04 8.03521633e-03
5.24000000e+04 8.03540158e-03
5.25000000e+04 7.45659012e-03
5.25000000e+04 7.45677402e-03
5.26000000e+04 6.87984277e-03
5.26000000e+04 6.88002493e-03
5.27000000e+04 6.30492113e-03
5.27000000e+04 6.30510105e-03
5.28000000e+04 5.73178662e-03
5.28000000e+04 5.73196372e-03
5.29000000e+04 5.16041737e-03
5.29000000e+04 5.16059094e-03
5.30000000e+04 4.59081059e-03
5.30000000e+04 4.59097982e-03
5.31000000e+04 4.02298502e-03
5.31000000e+04 4.02314897e-03
5.32000000e+04 3.45698354e-03
5.32000000e+04 3.45714114e-03
5.33000000e+04 2.89287577e-03
5.33000000e+04 2.89302582e-03
5.34000000e+04 2.33076076e-03
5.34000000e+04 2.33090195e-03
5.35000000e+04 1.77076957e-03
5.35000000e+04 1.77090045e-03
5.36000000e+04 1.21306778e-03
5.36000000e+04 1.21318677e-03
5.37000000e+04 6.57857847e-04
5.37000000e+04 6.57963264e-04
5.38000000e+04 1.05381257e-04
5.38000000e+04 1.05471312e-04
5.39000000e+04 -4.44079522e-04
5.39000000e+04 -4.44006716e-04
5.40000000e+04 -9.90199374e-04
5.40000000e+04 -9.90145790e-04
5.41000000e+04 -1.53260914e-03
5.41000000e+04 -1.53257683e-03
5.42000000e+04 -2.07089451e-03
5.42000000e+04 -2.07088557e-03
5.43000000e+04 -2.60459518e-03
5.43000000e+04 -2.60461177e-03
5.44000000e+04 -3.13320426e-03
5.44000000e+04 -3.13324860e-03
5.45000000e+04 -3.65616799e-03
5.45000000e+04 -3.65624230e-03
5.46000000e+04 -4.17288552e-03
5.46000000e+04 -4.17299208e-03
5.47000000e+04 -4.68270898e-03
5.47000000e+04 -4.68285007e-03
5.48000000e+04 -5.18494354e-03
5.48000000e+04 -5.18512147e-03
5.49000000e+04 -5.67884759e-03
5.49000000e+04 -5.67906468e-03
5.50000000e+04 -6.16363289e-03
5.50000000e+04 -6.16389151e-03
5.51000000e+04 -6.63846467e-03
5.51000000e+04 -6.63876719e-03
5.52000000e+04 -7.10246166e-03
5.52000000e+04 -7.10281051e-03
5.53000000e+04 -7.55469600e-03
5.53000000e+04 -7.55509361e-03
5.54000000e+04 -7.99419293e-03
5.54000000e+04 -7.99464182e-03
5.55000000e+04 -8.41993046e-03
5.55000000e+04 -8.42043317e-03
5.56000000e+04 -8.83083877e-03
5.56000000e+04 -8.83139791e-03
5.57000000e+04 -9.22579951e-03
5.57000000e+04 -9.22641776e-03
5.58000000e+04 -9.60364500e-03
5.58000000e+04 -9.60432509e-03
5.59000000e+04 -9.96315731e-03
5.59000000e+04 -9.96390207e-03
5.60000000e+04 -1.03030674e-02
5.60000000e+04 -1.03038797e-02
5.61000000e+04 -1.06220541e-02
5.61000000e+04 -1.06229369e-02
5.62000000e+04 -1.09187436e-02
5.62000000e+04 -1.09196998e-02
5.63000000e+04 -1.11917082e-02
5.63000000e+04 -1.11927410e-02
5.64000000e+04 -1.14394667e-02
5.64000000e+04 -1.14405792e-02
5.65000000e+04 -1.16604837e-02
5.65000000e+04 -1.16616788e-02
5.66000000e+04 -1.18531697e-02
5.66000000e+04 -1.18544507e-02
5.67000000e+04 -1.20158824e-02
5.67000000e+04 -1.20172522e-02
5.68000000e+04 -1.21469270e-02
5.68000000e+04 -1.21483888e-02
5.69000000e+04 -1.22445585e-02
5.69000000e+04 -1.22461151e-02
5.70000000e+04 -1.23069832e-02
5.70000000e+04 -1.23086376e-02
5.71000000e+04 -1.23323622e-02
5.71000000e+04 -1.23341169e-02
5.72000000e+04 -1.23188137e-02
5.72000000e+04 -1.23206714e-02
5.73000000e+04 -1.22644178e-02
5.73000000e+04 -1.22663808e-02
5.74000000e+04 -1.21672203e-02
5.74000000e+04 -1.21692907e-02
5.75000000e+04 -1.20252382e-02
5.75000000e+04 -1.20274178e-02
5.76000000e+04 -1.18364645e-02
5.76000000e+04 -1.18387551e-02
5.77000000e+04 -1.15988751e-02
5.77000000e+04 -1.16012778e-02
5.78000000e+04 -1.13104342e-02
5.78000000e+04 -1.13129502e-02
5.79000000e+04 -1.09691021e-02
5.79000000e+04 -1.09717318e-02
5.80000000e+04 -1.05728412e-02
5.80000000e+04 -1.05755851e-02
5.81000000e+04 -1.01196244e-02
5.81000000e+04 -1.01224822e-02
5.82000000e+04 -9.60744162e-03
5.82000000e+04 -9.61041302e-03
5.83000000e+04 -9.03430812e-03
5.83000000e+04 -9.03739224e-03
5.84000000e+04 -8.39827169e-03
5.84000000e+04 -8.40146728e-03
5.85000000e+04 -7.69742035e-03
5.85000000e+04 -7.70072580e-03
5.86000000e+04 -6.92988978e-03
5.86000000e+04 -6.93330310e-03
5.87000000e+04 -6.09387057e-03
5.87000000e+04 -6.09738939e-03
5.88000000e+04 -5.18761522e-03
5.88000000e+04 -5.19123682e-03
5.89000000e+04 -4.20944489e-03
5.89000000e+04 -4.21316619e-03
5.90000000e+04 -3.15775563e-03
5.90000000e+04 -3.16157323e-03
5.91000000e+04 -2.03102442e-03
5.91000000e+04 -2.03493461e-03
5.92000000e+04 -8.27814567e-04
5.92000000e+04 -8.31813326e-04
5.93000000e+04 4.53219286e-04
5.93000000e+04 4.49136224e-04
5.94000000e+04 1.81332667e-03
5.94000000e+04 1.80916383e-03
5.95000000e+04 3.25365738e-03
5.95000000e+04 3.24941949e-03
5.96000000e+04 4.77525804e-03
5.96000000e+04 4.77095004e-03
5.97000000e+04 6.37906931e-03
5.97000000e+04 6.37469630e-03
5.98000000e+04 8.06592357e-03
5.98000000e+04 8.06149079e-03
5.99000000e+04 9.83654317e-03
5.99000000e+04 9.83205598e-03
6.00000000e+04 1.16915393e-02
6.00000000e+04 1.16870031e-02
6.01000000e+04 1.36314112e-02
6.01000000e+04 1.36268316e-02
6.02000000e+04 1.56565460e-02
6.02000000e+04 1.56519285e-02
6.03000000e+04 1.77672192e-02
6.03000000e+04 1.77625694e-02
6.04000000e+04 1.99635952e-02
6.04000000e+04 1.99589186e-02
6.05000000e+04 2.22457283e-02
6.05000000e+04 2.22410306e-02
6.06000000e+04 2.46135648e-02
6.06000000e+04 2.46088514e-02
6.07000000e+04 2.70669442e-02
6.07000000e+04 2.70622205e-02
6.08000000e+04 2.96056018e-02
6.08000000e+04 2.96008733e-02
6.09000000e+04 3.22291711e-02
6.09000000e+04 3.22244430e-02
6.10000000e+04 3.49371864e-02
6.10000000e+04 3.49324639e-02
6.11000000e+04 3.77290857e-02
6.11000000e+04 3.77243739e-02
6.12000000e+04 4.06042139e-02
6.12000000e+04 4.05995177e-02
6.13000000e+04 4.35618257e-02
6.13000000e+04 4.35571500e-02
6.14000000e+04 4.66010891e-02
6.14000000e+04 4.65964387e-02
6.15000000e+04 4.97210890e-02
6.15000000e+04 4.97164683e-02
6.16000000e+04 5.29208299e-02
6.16000000e+04 5.29162434e-02
6.17000000e+04 5.61992400e-02
6.17000000e+04 5.61946920e-02
6.18000000e+04 5.95551742e-02
6.18000000e+04 5.95506689e-02
6.19000000e+04 6.29874177e-02
6.19000000e+04 6.29829590e-02
6.20000000e+04 6.64946892e-02
6.20000000e+04 6.64902810e-02
6.21000000e+04 7.00756441e-02
6.21000000e+04 7.00712902e-02
6.22000000e+04 7.37288779e-02
6.22000000e+04 7.37245818e-02
6.23000000e+04 7.74529291e-02
6.23000000e+04 7.74486944e-02
6.24000000e+04 8.12462825e-02
6.24000000e+04 8.12421125e-02
6.25000000e+04 8.51073716e-02
6.25000000e+04 8.51032695e-02
6.26000000e+04 8.90345818e-02
6.26000000e+04 8.90305507e-02
6.27000000e+04 9.30262530e-02
6.27000000e+04 9.30222959e-02
6.28000000e+04 9.70806821e-02
6.28000000e+04 9.70768018e-02
6.29000000e+04 1.01196125e-01
6.29000000e+04 1.01192325e-01
6.30000000e+04 1.05370801e-01
6.30000000e+04 1.05367083e-01
6.31000000e+04 1.09602891e-01
6.31000000e+04 1.09599258e-01
6.32000000e+04 1.13890544e-01
6.32000000e+04 1.13886998e-01
6.33000000e+04 1.18231877e-01
6.33000000e+04 1.18228420e-01
6.34000000e+04 1.22624975e-01
6.34000000e+04 1.22621610e-01
6.35000000e+04 1.27067897e-01
6.35000000e+04 1.27064627e-01
6.36000000e+04 1.31558676e-01
6.36000000e+04 1.31555502e-01
6.37000000e+04 1.36095318e-01
6.37000000e+04 1.36092242e-01
6.38000000e+04 1.40675808e-01
6.38000000e+04 1.40672833e-01
6.39000000e+04 1.45298108e-01
6.39000000e+04 1.45295235e-01
6.40000000e+04 1.49960161e-01
6.40000000e+04 1.49957392e-01
6.41000000e+04 1.54659890e-01
6.41000000e+04 1.54657227e-01
6.42000000e+04 1.59395201e-01
6.42000000e+04 1.59392646e-01
6.43000000e+04 1.64163985e-01
6.43000000e+04 1.64161539e-01
6.44000000e+04 1.68964115e-01
6.44000000e+04 1.68961780e-01
6.45000000e+04 1.73793454e-01
6.45000000e+04 1.73791231e-01
6.46000000e+04 1.78649851e-01
6.46000000e+04 1.78647741e-01
6.47000000e+04 1.83531143e-01
6.47000000e+04 1.83529149e-01
6.48000000e+04 1.88435158e-01
6.48000000e+04 1.88433280e-01
6.49000000e+04 1.93359716e-01
6.49000000e+04 1.93357956e-01
6.50000000e+04 1.98302627e-01
6.50000000e+04 1.98300986e-01
6.51000000e+04 2.03261698e-01
6.51000000e+04 2.03260177e-01
6.52000000e+04 2.08234728e-01
6.52000000e+04 2.08233328e-01
6.53000000e+04 2.13219514e-01
6.53000000e+04 2.13218236e-01
6.54000000e+04 2.18213848e-01
6.54000000e+04 2.18212693e-01
6.55000000e+04 2.23215524e-01
6.55000000e+04 2.23214493e-01
6.56000000e+04 2.28222333e-01
6.56000000e+04 2.28221427e-01
6.57000000e+04 2.33232070e-01
6.57000000e+04 2.33231289e-01
6.58000000e+04 2.38242531e-01
6.58000000e+04 2.38241875e-01
6.59000000e+04 2.43251515e-01
6.59000000e+04 2.43250986e-01
6.60000000e+04 2.48256831e-01
6.60000000e+04 2.48256428e-01
6.61000000e+04 2.53256290e-01
6.61000000e+04 2.53256013e-01
6.62000000e+04 2.58247714e-01
6.62000000e+04 2.58247565e-01
6.63000000e+04 2.63228936e-01
6.63000000e+04 2.63228914e-01
6.64000000e+04 2.68197800e-01
6.64000000e+04 2.68197905e-01
6.65000000e+04 2.73152162e-01
6.65000000e+04 2.73152394e-01
6.66000000e+04 2.78089895e-01
6.66000000e+04 2.78090254e-01
6.67000000e+04 2.83008886e-01
6.67000000e+04 2.83009372e-01
6.68000000e+04 2.87907044e-01
6.68000000e+04 2.87907656e-01
6.69000000e+04 2.92782294e-01
6.69000000e+04 2.92783031e-01
6.70000000e+04 2.97632585e-01
6.70000000e+04 2.97633448e-01
6.71000000e+04 3.02455890e-01
6.71000000e+04 3.02456876e-01
6.72000000e+04 3.07250204e-01
6.72000000e+04 3.07251314e-01
6.73000000e+04 3.12013551e-01
6.73000000e+04 3.12014784e-01
6.74000000e+04 3.16743984e-01
6.74000000e+04 3.16745337e-01
6.75000000e+04 3.21439583e-01
6.75000000e+04 3.21441057e-01
6.76000000e+04 3.26098463e-01
6.76000000e+04 3.26100055e-01
6.77000000e+04 3.30718770e-01
6.77000000e+04 3.30720479e-01
6.78000000e+04 3.35298685e-01
6.78000000e+04 3.35300511e-01
6.79000000e+04 3.39836427e-01
6.79000000e+04 3.39838366e-01
6.80000000e+04 3.44330250e-01
6.80000000e+04 3.44332302e-01
6.81000000e+04 3.48778450e-01
6.81000000e+04 3.48780613e-01
6.82000000e+04 3.53179362e-01
6.82000000e+04 3.53181633e-01
6.83000000e+04 3.57531362e-01
6.83000000e+04 3.57533740e-01
6.84000000e+04 3.61832871e-01
6.84000000e+04 3.61835353e-01
6.85000000e+04 3.66082353e-01
6.85000000e+04 3.66084937e-01
6.86000000e+04 3.70278318e-01
6.86000000e+04 3.70281002e-01
6.87000000e+04 3.74419321e-01
6.87000000e+04 3.74422103e-01
6.88000000e+04 3.78503967e-01
6.88000000e+04 3.78506844e-01
6.89000000e+04 3.82530905e-01
6.89000000e+04 3.82533875e-01
6.90000000e+04 3.86498838e-01
6.90000000e+04 3.86501898e-01
6.91000000e+04 3.90406515e-01
6.91000000e+04 3.90409662e-01
6.92000000e+04 3.94252736e-01
6.92000000e+04 3.94255968e-01
6.93000000e+04 3.98036354e-01
6.93000000e+04 3.98039668e-01
6.94000000e+04 4.01756272e-01
6.94000000e+04 4.01759665e-01
6.95000000e+04 4.05411444e-01
6.95000000e+04 4.05414914e-01
6.96000000e+04 4.09000879e-01
6.96000000e+04 4.09004422e-01
6.97000000e+04 4.12523637e-01
6.97000000e+04 4.12527250e-01
6.98000000e+04 4.15978831e-01
6.98000000e+04 4.15982512e-01
6.99000000e+04 4.19365628e-01
6.99000000e+04 4.19369374e-01
7.00000000e+04 4.22683250e-01
7.00000000e+04 4.22687057e-01
7.01000000e+04 4.25930970e-01
7.01000000e+04 4.25934835e-01
7.02000000e+04 4.29108118e-01
7.02000000e+04 4.29112038e-01
7.03000000e+04 4.32214078e-01
7.03000000e+04 4.32218051e-01
7.04000000e+04 4.35248292e-01
7.04000000e+04 4.35252314e-01
7.05000000e+04 4.38210254e-01
7.05000000e+04 4.38214322e-01
7.06000000e+04 4.41099516e-01
7.06000000e+04 4.41103627e-01
7.07000000e+04 4.43915683e-01
7.07000000e+04 4.43919834e-01
7.08000000e+04 4.46658411e-01
7.08000000e+04 4.46662598e-01
7.09000000e+04 4.49327407e-01
7.09000000e+04 4.49331627e-01
7.10000000e+04 4.51922423e-01
7.10000000e+04 4.51926673e-01
7.11000000e+04 4.54443259e-01
7.11000000e+04 4.54447534e-01
7.12000000e+04 4.56889756e-01
7.12000000e+04 4.56894052e-01
7.13000000e+04 4.59261802e-01
7.13000000e+04 4.59266116e-01
7.14000000e+04 4.61559328e-01
7.14000000e+04 4.61563657e-01
7.15000000e+04 4.63782315e-01
7.15000000e+04 4.63786655e-01
7.16000000e+04 4.65930793e-01
7.16000000e+04 4.65935141e-01
7.17000000e+04 4.68004843e-01
7.17000000e+04 4.68009196e-01
7.18000000e+04 4.70004599e-01
7.18000000e+04 4.70008954e-01
7.19000000e+04 4.71930249e-01
7.19000000e+04 4.71934602e-01
7.20000000e+04 4.73782032e-01
7.20000000e+04 4.73786382e-01
7.21000000e+04 4.75560240e-01
7.21000000e+04 4.75564582e-01
7.22000000e+04 4.77265213e-01
7.22000000e+04 4.77269545e-01
7.23000000e+04 4.78897339e-01
7.23000000e+04 4.78901659e-01
7.24000000e+04 4.80457053e-01
7.24000000e+04 4.80461357e-01
7.25000000e+04 4.81944834e-01
7.25000000e+04 4.81949119e-01
7.26000000e+04 4.83361203e-01
7.26000000e+04 4.83365467e-01
7.27000000e+04 4.84706724e-01
7.27000000e+04 4.84710962e-01
7.28000000e+04 4.85981998e-01
7.28000000e+04 4.85986209e-01
7.29000000e+04 4.87187667e-01
7.29000000e+04 4.87191848e-01
7.30000000e+04 4.88324409e-01
7.30000000e+04 4.88328557e-01
7.31000000e+04 4.89392937e-01
7.31000000e+04 4.89397050e-01
7.32000000e+04 4.90394000e-01
7.32000000e+04 4.90398075e-01
7.33000000e+04 4.91328376e-01
7.33000000e+04 4.91332410e-01
7.34000000e+04 4.92196874e-01
7.34000000e+04 4.92200866e-01
7.35000000e+04 4.93000334e-01
7.35000000e+04 4.93004281e-01
7.36000000e+04 4.93739620e-01
7.36000000e+04 4.93743519e-01
7.37000000e+04 4.94415619e-01
7.37000000e+04 4.94419469e-01
7.38000000e+04 4.95029244e-01
7.38000000e+04 4.95033043e-01
7.39000000e+04 4.95581425e-01
7.39000000e+04 4.95585171e-01
7.40000000e+04 4.96073111e-01
7.40000000e+04 4.96076802e-01
7.41000000e+04 4.96505266e-01
7.41000000e+04 4.96508901e-01
7.42000000e+04 4.96878867e-01
7.42000000e+04 4.96882444e-01
7.43000000e+04 4.97194900e-01
7.43000000e+04 4.97198419e-01
7.44000000e+04 4.97454361e-01
7.44000000e+04 4.97457820e-01
7.45000000e+04 4.97658250e-01
7.45000000e+04 4.97661648e-01
7.46000000e+04 4.97807569e-01
7.46000000e+04 4.97810906e-01
7.47000000e+04 4.97903321e-01
7.47000000e+04 4.97906596e-01
7.48000000e+04 4.97946504e-01
7.48000000e+04 4.97949717e-01
7.49000000e+04 4.97938114e-01
7.49000000e+04 4.97941264e-01
7.50000000e+04 4.97879133e-01
7.50000000e+04 4.97882220e-01
7.51000000e+04 4.97770537e-01
7.51000000e+04 4.97773561e-01
7.52000000e+04 4.97613283e-01
7.52000000e+04 4.97616246e-01
7.53000000e+04 4.97408316e-01
7.53000000e+04 4.97411216e-01
7.54000000e+04 4.97156557e-01
7.54000000e+04 4.97159395e-01
7.55000000e+04 4.96858906e-01
7.55000000e+04 4.96861684e-01
7.56000000e+04 4.96516240e-01
7.56000000e+04 4.96518958e-01
7.57000000e+04 4.96129405e-01
7.57000000e+04 4.96132064e-01
7.58000000e+04 4.95699219e-01
7.58000000e+04 4.95701820e-01
7.59000000e+04 4.95226468e-01
7.59000000e+04 4.95229013e-01
7.60000000e+04 4.94711902e-01
7.60000000e+04 4.94714392e-01
7.61000000e+04 4.94156236e-01
7.61000000e+04 4.94158673e-01
7.62000000e+04 4.93560146e-01
7.62000000e+04 4.93562531e-01
7.63000000e+04 4.92924268e-01
7.63000000e+04 4.92926604e-01
7.64000000e+04 4.92249198e-01
7.64000000e+04 4.92251486e-01
7.65000000e+04 4.91535487e-01
7.65000000e+04 4.91537730e-01
7.66000000e+04 4.90783646e-01
7.66000000e+04 4.90785846e-01
7.67000000e+04 4.89994140e-01
7.67000000e+04 4.89996298e-01
7.68000000e+04 4.89167387e-01
7.68000000e+04 4.89169507e-01
7.69000000e+04 4.88303765e-01
7.69000000e+04 4.88305849e-01
7.70000000e+04 4.87403602e-01
7.70000000e+04 4.87405652e-01
7.71000000e+04 4.86467184e-01
7.71000000e+04 4.86469203e-01
7.72000000e+04 4.85494751e-01
7.72000000e+04 4.85496742e-01
7.73000000e+04 4.84486499e-01
7.73000000e+04 4.84488465e-01
7.74000000e+04 4.83442584e-01
7.74000000e+04 4.83444527e-01
7.75000000e+04 4.82363117e-01
7.75000000e+04 4.82365040e-01
7.76000000e+04 4.81248172e-01
7.76000000e+04 4.81250079e-01
7.77000000e+04 4.80097787e-01
7.77000000e+04 4.80099680e-01
7.78000000e+04 4.78911963e-01
7.78000000e+04 4.78913845e-01
7.79000000e+04 4.77690671e-01
7.79000000e+04 4.77692546e-01
7.80000000e+04 4.76433855e-01
7.80000000e+04 4.76435724e-01
7.81000000e+04 4.75141429e-01
7.81000000e+04 4.75143297e-01
7.82000000e+04 4.73813289e-01
7.82000000e+04 4.73815158e-01
7.83000000e+04 4.72449307e-01
7.83000000e+04 4.72451180e-01
7.84000000e+04 4.71049342e-01
7.84000000e+04 4.71051222e-01
7.85000000e+04 4.69613235e-01
7.85000000e+04 4.69615124e-01
7.86000000e+04 4.68140813e-01
7.86000000e+04 4.68142714e-01
7.87000000e+04 4.66631896e-01
7.87000000e+04 4.66633811e-01
7.88000000e+04 4.65086291e-01
7.88000000e+04 4.65088221e-01
7.89000000e+04 4.63503800e-01
7.89000000e+04 4.63505747e-01
7.90000000e+04 4.61884217e-01
7.90000000e+04 4.61886183e-01
7.91000000e+04 4.60227335e-01
7.91000000e+04 4.60229320e-01
7.92000000e+04 4.58532944e-01
7.92000000e+04 4.58534949e-01
7.93000000e+04 4.56800836e-01
7.93000000e+04 4.56802862e-01
7.94000000e+04 4.55030808e-01
7.94000000e+04 4.55032855e-01
7.95000000e+04 4.53222664e-01
7.95000000e+04 4.53224733e-01
7.96000000e+04 4.51376220e-01
7.96000000e+04 4.51378310e-01
7.97000000e+04 4.49491306e-01
7.97000000e+04 4.49493416e-01
7.98000000e+04 4.47567769e-01
7.98000000e+04 4.47569900e-01
7.99000000e+04 4.45605478e-01
7.99000000e+04 4.45607629e-01
8.00000000e+04 4.43604327e-01
8.00000000e+04 4.43606496e-01
8.01000000e+04 4.41564235e-01
8.01000000e+04 4.41566422e-01
8.02000000e+04 4.39485153e-01
8.02000000e+04 4.39487356e-01
8.03000000e+04 4.37367060e-01
8.03000000e+04 4.37369278e-01
8.04000000e+04 4.35209973e-01
8.04000000e+04 4.35212204e-01
8.05000000e+04 4.33013940e-01
8.05000000e+04 4.33016182e-01
8.06000000e+04 4.30779047e-01
8.06000000e+04 4.30781298e-01
8.07000000e+04 4.28505420e-01
8.07000000e+04 4.28507677e-01
8.08000000e+04 4.26193222e-01
8.08000000e+04 4.26195483e-01
8.09000000e+04 4.23842656e-01
8.09000000e+04 4.23844918e-01
8.10000000e+04 4.21453969e-01
8.10000000e+04 4.21456229e-01
8.11000000e+04 4.19027448e-01
8.11000000e+04 4.19029704e-01
8.12000000e+04 4.16563425e-01
8.12000000e+04 4.16565674e-01
8.13000000e+04 4.14062277e-01
8.13000000e+04 4.14064515e-01
8.14000000e+04 4.11524423e-01
8.14000000e+04 4.11526648e-01
8.15000000e+04 4.08950330e-01
8.15000000e+04 4.08952538e-01
8.16000000e+04 4.06340508e-01
8.16000000e+04 4.06342697e-01
8.17000000e+04 4.03695513e-01
8.17000000e+04 4.03697679e-01
8.18000000e+04 4.01015943e-01
8.18000000e+04 4.01018085e-01
8.19000000e+04 3.98302444e-01
8.19000000e+04 3.98304557e-01
8.20000000e+04 3.95555698e-01
8.20000000e+04 3.95557781e-01
8.21000000e+04 3.92776432e-01
8.21000000e+04 3.92778481e-01
8.22000000e+04 3.89965411e-01
8.22000000e+04 3.89967424e-01
8.23000000e+04 3.87123436e-01
8.23000000e+04 3.87125410e-01
8.24000000e+04 3.84251347e-01
8.24000000e+04 3.84253279e-01
8.25000000e+04 3.81350013e-01
8.25000000e+04 3.81351902e-01
8.26000000e+04 3.78420339e-01
8.26000000e+04 3.78422182e-01
8.27000000e+04 3.75463256e-01
8.27000000e+04 3.75465050e-01
8.28000000e+04 3.72479724e-01
8.28000000e+04 3.72481468e-01
8.29000000e+04 3.69470727e-01
8.29000000e+04 3.69472419e-01
8.30000000e+04 3.66437273e-01
8.30000000e+04 3.66438912e-01
8.31000000e+04 3.63380391e-01
8.31000000e+04 3.63381974e-01
8.32000000e+04 3.60301125e-01
8.32000000e+04 3.60302652e-01
8.33000000e+04 3.57200538e-01
8.33000000e+04 3.57202007e-01
8.34000000e+04 3.54079705e-01
8.34000000e+04 3.54081116e-01
8.35000000e+04 3.50939711e-01
8.35000000e+04 3.50941063e-01
8.36000000e+04 3.47781652e-01
8.36000000e+04 3.47782943e-01
8.37000000e+04 3.44606627e-01
8.37000000e+04 3.44607857e-01
8.38000000e+04 3.41415740e-01
8.38000000e+04 3.41416910e-01
8.39000000e+04 3.38210097e-01
8.39000000e+04 3.38211206e-01
8.40000000e+04 3.34990803e-01
8.40000000e+04 3.34991850e-01
8.41000000e+04 3.31758958e-01
8.41000000e+04 3.31759944e-01
8.42000000e+04 3.28515660e-01
8.42000000e+04 3.28516585e-01
8.43000000e+04 3.25261997e-01
8.43000000e+04 3.25262860e-01
8.44000000e+04 3.21999049e-01
8.44000000e+04 3.21999852e-01
8.45000000e+04 3.18727887e-01
8.45000000e+04 3.18728630e-01
8.46000000e+04 3.15449567e-01
8.46000000e+04 3.15450252e-01
8.47000000e+04 3.12165135e-01
8.47000000e+04 3.12165761e-01
8.48000000e+04 3.08875620e-01
8.48000000e+04 3.08876187e-01
8.49000000e+04 3.05582033e-01
8.49000000e+04 3.05582544e-01
8.50000000e+04 3.02285372e-01
8.50000000e+04 3.02285826e-01
8.51000000e+04 2.98986612e-01
8.51000000e+04 2.98987012e-01
8.52000000e+04 2.95686712e-01
8.52000000e+04 2.95687058e-01
8.53000000e+04 2.92386610e-01
8.53000000e+04 2.92386903e-01
8.54000000e+04 2.89087222e-01
8.54000000e+04 2.89087464e-01
8.55000000e+04 2.85789444e-01
8.55000000e+04 2.85789636e-01
8.56000000e+04 2.82494149e-01
8.56000000e+04 2.82494292e-01
8.57000000e+04 2.79202188e-01
8.57000000e+04 2.79202283e-01
8.58000000e+04 2.75914389e-01
8.58000000e+04 2.75914437e-01
8.59000000e+04 2.72631555e-01
8.59000000e+04 2.72631558e-01
8.60000000e+04 2.69354469e-01
8.60000000e+04 2.69354428e-01
8.61000000e+04 2.66083888e-01
8.61000000e+04 2.66083805e-01
8.62000000e+04 2.62820546e-01
8.62000000e+04 2.62820421e-01
8.63000000e+04 2.59565153e-01
8.63000000e+04 2.59564989e-01
8.64000000e+04 2.56318396e-01
8.64000000e+04 2.56318194e-01
8.65000000e+04 2.53080940e-01
8.65000000e+04 2.53080700e-01
8.66000000e+04 2.49853424e-01
8.66000000e+04 2.49853148e-01
8.67000000e+04 2.46636466e-01
8.67000000e+04 2.46636155e-01
8.68000000e+04 2.43430660e-01
8.68000000e+04 2.43430316e-01
8.69000000e+04 2.40236579e-01
8.69000000e+04 2.40236203e-01
8.70000000e+04 2.37054773e-01
8.70000000e+04 2.37054366e-01
8.71000000e+04 2.33885771e-01
8.71000000e+04 2.33885335e-01
8.72000000e+04 2.30730080e-01
8.72000000e+04 2.30729615e-01
8.73000000e+04 2.27588187e-01
8.73000000e+04 2.27587694e-01
8.74000000e+04 2.24460556e-01
8.74000000e+04 2.24460037e-01
8.75000000e+04 2.21347633e-01
8.75000000e+04 2.21347089e-01
8.76000000e+04 2.18249845e-01
8.76000000e+04 2.18249277e-01
8.77000000e+04 2.15167599e-01
8.77000000e+04 2.15167008e-01
8.78000000e+04 2.12101281e-01
8.78000000e+04 2.12100668e-01
8.79000000e+04 2.09051261e-01
8.79000000e+04 2.09050627e-01
8.80000000e+04 2.06017892e-01
8.80000000e+04 2.06017238e-01
8.81000000e+04 2.03001507e-01
8.81000000e+04 2.03000834e-01
8.82000000e+04 2.00002424e-01
8.82000000e+04 2.00001732e-01
8.83000000e+04 1.97020943e-01
8.83000000e+04 1.97020234e-01
8.84000000e+04 1.94057349e-01
8.84000000e+04 1.94056624e-01
8.85000000e+04 1.91111912e-01
8.85000000e+04 1.91111172e-01
8.86000000e+04 1.88184886e-01
8.86000000e+04 1.88184130e-01
8.87000000e+04 1.85276510e-01
8.87000000e+04 1.85275740e-01
8.88000000e+04 1.82387009e-01
8.88000000e+04 1.82386226e-01
8.89000000e+04 1.79516595e-01
8.89000000e+04 1.79515799e-01
8.90000000e+04 1.76665466e-01
8.90000000e+04 1.76664658e-01
8.91000000e+04 1.73833807e-01
8.91000000e+04 1.73832988e-01
8.92000000e+04 1.71021791e-01
8.92000000e+04 1.71020961e-01
8.93000000e+04 1.68229578e-01
8.93000000e+04 1.68228739e-01
8.94000000e+04 1.65457317e-01
8.94000000e+04 1.65456468e-01
8.95000000e+04 1.62705145e-01
8.95000000e+04 1.62704288e-01
8.96000000e+04 1.59973190e-01
8.96000000e+04 1.59972324e-01
8.97000000e+04 1.57261565e-01
8.97000000e+04 1.57260692e-01
8.98000000e+04 1.54570377e-01
8.98000000e+04 1.54569497e-01
8.99000000e+04 1.51899722e-01
8.99000000e+04 1.51898835e-01
9.00000000e+04 1.49249684e-01
9.00000000e+04 1.49248791e-01
9.01000000e+04 1.46620341e-01
9.01000000e+04 1.46619443e-01
9.02000000e+04 1.44011761e-01
9.02000000e+04 1.44010857e-01
9.03000000e+04 1.41424004e-01
9.03000000e+04 1.41423095e-01
9.04000000e+04 1.38857121e-01
9.04000000e+04 1.38856209e-01
9.05000000e+04 1.36311159e-01
9.05000000e+04 1.36310243e-01
9.06000000e+04 1.33786157e-01
9.06000000e+04 1.33785237e-01
9.07000000e+04 1.31282145e-01
9.07000000e+04 1.31281224e-01
9.08000000e+04 1.28799153e-01
9.08000000e+04 1.28798229e-01
9.09000000e+04 1.26337199e-01
9.09000000e+04 1.26336274e-01
9.10000000e+04 1.23896300e-01
9.10000000e+04 1.23895373e-01
9.11000000e+04 1.21476463e-01
9.11000000e+04 1.21475535e-01
9.12000000e+04 1.19077690e-01
9.12000000e+04 1.19076761e-01
9.13000000e+04 1.16699977e-01
9.13000000e+04 1.16699048e-01
9.14000000e+04 1.14343313e-01
9.14000000e+04 1.14342383e-01
9.15000000e+04 1.12007679e-01
9.15000000e+04 1.12006749e-01
9.16000000e+04 1.09693051e-01
9.16000000e+04 1.09692121e-01
9.17000000e+04 1.07399397e-01
9.17000000e+04 1.07398467e-01
9.18000000e+04 1.05126681e-01
9.18000000e+04 1.05125751e-01
9.19000000e+04 1.02874860e-01
9.19000000e+04 1.02873932e-01
9.20000000e+04 1.00643888e-01
9.20000000e+04 1.00642960e-01
9.21000000e+04 9.84337127e-02
9.21000000e+04 9.84327863e-02
9.22000000e+04 9.62442787e-02
9.22000000e+04 9.62433536e-02
9.23000000e+04 9.40755262e-02
9.23000000e+04 9.40746027e-02
9.24000000e+04 9.19273920e-02
9.24000000e+04 9.19264704e-02
9.25000000e+04 8.97998093e-02
9.25000000e+04 8.97988897e-02
9.26000000e+04 8.76927079e-02
9.26000000e+04 8.76917905e-02
9.27000000e+04 8.56060142e-02
9.27000000e+04 8.56050992e-02
9.28000000e+04 8.35396514e-02
9.28000000e+04 8.35387390e-02
9.29000000e+04 8.14935396e-02
9.29000000e+04 8.14926300e-02
9.30000000e+04 7.94675959e-02
9.30000000e+04 7.94666892e-02
9.31000000e+04 7.74617343e-02
9.31000000e+04 7.74608307e-02
9.32000000e+04 7.54758660e-02
9.32000000e+04 7.54749656e-02
9.33000000e+04 7.35098996e-02
9.33000000e+04 7.35090026e-02
9.34000000e+04 7.15637410e-02
9.34000000e+04 7.15628474e-02
9.35000000e+04 6.96372934e-02
9.35000000e+04 6.96364034e-02
9.36000000e+04 6.77304578e-02
9.36000000e+04 6.77295715e-02
9.37000000e+04 6.58431328e-02
9.37000000e+04 6.58422503e-02
9.38000000e+04 6.39752149e-02
9.38000000e+04 6.39743363e-02
9.39000000e+04 6.21265982e-02
9.39000000e+04 6.21257237e-02
9.40000000e+04 6.02971751e-02
9.40000000e+04 6.02963047e-02
9.41000000e+04 5.84868358e-02
9.41000000e+04 5.84859696e-02
9.42000000e+04 5.66954688e-02
9.42000000e+04 5.66946069e-02
9.43000000e+04 5.49229608e-02
9.43000000e+04 5.49221032e-02
9.44000000e+04 5.31691966e-02
9.44000000e+04 5.31683435e-02
9.45000000e+04 5.14340598e-02
9.45000000e+04 5.14332111e-02
9.46000000e+04 4.97174319e-02
9.46000000e+04 4.97165879e-02
9.47000000e+04 4.80191935e-02
9.47000000e+04 4.80183541e-02
9.48000000e+04 4.63392235e-02
9.48000000e+04 4.63383887e-02
9.49000000e+04 4.46773994e-02
9.49000000e+04 4.46765693e-02
9.50000000e+04 4.30335976e-02
9.50000000e+04 4.30327723e-02
9.51000000e+04 4.14076932e-02
9.51000000e+04 4.14068727e-02
9.52000000e+04 3.97995601e-02
9.52000000e+04 3.97987445e-02
9.53000000e+04 3.82090714e-02
9.53000000e+04 3.82082606e-02
9.54000000e+04 3.66360988e-02
9.54000000e+04 3.66352930e-02
9.55000000e+04 3.50805133e-02
9.55000000e+04 3.50797123e-02
9.56000000e+04 3.35421848e-02
9.56000000e+04 3.35413887e-02
9.57000000e+04 3.20209824e-02
9.57000000e+04 3.20201913e-02
9.58000000e+04 3.05167743e-02
9.58000000e+04 3.05159882e-02
9.59000000e+04 2.90294283e-02
9.59000000e+04 2.90286471e-02
9.60000000e+04 2.75588110e-02
9.60000000e+04 2.75580348e-02
9.61000000e+04 2.61047885e-02
9.61000000e+04 2.61040174e-02
9.62000000e+04 2.46672265e-02
9.62000000e+04 2.46664604e-02
9.63000000e+04 2.32459899e-02
9.63000000e+04 2.32452288e-02
9.64000000e+04 2.18409432e-02
9.64000000e+04 2.18401870e-02
9.65000000e+04 2.04519502e-02
9.65000000e+04 2.04511989e-02
9.66000000e+04 1.90788744e-02
9.66000000e+04 1.90781281e-02
9.67000000e+04 1.77215791e-02
9.67000000e+04 1.77208378e-02
9.68000000e+04 1.63799269e-02
9.68000000e+04 1.63791905e-02
9.69000000e+04 1.50537803e-02
9.69000000e+04 1.50530489e-02
9.70000000e+04 1.37430016e-02
9.70000000e+04 1.37422750e-02
9.71000000e+04 1.24474526e-02
9.71000000e+04 1.24467309e-02
9.72000000e+04 1.11669951e-02
9.72000000e+04 1.11662783e-02
9.73000000e+04 9.90149086e-03
9.73000000e+04 9.90077888e-03
9.74000000e+04 8.65080138e-03
9.74000000e+04 8.65009423e-03
9.75000000e+04 7.41478819e-03
9.75000000e+04 7.41408583e-03
9.76000000e+04 6.19331280e-03
9.76000000e+04 6.19261522e-03
9.77000000e+04 4.98623678e-03
9.77000000e+04 4.98554395e-03
9.78000000e+04 3.79342177e-03
9.78000000e+04 3.79273367e-03
9.79000000e+04 2.61472956e-03
9.79000000e+04 2.61404617e-03
9.80000000e+04 1.45002214e-03
9.80000000e+04 1.44934342e-03
9.81000000e+04 2.99161713e-04
9.81000000e+04 2.98487654e-04
9.82000000e+04 -8.37989212e-04
9.82000000e+04 -8.38658633e-04
9.83000000e+04 -1.96156780e-03
9.83000000e+04 -1.96223260e-03
9.84000000e+04 -3.07171082e-03
9.84000000e+04 -3.07237102e-03
9.85000000e+04 -4.16855461e-03
9.85000000e+04 -4.16921023e-03
9.86000000e+04 -5.25223501e-03
9.86000000e+04 -5.25288607e-03
9.87000000e+04 -6.32288732e-03
9.87000000e+04 -6.32353383e-03
9.88000000e+04 -7.38064623e-03
9.88000000e+04 -7.38128821e-03
9.89000000e+04 -8.42564579e-03
9.89000000e+04 -8.42628324e-03
9.90000000e+04 -9.45801931e-03
9.90000000e+04 -9.45865224e-03
9.91000000e+04 -1.04778994e-02
9.91000000e+04 -1.04785278e-02
9.92000000e+04 -1.14854177e-02
9.92000000e+04 -1.14860416e-02
9.93000000e+04 -1.24807051e-02
9.93000000e+04 -1.24813245e-02
9.94000000e+04 -1.34638915e-02
9.94000000e+04 -1.34645064e-02
9.95000000e+04 -1.44351058e-02
9.95000000e+04 -1.44357162e-02
9.96000000e+04 -1.53944759e-02
9.96000000e+04 -1.53950817e-02
9.97000000e+04 -1.63421284e-02
9.97000000e+04 -1.63427297e-02
9.98000000e+04 -1.72781889e-02
9.98000000e+04 -1.72787857e-02
9.99000000e+04 -1.82027818e-02
9.99000000e+04 -1.82033739e-02
1.00000000e+05 -1.91160300e-02
1.00000000e+05 -1.91166175e-02
1.00100000e+05 -2.00180552e-02
1.00100000e+05 -2.00186381e-02
1.00200000e+05 -2.09089777e-02
1.00200000e+05 -2.09095560e-02
1.00300000e+05 -2.17889165e-02
1.00300000e+05 -2.17894901e-02
1.00400000e+05 -2.26579887e-02
1.00400000e+05 -2.26585576e-02
1.00500000e+05 -2.35163104e-02
1.00500000e+05 -2.35168745e-02
1.00600000e+05 -2.43639956e-02
1.00600000e+05 -2.43645549e-02
1.00700000e+05 -2.52011570e-02
1.00700000e+05 -2.52017114e-02
1.00800000e+05 -2.60279055e-02
1.00800000e+05 -2.60284551e-02
1.00900000e+05 -2.68443504e-02
1.00900000e+05 -2.68448950e-02
1.01000000e+05 -2.76505991e-02
1.01000000e+05 -2.76511387e-02
1.01100000e+05 -2.84467574e-02
1.01100000e+05 -2.84472920e-02
1.01200000e+05 -2.92329292e-02
1.01200000e+05 -2.92334587e-02
1.01300000e+05 -3.00092167e-02
1.01300000e+05 -3.00097410e-02
1.01400000e+05 -3.07757201e-02
1.01400000e+05 -3.07762392e-02
1.01500000e+05 -3.15325378e-02
1.01500000e+05 -3.15330517e-02
1.01600000e+05 -3.22797665e-02
1.01600000e+05 -3.22802750e-02
1.01700000e+05 -3.30175009e-02
1.01700000e+05 -3.30180040e-02
1.01800000e+05 -3.37458338e-02
1.01800000e+05 -3.37463315e-02
1.01900000e+05 -3.44648562e-02
1.01900000e+05 -3.44653484e-02
1.02000000e+05 -3.51746574e-02
1.02000000e+05 -3.51751440e-02
1.02100000e+05 -3.58753245e-02
1.02100000e+05 -3.58758056e-02
1.02200000e+05 -3.65669432e-02
1.02200000e+05 -3.65674186e-02
1.02300000e+05 -3.72495971e-02
1.02300000e+05 -3.72500667e-02
1.02400000e+05 -3.79233680e-02
1.02400000e+05 -3.79238319e-02
1.02500000e+05 -3.85883362e-02
1.02500000e+05 -3.85887943e-02
1.02600000e+05 -3.92445801e-02
1.02600000e+05 -3.92450324e-02
1.02700000e+05 -3.98921765e-02
1.02700000e+05 -3.98926228e-02
1.02800000e+05 -4.05312004e-02
1.02800000e+05 -4.05316408e-02
1.02900000e+05 -4.11617253e-02
1.02900000e+05 -4.11621597e-02
1.03000000e+05 -4.17838232e-02
1.03000000e+05 -4.17842516e-02
1.03100000e+05 -4.23975646e-02
1.03100000e+05 -4.23979870e-02
1.03200000e+05 -4.30030184e-02
1.03200000e+05 -4.30034347e-02
1.03300000e+05 -4.36002521e-02
1.03300000e+05 -4.36006624e-02
1.03400000e+05 -4.41893321e-02
1.03400000e+05 -4.41897362e-02
1.03500000e+05 -4.47703232e-02
1.03500000e+05 -4.47707213e-02
1.03600000e+05 -4.53432892e-02
1.03600000e+05 -4.53436811e-02
1.03700000e+05 -4.59082924e-02
1.03700000e+05 -4.59086783e-02
1.03800000e+05 -4.64653945e-02
1.03800000e+05 -4.64657742e-02
1.03900000e+05 -4.70146555e-02
1.03900000e+05 -4.70150292e-02
1.04000000e+05 -4.75561349e-02
1.04000000e+05 -4.75565026e-02
1.04100000e+05 -4.80898911e-02
1.04100000e+05 -4.80902527e-02
1.04200000e+05 -4.86159814e-02
1.04200000e+05 -4.86163370e-02
1.04300000e+05 -4.91344627e-02
1.04300000e+05 -4.91348123e-02
1.04400000e+05 -4.96453908e-02
1.04400000e+05 -4.96457345e-02
1.04500000e+05 -5.01488210e-02
1.04500000e+05 -5.01491587e-02
1.04600000e+05 -5.06448077e-02
1.04600000e+05 -5.06451395e-02
1.04700000e+05 -5.11334050e-02
1.04700000e+05 -5.11337309e-02
1.04800000e+05 -5.16146662e-02
1.04800000e+05 -5.16149864e-02
1.04900000e+05 -5.20886444e-02
1.04900000e+05 -5.20889589e-02
1.05000000e+05 -5.25553920e-02
1.05000000e+05 -5.25557008e-02
1.05100000e+05 -5.30149612e-02
1.05100000e+05 -5.30152644e-02
1.05200000e+05 -5.34674037e-02
1.05200000e+05 -5.34677014e-02
1.05300000e+05 -5.39127712e-02
1.05300000e+05 -5.39130634e-02
1.05400000e+05 -5.43511147e-02
1.05400000e+05 -5.43514016e-02
1.05500000e+05 -5.47824854e-02
1.05500000e+05 -5.47827670e-02
1.05600000e+05 -5.52069342e-02
1.05600000e+05 -5.52072106e-02
1.05700000e+05 -5.56245119e-02
1.05700000e+05 -5.56247831e-02
1.05800000e+05 -5.60352690e-02
1.05800000e+05 -5.60355351e-02
1.05900000e+05 -5.64392563e-02
1.05900000e+05 -5.64395174e-02
1.06000000e+05 -5.68365242e-02
1.06000000e+05 -5.68367805e-02
1.06100000e+05 -5.72271234e-02
1.06100000e+05 -5.72273749e-02
1.06200000e+05 -5.76111045e-02
1.06200000e+05 -5.76113513e-02
1.06300000e+05 -5.79885181e-02
1.06300000e+05 -5.79887603e-02
1.06400000e+05 -5.83594150e-02
1.06400000e+05 -5.83596527e-02
1.06500000e+05 -5.87238460e-02
1.06500000e+05 -5.87240793e-02
1.06600000e+05 -5.90818620e-02
1.06600000e+05 -5.90820911e-02
1.06700000e+05 -5.94335142e-02
1.06700000e+05 -5.94337390e-02
1.06800000e+05 -5.97788537e-02
1.06800000e+05 -5.97790744e-02
1.06900000e+05 -6.01179319e-02
1.06900000e+05 -6.01181487e-02
1.07000000e+05 -6.04508004e-02
1.07000000e+05 -6.04510133e-02
1.07100000e+05 -6.07775108e-02
1.07100000e+05 -6.07777199e-02
1.07200000e+05 -6.10981151e-02
1.07200000e+05 -6.10983205e-02
1.07300000e+05 -6.14126653e-02
1.07300000e+05 -6.14128671e-02
1.07400000e+05 -6.17212137e-02
1.07400000e+05 -6.17214120e-02
1.07500000e+05 -6.20238128e-02
1.07500000e+05 -6.20240077e-02
1.07600000e+05 -6.23205153e-02
1.07600000e+05 -6.23207069e-02
1.07700000e+05 -6.26113740e-02
1.07700000e+05 -6.26115625e-02
1.07800000e+05 -6.28964422e-02
1.07800000e+05 -6.28966276e-02
1.07900000e+05 -6.31757730e-02
1.07900000e+05 -6.31759554e-02
1.08000000e+05 -6.34494199e-02
1.08000000e+05 -6.34495995e-02
1.08100000e+05 -6.37174368e-02
1.08100000e+05 -6.37176135e-02
1.08200000e+05 -6.39798773e-02
1.08200000e+05 -6.39800514e-02
1.08300000e+05 -6.42367957e-02
1.08300000e+05 -6.42369672e-02
1.08400000e+05 -6.44882461e-02
1.08400000e+05 -6.44884151e-02
1.08500000e+05 -6.47342830e-02
1.08500000e+05 -6.47344496e-02
1.08600000e+05 -6.49749610e-02
1.08600000e+05 -6.49751253e-02
1.08700000e+05 -6.52103348e-02
1.08700000e+05 -6.52104970e-02
1.08800000e+05 -6.54404594e-02
1.08800000e+05 -6.54406194e-02
1.08900000e+05 -6.56653898e-02
1.08900000e+05 -6.56655478e-02
1.09000000e+05 -6.58851812e-02
1.09000000e+05 -6.58853373e-02
1.09100000e+05 -6.60998889e-02
1.09100000e+05 -6.61000432e-02
1.09200000e+05 -6.63095684e-02
1.09200000e+05 -6.63097209e-02
1.09300000e+05 -6.65142750e-02
1.09300000e+05 -6.65144259e-02
1.09400000e+05 -6.67140645e-02
1.09400000e+05 -6.67142138e-02
1.09500000e+05 -6.69089926e-02
1.09500000e+05 -6.69091403e-02
1.09600000e+05 -6.70991148e-02
1.09600000e+05 -6.70992611e-02
1.09700000e+05 -6.72844872e-02
1.09700000e+05 -6.72846321e-02
1.09800000e+05 -6.74651655e-02
1.09800000e+05 -6.74653091e-02
1.09900000e+05 -6.76412056e-02
1.09900000e+05 -6.76413481e-02
1.10000000e+05 -6.78126635e-02
1.10000000e+05 -6.78128047e-02
1.10100000e+05 -6.79795949e-02
1.10100000e+05 -6.79797351e-02
1.10200000e+05 -6.81420558e-02
1.10200000e+05 -6.81421950e-02
1.10300000e+05 -6.83001020e-02
1.10300000e+05 -6.83002403e-02
1.10400000e+05 -6.84537894e-02
1.10400000e+05 -6.84539268e-02
1.10500000e+05 -6.86031737e-02
1.10500000e+05 -6.86033104e-02
1.10600000e+05 -6.87483107e-02
1.10600000e+05 -6.87484466e-02
1.10700000e+05 -6.88892559e-02
1.10700000e+05 -6.88893911e-02
1.10800000e+05 -6.90260650e-02
1.10800000e+05 -6.90261996e-02
1.10900000e+05 -6.91587933e-02
1.10900000e+05 -6.91589273e-02
1.11000000e+05 -6.92874962e-02
1.11000000e+05 -6.92876297e-02
1.11100000e+05 -6.94122289e-02
1.11100000e+05 -6.94123619e-02
1.11200000e+05 -6.95330464e-02
1.11200000e+05 -6.95331790e-02
1.11300000e+05 -6.96500036e-02
1.11300000e+05 -6.96501359e-02
1.11400000e+05 -6.97631554e-02
1.11400000e+05 -6.97632873e-02
1.11500000e+05 -6.98725561e-02
1.11500000e+05 -6.98726878e-02
1.11600000e+05 -6.99782603e-02
1.11600000e+05 -6.99783917e-02
1.11700000e+05 -7.00803221e-02
1.11700000e+05 -7.00804533e-02
1.11800000e+05 -7.01787953e-02
1.11800000e+05 -7.01789264e-02
1.11900000e+05 -7.02737338e-02
1.11900000e+05 -7.02738648e-02
1.12000000e+05 -7.03651910e-02
1.12000000e+05 -7.03653219e-02
1.12100000e+05 -7.04532201e-02
1.12100000e+05 -7.04533510e-02
1.12200000e+05 -7.05378741e-02
1.12200000e+05 -7.05380050e-02
1.12300000e+05 -7.06192057e-02
1.12300000e+05 -7.06193366e-02
1.12400000e+05 -7.06972672e-02
1.12400000e+05 -7.06973982e-02
1.12500000e+05 -7.07721109e-02
1.12500000e+05 -7.07722419e-02
1.12600000e+05 -7.08437884e-02
1.12600000e+05 -7.08439196e-02
1.12700000e+05 -7.09123513e-02
1.12700000e+05 -7.09124826e-02
1.12800000e+05 -7.09778507e-02
1.12800000e+05 -7.09779822e-02
1.12900000e+05 -7.10403375e-02
1.12900000e+05 -7.10404692e-02
1.13000000e+05 -7.10998622e-02
1.13000000e+05 -7.10999941e-02
1.13100000e+05 -7.11564748e-02
1.13100000e+05 -7.11566069e-02
1.13200000e+05 -7.12102252e-02
1.13200000e+05 -7.12103576e-02
1.13300000e+05 -7.12611627e-02
1.13300000e+05 -7.12612953e-02
1.13400000e+05 -7.13093363e-02
1.13400000e+05 -7.13094693e-02
1.13500000e+05 -7.13547948e-02
1.13500000e+05 -7.13549280e-02
1.13600000e+05 -7.13975862e-02
1.13600000e+05 -7.13977198e-02
1.13700000e+05 -7.14377585e-02
1.13700000e+05 -7.14378924e-02
1.13800000e+05 -7.14753590e-02
1.13800000e+05 -7.14754933e-02
1.13900000e+05 -7.15104349e-02
1.13900000e+05 -7.15105695e-02
1.14000000e+05 -7.15430325e-02
1.14000000e+05 -7.15431675e-02
1.14100000e+05 -7.15731981e-02
1.14100000e+05 -7.15733335e-02
1.14200000e+05 -7.16009775e-02
1.14200000e+05 -7.16011132e-02
1.14300000e+05 -7.16264158e-02
1.14300000e+05 -7.16265519e-02
1.14400000e+05 -7.16495579e-02
1.14400000e+05 -7.16496944e-02
1.14500000e+05 -7.16704482e-02
1.14500000e+05 -7.16705851e-02
1.14600000e+05 -7.16891306e-02
1.14600000e+05 -7.16892678e-02
1.14700000e+05 -7.17056485e-02
1.14700000e+05 -7.17057861e-02
1.14800000e+05 -7.17200449e-02
1.14800000e+05 -7.17201829e-02
1.14900000e+05 -7.17323623e-02
1.14900000e+05 -7.17325007e-02
1.15000000e+05 -7.17426428e-02
1.15000000e+05 -7.17427816e-02
1.15100000e+05 -7.17509279e-02
1.15100000e+05 -7.17510671e-02
1.15200000e+05 -7.17572587e-02
1.15200000e+05 -7.17573983e-02
1.15300000e+05 -7.17616759e-02
1.15300000e+05 -7.17618158e-02
1.15400000e+05 -7.17642194e-02
1.15400000e+05 -7.17643598e-02
1.15500000e+05 -7.17649290e-02
1.15500000e+05 -7.17650697e-02
1.15600000e+05 -7.17638437e-02
1.15600000e+05 -7.17639848e-02
1.15700000e+05 -7.17610022e-02
1.15700000e+05 -7.17611436e-02
1.15800000e+05 -7.17564426e-02
1.15800000e+05 -7.17565844e-02
1.15900000e+05 -7.17502026e-02
1.15900000e+05 -7.17503447e-02
1.16000000e+05 -7.17423192e-02
1.16000000e+05 -7.17424617e-02
1.16100000e+05 -7.17328291e-02
1.16100000e+05 -7.17329719e-02
1.16200000e+05 -7.17217685e-02
1.16200000e+05 -7.17219116e-02
1.16300000e+05 -7.17091729e-02
1.16300000e+05 -7.17093163e-02
1.16400000e+05 -7.16950774e-02
1.16400000e+05 -7.16952212e-02
1.16500000e+05 -7.16795168e-02
1.16500000e+05 -7.16796608e-02
1.16600000e+05 -7.16625251e-02
1.16600000e+05 -7.16626694e-02
1.16700000e+05 -7.16441360e-02
1.16700000e+05 -7.16442805e-02
1.16800000e+05 -7.16243825e-02
1.16800000e+05 -7.16245273e-02
1.16900000e+05 -7.16032974e-02
1.16900000e+05 -7.16034424e-02
1.17000000e+05 -7.15809127e-02
1.17000000e+05 -7.15810579e-02
1.17100000e+05 -7.15572600e-02
1.17100000e+05 -7.15574055e-02
1.17200000e+05 -7.15323706e-02
1.17200000e+05 -7.15325163e-02
1.17300000e+05 -7.15062751e-02
1.17300000e+05 -7.15064209e-02
1.17400000e+05 -7.14790035e-02
1.17400000e+05 -7.14791496e-02
1.17500000e+05 -7.14505857e-02
1.17500000e+05 -7.14507319e-02
1.17600000e+05 -7.14210507e-02
1.17600000e+05 -7.14211971e-02
1.17700000e+05 -7.13904273e-02
1.17700000e+05 -7.13905738e-02
1.17800000e+05 -7.13587437e-02
1.17800000e+05 -7.13588903e-02
1.17900000e+05 -7.13260277e-02
1.17900000e+05 -7.13261743e-02
1.18000000e+05 -7.12923064e-02
1.18000000e+05 -7.12924532e-02
1.18100000e+05 -7.12576068e-02
1.18100000e+05 -7.12577536e-02
1.18200000e+05 -7.12219551e-02
1.18200000e+05 -7.12221019e-02
1.18300000e+05 -7.11853771e-02
1.18300000e+05 -7.11855240e-02
1.18400000e+05 -7.11478983e-02
1.18400000e+05 -7.11480452e-02
1.18500000e+05 -7.11095436e-02
1.18500000e+05 -7.11096905e-02
1.18600000e+05 -7.10703374e-02
1.18600000e+05 -7.10704844e-02
1.18700000e+05 -7.10303039e-02
1.18700000e+05 -7.10304508e-02
1.18800000e+05 -7.09894665e-02
1.18800000e+05 -7.09896133e-02
1.18900000e+05 -7.09478484e-02
1.18900000e+05 -7.09479952e-02
1.19000000e+05 -7.09054723e-02
1.19000000e+05 -7.09056190e-02
1.19100000e+05 -7.08623604e-02
1.19100000e+05 -7.08625071e-02
1.19200000e+05 -7.08185346e-02
1.19200000e+05 -7.08186812e-02
1.19300000e+05 -7.07740163e-02
1.19300000e+05 -7.07741627e-02
1.19400000e+05 -7.07288264e-02
1.19400000e+05 -7.07289727e-02
1.19500000e+05 -7.06829855e-02
1.19500000e+05 -7.06831317e-02
1.19600000e+05 -7.06365137e-02
1.19600000e+05 -7.06366597e-02
1.19700000e+05 -7.05894308e-02
1.19700000e+05 -7.05895767e-02
1.19800000e+05 -7.05417562e-02
1.19800000e+05 -7.05419018e-02
1.19900000e+05 -7.04935087e-02
1.19900000e+05 -7.04936541e-02
1.20000000e+05 -7.04447068e-02
1.20000000e+05 -7.04448521e-02
1.20100000e+05 -7.03953689e-02
1.20100000e+05 -7.03955139e-02
1.20200000e+05 -7.03455125e-02
1.20200000e+05 -7.03456573e-02
1.20300000e+05 -7.02951551e-02
1.20300000e+05 -7.02952996e-02
1.20400000e+05 -7.02443138e-02
1.20400000e+05 -7.02444580e-02
1.20500000e+05 -7.01930051e-02
1.20500000e+05 -7.01931490e-02
1.20600000e+05 -7.01412453e-02
1.20600000e+05 -7.01413889e-02
1.20700000e+05 -7.00890504e-02
1.20700000e+05 -7.00891937e-02
1.20800000e+05 -7.00364359e-02
1.20800000e+05 -7.00365789e-02
1.20900000e+05 -6.99834171e-02
1.20900000e+05 -6.99835597e-02
1.21000000e+05 -6.99300087e-02
1.21000000e+05 -6.99301510e-02
1.21100000e+05 -6.98762255e-02
1.21100000e+05 -6.98763674e-02
1.21200000e+05 -6.98220815e-02
1.21200000e+05 -6.98222230e-02
1.21300000e+05 -6.97675906e-02
1.21300000e+05 -6.97677318e-02
1.21400000e+05 -6.97127665e-02
1.21400000e+05 -6.97129072e-02
1.21500000e+05 -6.96576222e-02
1.21500000e+05 -6.96577626e-02
1.21600000e+05 -6.96021709e-02
1.21600000e+05 -6.96023108e-02
1.21700000e+05 -6.95464250e-02
1.21700000e+05 -6.95465644e-02
1.21800000e+05 -6.94903969e-02
1.21800000e+05 -6.94905359e-02
1.21900000e+05 -6.94340986e-02
1.21900000e+05 -6.94342372e-02
1.22000000e+05 -6.93775419e-02
1.22000000e+05 -6.93776800e-02
1.22100000e+05 -6.93207381e-02
1.22100000e+05 -6.93208758e-02
1.22200000e+05 -6.92636986e-02
1.22200000e+05 -6.92638357e-02
1.22300000e+05 -6.92064341e-02
1.22300000e+05 -6.92065707e-02
1.22400000e+05 -6.91489553e-02
1.22400000e+05 -6.91490914e-02
1.22500000e+05 -6.90912725e-02
1.22500000e+05 -6.90914081e-02
1.22600000e+05 -6.90333958e-02
1.22600000e+05 -6.90335309e-02
1.22700000e+05 -6.89753351e-02
1.22700000e+05 -6.89754697e-02
1.22800000e+05 -6.89171000e-02
1.22800000e+05 -6.89172340e-02
1.22900000e+05 -6.88586997e-02
1.22900000e+05 -6.88588332e-02
1.23000000e+05 -6.88001434e-02
1.23000000e+05 -6.88002763e-02
1.23100000e+05 -6.87414399e-02
1.23100000e+05 -6.87415723e-02
1.23200000e+05 -6.86825978e-02
1.23200000e+05 -6.86827296e-02
1.23300000e+05 -6.86236256e-02
1.23300000e+05 -6.86237568e-02
1.23400000e+05 -6.85645313e-02
1.23400000e+05 -6.85646620e-02
1.23500000e+05 -6.85053230e-02
1.23500000e+05 -6.85054530e-02
1.23600000e+05 -6.84460082e-02
1.23600000e+05 -6.84461377e-02
1.23700000e+05 -6.83865946e-02
1.23700000e+05 -6.83867234e-02
1.23800000e+05 -6.83270893e-02
1.23800000e+05 -6.83272176e-02
1.23900000e+05 -6.82674996e-02
1.23900000e+05 -6.82676272e-02
1.24000000e+05 -6.82078321e-02
1.24000000e+05 -6.82079591e-02
1.24100000e+05 -6.81480936e-02
1.24100000e+05 -6.81482200e-02
1.24200000e+05 -6.80882905e-02
1.24200000e+05 -6.80884162e-02
1.24300000e+05 -6.80284289e-02
1.24300000e+05 -6.80285540e-02
1.24400000e+05 -6.79685150e-02
1.24400000e+05 -6.79686395e-02
1.24500000e+05 -6.79085546e-02
1.24500000e+05 -6.79086784e-02
1.24600000e+05 -6.78485532e-02
1.24600000e+05 -6.78486763e-02
1.24700000e+05 -6.77885162e-02
1.24700000e+05 -6.77886387e-02
1.24800000e+05 -6.77284489e-02
1.24800000e+05 -6.77285706e-02
1.24900000e+05 -6.76683562e-02
1.24900000e+05 -6.76684772e-02
1.25000000e+05 -6.76082429e-02
1.25000000e+05 -6.76083632e-02
1.25100000e+05 -6.75481135e-02
1.25100000e+05 -6.75482332e-02
1.25200000e+05 -6.74879725e-02
1.25200000e+05 -6.74880914e-02
1.25300000e+05 -6.74278239e-02
1.25300000e+05 -6.74279421e-02
1.25400000e+05 -6.73676717e-02
1.25400000e+05 -6.73677892e-02
1.25500000e+05 -6.73075197e-02
1.25500000e+05 -6.73076364e-02
1.25600000e+05 -6.72473713e-02
1.25600000e+05 -6.72474872e-02
1.25700000e+05 -6.71872298e-02
1.25700000e+05 -6.71873450e-02
1.25800000e+05 -6.71270982e-02
1.25800000e+05 -6.71272127e-02
1.25900000e+05 -6.70669795e-02
1.25900000e+05 -6.70670932e-02
1.26000000e+05 -6.70068763e-02
1.26000000e+05 -6.70069891e-02
1.26100000e+05 -6.69467909e-02
1.26100000e+05 -6.69469029e-02
1.26200000e+05 -6.68867256e-02
1.26200000e+05 -6.68868368e-02
1.26300000e+05 -6.68266824e-02
1.26300000e+05 -6.68267928e-02
1.26400000e+05 -6.67666630e-02
1.26400000e+05 -6.67667725e-02
1.26500000e+05 -6.67066690e-02
1.26500000e+05 -6.67067777e-02
1.26600000e+05 -6.66467018e-02
1.26600000e+05 -6.66468096e-02
1.26700000e+05 -6.65867624e-02
1.26700000e+05 -6.65868693e-02
1.26800000e+05 -6.65268520e-02
1.26800000e+05 -6.65269580e-02
1.26900000e+05 -6.64669711e-02
1.26900000e+05 -6.64670762e-02
1.27000000e+05 -6.64071205e-02
1.27000000e+05 -6.64072247e-02
1.27100000e+05 -6.63473004e-02
1.27100000e+05 -6.63474037e-02
1.27200000e+05 -6.62875112e-02
1.27200000e+05 -6.62876136e-02
1.27300000e+05 -6.62277529e-02
1.27300000e+05 -6.62278544e-02
1.27400000e+05 -6.61680255e-02
1.27400000e+05 -6.61681260e-02
1.27500000e+05 -6.61083287e-02
1.27500000e+05 -6.61084283e-02
1.27600000e+05 -6.60486623e-02
1.27600000e+05 -6.60487609e-02
1.27700000e+05 -6.59890257e-02
1.27700000e+05 -6.59891233e-02
1.27800000e+05 -6.59294184e-02
1.27800000e+05 -6.59295152e-02
1.27900000e+05 -6.58698400e-02
1.27900000e+05 -6.58699357e-02
1.28000000e+05 -6.58102895e-02
1.28000000e+05 -6.58103843e-02
1.28100000e+05 -6.57507664e-02
1.28100000e+05 -6.57508603e-02
1.28200000e+05 -6.56912698e-02
1.28200000e+05 -6.56913627e-02
1.28300000e+05 -6.56317990e-02
1.28300000e+05 -6.56318910e-02
1.28400000e+05 -6.55723531e-02
1.28400000e+05 -6.55724442e-02
1.28500000e+05 -6.55129314e-02
1.28500000e+05 -6.55130215e-02
1.28600000e+05 -6.54535330e-02
1.28600000e+05 -6.54536223e-02
1.28700000e+05 -6.53941574e-02
1.28700000e+05 -6.53942458e-02
1.28800000e+05 -6.53348037e-02
1.28800000e+05 -6.53348912e-02
1.28900000e+05 -6.52754714e-02
1.28900000e+05 -6.52755581e-02
1.29000000e+05 -6.52161600e-02
1.29000000e+05 -6.52162459e-02
1.29100000e+05 -6.51568691e-02
1.29100000e+05 -6.51569541e-02
1.29200000e+05 -6.50975983e-02
1.29200000e+05 -6.50976825e-02
1.29300000e+05 -6.50383474e-02
1.29300000e+05 -6.50384309e-02
1.29400000e+05 -6.49791164e-02
1.29400000e+05 -6.49791991e-02
1.29500000e+05 -6.49199053e-02
1.29500000e+05 -6.49199872e-02
1.29600000e+05 -6.48607143e-02
1.29600000e+05 -6.48607955e-02
1.29700000e+05 -6.48015438e-02
1.29700000e+05 -6.48016243e-02
1.29800000e+05 -6.47423942e-02
1.29800000e+05 -6.47424741e-02
1.29900000e+05 -6.46832663e-02
1.29900000e+05 -6.46833455e-02
1.30000000e+05 -6.46241608e-02
1.30000000e+05 -6.46242394e-02
1.30100000e+05 -6.45650787e-02
1.30100000e+05 -6.45651567e-02
1.30200000e+05 -6.45060211e-02
1.30200000e+05 -6.45060985e-02
1.30300000e+05 -6.44469894e-02
1.30300000e+05 -6.44470663e-02
1.30400000e+05 -6.43879850e-02
1.30400000e+05 -6.43880613e-02
1.30500000e+05 -6.43290095e-02
1.30500000e+05 -6.43290853e-02
1.30600000e+05 -6.42700645e-02
1.30600000e+05 -6.42701399e-02
1.30700000e+05 -6.42111521e-02
1.30700000e+05 -6.42112270e-02
1.30800000e+05 -6.41522742e-02
1.30800000e+05 -6.41523486e-02
1.30900000e+05 -6.40934329e-02
1.30900000e+05 -6.40935069e-02
1.31000000e+05 -6.40346305e-02
1.31000000e+05 -6.40347041e-02
1.31100000e+05 -6.39758694e-02
1.31100000e+05 -6.39759425e-02
1.31200000e+05 -6.39171519e-02
1.31200000e+05 -6.39172246e-02
1.31300000e+05 -6.38584805e-02
1.31300000e+05 -6.38585529e-02
1.31400000e+05 -6.37998580e-02
1.31400000e+05 -6.37999300e-02
1.31500000e+05 -6.37412868e-02
1.31500000e+05 -6.37413585e-02
1.31600000e+05 -6.36827698e-02
1.31600000e+05 -6.36828412e-02
1.31700000e+05 -6.36243096e-02
1.31700000e+05 -6.36243807e-02
1.31800000e+05 -6.35659090e-02
1.31800000e+05 -6.35659798e-02
1.31900000e+05 -6.35075708e-02
1.31900000e+05 -6.35076413e-02
1.32000000e+05 -6.34492977e-02
1.32000000e+05 -6.34493679e-02
1.32100000e+05 -6.33910925e-02
1.32100000e+05 -6.33911624e-02
1.32200000e+05 -6.33329580e-02
1.32200000e+05 -6.33330275e-02
1.32300000e+05 -6.32748968e-02
1.32300000e+05 -6.32749660e-02
1.32400000e+05 -6.32169115e-02
1.32400000e+05 -6.32169805e-02
1.32500000e+05 -6.31590050e-02
1.32500000e+05 -6.31590737e-02
1.32600000e+05 -6.31011796e-02
1.32600000e+05 -6.31012480e-02
1.32700000e+05 -6.30434378e-02
1.32700000e+05 -6.30435060e-02
1.32800000e+05 -6.29857822e-02
1.32800000e+05 -6.29858501e-02
1.32900000e+05 -6.29282151e-02
1.32900000e+05 -6.29282826e-02
1.33000000e+05 -6.28707386e-02
1.33000000e+05 -6.28708058e-02
1.33100000e+05 -6.28133550e-02
1.33100000e+05 -6.28134220e-02
1.33200000e+05 -6.27560664e-02
1.33200000e+05 -6.27561331e-02
1.33300000e+05 -6.26988748e-02
1.33300000e+05 -6.26989411e-02
1.33400000e+05 -6.26417820e-02
1.33400000e+05 -6.26418480e-02
1.33500000e+05 -6.25847899e-02
1.33500000e+05 -6.25848555e-02
1.33600000e+05 -6.25279000e-02
1.33600000e+05 -6.25279654e-02
1.33700000e+05 -6.24711141e-02
1.33700000e+05 -6.24711791e-02
1.33800000e+05 -6.24144336e-02
1.33800000e+05 -6.24144982e-02
1.33900000e+05 -6.23578598e-02
1.33900000e+05 -6.23579241e-02
1.34000000e+05 -6.23013941e-02
1.34000000e+05 -6.23014580e-02
1.34100000e+05 -6.22450376e-02
1.34100000e+05 -6.22451012e-02
1.34200000e+05 -6.21887915e-02
1.34200000e+05 -6.21888547e-02
1.34300000e+05 -6.21326566e-02
1.34300000e+05 -6.21327195e-02
1.34400000e+05 -6.20766340e-02
1.34400000e+05 -6.20766965e-02
1.34500000e+05 -6.20207244e-02
1.34500000e+05 -6.20207865e-02
1.34600000e+05 -6.19649286e-02
1.34600000e+05 -6.19649903e-02
1.34700000e+05 -6.19092472e-02
1.34700000e+05 -6.19093085e-02
1.34800000e+05 -6.18536808e-02
1.34800000e+05 -6.18537417e-02
1.34900000e+05 -6.17982298e-02
1.34900000e+05 -6.17982903e-02
1.35000000e+05 -6.17428947e-02
1.35000000e+05 -6.17429549e-02
1.35100000e+05 -6.16876759e-02
1.35100000e+05 -6.16877356e-02
1.35200000e+05 -6.16325736e-02
1.35200000e+05 -6.16326329e-02
1.35300000e+05 -6.15775881e-02
1.35300000e+05 -6.15776470e-02
1.35400000e+05 -6.15227196e-02
1.35400000e+05 -6.15227781e-02
1.35500000e+05 -6.14679681e-02
1.35500000e+05 -6.14680262e-02
1.35600000e+05 -6.14133338e-02
1.35600000e+05 -6.14133915e-02
1.35700000e+05 -6.13588167e-02
1.35700000e+05 -6.13588740e-02
1.35800000e+05 -6.13044168e-02
1.35800000e+05 -6.13044737e-02
1.35900000e+05 -6.12501341e-02
1.35900000e+05 -6.12501906e-02
1.36000000e+05 -6.11959685e-02
1.36000000e+05 -6.11960246e-02
1.36100000e+05 -6.11419199e-02
1.36100000e+05 -6.11419755e-02
1.36200000e+05 -6.10879881e-02
1.36200000e+05 -6.10880434e-02
1.36300000e+05 -6.10341731e-02
1.36300000e+05 -6.10342279e-02
1.36400000e+05 -6.09804745e-02
1.36400000e+05 -6.09805290e-02
1.36500000e+05 -6.09268923e-02
1.36500000e+05 -6.09269464e-02
1.36600000e+05 -6.08734263e-02
1.36600000e+05 -6.08734799e-02
1.36700000e+05 -6.08200761e-02
1.36700000e+05 -6.08201293e-02
1.36800000e+05 -6.07668415e-02
1.36800000e+05 -6.07668943e-02
1.36900000e+05 -6.07137223e-02
1.36900000e+05 -6.07137747e-02
1.37000000e+05 -6.06607183e-02
1.37000000e+05 -6.06607703e-02
1.37100000e+05 -6.06078290e-02
1.37100000e+05 -6.06078806e-02
1.37200000e+05 -6.05550543e-02
1.37200000e+05 -6.05551055e-02
1.37300000e+05 -6.05023939e-02
1.37300000e+05 -6.05024447e-02
1.37400000e+05 -6.04498474e-02
1.37400000e+05 -6.04498978e-02
1.37500000e+05 -6.03974146e-02
1.37500000e+05 -6.03974646e-02
1.37600000e+05 -6.03450951e-02
1.37600000e+05 -6.03451447e-02
1.37700000e+05 -6.02928886e-02
1.37700000e+05 -6.02929379e-02
1.37800000e+05 -6.02407948e-02
1.37800000e+05 -6.02408438e-02
1.37900000e+05 -6.01888135e-02
1.37900000e+05 -6.01888620e-02
1.38000000e+05 -6.01369442e-02
1.38000000e+05 -6.01369924e-02
1.38100000e+05 -6.00851866e-02
1.38100000e+05 -6.00852345e-02
1.38200000e+05 -6.00335405e-02
1.38200000e+05 -6.00335880e-02
1.38300000e+05 -5.99820055e-02
1.38300000e+05 -5.99820526e-02
1.38400000e+05 -5.99305813e-02
1.38400000e+05 -5.99306280e-02
1.38500000e+05 -5.98792675e-02
1.38500000e+05 -5.98793139e-02
1.38600000e+05 -5.98280638e-02
1.38600000e+05 -5.98281098e-02
1.38700000e+05 -5.97769700e-02
1.38700000e+05 -5.97770156e-02
1.38800000e+05 -5.97259855e-02
1.38800000e+05 -5.97260309e-02
1.38900000e+05 -5.96751103e-02
1.38900000e+05 -5.96751552e-02
1.39000000e+05 -5.96243438e-02
1.39000000e+05 -5.96243884e-02
1.39100000e+05 -5.95736858e-02
1.39100000e+05 -5.95737301e-02
1.39200000e+05 -5.95231359e-02
1.39200000e+05 -5.95231799e-02
1.39300000e+05 -5.94726939e-02
1.39300000e+05 -5.94727375e-02
1.39400000e+05 -5.94223593e-02
1.39400000e+05 -5.94224026e-02
1.39500000e+05 -5.93721319e-02
1.39500000e+05 -5.93721749e-02
1.39600000e+05 -5.93220113e-02
1.39600000e+05 -5.93220540e-02
1.39700000e+05 -5.92719972e-02
1.39700000e+05 -5.92720395e-02
1.39800000e+05 -5.92220893e-02
1.39800000e+05 -5.92221313e-02
1.39900000e+05 -5.91722872e-02
1.39900000e+05 -5.91723288e-02
1.40000000e+05 -5.91225906e-02
1.40000000e+05 -5.91226319e-02
1.40100000e+05 -5.90729991e-02
1.40100000e+05 -5.90730401e-02
1.40200000e+05 -5.90235125e-02
1.40200000e+05 -5.90235532e-02
1.40300000e+05 -5.89741304e-02
1.40300000e+05 -5.89741708e-02
1.40400000e+05 -5.89248524e-02
1.40400000e+05 -5.89248925e-02
1.40500000e+05 -5.88756783e-02
1.40500000e+05 -5.88757181e-02
1.40600000e+05 -5.88266077e-02
1.40600000e+05 -5.88266472e-02
1.40700000e+05 -5.87776403e-02
1.40700000e+05 -5.87776795e-02
1.40800000e+05 -5.87287757e-02
1.40800000e+05 -5.87288146e-02
1.40900000e+05 -5.86800137e-02
1.40900000e+05 -5.86800523e-02
1.41000000e+05 -5.86313538e-02
1.41000000e+05 -5.86313921e-02
1.41100000e+05 -5.85827958e-02
1.41100000e+05 -5.85828338e-02
1.41200000e+05 -5.85343394e-02
1.41200000e+05 -5.85343771e-02
1.41300000e+05 -5.84859841e-02
1.41300000e+05 -5.84860215e-02
1.41400000e+05 -5.84377297e-02
1.41400000e+05 -5.84377669e-02
1.41500000e+05 -5.83895759e-02
1.41500000e+05 -5.83896128e-02
1.41600000e+05 -5.83415223e-02
1.41600000e+05 -5.83415589e-02
1.41700000e+05 -5.82935686e-02
1.41700000e+05 -5.82936050e-02
1.41800000e+05 -5.82457145e-02
1.41800000e+05 -5.82457506e-02
1.41900000e+05 -5.81979597e-02
1.41900000e+05 -5.81979955e-02
1.42000000e+05 -5.81503038e-02
1.42000000e+05 -5.81503393e-02
1.42100000e+05 -5.81027465e-02
1.42100000e+05 -5.81027817e-02
1.42200000e+05 -5.80552875e-02
1.42200000e+05 -5.80553225e-02
1.42300000e+05 -5.80079265e-02
1.42300000e+05 -5.80079612e-02
1.42400000e+05 -5.79606632e-02
1.42400000e+05 -5.79606976e-02
1.42500000e+05 -5.79134972e-02
1.42500000e+05 -5.79135313e-02
1.42600000e+05 -5.78664282e-02
1.42600000e+05 -5.78664621e-02
1.42700000e+05 -5.78194559e-02
1.42700000e+05 -5.78194896e-02
1.42800000e+05 -5.77725801e-02
1.42800000e+05 -5.77726135e-02
1.42900000e+05 -5.77258003e-02
1.42900000e+05 -5.77258335e-02
1.43000000e+05 -5.76791163e-02
1.43000000e+05 -5.76791493e-02
1.43100000e+05 -5.76325278e-02
1.43100000e+05 -5.76325605e-02
1.43200000e+05 -5.75860345e-02
1.43200000e+05 -5.75860669e-02
1.43300000e+05 -5.75396360e-02
1.43300000e+05 -5.75396682e-02
1.43400000e+05 -5.74933321e-02
1.43400000e+05 -5.74933641e-02
1.43500000e+05 -5.74471225e-02
1.43500000e+05 -5.74471542e-02
1.43600000e+05 -5.74010067e-02
1.43600000e+05 -5.74010382e-02
1.43700000e+05 -5.73549847e-02
1.43700000e+05 -5.73550159e-02
1.43800000e+05 -5.73090560e-02
1.43800000e+05 -5.73090870e-02
1.43900000e+05 -5.72632203e-02
1.43900000e+05 -5.72632511e-02
1.44000000e+05 -5.72174774e-02
1.44000000e+05 -5.72175079e-02
1.44100000e+05 -5.71718270e-02
1.44100000e+05 -5.71718572e-02
1.44200000e+05 -5.71262687e-02
1.44200000e+05 -5.71262987e-02
1.44300000e+05 -5.70808023e-02
1.44300000e+05 -5.70808321e-02
1.44400000e+05 -5.70354274e-02
1.44400000e+05 -5.70354571e-02
1.44500000e+05 -5.69901439e-02
1.44500000e+05 -5.69901733e-02
1.44600000e+05 -5.69449514e-02
1.44600000e+05 -5.69449805e-02
1.44700000e+05 -5.68998496e-02
1.44700000e+05 -5.68998785e-02
1.44800000e+05 -5.68548382e-02
1.44800000e+05 -5.68548669e-02
1.44900000e+05 -5.68099169e-02
1.44900000e+05 -5.68099454e-02
1.45000000e+05 -5.67650855e-02
1.45000000e+05 -5.67651138e-02
1.45100000e+05 -5.67203437e-02
1.45100000e+05 -5.67203718e-02
1.45200000e+05 -5.66756912e-02
1.45200000e+05 -5.66757191e-02
1.45300000e+05 -5.66311277e-02
1.45300000e+05 -5.66311554e-02
1.45400000e+05 -5.65866530e-02
1.45400000e+05 -5.65866804e-02
1.45500000e+05 -5.65422667e-02
1.45500000e+05 -5.65422940e-02
1.45600000e+05 -5.64979686e-02
1.45600000e+05 -5.64979957e-02
1.45700000e+05 -5.64537584e-02
1.45700000e+05 -5.64537853e-02
1.45800000e+05 -5.64096359e-02
1.45800000e+05 -5.64096626e-02
1.45900000e+05 -5.63656007e-02
1.45900000e+05 -5.63656272e-02
1.46000000e+05 -5.63216527e-02
1.46000000e+05 -5.63216790e-02
1.46100000e+05 -5.62777915e-02
1.46100000e+05 -5.62778175e-02
1.46200000e+05 -5.62340168e-02
1.46200000e+05 -5.62340427e-02
1.46300000e+05 -5.61903285e-02
1.46300000e+05 -5.61903542e-02
1.46400000e+05 -5.61467262e-02
1.46400000e+05 -5.61467517e-02
1.46500000e+05 -5.61032096e-02
1.46500000e+05 -5.61032349e-02
1.46600000e+05 -5.60597786e-02
1.46600000e+05 -5.60598037e-02
1.46700000e+05 -5.60164329e-02
1.46700000e+05 -5.60164578e-02
1.46800000e+05 -5.59731721e-02
1.46800000e+05 -5.59731968e-02
1.46900000e+05 -5.59299960e-02
1.46900000e+05 -5.59300206e-02
1.47000000e+05 -5.58869045e-02
1.47000000e+05 -5.58869289e-02
1.47100000e+05 -5.58438971e-02
1.47100000e+05 -5.58439214e-02
1.47200000e+05 -5.58009738e-02
1.47200000e+05 -5.58009978e-02
1.47300000e+05 -5.57581341e-02
1.47300000e+05 -5.57581580e-02
1.47400000e+05 -5.57153780e-02
1.47400000e+05 -5.57154017e-02
1.47500000e+05 -5.56727050e-02
1.47500000e+05 -5.56727285e-02
1.47600000e+05 -5.56301151e-02
1.47600000e+05 -5.56301384e-02
1.47700000e+05 -5.55876078e-02
1.47700000e+05 -5.55876310e-02
1.47800000e+05 -5.55451830e-02
1.47800000e+05 -5.55452060e-02
1.47900000e+05 -5.55028405e-02
1.47900000e+05 -5.55028633e-02
1.48000000e+05 -5.54605800e-02
1.48000000e+05 -5.54606026e-02
1.48100000e+05 -5.54184012e-02
1.48100000e+05 -5.54184236e-02
1.48200000e+05 -5.53763039e-02
1.48200000e+05 -5.53763262e-02
1.48300000e+05 -5.53342879e-02
1.48300000e+05 -5.53343100e-02
1.48400000e+05 -5.52923529e-02
1.48400000e+05 -5.52923749e-02
1.48500000e+05 -5.52504987e-02
1.48500000e+05 -5.52505205e-02
1.48600000e+05 -5.52087250e-02
1.48600000e+05 -5.52087467e-02
1.48700000e+05 -5.51670317e-02
1.48700000e+05 -5.51670532e-02
1.48800000e+05 -5.51254185e-02
1.48800000e+05 -5.51254398e-02
1.48900000e+05 -5.50838851e-02
1.48900000e+05 -5.50839063e-02
1.49000000e+05 -5.50424314e-02
1.49000000e+05 -5.50424524e-02
1.49100000e+05 -5.50010570e-02
1.49100000e+05 -5.50010779e-02
1.49200000e+05 -5.49597619e-02
1.49200000e+05 -5.49597826e-02
1.49300000e+05 -5.49185457e-02
1.49300000e+05 -5.49185662e-02
1.49400000e+05 -5.48774082e-02
1.49400000e+05 -5.48774286e-02
1.49500000e+05 -5.48363491e-02
1.49500000e+05 -5.48363694e-02
1.49600000e+05 -5.47953684e-02
1.49600000e+05 -5.47953885e-02
1.49700000e+05 -5.47544657e-02
1.49700000e+05 -5.47544857e-02
1.49800000e+05 -5.47136409e-02
1.49800000e+05 -5.47136607e-02
1.49900000e+05 -5.46728936e-02
1.49900000e+05 -5.46729133e-02
1.50000000e+05 -5.46322237e-02
1.50000000e+05 -5.46322433e-02
1.50100000e+05 -5.45916311e-02
1.50100000e+05 -5.45916505e-02
1.50200000e+05 -5.45511153e-02
1.50200000e+05 -5.45511346e-02
1.50300000e+05 -5.45106763e-02
1.50300000e+05 -5.45106955e-02
1.50400000e+05 -5.44703139e-02
1.50400000e+05 -5.44703329e-02
1.50500000e+05 -5.44300277e-02
1.50500000e+05 -5.44300466e-02
1.50600000e+05 -5.43898176e-02
1.50600000e+05 -5.43898364e-02
1.50700000e+05 -5.43496835e-02
1.50700000e+05 -5.43497021e-02
1.50800000e+05 -5.43096250e-02
1.50800000e+05 -5.43096434e-02
1.50900000e+05 -5.42696420e-02
1.50900000e+05 -5.42696603e-02
1.51000000e+05 -5.42297342e-02
1.51000000e+05 -5.42297524e-02
1.51100000e+05 -5.41899015e-02
1.51100000e+05 -5.41899196e-02
1.51200000e+05 -5.41501437e-02
1.51200000e+05 -5.41501616e-02
1.51300000e+05 -5.41104605e-02
1.51300000e+05 -5.41104783e-02
1.51400000e+05 -5.40708517e-02
1.51400000e+05 -5.40708694e-02
1.51500000e+05 -5.40313172e-02
1.51500000e+05 -5.40313348e-02
1.51600000e+05 -5.39918568e-02
1.51600000e+05 -5.39918742e-02
1.51700000e+05 -5.39524701e-02
1.51700000e+05 -5.39524874e-02
1.51800000e+05 -5.39131572e-02
1.51800000e+05 -5.39131743e-02
1.51900000e+05 -5.38739176e-02
1.51900000e+05 -5.38739347e-02
1.52000000e+05 -5.38347513e-02
1.52000000e+05 -5.38347682e-02
1.52100000e+05 -5.37956581e-02
1.52100000e+05 -5.37956749e-02
1.52200000e+05 -5.37566377e-02
1.52200000e+05 -5.37566544e-02
1.52300000e+05 -5.37176900e-02
1.52300000e+05 -5.37177066e-02
1.52400000e+05 -5.36788148e-02
1.52400000e+05 -5.36788312e-02
1.52500000e+05 -5.36400118e-02
1.52500000e+05 -5.36400281e-02
1.52600000e+05 -5.36012809e-02
1.52600000e+05 -5.36012971e-02
1.52700000e+05 -5.35626219e-02
1.52700000e+05 -5.35626380e-02
1.52800000e+05 -5.35240347e-02
1.52800000e+05 -5.35240506e-02
1.52900000e+05 -5.34855189e-02
1.52900000e+05 -5.34855347e-02
1.53000000e+05 -5.34470745e-02
1.53000000e+05 -5.34470902e-02
1.53100000e+05 -5.34087012e-02
1.53100000e+05 -5.34087168e-02
1.53200000e+05 -5.33703989e-02
1.53200000e+05 -5.33704144e-02
1.53300000e+05 -5.33321673e-02
1.53300000e+05 -5.33321827e-02
1.53400000e+05 -5.32940064e-02
1.53400000e+05 -5.32940217e-02
1.53500000e+05 -5.32559159e-02
1.53500000e+05 -5.32559311e-02
1.53600000e+05 -5.32178956e-02
1.53600000e+05 -5.32179106e-02
1.53700000e+05 -5.31799453e-02
1.53700000e+05 -5.31799603e-02
1.53800000e+05 -5.31420650e-02
1.53800000e+05 -5.31420798e-02
1.53900000e+05 -5.31042543e-02
1.53900000e+05 -5.31042690e-02
1.54000000e+05 -5.30665131e-02
1.54000000e+05 -5.30665277e-02
1.54100000e+05 -5.30288413e-02
1.54100000e+05 -5.30288558e-02
1.54200000e+05 -5.29912386e-02
1.54200000e+05 -5.29912530e-02
1.54300000e+05 -5.29537049e-02
1.54300000e+05 -5.29537192e-02
1.54400000e+05 -5.29162400e-02
1.54400000e+05 -5.29162542e-02
1.54500000e+05 -5.28788438e-02
1.54500000e+05 -5.28788582e-02
1.54600000e+05 -5.28415157e-02
1.54600000e+05 -5.28415286e-02
1.54700000e+05 -5.28042582e-02
1.54700000e+05 -5.28042785e-02
1.54800000e+05 -5.27670562e-02
1.54800000e+05 -5.27670349e-02
1.54900000e+05 -5.27299912e-02
1.54900000e+05 -5.27302149e-02
1.55000000e+05 -5.26926155e-02
1.55000000e+05 -5.26922659e-02
1.55100000e+05 -5.26547592e-02
1.55100000e+05 -5.26549832e-02
1.55200000e+05 -5.26182192e-02
1.55200000e+05 -5.26181975e-02
1.55300000e+05 -5.25814405e-02
1.55300000e+05 -5.25814602e-02
1.55400000e+05 -5.25448392e-02
1.55400000e+05 -5.25448513e-02
1.55500000e+05 -5.25083425e-02
1.55500000e+05 -5.25083558e-02
1.55600000e+05 -5.24719628e-02
1.55600000e+05 -5.24719757e-02
1.55700000e+05 -5.24356973e-02
1.55700000e+05 -5.24357101e-02
1.55800000e+05 -5.23995457e-02
1.55800000e+05 -5.23995585e-02
1.55900000e+05 -5.23635076e-02
1.55900000e+05 -5.23635203e-02
1.56000000e+05 -5.23275824e-02
1.56000000e+05 -5.23275949e-02
1.56100000e+05 -5.22917695e-02
1.56100000e+05 -5.22917819e-02
1.56200000e+05 -5.22560684e-02
1.56200000e+05 -5.22560807e-02
1.56300000e+05 -5.22204786e-02
1.56300000e+05 -5.22204908e-02
1.56400000e+05 -5.21849996e-02
1.56400000e+05 -5.21850117e-02
1.56500000e+05 -5.21496308e-02
1.56500000e+05 -5.21496428e-02
1.56600000e+05 -5.21143717e-02
1.56600000e+05 -5.21143836e-02
1.56700000e+05 -5.20792218e-02
1.56700000e+05 -5.20792337e-02
1.56800000e+05 -5.20441807e-02
1.56800000e+05 -5.20441924e-02
1.56900000e+05 -5.20092477e-02
1.56900000e+05 -5.20092593e-02
1.57000000e+05 -5.19744224e-02
1.57000000e+05 -5.19744339e-02
1.57100000e+05 -5.19397043e-02
1.57100000e+05 -5.19397157e-02
1.57200000e+05 -5.19050929e-02
1.57200000e+05 -5.19051042e-02
1.57300000e+05 -5.18705877e-02
1.57300000e+05 -5.18705990e-02
1.57400000e+05 -5.18361883e-02
1.57400000e+05 -5.18361994e-02
1.57500000e+05 -5.18018940e-02
1.57500000e+05 -5.18019051e-02
1.57600000e+05 -5.17677046e-02
1.57600000e+05 -5.17677155e-02
1.57700000e+05 -5.17336194e-02
1.57700000e+05 -5.17336302e-02
1.57800000e+05 -5.16996380e-02
1.57800000e+05 -5.16996488e-02
1.57900000e+05 -5.16657599e-02
1.57900000e+05 -5.16657706e-02
1.58000000e+05 -5.16319847e-02
1.58000000e+05 -5.16319953e-02
1.58100000e+05 -5.15983119e-02
1.58100000e+05 -5.15983225e-02
1.58200000e+05 -5.15647411e-02
1.58200000e+05 -5.15647515e-02
1.58300000e+05 -5.15312717e-02
1.58300000e+05 -5.15312821e-02
1.58400000e+05 -5.14979034e-02
1.58400000e+05 -5.14979137e-02
1.58500000e+05 -5.14646356e-02
1.58500000e+05 -5.14646458e-02
1.58600000e+05 -5.14314680e-02
1.58600000e+05 -5.14314781e-02
1.58700000e+05 -5.13984001e-02
1.58700000e+05 -5.13984101e-02
1.58800000e+05 -5.13654314e-02
1.58800000e+05 -5.13654413e-02
1.58900000e+05 -5.13325615e-02
1.58900000e+05 -5.13325713e-02
1.59000000e+05 -5.12997899e-02
1.59000000e+05 -5.12997997e-02
1.59100000e+05 -5.12671163e-02
1.59100000e+05 -5.12671260e-02
1.59200000e+05 -5.12345402e-02
1.59200000e+05 -5.12345498e-02
1.59300000e+05 -5.12020612e-02
1.59300000e+05 -5.12020707e-02
1.59400000e+05 -5.11696788e-02
1.59400000e+05 -5.11696883e-02
1.59500000e+05 -5.11373927e-02
1.59500000e+05 -5.11374020e-02
1.59600000e+05 -5.11052023e-02
1.59600000e+05 -5.11052116e-02
1.59700000e+05 -5.10731074e-02
1.59700000e+05 -5.10731166e-02
1.59800000e+05 -5.10411074e-02
1.59800000e+05 -5.10411166e-02
1.59900000e+05 -5.10092020e-02
1.59900000e+05 -5.10092111e-02
1.60000000e+05 -5.09773908e-02
1.60000000e+05 -5.09773998e-02
1.60100000e+05 -5.09456733e-02
1.60100000e+05 -5.09456823e-02
1.60200000e+05 -5.09140492e-02
1.60200000e+05 -5.09140581e-02
1.60300000e+05 -5.08825181e-02
1.60300000e+05 -5.08825268e-02
1.60400000e+05 -5.08510795e-02
1.60400000e+05 -5.08510882e-02
1.60500000e+05 -5.08197331e-02
1.60500000e+05 -5.08197417e-02
1.60600000e+05 -5.07884784e-02
1.60600000e+05 -5.07884870e-02
1.60700000e+05 -5.07573151e-02
1.60700000e+05 -5.07573236e-02
1.60800000e+05 -5.07262429e-02
1.60800000e+05 -5.07262513e-02
1.60900000e+05 -5.06952612e-02
1.60900000e+05 -5.06952696e-02
1.61000000e+05 -5.06643698e-02
1.61000000e+05 -5.06643781e-02
1.61100000e+05 -5.06335682e-02
1.61100000e+05 -5.06335764e-02
1.61200000e+05 -5.06028561e-02
1.61200000e+05 -5.06028643e-02
1.61300000e+05 -5.05722331e-02
1.61300000e+05 -5.05722412e-02
1.61400000e+05 -5.05416989e-02
1.61400000e+05 -5.05417069e-02
1.61500000e+05 -5.05112530e-02
1.61500000e+05 -5.05112609e-02
1.61600000e+05 -5.04808951e-02
1.61600000e+05 -5.04809030e-02
1.61700000e+05 -5.04506248e-02
1.61700000e+05 -5.04506326e-02
1.61800000e+05 -5.04204418e-02
1.61800000e+05 -5.04204496e-02
1.61900000e+05 -5.03903457e-02
1.61900000e+05 -5.03903534e-02
1.62000000e+05 -5.03603362e-02
1.62000000e+05 -5.03603438e-02
1.62100000e+05 -5.03304128e-02
1.62100000e+05 -5.03304204e-02
1.62200000e+05 -5.03005753e-02
1.62200000e+05 -5.03005828e-02
1.62300000e+05 -5.02708233e-02
1.62300000e+05 -5.02708307e-02
1.62400000e+05 -5.02411564e-02
1.62400000e+05 -5.02411638e-02
1.62500000e+05 -5.02115744e-02
1.62500000e+05 -5.02115817e-02
1.62600000e+05 -5.01820767e-02
1.62600000e+05 -5.01820840e-02
1.62700000e+05 -5.01526632e-02
1.62700000e+05 -5.01526704e-02
1.62800000e+05 -5.01233335e-02
1.62800000e+05 -5.01233406e-02
1.62900000e+05 -5.00940872e-02
1.62900000e+05 -5.00940943e-02
1.63000000e+05 -5.00649240e-02
1.63000000e+05 -5.00649310e-02
1.63100000e+05 -5.00358436e-02
1.63100000e+05 -5.00358505e-02
1.63200000e+05 -5.00068456e-02
1.63200000e+05 -5.00068525e-02
1.63300000e+05 -4.99779297e-02
1.63300000e+05 -4.99779365e-02
1.63400000e+05 -4.99490955e-02
1.63400000e+05 -4.99491024e-02
1.63500000e+05 -4.99203429e-02
1.63500000e+05 -4.99203496e-02
1.63600000e+05 -4.98916713e-02
1.63600000e+05 -4.98916780e-02
1.63700000e+05 -4.98630806e-02
1.63700000e+05 -4.98630872e-02
1.63800000e+05 -4.98345703e-02
1.63800000e+05 -4.98345769e-02
1.63900000e+05 -4.98061403e-02
1.63900000e+05 -4.98061468e-02
1.64000000e+05 -4.97777901e-02
1.64000000e+05 -4.97777965e-02
1.64100000e+05 -4.97495194e-02
1.64100000e+05 -4.97495258e-02
1.64200000e+05 -4.97213279e-02
1.64200000e+05 -4.97213343e-02
1.64300000e+05 -4.96932154e-02
1.64300000e+05 -4.96932217e-02
1.64400000e+05 -4.96651815e-02
1.64400000e+05 -4.96651878e-02
1.64500000e+05 -4.96372259e-02
1.64500000e+05 -4.96372321e-02
1.64600000e+05 -4.96093483e-02
1.64600000e+05 -4.96093545e-02
1.64700000e+05 -4.95815484e-02
1.64700000e+05 -4.95815545e-02
1.64800000e+05 -4.95538259e-02
1.64800000e+05 -4.95538320e-02
1.64900000e+05 -4.95261805e-02
1.64900000e+05 -4.95261865e-02
1.65000000e+05 -4.94986119e-02
1.65000000e+05 -4.94986179e-02
1.65100000e+05 -4.94711198e-02
1.65100000e+05 -4.94711257e-02
1.65200000e+05 -4.94437039e-02
1.65200000e+05 -4.94437098e-02
1.65300000e+05 -4.94163640e-02
1.65300000e+05 -4.94163698e-02
1.65400000e+05 -4.93890997e-02
1.65400000e+05 -4.93891055e-02
1.65500000e+05 -4.93619107e-02
1.65500000e+05 -4.93619165e-02
1.65600000e+05 -4.93347968e-02
1.65600000e+05 -4.93348025e-02
1.65700000e+05 -4.93077577e-02
1.65700000e+05 -4.93077634e-02
1.65800000e+05 -4.92807931e-02
1.65800000e+05 -4.92807987e-02
1.65900000e+05 -4.92539027e-02
1.65900000e+05 -4.92539082e-02
1.66000000e+05 -4.92270862e-02
1.66000000e+05 -4.92270917e-02
1.66100000e+05 -4.92003434e-02
1.66100000e+05 -4.92003488e-02
1.66200000e+05 -4.91736739e-02
1.66200000e+05 -4.91736793e-02
1.66300000e+05 -4.91470776e-02
1.66300000e+05 -4.91470830e-02
1.66400000e+05 -4.91205541e-02
1.66400000e+05 -4.91205594e-02
1.66500000e+05 -4.90941031e-02
1.66500000e+05 -4.90941084e-02
1.66600000e+05 -4.90677245e-02
1.66600000e+05 -4.90677297e-02
1.66700000e+05 -4.90414178e-02
1.66700000e+05 -4.90414230e-02
1.66800000e+05 -4.90151829e-02
1.66800000e+05 -4.90151881e-02
1.66900000e+05 -4.89890195e-02
1.66900000e+05 -4.89890247e-02
1.67000000e+05 -4.89629274e-02
1.67000000e+05 -4.89629324e-02
1.67100000e+05 -4.89369062e-02
1.67100000e+05 -4.89369112e-02
1.67200000e+05 -4.89109557e-02
1.67200000e+05 -4.89109606e-02
1.67300000e+05 -4.88850756e-02
1.67300000e+05 -4.88850805e-02
1.67400000e+05 -4.88592657e-02
1.67400000e+05 -4.88592706e-02
1.67500000e+05 -4.88335258e-02
1.67500000e+05 -4.88335306e-02
1.67600000e+05 -4.88078555e-02
1.67600000e+05 -4.88078603e-02
1.67700000e+05 -4.87822546e-02
1.67700000e+05 -4.87822594e-02
1.67800000e+05 -4.87567230e-02
1.67800000e+05 -4.87567277e-02
1.67900000e+05 -4.87312602e-02
1.67900000e+05 -4.87312649e-02
1.68000000e+05 -4.87058661e-02
1.68000000e+05 -4.87058708e-02
1.68100000e+05 -4.86805404e-02
1.68100000e+05 -4.86805451e-02
1.68200000e+05 -4.86552829e-02
1.68200000e+05 -4.86552875e-02
1.68300000e+05 -4.86300934e-02
1.68300000e+05 -4.86300979e-02
1.68400000e+05 -4.86049715e-02
1.68400000e+05 -4.86049760e-02
1.68500000e+05 -4.85799170e-02
1.68500000e+05 -4.85799215e-02
1.68600000e+05 -4.85549298e-02
1.68600000e+05 -4.85549343e-02
1.68700000e+05 -4.85300096e-02
1.68700000e+05 -4.85300140e-02
1.68800000e+05 -4.85051560e-02
1.68800000e+05 -4.85051604e-02
1.68900000e+05 -4.84803690e-02
1.68900000e+05 -4.84803733e-02
1.69000000e+05 -4.84556482e-02
1.69000000e+05 -4.84556525e-02
1.69100000e+05 -4.84309934e-02
1.69100000e+05 -4.84309977e-02
1.69200000e+05 -4.84064044e-02
1.69200000e+05 -4.84064087e-02
1.69300000e+05 -4.83818810e-02
1.69300000e+05 -4.83818852e-02
1.69400000e+05 -4.83574229e-02
1.69400000e+05 -4.83574271e-02
1.69500000e+05 -4.83330299e-02
1.69500000e+05 -4.83330340e-02
1.69600000e+05 -4.83087018e-02
1.69600000e+05 -4.83087059e-02
1.69700000e+05 -4.82844383e-02
1.69700000e+05 -4.82844423e-02
1.69800000e+05 -4.82602392e-02
1.69800000e+05 -4.82602432e-02
1.69900000e+05 -4.82361043e-02
1.69900000e+05 -4.82361083e-02
1.70000000e+05 -4.82120334e-02
1.70000000e+05 -4.82120374e-02
1.70100000e+05 -4.81880263e-02
1.70100000e+05 -4.81880302e-02
1.70200000e+05 -4.81640827e-02
1.70200000e+05 -4.81640865e-02
1.70300000e+05 -4.81402023e-02
1.70300000e+05 -4.81402062e-02
1.70400000e+05 -4.81163851e-02
1.70400000e+05 -4.81163889e-02
1.70500000e+05 -4.80926308e-02
1.70500000e+05 -4.80926346e-02
1.70600000e+05 -4.80689391e-02
1.70600000e+05 -4.80689428e-02
1.70700000e+05 -4.80453098e-02
1.70700000e+05 -4.80453136e-02
1.70800000e+05 -4.80217428e-02
1.70800000e+05 -4.80217465e-02
1.70900000e+05 -4.79982378e-02
1.70900000e+05 -4.79982415e-02
1.71000000e+05 -4.79747947e-02
1.71000000e+05 -4.79747983e-02
1.71100000e+05 -4.79514131e-02
1.71100000e+05 -4.79514167e-02
1.71200000e+05 -4.79280929e-02
1.71200000e+05 -4.79280965e-02
1.71300000e+05 -4.79048339e-02
1.71300000e+05 -4.79048375e-02
1.71400000e+05 -4.78816359e-02
1.71400000e+05 -4.78816394e-02
1.71500000e+05 -4.78584986e-02
1.71500000e+05 -4.78585021e-02
1.71600000e+05 -4.78354220e-02
1.71600000e+05 -4.78354254e-02
1.71700000e+05 -4.78124057e-02
1.71700000e+05 -4.78124091e-02
1.71800000e+05 -4.77894495e-02
1.71800000e+05 -4.77894529e-02
1.71900000e+05 -4.77665533e-02
1.71900000e+05 -4.77665567e-02
1.72000000e+05 -4.77437169e-02
1.72000000e+05 -4.77437203e-02
1.72100000e+05 -4.77209401e-02
1.72100000e+05 -4.77209434e-02
1.72200000e+05 -4.76982226e-02
1.72200000e+05 -4.76982259e-02
1.72300000e+05 -4.76755643e-02
1.72300000e+05 -4.76755675e-02
1.72400000e+05 -4.76529650e-02
1.72400000e+05 -4.76529682e-02
1.72500000e+05 -4.76304244e-02
1.72500000e+05 -4.76304276e-02
1.72600000e+05 -4.76079424e-02
1.72600000e+05 -4.76079456e-02
1.72700000e+05 -4.75855189e-02
1.72700000e+05 -4.75855220e-02
1.72800000e+05 -4.75631535e-02
1.72800000e+05 -4.75631566e-02
1.72900000e+05 -4.75408462e-02
1.72900000e+05 -4.75408492e-02
1.73000000e+05 -4.75185966e-02
1.73000000e+05 -4.75185997e-02
1.73100000e+05 -4.74964047e-02
1.73100000e+05 -4.74964078e-02
1.73200000e+05 -4.74742703e-02
1.73200000e+05 -4.74742733e-02
1.73300000e+05 -4.74521931e-02
1.73300000e+05 -4.74521961e-02
1.73400000e+05 -4.74301730e-02
1.73400000e+05 -4.74301759e-02
1.73500000e+05 -4.74082098e-02
1.73500000e+05 -4.74082127e-02
1.73600000e+05 -4.73863033e-02
1.73600000e+05 -4.73863062e-02
1.73700000e+05 -4.73644533e-02
1.73700000e+05 -4.73644562e-02
1.73800000e+05 -4.73426597e-02
1.73800000e+05 -4.73426625e-02
1.73900000e+05 -4.73209222e-02
1.73900000e+05 -4.73209250e-02
1.74000000e+05 -4.72992407e-02
1.74000000e+05 -4.72992435e-02
1.74100000e+05 -4.72776150e-02
1.74100000e+05 -4.72776178e-02
1.74200000e+05 -4.72560450e-02
1.74200000e+05 -4.72560477e-02
1.74300000e+05 -4.72345304e-02
1.74300000e+05 -4.72345331e-02
1.74400000e+05 -4.72130711e-02
1.74400000e+05 -4.72130738e-02
1.74500000e+05 -4.71916669e-02
1.74500000e+05 -4.71916695e-02
1.74600000e+05 -4.71703176e-02
1.74600000e+05 -4.71703202e-02
1.74700000e+05 -4.71490230e-02
1.74700000e+05 -4.71490257e-02
1.74800000e+05 -4.71277831e-02
1.74800000e+05 -4.71277857e-02
1.74900000e+05 -4.71065976e-02
1.74900000e+05 -4.71066001e-02
1.75000000e+05 -4.70854663e-02
1.75000000e+05 -4.70854688e-02
1.75100000e+05 -4.70643890e-02
1.75100000e+05 -4.70643916e-02
1.75200000e+05 -4.70433657e-02
1.75200000e+05 -4.70433682e-02
1.75300000e+05 -4.70223961e-02
1.75300000e+05 -4.70223986e-02
1.75400000e+05 -4.70014801e-02
1.75400000e+05 -4.70014826e-02
1.75500000e+05 -4.69806175e-02
1.75500000e+05 -4.69806199e-02
1.75600000e+05 -4.69598081e-02
1.75600000e+05 -4.69598105e-02
1.75700000e+05 -4.69390518e-02
1.75700000e+05 -4.69390542e-02
1.75800000e+05 -4.69183484e-02
1.75800000e+05 -4.69183508e-02
1.75900000e+05 -4.68976978e-02
1.75900000e+05 -4.68977001e-02
1.76000000e+05 -4.68770997e-02
1.76000000e+05 -4.68771021e-02
1.76100000e+05 -4.68565541e-02
1.76100000e+05 -4.68565564e-02
1.76200000e+05 -4.68360607e-02
1.76200000e+05 -4.68360630e-02
1.76300000e+05 -4.68156194e-02
1.76300000e+05 -4.68156217e-02
1.76400000e+05 -4.67952301e-02
1.76400000e+05 -4.67952323e-02
1.76500000e+05 -4.67748925e-02
1.76500000e+05 -4.67748948e-02
1.76600000e+05 -4.67546066e-02
1.76600000e+05 -4.67546088e-02
1.76700000e+05 -4.67343722e-02
1.76700000e+05 -4.67343744e-02
1.76800000e+05 -4.67141891e-02
1.76800000e+05 -4.67141912e-02
1.76900000e+05 -4.66940571e-02
1.76900000e+05 -4.66940592e-02
1.77000000e+05 -4.66739762e-02
1.77000000e+05 -4.66739783e-02
1.77100000e+05 -4.66539461e-02
1.77100000e+05 -4.66539482e-02
1.77200000e+05 -4.66339667e-02
1.77200000e+05 -4.66339688e-02
1.77300000e+05 -4.66140379e-02
1.77300000e+05 -4.66140399e-02
1.77400000e+05 -4.65941595e-02
1.77400000e+05 -4.65941615e-02
1.77500000e+05 -4.65743313e-02
1.77500000e+05 -4.65743333e-02
1.77600000e+05 -4.65545532e-02
1.77600000e+05 -4.65545552e-02
1.77700000e+05 -4.65348251e-02
1.77700000e+05 -4.65348271e-02
1.77800000e+05 -4.65151469e-02
1.77800000e+05 -4.65151488e-02
1.77900000e+05 -4.64955182e-02
1.77900000e+05 -4.64955202e-02
1.78000000e+05 -4.64759391e-02
1.78000000e+05 -4.64759410e-02
1.78100000e+05 -4.64564094e-02
1.78100000e+05 -4.64564113e-02
1.78200000e+05 -4.64369289e-02
1.78200000e+05 -4.64369308e-02
1.78300000e+05 -4.64174975e-02
1.78300000e+05 -4.64174993e-02
1.78400000e+05 -4.63981150e-02
1.78400000e+05 -4.63981168e-02
1.78500000e+05 -4.63787813e-02
1.78500000e+05 -4.63787831e-02
1.78600000e+05 -4.63594962e-02
1.78600000e+05 -4.63594980e-02
1.78700000e+05 -4.63402597e-02
1.78700000e+05 -4.63402615e-02
1.78800000e+05 -4.63210716e-02
1.78800000e+05 -4.63210733e-02
1.78900000e+05 -4.63019317e-02
1.78900000e+05 -4.63019334e-02
1.79000000e+05 -4.62828398e-02
1.79000000e+05 -4.62828416e-02
1.79100000e+05 -4.62637960e-02
1.79100000e+05 -4.62637977e-02
1.79200000e+05 -4.62447999e-02
1.79200000e+05 -4.62448016e-02
1.79300000e+05 -4.62258515e-02
1.79300000e+05 -4.62258532e-02
1.79400000e+05 -4.62069507e-02
1.79400000e+05 -4.62069524e-02
1.79500000e+05 -4.61880973e-02
1.79500000e+05 -4.61880989e-02
1.79600000e+05 -4.61692911e-02
1.79600000e+05 -4.61692928e-02
1.79700000e+05 -4.61505321e-02
1.79700000e+05 -4.61505337e-02
1.79800000e+05 -4.61318201e-02
1.79800000e+05 -4.61318217e-02
1.79900000e+05 -4.61131550e-02
1.79900000e+05 -4.61131565e-02
1.80000000e+05 -4.60945366e-02
1.80000000e+05 -4.60945381e-02
1.80100000e+05 -4.60759647e-02
1.80100000e+05 -4.60759663e-02
1.80200000e+05 -4.60574394e-02
1.80200000e+05 -4.60574409e-02
1.80300000e+05 -4.60389604e-02
1.80300000e+05 -4.60389619e-02
1.80400000e+05 -4.60205276e-02
1.80400000e+05 -4.60205291e-02
1.80500000e+05 -4.60021409e-02
1.80500000e+05 -4.60021424e-02
1.80600000e+05 -4.59838002e-02
1.80600000e+05 -4.59838017e-02
1.80700000e+05 -4.59655053e-02
1.80700000e+05 -4.59655067e-02
1.80800000e+05 -4.59472560e-02
1.80800000e+05 -4.59472575e-02
1.80900000e+05 -4.59290524e-02
1.80900000e+05 -4.59290538e-02
1.81000000e+05 -4.59108942e-02
1.81000000e+05 -4.59108956e-02
1.81100000e+05 -4.58927813e-02
1.81100000e+05 -4.58927826e-02
1.81200000e+05 -4.58747135e-02
1.81200000e+05 -4.58747149e-02
1.81300000e+05 -4.58566909e-02
1.81300000e+05 -4.58566922e-02
1.81400000e+05 -4.58387132e-02
1.81400000e+05 -4.58387145e-02
1.81500000e+05 -4.58207803e-02
1.81500000e+05 -4.58207816e-02
1.81600000e+05 -4.58028921e-02
1.81600000e+05 -4.58028934e-02
1.81700000e+05 -4.57850484e-02
1.81700000e+05 -4.57850497e-02
1.81800000e+05 -4.57672492e-02
1.81800000e+05 -4.57672505e-02
1.81900000e+05 -4.57494944e-02
1.81900000e+05 -4.57494956e-02
1.82000000e+05 -4.57317837e-02
1.82000000e+05 -4.57317849e-02
1.82100000e+05 -4.57141171e-02
1.82100000e+05 -4.57141183e-02
1.82200000e+05 -4.56964945e-02
1.82200000e+05 -4.56964957e-02
1.82300000e+05 -4.56789157e-02
1.82300000e+05 -4.56789169e-02
1.82400000e+05 -4.56613807e-02
1.82400000e+05 -4.56613818e-02
1.82500000e+05 -4.56438892e-02
1.82500000e+05 -4.56438904e-02
1.82600000e+05 -4.56264412e-02
1.82600000e+05 -4.56264424e-02
1.82700000e+05 -4.56090366e-02
1.82700000e+05 -4.56090378e-02
1.82800000e+05 -4.55916753e-02
1.82800000e+05 -4.55916764e-02
1.82900000e+05 -4.55743571e-02
1.82900000e+05 -4.55743582e-02
1.83000000e+05 -4.55570819e-02
1.83000000e+05 -4.55570830e-02
1.83100000e+05 -4.55398496e-02
1.83100000e+05 -4.55398507e-02
1.83200000e+05 -4.55226601e-02
1.83200000e+05 -4.55226612e-02
1.83300000e+05 -4.55055133e-02
1.83300000e+05 -4.55055143e-02
1.83400000e+05 -4.54884090e-02
1.83400000e+05 -4.54884100e-02
1.83500000e+05 -4.54713471e-02
1.83500000e+05 -4.54713482e-02
1.83600000e+05 -4.54543276e-02
1.83600000e+05 -4.54543287e-02
1.83700000e+05 -4.54373503e-02
1.83700000e+05 -4.54373513e-02
1.83800000e+05 -4.54204152e-02
1.83800000e+05 -4.54204161e-02
1.83900000e+05 -4.54035220e-02
1.83900000e+05 -4.54035229e-02
1.84000000e+05 -4.53866707e-02
1.84000000e+05 -4.53866716e-02
1.84100000e+05 -4.53698611e-02
1.84100000e+05 -4.53698621e-02
1.84200000e+05 -4.53530932e-02
1.84200000e+05 -4.53530942e-02
1.84300000e+05 -4.53363669e-02
1.84300000e+05 -4.53363678e-02
1.84400000e+05 -4.53196820e-02
1.84400000e+05 -4.53196829e-02
1.84500000e+05 -4.53030385e-02
1.84500000e+05 -4.53030394e-02
1.84600000e+05 -4.52864361e-02
1.84600000e+05 -4.52864370e-02
1.84700000e+05 -4.52698749e-02
1.84700000e+05 -4.52698758e-02
1.84800000e+05 -4.52533547e-02
1.84800000e+05 -4.52533556e-02
1.84900000e+05 -4.52368754e-02
1.84900000e+05 -4.52368762e-02
1.85000000e+05 -4.52204369e-02
1.85000000e+05 -4.52204377e-02
1.85100000e+05 -4.52040390e-02
1.85100000e+05 -4.52040399e-02
1.85200000e+05 -4.51876818e-02
1.85200000e+05 -4.51876826e-02
1.85300000e+05 -4.51713650e-02
1.85300000e+05 -4.51713658e-02
1.85400000e+05 -4.51550886e-02
1.85400000e+05 -4.51550894e-02
1.85500000e+05 -4.51388525e-02
1.85500000e+05 -4.51388533e-02
1.85600000e+05 -4.51226565e-02
1.85600000e+05 -4.51226573e-02
1.85700000e+05 -4.51065006e-02
1.85700000e+05 -4.51065014e-02
1.85800000e+05 -4.50903847e-02
1.85800000e+05 -4.50903854e-02
1.85900000e+05 -4.50743086e-02
1.85900000e+05 -4.50743093e-02
1.86000000e+05 -4.50582723e-02
1.86000000e+05 -4.50582730e-02
1.86100000e+05 -4.50422756e-02
1.86100000e+05 -4.50422763e-02
1.86200000e+05 -4.50263185e-02
1.86200000e+05 -4.50263192e-02
1.86300000e+05 -4.50104008e-02
1.86300000e+05 -4.50104015e-02
1.86400000e+05 -4.49945225e-02
1.86400000e+05 -4.49945231e-02
1.86500000e+05 -4.49786834e-02
1.86500000e+05 -4.49786841e-02
1.86600000e+05 -4.49628835e-02
1.86600000e+05 -4.49628841e-02
1.86700000e+05 -4.49471226e-02
1.86700000e+05 -4.49471233e-02
1.86800000e+05 -4.49314007e-02
1.86800000e+05 -4.49314014e-02
1.86900000e+05 -4.49157177e-02
1.86900000e+05 -4.49157183e-02
1.87000000e+05 -4.49000734e-02
1.87000000e+05 -4.49000741e-02
1.87100000e+05 -4.48844678e-02
1.87100000e+05 -4.48844684e-02
1.87200000e+05 -4.48689008e-02
1.87200000e+05 -4.48689014e-02
1.87300000e+05 -4.48533723e-02
1.87300000e+05 -4.48533729e-02
1.87400000e+05 -4.48378821e-02
1.87400000e+05 -4.48378827e-02
1.87500000e+05 -4.48224303e-02
1.87500000e+05 -4.48224308e-02
1.87600000e+05 -4.48070166e-02
1.87600000e+05 -4.48070171e-02
1.87700000e+05 -4.47916410e-02
1.87700000e+05 -4.47916416e-02
1.87800000e+05 -4.47763035e-02
1.87800000e+05 -4.47763040e-02
1.87900000e+05 -4.47610038e-02
1.87900000e+05 -4.47610043e-02
1.88000000e+05 -4.47457420e-02
1.88000000e+05 -4.47457425e-02
1.88100000e+05 -4.47305179e-02
1.88100000e+05 -4.47305184e-02
1.88200000e+05 -4.47153315e-02
1.88200000e+05 -4.47153320e-02
1.88300000e+05 -4.47001826e-02
1.88300000e+05 -4.47001831e-02
1.88400000e+05 -4.46850712e-02
1.88400000e+05 -4.46850717e-02
1.88500000e+05 -4.46699972e-02
1.88500000e+05 -4.46699977e-02
1.88600000e+05 -4.46549604e-02
1.88600000e+05 -4.46549609e-02
1.88700000e+05 -4.46399609e-02
1.88700000e+05 -4.46399613e-02
1.88800000e+05 -4.46249984e-02
1.88800000e+05 -4.46249989e-02
1.88900000e+05 -4.46100730e-02
1.88900000e+05 -4.46100734e-02
1.89000000e+05 -4.45951845e-02
1.89000000e+05 -4.45951849e-02
1.89100000e+05 -4.45803329e-02
1.89100000e+05 -4.45803333e-02
1.89200000e+05 -4.45655180e-02
1.89200000e+05 -4.45655184e-02
1.89300000e+05 -4.45507399e-02
1.89300000e+05 -4.45507402e-02
1.89400000e+05 -4.45359983e-02
1.89400000e+05 -4.45359986e-02
1.89500000e+05 -4.45212932e-02
1.89500000e+05 -4.45212935e-02
1.89600000e+05 -4.45066245e-02
1.89600000e+05 -4.45066248e-02
1.89700000e+05 -4.44919922e-02
1.89700000e+05 -4.44919925e-02
1.89800000e+05 -4.44773961e-02
1.89800000e+05 -4.44773964e-02
1.89900000e+05 -4.44628362e-02
1.89900000e+05 -4.44628365e-02
1.90000000e+05 -4.44483124e-02
1.90000000e+05 -4.44483127e-02
1.90100000e+05 -4.44338246e-02
1.90100000e+05 -4.44338249e-02
1.90200000e+05 -4.44193727e-02
1.90200000e+05 -4.44193730e-02
1.90300000e+05 -4.44049567e-02
1.90300000e+05 -4.44049570e-02
1.90400000e+05 -4.43905764e-02
1.90400000e+05 -4.43905767e-02
1.90500000e+05 -4.43762319e-02
1.90500000e+05 -4.43762321e-02
1.90600000e+05 -4.43619229e-02
1.90600000e+05 -4.43619231e-02
1.90700000e+05 -4.43476494e-02
1.90700000e+05 -4.43476497e-02
1.90800000e+05 -4.43334114e-02
1.90800000e+05 -4.43334117e-02
1.90900000e+05 -4.43192088e-02
1.90900000e+05 -4.43192090e-02
1.91000000e+05 -4.43050414e-02
1.91000000e+05 -4.43050416e-02
1.91100000e+05 -4.42909093e-02
1.91100000e+05 -4.42909095e-02
1.91200000e+05 -4.42768123e-02
1.91200000e+05 -4.42768125e-02
1.91300000e+05 -4.42627503e-02
1.91300000e+05 -4.42627505e-02
1.91400000e+05 -4.42487233e-02
1.91400000e+05 -4.42487235e-02
1.91500000e+05 -4.42347312e-02
1.91500000e+05 -4.42347314e-02
1.91600000e+05 -4.42207739e-02
1.91600000e+05 -4.42207741e-02
1.91700000e+05 -4.42068514e-02
1.91700000e+05 -4.42068515e-02
1.91800000e+05 -4.41929635e-02
1.91800000e+05 -4.41929637e-02
1.91900000e+05 -4.41791102e-02
1.91900000e+05 -4.41791104e-02
1.92000000e+05 -4.41652915e-02
1.92000000e+05 -4.41652916e-02
1.92100000e+05 -4.41515071e-02
1.92100000e+05 -4.41515073e-02
1.92200000e+05 -4.41377572e-02
1.92200000e+05 -4.41377573e-02
1.92300000e+05 -4.41240415e-02
1.92300000e+05 -4.41240416e-02
1.92400000e+05 -4.41103601e-02
1.92400000e+05 -4.41103602e-02
1.92500000e+05 -4.40967128e-02
1.92500000e+05 -4.40967129e-02
1.92600000e+05 -4.40830996e-02
1.92600000e+05 -4.40830996e-02
1.92700000e+05 -4.40695203e-02
1.92700000e+05 -4.40695204e-02
1.92800000e+05 -4.40559750e-02
1.92800000e+05 -4.40559751e-02
1.92900000e+05 -4.40424636e-02
1.92900000e+05 -4.40424636e-02
1.93000000e+05 -4.40289859e-02
1.93000000e+05 -4.40289859e-02
1.93100000e+05 -4.40155419e-02
1.93100000e+05 -4.40155419e-02
1.93200000e+05 -4.40021316e-02
1.93200000e+05 -4.40021316e-02
1.93300000e+05 -4.39887548e-02
1.93300000e+05 -4.39887548e-02
1.93400000e+05 -4.39754115e-02
1.93400000e+05 -4.39754115e-02
1.93500000e+05 -4.39621016e-02
1.93500000e+05 -4.39621016e-02
1.93600000e+05 -4.39488251e-02
1.93600000e+05 -4.39488251e-02
1.93700000e+05 -4.39355818e-02
1.93700000e+05 -4.39355818e-02
1.93800000e+05 -4.39223718e-02
1.93800000e+05 -4.39223718e-02
1.93900000e+05 -4.39091949e-02
1.93900000e+05 -4.39091948e-02
1.94000000e+05 -4.38960510e-02
1.94000000e+05 -4.38960510e-02
1.94100000e+05 -4.38829402e-02
1.94100000e+05 -4.38829401e-02
1.94200000e+05 -4.38698623e-02
1.94200000e+05 -4.38698622e-02
1.94300000e+05 -4.38568172e-02
1.94300000e+05 -4.38568171e-02
1.94400000e+05 -4.38438049e-02
1.94400000e+05 -4.38438049e-02
1.94500000e+05 -4.38308254e-02
1.94500000e+05 -4.38308253e-02
1.94600000e+05 -4.38178785e-02
1.94600000e+05 -4.38178784e-02
1.94700000e+05 -4.38049641e-02
1.94700000e+05 -4.38049640e-02
1.94800000e+05 -4.37920823e-02
1.94800000e+05 -4.37920822e-02
1.94900000e+05 -4.37792329e-02
1.94900000e+05 -4.37792328e-02
1.95000000e+05 -4.37664160e-02
1.95000000e+05 -4.37664161e-02
1.95100000e+05 -4.37536315e-02
1.95100000e+05 -4.37536312e-02
1.95200000e+05 -4.37408787e-02
1.95200000e+05 -4.37408787e-02
1.95300000e+05 -4.37281585e-02
1.95300000e+05 -4.37281584e-02
1.95400000e+05 -4.37154703e-02
1.95400000e+05 -4.37154702e-02
1.95500000e+05 -4.37028142e-02
1.95500000e+05 -4.37028140e-02
1.95600000e+05 -4.36901900e-02
1.95600000e+05 -4.36901898e-02
1.95700000e+05 -4.36775977e-02
1.95700000e+05 -4.36775976e-02
1.95800000e+05 -4.36650373e-02
1.95800000e+05 -4.36650371e-02
1.95900000e+05 -4.36525086e-02
1.95900000e+05 -4.36525085e-02
1.96000000e+05 -4.36400117e-02
1.96000000e+05 -4.36400115e-02
1.96100000e+05 -4.36275464e-02
1.96100000e+05 -4.36275462e-02
1.96200000e+05 -4.36151126e-02
1.96200000e+05 -4.36151124e-02
1.96300000e+05 -4.36027104e-02
1.96300000e+05 -4.36027102e-02
1.96400000e+05 -4.35903396e-02
1.96400000e+05 -4.35903394e-02
1.96500000e+05 -4.35780002e-02
1.96500000e+05 -4.35780000e-02
1.96600000e+05 -4.35656921e-02
1.96600000e+05 -4.35656919e-02
1.96700000e+05 -4.35534153e-02
1.96700000e+05 -4.35534151e-02
1.96800000e+05 -4.35411696e-02
1.96800000e+05 -4.35411694e-02
1.96900000e+05 -4.35289551e-02
1.96900000e+05 -4.35289548e-02
1.97000000e+05 -4.35167716e-02
1.97000000e+05 -4.35167713e-02
1.97100000e+05 -4.35046191e-02
1.97100000e+05 -4.35046188e-02
1.97200000e+05 -4.34924975e-02
1.97200000e+05 -4.34924972e-02
1.97300000e+05 -4.34804068e-02
1.97300000e+05 -4.34804065e-02
1.97400000e+05 -4.34683469e-02
1.97400000e+05 -4.34683466e-02
1.97500000e+05 -4.34563177e-02
1.97500000e+05 -4.34563174e-02
1.97600000e+05 -4.34443191e-02
1.97600000e+05 -4.34443189e-02
1.97700000e+05 -4.34323512e-02
1.97700000e+05 -4.34323509e-02
1.97800000e+05 -4.34204139e-02
1.97800000e+05 -4.34204136e-02
1.97900000e+05 -4.34085070e-02
1.97900000e+05 -4.34085067e-02
1.98000000e+05 -4.33966305e-02
1.98000000e+05 -4.33966302e-02
1.98100000e+05 -4.33847844e-02
1.98100000e+05 -4.33847840e-02
1.98200000e+05 -4.33729685e-02
1.98200000e+05 -4.33729682e-02
1.98300000e+05 -4.33611829e-02
1.98300000e+05 -4.33611826e-02
1.98400000e+05 -4.33494275e-02
1.98400000e+05 -4.33494271e-02
1.98500000e+05 -4.33377021e-02
1.98500000e+05 -4.33377018e-02
1.98600000e+05 -4.33260068e-02
1.98600000e+05 -4.33260065e-02
1.98700000e+05 -4.33143415e-02
1.98700000e+05 -4.33143411e-02
1.98800000e+05 -4.33027061e-02
1.98800000e+05 -4.33027057e-02
1.98900000e+05 -4.32911005e-02
1.98900000e+05 -4.32911001e-02
1.99000000e+05 -4.32795247e-02
1.99000000e+05 -4.32795244e-02
1.99100000e+05 -4.32679787e-02
1.99100000e+05 -4.32679783e-02
1.99200000e+05 -4.32564623e-02
1.99200000e+05 -4.32564619e-02
1.99300000e+05 -4.32449755e-02
1.99300000e+05 -4.32449752e-02
1.99400000e+05 -4.32335183e-02
1.99400000e+05 -4.32335179e-02
1.99500000e+05 -4.32220905e-02
1.99500000e+05 -4.32220901e-02
1.99600000e+05 -4.32106922e-02
1.99600000e+05 -4.32106918e-02
1.99700000e+05 -4.31993232e-02
1.99700000e+05 -4.31993225e-02
1.99800000e+05 -4.31879839e-02
1.99800000e+05 -4.31879835e-02
1.99900000e+05 -4.31766714e-02
1.99900000e+05 -4.31765482e-02
2.00000000e+05 -4.31655202e-02
2.00000000e+05 -4.31657676e-02


==> MixPlotData/opt_T1700_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 3.87756084e+00
3.00000000e+04 3.86014357e+00
3.01000000e+04 3.76449176e+00
3.01000000e+04 3.76728377e+00
3.02000000e+04 3.56763818e+00
3.02000000e+04 3.56940433e+00
3.03000000e+04 3.53520419e+00
3.03000000e+04 3.53354433e+00
3.04000000e+04 3.41608069e+00
3.04000000e+04 3.41628606e+00
3.05000000e+04 3.28406561e+00
3.05000000e+04 3.28435272e+00
3.06000000e+04 3.17429653e+00
3.06000000e+04 3.17412633e+00
3.07000000e+04 3.05646810e+00
3.07000000e+04 3.05645769e+00
3.08000000e+04 2.93429627e+00
3.08000000e+04 2.93433020e+00
3.09000000e+04 2.81350520e+00
3.09000000e+04 2.81349362e+00
3.10000000e+04 2.69160489e+00
3.10000000e+04 2.69160196e+00
3.11000000e+04 2.56844203e+00
3.11000000e+04 2.56844750e+00
3.12000000e+04 2.44477285e+00
3.12000000e+04 2.44477670e+00
3.13000000e+04 2.32062361e+00
3.13000000e+04 2.32062868e+00
3.14000000e+04 2.19605958e+00
3.14000000e+04 2.19606674e+00
3.15000000e+04 2.07126553e+00
3.15000000e+04 2.07127416e+00
3.16000000e+04 1.94639907e+00
3.16000000e+04 1.94640924e+00
3.17000000e+04 1.82161780e+00
3.17000000e+04 1.82162965e+00
3.18000000e+04 1.69709787e+00
3.18000000e+04 1.69711148e+00
3.19000000e+04 1.57303082e+00
3.19000000e+04 1.57304630e+00
3.20000000e+04 1.44962674e+00
3.20000000e+04 1.44964426e+00
3.21000000e+04 1.32711910e+00
3.21000000e+04 1.32713884e+00
3.22000000e+04 1.20576920e+00
3.22000000e+04 1.20579138e+00
3.23000000e+04 1.08587142e+00
3.23000000e+04 1.08589631e+00
3.24000000e+04 9.67759170e-01
3.24000000e+04 9.67787091e-01
3.25000000e+04 8.51811399e-01
3.25000000e+04 8.51842715e-01
3.26000000e+04 7.38459598e-01
3.26000000e+04 7.38494725e-01
3.27000000e+04 6.28194986e-01
3.27000000e+04 6.28234388e-01
3.28000000e+04 5.21575263e-01
3.28000000e+04 5.21619437e-01
3.29000000e+04 4.19229896e-01
3.29000000e+04 4.19279350e-01
3.30000000e+04 3.21862277e-01
3.30000000e+04 3.21917485e-01
3.31000000e+04 2.30246264e-01
3.31000000e+04 2.30307597e-01
3.32000000e+04 1.45213693e-01
3.32000000e+04 1.45281313e-01
3.33000000e+04 6.76285985e-02
3.33000000e+04 6.77023274e-02
3.34000000e+04 -1.65632276e-03
3.34000000e+04 -1.57717160e-03
3.35000000e+04 -6.18642815e-02
3.35000000e+04 -6.17810625e-02
3.36000000e+04 -1.12379651e-01
3.36000000e+04 -1.12294494e-01
3.37000000e+04 -1.52846883e-01
3.37000000e+04 -1.52762668e-01
3.38000000e+04 -1.83266931e-01
3.38000000e+04 -1.83187070e-01
3.39000000e+04 -2.04066433e-01
3.39000000e+04 -2.03994420e-01
3.40000000e+04 -2.16111986e-01
3.40000000e+04 -2.16050787e-01
3.41000000e+04 -2.20650016e-01
3.41000000e+04 -2.20601473e-01
3.42000000e+04 -2.19172922e-01
3.42000000e+04 -2.19137368e-01
3.43000000e+04 -2.13237709e-01
3.43000000e+04 -2.13213973e-01
3.44000000e+04 -2.04281640e-01
3.44000000e+04 -2.04267415e-01
3.45000000e+04 -1.93479761e-01
3.45000000e+04 -1.93472193e-01
3.46000000e+04 -1.81671075e-01
3.46000000e+04 -1.81667337e-01
3.47000000e+04 -1.69354212e-01
3.47000000e+04 -1.69351900e-01
3.48000000e+04 -1.56733286e-01
3.48000000e+04 -1.56730597e-01
3.49000000e+04 -1.43788117e-01
3.49000000e+04 -1.43783860e-01
3.50000000e+04 -1.30348104e-01
3.50000000e+04 -1.30341631e-01
3.51000000e+04 -1.16159198e-01
3.51000000e+04 -1.16150327e-01
3.52000000e+04 -1.00941604e-01
3.52000000e+04 -1.00930560e-01
3.53000000e+04 -8.44396733e-02
3.53000000e+04 -8.44270339e-02
3.54000000e+04 -6.64647123e-02
3.54000000e+04 -6.64513431e-02
3.55000000e+04 -4.69295438e-02
3.55000000e+04 -4.69165024e-02
3.56000000e+04 -2.58712085e-02
3.56000000e+04 -2.58596159e-02
3.57000000e+04 -3.45880364e-03
3.57000000e+04 -3.44970468e-03
3.58000000e+04 2.00157422e-02
3.58000000e+04 2.00215124e-02
3.59000000e+04 4.41618319e-02
3.59000000e+04 4.41637370e-02
3.60000000e+04 6.85259709e-02
3.60000000e+04 6.85238187e-02
3.61000000e+04 9.26314432e-02
3.61000000e+04 9.26253619e-02
3.62000000e+04 1.16017261e-01
3.62000000e+04 1.16007650e-01
3.63000000e+04 1.38268579e-01
3.63000000e+04 1.38256008e-01
3.64000000e+04 1.59039133e-01
3.64000000e+04 1.59024277e-01
3.65000000e+04 1.78060459e-01
3.65000000e+04 1.78043988e-01
3.66000000e+04 1.95145707e-01
3.66000000e+04 1.95128273e-01
3.67000000e+04 2.10181877e-01
3.67000000e+04 2.10164030e-01
3.68000000e+04 2.23124938e-01
3.68000000e+04 2.23107180e-01
3.69000000e+04 2.33984232e-01
3.69000000e+04 2.33966925e-01
3.70000000e+04 2.42819056e-01
3.70000000e+04 2.42802548e-01
3.71000000e+04 2.49719143e-01
3.71000000e+04 2.49703608e-01
3.72000000e+04 2.54807816e-01
3.72000000e+04 2.54793469e-01
3.73000000e+04 2.58214949e-01
3.73000000e+04 2.58201744e-01
3.74000000e+04 2.60089651e-01
3.74000000e+04 2.60077672e-01
3.75000000e+04 2.60558054e-01
3.75000000e+04 2.60546984e-01
3.76000000e+04 2.59753839e-01
3.76000000e+04 2.59743682e-01
3.77000000e+04 2.57752951e-01
3.77000000e+04 2.57743121e-01
3.78000000e+04 2.54642220e-01
3.78000000e+04 2.54632846e-01
3.79000000e+04 2.50419390e-01
3.79000000e+04 2.50409706e-01
3.80000000e+04 2.45131789e-01
3.80000000e+04 2.45122396e-01
3.81000000e+04 2.38711249e-01
3.81000000e+04 2.38701212e-01
3.82000000e+04 2.31224224e-01
3.82000000e+04 2.31214952e-01
3.83000000e+04 2.22575269e-01
3.83000000e+04 2.22565360e-01
3.84000000e+04 2.12933084e-01
3.84000000e+04 2.12925043e-01
3.85000000e+04 2.02190726e-01
3.85000000e+04 2.02182002e-01
3.86000000e+04 1.90690345e-01
3.86000000e+04 1.90685002e-01
3.87000000e+04 1.78265462e-01
3.87000000e+04 1.78258766e-01
3.88000000e+04 1.65490076e-01
3.88000000e+04 1.65488639e-01
3.89000000e+04 1.52016256e-01
3.89000000e+04 1.52011647e-01
3.90000000e+04 1.38733761e-01
3.90000000e+04 1.38736992e-01
3.91000000e+04 1.24915198e-01
3.91000000e+04 1.24911740e-01
3.92000000e+04 1.11931640e-01
3.92000000e+04 1.11940088e-01
3.93000000e+04 9.83779015e-02
3.93000000e+04 9.83736460e-02
3.94000000e+04 8.64221591e-02
3.94000000e+04 8.64366687e-02
3.95000000e+04 7.35201462e-02
3.95000000e+04 7.35120657e-02
3.96000000e+04 6.31991073e-02
3.96000000e+04 6.32215471e-02
3.97000000e+04 5.10341542e-02
3.97000000e+04 5.10178328e-02
3.98000000e+04 4.28699292e-02
3.98000000e+04 4.29041373e-02
3.99000000e+04 3.11768354e-02
3.99000000e+04 3.11453472e-02
4.00000000e+04 2.59395232e-02
4.00000000e+04 2.59866306e-02
4.01000000e+04 2.08995233e-02
4.01000000e+04 2.08629385e-02
4.02000000e+04 1.28794160e-02
4.02000000e+04 1.29156724e-02
4.03000000e+04 9.45371511e-03
4.03000000e+04 9.43209167e-03
4.04000000e+04 4.71972171e-03
4.04000000e+04 4.74150035e-03
4.05000000e+04 2.32129665e-03
4.05000000e+04 2.30908283e-03
4.06000000e+04 -5.80649743e-04
4.06000000e+04 -5.67792862e-04
4.07000000e+04 -2.23028976e-03
4.07000000e+04 -2.23687880e-03
4.08000000e+04 -4.01988472e-03
4.08000000e+04 -4.01235941e-03
4.09000000e+04 -5.10347410e-03
4.09000000e+04 -5.10684156e-03
4.10000000e+04 -6.17236713e-03
4.10000000e+04 -6.16795905e-03
4.11000000e+04 -6.82212228e-03
4.11000000e+04 -6.82370887e-03
4.12000000e+04 -7.39972281e-03
4.12000000e+04 -7.39710768e-03
4.13000000e+04 -7.71506109e-03
4.13000000e+04 -7.71569462e-03
4.14000000e+04 -7.94454127e-03
4.14000000e+04 -7.94294406e-03
4.15000000e+04 -8.00155657e-03
4.15000000e+04 -8.00169561e-03
4.16000000e+04 -7.97745423e-03
4.16000000e+04 -7.97642811e-03
4.17000000e+04 -7.83504284e-03
4.17000000e+04 -7.83493254e-03
4.18000000e+04 -7.62295033e-03
4.18000000e+04 -7.62224026e-03
4.19000000e+04 -7.32711566e-03
4.19000000e+04 -7.32688217e-03
4.20000000e+04 -6.97448158e-03
4.20000000e+04 -6.97394293e-03
4.21000000e+04 -6.56144910e-03
4.21000000e+04 -6.56115457e-03
4.22000000e+04 -6.10375965e-03
4.22000000e+04 -6.10331083e-03
4.23000000e+04 -5.60225192e-03
4.23000000e+04 -5.60192551e-03
4.24000000e+04 -5.06671613e-03
4.24000000e+04 -5.06631143e-03
4.25000000e+04 -4.49962322e-03
4.25000000e+04 -4.49927795e-03
4.26000000e+04 -3.90746393e-03
4.26000000e+04 -3.90707819e-03
4.27000000e+04 -3.29307985e-03
4.27000000e+04 -3.29272147e-03
4.28000000e+04 -2.66102281e-03
4.28000000e+04 -2.66064272e-03
4.29000000e+04 -2.01397354e-03
4.29000000e+04 -2.01360490e-03
4.30000000e+04 -1.35526283e-03
4.30000000e+04 -1.35488193e-03
4.31000000e+04 -6.87217719e-04
4.31000000e+04 -6.86840755e-04
4.32000000e+04 -1.23444998e-05
4.32000000e+04 -1.19602844e-05
4.33000000e+04 6.67423589e-04
4.33000000e+04 6.67807102e-04
4.34000000e+04 1.35017031e-03
4.34000000e+04 1.35055822e-03
4.35000000e+04 2.03433095e-03
4.35000000e+04 2.03471928e-03
4.36000000e+04 2.71842836e-03
4.36000000e+04 2.71881933e-03
4.37000000e+04 3.40121603e-03
4.37000000e+04 3.40160762e-03
4.38000000e+04 4.08154990e-03
4.38000000e+04 4.08194302e-03
4.39000000e+04 4.75844503e-03
4.39000000e+04 4.75883866e-03
4.40000000e+04 5.43101065e-03
4.40000000e+04 5.43140518e-03
4.41000000e+04 6.09846895e-03
4.41000000e+04 6.09886392e-03
4.42000000e+04 6.76012007e-03
4.42000000e+04 6.76051569e-03
4.43000000e+04 7.41534507e-03
4.43000000e+04 7.41574121e-03
4.44000000e+04 8.06358567e-03
4.44000000e+04 8.06398254e-03
4.45000000e+04 8.70434139e-03
4.45000000e+04 8.70473906e-03
4.46000000e+04 9.33715703e-03
4.46000000e+04 9.33755577e-03
4.47000000e+04 9.96161840e-03
4.47000000e+04 9.96201842e-03
4.48000000e+04 1.05773442e-02
4.48000000e+04 1.05777458e-02
4.49000000e+04 1.11839822e-02
4.49000000e+04 1.11843857e-02
4.50000000e+04 1.17812038e-02
4.50000000e+04 1.17816095e-02
4.51000000e+04 1.23687011e-02
4.51000000e+04 1.23691093e-02
4.52000000e+04 1.29461836e-02
4.52000000e+04 1.29465948e-02
4.53000000e+04 1.35133763e-02
4.53000000e+04 1.35137907e-02
4.54000000e+04 1.40700172e-02
4.54000000e+04 1.40704351e-02
4.55000000e+04 1.46158566e-02
4.55000000e+04 1.46162783e-02
4.56000000e+04 1.51506556e-02
4.56000000e+04 1.51510813e-02
4.57000000e+04 1.56741856e-02
4.57000000e+04 1.56746157e-02
4.58000000e+04 1.61862280e-02
4.58000000e+04 1.61866626e-02
4.59000000e+04 1.66865734e-02
4.59000000e+04 1.66870128e-02
4.60000000e+04 1.71750221e-02
4.60000000e+04 1.71754662e-02
4.61000000e+04 1.76513832e-02
4.61000000e+04 1.76518324e-02
4.62000000e+04 1.81154756e-02
4.62000000e+04 1.81159299e-02
4.63000000e+04 1.85671274e-02
4.63000000e+04 1.85675868e-02
4.64000000e+04 1.90061760e-02
4.64000000e+04 1.90066406e-02
4.65000000e+04 1.94324686e-02
4.65000000e+04 1.94329385e-02
4.66000000e+04 1.98458620e-02
4.66000000e+04 1.98463370e-02
4.67000000e+04 2.02462227e-02
4.67000000e+04 2.02467029e-02
4.68000000e+04 2.06334272e-02
4.68000000e+04 2.06339124e-02
4.69000000e+04 2.10073618e-02
4.69000000e+04 2.10078519e-02
4.70000000e+04 2.13679227e-02
4.70000000e+04 2.13684178e-02
4.71000000e+04 2.17150165e-02
4.71000000e+04 2.17155163e-02
4.72000000e+04 2.20485594e-02
4.72000000e+04 2.20490638e-02
4.73000000e+04 2.23684780e-02
4.73000000e+04 2.23689869e-02
4.74000000e+04 2.26747088e-02
4.74000000e+04 2.26752220e-02
4.75000000e+04 2.29671985e-02
4.75000000e+04 2.29677158e-02
4.76000000e+04 2.32459037e-02
4.76000000e+04 2.32464249e-02
4.77000000e+04 2.35107912e-02
4.77000000e+04 2.35113160e-02
4.78000000e+04 2.37618376e-02
4.78000000e+04 2.37623658e-02
4.79000000e+04 2.39990296e-02
4.79000000e+04 2.39995610e-02
4.80000000e+04 2.42223636e-02
4.80000000e+04 2.42228980e-02
4.81000000e+04 2.44318463e-02
4.81000000e+04 2.44323833e-02
4.82000000e+04 2.46274937e-02
4.82000000e+04 2.46280331e-02
4.83000000e+04 2.48093319e-02
4.83000000e+04 2.48098734e-02
4.84000000e+04 2.49773965e-02
4.84000000e+04 2.49779398e-02
4.85000000e+04 2.51317329e-02
4.85000000e+04 2.51322778e-02
4.86000000e+04 2.52723960e-02
4.86000000e+04 2.52729420e-02
4.87000000e+04 2.53994502e-02
4.87000000e+04 2.53999971e-02
4.88000000e+04 2.55129693e-02
4.88000000e+04 2.55135168e-02
4.89000000e+04 2.56130367e-02
4.89000000e+04 2.56135844e-02
4.90000000e+04 2.56997447e-02
4.90000000e+04 2.57002923e-02
4.91000000e+04 2.57731953e-02
4.91000000e+04 2.57737424e-02
4.92000000e+04 2.58334992e-02
4.92000000e+04 2.58340454e-02
4.93000000e+04 2.58807763e-02
4.93000000e+04 2.58813213e-02
4.94000000e+04 2.59151554e-02
4.94000000e+04 2.59156989e-02
4.95000000e+04 2.59367741e-02
4.95000000e+04 2.59373158e-02
4.96000000e+04 2.59457788e-02
4.96000000e+04 2.59463181e-02
4.97000000e+04 2.59423241e-02
4.97000000e+04 2.59428609e-02
4.98000000e+04 2.59265734e-02
4.98000000e+04 2.59271071e-02
4.99000000e+04 2.58986979e-02
4.99000000e+04 2.58992283e-02
5.00000000e+04 2.58588770e-02
5.00000000e+04 2.58594037e-02
5.01000000e+04 2.58072980e-02
5.01000000e+04 2.58078205e-02
5.02000000e+04 2.57441554e-02
5.02000000e+04 2.57446735e-02
5.03000000e+04 2.56696515e-02
5.03000000e+04 2.56701647e-02
5.04000000e+04 2.55839952e-02
5.04000000e+04 2.55845033e-02
5.05000000e+04 2.54874026e-02
5.05000000e+04 2.54879051e-02
5.06000000e+04 2.53800959e-02
5.06000000e+04 2.53805925e-02
5.07000000e+04 2.52623036e-02
5.07000000e+04 2.52627941e-02
5.08000000e+04 2.51342603e-02
5.08000000e+04 2.51347443e-02
5.09000000e+04 2.49962056e-02
5.09000000e+04 2.49966827e-02
5.10000000e+04 2.48483844e-02
5.10000000e+04 2.48488545e-02
5.11000000e+04 2.46910466e-02
5.11000000e+04 2.46915092e-02
5.12000000e+04 2.45244460e-02
5.12000000e+04 2.45249010e-02
5.13000000e+04 2.43488406e-02
5.13000000e+04 2.43492876e-02
5.14000000e+04 2.41644919e-02
5.14000000e+04 2.41649307e-02
5.15000000e+04 2.39716642e-02
5.15000000e+04 2.39720946e-02
5.16000000e+04 2.37706250e-02
5.16000000e+04 2.37710467e-02
5.17000000e+04 2.35616434e-02
5.17000000e+04 2.35620563e-02
5.18000000e+04 2.33449908e-02
5.18000000e+04 2.33453946e-02
5.19000000e+04 2.31209394e-02
5.19000000e+04 2.31213340e-02
5.20000000e+04 2.28897626e-02
5.20000000e+04 2.28901479e-02
5.21000000e+04 2.26517341e-02
5.21000000e+04 2.26521100e-02
5.22000000e+04 2.24071275e-02
5.22000000e+04 2.24074937e-02
5.23000000e+04 2.21562156e-02
5.23000000e+04 2.21565722e-02
5.24000000e+04 2.18992706e-02
5.24000000e+04 2.18996174e-02
5.25000000e+04 2.16365628e-02
5.25000000e+04 2.16368998e-02
5.26000000e+04 2.13683607e-02
5.26000000e+04 2.13686879e-02
5.27000000e+04 2.10949303e-02
5.27000000e+04 2.10952477e-02
5.28000000e+04 2.08165347e-02
5.28000000e+04 2.08168423e-02
5.29000000e+04 2.05334336e-02
5.29000000e+04 2.05337315e-02
5.30000000e+04 2.02458830e-02
5.30000000e+04 2.02461711e-02
5.31000000e+04 1.99541343e-02
5.31000000e+04 1.99544128e-02
5.32000000e+04 1.96584345e-02
5.32000000e+04 1.96587035e-02
5.33000000e+04 1.93590253e-02
5.33000000e+04 1.93592848e-02
5.34000000e+04 1.90561427e-02
5.34000000e+04 1.90563930e-02
5.35000000e+04 1.87500171e-02
5.35000000e+04 1.87502582e-02
5.36000000e+04 1.84408723e-02
5.36000000e+04 1.84411045e-02
5.37000000e+04 1.81289254e-02
5.37000000e+04 1.81291489e-02
5.38000000e+04 1.78143867e-02
5.38000000e+04 1.78146016e-02
5.39000000e+04 1.74974590e-02
5.39000000e+04 1.74976656e-02
5.40000000e+04 1.71783376e-02
5.40000000e+04 1.71785362e-02
5.41000000e+04 1.68572098e-02
5.41000000e+04 1.68574006e-02
5.42000000e+04 1.65342552e-02
5.42000000e+04 1.65344385e-02
5.43000000e+04 1.62096449e-02
5.43000000e+04 1.62098209e-02
5.44000000e+04 1.58835416e-02
5.44000000e+04 1.58837108e-02
5.45000000e+04 1.55560999e-02
5.45000000e+04 1.55562624e-02
5.46000000e+04 1.52274654e-02
5.46000000e+04 1.52276217e-02
5.47000000e+04 1.48977757e-02
5.47000000e+04 1.48979259e-02
5.48000000e+04 1.45671593e-02
5.48000000e+04 1.45673038e-02
5.49000000e+04 1.42357367e-02
5.49000000e+04 1.42358758e-02
5.50000000e+04 1.39036197e-02
5.50000000e+04 1.39037538e-02
5.51000000e+04 1.35709120e-02
5.51000000e+04 1.35710414e-02
5.52000000e+04 1.32377091e-02
5.52000000e+04 1.32378341e-02
5.53000000e+04 1.29040987e-02
5.53000000e+04 1.29042195e-02
5.54000000e+04 1.25701606e-02
5.54000000e+04 1.25702776e-02
5.55000000e+04 1.22359673e-02
5.55000000e+04 1.22360808e-02
5.56000000e+04 1.19015840e-02
5.56000000e+04 1.19016943e-02
5.57000000e+04 1.15670690e-02
5.57000000e+04 1.15671763e-02
5.58000000e+04 1.12324740e-02
5.58000000e+04 1.12325787e-02
5.59000000e+04 1.08978445e-02
5.59000000e+04 1.08979467e-02
5.60000000e+04 1.05632196e-02
5.60000000e+04 1.05633196e-02
5.61000000e+04 1.02286333e-02
5.61000000e+04 1.02287314e-02
5.62000000e+04 9.89411383e-03
5.62000000e+04 9.89421016e-03
5.63000000e+04 9.55968462e-03
5.63000000e+04 9.55977943e-03
5.64000000e+04 9.22536437e-03
5.64000000e+04 9.22545786e-03
5.65000000e+04 8.89116745e-03
5.65000000e+04 8.89125980e-03
5.66000000e+04 8.55710418e-03
5.66000000e+04 8.55719556e-03
5.67000000e+04 8.22318118e-03
5.67000000e+04 8.22327175e-03
5.68000000e+04 7.88940161e-03
5.68000000e+04 7.88949154e-03
5.69000000e+04 7.55576554e-03
5.69000000e+04 7.55585494e-03
5.70000000e+04 7.22227013e-03
5.70000000e+04 7.22235915e-03
5.71000000e+04 6.88890998e-03
5.71000000e+04 6.88899874e-03
5.72000000e+04 6.55567734e-03
5.72000000e+04 6.55576593e-03
5.73000000e+04 6.22256231e-03
5.73000000e+04 6.22265085e-03
5.74000000e+04 5.88955313e-03
5.74000000e+04 5.88964170e-03
5.75000000e+04 5.55663635e-03
5.75000000e+04 5.55672504e-03
5.76000000e+04 5.22379702e-03
5.76000000e+04 5.22388590e-03
5.77000000e+04 4.89101889e-03
5.77000000e+04 4.89110802e-03
5.78000000e+04 4.55828453e-03
5.78000000e+04 4.55837399e-03
5.79000000e+04 4.22557557e-03
5.79000000e+04 4.22566540e-03
5.80000000e+04 3.89287275e-03
5.80000000e+04 3.89296301e-03
5.81000000e+04 3.56015613e-03
5.81000000e+04 3.56024685e-03
5.82000000e+04 3.22740515e-03
5.82000000e+04 3.22749638e-03
5.83000000e+04 2.89459880e-03
5.83000000e+04 2.89469056e-03
5.84000000e+04 2.56171568e-03
5.84000000e+04 2.56180801e-03
5.85000000e+04 2.22873414e-03
5.85000000e+04 2.22882706e-03
5.86000000e+04 1.89563237e-03
5.86000000e+04 1.89572589e-03
5.87000000e+04 1.56238847e-03
5.87000000e+04 1.56248261e-03
5.88000000e+04 1.22898060e-03
5.88000000e+04 1.22907537e-03
5.89000000e+04 8.95387071e-04
5.89000000e+04 8.95482472e-04
5.90000000e+04 5.61586448e-04
5.90000000e+04 5.61682473e-04
5.91000000e+04 2.27557695e-04
5.91000000e+04 2.27654332e-04
5.92000000e+04 -1.06719675e-04
5.92000000e+04 -1.06622449e-04
5.93000000e+04 -4.41265433e-04
5.93000000e+04 -4.41167651e-04
5.94000000e+04 -7.76098432e-04
5.94000000e+04 -7.76000138e-04
5.95000000e+04 -1.11123638e-03
5.95000000e+04 -1.11113763e-03
5.96000000e+04 -1.44669557e-03
5.96000000e+04 -1.44659644e-03
5.97000000e+04 -1.78249058e-03
5.97000000e+04 -1.78239118e-03
5.98000000e+04 -2.11863393e-03
5.98000000e+04 -2.11853436e-03
5.99000000e+04 -2.45513566e-03
5.99000000e+04 -2.45503606e-03
6.00000000e+04 -2.79200291e-03
6.00000000e+04 -2.79190345e-03
6.01000000e+04 -3.12923942e-03
6.01000000e+04 -3.12914030e-03
6.02000000e+04 -3.46684499e-03
6.02000000e+04 -3.46674645e-03
6.03000000e+04 -3.80481494e-03
6.03000000e+04 -3.80471723e-03
6.04000000e+04 -4.14313936e-03
6.04000000e+04 -4.14304279e-03
6.05000000e+04 -4.48180236e-03
6.05000000e+04 -4.48170726e-03
6.06000000e+04 -4.82078097e-03
6.06000000e+04 -4.82068769e-03
6.07000000e+04 -5.16004387e-03
6.07000000e+04 -5.15995277e-03
6.08000000e+04 -5.49954986e-03
6.08000000e+04 -5.49946130e-03
6.09000000e+04 -5.83924631e-03
6.09000000e+04 -5.83916068e-03
6.10000000e+04 -6.17906805e-03
6.10000000e+04 -6.17898580e-03
6.11000000e+04 -6.51893699e-03
6.11000000e+04 -6.51885869e-03
6.12000000e+04 -6.85876302e-03
6.12000000e+04 -6.85868943e-03
6.13000000e+04 -7.19844612e-03
6.13000000e+04 -7.19837824e-03
6.14000000e+04 -7.53787945e-03
6.14000000e+04 -7.53781856e-03
6.15000000e+04 -7.87695251e-03
6.15000000e+04 -7.87690009e-03
6.16000000e+04 -8.21555330e-03
6.16000000e+04 -8.21551096e-03
6.17000000e+04 -8.55356873e-03
6.17000000e+04 -8.55353809e-03
6.18000000e+04 -8.89088271e-03
6.18000000e+04 -8.89086526e-03
6.19000000e+04 -9.22737216e-03
6.19000000e+04 -9.22736919e-03
6.20000000e+04 -9.56290187e-03
6.20000000e+04 -9.56291446e-03
6.21000000e+04 -9.89731929e-03
6.21000000e+04 -9.89734831e-03
6.22000000e+04 -1.02304503e-02
6.22000000e+04 -1.02304965e-02
6.23000000e+04 -1.05620964e-02
6.23000000e+04 -1.05621606e-02
6.24000000e+04 -1.08920344e-02
6.24000000e+04 -1.08921173e-02
6.25000000e+04 -1.12200165e-02
6.25000000e+04 -1.12201189e-02
6.26000000e+04 -1.15457717e-02
6.26000000e+04 -1.15458947e-02
6.27000000e+04 -1.18690081e-02
6.27000000e+04 -1.18691528e-02
6.28000000e+04 -1.21894139e-02
6.28000000e+04 -1.21895814e-02
6.29000000e+04 -1.25066587e-02
6.29000000e+04 -1.25068504e-02
6.30000000e+04 -1.28203949e-02
6.30000000e+04 -1.28206120e-02
6.31000000e+04 -1.31302575e-02
6.31000000e+04 -1.31305014e-02
6.32000000e+04 -1.34358650e-02
6.32000000e+04 -1.34361369e-02
6.33000000e+04 -1.37368192e-02
6.33000000e+04 -1.37371207e-02
6.34000000e+04 -1.40327058e-02
6.34000000e+04 -1.40330382e-02
6.35000000e+04 -1.43230941e-02
6.35000000e+04 -1.43234590e-02
6.36000000e+04 -1.46075373e-02
6.36000000e+04 -1.46079361e-02
6.37000000e+04 -1.48855725e-02
6.37000000e+04 -1.48860068e-02
6.38000000e+04 -1.51567206e-02
6.38000000e+04 -1.51571920e-02
6.39000000e+04 -1.54204862e-02
6.39000000e+04 -1.54209964e-02
6.40000000e+04 -1.56763579e-02
6.40000000e+04 -1.56769085e-02
6.41000000e+04 -1.59238079e-02
6.41000000e+04 -1.59244006e-02
6.42000000e+04 -1.61622918e-02
6.42000000e+04 -1.61629285e-02
6.43000000e+04 -1.63912488e-02
6.43000000e+04 -1.63919312e-02
6.44000000e+04 -1.66101014e-02
6.44000000e+04 -1.66108315e-02
6.45000000e+04 -1.68182555e-02
6.45000000e+04 -1.68190352e-02
6.46000000e+04 -1.70151002e-02
6.46000000e+04 -1.70159315e-02
6.47000000e+04 -1.72000080e-02
6.47000000e+04 -1.72008928e-02
6.48000000e+04 -1.73723348e-02
6.48000000e+04 -1.73732751e-02
6.49000000e+04 -1.75314201e-02
6.49000000e+04 -1.75324182e-02
6.50000000e+04 -1.76765878e-02
6.50000000e+04 -1.76776457e-02
6.51000000e+04 -1.78071459e-02
6.51000000e+04 -1.78082657e-02
6.52000000e+04 -1.79223878e-02
6.52000000e+04 -1.79235716e-02
6.53000000e+04 -1.80215924e-02
6.53000000e+04 -1.80228425e-02
6.54000000e+04 -1.81040255e-02
6.54000000e+04 -1.81053440e-02
6.55000000e+04 -1.81689401e-02
6.55000000e+04 -1.81703292e-02
6.56000000e+04 -1.82155780e-02
6.56000000e+04 -1.82170397e-02
6.57000000e+04 -1.82431701e-02
6.57000000e+04 -1.82447065e-02
6.58000000e+04 -1.82509381e-02
6.58000000e+04 -1.82525511e-02
6.59000000e+04 -1.82380950e-02
6.59000000e+04 -1.82397865e-02
6.60000000e+04 -1.82038465e-02
6.60000000e+04 -1.82056184e-02
6.61000000e+04 -1.81473922e-02
6.61000000e+04 -1.81492460e-02
6.62000000e+04 -1.80679262e-02
6.62000000e+04 -1.80698635e-02
6.63000000e+04 -1.79646386e-02
6.63000000e+04 -1.79666606e-02
6.64000000e+04 -1.78367165e-02
6.64000000e+04 -1.78388244e-02
6.65000000e+04 -1.76833449e-02
6.65000000e+04 -1.76855398e-02
6.66000000e+04 -1.75037082e-02
6.66000000e+04 -1.75059907e-02
6.67000000e+04 -1.72969904e-02
6.67000000e+04 -1.72993611e-02
6.68000000e+04 -1.70623766e-02
6.68000000e+04 -1.70648357e-02
6.69000000e+04 -1.67990527e-02
6.69000000e+04 -1.68016001e-02
6.70000000e+04 -1.65062057e-02
6.70000000e+04 -1.65088411e-02
6.71000000e+04 -1.61830236e-02
6.71000000e+04 -1.61857461e-02
6.72000000e+04 -1.58286943e-02
6.72000000e+04 -1.58315030e-02
6.73000000e+04 -1.54424055e-02
6.73000000e+04 -1.54452988e-02
6.74000000e+04 -1.50233436e-02
6.74000000e+04 -1.50263197e-02
6.75000000e+04 -1.45706934e-02
6.75000000e+04 -1.45737502e-02
6.76000000e+04 -1.40836385e-02
6.76000000e+04 -1.40867735e-02
6.77000000e+04 -1.35613617e-02
6.77000000e+04 -1.35645724e-02
6.78000000e+04 -1.30030474e-02
6.78000000e+04 -1.30063309e-02
6.79000000e+04 -1.24078838e-02
6.79000000e+04 -1.24112371e-02
6.80000000e+04 -1.17750661e-02
6.80000000e+04 -1.17784864e-02
6.81000000e+04 -1.11038010e-02
6.81000000e+04 -1.11072852e-02
6.82000000e+04 -1.03933103e-02
6.82000000e+04 -1.03968554e-02
6.83000000e+04 -9.64283509e-03
6.83000000e+04 -9.64643805e-03
6.84000000e+04 -8.85163946e-03
6.84000000e+04 -8.85529723e-03
6.85000000e+04 -8.01901358e-03
6.85000000e+04 -8.02272305e-03
6.86000000e+04 -7.14427609e-03
6.86000000e+04 -7.14803406e-03
6.87000000e+04 -6.22677579e-03
6.87000000e+04 -6.23057899e-03
6.88000000e+04 -5.26589287e-03
6.88000000e+04 -5.26973791e-03
6.89000000e+04 -4.26103965e-03
6.89000000e+04 -4.26492305e-03
6.90000000e+04 -3.21166127e-03
6.90000000e+04 -3.21557948e-03
6.91000000e+04 -2.11723632e-03
6.91000000e+04 -2.12118573e-03
6.92000000e+04 -9.77277711e-04
6.92000000e+04 -9.81254708e-04
6.93000000e+04 2.08666247e-04
6.93000000e+04 2.04665263e-04
6.94000000e+04 1.44101052e-03
6.94000000e+04 1.43698911e-03
6.95000000e+04 2.72013193e-03
6.95000000e+04 2.71609358e-03
6.96000000e+04 4.04636772e-03
6.96000000e+04 4.04231585e-03
6.97000000e+04 5.42001429e-03
6.97000000e+04 5.41595225e-03
6.98000000e+04 6.84132619e-03
6.98000000e+04 6.83725727e-03
6.99000000e+04 8.31051554e-03
6.99000000e+04 8.30644297e-03
7.00000000e+04 9.82775183e-03
7.00000000e+04 9.82367880e-03
7.01000000e+04 1.13931621e-02
7.01000000e+04 1.13890918e-02
7.02000000e+04 1.30068315e-02
7.02000000e+04 1.30027669e-02
7.03000000e+04 1.46688039e-02
7.03000000e+04 1.46647483e-02
7.04000000e+04 1.63790829e-02
7.04000000e+04 1.63750393e-02
7.05000000e+04 1.81376328e-02
7.05000000e+04 1.81336042e-02
7.06000000e+04 1.99443791e-02
7.06000000e+04 1.99403684e-02
7.07000000e+04 2.17992095e-02
7.07000000e+04 2.17952196e-02
7.08000000e+04 2.37019744e-02
7.08000000e+04 2.36980081e-02
7.09000000e+04 2.56524874e-02
7.09000000e+04 2.56485475e-02
7.10000000e+04 2.76505263e-02
7.10000000e+04 2.76466153e-02
7.11000000e+04 2.96958330e-02
7.11000000e+04 2.96919536e-02
7.12000000e+04 3.17881147e-02
7.12000000e+04 3.17842692e-02
7.13000000e+04 3.39270442e-02
7.13000000e+04 3.39232351e-02
7.14000000e+04 3.61122611e-02
7.14000000e+04 3.61084907e-02
7.15000000e+04 3.83433726e-02
7.15000000e+04 3.83396430e-02
7.16000000e+04 4.06199542e-02
7.16000000e+04 4.06162677e-02
7.17000000e+04 4.29415514e-02
7.17000000e+04 4.29379102e-02
7.18000000e+04 4.53076804e-02
7.18000000e+04 4.53040864e-02
7.19000000e+04 4.77178291e-02
7.19000000e+04 4.77142843e-02
7.20000000e+04 5.01714580e-02
7.20000000e+04 5.01679644e-02
7.21000000e+04 5.26680013e-02
7.21000000e+04 5.26645608e-02
7.22000000e+04 5.52068679e-02
7.22000000e+04 5.52034823e-02
7.23000000e+04 5.77874414e-02
7.23000000e+04 5.77841124e-02
7.24000000e+04 6.04090818e-02
7.24000000e+04 6.04058111e-02
7.25000000e+04 6.30711252e-02
7.25000000e+04 6.30679143e-02
7.26000000e+04 6.57728849e-02
7.26000000e+04 6.57697355e-02
7.27000000e+04 6.85136521e-02
7.27000000e+04 6.85105656e-02
7.28000000e+04 7.12926963e-02
7.28000000e+04 7.12896741e-02
7.29000000e+04 7.41092658e-02
7.29000000e+04 7.41063094e-02
7.30000000e+04 7.69625889e-02
7.30000000e+04 7.69596995e-02
7.31000000e+04 7.98518739e-02
7.31000000e+04 7.98490528e-02
7.32000000e+04 8.27763099e-02
7.32000000e+04 8.27735584e-02
7.33000000e+04 8.57350678e-02
7.33000000e+04 8.57323870e-02
7.34000000e+04 8.87273004e-02
7.34000000e+04 8.87246914e-02
7.35000000e+04 9.17521430e-02
7.35000000e+04 9.17496071e-02
7.36000000e+04 9.48087144e-02
7.36000000e+04 9.48062525e-02
7.37000000e+04 9.78961167e-02
7.37000000e+04 9.78937299e-02
7.38000000e+04 1.01013436e-01
7.38000000e+04 1.01011126e-01
7.39000000e+04 1.04159744e-01
7.39000000e+04 1.04157510e-01
7.40000000e+04 1.07334096e-01
7.40000000e+04 1.07331940e-01
7.41000000e+04 1.10535532e-01
7.41000000e+04 1.10533455e-01
7.42000000e+04 1.13763081e-01
7.42000000e+04 1.13761084e-01
7.43000000e+04 1.17015755e-01
7.43000000e+04 1.17013838e-01
7.44000000e+04 1.20292553e-01
7.44000000e+04 1.20290718e-01
7.45000000e+04 1.23592463e-01
7.45000000e+04 1.23590709e-01
7.46000000e+04 1.26914459e-01
7.46000000e+04 1.26912787e-01
7.47000000e+04 1.30257502e-01
7.47000000e+04 1.30255913e-01
7.48000000e+04 1.33620543e-01
7.48000000e+04 1.33619038e-01
7.49000000e+04 1.37002521e-01
7.49000000e+04 1.37001102e-01
7.50000000e+04 1.40402366e-01
7.50000000e+04 1.40401031e-01
7.51000000e+04 1.43818995e-01
7.51000000e+04 1.43817746e-01
7.52000000e+04 1.47251318e-01
7.52000000e+04 1.47250155e-01
7.53000000e+04 1.50698235e-01
7.53000000e+04 1.50697158e-01
7.54000000e+04 1.54158635e-01
7.54000000e+04 1.54157645e-01
7.55000000e+04 1.57631402e-01
7.55000000e+04 1.57630500e-01
7.56000000e+04 1.61115411e-01
7.56000000e+04 1.61114597e-01
7.57000000e+04 1.64609531e-01
7.57000000e+04 1.64608805e-01
7.58000000e+04 1.68112622e-01
7.58000000e+04 1.68111984e-01
7.59000000e+04 1.71623541e-01
7.59000000e+04 1.71622992e-01
7.60000000e+04 1.75141138e-01
7.60000000e+04 1.75140677e-01
7.61000000e+04 1.78664257e-01
7.61000000e+04 1.78663886e-01
7.62000000e+04 1.82191741e-01
7.62000000e+04 1.82191459e-01
7.63000000e+04 1.85722428e-01
7.63000000e+04 1.85722234e-01
7.64000000e+04 1.89255152e-01
7.64000000e+04 1.89255048e-01
7.65000000e+04 1.92788746e-01
7.65000000e+04 1.92788732e-01
7.66000000e+04 1.96322043e-01
7.66000000e+04 1.96322118e-01
7.67000000e+04 1.99853873e-01
7.67000000e+04 1.99854037e-01
7.68000000e+04 2.03383068e-01
7.68000000e+04 2.03383321e-01
7.69000000e+04 2.06908459e-01
7.69000000e+04 2.06908800e-01
7.70000000e+04 2.10428879e-01
7.70000000e+04 2.10429310e-01
7.71000000e+04 2.13943165e-01
7.71000000e+04 2.13943684e-01
7.72000000e+04 2.17450156e-01
7.72000000e+04 2.17450763e-01
7.73000000e+04 2.20948694e-01
7.73000000e+04 2.20949389e-01
7.74000000e+04 2.24437627e-01
7.74000000e+04 2.24438409e-01
7.75000000e+04 2.27915808e-01
7.75000000e+04 2.27916677e-01
7.76000000e+04 2.31382096e-01
7.76000000e+04 2.31383052e-01
7.77000000e+04 2.34835358e-01
7.77000000e+04 2.34836399e-01
7.78000000e+04 2.38274469e-01
7.78000000e+04 2.38275595e-01
7.79000000e+04 2.41698312e-01
7.79000000e+04 2.41699523e-01
7.80000000e+04 2.45105783e-01
7.80000000e+04 2.45107077e-01
7.81000000e+04 2.48495786e-01
7.81000000e+04 2.48497165e-01
7.82000000e+04 2.51867243e-01
7.82000000e+04 2.51868704e-01
7.83000000e+04 2.55219085e-01
7.83000000e+04 2.55220627e-01
7.84000000e+04 2.58550259e-01
7.84000000e+04 2.58551883e-01
7.85000000e+04 2.61859730e-01
7.85000000e+04 2.61861434e-01
7.86000000e+04 2.65146475e-01
7.86000000e+04 2.65148259e-01
7.87000000e+04 2.68409488e-01
7.87000000e+04 2.68411350e-01
7.88000000e+04 2.71647779e-01
7.88000000e+04 2.71649718e-01
7.89000000e+04 2.74860372e-01
7.89000000e+04 2.74862387e-01
7.90000000e+04 2.78046308e-01
7.90000000e+04 2.78048398e-01
7.91000000e+04 2.81204644e-01
7.91000000e+04 2.81206806e-01
7.92000000e+04 2.84334451e-01
7.92000000e+04 2.84336685e-01
7.93000000e+04 2.87434821e-01
7.93000000e+04 2.87437125e-01
7.94000000e+04 2.90504861e-01
7.94000000e+04 2.90507235e-01
7.95000000e+04 2.93543699e-01
7.95000000e+04 2.93546140e-01
7.96000000e+04 2.96550483e-01
7.96000000e+04 2.96552991e-01
7.97000000e+04 2.99524382e-01
7.97000000e+04 2.99526954e-01
7.98000000e+04 3.02464586e-01
7.98000000e+04 3.02467221e-01
7.99000000e+04 3.05370307e-01
7.99000000e+04 3.05373004e-01
8.00000000e+04 3.08240781e-01
8.00000000e+04 3.08243538e-01
8.01000000e+04 3.11075267e-01
8.01000000e+04 3.11078082e-01
8.02000000e+04 3.13873045e-01
8.02000000e+04 3.13875917e-01
8.03000000e+04 3.16633421e-01
8.03000000e+04 3.16636348e-01
8.04000000e+04 3.19355724e-01
8.04000000e+04 3.19358705e-01
8.05000000e+04 3.22039308e-01
8.05000000e+04 3.22042340e-01
8.06000000e+04 3.24683548e-01
8.06000000e+04 3.24686631e-01
8.07000000e+04 3.27287848e-01
8.07000000e+04 3.27290979e-01
8.08000000e+04 3.29851633e-01
8.08000000e+04 3.29854810e-01
8.09000000e+04 3.32374354e-01
8.09000000e+04 3.32377577e-01
8.10000000e+04 3.34855489e-01
8.10000000e+04 3.34858754e-01
8.11000000e+04 3.37294538e-01
8.11000000e+04 3.37297845e-01
8.12000000e+04 3.39691029e-01
8.12000000e+04 3.39694375e-01
8.13000000e+04 3.42044514e-01
8.13000000e+04 3.42047897e-01
8.14000000e+04 3.44354571e-01
8.14000000e+04 3.44357990e-01
8.15000000e+04 3.46620804e-01
8.15000000e+04 3.46624256e-01
8.16000000e+04 3.48842841e-01
8.16000000e+04 3.48846325e-01
8.17000000e+04 3.51020339e-01
8.17000000e+04 3.51023852e-01
8.18000000e+04 3.53152977e-01
8.18000000e+04 3.53156519e-01
8.19000000e+04 3.55240464e-01
8.19000000e+04 3.55244031e-01
8.20000000e+04 3.57282532e-01
8.20000000e+04 3.57286123e-01
8.21000000e+04 3.59278938e-01
8.21000000e+04 3.59282552e-01
8.22000000e+04 3.61229469e-01
8.22000000e+04 3.61233102e-01
8.23000000e+04 3.63133933e-01
8.23000000e+04 3.63137584e-01
8.24000000e+04 3.64992167e-01
8.24000000e+04 3.64995835e-01
8.25000000e+04 3.66804032e-01
8.25000000e+04 3.66807714e-01
8.26000000e+04 3.68569416e-01
8.26000000e+04 3.68573110e-01
8.27000000e+04 3.70288231e-01
8.27000000e+04 3.70291935e-01
8.28000000e+04 3.71960415e-01
8.28000000e+04 3.71964128e-01
8.29000000e+04 3.73585931e-01
8.29000000e+04 3.73589650e-01
8.30000000e+04 3.75164767e-01
8.30000000e+04 3.75168491e-01
8.31000000e+04 3.76696937e-01
8.31000000e+04 3.76700663e-01
8.32000000e+04 3.78182478e-01
8.32000000e+04 3.78186205e-01
8.33000000e+04 3.79621453e-01
8.33000000e+04 3.79625178e-01
8.34000000e+04 3.81013947e-01
8.34000000e+04 3.81017669e-01
8.35000000e+04 3.82360072e-01
8.35000000e+04 3.82363788e-01
8.36000000e+04 3.83659960e-01
8.36000000e+04 3.83663669e-01
8.37000000e+04 3.84913770e-01
8.37000000e+04 3.84917471e-01
8.38000000e+04 3.86121683e-01
8.38000000e+04 3.86125372e-01
8.39000000e+04 3.87283900e-01
8.39000000e+04 3.87287577e-01
8.40000000e+04 3.88400648e-01
8.40000000e+04 3.88404310e-01
8.41000000e+04 3.89472173e-01
8.41000000e+04 3.89475819e-01
8.42000000e+04 3.90498745e-01
8.42000000e+04 3.90502373e-01
8.43000000e+04 3.91480653e-01
8.43000000e+04 3.91484262e-01
8.44000000e+04 3.92418207e-01
8.44000000e+04 3.92421795e-01
8.45000000e+04 3.93311738e-01
8.45000000e+04 3.93315302e-01
8.46000000e+04 3.94161594e-01
8.46000000e+04 3.94165134e-01
8.47000000e+04 3.94968145e-01
8.47000000e+04 3.94971659e-01
8.48000000e+04 3.95731777e-01
8.48000000e+04 3.95735263e-01
8.49000000e+04 3.96452893e-01
8.49000000e+04 3.96456351e-01
8.50000000e+04 3.97131916e-01
8.50000000e+04 3.97135344e-01
8.51000000e+04 3.97769282e-01
8.51000000e+04 3.97772678e-01
8.52000000e+04 3.98365444e-01
8.52000000e+04 3.98368807e-01
8.53000000e+04 3.98920869e-01
8.53000000e+04 3.98924198e-01
8.54000000e+04 3.99436038e-01
8.54000000e+04 3.99439332e-01
8.55000000e+04 3.99911446e-01
8.55000000e+04 3.99914704e-01
8.56000000e+04 4.00347599e-01
8.56000000e+04 4.00350820e-01
8.57000000e+04 4.00745015e-01
8.57000000e+04 4.00748198e-01
8.58000000e+04 4.01104221e-01
8.58000000e+04 4.01107366e-01
8.59000000e+04 4.01425756e-01
8.59000000e+04 4.01428861e-01
8.60000000e+04 4.01710165e-01
8.60000000e+04 4.01713230e-01
8.61000000e+04 4.01958001e-01
8.61000000e+04 4.01961026e-01
8.62000000e+04 4.02169825e-01
8.62000000e+04 4.02172808e-01
8.63000000e+04 4.02346200e-01
8.63000000e+04 4.02349142e-01
8.64000000e+04 4.02487697e-01
8.64000000e+04 4.02490598e-01
8.65000000e+04 4.02594889e-01
8.65000000e+04 4.02597748e-01
8.66000000e+04 4.02668349e-01
8.66000000e+04 4.02671166e-01
8.67000000e+04 4.02708654e-01
8.67000000e+04 4.02711430e-01
8.68000000e+04 4.02716379e-01
8.68000000e+04 4.02719114e-01
8.69000000e+04 4.02692100e-01
8.69000000e+04 4.02694793e-01
8.70000000e+04 4.02636387e-01
8.70000000e+04 4.02639039e-01
8.71000000e+04 4.02549810e-01
8.71000000e+04 4.02552421e-01
8.72000000e+04 4.02432932e-01
8.72000000e+04 4.02435504e-01
8.73000000e+04 4.02286312e-01
8.73000000e+04 4.02288845e-01
8.74000000e+04 4.02110502e-01
8.74000000e+04 4.02112996e-01
8.75000000e+04 4.01906045e-01
8.75000000e+04 4.01908500e-01
8.76000000e+04 4.01673475e-01
8.76000000e+04 4.01675894e-01
8.77000000e+04 4.01413317e-01
8.77000000e+04 4.01415700e-01
8.78000000e+04 4.01126084e-01
8.78000000e+04 4.01128433e-01
8.79000000e+04 4.00812279e-01
8.79000000e+04 4.00814594e-01
8.80000000e+04 4.00472388e-01
8.80000000e+04 4.00474671e-01
8.81000000e+04 4.00106887e-01
8.81000000e+04 4.00109139e-01
8.82000000e+04 3.99716235e-01
8.82000000e+04 3.99718457e-01
8.83000000e+04 3.99300875e-01
8.83000000e+04 3.99303069e-01
8.84000000e+04 3.98861235e-01
8.84000000e+04 3.98863402e-01
8.85000000e+04 3.98397724e-01
8.85000000e+04 3.98399866e-01
8.86000000e+04 3.97910734e-01
8.86000000e+04 3.97912852e-01
8.87000000e+04 3.97400638e-01
8.87000000e+04 3.97402735e-01
8.88000000e+04 3.96867790e-01
8.88000000e+04 3.96869867e-01
8.89000000e+04 3.96312524e-01
8.89000000e+04 3.96314583e-01
8.90000000e+04 3.95735154e-01
8.90000000e+04 3.95737196e-01
8.91000000e+04 3.95135972e-01
8.91000000e+04 3.95138000e-01
8.92000000e+04 3.94515252e-01
8.92000000e+04 3.94517267e-01
8.93000000e+04 3.93873244e-01
8.93000000e+04 3.93875247e-01
8.94000000e+04 3.93210178e-01
8.94000000e+04 3.93212172e-01
8.95000000e+04 3.92526262e-01
8.95000000e+04 3.92528248e-01
8.96000000e+04 3.91821683e-01
8.96000000e+04 3.91823663e-01
8.97000000e+04 3.91096605e-01
8.97000000e+04 3.91098581e-01
8.98000000e+04 3.90351173e-01
8.98000000e+04 3.90353146e-01
8.99000000e+04 3.89585510e-01
8.99000000e+04 3.89587482e-01
9.00000000e+04 3.88799717e-01
9.00000000e+04 3.88801691e-01
9.01000000e+04 3.87993878e-01
9.01000000e+04 3.87995853e-01
9.02000000e+04 3.87168052e-01
9.02000000e+04 3.87170032e-01
9.03000000e+04 3.86322284e-01
9.03000000e+04 3.86324269e-01
9.04000000e+04 3.85456596e-01
9.04000000e+04 3.85458588e-01
9.05000000e+04 3.84570995e-01
9.05000000e+04 3.84572995e-01
9.06000000e+04 3.83665469e-01
9.06000000e+04 3.83667479e-01
9.07000000e+04 3.82739990e-01
9.07000000e+04 3.82742010e-01
9.08000000e+04 3.81794515e-01
9.08000000e+04 3.81796547e-01
9.09000000e+04 3.80828986e-01
9.09000000e+04 3.80831030e-01
9.10000000e+04 3.79843332e-01
9.10000000e+04 3.79845390e-01
9.11000000e+04 3.78837469e-01
9.11000000e+04 3.78839541e-01
9.12000000e+04 3.77811303e-01
9.12000000e+04 3.77813390e-01
9.13000000e+04 3.76764729e-01
9.13000000e+04 3.76766832e-01
9.14000000e+04 3.75697635e-01
9.14000000e+04 3.75699754e-01
9.15000000e+04 3.74609900e-01
9.15000000e+04 3.74612035e-01
9.16000000e+04 3.73501398e-01
9.16000000e+04 3.73503550e-01
9.17000000e+04 3.72371999e-01
9.17000000e+04 3.72374167e-01
9.18000000e+04 3.71221569e-01
9.18000000e+04 3.71223754e-01
9.19000000e+04 3.70049972e-01
9.19000000e+04 3.70052174e-01
9.20000000e+04 3.68857074e-01
9.20000000e+04 3.68859292e-01
9.21000000e+04 3.67642740e-01
9.21000000e+04 3.67644974e-01
9.22000000e+04 3.66406840e-01
9.22000000e+04 3.66409088e-01
9.23000000e+04 3.65149245e-01
9.23000000e+04 3.65151508e-01
9.24000000e+04 3.63869836e-01
9.24000000e+04 3.63872113e-01
9.25000000e+04 3.62568497e-01
9.25000000e+04 3.62570787e-01
9.26000000e+04 3.61245123e-01
9.26000000e+04 3.61247425e-01
9.27000000e+04 3.59899618e-01
9.27000000e+04 3.59901931e-01
9.28000000e+04 3.58531899e-01
9.28000000e+04 3.58534221e-01
9.29000000e+04 3.57141892e-01
9.29000000e+04 3.57144222e-01
9.30000000e+04 3.55729539e-01
9.30000000e+04 3.55731876e-01
9.31000000e+04 3.54294798e-01
9.31000000e+04 3.54297140e-01
9.32000000e+04 3.52837641e-01
9.32000000e+04 3.52839987e-01
9.33000000e+04 3.51358057e-01
9.33000000e+04 3.51360405e-01
9.34000000e+04 3.49856054e-01
9.34000000e+04 3.49858402e-01
9.35000000e+04 3.48331659e-01
9.35000000e+04 3.48334006e-01
9.36000000e+04 3.46784918e-01
9.36000000e+04 3.46787261e-01
9.37000000e+04 3.45215897e-01
9.37000000e+04 3.45218235e-01
9.38000000e+04 3.43624684e-01
9.38000000e+04 3.43627014e-01
9.39000000e+04 3.42011388e-01
9.39000000e+04 3.42013709e-01
9.40000000e+04 3.40376139e-01
9.40000000e+04 3.40378449e-01
9.41000000e+04 3.38719092e-01
9.41000000e+04 3.38721388e-01
9.42000000e+04 3.37040421e-01
9.42000000e+04 3.37042702e-01
9.43000000e+04 3.35340325e-01
9.43000000e+04 3.35342588e-01
9.44000000e+04 3.33619024e-01
9.44000000e+04 3.33621267e-01
9.45000000e+04 3.31876762e-01
9.45000000e+04 3.31878984e-01
9.46000000e+04 3.30113805e-01
9.46000000e+04 3.30116003e-01
9.47000000e+04 3.28330441e-01
9.47000000e+04 3.28332613e-01
9.48000000e+04 3.26526980e-01
9.48000000e+04 3.26529124e-01
9.49000000e+04 3.24703753e-01
9.49000000e+04 3.24705868e-01
9.50000000e+04 3.22861113e-01
9.50000000e+04 3.22863196e-01
9.51000000e+04 3.20999431e-01
9.51000000e+04 3.21001481e-01
9.52000000e+04 3.19119101e-01
9.52000000e+04 3.19121115e-01
9.53000000e+04 3.17220534e-01
9.53000000e+04 3.17222511e-01
9.54000000e+04 3.15304158e-01
9.54000000e+04 3.15306097e-01
9.55000000e+04 3.13370422e-01
9.55000000e+04 3.13372320e-01
9.56000000e+04 3.11419788e-01
9.56000000e+04 3.11421645e-01
9.57000000e+04 3.09452735e-01
9.57000000e+04 3.09454549e-01
9.58000000e+04 3.07469756e-01
9.58000000e+04 3.07471526e-01
9.59000000e+04 3.05471359e-01
9.59000000e+04 3.05473083e-01
9.60000000e+04 3.03458062e-01
9.60000000e+04 3.03459739e-01
9.61000000e+04 3.01430396e-01
9.61000000e+04 3.01432025e-01
9.62000000e+04 2.99388902e-01
9.62000000e+04 2.99390483e-01
9.63000000e+04 2.97334131e-01
9.63000000e+04 2.97335661e-01
9.64000000e+04 2.95266640e-01
9.64000000e+04 2.95268120e-01
9.65000000e+04 2.93186994e-01
9.65000000e+04 2.93188423e-01
9.66000000e+04 2.91095765e-01
9.66000000e+04 2.91097143e-01
9.67000000e+04 2.88993529e-01
9.67000000e+04 2.88994855e-01
9.68000000e+04 2.86880865e-01
9.68000000e+04 2.86882138e-01
9.69000000e+04 2.84758356e-01
9.69000000e+04 2.84759576e-01
9.70000000e+04 2.82626585e-01
9.70000000e+04 2.82627752e-01
9.71000000e+04 2.80486137e-01
9.71000000e+04 2.80487250e-01
9.72000000e+04 2.78337595e-01
9.72000000e+04 2.78338656e-01
9.73000000e+04 2.76181544e-01
9.73000000e+04 2.76182551e-01
9.74000000e+04 2.74018563e-01
9.74000000e+04 2.74019517e-01
9.75000000e+04 2.71849230e-01
9.75000000e+04 2.71850131e-01
9.76000000e+04 2.69674119e-01
9.76000000e+04 2.69674968e-01
9.77000000e+04 2.67493799e-01
9.77000000e+04 2.67494595e-01
9.78000000e+04 2.65308833e-01
9.78000000e+04 2.65309577e-01
9.79000000e+04 2.63119778e-01
9.79000000e+04 2.63120471e-01
9.80000000e+04 2.60927186e-01
9.80000000e+04 2.60927828e-01
9.81000000e+04 2.58731599e-01
9.81000000e+04 2.58732190e-01
9.82000000e+04 2.56533553e-01
9.82000000e+04 2.56534094e-01
9.83000000e+04 2.54333575e-01
9.83000000e+04 2.54334067e-01
9.84000000e+04 2.52132182e-01
9.84000000e+04 2.52132625e-01
9.85000000e+04 2.49929883e-01
9.85000000e+04 2.49930278e-01
9.86000000e+04 2.47727176e-01
9.86000000e+04 2.47727524e-01
9.87000000e+04 2.45524551e-01
9.87000000e+04 2.45524853e-01
9.88000000e+04 2.43322485e-01
9.88000000e+04 2.43322741e-01
9.89000000e+04 2.41121446e-01
9.89000000e+04 2.41121658e-01
9.90000000e+04 2.38921891e-01
9.90000000e+04 2.38922059e-01
9.91000000e+04 2.36724266e-01
9.91000000e+04 2.36724391e-01
9.92000000e+04 2.34529004e-01
9.92000000e+04 2.34529088e-01
9.93000000e+04 2.32336530e-01
9.93000000e+04 2.32336572e-01
9.94000000e+04 2.30147254e-01
9.94000000e+04 2.30147257e-01
9.95000000e+04 2.27961578e-01
9.95000000e+04 2.27961541e-01
9.96000000e+04 2.25779889e-01
9.96000000e+04 2.25779814e-01
9.97000000e+04 2.23602566e-01
9.97000000e+04 2.23602454e-01
9.98000000e+04 2.21429974e-01
9.98000000e+04 2.21429825e-01
9.99000000e+04 2.19262468e-01
9.99000000e+04 2.19262283e-01
1.00000000e+05 2.17100390e-01
1.00000000e+05 2.17100171e-01
1.00100000e+05 2.14944073e-01
1.00100000e+05 2.14943820e-01
1.00200000e+05 2.12793837e-01
1.00200000e+05 2.12793552e-01
1.00300000e+05 2.10649992e-01
1.00300000e+05 2.10649675e-01
1.00400000e+05 2.08512837e-01
1.00400000e+05 2.08512490e-01
1.00500000e+05 2.06382661e-01
1.00500000e+05 2.06382284e-01
1.00600000e+05 2.04259740e-01
1.00600000e+05 2.04259334e-01
1.00700000e+05 2.02144343e-01
1.00700000e+05 2.02143908e-01
1.00800000e+05 2.00036726e-01
1.00800000e+05 2.00036264e-01
1.00900000e+05 1.97937135e-01
1.00900000e+05 1.97936647e-01
1.01000000e+05 1.95845810e-01
1.01000000e+05 1.95845296e-01
1.01100000e+05 1.93762976e-01
1.01100000e+05 1.93762437e-01
1.01200000e+05 1.91688852e-01
1.01200000e+05 1.91688290e-01
1.01300000e+05 1.89623648e-01
1.01300000e+05 1.89623062e-01
1.01400000e+05 1.87567562e-01
1.01400000e+05 1.87566955e-01
1.01500000e+05 1.85520788e-01
1.01500000e+05 1.85520158e-01
1.01600000e+05 1.83483506e-01
1.01600000e+05 1.83482856e-01
1.01700000e+05 1.81455892e-01
1.01700000e+05 1.81455221e-01
1.01800000e+05 1.79438111e-01
1.01800000e+05 1.79437421e-01
1.01900000e+05 1.77430322e-01
1.01900000e+05 1.77429614e-01
1.02000000e+05 1.75432676e-01
1.02000000e+05 1.75431950e-01
1.02100000e+05 1.73445315e-01
1.02100000e+05 1.73444572e-01
1.02200000e+05 1.71468376e-01
1.02200000e+05 1.71467616e-01
1.02300000e+05 1.69501987e-01
1.02300000e+05 1.69501211e-01
1.02400000e+05 1.67546269e-01
1.02400000e+05 1.67545478e-01
1.02500000e+05 1.65601339e-01
1.02500000e+05 1.65600533e-01
1.02600000e+05 1.63667304e-01
1.02600000e+05 1.63666484e-01
1.02700000e+05 1.61744267e-01
1.02700000e+05 1.61743434e-01
1.02800000e+05 1.59832325e-01
1.02800000e+05 1.59831479e-01
1.02900000e+05 1.57931567e-01
1.02900000e+05 1.57930709e-01
1.03000000e+05 1.56042079e-01
1.03000000e+05 1.56041208e-01
1.03100000e+05 1.54163939e-01
1.03100000e+05 1.54163057e-01
1.03200000e+05 1.52297221e-01
1.03200000e+05 1.52296329e-01
1.03300000e+05 1.50441994e-01
1.03300000e+05 1.50441091e-01
1.03400000e+05 1.48598321e-01
1.03400000e+05 1.48597408e-01
1.03500000e+05 1.46766260e-01
1.03500000e+05 1.46765338e-01
1.03600000e+05 1.44945865e-01
1.03600000e+05 1.44944934e-01
1.03700000e+05 1.43137186e-01
1.03700000e+05 1.43136247e-01
1.03800000e+05 1.41340267e-01
1.03800000e+05 1.41339320e-01
1.03900000e+05 1.39555149e-01
1.03900000e+05 1.39554194e-01
1.04000000e+05 1.37781868e-01
1.04000000e+05 1.37780906e-01
1.04100000e+05 1.36020456e-01
1.04100000e+05 1.36019488e-01
1.04200000e+05 1.34270942e-01
1.04200000e+05 1.34269968e-01
1.04300000e+05 1.32533351e-01
1.04300000e+05 1.32532370e-01
1.04400000e+05 1.30807703e-01
1.04400000e+05 1.30806717e-01
1.04500000e+05 1.29094017e-01
1.04500000e+05 1.29093025e-01
1.04600000e+05 1.27392305e-01
1.04600000e+05 1.27391309e-01
1.04700000e+05 1.25702580e-01
1.04700000e+05 1.25701580e-01
1.04800000e+05 1.24024849e-01
1.04800000e+05 1.24023844e-01
1.04900000e+05 1.22359116e-01
1.04900000e+05 1.22358108e-01
1.05000000e+05 1.20705384e-01
1.05000000e+05 1.20704372e-01
1.05100000e+05 1.19063650e-01
1.05100000e+05 1.19062636e-01
1.05200000e+05 1.17433912e-01
1.05200000e+05 1.17432895e-01
1.05300000e+05 1.15816163e-01
1.05300000e+05 1.15815143e-01
1.05400000e+05 1.14210393e-01
1.05400000e+05 1.14209371e-01
1.05500000e+05 1.12616591e-01
1.05500000e+05 1.12615567e-01
1.05600000e+05 1.11034743e-01
1.05600000e+05 1.11033717e-01
1.05700000e+05 1.09464833e-01
1.05700000e+05 1.09463805e-01
1.05800000e+05 1.07906841e-01
1.05800000e+05 1.07905812e-01
1.05900000e+05 1.06360748e-01
1.05900000e+05 1.06359718e-01
1.06000000e+05 1.04826531e-01
1.06000000e+05 1.04825500e-01
1.06100000e+05 1.03304164e-01
1.06100000e+05 1.03303133e-01
1.06200000e+05 1.01793621e-01
1.06200000e+05 1.01792590e-01
1.06300000e+05 1.00294874e-01
1.06300000e+05 1.00293843e-01
1.06400000e+05 9.88078920e-02
1.06400000e+05 9.88068608e-02
1.06500000e+05 9.73326430e-02
1.06500000e+05 9.73316121e-02
1.06600000e+05 9.58690932e-02
1.06600000e+05 9.58680628e-02
1.06700000e+05 9.44172073e-02
1.06700000e+05 9.44161777e-02
1.06800000e+05 9.29769484e-02
1.06800000e+05 9.29759198e-02
1.06900000e+05 9.15482781e-02
1.06900000e+05 9.15472506e-02
1.07000000e+05 9.01311567e-02
1.07000000e+05 9.01301305e-02
1.07100000e+05 8.87255429e-02
1.07100000e+05 8.87245182e-02
1.07200000e+05 8.73313942e-02
1.07200000e+05 8.73303712e-02
1.07300000e+05 8.59486669e-02
1.07300000e+05 8.59476457e-02
1.07400000e+05 8.45773160e-02
1.07400000e+05 8.45762968e-02
1.07500000e+05 8.32172955e-02
1.07500000e+05 8.32162784e-02
1.07600000e+05 8.18685579e-02
1.07600000e+05 8.18675431e-02
1.07700000e+05 8.05310551e-02
1.07700000e+05 8.05300427e-02
1.07800000e+05 7.92047377e-02
1.07800000e+05 7.92037279e-02
1.07900000e+05 7.78895555e-02
1.07900000e+05 7.78885483e-02
1.08000000e+05 7.65854572e-02
1.08000000e+05 7.65844529e-02
1.08100000e+05 7.52923908e-02
1.08100000e+05 7.52913894e-02
1.08200000e+05 7.40103033e-02
1.08200000e+05 7.40093050e-02
1.08300000e+05 7.27391411e-02
1.08300000e+05 7.27381460e-02
1.08400000e+05 7.14788497e-02
1.08400000e+05 7.14778579e-02
1.08500000e+05 7.02293741e-02
1.08500000e+05 7.02283857e-02
1.08600000e+05 6.89906583e-02
1.08600000e+05 6.89896735e-02
1.08700000e+05 6.77626462e-02
1.08700000e+05 6.77616650e-02
1.08800000e+05 6.65452805e-02
1.08800000e+05 6.65443031e-02
1.08900000e+05 6.53385040e-02
1.08900000e+05 6.53375304e-02
1.09000000e+05 6.41422585e-02
1.09000000e+05 6.41412888e-02
1.09100000e+05 6.29564857e-02
1.09100000e+05 6.29555201e-02
1.09200000e+05 6.17811266e-02
1.09200000e+05 6.17801651e-02
1.09300000e+05 6.06161221e-02
1.09300000e+05 6.06151648e-02
1.09400000e+05 5.94614126e-02
1.09400000e+05 5.94604596e-02
1.09500000e+05 5.83169381e-02
1.09500000e+05 5.83159896e-02
1.09600000e+05 5.71826387e-02
1.09600000e+05 5.71816946e-02
1.09700000e+05 5.60584537e-02
1.09700000e+05 5.60575143e-02
1.09800000e+05 5.49443228e-02
1.09800000e+05 5.49433880e-02
1.09900000e+05 5.38401850e-02
1.09900000e+05 5.38392550e-02
1.10000000e+05 5.27459795e-02
1.10000000e+05 5.27450542e-02
1.10100000e+05 5.16616452e-02
1.10100000e+05 5.16607248e-02
1.10200000e+05 5.05871209e-02
1.10200000e+05 5.05862054e-02
1.10300000e+05 4.95223453e-02
1.10300000e+05 4.95214348e-02
1.10400000e+05 4.84672571e-02
1.10400000e+05 4.84663517e-02
1.10500000e+05 4.74217949e-02
1.10500000e+05 4.74208946e-02
1.10600000e+05 4.63858973e-02
1.10600000e+05 4.63850022e-02
1.10700000e+05 4.53595027e-02
1.10700000e+05 4.53586129e-02
1.10800000e+05 4.43425498e-02
1.10800000e+05 4.43416653e-02
1.10900000e+05 4.33349770e-02
1.10900000e+05 4.33340978e-02
1.11000000e+05 4.23367228e-02
1.11000000e+05 4.23358489e-02
1.11100000e+05 4.13477256e-02
1.11100000e+05 4.13468572e-02
1.11200000e+05 4.03679240e-02
1.11200000e+05 4.03670610e-02
1.11300000e+05 3.93972562e-02
1.11300000e+05 3.93963987e-02
1.11400000e+05 3.84356608e-02
1.11400000e+05 3.84348088e-02
1.11500000e+05 3.74830762e-02
1.11500000e+05 3.74822297e-02
1.11600000e+05 3.65394406e-02
1.11600000e+05 3.65385997e-02
1.11700000e+05 3.56046924e-02
1.11700000e+05 3.56038570e-02
1.11800000e+05 3.46787699e-02
1.11800000e+05 3.46779401e-02
1.11900000e+05 3.37616112e-02
1.11900000e+05 3.37607870e-02
1.12000000e+05 3.28531544e-02
1.12000000e+05 3.28523358e-02
1.12100000e+05 3.19533377e-02
1.12100000e+05 3.19525247e-02
1.12200000e+05 3.10620990e-02
1.12200000e+05 3.10612916e-02
1.12300000e+05 3.01793761e-02
1.12300000e+05 3.01785743e-02
1.12400000e+05 2.93051068e-02
1.12400000e+05 2.93043105e-02
1.12500000e+05 2.84392287e-02
1.12500000e+05 2.84384379e-02
1.12600000e+05 2.75816793e-02
1.12600000e+05 2.75808941e-02
1.12700000e+05 2.67323960e-02
1.12700000e+05 2.67316163e-02
1.12800000e+05 2.58913160e-02
1.12800000e+05 2.58905418e-02
1.12900000e+05 2.50583765e-02
1.12900000e+05 2.50576078e-02
1.13000000e+05 2.42335145e-02
1.13000000e+05 2.42327512e-02
1.13100000e+05 2.34166667e-02
1.13100000e+05 2.34159089e-02
1.13200000e+05 2.26077701e-02
1.13200000e+05 2.26070176e-02
1.13300000e+05 2.18067611e-02
1.13300000e+05 2.18060140e-02
1.13400000e+05 2.10135764e-02
1.13400000e+05 2.10128346e-02
1.13500000e+05 2.02281523e-02
1.13500000e+05 2.02274158e-02
1.13600000e+05 1.94504251e-02
1.13600000e+05 1.94496939e-02
1.13700000e+05 1.86803312e-02
1.13700000e+05 1.86796052e-02
1.13800000e+05 1.79178068e-02
1.13800000e+05 1.79170859e-02
1.13900000e+05 1.71627880e-02
1.13900000e+05 1.71620723e-02
1.14000000e+05 1.64152111e-02
1.14000000e+05 1.64145005e-02
1.14100000e+05 1.56750122e-02
1.14100000e+05 1.56743066e-02
1.14200000e+05 1.49421275e-02
1.14200000e+05 1.49414270e-02
1.14300000e+05 1.42164934e-02
1.14300000e+05 1.42157979e-02
1.14400000e+05 1.34980462e-02
1.14400000e+05 1.34973557e-02
1.14500000e+05 1.27867224e-02
1.14500000e+05 1.27860369e-02
1.14600000e+05 1.20824586e-02
1.14600000e+05 1.20817780e-02
1.14700000e+05 1.13851917e-02
1.14700000e+05 1.13845160e-02
1.14800000e+05 1.06948585e-02
1.14800000e+05 1.06941877e-02
1.14900000e+05 1.00113963e-02
1.14900000e+05 1.00107304e-02
1.15000000e+05 9.33474263e-03
1.15000000e+05 9.33408149e-03
1.15100000e+05 8.66483506e-03
1.15100000e+05 8.66417873e-03
1.15200000e+05 8.00161164e-03
1.15200000e+05 8.00096010e-03
1.15300000e+05 7.34501071e-03
1.15300000e+05 7.34436393e-03
1.15400000e+05 6.69497092e-03
1.15400000e+05 6.69432889e-03
1.15500000e+05 6.05143129e-03
1.15500000e+05 6.05079400e-03
1.15600000e+05 5.41433125e-03
1.15600000e+05 5.41369867e-03
1.15700000e+05 4.78361058e-03
1.15700000e+05 4.78298270e-03
1.15800000e+05 4.15920951e-03
1.15800000e+05 4.15858632e-03
1.15900000e+05 3.54106870e-03
1.15900000e+05 3.54045018e-03
1.16000000e+05 2.92912925e-03
1.16000000e+05 2.92851539e-03
1.16100000e+05 2.32333272e-03
1.16100000e+05 2.32272351e-03
1.16200000e+05 1.72362113e-03
1.16200000e+05 1.72301656e-03
1.16300000e+05 1.12993699e-03
1.16300000e+05 1.12933704e-03
1.16400000e+05 5.42223295e-04
1.16400000e+05 5.41627954e-04
1.16500000e+05 -3.95764782e-05
1.16500000e+05 -4.01672196e-05
1.16600000e+05 -6.15518346e-04
1.16600000e+05 -6.16104501e-04
1.16700000e+05 -1.18565783e-03
1.16700000e+05 -1.18623941e-03
1.16800000e+05 -1.75004995e-03
1.16800000e+05 -1.75062697e-03
1.16900000e+05 -2.30874923e-03
1.16900000e+05 -2.30932170e-03
1.17000000e+05 -2.86180967e-03
1.17000000e+05 -2.86237761e-03
1.17100000e+05 -3.40928480e-03
1.17100000e+05 -3.40984822e-03
1.17200000e+05 -3.95122763e-03
1.17200000e+05 -3.95178654e-03
1.17300000e+05 -4.48769069e-03
1.17300000e+05 -4.48824511e-03
1.17400000e+05 -5.01872599e-03
1.17400000e+05 -5.01927593e-03
1.17500000e+05 -5.54438510e-03
1.17500000e+05 -5.54493058e-03
1.17600000e+05 -6.06471905e-03
1.17600000e+05 -6.06526009e-03
1.17700000e+05 -6.57977844e-03
1.17700000e+05 -6.58031506e-03
1.17800000e+05 -7.08961338e-03
1.17800000e+05 -7.09014559e-03
1.17900000e+05 -7.59427352e-03
1.17900000e+05 -7.59480134e-03
1.18000000e+05 -8.09380803e-03
1.18000000e+05 -8.09433149e-03
1.18100000e+05 -8.58826566e-03
1.18100000e+05 -8.58878477e-03
1.18200000e+05 -9.07769469e-03
1.18200000e+05 -9.07820948e-03
1.18300000e+05 -9.56214296e-03
1.18300000e+05 -9.56265345e-03
1.18400000e+05 -1.00416579e-02
1.18400000e+05 -1.00421641e-02
1.18500000e+05 -1.05162865e-02
1.18500000e+05 -1.05167884e-02
1.18600000e+05 -1.09860752e-02
1.18600000e+05 -1.09865729e-02
1.18700000e+05 -1.14510703e-02
1.18700000e+05 -1.14515638e-02
1.18800000e+05 -1.19113175e-02
1.18800000e+05 -1.19118069e-02
1.18900000e+05 -1.23668621e-02
1.18900000e+05 -1.23673473e-02
1.19000000e+05 -1.28177491e-02
1.19000000e+05 -1.28182301e-02
1.19100000e+05 -1.32640229e-02
1.19100000e+05 -1.32644998e-02
1.19200000e+05 -1.37057277e-02
1.19200000e+05 -1.37062005e-02
1.19300000e+05 -1.41429073e-02
1.19300000e+05 -1.41433761e-02
1.19400000e+05 -1.45756050e-02
1.19400000e+05 -1.45760698e-02
1.19500000e+05 -1.50038638e-02
1.19500000e+05 -1.50043247e-02
1.19600000e+05 -1.54277265e-02
1.19600000e+05 -1.54281833e-02
1.19700000e+05 -1.58472351e-02
1.19700000e+05 -1.58476880e-02
1.19800000e+05 -1.62624317e-02
1.19800000e+05 -1.62628806e-02
1.19900000e+05 -1.66733576e-02
1.19900000e+05 -1.66738027e-02
1.20000000e+05 -1.70800541e-02
1.20000000e+05 -1.70804954e-02
1.20100000e+05 -1.74825621e-02
1.20100000e+05 -1.74829995e-02
1.20200000e+05 -1.78809218e-02
1.20200000e+05 -1.78813554e-02
1.20300000e+05 -1.82751734e-02
1.20300000e+05 -1.82756033e-02
1.20400000e+05 -1.86653567e-02
1.20400000e+05 -1.86657829e-02
1.20500000e+05 -1.90515111e-02
1.20500000e+05 -1.90519335e-02
1.20600000e+05 -1.94336755e-02
1.20600000e+05 -1.94340943e-02
1.20700000e+05 -1.98118888e-02
1.20700000e+05 -1.98123039e-02
1.20800000e+05 -2.01861891e-02
1.20800000e+05 -2.01866006e-02
1.20900000e+05 -2.05566147e-02
1.20900000e+05 -2.05570225e-02
1.21000000e+05 -2.09232030e-02
1.21000000e+05 -2.09236073e-02
1.21100000e+05 -2.12859916e-02
1.21100000e+05 -2.12863923e-02
1.21200000e+05 -2.16450173e-02
1.21200000e+05 -2.16454146e-02
1.21300000e+05 -2.20003169e-02
1.21300000e+05 -2.20007107e-02
1.21400000e+05 -2.23519266e-02
1.21400000e+05 -2.23523170e-02
1.21500000e+05 -2.26998826e-02
1.21500000e+05 -2.27002695e-02
1.21600000e+05 -2.30442205e-02
1.21600000e+05 -2.30446040e-02
1.21700000e+05 -2.33849756e-02
1.21700000e+05 -2.33853558e-02
1.21800000e+05 -2.37221830e-02
1.21800000e+05 -2.37225598e-02
1.21900000e+05 -2.40558774e-02
1.21900000e+05 -2.40562509e-02
1.22000000e+05 -2.43860932e-02
1.22000000e+05 -2.43864634e-02
1.22100000e+05 -2.47128645e-02
1.22100000e+05 -2.47132314e-02
1.22200000e+05 -2.50362250e-02
1.22200000e+05 -2.50365887e-02
1.22300000e+05 -2.53562081e-02
1.22300000e+05 -2.53565686e-02
1.22400000e+05 -2.56728471e-02
1.22400000e+05 -2.56732044e-02
1.22500000e+05 -2.59861747e-02
1.22500000e+05 -2.59865289e-02
1.22600000e+05 -2.62962234e-02
1.22600000e+05 -2.62965745e-02
1.22700000e+05 -2.66030255e-02
1.22700000e+05 -2.66033735e-02
1.22800000e+05 -2.69066129e-02
1.22800000e+05 -2.69069578e-02
1.22900000e+05 -2.72070171e-02
1.22900000e+05 -2.72073590e-02
1.23000000e+05 -2.75042696e-02
1.23000000e+05 -2.75046084e-02
1.23100000e+05 -2.77984012e-02
1.23100000e+05 -2.77987370e-02
1.23200000e+05 -2.80894427e-02
1.23200000e+05 -2.80897755e-02
1.23300000e+05 -2.83774246e-02
1.23300000e+05 -2.83777545e-02
1.23400000e+05 -2.86623769e-02
1.23400000e+05 -2.86627039e-02
1.23500000e+05 -2.89443295e-02
1.23500000e+05 -2.89446536e-02
1.23600000e+05 -2.92233121e-02
1.23600000e+05 -2.92236333e-02
1.23700000e+05 -2.94993537e-02
1.23700000e+05 -2.94996721e-02
1.23800000e+05 -2.97724835e-02
1.23800000e+05 -2.97727991e-02
1.23900000e+05 -3.00427302e-02
1.23900000e+05 -3.00430430e-02
1.24000000e+05 -3.03101222e-02
1.24000000e+05 -3.03104322e-02
1.24100000e+05 -3.05746876e-02
1.24100000e+05 -3.05749948e-02
1.24200000e+05 -3.08364544e-02
1.24200000e+05 -3.08367589e-02
1.24300000e+05 -3.10954501e-02
1.24300000e+05 -3.10957519e-02
1.24400000e+05 -3.13517022e-02
1.24400000e+05 -3.13520014e-02
1.24500000e+05 -3.16052377e-02
1.24500000e+05 -3.16055342e-02
1.24600000e+05 -3.18560834e-02
1.24600000e+05 -3.18563773e-02
1.24700000e+05 -3.21042659e-02
1.24700000e+05 -3.21045572e-02
1.24800000e+05 -3.23498116e-02
1.24800000e+05 -3.23501003e-02
1.24900000e+05 -3.25927463e-02
1.24900000e+05 -3.25930325e-02
1.25000000e+05 -3.28330960e-02
1.25000000e+05 -3.28333796e-02
1.25100000e+05 -3.30708862e-02
1.25100000e+05 -3.30711673e-02
1.25200000e+05 -3.33061421e-02
1.25200000e+05 -3.33064207e-02
1.25300000e+05 -3.35388888e-02
1.25300000e+05 -3.35391650e-02
1.25400000e+05 -3.37691512e-02
1.25400000e+05 -3.37694249e-02
1.25500000e+05 -3.39969536e-02
1.25500000e+05 -3.39972249e-02
1.25600000e+05 -3.42223205e-02
1.25600000e+05 -3.42225894e-02
1.25700000e+05 -3.44452759e-02
1.25700000e+05 -3.44455424e-02
1.25800000e+05 -3.46658436e-02
1.25800000e+05 -3.46661078e-02
1.25900000e+05 -3.48840473e-02
1.25900000e+05 -3.48843091e-02
1.26000000e+05 -3.50999102e-02
1.26000000e+05 -3.51001697e-02
1.26100000e+05 -3.53134556e-02
1.26100000e+05 -3.53137128e-02
1.26200000e+05 -3.55247062e-02
1.26200000e+05 -3.55249612e-02
1.26300000e+05 -3.57336849e-02
1.26300000e+05 -3.57339376e-02
1.26400000e+05 -3.59404139e-02
1.26400000e+05 -3.59406644e-02
1.26500000e+05 -3.61449156e-02
1.26500000e+05 -3.61451639e-02
1.26600000e+05 -3.63472119e-02
1.26600000e+05 -3.63474580e-02
1.26700000e+05 -3.65473247e-02
1.26700000e+05 -3.65475686e-02
1.26800000e+05 -3.67452754e-02
1.26800000e+05 -3.67455172e-02
1.26900000e+05 -3.69410855e-02
1.26900000e+05 -3.69413251e-02
1.27000000e+05 -3.71347760e-02
1.27000000e+05 -3.71350135e-02
1.27100000e+05 -3.73263679e-02
1.27100000e+05 -3.73266033e-02
1.27200000e+05 -3.75158820e-02
1.27200000e+05 -3.75161153e-02
1.27300000e+05 -3.77033386e-02
1.27300000e+05 -3.77035699e-02
1.27400000e+05 -3.78887581e-02
1.27400000e+05 -3.78889874e-02
1.27500000e+05 -3.80721606e-02
1.27500000e+05 -3.80723879e-02
1.27600000e+05 -3.82535661e-02
1.27600000e+05 -3.82537913e-02
1.27700000e+05 -3.84329941e-02
1.27700000e+05 -3.84332173e-02
1.27800000e+05 -3.86104642e-02
1.27800000e+05 -3.86106855e-02
1.27900000e+05 -3.87859957e-02
1.27900000e+05 -3.87862151e-02
1.28000000e+05 -3.89596077e-02
1.28000000e+05 -3.89598252e-02
1.28100000e+05 -3.91313192e-02
1.28100000e+05 -3.91315347e-02
1.28200000e+05 -3.93011487e-02
1.28200000e+05 -3.93013624e-02
1.28300000e+05 -3.94691150e-02
1.28300000e+05 -3.94693268e-02
1.28400000e+05 -3.96352363e-02
1.28400000e+05 -3.96354462e-02
1.28500000e+05 -3.97995308e-02
1.28500000e+05 -3.97997388e-02
1.28600000e+05 -3.99620164e-02
1.28600000e+05 -3.99622227e-02
1.28700000e+05 -4.01227111e-02
1.28700000e+05 -4.01229155e-02
1.28800000e+05 -4.02816323e-02
1.28800000e+05 -4.02818349e-02
1.28900000e+05 -4.04387976e-02
1.28900000e+05 -4.04389984e-02
1.29000000e+05 -4.05942242e-02
1.29000000e+05 -4.05944233e-02
1.29100000e+05 -4.07479292e-02
1.29100000e+05 -4.07481266e-02
1.29200000e+05 -4.08999295e-02
1.29200000e+05 -4.09001252e-02
1.29300000e+05 -4.10502420e-02
1.29300000e+05 -4.10504359e-02
1.29400000e+05 -4.11988830e-02
1.29400000e+05 -4.11990753e-02
1.29500000e+05 -4.13458692e-02
1.29500000e+05 -4.13460598e-02
1.29600000e+05 -4.14912167e-02
1.29600000e+05 -4.14914056e-02
1.29700000e+05 -4.16349416e-02
1.29700000e+05 -4.16351289e-02
1.29800000e+05 -4.17770599e-02
1.29800000e+05 -4.17772455e-02
1.29900000e+05 -4.19175872e-02
1.29900000e+05 -4.19177712e-02
1.30000000e+05 -4.20565392e-02
1.30000000e+05 -4.20567217e-02
1.30100000e+05 -4.21939314e-02
1.30100000e+05 -4.21941123e-02
1.30200000e+05 -4.23297790e-02
1.30200000e+05 -4.23299583e-02
1.30300000e+05 -4.24640972e-02
1.30300000e+05 -4.24642749e-02
1.30400000e+05 -4.25969009e-02
1.30400000e+05 -4.25970771e-02
1.30500000e+05 -4.27282050e-02
1.30500000e+05 -4.27283797e-02
1.30600000e+05 -4.28580241e-02
1.30600000e+05 -4.28581973e-02
1.30700000e+05 -4.29863729e-02
1.30700000e+05 -4.29865445e-02
1.30800000e+05 -4.31132656e-02
1.30800000e+05 -4.31134357e-02
1.30900000e+05 -4.32387165e-02
1.30900000e+05 -4.32388852e-02
1.31000000e+05 -4.33627397e-02
1.31000000e+05 -4.33629070e-02
1.31100000e+05 -4.34853492e-02
1.31100000e+05 -4.34855150e-02
1.31200000e+05 -4.36065588e-02
1.31200000e+05 -4.36067232e-02
1.31300000e+05 -4.37263821e-02
1.31300000e+05 -4.37265451e-02
1.31400000e+05 -4.38448327e-02
1.31400000e+05 -4.38449943e-02
1.31500000e+05 -4.39619240e-02
1.31500000e+05 -4.39620842e-02
1.31600000e+05 -4.40776693e-02
1.31600000e+05 -4.40778281e-02
1.31700000e+05 -4.41920816e-02
1.31700000e+05 -4.41922390e-02
1.31800000e+05 -4.43051740e-02
1.31800000e+05 -4.43053301e-02
1.31900000e+05 -4.44169594e-02
1.31900000e+05 -4.44171141e-02
1.32000000e+05 -4.45274504e-02
1.32000000e+05 -4.45276038e-02
1.32100000e+05 -4.46366597e-02
1.32100000e+05 -4.46368117e-02
1.32200000e+05 -4.47445997e-02
1.32200000e+05 -4.47447505e-02
1.32300000e+05 -4.48512829e-02
1.32300000e+05 -4.48514324e-02
1.32400000e+05 -4.49567215e-02
1.32400000e+05 -4.49568697e-02
1.32500000e+05 -4.50609275e-02
1.32500000e+05 -4.50610744e-02
1.32600000e+05 -4.51639129e-02
1.32600000e+05 -4.51640586e-02
1.32700000e+05 -4.52656897e-02
1.32700000e+05 -4.52658341e-02
1.32800000e+05 -4.53662695e-02
1.32800000e+05 -4.53664127e-02
1.32900000e+05 -4.54656640e-02
1.32900000e+05 -4.54658060e-02
1.33000000e+05 -4.55638847e-02
1.33000000e+05 -4.55640255e-02
1.33100000e+05 -4.56609430e-02
1.33100000e+05 -4.56610826e-02
1.33200000e+05 -4.57568501e-02
1.33200000e+05 -4.57569885e-02
1.33300000e+05 -4.58516173e-02
1.33300000e+05 -4.58517545e-02
1.33400000e+05 -4.59452556e-02
1.33400000e+05 -4.59453917e-02
1.33500000e+05 -4.60377760e-02
1.33500000e+05 -4.60379109e-02
1.33600000e+05 -4.61291892e-02
1.33600000e+05 -4.61293229e-02
1.33700000e+05 -4.62195060e-02
1.33700000e+05 -4.62196386e-02
1.33800000e+05 -4.63087370e-02
1.33800000e+05 -4.63088685e-02
1.33900000e+05 -4.63968927e-02
1.33900000e+05 -4.63970231e-02
1.34000000e+05 -4.64839836e-02
1.34000000e+05 -4.64841129e-02
1.34100000e+05 -4.65700199e-02
1.34100000e+05 -4.65701481e-02
1.34200000e+05 -4.66550119e-02
1.34200000e+05 -4.66551390e-02
1.34300000e+05 -4.67389696e-02
1.34300000e+05 -4.67390956e-02
1.34400000e+05 -4.68219030e-02
1.34400000e+05 -4.68220280e-02
1.34500000e+05 -4.69038221e-02
1.34500000e+05 -4.69039460e-02
1.34600000e+05 -4.69847366e-02
1.34600000e+05 -4.69848594e-02
1.34700000e+05 -4.70646562e-02
1.34700000e+05 -4.70647780e-02
1.34800000e+05 -4.71435905e-02
1.34800000e+05 -4.71437113e-02
1.34900000e+05 -4.72215491e-02
1.34900000e+05 -4.72216689e-02
1.35000000e+05 -4.72985413e-02
1.35000000e+05 -4.72986601e-02
1.35100000e+05 -4.73745764e-02
1.35100000e+05 -4.73746942e-02
1.35200000e+05 -4.74496638e-02
1.35200000e+05 -4.74497806e-02
1.35300000e+05 -4.75238125e-02
1.35300000e+05 -4.75239283e-02
1.35400000e+05 -4.75970316e-02
1.35400000e+05 -4.75971464e-02
1.35500000e+05 -4.76693300e-02
1.35500000e+05 -4.76694439e-02
1.35600000e+05 -4.77407166e-02
1.35600000e+05 -4.77408295e-02
1.35700000e+05 -4.78112001e-02
1.35700000e+05 -4.78113121e-02
1.35800000e+05 -4.78807893e-02
1.35800000e+05 -4.78809004e-02
1.35900000e+05 -4.79494928e-02
1.35900000e+05 -4.79496029e-02
1.36000000e+05 -4.80173190e-02
1.36000000e+05 -4.80174282e-02
1.36100000e+05 -4.80842764e-02
1.36100000e+05 -4.80843847e-02
1.36200000e+05 -4.81503734e-02
1.36200000e+05 -4.81504808e-02
1.36300000e+05 -4.82156182e-02
1.36300000e+05 -4.82157248e-02
1.36400000e+05 -4.82800191e-02
1.36400000e+05 -4.82801247e-02
1.36500000e+05 -4.83435840e-02
1.36500000e+05 -4.83436888e-02
1.36600000e+05 -4.84063211e-02
1.36600000e+05 -4.84064250e-02
1.36700000e+05 -4.84682383e-02
1.36700000e+05 -4.84683413e-02
1.36800000e+05 -4.85293434e-02
1.36800000e+05 -4.85294456e-02
1.36900000e+05 -4.85896443e-02
1.36900000e+05 -4.85897456e-02
1.37000000e+05 -4.86491486e-02
1.37000000e+05 -4.86492491e-02
1.37100000e+05 -4.87078640e-02
1.37100000e+05 -4.87079637e-02
1.37200000e+05 -4.87657981e-02
1.37200000e+05 -4.87658969e-02
1.37300000e+05 -4.88229583e-02
1.37300000e+05 -4.88230563e-02
1.37400000e+05 -4.88793520e-02
1.37400000e+05 -4.88794492e-02
1.37500000e+05 -4.89349867e-02
1.37500000e+05 -4.89350831e-02
1.37600000e+05 -4.89898695e-02
1.37600000e+05 -4.89899651e-02
1.37700000e+05 -4.90440077e-02
1.37700000e+05 -4.90441025e-02
1.37800000e+05 -4.90974083e-02
1.37800000e+05 -4.90975024e-02
1.37900000e+05 -4.91500785e-02
1.37900000e+05 -4.91501718e-02
1.38000000e+05 -4.92020253e-02
1.38000000e+05 -4.92021178e-02
1.38100000e+05 -4.92532555e-02
1.38100000e+05 -4.92533472e-02
1.38200000e+05 -4.93037759e-02
1.38200000e+05 -4.93038670e-02
1.38300000e+05 -4.93535935e-02
1.38300000e+05 -4.93536838e-02
1.38400000e+05 -4.94027149e-02
1.38400000e+05 -4.94028044e-02
1.38500000e+05 -4.94511468e-02
1.38500000e+05 -4.94512356e-02
1.38600000e+05 -4.94988957e-02
1.38600000e+05 -4.94989837e-02
1.38700000e+05 -4.95459681e-02
1.38700000e+05 -4.95460555e-02
1.38800000e+05 -4.95923706e-02
1.38800000e+05 -4.95924573e-02
1.38900000e+05 -4.96381096e-02
1.38900000e+05 -4.96381955e-02
1.39000000e+05 -4.96831913e-02
1.39000000e+05 -4.96832765e-02
1.39100000e+05 -4.97276220e-02
1.39100000e+05 -4.97277066e-02
1.39200000e+05 -4.97714080e-02
1.39200000e+05 -4.97714919e-02
1.39300000e+05 -4.98145554e-02
1.39300000e+05 -4.98146386e-02
1.39400000e+05 -4.98570703e-02
1.39400000e+05 -4.98571528e-02
1.39500000e+05 -4.98989587e-02
1.39500000e+05 -4.98990405e-02
1.39600000e+05 -4.99402266e-02
1.39600000e+05 -4.99403078e-02
1.39700000e+05 -4.99808800e-02
1.39700000e+05 -4.99809605e-02
1.39800000e+05 -5.00209246e-02
1.39800000e+05 -5.00210045e-02
1.39900000e+05 -5.00603663e-02
1.39900000e+05 -5.00604455e-02
1.40000000e+05 -5.00992109e-02
1.40000000e+05 -5.00992894e-02
1.40100000e+05 -5.01374639e-02
1.40100000e+05 -5.01375419e-02
1.40200000e+05 -5.01751312e-02
1.40200000e+05 -5.01752085e-02
1.40300000e+05 -5.02122181e-02
1.40300000e+05 -5.02122948e-02
1.40400000e+05 -5.02487304e-02
1.40400000e+05 -5.02488065e-02
1.40500000e+05 -5.02846734e-02
1.40500000e+05 -5.02847488e-02
1.40600000e+05 -5.03200525e-02
1.40600000e+05 -5.03201274e-02
1.40700000e+05 -5.03548732e-02
1.40700000e+05 -5.03549475e-02
1.40800000e+05 -5.03891408e-02
1.40800000e+05 -5.03892145e-02
1.40900000e+05 -5.04228605e-02
1.40900000e+05 -5.04229336e-02
1.41000000e+05 -5.04560375e-02
1.41000000e+05 -5.04561100e-02
1.41100000e+05 -5.04886770e-02
1.41100000e+05 -5.04887489e-02
1.41200000e+05 -5.05207842e-02
1.41200000e+05 -5.05208555e-02
1.41300000e+05 -5.05523640e-02
1.41300000e+05 -5.05524348e-02
1.41400000e+05 -5.05834216e-02
1.41400000e+05 -5.05834918e-02
1.41500000e+05 -5.06139618e-02
1.41500000e+05 -5.06140315e-02
1.41600000e+05 -5.06439897e-02
1.41600000e+05 -5.06440588e-02
1.41700000e+05 -5.06735100e-02
1.41700000e+05 -5.06735786e-02
1.41800000e+05 -5.07025277e-02
1.41800000e+05 -5.07025957e-02
1.41900000e+05 -5.07310474e-02
1.41900000e+05 -5.07311149e-02
1.42000000e+05 -5.07590740e-02
1.42000000e+05 -5.07591409e-02
1.42100000e+05 -5.07866121e-02
1.42100000e+05 -5.07866785e-02
1.42200000e+05 -5.08136664e-02
1.42200000e+05 -5.08137322e-02
1.42300000e+05 -5.08402414e-02
1.42300000e+05 -5.08403068e-02
1.42400000e+05 -5.08663418e-02
1.42400000e+05 -5.08664067e-02
1.42500000e+05 -5.08919721e-02
1.42500000e+05 -5.08920364e-02
1.42600000e+05 -5.09171367e-02
1.42600000e+05 -5.09172005e-02
1.42700000e+05 -5.09418401e-02
1.42700000e+05 -5.09419034e-02
1.42800000e+05 -5.09660866e-02
1.42800000e+05 -5.09661494e-02
1.42900000e+05 -5.09898806e-02
1.42900000e+05 -5.09899429e-02
1.43000000e+05 -5.10132264e-02
1.43000000e+05 -5.10132882e-02
1.43100000e+05 -5.10361283e-02
1.43100000e+05 -5.10361896e-02
1.43200000e+05 -5.10585905e-02
1.43200000e+05 -5.10586513e-02
1.43300000e+05 -5.10806171e-02
1.43300000e+05 -5.10806775e-02
1.43400000e+05 -5.11022124e-02
1.43400000e+05 -5.11022723e-02
1.43500000e+05 -5.11233804e-02
1.43500000e+05 -5.11234399e-02
1.43600000e+05 -5.11441253e-02
1.43600000e+05 -5.11441842e-02
1.43700000e+05 -5.11644509e-02
1.43700000e+05 -5.11645094e-02
1.43800000e+05 -5.11843614e-02
1.43800000e+05 -5.11844194e-02
1.43900000e+05 -5.12038606e-02
1.43900000e+05 -5.12039182e-02
1.44000000e+05 -5.12229525e-02
1.44000000e+05 -5.12230097e-02
1.44100000e+05 -5.12416410e-02
1.44100000e+05 -5.12416977e-02
1.44200000e+05 -5.12599299e-02
1.44200000e+05 -5.12599862e-02
1.44300000e+05 -5.12778231e-02
1.44300000e+05 -5.12778789e-02
1.44400000e+05 -5.12953242e-02
1.44400000e+05 -5.12953795e-02
1.44500000e+05 -5.13124370e-02
1.44500000e+05 -5.13124920e-02
1.44600000e+05 -5.13291653e-02
1.44600000e+05 -5.13292198e-02
1.44700000e+05 -5.13455126e-02
1.44700000e+05 -5.13455667e-02
1.44800000e+05 -5.13614827e-02
1.44800000e+05 -5.13615364e-02
1.44900000e+05 -5.13770791e-02
1.44900000e+05 -5.13771323e-02
1.45000000e+05 -5.13923053e-02
1.45000000e+05 -5.13923582e-02
1.45100000e+05 -5.14071650e-02
1.45100000e+05 -5.14072175e-02
1.45200000e+05 -5.14216616e-02
1.45200000e+05 -5.14217137e-02
1.45300000e+05 -5.14357986e-02
1.45300000e+05 -5.14358502e-02
1.45400000e+05 -5.14495793e-02
1.45400000e+05 -5.14496306e-02
1.45500000e+05 -5.14630073e-02
1.45500000e+05 -5.14630582e-02
1.45600000e+05 -5.14760859e-02
1.45600000e+05 -5.14761363e-02
1.45700000e+05 -5.14888183e-02
1.45700000e+05 -5.14888684e-02
1.45800000e+05 -5.15012080e-02
1.45800000e+05 -5.15012577e-02
1.45900000e+05 -5.15132582e-02
1.45900000e+05 -5.15133075e-02
1.46000000e+05 -5.15249721e-02
1.46000000e+05 -5.15250211e-02
1.46100000e+05 -5.15363530e-02
1.46100000e+05 -5.15364016e-02
1.46200000e+05 -5.15474040e-02
1.46200000e+05 -5.15474522e-02
1.46300000e+05 -5.15581284e-02
1.46300000e+05 -5.15581762e-02
1.46400000e+05 -5.15685291e-02
1.46400000e+05 -5.15685765e-02
1.46500000e+05 -5.15786094e-02
1.46500000e+05 -5.15786564e-02
1.46600000e+05 -5.15883722e-02
1.46600000e+05 -5.15884189e-02
1.46700000e+05 -5.15978207e-02
1.46700000e+05 -5.15978670e-02
1.46800000e+05 -5.16069578e-02
1.46800000e+05 -5.16070038e-02
1.46900000e+05 -5.16157866e-02
1.46900000e+05 -5.16158322e-02
1.47000000e+05 -5.16243099e-02
1.47000000e+05 -5.16243552e-02
1.47100000e+05 -5.16325308e-02
1.47100000e+05 -5.16325757e-02
1.47200000e+05 -5.16404520e-02
1.47200000e+05 -5.16404967e-02
1.47300000e+05 -5.16480766e-02
1.47300000e+05 -5.16481209e-02
1.47400000e+05 -5.16554073e-02
1.47400000e+05 -5.16554513e-02
1.47500000e+05 -5.16624470e-02
1.47500000e+05 -5.16624906e-02
1.47600000e+05 -5.16691985e-02
1.47600000e+05 -5.16692418e-02
1.47700000e+05 -5.16756645e-02
1.47700000e+05 -5.16757074e-02
1.47800000e+05 -5.16818478e-02
1.47800000e+05 -5.16818904e-02
1.47900000e+05 -5.16877511e-02
1.47900000e+05 -5.16877934e-02
1.48000000e+05 -5.16933771e-02
1.48000000e+05 -5.16934190e-02
1.48100000e+05 -5.16987284e-02
1.48100000e+05 -5.16987701e-02
1.48200000e+05 -5.17038078e-02
1.48200000e+05 -5.17038492e-02
1.48300000e+05 -5.17086179e-02
1.48300000e+05 -5.17086589e-02
1.48400000e+05 -5.17131612e-02
1.48400000e+05 -5.17132019e-02
1.48500000e+05 -5.17174403e-02
1.48500000e+05 -5.17174808e-02
1.48600000e+05 -5.17214578e-02
1.48600000e+05 -5.17214980e-02
1.48700000e+05 -5.17252163e-02
1.48700000e+05 -5.17252561e-02
1.48800000e+05 -5.17287181e-02
1.48800000e+05 -5.17287576e-02
1.48900000e+05 -5.17319658e-02
1.48900000e+05 -5.17320051e-02
1.49000000e+05 -5.17349619e-02
1.49000000e+05 -5.17350009e-02
1.49100000e+05 -5.17377088e-02
1.49100000e+05 -5.17377475e-02
1.49200000e+05 -5.17402089e-02
1.49200000e+05 -5.17402473e-02
1.49300000e+05 -5.17424647e-02
1.49300000e+05 -5.17425027e-02
1.49400000e+05 -5.17444784e-02
1.49400000e+05 -5.17445161e-02
1.49500000e+05 -5.17462524e-02
1.49500000e+05 -5.17462899e-02
1.49600000e+05 -5.17477891e-02
1.49600000e+05 -5.17478263e-02
1.49700000e+05 -5.17490908e-02
1.49700000e+05 -5.17491277e-02
1.49800000e+05 -5.17501597e-02
1.49800000e+05 -5.17501964e-02
1.49900000e+05 -5.17509982e-02
1.49900000e+05 -5.17510346e-02
1.50000000e+05 -5.17516085e-02
1.50000000e+05 -5.17516446e-02
1.50100000e+05 -5.17519928e-02
1.50100000e+05 -5.17520286e-02
1.50200000e+05 -5.17521533e-02
1.50200000e+05 -5.17521888e-02
1.50300000e+05 -5.17520921e-02
1.50300000e+05 -5.17521275e-02
1.50400000e+05 -5.17518116e-02
1.50400000e+05 -5.17518467e-02
1.50500000e+05 -5.17513138e-02
1.50500000e+05 -5.17513486e-02
1.50600000e+05 -5.17506009e-02
1.50600000e+05 -5.17506354e-02
1.50700000e+05 -5.17496749e-02
1.50700000e+05 -5.17497092e-02
1.50800000e+05 -5.17485379e-02
1.50800000e+05 -5.17485720e-02
1.50900000e+05 -5.17471921e-02
1.50900000e+05 -5.17472259e-02
1.51000000e+05 -5.17456395e-02
1.51000000e+05 -5.17456730e-02
1.51100000e+05 -5.17438821e-02
1.51100000e+05 -5.17439154e-02
1.51200000e+05 -5.17419220e-02
1.51200000e+05 -5.17419550e-02
1.51300000e+05 -5.17397610e-02
1.51300000e+05 -5.17397938e-02
1.51400000e+05 -5.17374013e-02
1.51400000e+05 -5.17374339e-02
1.51500000e+05 -5.17348448e-02
1.51500000e+05 -5.17348771e-02
1.51600000e+05 -5.17320934e-02
1.51600000e+05 -5.17321255e-02
1.51700000e+05 -5.17291491e-02
1.51700000e+05 -5.17291809e-02
1.51800000e+05 -5.17260137e-02
1.51800000e+05 -5.17260453e-02
1.51900000e+05 -5.17226892e-02
1.51900000e+05 -5.17227206e-02
1.52000000e+05 -5.17191775e-02
1.52000000e+05 -5.17192086e-02
1.52100000e+05 -5.17154804e-02
1.52100000e+05 -5.17155113e-02
1.52200000e+05 -5.17115997e-02
1.52200000e+05 -5.17116304e-02
1.52300000e+05 -5.17075373e-02
1.52300000e+05 -5.17075678e-02
1.52400000e+05 -5.17032951e-02
1.52400000e+05 -5.17033253e-02
1.52500000e+05 -5.16988747e-02
1.52500000e+05 -5.16989047e-02
1.52600000e+05 -5.16942780e-02
1.52600000e+05 -5.16943078e-02
1.52700000e+05 -5.16895068e-02
1.52700000e+05 -5.16895364e-02
1.52800000e+05 -5.16845627e-02
1.52800000e+05 -5.16845921e-02
1.52900000e+05 -5.16794477e-02
1.52900000e+05 -5.16794768e-02
1.53000000e+05 -5.16741632e-02
1.53000000e+05 -5.16741922e-02
1.53100000e+05 -5.16687111e-02
1.53100000e+05 -5.16687399e-02
1.53200000e+05 -5.16630931e-02
1.53200000e+05 -5.16631217e-02
1.53300000e+05 -5.16573108e-02
1.53300000e+05 -5.16573392e-02
1.53400000e+05 -5.16513659e-02
1.53400000e+05 -5.16513940e-02
1.53500000e+05 -5.16452601e-02
1.53500000e+05 -5.16452880e-02
1.53600000e+05 -5.16389949e-02
1.53600000e+05 -5.16390226e-02
1.53700000e+05 -5.16325720e-02
1.53700000e+05 -5.16325995e-02
1.53800000e+05 -5.16259929e-02
1.53800000e+05 -5.16260203e-02
1.53900000e+05 -5.16192594e-02
1.53900000e+05 -5.16192865e-02
1.54000000e+05 -5.16123729e-02
1.54000000e+05 -5.16123999e-02
1.54100000e+05 -5.16053351e-02
1.54100000e+05 -5.16053618e-02
1.54200000e+05 -5.15981474e-02
1.54200000e+05 -5.15981739e-02
1.54300000e+05 -5.15908114e-02
1.54300000e+05 -5.15908378e-02
1.54400000e+05 -5.15833286e-02
1.54400000e+05 -5.15833548e-02
1.54500000e+05 -5.15757007e-02
1.54500000e+05 -5.15757269e-02
1.54600000e+05 -5.15679285e-02
1.54600000e+05 -5.15679530e-02
1.54700000e+05 -5.15600166e-02
1.54700000e+05 -5.15600493e-02
1.54800000e+05 -5.15519500e-02
1.54800000e+05 -5.15519364e-02
1.54900000e+05 -5.15438204e-02
1.54900000e+05 -5.15440783e-02
1.55000000e+05 -5.15351337e-02
1.55000000e+05 -5.15347582e-02
1.55100000e+05 -5.15256829e-02
1.55100000e+05 -5.15259410e-02
1.55200000e+05 -5.15174350e-02
1.55200000e+05 -5.15174208e-02
1.55300000e+05 -5.15086718e-02
1.55300000e+05 -5.15087032e-02
1.55400000e+05 -5.14998564e-02
1.55400000e+05 -5.14998793e-02
1.55500000e+05 -5.14909105e-02
1.55500000e+05 -5.14909347e-02
1.55600000e+05 -5.14818502e-02
1.55600000e+05 -5.14818740e-02
1.55700000e+05 -5.14726746e-02
1.55700000e+05 -5.14726982e-02
1.55800000e+05 -5.14633856e-02
1.55800000e+05 -5.14634090e-02
1.55900000e+05 -5.14539849e-02
1.55900000e+05 -5.14540081e-02
1.56000000e+05 -5.14444740e-02
1.56000000e+05 -5.14444970e-02
1.56100000e+05 -5.14348544e-02
1.56100000e+05 -5.14348772e-02
1.56200000e+05 -5.14251277e-02
1.56200000e+05 -5.14251504e-02
1.56300000e+05 -5.14152954e-02
1.56300000e+05 -5.14153179e-02
1.56400000e+05 -5.14053590e-02
1.56400000e+05 -5.14053813e-02
1.56500000e+05 -5.13953200e-02
1.56500000e+05 -5.13953421e-02
1.56600000e+05 -5.13851798e-02
1.56600000e+05 -5.13852017e-02
1.56700000e+05 -5.13749399e-02
1.56700000e+05 -5.13749616e-02
1.56800000e+05 -5.13646017e-02
1.56800000e+05 -5.13646232e-02
1.56900000e+05 -5.13541666e-02
1.56900000e+05 -5.13541879e-02
1.57000000e+05 -5.13436359e-02
1.57000000e+05 -5.13436571e-02
1.57100000e+05 -5.13330112e-02
1.57100000e+05 -5.13330322e-02
1.57200000e+05 -5.13222936e-02
1.57200000e+05 -5.13223145e-02
1.57300000e+05 -5.13114846e-02
1.57300000e+05 -5.13115053e-02
1.57400000e+05 -5.13005855e-02
1.57400000e+05 -5.13006060e-02
1.57500000e+05 -5.12895976e-02
1.57500000e+05 -5.12896180e-02
1.57600000e+05 -5.12785222e-02
1.57600000e+05 -5.12785424e-02
1.57700000e+05 -5.12673605e-02
1.57700000e+05 -5.12673805e-02
1.57800000e+05 -5.12561139e-02
1.57800000e+05 -5.12561337e-02
1.57900000e+05 -5.12447835e-02
1.57900000e+05 -5.12448032e-02
1.58000000e+05 -5.12333706e-02
1.58000000e+05 -5.12333901e-02
1.58100000e+05 -5.12218764e-02
1.58100000e+05 -5.12218957e-02
1.58200000e+05 -5.12103021e-02
1.58200000e+05 -5.12103213e-02
1.58300000e+05 -5.11986489e-02
1.58300000e+05 -5.11986679e-02
1.58400000e+05 -5.11869180e-02
1.58400000e+05 -5.11869369e-02
1.58500000e+05 -5.11751105e-02
1.58500000e+05 -5.11751292e-02
1.58600000e+05 -5.11632276e-02
1.58600000e+05 -5.11632461e-02
1.58700000e+05 -5.11512703e-02
1.58700000e+05 -5.11512887e-02
1.58800000e+05 -5.11392399e-02
1.58800000e+05 -5.11392582e-02
1.58900000e+05 -5.11271374e-02
1.58900000e+05 -5.11271555e-02
1.59000000e+05 -5.11149639e-02
1.59000000e+05 -5.11149819e-02
1.59100000e+05 -5.11027205e-02
1.59100000e+05 -5.11027383e-02
1.59200000e+05 -5.10904082e-02
1.59200000e+05 -5.10904259e-02
1.59300000e+05 -5.10780281e-02
1.59300000e+05 -5.10780457e-02
1.59400000e+05 -5.10655813e-02
1.59400000e+05 -5.10655987e-02
1.59500000e+05 -5.10530688e-02
1.59500000e+05 -5.10530860e-02
1.59600000e+05 -5.10404915e-02
1.59600000e+05 -5.10405086e-02
1.59700000e+05 -5.10278505e-02
1.59700000e+05 -5.10278675e-02
1.59800000e+05 -5.10151468e-02
1.59800000e+05 -5.10151636e-02
1.59900000e+05 -5.10023813e-02
1.59900000e+05 -5.10023980e-02
1.60000000e+05 -5.09895551e-02
1.60000000e+05 -5.09895717e-02
1.60100000e+05 -5.09766690e-02
1.60100000e+05 -5.09766855e-02
1.60200000e+05 -5.09637241e-02
1.60200000e+05 -5.09637404e-02
1.60300000e+05 -5.09507212e-02
1.60300000e+05 -5.09507374e-02
1.60400000e+05 -5.09376613e-02
1.60400000e+05 -5.09376774e-02
1.60500000e+05 -5.09245453e-02
1.60500000e+05 -5.09245612e-02
1.60600000e+05 -5.09113740e-02
1.60600000e+05 -5.09113898e-02
1.60700000e+05 -5.08981485e-02
1.60700000e+05 -5.08981642e-02
1.60800000e+05 -5.08848695e-02
1.60800000e+05 -5.08848851e-02
1.60900000e+05 -5.08715379e-02
1.60900000e+05 -5.08715534e-02
1.61000000e+05 -5.08581547e-02
1.61000000e+05 -5.08581700e-02
1.61100000e+05 -5.08447205e-02
1.61100000e+05 -5.08447357e-02
1.61200000e+05 -5.08312363e-02
1.61200000e+05 -5.08312514e-02
1.61300000e+05 -5.08177030e-02
1.61300000e+05 -5.08177179e-02
1.61400000e+05 -5.08041213e-02
1.61400000e+05 -5.08041361e-02
1.61500000e+05 -5.07904920e-02
1.61500000e+05 -5.07905067e-02
1.61600000e+05 -5.07768159e-02
1.61600000e+05 -5.07768305e-02
1.61700000e+05 -5.07630939e-02
1.61700000e+05 -5.07631083e-02
1.61800000e+05 -5.07493266e-02
1.61800000e+05 -5.07493410e-02
1.61900000e+05 -5.07355150e-02
1.61900000e+05 -5.07355292e-02
1.62000000e+05 -5.07216597e-02
1.62000000e+05 -5.07216738e-02
1.62100000e+05 -5.07077615e-02
1.62100000e+05 -5.07077755e-02
1.62200000e+05 -5.06938211e-02
1.62200000e+05 -5.06938350e-02
1.62300000e+05 -5.06798393e-02
1.62300000e+05 -5.06798531e-02
1.62400000e+05 -5.06658168e-02
1.62400000e+05 -5.06658305e-02
1.62500000e+05 -5.06517544e-02
1.62500000e+05 -5.06517680e-02
1.62600000e+05 -5.06376527e-02
1.62600000e+05 -5.06376662e-02
1.62700000e+05 -5.06235125e-02
1.62700000e+05 -5.06235258e-02
1.62800000e+05 -5.06093343e-02
1.62800000e+05 -5.06093476e-02
1.62900000e+05 -5.05951190e-02
1.62900000e+05 -5.05951322e-02
1.63000000e+05 -5.05808673e-02
1.63000000e+05 -5.05808803e-02
1.63100000e+05 -5.05665796e-02
1.63100000e+05 -5.05665926e-02
1.63200000e+05 -5.05522569e-02
1.63200000e+05 -5.05522697e-02
1.63300000e+05 -5.05378996e-02
1.63300000e+05 -5.05379124e-02
1.63400000e+05 -5.05235085e-02
1.63400000e+05 -5.05235212e-02
1.63500000e+05 -5.05090842e-02
1.63500000e+05 -5.05090967e-02
1.63600000e+05 -5.04946273e-02
1.63600000e+05 -5.04946397e-02
1.63700000e+05 -5.04801384e-02
1.63700000e+05 -5.04801508e-02
1.63800000e+05 -5.04656182e-02
1.63800000e+05 -5.04656305e-02
1.63900000e+05 -5.04510673e-02
1.63900000e+05 -5.04510795e-02
1.64000000e+05 -5.04364862e-02
1.64000000e+05 -5.04364983e-02
1.64100000e+05 -5.04218757e-02
1.64100000e+05 -5.04218877e-02
1.64200000e+05 -5.04072362e-02
1.64200000e+05 -5.04072481e-02
1.64300000e+05 -5.03925683e-02
1.64300000e+05 -5.03925801e-02
1.64400000e+05 -5.03778727e-02
1.64400000e+05 -5.03778844e-02
1.64500000e+05 -5.03631499e-02
1.64500000e+05 -5.03631615e-02
1.64600000e+05 -5.03484004e-02
1.64600000e+05 -5.03484120e-02
1.64700000e+05 -5.03336249e-02
1.64700000e+05 -5.03336363e-02
1.64800000e+05 -5.03188238e-02
1.64800000e+05 -5.03188352e-02
1.64900000e+05 -5.03039978e-02
1.64900000e+05 -5.03040090e-02
1.65000000e+05 -5.02891473e-02
1.65000000e+05 -5.02891585e-02
1.65100000e+05 -5.02742728e-02
1.65100000e+05 -5.02742840e-02
1.65200000e+05 -5.02593750e-02
1.65200000e+05 -5.02593861e-02
1.65300000e+05 -5.02444544e-02
1.65300000e+05 -5.02444653e-02
1.65400000e+05 -5.02295113e-02
1.65400000e+05 -5.02295222e-02
1.65500000e+05 -5.02145465e-02
1.65500000e+05 -5.02145572e-02
1.65600000e+05 -5.01995602e-02
1.65600000e+05 -5.01995709e-02
1.65700000e+05 -5.01845532e-02
1.65700000e+05 -5.01845638e-02
1.65800000e+05 -5.01695257e-02
1.65800000e+05 -5.01695363e-02
1.65900000e+05 -5.01544784e-02
1.65900000e+05 -5.01544889e-02
1.66000000e+05 -5.01394118e-02
1.66000000e+05 -5.01394221e-02
1.66100000e+05 -5.01243261e-02
1.66100000e+05 -5.01243364e-02
1.66200000e+05 -5.01092221e-02
1.66200000e+05 -5.01092323e-02
1.66300000e+05 -5.00941000e-02
1.66300000e+05 -5.00941101e-02
1.66400000e+05 -5.00789604e-02
1.66400000e+05 -5.00789704e-02
1.66500000e+05 -5.00638037e-02
1.66500000e+05 -5.00638137e-02
1.66600000e+05 -5.00486304e-02
1.66600000e+05 -5.00486403e-02
1.66700000e+05 -5.00334409e-02
1.66700000e+05 -5.00334507e-02
1.66800000e+05 -5.00182356e-02
1.66800000e+05 -5.00182454e-02
1.66900000e+05 -5.00030151e-02
1.66900000e+05 -5.00030247e-02
1.67000000e+05 -4.99877796e-02
1.67000000e+05 -4.99877892e-02
1.67100000e+05 -4.99725296e-02
1.67100000e+05 -4.99725392e-02
1.67200000e+05 -4.99572656e-02
1.67200000e+05 -4.99572751e-02
1.67300000e+05 -4.99419880e-02
1.67300000e+05 -4.99419973e-02
1.67400000e+05 -4.99266971e-02
1.67400000e+05 -4.99267064e-02
1.67500000e+05 -4.99113933e-02
1.67500000e+05 -4.99114026e-02
1.67600000e+05 -4.98960772e-02
1.67600000e+05 -4.98960863e-02
1.67700000e+05 -4.98807489e-02
1.67700000e+05 -4.98807581e-02
1.67800000e+05 -4.98654091e-02
1.67800000e+05 -4.98654181e-02
1.67900000e+05 -4.98500579e-02
1.67900000e+05 -4.98500669e-02
1.68000000e+05 -4.98346959e-02
1.68000000e+05 -4.98347048e-02
1.68100000e+05 -4.98193234e-02
1.68100000e+05 -4.98193322e-02
1.68200000e+05 -4.98039407e-02
1.68200000e+05 -4.98039495e-02
1.68300000e+05 -4.97885482e-02
1.68300000e+05 -4.97885570e-02
1.68400000e+05 -4.97731464e-02
1.68400000e+05 -4.97731550e-02
1.68500000e+05 -4.97577355e-02
1.68500000e+05 -4.97577440e-02
1.68600000e+05 -4.97423158e-02
1.68600000e+05 -4.97423244e-02
1.68700000e+05 -4.97268879e-02
1.68700000e+05 -4.97268963e-02
1.68800000e+05 -4.97114519e-02
1.68800000e+05 -4.97114603e-02
1.68900000e+05 -4.96960083e-02
1.68900000e+05 -4.96960166e-02
1.69000000e+05 -4.96805573e-02
1.69000000e+05 -4.96805656e-02
1.69100000e+05 -4.96650994e-02
1.69100000e+05 -4.96651076e-02
1.69200000e+05 -4.96496348e-02
1.69200000e+05 -4.96496429e-02
1.69300000e+05 -4.96341639e-02
1.69300000e+05 -4.96341719e-02
1.69400000e+05 -4.96186869e-02
1.69400000e+05 -4.96186949e-02
1.69500000e+05 -4.96032043e-02
1.69500000e+05 -4.96032123e-02
1.69600000e+05 -4.95877163e-02
1.69600000e+05 -4.95877242e-02
1.69700000e+05 -4.95722233e-02
1.69700000e+05 -4.95722311e-02
1.69800000e+05 -4.95567255e-02
1.69800000e+05 -4.95567332e-02
1.69900000e+05 -4.95412232e-02
1.69900000e+05 -4.95412309e-02
1.70000000e+05 -4.95257168e-02
1.70000000e+05 -4.95257245e-02
1.70100000e+05 -4.95102066e-02
1.70100000e+05 -4.95102142e-02
1.70200000e+05 -4.94946928e-02
1.70200000e+05 -4.94947003e-02
1.70300000e+05 -4.94791758e-02
1.70300000e+05 -4.94791832e-02
1.70400000e+05 -4.94636557e-02
1.70400000e+05 -4.94636632e-02
1.70500000e+05 -4.94481330e-02
1.70500000e+05 -4.94481404e-02
1.70600000e+05 -4.94326079e-02
1.70600000e+05 -4.94326152e-02
1.70700000e+05 -4.94170806e-02
1.70700000e+05 -4.94170879e-02
1.70800000e+05 -4.94015515e-02
1.70800000e+05 -4.94015588e-02
1.70900000e+05 -4.93860209e-02
1.70900000e+05 -4.93860280e-02
1.71000000e+05 -4.93704888e-02
1.71000000e+05 -4.93704959e-02
1.71100000e+05 -4.93549558e-02
1.71100000e+05 -4.93549628e-02
1.71200000e+05 -4.93394219e-02
1.71200000e+05 -4.93394289e-02
1.71300000e+05 -4.93238875e-02
1.71300000e+05 -4.93238945e-02
1.71400000e+05 -4.93083529e-02
1.71400000e+05 -4.93083598e-02
1.71500000e+05 -4.92928182e-02
1.71500000e+05 -4.92928250e-02
1.71600000e+05 -4.92772837e-02
1.71600000e+05 -4.92772905e-02
1.71700000e+05 -4.92617498e-02
1.71700000e+05 -4.92617565e-02
1.71800000e+05 -4.92462165e-02
1.71800000e+05 -4.92462232e-02
1.71900000e+05 -4.92306842e-02
1.71900000e+05 -4.92306909e-02
1.72000000e+05 -4.92151531e-02
1.72000000e+05 -4.92151597e-02
1.72100000e+05 -4.91996234e-02
1.72100000e+05 -4.91996300e-02
1.72200000e+05 -4.91840954e-02
1.72200000e+05 -4.91841019e-02
1.72300000e+05 -4.91685693e-02
1.72300000e+05 -4.91685758e-02
1.72400000e+05 -4.91530454e-02
1.72400000e+05 -4.91530518e-02
1.72500000e+05 -4.91375237e-02
1.72500000e+05 -4.91375301e-02
1.72600000e+05 -4.91220047e-02
1.72600000e+05 -4.91220110e-02
1.72700000e+05 -4.91064884e-02
1.72700000e+05 -4.91064947e-02
1.72800000e+05 -4.90909751e-02
1.72800000e+05 -4.90909813e-02
1.72900000e+05 -4.90754651e-02
1.72900000e+05 -4.90754713e-02
1.73000000e+05 -4.90599585e-02
1.73000000e+05 -4.90599646e-02
1.73100000e+05 -4.90444555e-02
1.73100000e+05 -4.90444616e-02
1.73200000e+05 -4.90289564e-02
1.73200000e+05 -4.90289624e-02
1.73300000e+05 -4.90134613e-02
1.73300000e+05 -4.90134673e-02
1.73400000e+05 -4.89979705e-02
1.73400000e+05 -4.89979764e-02
1.73500000e+05 -4.89824841e-02
1.73500000e+05 -4.89824900e-02
1.73600000e+05 -4.89670024e-02
1.73600000e+05 -4.89670083e-02
1.73700000e+05 -4.89515256e-02
1.73700000e+05 -4.89515314e-02
1.73800000e+05 -4.89360538e-02
1.73800000e+05 -4.89360595e-02
1.73900000e+05 -4.89205872e-02
1.73900000e+05 -4.89205929e-02
1.74000000e+05 -4.89051260e-02
1.74000000e+05 -4.89051317e-02
1.74100000e+05 -4.88896704e-02
1.74100000e+05 -4.88896761e-02
1.74200000e+05 -4.88742207e-02
1.74200000e+05 -4.88742263e-02
1.74300000e+05 -4.88587769e-02
1.74300000e+05 -4.88587824e-02
1.74400000e+05 -4.88433392e-02
1.74400000e+05 -4.88433447e-02
1.74500000e+05 -4.88279079e-02
1.74500000e+05 -4.88279133e-02
1.74600000e+05 -4.88124830e-02
1.74600000e+05 -4.88124885e-02
1.74700000e+05 -4.87970649e-02
1.74700000e+05 -4.87970703e-02
1.74800000e+05 -4.87816535e-02
1.74800000e+05 -4.87816589e-02
1.74900000e+05 -4.87662492e-02
1.74900000e+05 -4.87662545e-02
1.75000000e+05 -4.87508521e-02
1.75000000e+05 -4.87508574e-02
1.75100000e+05 -4.87354623e-02
1.75100000e+05 -4.87354675e-02
1.75200000e+05 -4.87200800e-02
1.75200000e+05 -4.87200852e-02
1.75300000e+05 -4.87047054e-02
1.75300000e+05 -4.87047106e-02
1.75400000e+05 -4.86893386e-02
1.75400000e+05 -4.86893437e-02
1.75500000e+05 -4.86739798e-02
1.75500000e+05 -4.86739849e-02
1.75600000e+05 -4.86586292e-02
1.75600000e+05 -4.86586342e-02
1.75700000e+05 -4.86432868e-02
1.75700000e+05 -4.86432918e-02
1.75800000e+05 -4.86279528e-02
1.75800000e+05 -4.86279578e-02
1.75900000e+05 -4.86126275e-02
1.75900000e+05 -4.86126324e-02
1.76000000e+05 -4.85973109e-02
1.76000000e+05 -4.85973158e-02
1.76100000e+05 -4.85820031e-02
1.76100000e+05 -4.85820080e-02
1.76200000e+05 -4.85667044e-02
1.76200000e+05 -4.85667092e-02
1.76300000e+05 -4.85514149e-02
1.76300000e+05 -4.85514197e-02
1.76400000e+05 -4.85361346e-02
1.76400000e+05 -4.85361394e-02
1.76500000e+05 -4.85208638e-02
1.76500000e+05 -4.85208686e-02
1.76600000e+05 -4.85056026e-02
1.76600000e+05 -4.85056073e-02
1.76700000e+05 -4.84903512e-02
1.76700000e+05 -4.84903558e-02
1.76800000e+05 -4.84751095e-02
1.76800000e+05 -4.84751141e-02
1.76900000e+05 -4.84598779e-02
1.76900000e+05 -4.84598824e-02
1.77000000e+05 -4.84446563e-02
1.77000000e+05 -4.84446608e-02
1.77100000e+05 -4.84294450e-02
1.77100000e+05 -4.84294495e-02
1.77200000e+05 -4.84142441e-02
1.77200000e+05 -4.84142485e-02
1.77300000e+05 -4.83990536e-02
1.77300000e+05 -4.83990581e-02
1.77400000e+05 -4.83838738e-02
1.77400000e+05 -4.83838782e-02
1.77500000e+05 -4.83687047e-02
1.77500000e+05 -4.83687091e-02
1.77600000e+05 -4.83535465e-02
1.77600000e+05 -4.83535509e-02
1.77700000e+05 -4.83383993e-02
1.77700000e+05 -4.83384036e-02
1.77800000e+05 -4.83232632e-02
1.77800000e+05 -4.83232674e-02
1.77900000e+05 -4.83081382e-02
1.77900000e+05 -4.83081425e-02
1.78000000e+05 -4.82930246e-02
1.78000000e+05 -4.82930288e-02
1.78100000e+05 -4.82779225e-02
1.78100000e+05 -4.82779267e-02
1.78200000e+05 -4.82628319e-02
1.78200000e+05 -4.82628360e-02
1.78300000e+05 -4.82477530e-02
1.78300000e+05 -4.82477571e-02
1.78400000e+05 -4.82326858e-02
1.78400000e+05 -4.82326899e-02
1.78500000e+05 -4.82176305e-02
1.78500000e+05 -4.82176346e-02
1.78600000e+05 -4.82025873e-02
1.78600000e+05 -4.82025913e-02
1.78700000e+05 -4.81875561e-02
1.78700000e+05 -4.81875600e-02
1.78800000e+05 -4.81725371e-02
1.78800000e+05 -4.81725410e-02
1.78900000e+05 -4.81575304e-02
1.78900000e+05 -4.81575343e-02
1.79000000e+05 -4.81425361e-02
1.79000000e+05 -4.81425400e-02
1.79100000e+05 -4.81275543e-02
1.79100000e+05 -4.81275581e-02
1.79200000e+05 -4.81125851e-02
1.79200000e+05 -4.81125889e-02
1.79300000e+05 -4.80976285e-02
1.79300000e+05 -4.80976324e-02
1.79400000e+05 -4.80826848e-02
1.79400000e+05 -4.80826886e-02
1.79500000e+05 -4.80677540e-02
1.79500000e+05 -4.80677577e-02
1.79600000e+05 -4.80528361e-02
1.79600000e+05 -4.80528398e-02
1.79700000e+05 -4.80379313e-02
1.79700000e+05 -4.80379350e-02
1.79800000e+05 -4.80230396e-02
1.79800000e+05 -4.80230433e-02
1.79900000e+05 -4.80081612e-02
1.79900000e+05 -4.80081649e-02
1.80000000e+05 -4.79932962e-02
1.80000000e+05 -4.79932998e-02
1.80100000e+05 -4.79784445e-02
1.80100000e+05 -4.79784481e-02
1.80200000e+05 -4.79636064e-02
1.80200000e+05 -4.79636099e-02
1.80300000e+05 -4.79487818e-02
1.80300000e+05 -4.79487854e-02
1.80400000e+05 -4.79339710e-02
1.80400000e+05 -4.79339745e-02
1.80500000e+05 -4.79191739e-02
1.80500000e+05 -4.79191773e-02
1.80600000e+05 -4.79043906e-02
1.80600000e+05 -4.79043940e-02
1.80700000e+05 -4.78896213e-02
1.80700000e+05 -4.78896247e-02
1.80800000e+05 -4.78748659e-02
1.80800000e+05 -4.78748693e-02
1.80900000e+05 -4.78601246e-02
1.80900000e+05 -4.78601280e-02
1.81000000e+05 -4.78453975e-02
1.81000000e+05 -4.78454009e-02
1.81100000e+05 -4.78306846e-02
1.81100000e+05 -4.78306880e-02
1.81200000e+05 -4.78159861e-02
1.81200000e+05 -4.78159894e-02
1.81300000e+05 -4.78013019e-02
1.81300000e+05 -4.78013052e-02
1.81400000e+05 -4.77866322e-02
1.81400000e+05 -4.77866354e-02
1.81500000e+05 -4.77719770e-02
1.81500000e+05 -4.77719802e-02
1.81600000e+05 -4.77573364e-02
1.81600000e+05 -4.77573395e-02
1.81700000e+05 -4.77427104e-02
1.81700000e+05 -4.77427136e-02
1.81800000e+05 -4.77280992e-02
1.81800000e+05 -4.77281024e-02
1.81900000e+05 -4.77135028e-02
1.81900000e+05 -4.77135059e-02
1.82000000e+05 -4.76989213e-02
1.82000000e+05 -4.76989244e-02
1.82100000e+05 -4.76843547e-02
1.82100000e+05 -4.76843578e-02
1.82200000e+05 -4.76698032e-02
1.82200000e+05 -4.76698062e-02
1.82300000e+05 -4.76552667e-02
1.82300000e+05 -4.76552697e-02
1.82400000e+05 -4.76407453e-02
1.82400000e+05 -4.76407483e-02
1.82500000e+05 -4.76262392e-02
1.82500000e+05 -4.76262421e-02
1.82600000e+05 -4.76117483e-02
1.82600000e+05 -4.76117512e-02
1.82700000e+05 -4.75972727e-02
1.82700000e+05 -4.75972756e-02
1.82800000e+05 -4.75828125e-02
1.82800000e+05 -4.75828154e-02
1.82900000e+05 -4.75683677e-02
1.82900000e+05 -4.75683706e-02
1.83000000e+05 -4.75539385e-02
1.83000000e+05 -4.75539413e-02
1.83100000e+05 -4.75395247e-02
1.83100000e+05 -4.75395276e-02
1.83200000e+05 -4.75251267e-02
1.83200000e+05 -4.75251295e-02
1.83300000e+05 -4.75107442e-02
1.83300000e+05 -4.75107470e-02
1.83400000e+05 -4.74963775e-02
1.83400000e+05 -4.74963803e-02
1.83500000e+05 -4.74820266e-02
1.83500000e+05 -4.74820294e-02
1.83600000e+05 -4.74676915e-02
1.83600000e+05 -4.74676943e-02
1.83700000e+05 -4.74533723e-02
1.83700000e+05 -4.74533750e-02
1.83800000e+05 -4.74390691e-02
1.83800000e+05 -4.74390718e-02
1.83900000e+05 -4.74247818e-02
1.83900000e+05 -4.74247845e-02
1.84000000e+05 -4.74105106e-02
1.84000000e+05 -4.74105132e-02
1.84100000e+05 -4.73962555e-02
1.84100000e+05 -4.73962581e-02
1.84200000e+05 -4.73820165e-02
1.84200000e+05 -4.73820191e-02
1.84300000e+05 -4.73677937e-02
1.84300000e+05 -4.73677962e-02
1.84400000e+05 -4.73535871e-02
1.84400000e+05 -4.73535896e-02
1.84500000e+05 -4.73393968e-02
1.84500000e+05 -4.73393993e-02
1.84600000e+05 -4.73252228e-02
1.84600000e+05 -4.73252254e-02
1.84700000e+05 -4.73110653e-02
1.84700000e+05 -4.73110678e-02
1.84800000e+05 -4.72969241e-02
1.84800000e+05 -4.72969266e-02
1.84900000e+05 -4.72827994e-02
1.84900000e+05 -4.72828018e-02
1.85000000e+05 -4.72686912e-02
1.85000000e+05 -4.72686936e-02
1.85100000e+05 -4.72545996e-02
1.85100000e+05 -4.72546020e-02
1.85200000e+05 -4.72405245e-02
1.85200000e+05 -4.72405269e-02
1.85300000e+05 -4.72264661e-02
1.85300000e+05 -4.72264685e-02
1.85400000e+05 -4.72124243e-02
1.85400000e+05 -4.72124267e-02
1.85500000e+05 -4.71983993e-02
1.85500000e+05 -4.71984017e-02
1.85600000e+05 -4.71843910e-02
1.85600000e+05 -4.71843934e-02
1.85700000e+05 -4.71703996e-02
1.85700000e+05 -4.71704019e-02
1.85800000e+05 -4.71564249e-02
1.85800000e+05 -4.71564272e-02
1.85900000e+05 -4.71424672e-02
1.85900000e+05 -4.71424694e-02
1.86000000e+05 -4.71285263e-02
1.86000000e+05 -4.71285285e-02
1.86100000e+05 -4.71146024e-02
1.86100000e+05 -4.71146046e-02
1.86200000e+05 -4.71006954e-02
1.86200000e+05 -4.71006976e-02
1.86300000e+05 -4.70868055e-02
1.86300000e+05 -4.70868077e-02
1.86400000e+05 -4.70729326e-02
1.86400000e+05 -4.70729348e-02
1.86500000e+05 -4.70590768e-02
1.86500000e+05 -4.70590790e-02
1.86600000e+05 -4.70452381e-02
1.86600000e+05 -4.70452403e-02
1.86700000e+05 -4.70314166e-02
1.86700000e+05 -4.70314187e-02
1.86800000e+05 -4.70176122e-02
1.86800000e+05 -4.70176143e-02
1.86900000e+05 -4.70038251e-02
1.86900000e+05 -4.70038272e-02
1.87000000e+05 -4.69900552e-02
1.87000000e+05 -4.69900573e-02
1.87100000e+05 -4.69763026e-02
1.87100000e+05 -4.69763047e-02
1.87200000e+05 -4.69625673e-02
1.87200000e+05 -4.69625693e-02
1.87300000e+05 -4.69488493e-02
1.87300000e+05 -4.69488513e-02
1.87400000e+05 -4.69351487e-02
1.87400000e+05 -4.69351507e-02
1.87500000e+05 -4.69214655e-02
1.87500000e+05 -4.69214675e-02
1.87600000e+05 -4.69077997e-02
1.87600000e+05 -4.69078017e-02
1.87700000e+05 -4.68941514e-02
1.87700000e+05 -4.68941533e-02
1.87800000e+05 -4.68805205e-02
1.87800000e+05 -4.68805224e-02
1.87900000e+05 -4.68669072e-02
1.87900000e+05 -4.68669091e-02
1.88000000e+05 -4.68533113e-02
1.88000000e+05 -4.68533132e-02
1.88100000e+05 -4.68397331e-02
1.88100000e+05 -4.68397349e-02
1.88200000e+05 -4.68261724e-02
1.88200000e+05 -4.68261742e-02
1.88300000e+05 -4.68126293e-02
1.88300000e+05 -4.68126311e-02
1.88400000e+05 -4.67991038e-02
1.88400000e+05 -4.67991056e-02
1.88500000e+05 -4.67855960e-02
1.88500000e+05 -4.67855978e-02
1.88600000e+05 -4.67721059e-02
1.88600000e+05 -4.67721076e-02
1.88700000e+05 -4.67586334e-02
1.88700000e+05 -4.67586352e-02
1.88800000e+05 -4.67451787e-02
1.88800000e+05 -4.67451805e-02
1.88900000e+05 -4.67317417e-02
1.88900000e+05 -4.67317435e-02
1.89000000e+05 -4.67183225e-02
1.89000000e+05 -4.67183242e-02
1.89100000e+05 -4.67049211e-02
1.89100000e+05 -4.67049228e-02
1.89200000e+05 -4.66915375e-02
1.89200000e+05 -4.66915392e-02
1.89300000e+05 -4.66781717e-02
1.89300000e+05 -4.66781734e-02
1.89400000e+05 -4.66648237e-02
1.89400000e+05 -4.66648254e-02
1.89500000e+05 -4.66514937e-02
1.89500000e+05 -4.66514953e-02
1.89600000e+05 -4.66381815e-02
1.89600000e+05 -4.66381831e-02
1.89700000e+05 -4.66248872e-02
1.89700000e+05 -4.66248888e-02
1.89800000e+05 -4.66116108e-02
1.89800000e+05 -4.66116124e-02
1.89900000e+05 -4.65983523e-02
1.89900000e+05 -4.65983539e-02
1.90000000e+05 -4.65851118e-02
1.90000000e+05 -4.65851134e-02
1.90100000e+05 -4.65718893e-02
1.90100000e+05 -4.65718909e-02
1.90200000e+05 -4.65586848e-02
1.90200000e+05 -4.65586864e-02
1.90300000e+05 -4.65454983e-02
1.90300000e+05 -4.65454998e-02
1.90400000e+05 -4.65323298e-02
1.90400000e+05 -4.65323313e-02
1.90500000e+05 -4.65191793e-02
1.90500000e+05 -4.65191808e-02
1.90600000e+05 -4.65060469e-02
1.90600000e+05 -4.65060484e-02
1.90700000e+05 -4.64929325e-02
1.90700000e+05 -4.64929340e-02
1.90800000e+05 -4.64798363e-02
1.90800000e+05 -4.64798377e-02
1.90900000e+05 -4.64667581e-02
1.90900000e+05 -4.64667595e-02
1.91000000e+05 -4.64536980e-02
1.91000000e+05 -4.64536995e-02
1.91100000e+05 -4.64406561e-02
1.91100000e+05 -4.64406575e-02
1.91200000e+05 -4.64276322e-02
1.91200000e+05 -4.64276336e-02
1.91300000e+05 -4.64146266e-02
1.91300000e+05 -4.64146280e-02
1.91400000e+05 -4.64016390e-02
1.91400000e+05 -4.64016404e-02
1.91500000e+05 -4.63886697e-02
1.91500000e+05 -4.63886710e-02
1.91600000e+05 -4.63757185e-02
1.91600000e+05 -4.63757198e-02
1.91700000e+05 -4.63627855e-02
1.91700000e+05 -4.63627868e-02
1.91800000e+05 -4.63498707e-02
1.91800000e+05 -4.63498720e-02
1.91900000e+05 -4.63369741e-02
1.91900000e+05 -4.63369754e-02
1.92000000e+05 -4.63240958e-02
1.92000000e+05 -4.63240971e-02
1.92100000e+05 -4.63112357e-02
1.92100000e+05 -4.63112369e-02
1.92200000e+05 -4.62983938e-02
1.92200000e+05 -4.62983951e-02
1.92300000e+05 -4.62855701e-02
1.92300000e+05 -4.62855714e-02
1.92400000e+05 -4.62727648e-02
1.92400000e+05 -4.62727660e-02
1.92500000e+05 -4.62599777e-02
1.92500000e+05 -4.62599789e-02
1.92600000e+05 -4.62472088e-02
1.92600000e+05 -4.62472100e-02
1.92700000e+05 -4.62344583e-02
1.92700000e+05 -4.62344595e-02
1.92800000e+05 -4.62217260e-02
1.92800000e+05 -4.62217272e-02
1.92900000e+05 -4.62090120e-02
1.92900000e+05 -4.62090132e-02
1.93000000e+05 -4.61963164e-02
1.93000000e+05 -4.61963176e-02
1.93100000e+05 -4.61836391e-02
1.93100000e+05 -4.61836402e-02
1.93200000e+05 -4.61709800e-02
1.93200000e+05 -4.61709812e-02
1.93300000e+05 -4.61583393e-02
1.93300000e+05 -4.61583405e-02
1.93400000e+05 -4.61457170e-02
1.93400000e+05 -4.61457181e-02
1.93500000e+05 -4.61331129e-02
1.93500000e+05 -4.61331140e-02
1.93600000e+05 -4.61205272e-02
1.93600000e+05 -4.61205283e-02
1.93700000e+05 -4.61079599e-02
1.93700000e+05 -4.61079610e-02
1.93800000e+05 -4.60954109e-02
1.93800000e+05 -4.60954120e-02
1.93900000e+05 -4.60828803e-02
1.93900000e+05 -4.60828813e-02
1.94000000e+05 -4.60703680e-02
1.94000000e+05 -4.60703690e-02
1.94100000e+05 -4.60578741e-02
1.94100000e+05 -4.60578751e-02
1.94200000e+05 -4.60453985e-02
1.94200000e+05 -4.60453996e-02
1.94300000e+05 -4.60329414e-02
1.94300000e+05 -4.60329424e-02
1.94400000e+05 -4.60205026e-02
1.94400000e+05 -4.60205036e-02
1.94500000e+05 -4.60080822e-02
1.94500000e+05 -4.60080832e-02
1.94600000e+05 -4.59956801e-02
1.94600000e+05 -4.59956811e-02
1.94700000e+05 -4.59832965e-02
1.94700000e+05 -4.59832975e-02
1.94800000e+05 -4.59709312e-02
1.94800000e+05 -4.59709322e-02
1.94900000e+05 -4.59585843e-02
1.94900000e+05 -4.59585852e-02
1.95000000e+05 -4.59462559e-02
1.95000000e+05 -4.59462571e-02
1.95100000e+05 -4.59339461e-02
1.95100000e+05 -4.59339468e-02
1.95200000e+05 -4.59216540e-02
1.95200000e+05 -4.59216550e-02
1.95300000e+05 -4.59093808e-02
1.95300000e+05 -4.59093817e-02
1.95400000e+05 -4.58971259e-02
1.95400000e+05 -4.58971268e-02
1.95500000e+05 -4.58848894e-02
1.95500000e+05 -4.58848902e-02
1.95600000e+05 -4.58726712e-02
1.95600000e+05 -4.58726721e-02
1.95700000e+05 -4.58604715e-02
1.95700000e+05 -4.58604724e-02
1.95800000e+05 -4.58482902e-02
1.95800000e+05 -4.58482910e-02
1.95900000e+05 -4.58361273e-02
1.95900000e+05 -4.58361281e-02
1.96000000e+05 -4.58239827e-02
1.96000000e+05 -4.58239836e-02
1.96100000e+05 -4.58118566e-02
1.96100000e+05 -4.58118574e-02
1.96200000e+05 -4.57997489e-02
1.96200000e+05 -4.57997497e-02
1.96300000e+05 -4.57876595e-02
1.96300000e+05 -4.57876603e-02
1.96400000e+05 -4.57755886e-02
1.96400000e+05 -4.57755894e-02
1.96500000e+05 -4.57635361e-02
1.96500000e+05 -4.57635368e-02
1.96600000e+05 -4.57515019e-02
1.96600000e+05 -4.57515027e-02
1.96700000e+05 -4.57394861e-02
1.96700000e+05 -4.57394869e-02
1.96800000e+05 -4.57274888e-02
1.96800000e+05 -4.57274895e-02
1.96900000e+05 -4.57155098e-02
1.96900000e+05 -4.57155105e-02
1.97000000e+05 -4.57035492e-02
1.97000000e+05 -4.57035499e-02
1.97100000e+05 -4.56916070e-02
1.97100000e+05 -4.56916077e-02
1.97200000e+05 -4.56796831e-02
1.97200000e+05 -4.56796839e-02
1.97300000e+05 -4.56677777e-02
1.97300000e+05 -4.56677784e-02
1.97400000e+05 -4.56558906e-02
1.97400000e+05 -4.56558913e-02
1.97500000e+05 -4.56440219e-02
1.97500000e+05 -4.56440226e-02
1.97600000e+05 -4.56321716e-02
1.97600000e+05 -4.56321722e-02
1.97700000e+05 -4.56203396e-02
1.97700000e+05 -4.56203403e-02
1.97800000e+05 -4.56085260e-02
1.97800000e+05 -4.56085266e-02
1.97900000e+05 -4.55967307e-02
1.97900000e+05 -4.55967314e-02
1.98000000e+05 -4.55849538e-02
1.98000000e+05 -4.55849545e-02
1.98100000e+05 -4.55731953e-02
1.98100000e+05 -4.55731959e-02
1.98200000e+05 -4.55614551e-02
1.98200000e+05 -4.55614557e-02
1.98300000e+05 -4.55497333e-02
1.98300000e+05 -4.55497339e-02
1.98400000e+05 -4.55380297e-02
1.98400000e+05 -4.55380303e-02
1.98500000e+05 -4.55263446e-02
1.98500000e+05 -4.55263452e-02
1.98600000e+05 -4.55146777e-02
1.98600000e+05 -4.55146783e-02
1.98700000e+05 -4.55030292e-02
1.98700000e+05 -4.55030298e-02
1.98800000e+05 -4.54913990e-02
1.98800000e+05 -4.54913995e-02
1.98900000e+05 -4.54797871e-02
1.98900000e+05 -4.54797876e-02
1.99000000e+05 -4.54681935e-02
1.99000000e+05 -4.54681941e-02
1.99100000e+05 -4.54566182e-02
1.99100000e+05 -4.54566188e-02
1.99200000e+05 -4.54450613e-02
1.99200000e+05 -4.54450618e-02
1.99300000e+05 -4.54335226e-02
1.99300000e+05 -4.54335231e-02
1.99400000e+05 -4.54220022e-02
1.99400000e+05 -4.54220027e-02
1.99500000e+05 -4.54105001e-02
1.99500000e+05 -4.54105006e-02
1.99600000e+05 -4.53990162e-02
1.99600000e+05 -4.53990167e-02
1.99700000e+05 -4.53875506e-02
1.99700000e+05 -4.53875508e-02
1.99800000e+05 -4.53761037e-02
1.99800000e+05 -4.53761042e-02
1.99900000e+05 -4.53646724e-02
1.99900000e+05 -4.53645366e-02
2.00000000e+05 -4.53534060e-02
2.00000000e+05 -4.53536814e-02


==> MixPlotData/opt_T200_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.31000000e+04 2.48689958e-14
3.31000000e+04 3.90798505e-14
3.32000000e+04 -2.30926389e-13
3.32000000e+04 -2.48689958e-13
3.33000000e+04 5.96855898e-13
3.33000000e+04 6.32383035e-13
3.34000000e+04 -9.20152843e-13
3.34000000e+04 -9.80548975e-13
3.35000000e+04 1.70885528e-12
3.35000000e+04 1.78346227e-12
3.36000000e+04 -2.70361511e-12
3.36000000e+04 -2.81730195e-12
3.37000000e+04 3.79785092e-12
3.37000000e+04 3.96838118e-12
3.38000000e+04 -6.26343422e-12
3.38000000e+04 -6.52633503e-12
3.39000000e+04 9.20508114e-12
3.39000000e+04 9.58877422e-12
3.40000000e+04 -1.35855771e-11
3.40000000e+04 -1.41469059e-11
3.41000000e+04 2.03925765e-11
3.41000000e+04 2.12203588e-11
3.42000000e+04 -2.99493763e-11
3.42000000e+04 -3.11359827e-11
3.43000000e+04 4.40962822e-11
3.43000000e+04 4.58157956e-11
3.44000000e+04 -6.39985842e-11
3.44000000e+04 -6.64570621e-11
3.45000000e+04 9.23847665e-11
3.45000000e+04 9.58664259e-11
3.46000000e+04 -1.32185818e-10
3.46000000e+04 -1.37095668e-10
3.47000000e+04 1.88020266e-10
3.47000000e+04 1.94859240e-10
3.48000000e+04 -2.65355737e-10
3.48000000e+04 -2.74834377e-10
3.49000000e+04 3.71809250e-10
3.49000000e+04 3.84858367e-10
3.50000000e+04 -5.17488274e-10
3.50000000e+04 -5.35294475e-10
3.51000000e+04 7.17854221e-10
3.51000000e+04 7.42051753e-10
3.52000000e+04 -9.83337856e-10
3.52000000e+04 -1.01621822e-09
3.53000000e+04 1.31649713e-09
3.53000000e+04 1.35993972e-09
3.54000000e+04 -1.87608507e-09
3.54000000e+04 -1.93235650e-09
3.55000000e+04 2.68084932e-09
3.55000000e+04 2.76747869e-09
3.56000000e+04 -2.07576534e-09
3.56000000e+04 -2.18136265e-09
3.57000000e+04 4.87095164e-09
3.57000000e+04 4.89121632e-09
3.58000000e+04 -2.00677910e-08
3.58000000e+04 -2.05482706e-08
3.59000000e+04 -4.32309903e-08
3.59000000e+04 -4.26688267e-08
3.60000000e+04 -1.01461772e-08
3.60000000e+04 -5.89508176e-09
3.61000000e+04 6.43478241e-07
3.61000000e+04 6.57423758e-07
3.62000000e+04 2.53670311e-06
3.62000000e+04 2.54227194e-06
3.63000000e+04 3.58984838e-06
3.63000000e+04 3.47452544e-06
3.64000000e+04 -1.37332132e-05
3.64000000e+04 -1.43421483e-05
3.65000000e+04 -1.11361680e-04
3.65000000e+04 -1.13275014e-04
3.66000000e+04 -4.45710492e-04
3.66000000e+04 -4.50222108e-04
3.67000000e+04 -1.31682910e-03
3.67000000e+04 -1.32528871e-03
3.68000000e+04 -3.17406302e-03
3.68000000e+04 -3.18694913e-03
3.69000000e+04 -6.51524095e-03
3.69000000e+04 -6.53103926e-03
3.70000000e+04 -1.16742253e-02
3.70000000e+04 -1.16891530e-02
3.71000000e+04 -1.85669026e-02
3.71000000e+04 -1.85760566e-02
3.72000000e+04 -2.65699346e-02
3.72000000e+04 -2.65698118e-02
3.73000000e+04 -3.46484956e-02
3.73000000e+04 -3.46390716e-02
3.74000000e+04 -4.17397359e-02
3.74000000e+04 -4.17248259e-02
3.75000000e+04 -4.71610508e-02
3.75000000e+04 -4.71460159e-02
3.76000000e+04 -5.08334267e-02
3.76000000e+04 -5.08224314e-02
3.77000000e+04 -5.31506828e-02
3.77000000e+04 -5.31446850e-02
3.78000000e+04 -5.46879113e-02
3.78000000e+04 -5.46856828e-02
3.79000000e+04 -5.58840906e-02
3.79000000e+04 -5.58834471e-02
3.80000000e+04 -5.69877022e-02
3.80000000e+04 -5.69876563e-02
3.81000000e+04 -5.80551875e-02
3.81000000e+04 -5.80549856e-02
3.82000000e+04 -5.91280629e-02
3.82000000e+04 -5.91281869e-02
3.83000000e+04 -6.01745921e-02
3.83000000e+04 -6.01743638e-02
3.84000000e+04 -6.12487937e-02
3.84000000e+04 -6.12491157e-02
3.85000000e+04 -6.22857126e-02
3.85000000e+04 -6.22853153e-02
3.86000000e+04 -6.33784710e-02
3.86000000e+04 -6.33790881e-02
3.87000000e+04 -6.44041168e-02
3.87000000e+04 -6.44033884e-02
3.88000000e+04 -6.55349159e-02
3.88000000e+04 -6.55360642e-02
3.89000000e+04 -6.65404256e-02
3.89000000e+04 -6.65390417e-02
3.90000000e+04 -6.77393190e-02
3.90000000e+04 -6.77414315e-02
3.91000000e+04 -6.87005632e-02
3.91000000e+04 -6.86979292e-02
3.92000000e+04 -7.00170858e-02
3.92000000e+04 -7.00209759e-02
3.93000000e+04 -7.08828138e-02
3.93000000e+04 -7.08778152e-02
3.94000000e+04 -7.24033390e-02
3.94000000e+04 -7.24105294e-02
3.95000000e+04 -7.30715460e-02
3.95000000e+04 -7.30621006e-02
3.96000000e+04 -7.49516471e-02
3.96000000e+04 -7.49649855e-02
3.97000000e+04 -7.52257161e-02
3.97000000e+04 -7.52079300e-02
3.98000000e+04 -7.77504078e-02
3.98000000e+04 -7.77752170e-02
3.99000000e+04 -7.72558212e-02
3.99000000e+04 -7.72221490e-02
4.00000000e+04 -8.10940954e-02
4.00000000e+04 -8.11353181e-02
4.01000000e+04 -8.42162603e-02
4.01000000e+04 -8.41799623e-02
4.02000000e+04 -8.34963716e-02
4.02000000e+04 -8.35234720e-02
4.03000000e+04 -8.52970541e-02
4.03000000e+04 -8.52774485e-02
4.04000000e+04 -8.53766780e-02
4.04000000e+04 -8.53913735e-02
4.05000000e+04 -8.65545897e-02
4.05000000e+04 -8.65441454e-02
4.06000000e+04 -8.69391801e-02
4.06000000e+04 -8.69470783e-02
4.07000000e+04 -8.78109706e-02
4.07000000e+04 -8.78055094e-02
4.08000000e+04 -8.83065150e-02
4.08000000e+04 -8.83107395e-02
4.09000000e+04 -8.90173870e-02
4.09000000e+04 -8.90145986e-02
4.10000000e+04 -8.95447594e-02
4.10000000e+04 -8.95470241e-02
4.11000000e+04 -9.01646656e-02
4.11000000e+04 -9.01632916e-02
4.12000000e+04 -9.06919802e-02
4.12000000e+04 -9.06932120e-02
4.13000000e+04 -9.12562918e-02
4.13000000e+04 -9.12556569e-02
4.14000000e+04 -9.17716841e-02
4.14000000e+04 -9.17723779e-02
4.15000000e+04 -9.22992645e-02
4.15000000e+04 -9.22990111e-02
4.16000000e+04 -9.27993556e-02
4.16000000e+04 -9.27997723e-02
4.17000000e+04 -9.33009161e-02
4.17000000e+04 -9.33008570e-02
4.18000000e+04 -9.37858247e-02
4.18000000e+04 -9.37860998e-02
4.19000000e+04 -9.42679168e-02
4.19000000e+04 -9.42679554e-02
4.20000000e+04 -9.47390795e-02
4.20000000e+04 -9.47392831e-02
4.21000000e+04 -9.52060073e-02
4.21000000e+04 -9.52060948e-02
4.22000000e+04 -9.56651847e-02
4.22000000e+04 -9.56653533e-02
4.23000000e+04 -9.61199176e-02
4.23000000e+04 -9.61200300e-02
4.24000000e+04 -9.65687869e-02
4.24000000e+04 -9.65689385e-02
4.25000000e+04 -9.70135127e-02
4.25000000e+04 -9.70136366e-02
4.26000000e+04 -9.74536552e-02
4.26000000e+04 -9.74537969e-02
4.27000000e+04 -9.78902176e-02
4.27000000e+04 -9.78903450e-02
4.28000000e+04 -9.83232053e-02
4.28000000e+04 -9.83233407e-02
4.29000000e+04 -9.87532395e-02
4.29000000e+04 -9.87533688e-02
4.30000000e+04 -9.91804191e-02
4.30000000e+04 -9.91805546e-02
4.31000000e+04 -9.96050396e-02
4.31000000e+04 -9.96051762e-02
4.32000000e+04 -1.00027099e-01
4.32000000e+04 -1.00027243e-01
4.33000000e+04 -1.00446680e-01
4.33000000e+04 -1.00446826e-01
4.34000000e+04 -1.00863815e-01
4.34000000e+04 -1.00863962e-01
4.35000000e+04 -1.01278745e-01
4.35000000e+04 -1.01278887e-01
4.36000000e+04 -1.01691911e-01
4.36000000e+04 -1.01692040e-01
4.37000000e+04 -1.02104027e-01
4.37000000e+04 -1.02104139e-01
4.38000000e+04 -1.02515938e-01
4.38000000e+04 -1.02516035e-01
4.39000000e+04 -1.02928416e-01
4.39000000e+04 -1.02928506e-01
4.40000000e+04 -1.03341828e-01
4.40000000e+04 -1.03341929e-01
4.41000000e+04 -1.03755874e-01
4.41000000e+04 -1.03756004e-01
4.42000000e+04 -1.04169508e-01
4.42000000e+04 -1.04169680e-01
4.43000000e+04 -1.04581281e-01
4.43000000e+04 -1.04581485e-01
4.44000000e+04 -1.04990229e-01
4.44000000e+04 -1.04990417e-01
4.45000000e+04 -1.05397396e-01
4.45000000e+04 -1.05397464e-01
4.46000000e+04 -1.05807852e-01
4.46000000e+04 -1.05807632e-01
4.47000000e+04 -1.06232914e-01
4.47000000e+04 -1.06232184e-01
4.48000000e+04 -1.06692084e-01
4.48000000e+04 -1.06690582e-01
4.49000000e+04 -1.07214088e-01
4.49000000e+04 -1.07211556e-01
4.50000000e+04 -1.07836460e-01
4.50000000e+04 -1.07832693e-01
4.51000000e+04 -1.08603268e-01
4.51000000e+04 -1.08598172e-01
4.52000000e+04 -1.09560890e-01
4.52000000e+04 -1.09554529e-01
4.53000000e+04 -1.10752200e-01
4.53000000e+04 -1.10744828e-01
4.54000000e+04 -1.12209912e-01
4.54000000e+04 -1.12201972e-01
4.55000000e+04 -1.13950182e-01
4.55000000e+04 -1.13942270e-01
4.56000000e+04 -1.15967674e-01
4.56000000e+04 -1.15960472e-01
4.57000000e+04 -1.18233179e-01
4.57000000e+04 -1.18227360e-01
4.58000000e+04 -1.20694468e-01
4.58000000e+04 -1.20690603e-01
4.59000000e+04 -1.23280505e-01
4.59000000e+04 -1.23278972e-01
4.60000000e+04 -1.25908470e-01
4.60000000e+04 -1.25909400e-01
4.61000000e+04 -1.28492508e-01
4.61000000e+04 -1.28495768e-01
4.62000000e+04 -1.30952796e-01
4.62000000e+04 -1.30958016e-01
4.63000000e+04 -1.33223460e-01
4.63000000e+04 -1.33230095e-01
4.64000000e+04 -1.35258163e-01
4.64000000e+04 -1.35265581e-01
4.65000000e+04 -1.37032696e-01
4.65000000e+04 -1.37040267e-01
4.66000000e+04 -1.38544465e-01
4.66000000e+04 -1.38551644e-01
4.67000000e+04 -1.39809349e-01
4.67000000e+04 -1.39815726e-01
4.68000000e+04 -1.40856779e-01
4.68000000e+04 -1.40862110e-01
4.69000000e+04 -1.41724082e-01
4.69000000e+04 -1.41728283e-01
4.70000000e+04 -1.42451052e-01
4.70000000e+04 -1.42454171e-01
4.71000000e+04 -1.43075495e-01
4.71000000e+04 -1.43077673e-01
4.72000000e+04 -1.43630173e-01
4.72000000e+04 -1.43631600e-01
4.73000000e+04 -1.44141230e-01
4.73000000e+04 -1.44142106e-01
4.74000000e+04 -1.44627910e-01
4.74000000e+04 -1.44628417e-01
4.75000000e+04 -1.45103220e-01
4.75000000e+04 -1.45103504e-01
4.76000000e+04 -1.45575137e-01
4.76000000e+04 -1.45575304e-01
4.77000000e+04 -1.46047977e-01
4.77000000e+04 -1.46048095e-01
4.78000000e+04 -1.46523675e-01
4.78000000e+04 -1.46523782e-01
4.79000000e+04 -1.47002801e-01
4.79000000e+04 -1.47002915e-01
4.80000000e+04 -1.47485285e-01
4.80000000e+04 -1.47485410e-01
4.81000000e+04 -1.47970845e-01
4.81000000e+04 -1.47970980e-01
4.82000000e+04 -1.48459211e-01
4.82000000e+04 -1.48459354e-01
4.83000000e+04 -1.48950207e-01
4.83000000e+04 -1.48950354e-01
4.84000000e+04 -1.49443746e-01
4.84000000e+04 -1.49443895e-01
4.85000000e+04 -1.49939811e-01
4.85000000e+04 -1.49939961e-01
4.86000000e+04 -1.50438417e-01
4.86000000e+04 -1.50438568e-01
4.87000000e+04 -1.50939593e-01
4.87000000e+04 -1.50939745e-01
4.88000000e+04 -1.51443368e-01
4.88000000e+04 -1.51443521e-01
4.89000000e+04 -1.51949768e-01
4.89000000e+04 -1.51949922e-01
4.90000000e+04 -1.52458815e-01
4.90000000e+04 -1.52458970e-01
4.91000000e+04 -1.52970527e-01
4.91000000e+04 -1.52970684e-01
4.92000000e+04 -1.53484925e-01
4.92000000e+04 -1.53485083e-01
4.93000000e+04 -1.54002026e-01
4.93000000e+04 -1.54002185e-01
4.94000000e+04 -1.54521849e-01
4.94000000e+04 -1.54522009e-01
4.95000000e+04 -1.55044413e-01
4.95000000e+04 -1.55044575e-01
4.96000000e+04 -1.55569739e-01
4.96000000e+04 -1.55569903e-01
4.97000000e+04 -1.56097846e-01
4.97000000e+04 -1.56098011e-01
4.98000000e+04 -1.56628755e-01
4.98000000e+04 -1.56628921e-01
4.99000000e+04 -1.57162485e-01
4.99000000e+04 -1.57162653e-01
5.00000000e+04 -1.57699057e-01
5.00000000e+04 -1.57699226e-01
5.01000000e+04 -1.58238492e-01
5.01000000e+04 -1.58238662e-01
5.02000000e+04 -1.58780810e-01
5.02000000e+04 -1.58780982e-01
5.03000000e+04 -1.59326032e-01
5.03000000e+04 -1.59326206e-01
5.04000000e+04 -1.59874180e-01
5.04000000e+04 -1.59874355e-01
5.05000000e+04 -1.60425275e-01
5.05000000e+04 -1.60425451e-01
5.06000000e+04 -1.60979338e-01
5.06000000e+04 -1.60979516e-01
5.07000000e+04 -1.61536391e-01
5.07000000e+04 -1.61536571e-01
5.08000000e+04 -1.62096457e-01
5.08000000e+04 -1.62096638e-01
5.09000000e+04 -1.62659556e-01
5.09000000e+04 -1.62659739e-01
5.10000000e+04 -1.63225713e-01
5.10000000e+04 -1.63225897e-01
5.11000000e+04 -1.63794948e-01
5.11000000e+04 -1.63795134e-01
5.12000000e+04 -1.64367285e-01
5.12000000e+04 -1.64367472e-01
5.13000000e+04 -1.64942747e-01
5.13000000e+04 -1.64942936e-01
5.14000000e+04 -1.65521356e-01
5.14000000e+04 -1.65521547e-01
5.15000000e+04 -1.66103137e-01
5.15000000e+04 -1.66103329e-01
5.16000000e+04 -1.66688113e-01
5.16000000e+04 -1.66688307e-01
5.17000000e+04 -1.67276307e-01
5.17000000e+04 -1.67276503e-01
5.18000000e+04 -1.67867745e-01
5.18000000e+04 -1.67867942e-01
5.19000000e+04 -1.68462449e-01
5.19000000e+04 -1.68462648e-01
5.20000000e+04 -1.69060444e-01
5.20000000e+04 -1.69060645e-01
5.21000000e+04 -1.69661755e-01
5.21000000e+04 -1.69661958e-01
5.22000000e+04 -1.70266407e-01
5.22000000e+04 -1.70266612e-01
5.23000000e+04 -1.70874426e-01
5.23000000e+04 -1.70874632e-01
5.24000000e+04 -1.71485835e-01
5.24000000e+04 -1.71486043e-01
5.25000000e+04 -1.72100662e-01
5.25000000e+04 -1.72100872e-01
5.26000000e+04 -1.72718931e-01
5.26000000e+04 -1.72719143e-01
5.27000000e+04 -1.73340670e-01
5.27000000e+04 -1.73340883e-01
5.28000000e+04 -1.73965903e-01
5.28000000e+04 -1.73966119e-01
5.29000000e+04 -1.74594659e-01
5.29000000e+04 -1.74594876e-01
5.30000000e+04 -1.75226963e-01
5.30000000e+04 -1.75227182e-01
5.31000000e+04 -1.75862843e-01
5.31000000e+04 -1.75863064e-01
5.32000000e+04 -1.76502325e-01
5.32000000e+04 -1.76502548e-01
5.33000000e+04 -1.77145439e-01
5.33000000e+04 -1.77145664e-01
5.34000000e+04 -1.77792210e-01
5.34000000e+04 -1.77792437e-01
5.35000000e+04 -1.78442668e-01
5.35000000e+04 -1.78442897e-01
5.36000000e+04 -1.79096841e-01
5.36000000e+04 -1.79097072e-01
5.37000000e+04 -1.79754757e-01
5.37000000e+04 -1.79754990e-01
5.38000000e+04 -1.80416446e-01
5.38000000e+04 -1.80416681e-01
5.39000000e+04 -1.81081935e-01
5.39000000e+04 -1.81082173e-01
5.40000000e+04 -1.81751256e-01
5.40000000e+04 -1.81751496e-01
5.41000000e+04 -1.82424437e-01
5.41000000e+04 -1.82424679e-01
5.42000000e+04 -1.83101509e-01
5.42000000e+04 -1.83101753e-01
5.43000000e+04 -1.83782502e-01
5.43000000e+04 -1.83782748e-01
5.44000000e+04 -1.84467446e-01
5.44000000e+04 -1.84467694e-01
5.45000000e+04 -1.85156372e-01
5.45000000e+04 -1.85156623e-01
5.46000000e+04 -1.85849312e-01
5.46000000e+04 -1.85849565e-01
5.47000000e+04 -1.86546296e-01
5.47000000e+04 -1.86546551e-01
5.48000000e+04 -1.87247357e-01
5.48000000e+04 -1.87247615e-01
5.49000000e+04 -1.87952527e-01
5.49000000e+04 -1.87952786e-01
5.50000000e+04 -1.88661837e-01
5.50000000e+04 -1.88662099e-01
5.51000000e+04 -1.89375321e-01
5.51000000e+04 -1.89375586e-01
5.52000000e+04 -1.90093012e-01
5.52000000e+04 -1.90093279e-01
5.53000000e+04 -1.90814942e-01
5.53000000e+04 -1.90815211e-01
5.54000000e+04 -1.91541146e-01
5.54000000e+04 -1.91541418e-01
5.55000000e+04 -1.92271657e-01
5.55000000e+04 -1.92271931e-01
5.56000000e+04 -1.93006510e-01
5.56000000e+04 -1.93006786e-01
5.57000000e+04 -1.93745739e-01
5.57000000e+04 -1.93746018e-01
5.58000000e+04 -1.94489378e-01
5.58000000e+04 -1.94489660e-01
5.59000000e+04 -1.95237465e-01
5.59000000e+04 -1.95237749e-01
5.60000000e+04 -1.95990033e-01
5.60000000e+04 -1.95990319e-01
5.61000000e+04 -1.96747119e-01
5.61000000e+04 -1.96747408e-01
5.62000000e+04 -1.97508759e-01
5.62000000e+04 -1.97509051e-01
5.63000000e+04 -1.98274990e-01
5.63000000e+04 -1.98275284e-01
5.64000000e+04 -1.99045848e-01
5.64000000e+04 -1.99046146e-01
5.65000000e+04 -1.99821372e-01
5.65000000e+04 -1.99821672e-01
5.66000000e+04 -2.00601598e-01
5.66000000e+04 -2.00601901e-01
5.67000000e+04 -2.01386566e-01
5.67000000e+04 -2.01386871e-01
5.68000000e+04 -2.02176312e-01
5.68000000e+04 -2.02176621e-01
5.69000000e+04 -2.02970877e-01
5.69000000e+04 -2.02971189e-01
5.70000000e+04 -2.03770299e-01
5.70000000e+04 -2.03770614e-01
5.71000000e+04 -2.04574618e-01
5.71000000e+04 -2.04574936e-01
5.72000000e+04 -2.05383875e-01
5.72000000e+04 -2.05384195e-01
5.73000000e+04 -2.06198108e-01
5.73000000e+04 -2.06198431e-01
5.74000000e+04 -2.07017360e-01
5.74000000e+04 -2.07017686e-01
5.75000000e+04 -2.07841670e-01
5.75000000e+04 -2.07842000e-01
5.76000000e+04 -2.08671082e-01
5.76000000e+04 -2.08671414e-01
5.77000000e+04 -2.09505636e-01
5.77000000e+04 -2.09505972e-01
5.78000000e+04 -2.10345376e-01
5.78000000e+04 -2.10345714e-01
5.79000000e+04 -2.11190343e-01
5.79000000e+04 -2.11190685e-01
5.80000000e+04 -2.12040582e-01
5.80000000e+04 -2.12040927e-01
5.81000000e+04 -2.12896136e-01
5.81000000e+04 -2.12896484e-01
5.82000000e+04 -2.13757049e-01
5.82000000e+04 -2.13757400e-01
5.83000000e+04 -2.14623365e-01
5.83000000e+04 -2.14623720e-01
5.84000000e+04 -2.15495130e-01
5.84000000e+04 -2.15495488e-01
5.85000000e+04 -2.16372389e-01
5.85000000e+04 -2.16372751e-01
5.86000000e+04 -2.17255188e-01
5.86000000e+04 -2.17255553e-01
5.87000000e+04 -2.18143573e-01
5.87000000e+04 -2.18143941e-01
5.88000000e+04 -2.19037591e-01
5.88000000e+04 -2.19037963e-01
5.89000000e+04 -2.19937289e-01
5.89000000e+04 -2.19937664e-01
5.90000000e+04 -2.20842715e-01
5.90000000e+04 -2.20843094e-01
5.91000000e+04 -2.21753917e-01
5.91000000e+04 -2.21754300e-01
5.92000000e+04 -2.22670944e-01
5.92000000e+04 -2.22671331e-01
5.93000000e+04 -2.23593846e-01
5.93000000e+04 -2.23594236e-01
5.94000000e+04 -2.24522671e-01
5.94000000e+04 -2.24523065e-01
5.95000000e+04 -2.25457470e-01
5.95000000e+04 -2.25457867e-01
5.96000000e+04 -2.26398293e-01
5.96000000e+04 -2.26398695e-01
5.97000000e+04 -2.27345192e-01
5.97000000e+04 -2.27345598e-01
5.98000000e+04 -2.28298219e-01
5.98000000e+04 -2.28298629e-01
5.99000000e+04 -2.29257426e-01
5.99000000e+04 -2.29257839e-01
6.00000000e+04 -2.30222865e-01
6.00000000e+04 -2.30223282e-01
6.01000000e+04 -2.31194590e-01
6.01000000e+04 -2.31195011e-01
6.02000000e+04 -2.32172654e-01
6.02000000e+04 -2.32173079e-01
6.03000000e+04 -2.33157112e-01
6.03000000e+04 -2.33157542e-01
6.04000000e+04 -2.34148019e-01
6.04000000e+04 -2.34148453e-01
6.05000000e+04 -2.35145431e-01
6.05000000e+04 -2.35145868e-01
6.06000000e+04 -2.36149402e-01
6.06000000e+04 -2.36149844e-01
6.07000000e+04 -2.37159991e-01
6.07000000e+04 -2.37160437e-01
6.08000000e+04 -2.38177254e-01
6.08000000e+04 -2.38177704e-01
6.09000000e+04 -2.39201248e-01
6.09000000e+04 -2.39201703e-01
6.10000000e+04 -2.40232033e-01
6.10000000e+04 -2.40232492e-01
6.11000000e+04 -2.41269667e-01
6.11000000e+04 -2.41270131e-01
6.12000000e+04 -2.42314209e-01
6.12000000e+04 -2.42314678e-01
6.13000000e+04 -2.43365721e-01
6.13000000e+04 -2.43366194e-01
6.14000000e+04 -2.44424261e-01
6.14000000e+04 -2.44424739e-01
6.15000000e+04 -2.45489893e-01
6.15000000e+04 -2.45490375e-01
6.16000000e+04 -2.46562677e-01
6.16000000e+04 -2.46563165e-01
6.17000000e+04 -2.47642677e-01
6.17000000e+04 -2.47643169e-01
6.18000000e+04 -2.48729956e-01
6.18000000e+04 -2.48730453e-01
6.19000000e+04 -2.49824577e-01
6.19000000e+04 -2.49825079e-01
6.20000000e+04 -2.50926606e-01
6.20000000e+04 -2.50927113e-01
6.21000000e+04 -2.52036107e-01
6.21000000e+04 -2.52036619e-01
6.22000000e+04 -2.53153146e-01
6.22000000e+04 -2.53153663e-01
6.23000000e+04 -2.54277790e-01
6.23000000e+04 -2.54278312e-01
6.24000000e+04 -2.55410106e-01
6.24000000e+04 -2.55410633e-01
6.25000000e+04 -2.56550162e-01
6.25000000e+04 -2.56550695e-01
6.26000000e+04 -2.57698027e-01
6.26000000e+04 -2.57698565e-01
6.27000000e+04 -2.58853770e-01
6.27000000e+04 -2.58854313e-01
6.28000000e+04 -2.60017460e-01
6.28000000e+04 -2.60018009e-01
6.29000000e+04 -2.61189170e-01
6.29000000e+04 -2.61189724e-01
6.30000000e+04 -2.62368969e-01
6.30000000e+04 -2.62369529e-01
6.31000000e+04 -2.63556931e-01
6.31000000e+04 -2.63557496e-01
6.32000000e+04 -2.64753128e-01
6.32000000e+04 -2.64753699e-01
6.33000000e+04 -2.65957634e-01
6.33000000e+04 -2.65958211e-01
6.34000000e+04 -2.67170524e-01
6.34000000e+04 -2.67171106e-01
6.35000000e+04 -2.68391872e-01
6.35000000e+04 -2.68392460e-01
6.36000000e+04 -2.69621755e-01
6.36000000e+04 -2.69622349e-01
6.37000000e+04 -2.70860249e-01
6.37000000e+04 -2.70860849e-01
6.38000000e+04 -2.72107432e-01
6.38000000e+04 -2.72108038e-01
6.39000000e+04 -2.73363383e-01
6.39000000e+04 -2.73363995e-01
6.40000000e+04 -2.74628180e-01
6.40000000e+04 -2.74628798e-01
6.41000000e+04 -2.75901903e-01
6.41000000e+04 -2.75902527e-01
6.42000000e+04 -2.77184633e-01
6.42000000e+04 -2.77185264e-01
6.43000000e+04 -2.78476452e-01
6.43000000e+04 -2.78477089e-01
6.44000000e+04 -2.79777442e-01
6.44000000e+04 -2.79778085e-01
6.45000000e+04 -2.81087686e-01
6.45000000e+04 -2.81088336e-01
6.46000000e+04 -2.82407269e-01
6.46000000e+04 -2.82407926e-01
6.47000000e+04 -2.83736276e-01
6.47000000e+04 -2.83736939e-01
6.48000000e+04 -2.85074791e-01
6.48000000e+04 -2.85075461e-01
6.49000000e+04 -2.86422903e-01
6.49000000e+04 -2.86423580e-01
6.50000000e+04 -2.87780699e-01
6.50000000e+04 -2.87781383e-01
6.51000000e+04 -2.89148267e-01
6.51000000e+04 -2.89148958e-01
6.52000000e+04 -2.90525696e-01
6.52000000e+04 -2.90526394e-01
6.53000000e+04 -2.91913078e-01
6.53000000e+04 -2.91913783e-01
6.54000000e+04 -2.93310502e-01
6.54000000e+04 -2.93311215e-01
6.55000000e+04 -2.94718062e-01
6.55000000e+04 -2.94718782e-01
6.56000000e+04 -2.96135851e-01
6.56000000e+04 -2.96136578e-01
6.57000000e+04 -2.97563962e-01
6.57000000e+04 -2.97564696e-01
6.58000000e+04 -2.99002491e-01
6.58000000e+04 -2.99003233e-01
6.59000000e+04 -3.00451533e-01
6.59000000e+04 -3.00452282e-01
6.60000000e+04 -3.01911186e-01
6.60000000e+04 -3.01911943e-01
6.61000000e+04 -3.03381547e-01
6.61000000e+04 -3.03382312e-01
6.62000000e+04 -3.04862716e-01
6.62000000e+04 -3.04863488e-01
6.63000000e+04 -3.06354791e-01
6.63000000e+04 -3.06355572e-01
6.64000000e+04 -3.07857875e-01
6.64000000e+04 -3.07858664e-01
6.65000000e+04 -3.09372070e-01
6.65000000e+04 -3.09372867e-01
6.66000000e+04 -3.10897477e-01
6.66000000e+04 -3.10898282e-01
6.67000000e+04 -3.12434202e-01
6.67000000e+04 -3.12435015e-01
6.68000000e+04 -3.13982348e-01
6.68000000e+04 -3.13983170e-01
6.69000000e+04 -3.15542023e-01
6.69000000e+04 -3.15542854e-01
6.70000000e+04 -3.17113334e-01
6.70000000e+04 -3.17114173e-01
6.71000000e+04 -3.18696388e-01
6.71000000e+04 -3.18697235e-01
6.72000000e+04 -3.20291295e-01
6.72000000e+04 -3.20292151e-01
6.73000000e+04 -3.21898166e-01
6.73000000e+04 -3.21899031e-01
6.74000000e+04 -3.23517111e-01
6.74000000e+04 -3.23517985e-01
6.75000000e+04 -3.25148244e-01
6.75000000e+04 -3.25149127e-01
6.76000000e+04 -3.26791679e-01
6.76000000e+04 -3.26792571e-01
6.77000000e+04 -3.28447529e-01
6.77000000e+04 -3.28448430e-01
6.78000000e+04 -3.30115911e-01
6.78000000e+04 -3.30116822e-01
6.79000000e+04 -3.31796943e-01
6.79000000e+04 -3.31797863e-01
6.80000000e+04 -3.33490741e-01
6.80000000e+04 -3.33491671e-01
6.81000000e+04 -3.35197427e-01
6.81000000e+04 -3.35198366e-01
6.82000000e+04 -3.36917120e-01
6.82000000e+04 -3.36918069e-01
6.83000000e+04 -3.38649942e-01
6.83000000e+04 -3.38650901e-01
6.84000000e+04 -3.40396015e-01
6.84000000e+04 -3.40396984e-01
6.85000000e+04 -3.42155465e-01
6.85000000e+04 -3.42156444e-01
6.86000000e+04 -3.43928416e-01
6.86000000e+04 -3.43929406e-01
6.87000000e+04 -3.45714995e-01
6.87000000e+04 -3.45715995e-01
6.88000000e+04 -3.47515330e-01
6.88000000e+04 -3.47516340e-01
6.89000000e+04 -3.49329549e-01
6.89000000e+04 -3.49330569e-01
6.90000000e+04 -3.51157782e-01
6.90000000e+04 -3.51158813e-01
6.91000000e+04 -3.53000161e-01
6.91000000e+04 -3.53001203e-01
6.92000000e+04 -3.54856819e-01
6.92000000e+04 -3.54857872e-01
6.93000000e+04 -3.56727889e-01
6.93000000e+04 -3.56728953e-01
6.94000000e+04 -3.58613506e-01
6.94000000e+04 -3.58614581e-01
6.95000000e+04 -3.60513808e-01
6.95000000e+04 -3.60514893e-01
6.96000000e+04 -3.62428930e-01
6.96000000e+04 -3.62430027e-01
6.97000000e+04 -3.64359013e-01
6.97000000e+04 -3.64360121e-01
6.98000000e+04 -3.66304195e-01
6.98000000e+04 -3.66305315e-01
6.99000000e+04 -3.68264620e-01
6.99000000e+04 -3.68265752e-01
7.00000000e+04 -3.70240429e-01
7.00000000e+04 -3.70241572e-01
7.01000000e+04 -3.72231766e-01
7.01000000e+04 -3.72232921e-01
7.02000000e+04 -3.74238776e-01
7.02000000e+04 -3.74239944e-01
7.03000000e+04 -3.76261607e-01
7.03000000e+04 -3.76262786e-01
7.04000000e+04 -3.78300405e-01
7.04000000e+04 -3.78301597e-01
7.05000000e+04 -3.80355320e-01
7.05000000e+04 -3.80356524e-01
7.06000000e+04 -3.82426503e-01
7.06000000e+04 -3.82427719e-01
7.07000000e+04 -3.84514105e-01
7.07000000e+04 -3.84515334e-01
7.08000000e+04 -3.86618278e-01
7.08000000e+04 -3.86619520e-01
7.09000000e+04 -3.88739178e-01
7.09000000e+04 -3.88740433e-01
7.10000000e+04 -3.90876960e-01
7.10000000e+04 -3.90878228e-01
7.11000000e+04 -3.93031781e-01
7.11000000e+04 -3.93033061e-01
7.12000000e+04 -3.95203798e-01
7.12000000e+04 -3.95205092e-01
7.13000000e+04 -3.97393172e-01
7.13000000e+04 -3.97394479e-01
7.14000000e+04 -3.99600064e-01
7.14000000e+04 -3.99601384e-01
7.15000000e+04 -4.01824634e-01
7.15000000e+04 -4.01825968e-01
7.16000000e+04 -4.04067047e-01
7.16000000e+04 -4.04068395e-01
7.17000000e+04 -4.06327468e-01
7.17000000e+04 -4.06328830e-01
7.18000000e+04 -4.08606062e-01
7.18000000e+04 -4.08607437e-01
7.19000000e+04 -4.10902996e-01
7.19000000e+04 -4.10904386e-01
7.20000000e+04 -4.13218439e-01
7.20000000e+04 -4.13219843e-01
7.21000000e+04 -4.15552561e-01
7.21000000e+04 -4.15553979e-01
7.22000000e+04 -4.17905532e-01
7.22000000e+04 -4.17906964e-01
7.23000000e+04 -4.20277525e-01
7.23000000e+04 -4.20278972e-01
7.24000000e+04 -4.22668713e-01
7.24000000e+04 -4.22670175e-01
7.25000000e+04 -4.25079271e-01
7.25000000e+04 -4.25080748e-01
7.26000000e+04 -4.27509375e-01
7.26000000e+04 -4.27510866e-01
7.27000000e+04 -4.29959201e-01
7.27000000e+04 -4.29960708e-01
7.28000000e+04 -4.32428929e-01
7.28000000e+04 -4.32430451e-01
7.29000000e+04 -4.34918737e-01
7.29000000e+04 -4.34920275e-01
7.30000000e+04 -4.37428807e-01
7.30000000e+04 -4.37430359e-01
7.31000000e+04 -4.39959319e-01
7.31000000e+04 -4.39960887e-01
7.32000000e+04 -4.42510456e-01
7.32000000e+04 -4.42512040e-01
7.33000000e+04 -4.45082403e-01
7.33000000e+04 -4.45084003e-01
7.34000000e+04 -4.47675345e-01
7.34000000e+04 -4.47676961e-01
7.35000000e+04 -4.50289467e-01
7.35000000e+04 -4.50291099e-01
7.36000000e+04 -4.52924957e-01
7.36000000e+04 -4.52926604e-01
7.37000000e+04 -4.55582002e-01
7.37000000e+04 -4.55583666e-01
7.38000000e+04 -4.58260792e-01
7.38000000e+04 -4.58262472e-01
7.39000000e+04 -4.60961516e-01
7.39000000e+04 -4.60963213e-01
7.40000000e+04 -4.63684366e-01
7.40000000e+04 -4.63686080e-01
7.41000000e+04 -4.66429533e-01
7.41000000e+04 -4.66431264e-01
7.42000000e+04 -4.69197210e-01
7.42000000e+04 -4.69198957e-01
7.43000000e+04 -4.71987591e-01
7.43000000e+04 -4.71989355e-01
7.44000000e+04 -4.74800868e-01
7.44000000e+04 -4.74802649e-01
7.45000000e+04 -4.77637238e-01
7.45000000e+04 -4.77639036e-01
7.46000000e+04 -4.80496896e-01
7.46000000e+04 -4.80498711e-01
7.47000000e+04 -4.83380038e-01
7.47000000e+04 -4.83381870e-01
7.48000000e+04 -4.86286860e-01
7.48000000e+04 -4.86288710e-01
7.49000000e+04 -4.89217561e-01
7.49000000e+04 -4.89219428e-01
7.50000000e+04 -4.92172338e-01
7.50000000e+04 -4.92174222e-01
7.51000000e+04 -4.95151389e-01
7.51000000e+04 -4.95153291e-01
7.52000000e+04 -4.98154913e-01
7.52000000e+04 -4.98156833e-01
7.53000000e+04 -5.01183109e-01
7.53000000e+04 -5.01185047e-01
7.54000000e+04 -5.04236176e-01
7.54000000e+04 -5.04238131e-01
7.55000000e+04 -5.07314314e-01
7.55000000e+04 -5.07316287e-01
7.56000000e+04 -5.10417721e-01
7.56000000e+04 -5.10419712e-01
7.57000000e+04 -5.13546599e-01
7.57000000e+04 -5.13548608e-01
7.58000000e+04 -5.16701145e-01
7.58000000e+04 -5.16703172e-01
7.59000000e+04 -5.19881560e-01
7.59000000e+04 -5.19883605e-01
7.60000000e+04 -5.23088043e-01
7.60000000e+04 -5.23090106e-01
7.61000000e+04 -5.26320793e-01
7.61000000e+04 -5.26322874e-01
7.62000000e+04 -5.29580008e-01
7.62000000e+04 -5.29582108e-01
7.63000000e+04 -5.32865887e-01
7.63000000e+04 -5.32868005e-01
7.64000000e+04 -5.36178628e-01
7.64000000e+04 -5.36180763e-01
7.65000000e+04 -5.39518426e-01
7.65000000e+04 -5.39520580e-01
7.66000000e+04 -5.42885479e-01
7.66000000e+04 -5.42887651e-01
7.67000000e+04 -5.46279983e-01
7.67000000e+04 -5.46282173e-01
7.68000000e+04 -5.49702130e-01
7.68000000e+04 -5.49704338e-01
7.69000000e+04 -5.53152115e-01
7.69000000e+04 -5.53154341e-01
7.70000000e+04 -5.56630130e-01
7.70000000e+04 -5.56632374e-01
7.71000000e+04 -5.60136365e-01
7.71000000e+04 -5.60138628e-01
7.72000000e+04 -5.63671011e-01
7.72000000e+04 -5.63673291e-01
7.73000000e+04 -5.67234254e-01
7.73000000e+04 -5.67236552e-01
7.74000000e+04 -5.70826280e-01
7.74000000e+04 -5.70828596e-01
7.75000000e+04 -5.74447274e-01
7.75000000e+04 -5.74449608e-01
7.76000000e+04 -5.78097418e-01
7.76000000e+04 -5.78099769e-01
7.77000000e+04 -5.81776891e-01
7.77000000e+04 -5.81779260e-01
7.78000000e+04 -5.85485872e-01
7.78000000e+04 -5.85488258e-01
7.79000000e+04 -5.89224534e-01
7.79000000e+04 -5.89226937e-01
7.80000000e+04 -5.92993051e-01
7.80000000e+04 -5.92995471e-01
7.81000000e+04 -5.96791591e-01
7.81000000e+04 -5.96794029e-01
7.82000000e+04 -6.00620322e-01
7.82000000e+04 -6.00622776e-01
7.83000000e+04 -6.04479406e-01
7.83000000e+04 -6.04481876e-01
7.84000000e+04 -6.08369002e-01
7.84000000e+04 -6.08371488e-01
7.85000000e+04 -6.12289267e-01
7.85000000e+04 -6.12291769e-01
7.86000000e+04 -6.16240353e-01
7.86000000e+04 -6.16242871e-01
7.87000000e+04 -6.20222407e-01
7.87000000e+04 -6.20224941e-01
7.88000000e+04 -6.24235574e-01
7.88000000e+04 -6.24238123e-01
7.89000000e+04 -6.28279993e-01
7.89000000e+04 -6.28282557e-01
7.90000000e+04 -6.32355797e-01
7.90000000e+04 -6.32358376e-01
7.91000000e+04 -6.36463116e-01
7.91000000e+04 -6.36465710e-01
7.92000000e+04 -6.40602075e-01
7.92000000e+04 -6.40604682e-01
7.93000000e+04 -6.44772791e-01
7.93000000e+04 -6.44775412e-01
7.94000000e+04 -6.48975378e-01
7.94000000e+04 -6.48978012e-01
7.95000000e+04 -6.53209940e-01
7.95000000e+04 -6.53212587e-01
7.96000000e+04 -6.57476580e-01
7.96000000e+04 -6.57479239e-01
7.97000000e+04 -6.61775390e-01
7.97000000e+04 -6.61778060e-01
7.98000000e+04 -6.66106455e-01
7.98000000e+04 -6.66109138e-01
7.99000000e+04 -6.70469857e-01
7.99000000e+04 -6.70472550e-01
8.00000000e+04 -6.74865665e-01
8.00000000e+04 -6.74868368e-01
8.01000000e+04 -6.79293943e-01
8.01000000e+04 -6.79296656e-01
8.02000000e+04 -6.83754746e-01
8.02000000e+04 -6.83757468e-01
8.03000000e+04 -6.88248121e-01
8.03000000e+04 -6.88250852e-01
8.04000000e+04 -6.92774105e-01
8.04000000e+04 -6.92776844e-01
8.05000000e+04 -6.97332726e-01
8.05000000e+04 -6.97335472e-01
8.06000000e+04 -7.01924002e-01
8.06000000e+04 -7.01926754e-01
8.07000000e+04 -7.06547941e-01
8.07000000e+04 -7.06550700e-01
8.08000000e+04 -7.11204542e-01
8.08000000e+04 -7.11207305e-01
8.09000000e+04 -7.15893789e-01
8.09000000e+04 -7.15896556e-01
8.10000000e+04 -7.20615658e-01
8.10000000e+04 -7.20618429e-01
8.11000000e+04 -7.25370114e-01
8.11000000e+04 -7.25372887e-01
8.12000000e+04 -7.30157106e-01
8.12000000e+04 -7.30159880e-01
8.13000000e+04 -7.34976572e-01
8.13000000e+04 -7.34979347e-01
8.14000000e+04 -7.39828440e-01
8.14000000e+04 -7.39831214e-01
8.15000000e+04 -7.44712618e-01
8.15000000e+04 -7.44715391e-01
8.16000000e+04 -7.49629006e-01
8.16000000e+04 -7.49631777e-01
8.17000000e+04 -7.54577486e-01
8.17000000e+04 -7.54580253e-01
8.18000000e+04 -7.59557926e-01
8.18000000e+04 -7.59560688e-01
8.19000000e+04 -7.64570178e-01
8.19000000e+04 -7.64572934e-01
8.20000000e+04 -7.69614078e-01
8.20000000e+04 -7.69616826e-01
8.21000000e+04 -7.74689446e-01
8.21000000e+04 -7.74692185e-01
8.22000000e+04 -7.79796083e-01
8.22000000e+04 -7.79798813e-01
8.23000000e+04 -7.84933775e-01
8.23000000e+04 -7.84936493e-01
8.24000000e+04 -7.90102287e-01
8.24000000e+04 -7.90104993e-01
8.25000000e+04 -7.95301368e-01
8.25000000e+04 -7.95304060e-01
8.26000000e+04 -8.00530745e-01
8.26000000e+04 -8.00533421e-01
8.27000000e+04 -8.05790126e-01
8.27000000e+04 -8.05792785e-01
8.28000000e+04 -8.11079199e-01
8.28000000e+04 -8.11081839e-01
8.29000000e+04 -8.16397630e-01
8.29000000e+04 -8.16400250e-01
8.30000000e+04 -8.21745064e-01
8.30000000e+04 -8.21747662e-01
8.31000000e+04 -8.27121124e-01
8.31000000e+04 -8.27123697e-01
8.32000000e+04 -8.32525407e-01
8.32000000e+04 -8.32527955e-01
8.33000000e+04 -8.37957491e-01
8.33000000e+04 -8.37960011e-01
8.34000000e+04 -8.43416926e-01
8.34000000e+04 -8.43419417e-01
8.35000000e+04 -8.48903239e-01
8.35000000e+04 -8.48905698e-01
8.36000000e+04 -8.54415931e-01
8.36000000e+04 -8.54418356e-01
8.37000000e+04 -8.59954477e-01
8.37000000e+04 -8.59956866e-01
8.38000000e+04 -8.65518324e-01
8.38000000e+04 -8.65520676e-01
8.39000000e+04 -8.71106894e-01
8.39000000e+04 -8.71109205e-01
8.40000000e+04 -8.76719579e-01
8.40000000e+04 -8.76721848e-01
8.41000000e+04 -8.82355742e-01
8.41000000e+04 -8.82357967e-01
8.42000000e+04 -8.88014719e-01
8.42000000e+04 -8.88016896e-01
8.43000000e+04 -8.93695812e-01
8.43000000e+04 -8.93697940e-01
8.44000000e+04 -8.99398297e-01
8.44000000e+04 -8.99400372e-01
8.45000000e+04 -9.05121414e-01
8.45000000e+04 -9.05123435e-01
8.46000000e+04 -9.10864375e-01
8.46000000e+04 -9.10866339e-01
8.47000000e+04 -9.16626356e-01
8.47000000e+04 -9.16628260e-01
8.48000000e+04 -9.22406502e-01
8.48000000e+04 -9.22408343e-01
8.49000000e+04 -9.28203923e-01
8.49000000e+04 -9.28205699e-01
8.50000000e+04 -9.34017695e-01
8.50000000e+04 -9.34019403e-01
8.51000000e+04 -9.39846858e-01
8.51000000e+04 -9.39848495e-01
8.52000000e+04 -9.45690418e-01
8.52000000e+04 -9.45691980e-01
8.53000000e+04 -9.51547341e-01
8.53000000e+04 -9.51548826e-01
8.54000000e+04 -9.57416561e-01
8.54000000e+04 -9.57417965e-01
8.55000000e+04 -9.63296970e-01
8.55000000e+04 -9.63298291e-01
8.56000000e+04 -9.69187424e-01
8.56000000e+04 -9.69188659e-01
8.57000000e+04 -9.75086741e-01
8.57000000e+04 -9.75087886e-01
8.58000000e+04 -9.80993698e-01
8.58000000e+04 -9.80994750e-01
8.59000000e+04 -9.86907034e-01
8.59000000e+04 -9.86907989e-01
8.60000000e+04 -9.92825447e-01
8.60000000e+04 -9.92826302e-01
8.61000000e+04 -9.98747594e-01
8.61000000e+04 -9.98748346e-01
8.62000000e+04 -1.00467209e+00
8.62000000e+04 -1.00467274e+00
8.63000000e+04 -1.01059752e+00
8.63000000e+04 -1.01059805e+00
8.64000000e+04 -1.01652240e+00
8.64000000e+04 -1.01652282e+00
8.65000000e+04 -1.02244523e+00
8.65000000e+04 -1.02244553e+00
8.66000000e+04 -1.02836446e+00
8.66000000e+04 -1.02836464e+00
8.67000000e+04 -1.03427849e+00
8.67000000e+04 -1.03427855e+00
8.68000000e+04 -1.04018570e+00
8.68000000e+04 -1.04018562e+00
8.69000000e+04 -1.04608438e+00
8.69000000e+04 -1.04608418e+00
8.70000000e+04 -1.05197283e+00
8.70000000e+04 -1.05197249e+00
8.71000000e+04 -1.05784927e+00
8.71000000e+04 -1.05784879e+00
8.72000000e+04 -1.06371190e+00
8.72000000e+04 -1.06371128e+00
8.73000000e+04 -1.06955885e+00
8.73000000e+04 -1.06955808e+00
8.74000000e+04 -1.07538823e+00
8.74000000e+04 -1.07538731e+00
8.75000000e+04 -1.08119810e+00
8.75000000e+04 -1.08119702e+00
8.76000000e+04 -1.08698646e+00
8.76000000e+04 -1.08698523e+00
8.77000000e+04 -1.09275130e+00
8.77000000e+04 -1.09274990e+00
8.78000000e+04 -1.09849053e+00
8.78000000e+04 -1.09848897e+00
8.79000000e+04 -1.10420205e+00
8.79000000e+04 -1.10420031e+00
8.80000000e+04 -1.10988368e+00
8.80000000e+04 -1.10988177e+00
8.81000000e+04 -1.11553324e+00
8.81000000e+04 -1.11553115e+00
8.82000000e+04 -1.12114847e+00
8.82000000e+04 -1.12114620e+00
8.83000000e+04 -1.12672709e+00
8.83000000e+04 -1.12672464e+00
8.84000000e+04 -1.13226679e+00
8.84000000e+04 -1.13226414e+00
8.85000000e+04 -1.13776518e+00
8.85000000e+04 -1.13776234e+00
8.86000000e+04 -1.14321987e+00
8.86000000e+04 -1.14321684e+00
8.87000000e+04 -1.14862841e+00
8.87000000e+04 -1.14862518e+00
8.88000000e+04 -1.15398832e+00
8.88000000e+04 -1.15398488e+00
8.89000000e+04 -1.15929708e+00
8.89000000e+04 -1.15929343e+00
8.90000000e+04 -1.16455213e+00
8.90000000e+04 -1.16454827e+00
8.91000000e+04 -1.16975089e+00
8.91000000e+04 -1.16974682e+00
8.92000000e+04 -1.17489072e+00
8.92000000e+04 -1.17488643e+00
8.93000000e+04 -1.17996897e+00
8.93000000e+04 -1.17996446e+00
8.94000000e+04 -1.18498295e+00
8.94000000e+04 -1.18497821e+00
8.95000000e+04 -1.18992993e+00
8.95000000e+04 -1.18992497e+00
8.96000000e+04 -1.19480718e+00
8.96000000e+04 -1.19480199e+00
8.97000000e+04 -1.19961191e+00
8.97000000e+04 -1.19960649e+00
8.98000000e+04 -1.20434131e+00
8.98000000e+04 -1.20433566e+00
8.99000000e+04 -1.20899257e+00
8.99000000e+04 -1.20898668e+00
9.00000000e+04 -1.21356284e+00
9.00000000e+04 -1.21355670e+00
9.01000000e+04 -1.21804923e+00
9.01000000e+04 -1.21804285e+00
9.02000000e+04 -1.22244887e+00
9.02000000e+04 -1.22244225e+00
9.03000000e+04 -1.22675884e+00
9.03000000e+04 -1.22675197e+00
9.04000000e+04 -1.23097622e+00
9.04000000e+04 -1.23096910e+00
9.05000000e+04 -1.23509808e+00
9.05000000e+04 -1.23509071e+00
9.06000000e+04 -1.23912147e+00
9.06000000e+04 -1.23911385e+00
9.07000000e+04 -1.24304343e+00
9.07000000e+04 -1.24303556e+00
9.08000000e+04 -1.24686101e+00
9.08000000e+04 -1.24685289e+00
9.09000000e+04 -1.25057124e+00
9.09000000e+04 -1.25056286e+00
9.10000000e+04 -1.25417115e+00
9.10000000e+04 -1.25416252e+00
9.11000000e+04 -1.25765778e+00
9.11000000e+04 -1.25764889e+00
9.12000000e+04 -1.26102815e+00
9.12000000e+04 -1.26101901e+00
9.13000000e+04 -1.26427932e+00
9.13000000e+04 -1.26426992e+00
9.14000000e+04 -1.26740833e+00
9.14000000e+04 -1.26739867e+00
9.15000000e+04 -1.27041225e+00
9.15000000e+04 -1.27040234e+00
9.16000000e+04 -1.27328815e+00
9.16000000e+04 -1.27327798e+00
9.17000000e+04 -1.27603312e+00
9.17000000e+04 -1.27602270e+00
9.18000000e+04 -1.27864429e+00
9.18000000e+04 -1.27863361e+00
9.19000000e+04 -1.28111877e+00
9.19000000e+04 -1.28110784e+00
9.20000000e+04 -1.28345373e+00
9.20000000e+04 -1.28344255e+00
9.21000000e+04 -1.28564637e+00
9.21000000e+04 -1.28563493e+00
9.22000000e+04 -1.28769389e+00
9.22000000e+04 -1.28768221e+00
9.23000000e+04 -1.28959355e+00
9.23000000e+04 -1.28958163e+00
9.24000000e+04 -1.29134265e+00
9.24000000e+04 -1.29133048e+00
9.25000000e+04 -1.29293852e+00
9.25000000e+04 -1.29292611e+00
9.26000000e+04 -1.29437853e+00
9.26000000e+04 -1.29436589e+00
9.27000000e+04 -1.29566011e+00
9.27000000e+04 -1.29564723e+00
9.28000000e+04 -1.29678072e+00
9.28000000e+04 -1.29676761e+00
9.29000000e+04 -1.29773790e+00
9.29000000e+04 -1.29772456e+00
9.30000000e+04 -1.29852922e+00
9.30000000e+04 -1.29851566e+00
9.31000000e+04 -1.29915233e+00
9.31000000e+04 -1.29913855e+00
9.32000000e+04 -1.29960493e+00
9.32000000e+04 -1.29959094e+00
9.33000000e+04 -1.29988479e+00
9.33000000e+04 -1.29987059e+00
9.34000000e+04 -1.29998974e+00
9.34000000e+04 -1.29997534e+00
9.35000000e+04 -1.29991770e+00
9.35000000e+04 -1.29990310e+00
9.36000000e+04 -1.29966665e+00
9.36000000e+04 -1.29965186e+00
9.37000000e+04 -1.29923466e+00
9.37000000e+04 -1.29921968e+00
9.38000000e+04 -1.29861986e+00
9.38000000e+04 -1.29860470e+00
9.39000000e+04 -1.29782049e+00
9.39000000e+04 -1.29780515e+00
9.40000000e+04 -1.29683485e+00
9.40000000e+04 -1.29681935e+00
9.41000000e+04 -1.29566136e+00
9.41000000e+04 -1.29564570e+00
9.42000000e+04 -1.29429851e+00
9.42000000e+04 -1.29428270e+00
9.43000000e+04 -1.29274490e+00
9.43000000e+04 -1.29272894e+00
9.44000000e+04 -1.29099921e+00
9.44000000e+04 -1.29098311e+00
9.45000000e+04 -1.28906024e+00
9.45000000e+04 -1.28904401e+00
9.46000000e+04 -1.28692688e+00
9.46000000e+04 -1.28691053e+00
9.47000000e+04 -1.28459813e+00
9.47000000e+04 -1.28458167e+00
9.48000000e+04 -1.28207311e+00
9.48000000e+04 -1.28205655e+00
9.49000000e+04 -1.27935104e+00
9.49000000e+04 -1.27933439e+00
9.50000000e+04 -1.27643126e+00
9.50000000e+04 -1.27641452e+00
9.51000000e+04 -1.27331321e+00
9.51000000e+04 -1.27329640e+00
9.52000000e+04 -1.26999647e+00
9.52000000e+04 -1.26997959e+00
9.53000000e+04 -1.26648073e+00
9.53000000e+04 -1.26646379e+00
9.54000000e+04 -1.26276580e+00
9.54000000e+04 -1.26274882e+00
9.55000000e+04 -1.25885161e+00
9.55000000e+04 -1.25883459e+00
9.56000000e+04 -1.25473824e+00
9.56000000e+04 -1.25472119e+00
9.57000000e+04 -1.25042586e+00
9.57000000e+04 -1.25040881e+00
9.58000000e+04 -1.24591481e+00
9.58000000e+04 -1.24589775e+00
9.59000000e+04 -1.24120553e+00
9.59000000e+04 -1.24118848e+00
9.60000000e+04 -1.23629860e+00
9.60000000e+04 -1.23628157e+00
9.61000000e+04 -1.23119475e+00
9.61000000e+04 -1.23117775e+00
9.62000000e+04 -1.22589483e+00
9.62000000e+04 -1.22587787e+00
9.63000000e+04 -1.22039982e+00
9.63000000e+04 -1.22038291e+00
9.64000000e+04 -1.21471085e+00
9.64000000e+04 -1.21469401e+00
9.65000000e+04 -1.20882919e+00
9.65000000e+04 -1.20881242e+00
9.66000000e+04 -1.20275623e+00
9.66000000e+04 -1.20273955e+00
9.67000000e+04 -1.19649351e+00
9.67000000e+04 -1.19647694e+00
9.68000000e+04 -1.19004273e+00
9.68000000e+04 -1.19002627e+00
9.69000000e+04 -1.18340570e+00
9.69000000e+04 -1.18338936e+00
9.70000000e+04 -1.17658437e+00
9.70000000e+04 -1.17656817e+00
9.71000000e+04 -1.16958086e+00
9.71000000e+04 -1.16956481e+00
9.72000000e+04 -1.16239741e+00
9.72000000e+04 -1.16238151e+00
9.73000000e+04 -1.15503638e+00
9.73000000e+04 -1.15502067e+00
9.74000000e+04 -1.14750032e+00
9.74000000e+04 -1.14748479e+00
9.75000000e+04 -1.13979188e+00
9.75000000e+04 -1.13977655e+00
9.76000000e+04 -1.13191386e+00
9.76000000e+04 -1.13189873e+00
9.77000000e+04 -1.12386919e+00
9.77000000e+04 -1.12385429e+00
9.78000000e+04 -1.11566095e+00
9.78000000e+04 -1.11564629e+00
9.79000000e+04 -1.10729236e+00
9.79000000e+04 -1.10727794e+00
9.80000000e+04 -1.09876674e+00
9.80000000e+04 -1.09875259e+00
9.81000000e+04 -1.09008760e+00
9.81000000e+04 -1.09007371e+00
9.82000000e+04 -1.08125852e+00
9.82000000e+04 -1.08124492e+00
9.83000000e+04 -1.07228326e+00
9.83000000e+04 -1.07226995e+00
9.84000000e+04 -1.06316568e+00
9.84000000e+04 -1.06315267e+00
9.85000000e+04 -1.05390976e+00
9.85000000e+04 -1.05389708e+00
9.86000000e+04 -1.04451964e+00
9.86000000e+04 -1.04450728e+00
9.87000000e+04 -1.03499953e+00
9.87000000e+04 -1.03498752e+00
9.88000000e+04 -1.02535381e+00
9.88000000e+04 -1.02534215e+00
9.89000000e+04 -1.01558694e+00
9.89000000e+04 -1.01557564e+00
9.90000000e+04 -1.00570350e+00
9.90000000e+04 -1.00569257e+00
9.91000000e+04 -9.95708184e-01
9.91000000e+04 -9.95697637e-01
9.92000000e+04 -9.85605791e-01
9.92000000e+04 -9.85595636e-01
9.93000000e+04 -9.75401219e-01
9.93000000e+04 -9.75391466e-01
9.94000000e+04 -9.65099466e-01
9.94000000e+04 -9.65090125e-01
9.95000000e+04 -9.54705622e-01
9.95000000e+04 -9.54696702e-01
9.96000000e+04 -9.44224868e-01
9.96000000e+04 -9.44216377e-01
9.97000000e+04 -9.33662469e-01
9.97000000e+04 -9.33654415e-01
9.98000000e+04 -9.23023769e-01
9.98000000e+04 -9.23016160e-01
9.99000000e+04 -9.12314188e-01
9.99000000e+04 -9.12307032e-01
1.00000000e+05 -9.01539215e-01
1.00000000e+05 -9.01532519e-01
1.00100000e+05 -8.90704402e-01
1.00100000e+05 -8.90698172e-01
1.00200000e+05 -8.79815359e-01
1.00200000e+05 -8.79809601e-01
1.00300000e+05 -8.68877747e-01
1.00300000e+05 -8.68872467e-01
1.00400000e+05 -8.57897274e-01
1.00400000e+05 -8.57892476e-01
1.00500000e+05 -8.46879683e-01
1.00500000e+05 -8.46875372e-01
1.00600000e+05 -8.35830751e-01
1.00600000e+05 -8.35826931e-01
1.00700000e+05 -8.24756277e-01
1.00700000e+05 -8.24752950e-01
1.00800000e+05 -8.13662077e-01
1.00800000e+05 -8.13659246e-01
1.00900000e+05 -8.02553974e-01
1.00900000e+05 -8.02551641e-01
1.01000000e+05 -7.91437793e-01
1.01000000e+05 -7.91435957e-01
1.01100000e+05 -7.80319347e-01
1.01100000e+05 -7.80318010e-01
1.01200000e+05 -7.69204434e-01
1.01200000e+05 -7.69203595e-01
1.01300000e+05 -7.58098824e-01
1.01300000e+05 -7.58098482e-01
1.01400000e+05 -7.47008253e-01
1.01400000e+05 -7.47008405e-01
1.01500000e+05 -7.35938407e-01
1.01500000e+05 -7.35939050e-01
1.01600000e+05 -7.24894919e-01
1.01600000e+05 -7.24896049e-01
1.01700000e+05 -7.13883354e-01
1.01700000e+05 -7.13884967e-01
1.01800000e+05 -7.02909202e-01
1.01800000e+05 -7.02911291e-01
1.01900000e+05 -6.91977864e-01
1.01900000e+05 -6.91980422e-01
1.02000000e+05 -6.81094642e-01
1.02000000e+05 -6.81097661e-01
1.02100000e+05 -6.70264728e-01
1.02100000e+05 -6.70268200e-01
1.02200000e+05 -6.59493194e-01
1.02200000e+05 -6.59497108e-01
1.02300000e+05 -6.48784978e-01
1.02300000e+05 -6.48789323e-01
1.02400000e+05 -6.38144872e-01
1.02400000e+05 -6.38149637e-01
1.02500000e+05 -6.27577515e-01
1.02500000e+05 -6.27582685e-01
1.02600000e+05 -6.17087374e-01
1.02600000e+05 -6.17092936e-01
1.02700000e+05 -6.06678738e-01
1.02700000e+05 -6.06684677e-01
1.02800000e+05 -5.96355705e-01
1.02800000e+05 -5.96362003e-01
1.02900000e+05 -5.86122166e-01
1.02900000e+05 -5.86128807e-01
1.03000000e+05 -5.75981800e-01
1.03000000e+05 -5.75988765e-01
1.03100000e+05 -5.65938058e-01
1.03100000e+05 -5.65945327e-01
1.03200000e+05 -5.55994151e-01
1.03200000e+05 -5.56001704e-01
1.03300000e+05 -5.46153046e-01
1.03300000e+05 -5.46160861e-01
1.03400000e+05 -5.36417446e-01
1.03400000e+05 -5.36425500e-01
1.03500000e+05 -5.26789788e-01
1.03500000e+05 -5.26798057e-01
1.03600000e+05 -5.17272227e-01
1.03600000e+05 -5.17280687e-01
1.03700000e+05 -5.07866632e-01
1.03700000e+05 -5.07875257e-01
1.03800000e+05 -4.98574575e-01
1.03800000e+05 -4.98583340e-01
1.03900000e+05 -4.89397323e-01
1.03900000e+05 -4.89406201e-01
1.04000000e+05 -4.80335835e-01
1.04000000e+05 -4.80344797e-01
1.04100000e+05 -4.71390749e-01
1.04100000e+05 -4.71399768e-01
1.04200000e+05 -4.62562383e-01
1.04200000e+05 -4.62571431e-01
1.04300000e+05 -4.53850730e-01
1.04300000e+05 -4.53859776e-01
1.04400000e+05 -4.45255450e-01
1.04400000e+05 -4.45264466e-01
1.04500000e+05 -4.36775874e-01
1.04500000e+05 -4.36784831e-01
1.04600000e+05 -4.28411002e-01
1.04600000e+05 -4.28419869e-01
1.04700000e+05 -4.20159499e-01
1.04700000e+05 -4.20168248e-01
1.04800000e+05 -4.12019704e-01
1.04800000e+05 -4.12028304e-01
1.04900000e+05 -4.03989625e-01
1.04900000e+05 -4.03998048e-01
1.05000000e+05 -3.96066950e-01
1.05000000e+05 -3.96075167e-01
1.05100000e+05 -3.88249050e-01
1.05100000e+05 -3.88257031e-01
1.05200000e+05 -3.80532983e-01
1.05200000e+05 -3.80540702e-01
1.05300000e+05 -3.72915509e-01
1.05300000e+05 -3.72922938e-01
1.05400000e+05 -3.65393093e-01
1.05400000e+05 -3.65400206e-01
1.05500000e+05 -3.57961922e-01
1.05500000e+05 -3.57968693e-01
1.05600000e+05 -3.50617911e-01
1.05600000e+05 -3.50624317e-01
1.05700000e+05 -3.43356724e-01
1.05700000e+05 -3.43362741e-01
1.05800000e+05 -3.36173780e-01
1.05800000e+05 -3.36179387e-01
1.05900000e+05 -3.29064277e-01
1.05900000e+05 -3.29069454e-01
1.06000000e+05 -3.22023205e-01
1.06000000e+05 -3.22027933e-01
1.06100000e+05 -3.15045365e-01
1.06100000e+05 -3.15049626e-01
1.06200000e+05 -3.08125384e-01
1.06200000e+05 -3.08129164e-01
1.06300000e+05 -3.01257742e-01
1.06300000e+05 -3.01261027e-01
1.06400000e+05 -2.94436786e-01
1.06400000e+05 -2.94439563e-01
1.06500000e+05 -2.87656753e-01
1.06500000e+05 -2.87659013e-01
1.06600000e+05 -2.80911791e-01
1.06600000e+05 -2.80913525e-01
1.06700000e+05 -2.74195980e-01
1.06700000e+05 -2.74197183e-01
1.06800000e+05 -2.67503355e-01
1.06800000e+05 -2.67504021e-01
1.06900000e+05 -2.60827925e-01
1.06900000e+05 -2.60828053e-01
1.07000000e+05 -2.54163697e-01
1.07000000e+05 -2.54163287e-01
1.07100000e+05 -2.47504698e-01
1.07100000e+05 -2.47503750e-01
1.07200000e+05 -2.40844991e-01
1.07200000e+05 -2.40843509e-01
1.07300000e+05 -2.34178700e-01
1.07300000e+05 -2.34176689e-01
1.07400000e+05 -2.27500030e-01
1.07400000e+05 -2.27497497e-01
1.07500000e+05 -2.20803281e-01
1.07500000e+05 -2.20800235e-01
1.07600000e+05 -2.14082873e-01
1.07600000e+05 -2.14079324e-01
1.07700000e+05 -2.07333359e-01
1.07700000e+05 -2.07329318e-01
1.07800000e+05 -2.00549440e-01
1.07800000e+05 -2.00544921e-01
1.07900000e+05 -1.93725985e-01
1.07900000e+05 -1.93721003e-01
1.08000000e+05 -1.86858041e-01
1.08000000e+05 -1.86852612e-01
1.08100000e+05 -1.79940848e-01
1.08100000e+05 -1.79934988e-01
1.08200000e+05 -1.72969849e-01
1.08200000e+05 -1.72963577e-01
1.08300000e+05 -1.65940701e-01
1.08300000e+05 -1.65934035e-01
1.08400000e+05 -1.58849283e-01
1.08400000e+05 -1.58842243e-01
1.08500000e+05 -1.51691705e-01
1.08500000e+05 -1.51684312e-01
1.08600000e+05 -1.44464315e-01
1.08600000e+05 -1.44456590e-01
1.08700000e+05 -1.37163701e-01
1.08700000e+05 -1.37155665e-01
1.08800000e+05 -1.29786696e-01
1.08800000e+05 -1.29778371e-01
1.08900000e+05 -1.22330384e-01
1.08900000e+05 -1.22321791e-01
1.09000000e+05 -1.14792093e-01
1.09000000e+05 -1.14783256e-01
1.09100000e+05 -1.07169404e-01
1.09100000e+05 -1.07160345e-01
1.09200000e+05 -9.94601461e-02
1.09200000e+05 -9.94508857e-02
1.09300000e+05 -9.16623918e-02
1.09300000e+05 -9.16529528e-02
1.09400000e+05 -8.37744587e-02
1.09400000e+05 -8.37648627e-02
1.09500000e+05 -7.57949027e-02
1.09500000e+05 -7.57851710e-02
1.09600000e+05 -6.77225141e-02
1.09600000e+05 -6.77126675e-02
1.09700000e+05 -5.95563117e-02
1.09700000e+05 -5.95463707e-02
1.09800000e+05 -5.12955368e-02
1.09800000e+05 -5.12855212e-02
1.09900000e+05 -4.29396463e-02
1.09900000e+05 -4.29295754e-02
1.10000000e+05 -3.44883051e-02
1.10000000e+05 -3.44781975e-02
1.10100000e+05 -2.59413788e-02
1.10100000e+05 -2.59312525e-02
1.10200000e+05 -1.72989248e-02
1.10200000e+05 -1.72887970e-02
1.10300000e+05 -8.56118440e-03
1.10300000e+05 -8.55107149e-03
1.10400000e+05 2.71426401e-04
1.10400000e+05 2.81508662e-04
1.10500000e+05 9.19832550e-03
1.10500000e+05 9.20836218e-03
1.10600000e+05 1.82187739e-02
1.10600000e+05 1.82287508e-02
1.10700000e+05 2.73318846e-02
1.10700000e+05 2.73417885e-02
1.10800000e+05 3.65366319e-02
1.10800000e+05 3.65464502e-02
1.10900000e+05 4.58318603e-02
1.10900000e+05 4.58415813e-02
1.11000000e+05 5.52162932e-02
1.11000000e+05 5.52259059e-02
1.11100000e+05 6.46885420e-02
1.11100000e+05 6.46980361e-02
1.11200000e+05 7.42471144e-02
1.11200000e+05 7.42564805e-02
1.11300000e+05 8.38904228e-02
1.11300000e+05 8.38996523e-02
1.11400000e+05 9.36167927e-02
1.11400000e+05 9.36258774e-02
1.11500000e+05 1.03424470e-01
1.11500000e+05 1.03433403e-01
1.11600000e+05 1.13311629e-01
1.11600000e+05 1.13320403e-01
1.11700000e+05 1.23276379e-01
1.11700000e+05 1.23284988e-01
1.11800000e+05 1.33316773e-01
1.11800000e+05 1.33325212e-01
1.11900000e+05 1.43430811e-01
1.11900000e+05 1.43439076e-01
1.12000000e+05 1.53616451e-01
1.12000000e+05 1.53624536e-01
1.12100000e+05 1.63871609e-01
1.12100000e+05 1.63879511e-01
1.12200000e+05 1.74194170e-01
1.12200000e+05 1.74201886e-01
1.12300000e+05 1.84581990e-01
1.12300000e+05 1.84589517e-01
1.12400000e+05 1.95032901e-01
1.12400000e+05 1.95040237e-01
1.12500000e+05 2.05544719e-01
1.12500000e+05 2.05551861e-01
1.12600000e+05 2.16115243e-01
1.12600000e+05 2.16122190e-01
1.12700000e+05 2.26742262e-01
1.12700000e+05 2.26749013e-01
1.12800000e+05 2.37423558e-01
1.12800000e+05 2.37430112e-01
1.12900000e+05 2.48156911e-01
1.12900000e+05 2.48163267e-01
1.13000000e+05 2.58940096e-01
1.13000000e+05 2.58946254e-01
1.13100000e+05 2.69770894e-01
1.13100000e+05 2.69776853e-01
1.13200000e+05 2.80647087e-01
1.13200000e+05 2.80652848e-01
1.13300000e+05 2.91566466e-01
1.13300000e+05 2.91572029e-01
1.13400000e+05 3.02526828e-01
1.13400000e+05 3.02532193e-01
1.13500000e+05 3.13525980e-01
1.13500000e+05 3.13531147e-01
1.13600000e+05 3.24561740e-01
1.13600000e+05 3.24566711e-01
1.13700000e+05 3.35631939e-01
1.13700000e+05 3.35636713e-01
1.13800000e+05 3.46734419e-01
1.13800000e+05 3.46738998e-01
1.13900000e+05 3.57867038e-01
1.13900000e+05 3.57871423e-01
1.14000000e+05 3.69027667e-01
1.14000000e+05 3.69031859e-01
1.14100000e+05 3.80214193e-01
1.14100000e+05 3.80218193e-01
1.14200000e+05 3.91424516e-01
1.14200000e+05 3.91428324e-01
1.14300000e+05 4.02656552e-01
1.14300000e+05 4.02660170e-01
1.14400000e+05 4.13908232e-01
1.14400000e+05 4.13911661e-01
1.14500000e+05 4.25177503e-01
1.14500000e+05 4.25180743e-01
1.14600000e+05 4.36462325e-01
1.14600000e+05 4.36465377e-01
1.14700000e+05 4.47760672e-01
1.14700000e+05 4.47763538e-01
1.14800000e+05 4.59070534e-01
1.14800000e+05 4.59073214e-01
1.14900000e+05 4.70389912e-01
1.14900000e+05 4.70392407e-01
1.15000000e+05 4.81716823e-01
1.15000000e+05 4.81719134e-01
1.15100000e+05 4.93049293e-01
1.15100000e+05 4.93051421e-01
1.15200000e+05 5.04385363e-01
1.15200000e+05 5.04387307e-01
1.15300000e+05 5.15723081e-01
1.15300000e+05 5.15724844e-01
1.15400000e+05 5.27060510e-01
1.15400000e+05 5.27062090e-01
1.15500000e+05 5.38395719e-01
1.15500000e+05 5.38397118e-01
1.15600000e+05 5.49726787e-01
1.15600000e+05 5.49728007e-01
1.15700000e+05 5.61051804e-01
1.15700000e+05 5.61052842e-01
1.15800000e+05 5.72368862e-01
1.15800000e+05 5.72369721e-01
1.15900000e+05 5.83676065e-01
1.15900000e+05 5.83676743e-01
1.16000000e+05 5.94971518e-01
1.16000000e+05 5.94972017e-01
1.16100000e+05 6.06253334e-01
1.16100000e+05 6.06253653e-01
1.16200000e+05 6.17519629e-01
1.16200000e+05 6.17519768e-01
1.16300000e+05 6.28768522e-01
1.16300000e+05 6.28768481e-01
1.16400000e+05 6.39998134e-01
1.16400000e+05 6.39997914e-01
1.16500000e+05 6.51206588e-01
1.16500000e+05 6.51206187e-01
1.16600000e+05 6.62392006e-01
1.16600000e+05 6.62391424e-01
1.16700000e+05 6.73552511e-01
1.16700000e+05 6.73551748e-01
1.16800000e+05 6.84686228e-01
1.16800000e+05 6.84685283e-01
1.16900000e+05 6.95791279e-01
1.16900000e+05 6.95790152e-01
1.17000000e+05 7.06865777e-01
1.17000000e+05 7.06864466e-01
1.17100000e+05 7.17907818e-01
1.17100000e+05 7.17906320e-01
1.17200000e+05 7.28915483e-01
1.17200000e+05 7.28913798e-01
1.17300000e+05 7.39886868e-01
1.17300000e+05 7.39885000e-01
1.17400000e+05 7.50820142e-01
1.17400000e+05 7.50818102e-01
1.17500000e+05 7.61713574e-01
1.17500000e+05 7.61711366e-01
1.17600000e+05 7.72565424e-01
1.17600000e+05 7.72563034e-01
1.17700000e+05 7.83373668e-01
1.17700000e+05 7.83371043e-01
1.17800000e+05 7.94135636e-01
1.17800000e+05 7.94132700e-01
1.17900000e+05 8.04847956e-01
1.17900000e+05 8.04844668e-01
1.18000000e+05 8.15507246e-01
1.18000000e+05 8.15503693e-01
1.18100000e+05 8.26111768e-01
1.18100000e+05 8.26108241e-01
1.18200000e+05 8.36663551e-01
1.18200000e+05 8.36660526e-01
1.18300000e+05 8.47169732e-01
1.18300000e+05 8.47167695e-01
1.18400000e+05 8.57641574e-01
1.18400000e+05 8.57640726e-01
1.18500000e+05 8.68090413e-01
1.18500000e+05 8.68090395e-01
1.18600000e+05 8.78521453e-01
1.18600000e+05 8.78521282e-01
1.18700000e+05 8.88928043e-01
1.18700000e+05 8.88926354e-01
1.18800000e+05 8.99289586e-01
1.18800000e+05 8.99285140e-01
1.18900000e+05 9.09574959e-01
1.18900000e+05 9.09567173e-01
1.19000000e+05 9.19750659e-01
1.19000000e+05 9.19739897e-01
1.19100000e+05 9.29790385e-01
1.19100000e+05 9.29777839e-01
1.19200000e+05 9.39681936e-01
1.19200000e+05 9.39669157e-01
1.19300000e+05 9.49428645e-01
1.19300000e+05 9.49416972e-01
1.19400000e+05 9.59045359e-01
1.19400000e+05 9.59035505e-01
1.19500000e+05 9.68551399e-01
1.19500000e+05 9.68543366e-01
1.19600000e+05 9.77963879e-01
1.19600000e+05 9.77957166e-01
1.19700000e+05 9.87293801e-01
1.19700000e+05 9.87287737e-01
1.19800000e+05 9.96545512e-01
1.19800000e+05 9.96539535e-01
1.19900000e+05 1.00571847e+00
1.19900000e+05 1.00571225e+00
1.20000000e+05 1.01480970e+00
1.20000000e+05 1.01480313e+00
1.20100000e+05 1.02381565e+00
1.20100000e+05 1.02380874e+00
1.20200000e+05 1.03273311e+00
1.20200000e+05 1.03272591e+00
1.20300000e+05 1.04155932e+00
1.20300000e+05 1.04155185e+00
1.20400000e+05 1.05029171e+00
1.20400000e+05 1.05028398e+00
1.20500000e+05 1.05892776e+00
1.20500000e+05 1.05891976e+00
1.20600000e+05 1.06746484e+00
1.20600000e+05 1.06745658e+00
1.20700000e+05 1.07590029e+00
1.20700000e+05 1.07589175e+00
1.20800000e+05 1.08423140e+00
1.20800000e+05 1.08422258e+00
1.20900000e+05 1.09245545e+00
1.20900000e+05 1.09244635e+00
1.21000000e+05 1.10056974e+00
1.21000000e+05 1.10056036e+00
1.21100000e+05 1.10857154e+00
1.21100000e+05 1.10856187e+00
1.21200000e+05 1.11645810e+00
1.21200000e+05 1.11644815e+00
1.21300000e+05 1.12422668e+00
1.21300000e+05 1.12421645e+00
1.21400000e+05 1.13187454e+00
1.21400000e+05 1.13186402e+00
1.21500000e+05 1.13939892e+00
1.21500000e+05 1.13938812e+00
1.21600000e+05 1.14679707e+00
1.21600000e+05 1.14678598e+00
1.21700000e+05 1.15406622e+00
1.21700000e+05 1.15405484e+00
1.21800000e+05 1.16120362e+00
1.21800000e+05 1.16119195e+00
1.21900000e+05 1.16820651e+00
1.21900000e+05 1.16819455e+00
1.22000000e+05 1.17507213e+00
1.22000000e+05 1.17505988e+00
1.22100000e+05 1.18179773e+00
1.22100000e+05 1.18178519e+00
1.22200000e+05 1.18838054e+00
1.22200000e+05 1.18836771e+00
1.22300000e+05 1.19481780e+00
1.22300000e+05 1.19480468e+00
1.22400000e+05 1.20110677e+00
1.22400000e+05 1.20109336e+00
1.22500000e+05 1.20724468e+00
1.22500000e+05 1.20723097e+00
1.22600000e+05 1.21322876e+00
1.22600000e+05 1.21321476e+00
1.22700000e+05 1.21905626e+00
1.22700000e+05 1.21904197e+00
1.22800000e+05 1.22472443e+00
1.22800000e+05 1.22470984e+00
1.22900000e+05 1.23023049e+00
1.22900000e+05 1.23021561e+00
1.23000000e+05 1.23557171e+00
1.23000000e+05 1.23555654e+00
1.23100000e+05 1.24074533e+00
1.23100000e+05 1.24072986e+00
1.23200000e+05 1.24574861e+00
1.23200000e+05 1.24573285e+00
1.23300000e+05 1.25057883e+00
1.23300000e+05 1.25056278e+00
1.23400000e+05 1.25523329e+00
1.23400000e+05 1.25521695e+00
1.23500000e+05 1.25970930e+00
1.23500000e+05 1.25969267e+00
1.23600000e+05 1.26400422e+00
1.23600000e+05 1.26398731e+00
1.23700000e+05 1.26811543e+00
1.23700000e+05 1.26809823e+00
1.23800000e+05 1.27204035e+00
1.23800000e+05 1.27202288e+00
1.23900000e+05 1.27577646e+00
1.23900000e+05 1.27575871e+00
1.24000000e+05 1.27932126e+00
1.24000000e+05 1.27930325e+00
1.24100000e+05 1.28267235e+00
1.24100000e+05 1.28265407e+00
1.24200000e+05 1.28582735e+00
1.24200000e+05 1.28580882e+00
1.24300000e+05 1.28878396e+00
1.24300000e+05 1.28876517e+00
1.24400000e+05 1.29153993e+00
1.24400000e+05 1.29152089e+00
1.24500000e+05 1.29409306e+00
1.24500000e+05 1.29407379e+00
1.24600000e+05 1.29644124e+00
1.24600000e+05 1.29642173e+00
1.24700000e+05 1.29858238e+00
1.24700000e+05 1.29856264e+00
1.24800000e+05 1.30051446e+00
1.24800000e+05 1.30049450e+00
1.24900000e+05 1.30223550e+00
1.24900000e+05 1.30221531e+00
1.25000000e+05 1.30374356e+00
1.25000000e+05 1.30372315e+00
1.25100000e+05 1.30503673e+00
1.25100000e+05 1.30501611e+00
1.25200000e+05 1.30611315e+00
1.25200000e+05 1.30609232e+00
1.25300000e+05 1.30697096e+00
1.25300000e+05 1.30694992e+00
1.25400000e+05 1.30760837e+00
1.25400000e+05 1.30758712e+00
1.25500000e+05 1.30802356e+00
1.25500000e+05 1.30800211e+00
1.25600000e+05 1.30821479e+00
1.25600000e+05 1.30819314e+00
1.25700000e+05 1.30818034e+00
1.25700000e+05 1.30815848e+00
1.25800000e+05 1.30791851e+00
1.25800000e+05 1.30789646e+00
1.25900000e+05 1.30742768e+00
1.25900000e+05 1.30740544e+00
1.26000000e+05 1.30670628e+00
1.26000000e+05 1.30668386e+00
1.26100000e+05 1.30575280e+00
1.26100000e+05 1.30573021e+00
1.26200000e+05 1.30456585e+00
1.26200000e+05 1.30454310e+00
1.26300000e+05 1.30314412e+00
1.26300000e+05 1.30312121e+00
1.26400000e+05 1.30148641e+00
1.26400000e+05 1.30146336e+00
1.26500000e+05 1.29959167e+00
1.26500000e+05 1.29956849e+00
1.26600000e+05 1.29745896e+00
1.26600000e+05 1.29743567e+00
1.26700000e+05 1.29508750e+00
1.26700000e+05 1.29506412e+00
1.26800000e+05 1.29247665e+00
1.26800000e+05 1.29245319e+00
1.26900000e+05 1.28962592e+00
1.26900000e+05 1.28960239e+00
1.27000000e+05 1.28653494e+00
1.27000000e+05 1.28651136e+00
1.27100000e+05 1.28320349e+00
1.27100000e+05 1.28317986e+00
1.27200000e+05 1.27963145e+00
1.27200000e+05 1.27960779e+00
1.27300000e+05 1.27581879e+00
1.27300000e+05 1.27579511e+00
1.27400000e+05 1.27176557e+00
1.27400000e+05 1.27174188e+00
1.27500000e+05 1.26747191e+00
1.27500000e+05 1.26744820e+00
1.27600000e+05 1.26293794e+00
1.27600000e+05 1.26291422e+00
1.27700000e+05 1.25816383e+00
1.27700000e+05 1.25814010e+00
1.27800000e+05 1.25314973e+00
1.27800000e+05 1.25312599e+00
1.27900000e+05 1.24789578e+00
1.27900000e+05 1.24787203e+00
1.28000000e+05 1.24240211e+00
1.28000000e+05 1.24237835e+00
1.28100000e+05 1.23666881e+00
1.28100000e+05 1.23664504e+00
1.28200000e+05 1.23069598e+00
1.28200000e+05 1.23067219e+00
1.28300000e+05 1.22448369e+00
1.28300000e+05 1.22445988e+00
1.28400000e+05 1.21803204e+00
1.28400000e+05 1.21800823e+00
1.28500000e+05 1.21134121e+00
1.28500000e+05 1.21131738e+00
1.28600000e+05 1.20441140e+00
1.28600000e+05 1.20438759e+00
1.28700000e+05 1.19724298e+00
1.28700000e+05 1.19721919e+00
1.28800000e+05 1.18983645e+00
1.28800000e+05 1.18981269e+00
1.28900000e+05 1.18219247e+00
1.28900000e+05 1.18216878e+00
1.29000000e+05 1.17431195e+00
1.29000000e+05 1.17428834e+00
1.29100000e+05 1.16619603e+00
1.29100000e+05 1.16617253e+00
1.29200000e+05 1.15784608e+00
1.29200000e+05 1.15782272e+00
1.29300000e+05 1.14926375e+00
1.29300000e+05 1.14924055e+00
1.29400000e+05 1.14045092e+00
1.29400000e+05 1.14042791e+00
1.29500000e+05 1.13140971e+00
1.29500000e+05 1.13138691e+00
1.29600000e+05 1.12214243e+00
1.29600000e+05 1.12211986e+00
1.29700000e+05 1.11265154e+00
1.29700000e+05 1.11262922e+00
1.29800000e+05 1.10293961e+00
1.29800000e+05 1.10291754e+00
1.29900000e+05 1.09300925e+00
1.29900000e+05 1.09298742e+00
1.30000000e+05 1.08286303e+00
1.30000000e+05 1.08284145e+00
1.30100000e+05 1.07250348e+00
1.30100000e+05 1.07248215e+00
1.30200000e+05 1.06193299e+00
1.30200000e+05 1.06191187e+00
1.30300000e+05 1.05115377e+00
1.30300000e+05 1.05113285e+00
1.30400000e+05 1.04016783e+00
1.30400000e+05 1.04014709e+00
1.30500000e+05 1.02897696e+00
1.30500000e+05 1.02895638e+00
1.30600000e+05 1.01758275e+00
1.30600000e+05 1.01756231e+00
1.30700000e+05 1.00598661e+00
1.30700000e+05 1.00596629e+00
1.30800000e+05 9.94189789e-01
1.30800000e+05 9.94169576e-01
1.30900000e+05 9.82193472e-01
1.30900000e+05 9.82173366e-01
1.31000000e+05 9.69998845e-01
1.31000000e+05 9.69978852e-01
1.31100000e+05 9.57607182e-01
1.31100000e+05 9.57587317e-01
1.31200000e+05 9.45019943e-01
1.31200000e+05 9.45000231e-01
1.31300000e+05 9.32238866e-01
1.31300000e+05 9.32219343e-01
1.31400000e+05 9.19266056e-01
1.31400000e+05 9.19246766e-01
1.31500000e+05 9.06104056e-01
1.31500000e+05 9.06085050e-01
1.31600000e+05 8.92755902e-01
1.31600000e+05 8.92737234e-01
1.31700000e+05 8.79225147e-01
1.31700000e+05 8.79206872e-01
1.31800000e+05 8.65515861e-01
1.31800000e+05 8.65498034e-01
1.31900000e+05 8.51632600e-01
1.31900000e+05 8.51615269e-01
1.32000000e+05 8.37580341e-01
1.32000000e+05 8.37563546e-01
1.32100000e+05 8.23364390e-01
1.32100000e+05 8.23348159e-01
1.32200000e+05 8.08990265e-01
1.32200000e+05 8.08974614e-01
1.32300000e+05 7.94463562e-01
1.32300000e+05 7.94448492e-01
1.32400000e+05 7.79789813e-01
1.32400000e+05 7.79775310e-01
1.32500000e+05 7.64974341e-01
1.32500000e+05 7.64960374e-01
1.32600000e+05 7.50022126e-01
1.32600000e+05 7.50008653e-01
1.32700000e+05 7.34937692e-01
1.32700000e+05 7.34924660e-01
1.32800000e+05 7.19725025e-01
1.32800000e+05 7.19712374e-01
1.32900000e+05 7.04387528e-01
1.32900000e+05 7.04375197e-01
1.33000000e+05 6.88928018e-01
1.33000000e+05 6.88915947e-01
1.33100000e+05 6.73348774e-01
1.33100000e+05 6.73336912e-01
1.33200000e+05 6.57651630e-01
1.33200000e+05 6.57639938e-01
1.33300000e+05 6.41838115e-01
1.33300000e+05 6.41826571e-01
1.33400000e+05 6.25909624e-01
1.33400000e+05 6.25898227e-01
1.33500000e+05 6.09867627e-01
1.33500000e+05 6.09856400e-01
1.33600000e+05 5.93713890e-01
1.33600000e+05 5.93702877e-01
1.33700000e+05 5.77450693e-01
1.33700000e+05 5.77439964e-01
1.33800000e+05 5.61081044e-01
1.33800000e+05 5.61070687e-01
1.33900000e+05 5.44608855e-01
1.33900000e+05 5.44598977e-01
1.34000000e+05 5.28039086e-01
1.34000000e+05 5.28029807e-01
1.34100000e+05 5.11377828e-01
1.34100000e+05 5.11369271e-01
1.34200000e+05 4.94632324e-01
1.34200000e+05 4.94624612e-01
1.34300000e+05 4.77810925e-01
1.34300000e+05 4.77804172e-01
1.34400000e+05 4.60922977e-01
1.34400000e+05 4.60917281e-01
1.34500000e+05 4.43978646e-01
1.34500000e+05 4.43974082e-01
1.34600000e+05 4.26988687e-01
1.34600000e+05 4.26985304e-01
1.34700000e+05 4.09964174e-01
1.34700000e+05 4.09961991e-01
1.34800000e+05 3.92916208e-01
1.34800000e+05 3.92915211e-01
1.34900000e+05 3.75855614e-01
1.34900000e+05 3.75855757e-01
1.35000000e+05 3.58792659e-01
1.35000000e+05 3.58793867e-01
1.35100000e+05 3.41736798e-01
1.35100000e+05 3.41738974e-01
1.35200000e+05 3.24696482e-01
1.35200000e+05 3.24699511e-01
1.35300000e+05 3.07679026e-01
1.35300000e+05 3.07682782e-01
1.35400000e+05 2.90690555e-01
1.35400000e+05 2.90694913e-01
1.35500000e+05 2.73736044e-01
1.35500000e+05 2.73740889e-01
1.35600000e+05 2.56819438e-01
1.35600000e+05 2.56824669e-01
1.35700000e+05 2.39943845e-01
1.35700000e+05 2.39949391e-01
1.35800000e+05 2.23111813e-01
1.35800000e+05 2.23117632e-01
1.35900000e+05 2.06325643e-01
1.35900000e+05 2.06331730e-01
1.36000000e+05 1.89587742e-01
1.36000000e+05 1.89594133e-01
1.36100000e+05 1.72900985e-01
1.36100000e+05 1.72907752e-01
1.36200000e+05 1.56269054e-01
1.36200000e+05 1.56276304e-01
1.36300000e+05 1.39696741e-01
1.36300000e+05 1.39704611e-01
1.36400000e+05 1.23190189e-01
1.36400000e+05 1.23198837e-01
1.36500000e+05 1.06757055e-01
1.36500000e+05 1.06766651e-01
1.36600000e+05 9.04065808e-02
1.36600000e+05 9.04172990e-02
1.36700000e+05 7.41495738e-02
1.36700000e+05 7.41615787e-02
1.36800000e+05 5.79982878e-02
1.36800000e+05 5.80117266e-02
1.36900000e+05 4.19662224e-02
1.36900000e+05 4.19812161e-02
1.37000000e+05 2.60678481e-02
1.37000000e+05 2.60844844e-02
1.37100000e+05 1.03182766e-02
1.37100000e+05 1.03366054e-02
1.37200000e+05 -5.26710314e-03
1.37200000e+05 -5.24707263e-03
1.37300000e+05 -2.06730017e-02
1.37300000e+05 -2.06513006e-02
1.37400000e+05 -3.58845968e-02
1.37400000e+05 -3.58612948e-02
1.37500000e+05 -5.08878725e-02
1.37500000e+05 -5.08630737e-02
1.37600000e+05 -6.56699136e-02
1.37600000e+05 -6.56437506e-02
1.37700000e+05 -8.02191415e-02
1.37700000e+05 -8.01917690e-02
1.37800000e+05 -9.45254848e-02
1.37800000e+05 -9.44970721e-02
1.37900000e+05 -1.08580480e-01
1.37900000e+05 -1.08551203e-01
1.38000000e+05 -1.22377303e-01
1.38000000e+05 -1.22347338e-01
1.38100000e+05 -1.35910740e-01
1.38100000e+05 -1.35880256e-01
1.38200000e+05 -1.49177098e-01
1.38200000e+05 -1.49146253e-01
1.38300000e+05 -1.62174078e-01
1.38300000e+05 -1.62143014e-01
1.38400000e+05 -1.74900614e-01
1.38400000e+05 -1.74869453e-01
1.38500000e+05 -1.87356694e-01
1.38500000e+05 -1.87325541e-01
1.38600000e+05 -1.99543181e-01
1.38600000e+05 -1.99512120e-01
1.38700000e+05 -2.11461637e-01
1.38700000e+05 -2.11430736e-01
1.38800000e+05 -2.23114169e-01
1.38800000e+05 -2.23083478e-01
1.38900000e+05 -2.34503292e-01
1.38900000e+05 -2.34472850e-01
1.39000000e+05 -2.45631831e-01
1.39000000e+05 -2.45601667e-01
1.39100000e+05 -2.56502843e-01
1.39100000e+05 -2.56472980e-01
1.39200000e+05 -2.67119574e-01
1.39200000e+05 -2.67090031e-01
1.39300000e+05 -2.77485432e-01
1.39300000e+05 -2.77456229e-01
1.39400000e+05 -2.87603993e-01
1.39400000e+05 -2.87575148e-01
1.39500000e+05 -2.97479006e-01
1.39500000e+05 -2.97450541e-01
1.39600000e+05 -3.07114413e-01
1.39600000e+05 -3.07086352e-01
1.39700000e+05 -3.16514376e-01
1.39700000e+05 -3.16486744e-01
1.39800000e+05 -3.25683287e-01
1.39800000e+05 -3.25656112e-01
1.39900000e+05 -3.34625788e-01
1.39900000e+05 -3.34599100e-01
1.40000000e+05 -3.43346773e-01
1.40000000e+05 -3.43320600e-01
1.40100000e+05 -3.51851388e-01
1.40100000e+05 -3.51825757e-01
1.40200000e+05 -3.60145010e-01
1.40200000e+05 -3.60119948e-01
1.40300000e+05 -3.68233237e-01
1.40300000e+05 -3.68208768e-01
1.40400000e+05 -3.76121853e-01
1.40400000e+05 -3.76097995e-01
1.40500000e+05 -3.83816797e-01
1.40500000e+05 -3.83793568e-01
1.40600000e+05 -3.91324131e-01
1.40600000e+05 -3.91301543e-01
1.40700000e+05 -3.98649999e-01
1.40700000e+05 -3.98628061e-01
1.40800000e+05 -4.05800591e-01
1.40800000e+05 -4.05779307e-01
1.40900000e+05 -4.12782111e-01
1.40900000e+05 -4.12761481e-01
1.41000000e+05 -4.19600735e-01
1.41000000e+05 -4.19580756e-01
1.41100000e+05 -4.26262590e-01
1.41100000e+05 -4.26243256e-01
1.41200000e+05 -4.32773720e-01
1.41200000e+05 -4.32755023e-01
1.41300000e+05 -4.39140066e-01
1.41300000e+05 -4.39121993e-01
1.41400000e+05 -4.45367444e-01
1.41400000e+05 -4.45349983e-01
1.41500000e+05 -4.51461529e-01
1.41500000e+05 -4.51444664e-01
1.41600000e+05 -4.57427843e-01
1.41600000e+05 -4.57411558e-01
1.41700000e+05 -4.63271744e-01
1.41700000e+05 -4.63256022e-01
1.41800000e+05 -4.68998418e-01
1.41800000e+05 -4.68983240e-01
1.41900000e+05 -4.74612874e-01
1.41900000e+05 -4.74598223e-01
1.42000000e+05 -4.80119944e-01
1.42000000e+05 -4.80105801e-01
1.42100000e+05 -4.85524279e-01
1.42100000e+05 -4.85510625e-01
1.42200000e+05 -4.90830351e-01
1.42200000e+05 -4.90817168e-01
1.42300000e+05 -4.96042455e-01
1.42300000e+05 -4.96029724e-01
1.42400000e+05 -5.01164710e-01
1.42400000e+05 -5.01152413e-01
1.42500000e+05 -5.06201065e-01
1.42500000e+05 -5.06189185e-01
1.42600000e+05 -5.11155302e-01
1.42600000e+05 -5.11143822e-01
1.42700000e+05 -5.16031043e-01
1.42700000e+05 -5.16019946e-01
1.42800000e+05 -5.20831751e-01
1.42800000e+05 -5.20821021e-01
1.42900000e+05 -5.25560738e-01
1.42900000e+05 -5.25550361e-01
1.43000000e+05 -5.30221174e-01
1.43000000e+05 -5.30211133e-01
1.43100000e+05 -5.34816083e-01
1.43100000e+05 -5.34806365e-01
1.43200000e+05 -5.39348359e-01
1.43200000e+05 -5.39338951e-01
1.43300000e+05 -5.43820765e-01
1.43300000e+05 -5.43811653e-01
1.43400000e+05 -5.48235942e-01
1.43400000e+05 -5.48227114e-01
1.43500000e+05 -5.52596411e-01
1.43500000e+05 -5.52587855e-01
1.43600000e+05 -5.56904581e-01
1.43600000e+05 -5.56896286e-01
1.43700000e+05 -5.61162753e-01
1.43700000e+05 -5.61154709e-01
1.43800000e+05 -5.65373125e-01
1.43800000e+05 -5.65365320e-01
1.43900000e+05 -5.69537795e-01
1.43900000e+05 -5.69530221e-01
1.44000000e+05 -5.73658769e-01
1.44000000e+05 -5.73651416e-01
1.44100000e+05 -5.77737962e-01
1.44100000e+05 -5.77730821e-01
1.44200000e+05 -5.81777203e-01
1.44200000e+05 -5.81770266e-01
1.44300000e+05 -5.85778240e-01
1.44300000e+05 -5.85771499e-01
1.44400000e+05 -5.89742743e-01
1.44400000e+05 -5.89736190e-01
1.44500000e+05 -5.93672306e-01
1.44500000e+05 -5.93665935e-01
1.44600000e+05 -5.97568453e-01
1.44600000e+05 -5.97562256e-01
1.44700000e+05 -6.01432639e-01
1.44700000e+05 -6.01426610e-01
1.44800000e+05 -6.05266255e-01
1.44800000e+05 -6.05260388e-01
1.44900000e+05 -6.09070629e-01
1.44900000e+05 -6.09064918e-01
1.45000000e+05 -6.12847029e-01
1.45000000e+05 -6.12841470e-01
1.45100000e+05 -6.16596669e-01
1.45100000e+05 -6.16591254e-01
1.45200000e+05 -6.20320704e-01
1.45200000e+05 -6.20315430e-01
1.45300000e+05 -6.24020240e-01
1.45300000e+05 -6.24015102e-01
1.45400000e+05 -6.27696333e-01
1.45400000e+05 -6.27691326e-01
1.45500000e+05 -6.31349989e-01
1.45500000e+05 -6.31345110e-01
1.45600000e+05 -6.34982170e-01
1.45600000e+05 -6.34977414e-01
1.45700000e+05 -6.38593793e-01
1.45700000e+05 -6.38589157e-01
1.45800000e+05 -6.42185732e-01
1.45800000e+05 -6.42181212e-01
1.45900000e+05 -6.45758823e-01
1.45900000e+05 -6.45754416e-01
1.46000000e+05 -6.49313860e-01
1.46000000e+05 -6.49309562e-01
1.46100000e+05 -6.52851601e-01
1.46100000e+05 -6.52847409e-01
1.46200000e+05 -6.56372766e-01
1.46200000e+05 -6.56368678e-01
1.46300000e+05 -6.59878043e-01
1.46300000e+05 -6.59874055e-01
1.46400000e+05 -6.63368083e-01
1.46400000e+05 -6.63364193e-01
1.46500000e+05 -6.66843507e-01
1.46500000e+05 -6.66839713e-01
1.46600000e+05 -6.70304904e-01
1.46600000e+05 -6.70301204e-01
1.46700000e+05 -6.73752833e-01
1.46700000e+05 -6.73749224e-01
1.46800000e+05 -6.77187821e-01
1.46800000e+05 -6.77184301e-01
1.46900000e+05 -6.80610369e-01
1.46900000e+05 -6.80606937e-01
1.47000000e+05 -6.84020955e-01
1.47000000e+05 -6.84017609e-01
1.47100000e+05 -6.87420034e-01
1.47100000e+05 -6.87416773e-01
1.47200000e+05 -6.90808030e-01
1.47200000e+05 -6.90804850e-01
1.47300000e+05 -6.94185320e-01
1.47300000e+05 -6.94182217e-01
1.47400000e+05 -6.97552235e-01
1.47400000e+05 -6.97549206e-01
1.47500000e+05 -7.00909102e-01
1.47500000e+05 -7.00906154e-01
1.47600000e+05 -7.04256328e-01
1.47600000e+05 -7.04253476e-01
1.47700000e+05 -7.07594430e-01
1.47700000e+05 -7.07591682e-01
1.47800000e+05 -7.10923885e-01
1.47800000e+05 -7.10921216e-01
1.47900000e+05 -7.14244771e-01
1.47900000e+05 -7.14242112e-01
1.48000000e+05 -7.17556454e-01
1.48000000e+05 -7.17553725e-01
1.48100000e+05 -7.20857828e-01
1.48100000e+05 -7.20855039e-01
1.48200000e+05 -7.24148513e-01
1.48200000e+05 -7.24145868e-01
1.48300000e+05 -7.27430694e-01
1.48300000e+05 -7.27428588e-01
1.48400000e+05 -7.30710203e-01
1.48400000e+05 -7.30709011e-01
1.48500000e+05 -7.33994911e-01
1.48500000e+05 -7.33994576e-01
1.48600000e+05 -7.37289355e-01
1.48600000e+05 -7.37289000e-01
1.48700000e+05 -7.40586922e-01
1.48700000e+05 -7.40584797e-01
1.48800000e+05 -7.43863593e-01
1.48800000e+05 -7.43857582e-01
1.48900000e+05 -7.47078150e-01
1.48900000e+05 -7.47066747e-01
1.49000000e+05 -7.50181537e-01
1.49000000e+05 -7.50164844e-01
1.49100000e+05 -7.53133329e-01
1.49100000e+05 -7.53113485e-01
1.49200000e+05 -7.55918592e-01
1.49200000e+05 -7.55899280e-01
1.49300000e+05 -7.58557058e-01
1.49300000e+05 -7.58542221e-01
1.49400000e+05 -7.61099595e-01
1.49400000e+05 -7.61091959e-01
1.49500000e+05 -7.63613094e-01
1.49500000e+05 -7.63613214e-01
1.49600000e+05 -7.66160436e-01
1.49600000e+05 -7.66166695e-01
1.49700000e+05 -7.68784081e-01
1.49700000e+05 -7.68793551e-01
1.49800000e+05 -7.71499217e-01
1.49800000e+05 -7.71508879e-01
1.49900000e+05 -7.74297255e-01
1.49900000e+05 -7.74304985e-01
1.50000000e+05 -7.77155889e-01
1.50000000e+05 -7.77160850e-01
1.50100000e+05 -7.80050133e-01
1.50100000e+05 -7.80052569e-01
1.50200000e+05 -7.82960007e-01
1.50200000e+05 -7.82960733e-01
1.50300000e+05 -7.85873380e-01
1.50300000e+05 -7.85873265e-01
1.50400000e+05 -7.88784982e-01
1.50400000e+05 -7.88784645e-01
1.50500000e+05 -7.91693711e-01
1.50500000e+05 -7.91693459e-01
1.50600000e+05 -7.94600086e-01
1.50600000e+05 -7.94599995e-01
1.50700000e+05 -7.97504708e-01
1.50700000e+05 -7.97504747e-01
1.50800000e+05 -8.00407728e-01
1.50800000e+05 -8.00407848e-01
1.50900000e+05 -8.03308895e-01
1.50900000e+05 -8.03309065e-01
1.51000000e+05 -8.06207770e-01
1.51000000e+05 -8.06207982e-01
1.51100000e+05 -8.09103884e-01
1.51100000e+05 -8.09104141e-01
1.51200000e+05 -8.11996793e-01
1.51200000e+05 -8.11997100e-01
1.51300000e+05 -8.14886076e-01
1.51300000e+05 -8.14886435e-01
1.51400000e+05 -8.17771312e-01
1.51400000e+05 -8.17771725e-01
1.51500000e+05 -8.20652074e-01
1.51500000e+05 -8.20652542e-01
1.51600000e+05 -8.23527926e-01
1.51600000e+05 -8.23528449e-01
1.51700000e+05 -8.26398419e-01
1.51700000e+05 -8.26398998e-01
1.51800000e+05 -8.29263100e-01
1.51800000e+05 -8.29263736e-01
1.51900000e+05 -8.32121507e-01
1.51900000e+05 -8.32122200e-01
1.52000000e+05 -8.34973171e-01
1.52000000e+05 -8.34973923e-01
1.52100000e+05 -8.37817615e-01
1.52100000e+05 -8.37818426e-01
1.52200000e+05 -8.40654355e-01
1.52200000e+05 -8.40655227e-01
1.52300000e+05 -8.43482900e-01
1.52300000e+05 -8.43483833e-01
1.52400000e+05 -8.46302750e-01
1.52400000e+05 -8.46303746e-01
1.52500000e+05 -8.49113400e-01
1.52500000e+05 -8.49114459e-01
1.52600000e+05 -8.51914335e-01
1.52600000e+05 -8.51915458e-01
1.52700000e+05 -8.54705034e-01
1.52700000e+05 -8.54706223e-01
1.52800000e+05 -8.57484969e-01
1.52800000e+05 -8.57486224e-01
1.52900000e+05 -8.60253603e-01
1.52900000e+05 -8.60254925e-01
1.53000000e+05 -8.63010394e-01
1.53000000e+05 -8.63011784e-01
1.53100000e+05 -8.65754791e-01
1.53100000e+05 -8.65756249e-01
1.53200000e+05 -8.68486236e-01
1.53200000e+05 -8.68487764e-01
1.53300000e+05 -8.71204166e-01
1.53300000e+05 -8.71205764e-01
1.53400000e+05 -8.73908007e-01
1.53400000e+05 -8.73909677e-01
1.53500000e+05 -8.76597181e-01
1.53500000e+05 -8.76598923e-01
1.53600000e+05 -8.79271104e-01
1.53600000e+05 -8.79272919e-01
1.53700000e+05 -8.81929181e-01
1.53700000e+05 -8.81931070e-01
1.53800000e+05 -8.84570815e-01
1.53800000e+05 -8.84572778e-01
1.53900000e+05 -8.87195398e-01
1.53900000e+05 -8.87197437e-01
1.54000000e+05 -8.89802319e-01
1.54000000e+05 -8.89804435e-01
1.54100000e+05 -8.92390958e-01
1.54100000e+05 -8.92393151e-01
1.54200000e+05 -8.94960691e-01
1.54200000e+05 -8.94962962e-01
1.54300000e+05 -8.97510884e-01
1.54300000e+05 -8.97513235e-01
1.54400000e+05 -9.00040902e-01
1.54400000e+05 -9.00043331e-01
1.54500000e+05 -9.02550100e-01
1.54500000e+05 -9.02552615e-01
1.54600000e+05 -9.05037821e-01
1.54600000e+05 -9.05040390e-01
1.54700000e+05 -9.07503460e-01
1.54700000e+05 -9.07506258e-01
1.54800000e+05 -9.09946070e-01
1.54800000e+05 -9.09948144e-01
1.54900000e+05 -9.12366560e-01
1.54900000e+05 -9.12373459e-01
1.55000000e+05 -9.14755618e-01
1.55000000e+05 -9.14751718e-01
1.55100000e+05 -9.17107143e-01
1.55100000e+05 -9.17114195e-01
1.55200000e+05 -9.19452917e-01
1.55200000e+05 -9.19455326e-01
1.55300000e+05 -9.21762618e-01
1.55300000e+05 -9.21765905e-01
1.55400000e+05 -9.24043657e-01
1.55400000e+05 -9.24046882e-01
1.55500000e+05 -9.26294038e-01
1.55500000e+05 -9.26297371e-01
1.55600000e+05 -9.28513405e-01
1.55600000e+05 -9.28516816e-01
1.55700000e+05 -9.30701103e-01
1.55700000e+05 -9.30704597e-01
1.55800000e+05 -9.32856532e-01
1.55800000e+05 -9.32860109e-01
1.55900000e+05 -9.34979089e-01
1.55900000e+05 -9.34982751e-01
1.56000000e+05 -9.37068185e-01
1.56000000e+05 -9.37071933e-01
1.56100000e+05 -9.39123239e-01
1.56100000e+05 -9.39127075e-01
1.56200000e+05 -9.41143675e-01
1.56200000e+05 -9.41147599e-01
1.56300000e+05 -9.43128914e-01
1.56300000e+05 -9.43132925e-01
1.56400000e+05 -9.45078365e-01
1.56400000e+05 -9.45082461e-01
1.56500000e+05 -9.46991417e-01
1.56500000e+05 -9.46995596e-01
1.56600000e+05 -9.48867444e-01
1.56600000e+05 -9.48871705e-01
1.56700000e+05 -9.50705806e-01
1.56700000e+05 -9.50710146e-01
1.56800000e+05 -9.52505858e-01
1.56800000e+05 -9.52510279e-01
1.56900000e+05 -9.54266962e-01
1.56900000e+05 -9.54271463e-01
1.57000000e+05 -9.55988487e-01
1.57000000e+05 -9.55993070e-01
1.57100000e+05 -9.57669814e-01
1.57100000e+05 -9.57674480e-01
1.57200000e+05 -9.59310337e-01
1.57200000e+05 -9.59315087e-01
1.57300000e+05 -9.60909457e-01
1.57300000e+05 -9.60914291e-01
1.57400000e+05 -9.62466583e-01
1.57400000e+05 -9.62471501e-01
1.57500000e+05 -9.63981124e-01
1.57500000e+05 -9.63986126e-01
1.57600000e+05 -9.65452497e-01
1.57600000e+05 -9.65457583e-01
1.57700000e+05 -9.66880120e-01
1.57700000e+05 -9.66885290e-01
1.57800000e+05 -9.68263414e-01
1.57800000e+05 -9.68268667e-01
1.57900000e+05 -9.69601804e-01
1.57900000e+05 -9.69607140e-01
1.58000000e+05 -9.70894719e-01
1.58000000e+05 -9.70900138e-01
1.58100000e+05 -9.72141594e-01
1.58100000e+05 -9.72147095e-01
1.58200000e+05 -9.73341866e-01
1.58200000e+05 -9.73347449e-01
1.58300000e+05 -9.74494979e-01
1.58300000e+05 -9.74500643e-01
1.58400000e+05 -9.75600380e-01
1.58400000e+05 -9.75606125e-01
1.58500000e+05 -9.76657524e-01
1.58500000e+05 -9.76663350e-01
1.58600000e+05 -9.77665869e-01
1.58600000e+05 -9.77671775e-01
1.58700000e+05 -9.78624881e-01
1.58700000e+05 -9.78630866e-01
1.58800000e+05 -9.79534030e-01
1.58800000e+05 -9.79540094e-01
1.58900000e+05 -9.80392794e-01
1.58900000e+05 -9.80398936e-01
1.59000000e+05 -9.81200657e-01
1.59000000e+05 -9.81206877e-01
1.59100000e+05 -9.81957110e-01
1.59100000e+05 -9.81963406e-01
1.59200000e+05 -9.82661650e-01
1.59200000e+05 -9.82668023e-01
1.59300000e+05 -9.83313783e-01
1.59300000e+05 -9.83320231e-01
1.59400000e+05 -9.83913021e-01
1.59400000e+05 -9.83919543e-01
1.59500000e+05 -9.84458886e-01
1.59500000e+05 -9.84465481e-01
1.59600000e+05 -9.84950904e-01
1.59600000e+05 -9.84957572e-01
1.59700000e+05 -9.85388613e-01
1.59700000e+05 -9.85395353e-01
1.59800000e+05 -9.85771559e-01
1.59800000e+05 -9.85778369e-01
1.59900000e+05 -9.86099294e-01
1.59900000e+05 -9.86106174e-01
1.60000000e+05 -9.86371382e-01
1.60000000e+05 -9.86378331e-01
1.60100000e+05 -9.86587395e-01
1.60100000e+05 -9.86594411e-01
1.60200000e+05 -9.86746916e-01
1.60200000e+05 -9.86753998e-01
1.60300000e+05 -9.86849540e-01
1.60300000e+05 -9.86856687e-01
1.60400000e+05 -9.86894875e-01
1.60400000e+05 -9.86902085e-01
1.60500000e+05 -9.86882541e-01
1.60500000e+05 -9.86889812e-01
1.60600000e+05 -9.86812170e-01
1.60600000e+05 -9.86819502e-01
1.60700000e+05 -9.86683406e-01
1.60700000e+05 -9.86690797e-01
1.60800000e+05 -9.86495899e-01
1.60800000e+05 -9.86503350e-01
1.60900000e+05 -9.86249306e-01
1.60900000e+05 -9.86256816e-01
1.61000000e+05 -9.85943288e-01
1.61000000e+05 -9.85950856e-01
1.61100000e+05 -9.85577507e-01
1.61100000e+05 -9.85585133e-01
1.61200000e+05 -9.85151634e-01
1.61200000e+05 -9.85159317e-01
1.61300000e+05 -9.84665347e-01
1.61300000e+05 -9.84673084e-01
1.61400000e+05 -9.84118338e-01
1.61400000e+05 -9.84126128e-01
1.61500000e+05 -9.83510315e-01
1.61500000e+05 -9.83518155e-01
1.61600000e+05 -9.82841003e-01
1.61600000e+05 -9.82848890e-01
1.61700000e+05 -9.82110145e-01
1.61700000e+05 -9.82118079e-01
1.61800000e+05 -9.81317503e-01
1.61800000e+05 -9.81325481e-01
1.61900000e+05 -9.80462850e-01
1.61900000e+05 -9.80470871e-01
1.62000000e+05 -9.79545977e-01
1.62000000e+05 -9.79554038e-01
1.62100000e+05 -9.78566683e-01
1.62100000e+05 -9.78574784e-01
1.62200000e+05 -9.77524782e-01
1.62200000e+05 -9.77532921e-01
1.62300000e+05 -9.76420102e-01
1.62300000e+05 -9.76428277e-01
1.62400000e+05 -9.75252482e-01
1.62400000e+05 -9.75260691e-01
1.62500000e+05 -9.74021775e-01
1.62500000e+05 -9.74030017e-01
1.62600000e+05 -9.72727851e-01
1.62600000e+05 -9.72736123e-01
1.62700000e+05 -9.71370591e-01
1.62700000e+05 -9.71378891e-01
1.62800000e+05 -9.69949892e-01
1.62800000e+05 -9.69958219e-01
1.62900000e+05 -9.68465664e-01
1.62900000e+05 -9.68474016e-01
1.63000000e+05 -9.66917834e-01
1.63000000e+05 -9.66926208e-01
1.63100000e+05 -9.65306340e-01
1.63100000e+05 -9.65314735e-01
1.63200000e+05 -9.63631139e-01
1.63200000e+05 -9.63639552e-01
1.63300000e+05 -9.61892198e-01
1.63300000e+05 -9.61900629e-01
1.63400000e+05 -9.60089503e-01
1.63400000e+05 -9.60097949e-01
1.63500000e+05 -9.58223054e-01
1.63500000e+05 -9.58231512e-01
1.63600000e+05 -9.56292864e-01
1.63600000e+05 -9.56301333e-01
1.63700000e+05 -9.54298964e-01
1.63700000e+05 -9.54307441e-01
1.63800000e+05 -9.52241399e-01
1.63800000e+05 -9.52249882e-01
1.63900000e+05 -9.50120229e-01
1.63900000e+05 -9.50128715e-01
1.64000000e+05 -9.47935529e-01
1.64000000e+05 -9.47944018e-01
1.64100000e+05 -9.45687392e-01
1.64100000e+05 -9.45695880e-01
1.64200000e+05 -9.43375923e-01
1.64200000e+05 -9.43384409e-01
1.64300000e+05 -9.41001246e-01
1.64300000e+05 -9.41009727e-01
1.64400000e+05 -9.38563497e-01
1.64400000e+05 -9.38571971e-01
1.64500000e+05 -9.36062832e-01
1.64500000e+05 -9.36071296e-01
1.64600000e+05 -9.33499418e-01
1.64600000e+05 -9.33507871e-01
1.64700000e+05 -9.30873441e-01
1.64700000e+05 -9.30881880e-01
1.64800000e+05 -9.28185101e-01
1.64800000e+05 -9.28193524e-01
1.64900000e+05 -9.25434615e-01
1.64900000e+05 -9.25443019e-01
1.65000000e+05 -9.22622214e-01
1.65000000e+05 -9.22630598e-01
1.65100000e+05 -9.19748148e-01
1.65100000e+05 -9.19756508e-01
1.65200000e+05 -9.16812678e-01
1.65200000e+05 -9.16821013e-01
1.65300000e+05 -9.13816085e-01
1.65300000e+05 -9.13824391e-01
1.65400000e+05 -9.10758662e-01
1.65400000e+05 -9.10766938e-01
1.65500000e+05 -9.07640721e-01
1.65500000e+05 -9.07648965e-01
1.65600000e+05 -9.04462589e-01
1.65600000e+05 -9.04470797e-01
1.65700000e+05 -9.01224605e-01
1.65700000e+05 -9.01232776e-01
1.65800000e+05 -8.97927129e-01
1.65800000e+05 -8.97935260e-01
1.65900000e+05 -8.94570533e-01
1.65900000e+05 -8.94578622e-01
1.66000000e+05 -8.91155206e-01
1.66000000e+05 -8.91163250e-01
1.66100000e+05 -8.87681551e-01
1.66100000e+05 -8.87689548e-01
1.66200000e+05 -8.84149988e-01
1.66200000e+05 -8.84157935e-01
1.66300000e+05 -8.80560951e-01
1.66300000e+05 -8.80568846e-01
1.66400000e+05 -8.76914890e-01
1.66400000e+05 -8.76922731e-01
1.66500000e+05 -8.73212272e-01
1.66500000e+05 -8.73220056e-01
1.66600000e+05 -8.69453575e-01
1.66600000e+05 -8.69461300e-01
1.66700000e+05 -8.65639296e-01
1.66700000e+05 -8.65646960e-01
1.66800000e+05 -8.61769945e-01
1.66800000e+05 -8.61777545e-01
1.66900000e+05 -8.57846048e-01
1.66900000e+05 -8.57853582e-01
1.67000000e+05 -8.53868146e-01
1.67000000e+05 -8.53875611e-01
1.67100000e+05 -8.49836793e-01
1.67100000e+05 -8.49844187e-01
1.67200000e+05 -8.45752561e-01
1.67200000e+05 -8.45759881e-01
1.67300000e+05 -8.41616033e-01
1.67300000e+05 -8.41623278e-01
1.67400000e+05 -8.37427809e-01
1.67400000e+05 -8.37434976e-01
1.67500000e+05 -8.33188502e-01
1.67500000e+05 -8.33195590e-01
1.67600000e+05 -8.28898742e-01
1.67600000e+05 -8.28905747e-01
1.67700000e+05 -8.24559171e-01
1.67700000e+05 -8.24566091e-01
1.67800000e+05 -8.20170444e-01
1.67800000e+05 -8.20177278e-01
1.67900000e+05 -8.15733234e-01
1.67900000e+05 -8.15739978e-01
1.68000000e+05 -8.11248223e-01
1.68000000e+05 -8.11254876e-01
1.68100000e+05 -8.06716110e-01
1.68100000e+05 -8.06722670e-01
1.68200000e+05 -8.02137607e-01
1.68200000e+05 -8.02144071e-01
1.68300000e+05 -7.97513439e-01
1.68300000e+05 -7.97519805e-01
1.68400000e+05 -7.92844343e-01
1.68400000e+05 -7.92850610e-01
1.68500000e+05 -7.88131071e-01
1.68500000e+05 -7.88137236e-01
1.68600000e+05 -7.83374387e-01
1.68600000e+05 -7.83380448e-01
1.68700000e+05 -7.78575067e-01
1.68700000e+05 -7.78581022e-01
1.68800000e+05 -7.73733900e-01
1.68800000e+05 -7.73739747e-01
1.68900000e+05 -7.68851687e-01
1.68900000e+05 -7.68857424e-01
1.69000000e+05 -7.63929242e-01
1.69000000e+05 -7.63934867e-01
1.69100000e+05 -7.58967389e-01
1.69100000e+05 -7.58972901e-01
1.69200000e+05 -7.53966966e-01
1.69200000e+05 -7.53972362e-01
1.69300000e+05 -7.48928820e-01
1.69300000e+05 -7.48934099e-01
1.69400000e+05 -7.43853812e-01
1.69400000e+05 -7.43858972e-01
1.69500000e+05 -7.38742812e-01
1.69500000e+05 -7.38747852e-01
1.69600000e+05 -7.33596703e-01
1.69600000e+05 -7.33601620e-01
1.69700000e+05 -7.28416377e-01
1.69700000e+05 -7.28421171e-01
1.69800000e+05 -7.23202738e-01
1.69800000e+05 -7.23207407e-01
1.69900000e+05 -7.17956702e-01
1.69900000e+05 -7.17961243e-01
1.70000000e+05 -7.12679192e-01
1.70000000e+05 -7.12683605e-01
1.70100000e+05 -7.07371143e-01
1.70100000e+05 -7.07375427e-01
1.70200000e+05 -7.02033502e-01
1.70200000e+05 -7.02037655e-01
1.70300000e+05 -6.96667222e-01
1.70300000e+05 -6.96671243e-01
1.70400000e+05 -6.91273270e-01
1.70400000e+05 -6.91277157e-01
1.70500000e+05 -6.85852617e-01
1.70500000e+05 -6.85856371e-01
1.70600000e+05 -6.80406248e-01
1.70600000e+05 -6.80409866e-01
1.70700000e+05 -6.74935153e-01
1.70700000e+05 -6.74938635e-01
1.70800000e+05 -6.69440333e-01
1.70800000e+05 -6.69443678e-01
1.70900000e+05 -6.63922795e-01
1.70900000e+05 -6.63926002e-01
1.71000000e+05 -6.58383554e-01
1.71000000e+05 -6.58386621e-01
1.71100000e+05 -6.52823631e-01
1.71100000e+05 -6.52826558e-01
1.71200000e+05 -6.47244054e-01
1.71200000e+05 -6.47246841e-01
1.71300000e+05 -6.41645857e-01
1.71300000e+05 -6.41648503e-01
1.71400000e+05 -6.36030080e-01
1.71400000e+05 -6.36032584e-01
1.71500000e+05 -6.30397765e-01
1.71500000e+05 -6.30400126e-01
1.71600000e+05 -6.24749961e-01
1.71600000e+05 -6.24752179e-01
1.71700000e+05 -6.19087719e-01
1.71700000e+05 -6.19089792e-01
1.71800000e+05 -6.13412092e-01
1.71800000e+05 -6.13414021e-01
1.71900000e+05 -6.07724137e-01
1.71900000e+05 -6.07725921e-01
1.72000000e+05 -6.02024911e-01
1.72000000e+05 -6.02026550e-01
1.72100000e+05 -5.96315474e-01
1.72100000e+05 -5.96316968e-01
1.72200000e+05 -5.90596885e-01
1.72200000e+05 -5.90598233e-01
1.72300000e+05 -5.84870204e-01
1.72300000e+05 -5.84871405e-01
1.72400000e+05 -5.79136489e-01
1.72400000e+05 -5.79137544e-01
1.72500000e+05 -5.73396797e-01
1.72500000e+05 -5.73397706e-01
1.72600000e+05 -5.67652186e-01
1.72600000e+05 -5.67652948e-01
1.72700000e+05 -5.61903708e-01
1.72700000e+05 -5.61904323e-01
1.72800000e+05 -5.56152415e-01
1.72800000e+05 -5.56152885e-01
1.72900000e+05 -5.50399355e-01
1.72900000e+05 -5.50399679e-01
1.73000000e+05 -5.44645573e-01
1.73000000e+05 -5.44645752e-01
1.73100000e+05 -5.38892109e-01
1.73100000e+05 -5.38892143e-01
1.73200000e+05 -5.33139999e-01
1.73200000e+05 -5.33139888e-01
1.73300000e+05 -5.27390272e-01
1.73300000e+05 -5.27390017e-01
1.73400000e+05 -5.21643954e-01
1.73400000e+05 -5.21643556e-01
1.73500000e+05 -5.15902064e-01
1.73500000e+05 -5.15901524e-01
1.73600000e+05 -5.10165611e-01
1.73600000e+05 -5.10164930e-01
1.73700000e+05 -5.04435602e-01
1.73700000e+05 -5.04434781e-01
1.73800000e+05 -4.98713031e-01
1.73800000e+05 -4.98712071e-01
1.73900000e+05 -4.92998886e-01
1.73900000e+05 -4.92997788e-01
1.74000000e+05 -4.87294144e-01
1.74000000e+05 -4.87292911e-01
1.74100000e+05 -4.81599773e-01
1.74100000e+05 -4.81598405e-01
1.74200000e+05 -4.75916731e-01
1.74200000e+05 -4.75915230e-01
1.74300000e+05 -4.70245961e-01
1.74300000e+05 -4.70244329e-01
1.74400000e+05 -4.64588398e-01
1.74400000e+05 -4.64586637e-01
1.74500000e+05 -4.58944962e-01
1.74500000e+05 -4.58943072e-01
1.74600000e+05 -4.53316559e-01
1.74600000e+05 -4.53314543e-01
1.74700000e+05 -4.47704080e-01
1.74700000e+05 -4.47701941e-01
1.74800000e+05 -4.42108403e-01
1.74800000e+05 -4.42106142e-01
1.74900000e+05 -4.36530389e-01
1.74900000e+05 -4.36528008e-01
1.75000000e+05 -4.30970880e-01
1.75000000e+05 -4.30968382e-01
1.75100000e+05 -4.25430705e-01
1.75100000e+05 -4.25428092e-01
1.75200000e+05 -4.19910671e-01
1.75200000e+05 -4.19907946e-01
1.75300000e+05 -4.14411567e-01
1.75300000e+05 -4.14408733e-01
1.75400000e+05 -4.08934165e-01
1.75400000e+05 -4.08931223e-01
1.75500000e+05 -4.03479212e-01
1.75500000e+05 -4.03476166e-01
1.75600000e+05 -3.98047437e-01
1.75600000e+05 -3.98044290e-01
1.75700000e+05 -3.92639547e-01
1.75700000e+05 -3.92636302e-01
1.75800000e+05 -3.87256226e-01
1.75800000e+05 -3.87252885e-01
1.75900000e+05 -3.81898134e-01
1.75900000e+05 -3.81894701e-01
1.76000000e+05 -3.76565908e-01
1.76000000e+05 -3.76562387e-01
1.76100000e+05 -3.71260161e-01
1.76100000e+05 -3.71256555e-01
1.76200000e+05 -3.65981479e-01
1.76200000e+05 -3.65977791e-01
1.76300000e+05 -3.60730423e-01
1.76300000e+05 -3.60726658e-01
1.76400000e+05 -3.55507528e-01
1.76400000e+05 -3.55503689e-01
1.76500000e+05 -3.50313300e-01
1.76500000e+05 -3.50309392e-01
1.76600000e+05 -3.45148219e-01
1.76600000e+05 -3.45144245e-01
1.76700000e+05 -3.40012736e-01
1.76700000e+05 -3.40008699e-01
1.76800000e+05 -3.34907270e-01
1.76800000e+05 -3.34903177e-01
1.76900000e+05 -3.29832215e-01
1.76900000e+05 -3.29828069e-01
1.77000000e+05 -3.24787931e-01
1.77000000e+05 -3.24783736e-01
1.77100000e+05 -3.19774749e-01
1.77100000e+05 -3.19770510e-01
1.77200000e+05 -3.14792968e-01
1.77200000e+05 -3.14788690e-01
1.77300000e+05 -3.09842855e-01
1.77300000e+05 -3.09838542e-01
1.77400000e+05 -3.04924644e-01
1.77400000e+05 -3.04920302e-01
1.77500000e+05 -3.00038539e-01
1.77500000e+05 -3.00034171e-01
1.77600000e+05 -2.95184707e-01
1.77600000e+05 -2.95180320e-01
1.77700000e+05 -2.90363286e-01
1.77700000e+05 -2.90358883e-01
1.77800000e+05 -2.85574375e-01
1.77800000e+05 -2.85569963e-01
1.77900000e+05 -2.80818045e-01
1.77900000e+05 -2.80813627e-01
1.78000000e+05 -2.76094328e-01
1.78000000e+05 -2.76089911e-01
1.78100000e+05 -2.71403224e-01
1.78100000e+05 -2.71398812e-01
1.78200000e+05 -2.66744699e-01
1.78200000e+05 -2.66740296e-01
1.78300000e+05 -2.62118682e-01
1.78300000e+05 -2.62114295e-01
1.78400000e+05 -2.57525071e-01
1.78400000e+05 -2.57520704e-01
1.78500000e+05 -2.52963726e-01
1.78500000e+05 -2.52959384e-01
1.78600000e+05 -2.48434475e-01
1.78600000e+05 -2.48430164e-01
1.78700000e+05 -2.43937112e-01
1.78700000e+05 -2.43932836e-01
1.78800000e+05 -2.39471394e-01
1.78800000e+05 -2.39467159e-01
1.78900000e+05 -2.35037048e-01
1.78900000e+05 -2.35032858e-01
1.79000000e+05 -2.30633764e-01
1.79000000e+05 -2.30629624e-01
1.79100000e+05 -2.26261200e-01
1.79100000e+05 -2.26257116e-01
1.79200000e+05 -2.21918982e-01
1.79200000e+05 -2.21914958e-01
1.79300000e+05 -2.17606701e-01
1.79300000e+05 -2.17602743e-01
1.79400000e+05 -2.13323919e-01
1.79400000e+05 -2.13320030e-01
1.79500000e+05 -2.09070163e-01
1.79500000e+05 -2.09066349e-01
1.79600000e+05 -2.04844931e-01
1.79600000e+05 -2.04841196e-01
1.79700000e+05 -2.00647690e-01
1.79700000e+05 -2.00644039e-01
1.79800000e+05 -1.96477877e-01
1.79800000e+05 -1.96474314e-01
1.79900000e+05 -1.92334899e-01
1.79900000e+05 -1.92331429e-01
1.80000000e+05 -1.88218135e-01
1.80000000e+05 -1.88214762e-01
1.80100000e+05 -1.84126937e-01
1.80100000e+05 -1.84123665e-01
1.80200000e+05 -1.80060628e-01
1.80200000e+05 -1.80057462e-01
1.80300000e+05 -1.76018508e-01
1.80300000e+05 -1.76015451e-01
1.80400000e+05 -1.71999849e-01
1.80400000e+05 -1.71996905e-01
1.80500000e+05 -1.68003900e-01
1.80500000e+05 -1.68001073e-01
1.80600000e+05 -1.64029885e-01
1.80600000e+05 -1.64027178e-01
1.80700000e+05 -1.60077009e-01
1.80700000e+05 -1.60074426e-01
1.80800000e+05 -1.56144454e-01
1.80800000e+05 -1.56141997e-01
1.80900000e+05 -1.52231380e-01
1.80900000e+05 -1.52229054e-01
1.81000000e+05 -1.48336933e-01
1.81000000e+05 -1.48334738e-01
1.81100000e+05 -1.44460235e-01
1.81100000e+05 -1.44458177e-01
1.81200000e+05 -1.40600398e-01
1.81200000e+05 -1.40598477e-01
1.81300000e+05 -1.36756514e-01
1.81300000e+05 -1.36754733e-01
1.81400000e+05 -1.32927662e-01
1.81400000e+05 -1.32926023e-01
1.81500000e+05 -1.29112910e-01
1.81500000e+05 -1.29111416e-01
1.81600000e+05 -1.25311313e-01
1.81600000e+05 -1.25309965e-01
1.81700000e+05 -1.21521917e-01
1.81700000e+05 -1.21520716e-01
1.81800000e+05 -1.17743757e-01
1.81800000e+05 -1.17742705e-01
1.81900000e+05 -1.13975864e-01
1.81900000e+05 -1.13974961e-01
1.82000000e+05 -1.10217260e-01
1.82000000e+05 -1.10216508e-01
1.82100000e+05 -1.06466963e-01
1.82100000e+05 -1.06466363e-01
1.82200000e+05 -1.02723989e-01
1.82200000e+05 -1.02723541e-01
1.82300000e+05 -9.89873503e-02
1.82300000e+05 -9.89870548e-02
1.82400000e+05 -9.52560591e-02
1.82400000e+05 -9.52559162e-02
1.82500000e+05 -9.15291282e-02
1.82500000e+05 -9.15291377e-02
1.82600000e+05 -8.78055721e-02
1.82600000e+05 -8.78057339e-02
1.82700000e+05 -8.40844088e-02
1.82700000e+05 -8.40847223e-02
1.82800000e+05 -8.03646604e-02
1.82800000e+05 -8.03651250e-02
1.82900000e+05 -7.66453549e-02
1.82900000e+05 -7.66459698e-02
1.83000000e+05 -7.29255272e-02
1.83000000e+05 -7.29262915e-02
1.83100000e+05 -6.92042203e-02
1.83100000e+05 -6.92051327e-02
1.83200000e+05 -6.54804864e-02
1.83200000e+05 -6.54815456e-02
1.83300000e+05 -6.17533883e-02
1.83300000e+05 -6.17545926e-02
1.83400000e+05 -5.80220000e-02
1.83400000e+05 -5.80233479e-02
1.83500000e+05 -5.42854083e-02
1.83500000e+05 -5.42868979e-02
1.83600000e+05 -5.05427136e-02
1.83600000e+05 -5.05443429e-02
1.83700000e+05 -4.67930308e-02
1.83700000e+05 -4.67947977e-02
1.83800000e+05 -4.30354904e-02
1.83800000e+05 -4.30373926e-02
1.83900000e+05 -3.92692395e-02
1.83900000e+05 -3.92712745e-02
1.84000000e+05 -3.54934422e-02
1.84000000e+05 -3.54956076e-02
1.84100000e+05 -3.17072811e-02
1.84100000e+05 -3.17095741e-02
1.84200000e+05 -2.79099576e-02
1.84200000e+05 -2.79123754e-02
1.84300000e+05 -2.41006926e-02
1.84300000e+05 -2.41032324e-02
1.84400000e+05 -2.02787276e-02
1.84400000e+05 -2.02813863e-02
1.84500000e+05 -1.64433251e-02
1.84500000e+05 -1.64460996e-02
1.84600000e+05 -1.25937691e-02
1.84600000e+05 -1.25966562e-02
1.84700000e+05 -8.72936579e-03
1.84700000e+05 -8.73236224e-03
1.84800000e+05 -4.84944395e-03
1.84800000e+05 -4.85254637e-03
1.84900000e+05 -9.53355528e-04
1.84900000e+05 -9.56560485e-04
1.85000000e+05 2.95952406e-03
1.85000000e+05 2.95622004e-03
1.85100000e+05 6.88979552e-03
1.85100000e+05 6.88639600e-03
1.85200000e+05 1.08380354e-02
1.85200000e+05 1.08345440e-02
1.85300000e+05 1.48047959e-02
1.85300000e+05 1.48012162e-02
1.85400000e+05 1.87906046e-02
1.85400000e+05 1.87869402e-02
1.85500000e+05 2.27959640e-02
1.85500000e+05 2.27922188e-02
1.85600000e+05 2.68213522e-02
1.85600000e+05 2.68175297e-02
1.85700000e+05 3.08672218e-02
1.85700000e+05 3.08633259e-02
1.85800000e+05 3.49340008e-02
1.85800000e+05 3.49300351e-02
1.85900000e+05 3.90220919e-02
1.85900000e+05 3.90180602e-02
1.86000000e+05 4.31318730e-02
1.86000000e+05 4.31277790e-02
1.86100000e+05 4.72636972e-02
1.86100000e+05 4.72595447e-02
1.86200000e+05 5.14178928e-02
1.86200000e+05 5.14136854e-02
1.86300000e+05 5.55947635e-02
1.86300000e+05 5.55905049e-02
1.86400000e+05 5.97945888e-02
1.86400000e+05 5.97902826e-02
1.86500000e+05 6.40176238e-02
1.86500000e+05 6.40132737e-02
1.86600000e+05 6.82641003e-02
1.86600000e+05 6.82597098e-02
1.86700000e+05 7.25342259e-02
1.86700000e+05 7.25297986e-02
1.86800000e+05 7.68281856e-02
1.86800000e+05 7.68237249e-02
1.86900000e+05 8.11461411e-02
1.86900000e+05 8.11416505e-02
1.87000000e+05 8.54882319e-02
1.87000000e+05 8.54837148e-02
1.87100000e+05 8.98545752e-02
1.87100000e+05 8.98500350e-02
1.87200000e+05 9.42452669e-02
1.87200000e+05 9.42407067e-02
1.87300000e+05 9.86603814e-02
1.87300000e+05 9.86558044e-02
1.87400000e+05 1.03099972e-01
1.87400000e+05 1.03095382e-01
1.87500000e+05 1.07564073e-01
1.87500000e+05 1.07559472e-01
1.87600000e+05 1.12052698e-01
1.87600000e+05 1.12048090e-01
1.87700000e+05 1.16565841e-01
1.87700000e+05 1.16561228e-01
1.87800000e+05 1.21103478e-01
1.87800000e+05 1.21098863e-01
1.87900000e+05 1.25665567e-01
1.87900000e+05 1.25660953e-01
1.88000000e+05 1.30252046e-01
1.88000000e+05 1.30247436e-01
1.88100000e+05 1.34862840e-01
1.88100000e+05 1.34858236e-01
1.88200000e+05 1.39497853e-01
1.88200000e+05 1.39493258e-01
1.88300000e+05 1.44156976e-01
1.88300000e+05 1.44152393e-01
1.88400000e+05 1.48840084e-01
1.88400000e+05 1.48835514e-01
1.88500000e+05 1.53547035e-01
1.88500000e+05 1.53542481e-01
1.88600000e+05 1.58277675e-01
1.88600000e+05 1.58273139e-01
1.88700000e+05 1.63031836e-01
1.88700000e+05 1.63027320e-01
1.88800000e+05 1.67809334e-01
1.88800000e+05 1.67804841e-01
1.88900000e+05 1.72609975e-01
1.88900000e+05 1.72605506e-01
1.89000000e+05 1.77433553e-01
1.89000000e+05 1.77429110e-01
1.89100000e+05 1.82279848e-01
1.89100000e+05 1.82275433e-01
1.89200000e+05 1.87148630e-01
1.89200000e+05 1.87144245e-01
1.89300000e+05 1.92039659e-01
1.89300000e+05 1.92035306e-01
1.89400000e+05 1.96952685e-01
1.89400000e+05 1.96948365e-01
1.89500000e+05 2.01887447e-01
1.89500000e+05 2.01883162e-01
1.89600000e+05 2.06843676e-01
1.89600000e+05 2.06839427e-01
1.89700000e+05 2.11821093e-01
1.89700000e+05 2.11816882e-01
1.89800000e+05 2.16819414e-01
1.89800000e+05 2.16815242e-01
1.89900000e+05 2.21838344e-01
1.89900000e+05 2.21834212e-01
1.90000000e+05 2.26877583e-01
1.90000000e+05 2.26873492e-01
1.90100000e+05 2.31936823e-01
1.90100000e+05 2.31932774e-01
1.90200000e+05 2.37015749e-01
1.90200000e+05 2.37011744e-01
1.90300000e+05 2.42114044e-01
1.90300000e+05 2.42110083e-01
1.90400000e+05 2.47231381e-01
1.90400000e+05 2.47227465e-01
1.90500000e+05 2.52367430e-01
1.90500000e+05 2.52363560e-01
1.90600000e+05 2.57521856e-01
1.90600000e+05 2.57518034e-01
1.90700000e+05 2.62694321e-01
1.90700000e+05 2.62690547e-01
1.90800000e+05 2.67884482e-01
1.90800000e+05 2.67880755e-01
1.90900000e+05 2.73091991e-01
1.90900000e+05 2.73088314e-01
1.91000000e+05 2.78316500e-01
1.91000000e+05 2.78312873e-01
1.91100000e+05 2.83557656e-01
1.91100000e+05 2.83554079e-01
1.91200000e+05 2.88815105e-01
1.91200000e+05 2.88811578e-01
1.91300000e+05 2.94088488e-01
1.91300000e+05 2.94085013e-01
1.91400000e+05 2.99377446e-01
1.91400000e+05 2.99374023e-01
1.91500000e+05 3.04681619e-01
1.91500000e+05 3.04678248e-01
1.91600000e+05 3.10000645e-01
1.91600000e+05 3.09997326e-01
1.91700000e+05 3.15334160e-01
1.91700000e+05 3.15330894e-01
1.91800000e+05 3.20681800e-01
1.91800000e+05 3.20678586e-01
1.91900000e+05 3.26043200e-01
1.91900000e+05 3.26040039e-01
1.92000000e+05 3.31417995e-01
1.92000000e+05 3.31414887e-01
1.92100000e+05 3.36805819e-01
1.92100000e+05 3.36802765e-01
1.92200000e+05 3.42206306e-01
1.92200000e+05 3.42203306e-01
1.92300000e+05 3.47619092e-01
1.92300000e+05 3.47616145e-01
1.92400000e+05 3.53043811e-01
1.92400000e+05 3.53040918e-01
1.92500000e+05 3.58480098e-01
1.92500000e+05 3.58477259e-01
1.92600000e+05 3.63927590e-01
1.92600000e+05 3.63924805e-01
1.92700000e+05 3.69385924e-01
1.92700000e+05 3.69383193e-01
1.92800000e+05 3.74854738e-01
1.92800000e+05 3.74852060e-01
1.92900000e+05 3.80333669e-01
1.92900000e+05 3.80331045e-01
1.93000000e+05 3.85822360e-01
1.93000000e+05 3.85819790e-01
1.93100000e+05 3.91320450e-01
1.93100000e+05 3.91317934e-01
1.93200000e+05 3.96827584e-01
1.93200000e+05 3.96825121e-01
1.93300000e+05 4.02343404e-01
1.93300000e+05 4.02340995e-01
1.93400000e+05 4.07867558e-01
1.93400000e+05 4.07865202e-01
1.93500000e+05 4.13399692e-01
1.93500000e+05 4.13397389e-01
1.93600000e+05 4.18939457e-01
1.93600000e+05 4.18937207e-01
1.93700000e+05 4.24486502e-01
1.93700000e+05 4.24484305e-01
1.93800000e+05 4.30040482e-01
1.93800000e+05 4.30038338e-01
1.93900000e+05 4.35601050e-01
1.93900000e+05 4.35598958e-01
1.94000000e+05 4.41167864e-01
1.94000000e+05 4.41165825e-01
1.94100000e+05 4.46740582e-01
1.94100000e+05 4.46738595e-01
1.94200000e+05 4.52318865e-01
1.94200000e+05 4.52316930e-01
1.94300000e+05 4.57902376e-01
1.94300000e+05 4.57900493e-01
1.94400000e+05 4.63490779e-01
1.94400000e+05 4.63488948e-01
1.94500000e+05 4.69083741e-01
1.94500000e+05 4.69081962e-01
1.94600000e+05 4.74680931e-01
1.94600000e+05 4.74679204e-01
1.94700000e+05 4.80282021e-01
1.94700000e+05 4.80280344e-01
1.94800000e+05 4.85886682e-01
1.94800000e+05 4.85885057e-01
1.94900000e+05 4.91494590e-01
1.94900000e+05 4.91493015e-01
1.95000000e+05 4.97105424e-01
1.95000000e+05 4.97103903e-01
1.95100000e+05 5.02718865e-01
1.95100000e+05 5.02717388e-01
1.95200000e+05 5.08334585e-01
1.95200000e+05 5.08333162e-01
1.95300000e+05 5.13952278e-01
1.95300000e+05 5.13950905e-01
1.95400000e+05 5.19571623e-01
1.95400000e+05 5.19570299e-01
1.95500000e+05 5.25192307e-01
1.95500000e+05 5.25191034e-01
1.95600000e+05 5.30814020e-01
1.95600000e+05 5.30812796e-01
1.95700000e+05 5.36436453e-01
1.95700000e+05 5.36435278e-01
1.95800000e+05 5.42059298e-01
1.95800000e+05 5.42058173e-01
1.95900000e+05 5.47682252e-01
1.95900000e+05 5.47681176e-01
1.96000000e+05 5.53305012e-01
1.96000000e+05 5.53303985e-01
1.96100000e+05 5.58927276e-01
1.96100000e+05 5.58926298e-01
1.96200000e+05 5.64548744e-01
1.96200000e+05 5.64547815e-01
1.96300000e+05 5.70169118e-01
1.96300000e+05 5.70168237e-01
1.96400000e+05 5.75788098e-01
1.96400000e+05 5.75787265e-01
1.96500000e+05 5.81405387e-01
1.96500000e+05 5.81404601e-01
1.96600000e+05 5.87020683e-01
1.96600000e+05 5.87019945e-01
1.96700000e+05 5.92633690e-01
1.96700000e+05 5.92632999e-01
1.96800000e+05 5.98244110e-01
1.96800000e+05 5.98243465e-01
1.96900000e+05 6.03851647e-01
1.96900000e+05 6.03851049e-01
1.97000000e+05 6.09456007e-01
1.97000000e+05 6.09455456e-01
1.97100000e+05 6.15056900e-01
1.97100000e+05 6.15056396e-01
1.97200000e+05 6.20654038e-01
1.97200000e+05 6.20653581e-01
1.97300000e+05 6.26247138e-01
1.97300000e+05 6.26246728e-01
1.97400000e+05 6.31835917e-01
1.97400000e+05 6.31835556e-01
1.97500000e+05 6.37420098e-01
1.97500000e+05 6.37419784e-01
1.97600000e+05 6.42999402e-01
1.97600000e+05 6.42999136e-01
1.97700000e+05 6.48573554e-01
1.97700000e+05 6.48573335e-01
1.97800000e+05 6.54142278e-01
1.97800000e+05 6.54142107e-01
1.97900000e+05 6.59705299e-01
1.97900000e+05 6.59705175e-01
1.98000000e+05 6.65262343e-01
1.98000000e+05 6.65262266e-01
1.98100000e+05 6.70813134e-01
1.98100000e+05 6.70813105e-01
1.98200000e+05 6.76357400e-01
1.98200000e+05 6.76357417e-01
1.98300000e+05 6.81894865e-01
1.98300000e+05 6.81894930e-01
1.98400000e+05 6.87425258e-01
1.98400000e+05 6.87425369e-01
1.98500000e+05 6.92948305e-01
1.98500000e+05 6.92948463e-01
1.98600000e+05 6.98463734e-01
1.98600000e+05 6.98463939e-01
1.98700000e+05 7.03971275e-01
1.98700000e+05 7.03971527e-01
1.98800000e+05 7.09470656e-01
1.98800000e+05 7.09470956e-01
1.98900000e+05 7.14961608e-01
1.98900000e+05 7.14961954e-01
1.99000000e+05 7.20443860e-01
1.99000000e+05 7.20444254e-01
1.99100000e+05 7.25917144e-01
1.99100000e+05 7.25917584e-01
1.99200000e+05 7.31381190e-01
1.99200000e+05 7.31381677e-01
1.99300000e+05 7.36835729e-01
1.99300000e+05 7.36836264e-01
1.99400000e+05 7.42280495e-01
1.99400000e+05 7.42281077e-01
1.99500000e+05 7.47715217e-01
1.99500000e+05 7.47715847e-01
1.99600000e+05 7.53139629e-01
1.99600000e+05 7.53140306e-01
1.99700000e+05 7.58553462e-01
1.99700000e+05 7.58554179e-01
1.99800000e+05 7.63956458e-01
1.99800000e+05 7.63957230e-01
1.99900000e+05 7.69348284e-01
1.99900000e+05 7.69345992e-01
2.00000000e+05 7.74732051e-01
2.00000000e+05 7.74738385e-01


==> MixPlotData/opt_T200_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.30000000e+04 -7.10542736e-15
3.31000000e+04 2.09610107e-13
3.31000000e+04 2.34479103e-13
3.32000000e+04 -5.11590770e-13
3.32000000e+04 -5.40012479e-13
3.33000000e+04 8.34887715e-13
3.33000000e+04 8.88178420e-13
3.34000000e+04 -1.47437618e-12
3.34000000e+04 -1.54187774e-12
3.35000000e+04 2.35900188e-12
3.35000000e+04 2.46913601e-12
3.36000000e+04 -3.49231755e-12
3.36000000e+04 -3.64863695e-12
3.37000000e+04 5.74118530e-12
3.37000000e+04 5.98276984e-12
3.38000000e+04 -8.42348413e-12
3.38000000e+04 -8.77520279e-12
3.39000000e+04 1.24096289e-11
3.39000000e+04 1.29425359e-11
3.40000000e+04 -1.90354399e-11
3.40000000e+04 -1.98099315e-11
3.41000000e+04 2.78959078e-11
3.41000000e+04 2.90256708e-11
3.42000000e+04 -4.14672741e-11
3.42000000e+04 -4.31157332e-11
3.43000000e+04 6.06092954e-11
3.43000000e+04 6.29860608e-11
3.44000000e+04 -8.81463791e-11
3.44000000e+04 -9.15285625e-11
3.45000000e+04 1.27069910e-10
3.45000000e+04 1.31873179e-10
3.46000000e+04 -1.81941573e-10
3.46000000e+04 -1.88677518e-10
3.47000000e+04 2.58662425e-10
3.47000000e+04 2.68070011e-10
3.48000000e+04 -3.65005803e-10
3.48000000e+04 -3.78037157e-10
3.49000000e+04 5.11327869e-10
3.49000000e+04 5.29254862e-10
3.50000000e+04 -7.11473547e-10
3.50000000e+04 -7.35944639e-10
3.51000000e+04 9.86766224e-10
3.51000000e+04 1.01999831e-09
3.52000000e+04 -1.35128886e-09
3.52000000e+04 -1.39644740e-09
3.53000000e+04 1.80852311e-09
3.53000000e+04 1.86814830e-09
3.54000000e+04 -2.57679034e-09
3.54000000e+04 -2.65399436e-09
3.55000000e+04 3.68200759e-09
3.55000000e+04 3.80088849e-09
3.56000000e+04 -2.84339308e-09
3.56000000e+04 -2.98822656e-09
3.57000000e+04 6.68279299e-09
3.57000000e+04 6.70978295e-09
3.58000000e+04 -2.76029795e-08
3.58000000e+04 -2.82629564e-08
3.59000000e+04 -5.95318745e-08
3.59000000e+04 -5.87585518e-08
3.60000000e+04 -1.37589957e-08
3.60000000e+04 -7.90526755e-09
3.61000000e+04 8.85649811e-07
3.61000000e+04 9.04824233e-07
3.62000000e+04 3.48950860e-06
3.62000000e+04 3.49712849e-06
3.63000000e+04 4.93349382e-06
3.63000000e+04 4.77485036e-06
3.64000000e+04 -1.88876031e-05
3.64000000e+04 -1.97243392e-05
3.65000000e+04 -1.53027444e-04
3.65000000e+04 -1.55654263e-04
3.66000000e+04 -6.12094606e-04
3.66000000e+04 -6.18282924e-04
3.67000000e+04 -1.80734366e-03
3.67000000e+04 -1.81893683e-03
3.68000000e+04 -4.35405100e-03
3.68000000e+04 -4.37169870e-03
3.69000000e+04 -8.93367912e-03
3.69000000e+04 -8.95531805e-03
3.70000000e+04 -1.60048511e-02
3.70000000e+04 -1.60253437e-02
3.71000000e+04 -2.54587375e-02
3.71000000e+04 -2.54714275e-02
3.72000000e+04 -3.64537446e-02
3.72000000e+04 -3.64538408e-02
3.73000000e+04 -4.75843394e-02
3.73000000e+04 -4.75717101e-02
3.74000000e+04 -5.73950882e-02
3.74000000e+04 -5.73748011e-02
3.75000000e+04 -6.49343090e-02
3.75000000e+04 -6.49136254e-02
3.76000000e+04 -7.00679826e-02
3.76000000e+04 -7.00526760e-02
3.77000000e+04 -7.33171002e-02
3.77000000e+04 -7.33086367e-02
3.78000000e+04 -7.54674347e-02
3.78000000e+04 -7.54642310e-02
3.79000000e+04 -7.71308040e-02
3.79000000e+04 -7.71298702e-02
3.80000000e+04 -7.86589799e-02
3.80000000e+04 -7.86589075e-02
3.81000000e+04 -8.01359793e-02
3.81000000e+04 -8.01357042e-02
3.82000000e+04 -8.16198731e-02
3.82000000e+04 -8.16200381e-02
3.83000000e+04 -8.30679283e-02
3.83000000e+04 -8.30676193e-02
3.84000000e+04 -8.45532916e-02
3.84000000e+04 -8.45537276e-02
3.85000000e+04 -8.59884758e-02
3.85000000e+04 -8.59879407e-02
3.86000000e+04 -8.74991831e-02
3.86000000e+04 -8.75000173e-02
3.87000000e+04 -8.89196510e-02
3.87000000e+04 -8.89186707e-02
3.88000000e+04 -9.04821551e-02
3.88000000e+04 -9.04837061e-02
3.89000000e+04 -9.18763300e-02
3.89000000e+04 -9.18744684e-02
3.90000000e+04 -9.35313557e-02
3.90000000e+04 -9.35342055e-02
3.91000000e+04 -9.48671759e-02
3.91000000e+04 -9.48636340e-02
3.92000000e+04 -9.66815244e-02
3.92000000e+04 -9.66867654e-02
3.93000000e+04 -9.78906048e-02
3.93000000e+04 -9.78838864e-02
3.94000000e+04 -9.99804121e-02
3.94000000e+04 -9.99900876e-02
3.95000000e+04 -1.00926451e-01
3.95000000e+04 -1.00913764e-01
3.96000000e+04 -1.03500409e-01
3.96000000e+04 -1.03518336e-01
3.97000000e+04 -1.03920660e-01
3.97000000e+04 -1.03896788e-01
3.98000000e+04 -1.07360380e-01
3.98000000e+04 -1.07393683e-01
3.99000000e+04 -1.06754145e-01
3.99000000e+04 -1.06708878e-01
4.00000000e+04 -1.12047032e-01
4.00000000e+04 -1.12102691e-01
4.01000000e+04 -1.16278221e-01
4.01000000e+04 -1.16229130e-01
4.02000000e+04 -1.15312872e-01
4.02000000e+04 -1.15349518e-01
4.03000000e+04 -1.17762507e-01
4.03000000e+04 -1.17736007e-01
4.04000000e+04 -1.17884927e-01
4.04000000e+04 -1.17904793e-01
4.05000000e+04 -1.19493584e-01
4.05000000e+04 -1.19479474e-01
4.06000000e+04 -1.20029593e-01
4.06000000e+04 -1.20040270e-01
4.07000000e+04 -1.21224281e-01
4.07000000e+04 -1.21216906e-01
4.08000000e+04 -1.21910145e-01
4.08000000e+04 -1.21915857e-01
4.09000000e+04 -1.22886819e-01
4.09000000e+04 -1.22883056e-01
4.10000000e+04 -1.23615199e-01
4.10000000e+04 -1.23618263e-01
4.11000000e+04 -1.24468346e-01
4.11000000e+04 -1.24466494e-01
4.12000000e+04 -1.25196082e-01
4.12000000e+04 -1.25197750e-01
4.13000000e+04 -1.25973537e-01
4.13000000e+04 -1.25972683e-01
4.14000000e+04 -1.26684630e-01
4.14000000e+04 -1.26685571e-01
4.15000000e+04 -1.27411946e-01
4.15000000e+04 -1.27411608e-01
4.16000000e+04 -1.28101891e-01
4.16000000e+04 -1.28102458e-01
4.17000000e+04 -1.28793608e-01
4.17000000e+04 -1.28793533e-01
4.18000000e+04 -1.29462631e-01
4.18000000e+04 -1.29463006e-01
4.19000000e+04 -1.30127665e-01
4.19000000e+04 -1.30127721e-01
4.20000000e+04 -1.30777767e-01
4.20000000e+04 -1.30778046e-01
4.21000000e+04 -1.31421993e-01
4.21000000e+04 -1.31422115e-01
4.22000000e+04 -1.32055607e-01
4.22000000e+04 -1.32055839e-01
4.23000000e+04 -1.32683087e-01
4.23000000e+04 -1.32683243e-01
4.24000000e+04 -1.33302524e-01
4.24000000e+04 -1.33302732e-01
4.25000000e+04 -1.33916250e-01
4.25000000e+04 -1.33916422e-01
4.26000000e+04 -1.34523680e-01
4.26000000e+04 -1.34523876e-01
4.27000000e+04 -1.35126179e-01
4.27000000e+04 -1.35126355e-01
4.28000000e+04 -1.35723763e-01
4.28000000e+04 -1.35723950e-01
4.29000000e+04 -1.36317285e-01
4.29000000e+04 -1.36317464e-01
4.30000000e+04 -1.36906889e-01
4.30000000e+04 -1.36907076e-01
4.31000000e+04 -1.37492983e-01
4.31000000e+04 -1.37493172e-01
4.32000000e+04 -1.38075568e-01
4.32000000e+04 -1.38075766e-01
4.33000000e+04 -1.38654751e-01
4.33000000e+04 -1.38654953e-01
4.34000000e+04 -1.39230569e-01
4.34000000e+04 -1.39230773e-01
4.35000000e+04 -1.39803339e-01
4.35000000e+04 -1.39803534e-01
4.36000000e+04 -1.40373651e-01
4.36000000e+04 -1.40373831e-01
4.37000000e+04 -1.40942485e-01
4.37000000e+04 -1.40942641e-01
4.38000000e+04 -1.41511010e-01
4.38000000e+04 -1.41511144e-01
4.39000000e+04 -1.42080311e-01
4.39000000e+04 -1.42080435e-01
4.40000000e+04 -1.42650933e-01
4.40000000e+04 -1.42651070e-01
4.41000000e+04 -1.43222506e-01
4.41000000e+04 -1.43222683e-01
4.42000000e+04 -1.43793616e-01
4.42000000e+04 -1.43793851e-01
4.43000000e+04 -1.44362249e-01
4.43000000e+04 -1.44362531e-01
4.44000000e+04 -1.44926990e-01
4.44000000e+04 -1.44927254e-01
4.45000000e+04 -1.45489100e-01
4.45000000e+04 -1.45489204e-01
4.46000000e+04 -1.46055295e-01
4.46000000e+04 -1.46055013e-01
4.47000000e+04 -1.46640842e-01
4.47000000e+04 -1.46639866e-01
4.48000000e+04 -1.47272276e-01
4.48000000e+04 -1.47270243e-01
4.49000000e+04 -1.47988917e-01
4.49000000e+04 -1.47985468e-01
4.50000000e+04 -1.48842393e-01
4.50000000e+04 -1.48837239e-01
4.51000000e+04 -1.49893578e-01
4.51000000e+04 -1.49886581e-01
4.52000000e+04 -1.51206825e-01
4.52000000e+04 -1.51198066e-01
4.53000000e+04 -1.52841934e-01
4.53000000e+04 -1.52831756e-01
4.54000000e+04 -1.54844904e-01
4.54000000e+04 -1.54833916e-01
4.55000000e+04 -1.57238972e-01
4.55000000e+04 -1.57227999e-01
4.56000000e+04 -1.60017644e-01
4.56000000e+04 -1.60007630e-01
4.57000000e+04 -1.63141239e-01
4.57000000e+04 -1.63133127e-01
4.58000000e+04 -1.66537965e-01
4.58000000e+04 -1.66532551e-01
4.59000000e+04 -1.70109674e-01
4.59000000e+04 -1.70107491e-01
4.60000000e+04 -1.73741603e-01
4.60000000e+04 -1.73742840e-01
4.61000000e+04 -1.77314562e-01
4.61000000e+04 -1.77319039e-01
4.62000000e+04 -1.80717587e-01
4.62000000e+04 -1.80724790e-01
4.63000000e+04 -1.83859005e-01
4.63000000e+04 -1.83868178e-01
4.64000000e+04 -1.86674264e-01
4.64000000e+04 -1.86684529e-01
4.65000000e+04 -1.89129555e-01
4.65000000e+04 -1.89140037e-01
4.66000000e+04 -1.91221109e-01
4.66000000e+04 -1.91231048e-01
4.67000000e+04 -1.92970822e-01
4.67000000e+04 -1.92979652e-01
4.68000000e+04 -1.94419422e-01
4.68000000e+04 -1.94426804e-01
4.69000000e+04 -1.95618595e-01
4.69000000e+04 -1.95624411e-01
4.70000000e+04 -1.96623448e-01
4.70000000e+04 -1.96627766e-01
4.71000000e+04 -1.97486338e-01
4.71000000e+04 -1.97489353e-01
4.72000000e+04 -1.98252630e-01
4.72000000e+04 -1.98254606e-01
4.73000000e+04 -1.98958520e-01
4.73000000e+04 -1.98959733e-01
4.74000000e+04 -1.99630649e-01
4.74000000e+04 -1.99631351e-01
4.75000000e+04 -2.00287026e-01
4.75000000e+04 -2.00287418e-01
4.76000000e+04 -2.00938689e-01
4.76000000e+04 -2.00938919e-01
4.77000000e+04 -2.01591617e-01
4.77000000e+04 -2.01591780e-01
4.78000000e+04 -2.02248488e-01
4.78000000e+04 -2.02248636e-01
4.79000000e+04 -2.02910095e-01
4.79000000e+04 -2.02910252e-01
4.80000000e+04 -2.03576339e-01
4.80000000e+04 -2.03576512e-01
4.81000000e+04 -2.04246834e-01
4.81000000e+04 -2.04247021e-01
4.82000000e+04 -2.04921205e-01
4.82000000e+04 -2.04921403e-01
4.83000000e+04 -2.05599209e-01
4.83000000e+04 -2.05599412e-01
4.84000000e+04 -2.06280726e-01
4.84000000e+04 -2.06280932e-01
4.85000000e+04 -2.06965731e-01
4.85000000e+04 -2.06965938e-01
4.86000000e+04 -2.07654246e-01
4.86000000e+04 -2.07654454e-01
4.87000000e+04 -2.08346310e-01
4.87000000e+04 -2.08346519e-01
4.88000000e+04 -2.09041964e-01
4.88000000e+04 -2.09042175e-01
4.89000000e+04 -2.09741243e-01
4.89000000e+04 -2.09741456e-01
4.90000000e+04 -2.10444178e-01
4.90000000e+04 -2.10444393e-01
4.91000000e+04 -2.11150795e-01
4.91000000e+04 -2.11151012e-01
4.92000000e+04 -2.11861121e-01
4.92000000e+04 -2.11861339e-01
4.93000000e+04 -2.12575180e-01
4.93000000e+04 -2.12575400e-01
4.94000000e+04 -2.13292999e-01
4.94000000e+04 -2.13293221e-01
4.95000000e+04 -2.14014604e-01
4.95000000e+04 -2.14014828e-01
4.96000000e+04 -2.14740023e-01
4.96000000e+04 -2.14740249e-01
4.97000000e+04 -2.15469284e-01
4.97000000e+04 -2.15469512e-01
4.98000000e+04 -2.16202414e-01
4.98000000e+04 -2.16202644e-01
4.99000000e+04 -2.16939441e-01
4.99000000e+04 -2.16939672e-01
5.00000000e+04 -2.17680393e-01
5.00000000e+04 -2.17680627e-01
5.01000000e+04 -2.18425299e-01
5.01000000e+04 -2.18425535e-01
5.02000000e+04 -2.19174187e-01
5.02000000e+04 -2.19174425e-01
5.03000000e+04 -2.19927087e-01
5.03000000e+04 -2.19927327e-01
5.04000000e+04 -2.20684028e-01
5.04000000e+04 -2.20684269e-01
5.05000000e+04 -2.21445038e-01
5.05000000e+04 -2.21445282e-01
5.06000000e+04 -2.22210149e-01
5.06000000e+04 -2.22210395e-01
5.07000000e+04 -2.22979390e-01
5.07000000e+04 -2.22979637e-01
5.08000000e+04 -2.23752790e-01
5.08000000e+04 -2.23753040e-01
5.09000000e+04 -2.24530382e-01
5.09000000e+04 -2.24530634e-01
5.10000000e+04 -2.25312195e-01
5.10000000e+04 -2.25312449e-01
5.11000000e+04 -2.26098261e-01
5.11000000e+04 -2.26098518e-01
5.12000000e+04 -2.26888611e-01
5.12000000e+04 -2.26888870e-01
5.13000000e+04 -2.27683277e-01
5.13000000e+04 -2.27683538e-01
5.14000000e+04 -2.28482291e-01
5.14000000e+04 -2.28482555e-01
5.15000000e+04 -2.29285685e-01
5.15000000e+04 -2.29285951e-01
5.16000000e+04 -2.30093492e-01
5.16000000e+04 -2.30093760e-01
5.17000000e+04 -2.30905745e-01
5.17000000e+04 -2.30906015e-01
5.18000000e+04 -2.31722476e-01
5.18000000e+04 -2.31722748e-01
5.19000000e+04 -2.32543719e-01
5.19000000e+04 -2.32543994e-01
5.20000000e+04 -2.33369509e-01
5.20000000e+04 -2.33369786e-01
5.21000000e+04 -2.34199878e-01
5.21000000e+04 -2.34200158e-01
5.22000000e+04 -2.35034862e-01
5.22000000e+04 -2.35035144e-01
5.23000000e+04 -2.35874495e-01
5.23000000e+04 -2.35874780e-01
5.24000000e+04 -2.36718813e-01
5.24000000e+04 -2.36719100e-01
5.25000000e+04 -2.37567850e-01
5.25000000e+04 -2.37568139e-01
5.26000000e+04 -2.38421642e-01
5.26000000e+04 -2.38421934e-01
5.27000000e+04 -2.39280226e-01
5.27000000e+04 -2.39280520e-01
5.28000000e+04 -2.40143637e-01
5.28000000e+04 -2.40143934e-01
5.29000000e+04 -2.41011913e-01
5.29000000e+04 -2.41012213e-01
5.30000000e+04 -2.41885090e-01
5.30000000e+04 -2.41885392e-01
5.31000000e+04 -2.42763206e-01
5.31000000e+04 -2.42763511e-01
5.32000000e+04 -2.43646298e-01
5.32000000e+04 -2.43646606e-01
5.33000000e+04 -2.44534405e-01
5.33000000e+04 -2.44534716e-01
5.34000000e+04 -2.45427565e-01
5.34000000e+04 -2.45427879e-01
5.35000000e+04 -2.46325817e-01
5.35000000e+04 -2.46326134e-01
5.36000000e+04 -2.47229200e-01
5.36000000e+04 -2.47229519e-01
5.37000000e+04 -2.48137754e-01
5.37000000e+04 -2.48138076e-01
5.38000000e+04 -2.49051518e-01
5.38000000e+04 -2.49051843e-01
5.39000000e+04 -2.49970533e-01
5.39000000e+04 -2.49970860e-01
5.40000000e+04 -2.50894839e-01
5.40000000e+04 -2.50895169e-01
5.41000000e+04 -2.51824477e-01
5.41000000e+04 -2.51824811e-01
5.42000000e+04 -2.52759489e-01
5.42000000e+04 -2.52759826e-01
5.43000000e+04 -2.53699917e-01
5.43000000e+04 -2.53700257e-01
5.44000000e+04 -2.54645803e-01
5.44000000e+04 -2.54646146e-01
5.45000000e+04 -2.55597190e-01
5.45000000e+04 -2.55597535e-01
5.46000000e+04 -2.56554120e-01
5.46000000e+04 -2.56554468e-01
5.47000000e+04 -2.57516636e-01
5.47000000e+04 -2.57516988e-01
5.48000000e+04 -2.58484784e-01
5.48000000e+04 -2.58485139e-01
5.49000000e+04 -2.59458607e-01
5.49000000e+04 -2.59458965e-01
5.50000000e+04 -2.60438149e-01
5.50000000e+04 -2.60438511e-01
5.51000000e+04 -2.61423457e-01
5.51000000e+04 -2.61423822e-01
5.52000000e+04 -2.62414574e-01
5.52000000e+04 -2.62414943e-01
5.53000000e+04 -2.63411549e-01
5.53000000e+04 -2.63411920e-01
5.54000000e+04 -2.64414426e-01
5.54000000e+04 -2.64414801e-01
5.55000000e+04 -2.65423253e-01
5.55000000e+04 -2.65423631e-01
5.56000000e+04 -2.66438076e-01
5.56000000e+04 -2.66438458e-01
5.57000000e+04 -2.67458945e-01
5.57000000e+04 -2.67459330e-01
5.58000000e+04 -2.68485907e-01
5.58000000e+04 -2.68486295e-01
5.59000000e+04 -2.69519010e-01
5.59000000e+04 -2.69519402e-01
5.60000000e+04 -2.70558304e-01
5.60000000e+04 -2.70558700e-01
5.61000000e+04 -2.71603839e-01
5.61000000e+04 -2.71604239e-01
5.62000000e+04 -2.72655665e-01
5.62000000e+04 -2.72656068e-01
5.63000000e+04 -2.73713832e-01
5.63000000e+04 -2.73714239e-01
5.64000000e+04 -2.74778392e-01
5.64000000e+04 -2.74778803e-01
5.65000000e+04 -2.75849395e-01
5.65000000e+04 -2.75849810e-01
5.66000000e+04 -2.76926895e-01
5.66000000e+04 -2.76927314e-01
5.67000000e+04 -2.78010944e-01
5.67000000e+04 -2.78011366e-01
5.68000000e+04 -2.79101594e-01
5.68000000e+04 -2.79102021e-01
5.69000000e+04 -2.80198901e-01
5.69000000e+04 -2.80199331e-01
5.70000000e+04 -2.81302917e-01
5.70000000e+04 -2.81303351e-01
5.71000000e+04 -2.82413697e-01
5.71000000e+04 -2.82414136e-01
5.72000000e+04 -2.83531298e-01
5.72000000e+04 -2.83531740e-01
5.73000000e+04 -2.84655774e-01
5.73000000e+04 -2.84656220e-01
5.74000000e+04 -2.85787181e-01
5.74000000e+04 -2.85787632e-01
5.75000000e+04 -2.86925578e-01
5.75000000e+04 -2.86926033e-01
5.76000000e+04 -2.88071021e-01
5.76000000e+04 -2.88071480e-01
5.77000000e+04 -2.89223568e-01
5.77000000e+04 -2.89224032e-01
5.78000000e+04 -2.90383278e-01
5.78000000e+04 -2.90383746e-01
5.79000000e+04 -2.91550210e-01
5.79000000e+04 -2.91550683e-01
5.80000000e+04 -2.92724424e-01
5.80000000e+04 -2.92724901e-01
5.81000000e+04 -2.93905981e-01
5.81000000e+04 -2.93906462e-01
5.82000000e+04 -2.95094940e-01
5.82000000e+04 -2.95095426e-01
5.83000000e+04 -2.96291364e-01
5.83000000e+04 -2.96291854e-01
5.84000000e+04 -2.97495315e-01
5.84000000e+04 -2.97495810e-01
5.85000000e+04 -2.98706856e-01
5.85000000e+04 -2.98707355e-01
5.86000000e+04 -2.99926049e-01
5.86000000e+04 -2.99926554e-01
5.87000000e+04 -3.01152960e-01
5.87000000e+04 -3.01153469e-01
5.88000000e+04 -3.02387653e-01
5.88000000e+04 -3.02388167e-01
5.89000000e+04 -3.03630193e-01
5.89000000e+04 -3.03630712e-01
5.90000000e+04 -3.04880646e-01
5.90000000e+04 -3.04881170e-01
5.91000000e+04 -3.06139079e-01
5.91000000e+04 -3.06139607e-01
5.92000000e+04 -3.07405559e-01
5.92000000e+04 -3.07406093e-01
5.93000000e+04 -3.08680154e-01
5.93000000e+04 -3.08680693e-01
5.94000000e+04 -3.09962933e-01
5.94000000e+04 -3.09963477e-01
5.95000000e+04 -3.11253965e-01
5.95000000e+04 -3.11254514e-01
5.96000000e+04 -3.12553320e-01
5.96000000e+04 -3.12553875e-01
5.97000000e+04 -3.13861070e-01
5.97000000e+04 -3.13861630e-01
5.98000000e+04 -3.15177284e-01
5.98000000e+04 -3.15177850e-01
5.99000000e+04 -3.16502037e-01
5.99000000e+04 -3.16502608e-01
6.00000000e+04 -3.17835400e-01
6.00000000e+04 -3.17835977e-01
6.01000000e+04 -3.19177448e-01
6.01000000e+04 -3.19178030e-01
6.02000000e+04 -3.20528254e-01
6.02000000e+04 -3.20528841e-01
6.03000000e+04 -3.21887894e-01
6.03000000e+04 -3.21888487e-01
6.04000000e+04 -3.23256444e-01
6.04000000e+04 -3.23257043e-01
6.05000000e+04 -3.24633980e-01
6.05000000e+04 -3.24634585e-01
6.06000000e+04 -3.26020581e-01
6.06000000e+04 -3.26021192e-01
6.07000000e+04 -3.27416324e-01
6.07000000e+04 -3.27416940e-01
6.08000000e+04 -3.28821288e-01
6.08000000e+04 -3.28821910e-01
6.09000000e+04 -3.30235553e-01
6.09000000e+04 -3.30236182e-01
6.10000000e+04 -3.31659200e-01
6.10000000e+04 -3.31659835e-01
6.11000000e+04 -3.33092311e-01
6.11000000e+04 -3.33092952e-01
6.12000000e+04 -3.34534967e-01
6.12000000e+04 -3.34535614e-01
6.13000000e+04 -3.35987252e-01
6.13000000e+04 -3.35987906e-01
6.14000000e+04 -3.37449250e-01
6.14000000e+04 -3.37449910e-01
6.15000000e+04 -3.38921045e-01
6.15000000e+04 -3.38921712e-01
6.16000000e+04 -3.40402725e-01
6.16000000e+04 -3.40403398e-01
6.17000000e+04 -3.41894374e-01
6.17000000e+04 -3.41895054e-01
6.18000000e+04 -3.43396081e-01
6.18000000e+04 -3.43396767e-01
6.19000000e+04 -3.44907934e-01
6.19000000e+04 -3.44908627e-01
6.20000000e+04 -3.46430022e-01
6.20000000e+04 -3.46430722e-01
6.21000000e+04 -3.47962436e-01
6.21000000e+04 -3.47963143e-01
6.22000000e+04 -3.49505266e-01
6.22000000e+04 -3.49505980e-01
6.23000000e+04 -3.51058605e-01
6.23000000e+04 -3.51059326e-01
6.24000000e+04 -3.52622546e-01
6.24000000e+04 -3.52623274e-01
6.25000000e+04 -3.54197183e-01
6.25000000e+04 -3.54197918e-01
6.26000000e+04 -3.55782610e-01
6.26000000e+04 -3.55783353e-01
6.27000000e+04 -3.57378924e-01
6.27000000e+04 -3.57379674e-01
6.28000000e+04 -3.58986222e-01
6.28000000e+04 -3.58986979e-01
6.29000000e+04 -3.60604600e-01
6.29000000e+04 -3.60605366e-01
6.30000000e+04 -3.62234159e-01
6.30000000e+04 -3.62234932e-01
6.31000000e+04 -3.63874999e-01
6.31000000e+04 -3.63875779e-01
6.32000000e+04 -3.65527219e-01
6.32000000e+04 -3.65528008e-01
6.33000000e+04 -3.67190923e-01
6.33000000e+04 -3.67191719e-01
6.34000000e+04 -3.68866213e-01
6.34000000e+04 -3.68867017e-01
6.35000000e+04 -3.70553193e-01
6.35000000e+04 -3.70554005e-01
6.36000000e+04 -3.72251968e-01
6.36000000e+04 -3.72252789e-01
6.37000000e+04 -3.73962645e-01
6.37000000e+04 -3.73963474e-01
6.38000000e+04 -3.75685331e-01
6.38000000e+04 -3.75686168e-01
6.39000000e+04 -3.77420135e-01
6.39000000e+04 -3.77420980e-01
6.40000000e+04 -3.79167165e-01
6.40000000e+04 -3.79168019e-01
6.41000000e+04 -3.80926533e-01
6.41000000e+04 -3.80927396e-01
6.42000000e+04 -3.82698351e-01
6.42000000e+04 -3.82699223e-01
6.43000000e+04 -3.84482731e-01
6.43000000e+04 -3.84483612e-01
6.44000000e+04 -3.86279788e-01
6.44000000e+04 -3.86280677e-01
6.45000000e+04 -3.88089636e-01
6.45000000e+04 -3.88090535e-01
6.46000000e+04 -3.89912394e-01
6.46000000e+04 -3.89913301e-01
6.47000000e+04 -3.91748177e-01
6.47000000e+04 -3.91749093e-01
6.48000000e+04 -3.93597105e-01
6.48000000e+04 -3.93598031e-01
6.49000000e+04 -3.95459298e-01
6.49000000e+04 -3.95460234e-01
6.50000000e+04 -3.97334878e-01
6.50000000e+04 -3.97335823e-01
6.51000000e+04 -3.99223967e-01
6.51000000e+04 -3.99224921e-01
6.52000000e+04 -4.01126688e-01
6.52000000e+04 -4.01127653e-01
6.53000000e+04 -4.03043168e-01
6.53000000e+04 -4.03044142e-01
6.54000000e+04 -4.04973532e-01
6.54000000e+04 -4.04974517e-01
6.55000000e+04 -4.06917909e-01
6.55000000e+04 -4.06918903e-01
6.56000000e+04 -4.08876426e-01
6.56000000e+04 -4.08877431e-01
6.57000000e+04 -4.10849215e-01
6.57000000e+04 -4.10850230e-01
6.58000000e+04 -4.12836408e-01
6.58000000e+04 -4.12837433e-01
6.59000000e+04 -4.14838136e-01
6.59000000e+04 -4.14839172e-01
6.60000000e+04 -4.16854535e-01
6.60000000e+04 -4.16855581e-01
6.61000000e+04 -4.18885740e-01
6.61000000e+04 -4.18886797e-01
6.62000000e+04 -4.20931889e-01
6.62000000e+04 -4.20932957e-01
6.63000000e+04 -4.22993119e-01
6.63000000e+04 -4.22994198e-01
6.64000000e+04 -4.25069571e-01
6.64000000e+04 -4.25070662e-01
6.65000000e+04 -4.27161387e-01
6.65000000e+04 -4.27162488e-01
6.66000000e+04 -4.29268708e-01
6.66000000e+04 -4.29269821e-01
6.67000000e+04 -4.31391679e-01
6.67000000e+04 -4.31392804e-01
6.68000000e+04 -4.33530446e-01
6.68000000e+04 -4.33531582e-01
6.69000000e+04 -4.35685156e-01
6.69000000e+04 -4.35686304e-01
6.70000000e+04 -4.37855958e-01
6.70000000e+04 -4.37857117e-01
6.71000000e+04 -4.40043001e-01
6.71000000e+04 -4.40044173e-01
6.72000000e+04 -4.42246437e-01
6.72000000e+04 -4.42247621e-01
6.73000000e+04 -4.44466420e-01
6.73000000e+04 -4.44467616e-01
6.74000000e+04 -4.46703104e-01
6.74000000e+04 -4.46704312e-01
6.75000000e+04 -4.48956645e-01
6.75000000e+04 -4.48957866e-01
6.76000000e+04 -4.51227201e-01
6.76000000e+04 -4.51228435e-01
6.77000000e+04 -4.53514932e-01
6.77000000e+04 -4.53516178e-01
6.78000000e+04 -4.55819998e-01
6.78000000e+04 -4.55821257e-01
6.79000000e+04 -4.58142562e-01
6.79000000e+04 -4.58143834e-01
6.80000000e+04 -4.60482788e-01
6.80000000e+04 -4.60484073e-01
6.81000000e+04 -4.62840841e-01
6.81000000e+04 -4.62842140e-01
6.82000000e+04 -4.65216890e-01
6.82000000e+04 -4.65218203e-01
6.83000000e+04 -4.67611103e-01
6.83000000e+04 -4.67612429e-01
6.84000000e+04 -4.70023650e-01
6.84000000e+04 -4.70024991e-01
6.85000000e+04 -4.72454705e-01
6.85000000e+04 -4.72456060e-01
6.86000000e+04 -4.74904441e-01
6.86000000e+04 -4.74905810e-01
6.87000000e+04 -4.77373034e-01
6.87000000e+04 -4.77374417e-01
6.88000000e+04 -4.79860661e-01
6.88000000e+04 -4.79862058e-01
6.89000000e+04 -4.82367501e-01
6.89000000e+04 -4.82368913e-01
6.90000000e+04 -4.84893736e-01
6.90000000e+04 -4.84895162e-01
6.91000000e+04 -4.87439547e-01
6.91000000e+04 -4.87440989e-01
6.92000000e+04 -4.90005119e-01
6.92000000e+04 -4.90006576e-01
6.93000000e+04 -4.92590639e-01
6.93000000e+04 -4.92592110e-01
6.94000000e+04 -4.95196293e-01
6.94000000e+04 -4.95197780e-01
6.95000000e+04 -4.97822271e-01
6.95000000e+04 -4.97823774e-01
6.96000000e+04 -5.00468765e-01
6.96000000e+04 -5.00470283e-01
6.97000000e+04 -5.03135968e-01
6.97000000e+04 -5.03137502e-01
6.98000000e+04 -5.05824075e-01
6.98000000e+04 -5.05825625e-01
6.99000000e+04 -5.08533282e-01
6.99000000e+04 -5.08534848e-01
7.00000000e+04 -5.11263787e-01
7.00000000e+04 -5.11265370e-01
7.01000000e+04 -5.14015792e-01
7.01000000e+04 -5.14017391e-01
7.02000000e+04 -5.16789499e-01
7.02000000e+04 -5.16791114e-01
7.03000000e+04 -5.19585110e-01
7.03000000e+04 -5.19586743e-01
7.04000000e+04 -5.22402833e-01
7.04000000e+04 -5.22404483e-01
7.05000000e+04 -5.25242875e-01
7.05000000e+04 -5.25244541e-01
7.06000000e+04 -5.28105445e-01
7.06000000e+04 -5.28107128e-01
7.07000000e+04 -5.30990754e-01
7.07000000e+04 -5.30992455e-01
7.08000000e+04 -5.33899016e-01
7.08000000e+04 -5.33900735e-01
7.09000000e+04 -5.36830445e-01
7.09000000e+04 -5.36832182e-01
7.10000000e+04 -5.39785259e-01
7.10000000e+04 -5.39787014e-01
7.11000000e+04 -5.42763677e-01
7.11000000e+04 -5.42765450e-01
7.12000000e+04 -5.45765918e-01
7.12000000e+04 -5.45767709e-01
7.13000000e+04 -5.48792205e-01
7.13000000e+04 -5.48794015e-01
7.14000000e+04 -5.51842763e-01
7.14000000e+04 -5.51844592e-01
7.15000000e+04 -5.54917817e-01
7.15000000e+04 -5.54919665e-01
7.16000000e+04 -5.58017596e-01
7.16000000e+04 -5.58019463e-01
7.17000000e+04 -5.61142329e-01
7.17000000e+04 -5.61144215e-01
7.18000000e+04 -5.64292248e-01
7.18000000e+04 -5.64294154e-01
7.19000000e+04 -5.67467587e-01
7.19000000e+04 -5.67469512e-01
7.20000000e+04 -5.70668580e-01
7.20000000e+04 -5.70670525e-01
7.21000000e+04 -5.73895465e-01
7.21000000e+04 -5.73897430e-01
7.22000000e+04 -5.77148481e-01
7.22000000e+04 -5.77150466e-01
7.23000000e+04 -5.80427868e-01
7.23000000e+04 -5.80429874e-01
7.24000000e+04 -5.83733870e-01
7.24000000e+04 -5.83735896e-01
7.25000000e+04 -5.87066729e-01
7.25000000e+04 -5.87068776e-01
7.26000000e+04 -5.90426693e-01
7.26000000e+04 -5.90428761e-01
7.27000000e+04 -5.93814009e-01
7.27000000e+04 -5.93816098e-01
7.28000000e+04 -5.97228927e-01
7.28000000e+04 -5.97231037e-01
7.29000000e+04 -6.00671697e-01
7.29000000e+04 -6.00673829e-01
7.30000000e+04 -6.04142574e-01
7.30000000e+04 -6.04144726e-01
7.31000000e+04 -6.07641810e-01
7.31000000e+04 -6.07643985e-01
7.32000000e+04 -6.11169663e-01
7.32000000e+04 -6.11171860e-01
7.33000000e+04 -6.14726391e-01
7.33000000e+04 -6.14728609e-01
7.34000000e+04 -6.18312252e-01
7.34000000e+04 -6.18314493e-01
7.35000000e+04 -6.21927508e-01
7.35000000e+04 -6.21929772e-01
7.36000000e+04 -6.25572422e-01
7.36000000e+04 -6.25574708e-01
7.37000000e+04 -6.29247257e-01
7.37000000e+04 -6.29249566e-01
7.38000000e+04 -6.32952279e-01
7.38000000e+04 -6.32954611e-01
7.39000000e+04 -6.36687755e-01
7.39000000e+04 -6.36690110e-01
7.40000000e+04 -6.40453954e-01
7.40000000e+04 -6.40456332e-01
7.41000000e+04 -6.44251144e-01
7.41000000e+04 -6.44253545e-01
7.42000000e+04 -6.48079597e-01
7.42000000e+04 -6.48082022e-01
7.43000000e+04 -6.51939586e-01
7.43000000e+04 -6.51942034e-01
7.44000000e+04 -6.55831383e-01
7.44000000e+04 -6.55833855e-01
7.45000000e+04 -6.59755264e-01
7.45000000e+04 -6.59757760e-01
7.46000000e+04 -6.63711503e-01
7.46000000e+04 -6.63714024e-01
7.47000000e+04 -6.67700379e-01
7.47000000e+04 -6.67702924e-01
7.48000000e+04 -6.71722168e-01
7.48000000e+04 -6.71724737e-01
7.49000000e+04 -6.75777150e-01
7.49000000e+04 -6.75779743e-01
7.50000000e+04 -6.79865603e-01
7.50000000e+04 -6.79868221e-01
7.51000000e+04 -6.83987809e-01
7.51000000e+04 -6.83990451e-01
7.52000000e+04 -6.88144047e-01
7.52000000e+04 -6.88146715e-01
7.53000000e+04 -6.92334601e-01
7.53000000e+04 -6.92337294e-01
7.54000000e+04 -6.96559752e-01
7.54000000e+04 -6.96562470e-01
7.55000000e+04 -7.00819783e-01
7.55000000e+04 -7.00822526e-01
7.56000000e+04 -7.05114977e-01
7.56000000e+04 -7.05117745e-01
7.57000000e+04 -7.09445617e-01
7.57000000e+04 -7.09448410e-01
7.58000000e+04 -7.13811987e-01
7.58000000e+04 -7.13814806e-01
7.59000000e+04 -7.18214370e-01
7.59000000e+04 -7.18217215e-01
7.60000000e+04 -7.22653051e-01
7.60000000e+04 -7.22655922e-01
7.61000000e+04 -7.27128313e-01
7.61000000e+04 -7.27131209e-01
7.62000000e+04 -7.31640438e-01
7.62000000e+04 -7.31643360e-01
7.63000000e+04 -7.36189711e-01
7.63000000e+04 -7.36192658e-01
7.64000000e+04 -7.40776413e-01
7.64000000e+04 -7.40779386e-01
7.65000000e+04 -7.45400825e-01
7.65000000e+04 -7.45403824e-01
7.66000000e+04 -7.50063231e-01
7.66000000e+04 -7.50066255e-01
7.67000000e+04 -7.54763908e-01
7.67000000e+04 -7.54766959e-01
7.68000000e+04 -7.59503137e-01
7.68000000e+04 -7.59506213e-01
7.69000000e+04 -7.64281195e-01
7.69000000e+04 -7.64284297e-01
7.70000000e+04 -7.69098359e-01
7.70000000e+04 -7.69101487e-01
7.71000000e+04 -7.73954904e-01
7.71000000e+04 -7.73958058e-01
7.72000000e+04 -7.78851103e-01
7.72000000e+04 -7.78854283e-01
7.73000000e+04 -7.83787229e-01
7.73000000e+04 -7.83790434e-01
7.74000000e+04 -7.88763549e-01
7.74000000e+04 -7.88766779e-01
7.75000000e+04 -7.93780332e-01
7.75000000e+04 -7.93783587e-01
7.76000000e+04 -7.98837842e-01
7.76000000e+04 -7.98841123e-01
7.77000000e+04 -8.03936341e-01
7.77000000e+04 -8.03939647e-01
7.78000000e+04 -8.09076088e-01
7.78000000e+04 -8.09079419e-01
7.79000000e+04 -8.14257340e-01
7.79000000e+04 -8.14260696e-01
7.80000000e+04 -8.19480349e-01
7.80000000e+04 -8.19483730e-01
7.81000000e+04 -8.24745365e-01
7.81000000e+04 -8.24748770e-01
7.82000000e+04 -8.30052633e-01
7.82000000e+04 -8.30056062e-01
7.83000000e+04 -8.35402394e-01
7.83000000e+04 -8.35405848e-01
7.84000000e+04 -8.40794886e-01
7.84000000e+04 -8.40798363e-01
7.85000000e+04 -8.46230340e-01
7.85000000e+04 -8.46233841e-01
7.86000000e+04 -8.51708986e-01
7.86000000e+04 -8.51712509e-01
7.87000000e+04 -8.57231044e-01
7.87000000e+04 -8.57234590e-01
7.88000000e+04 -8.62796732e-01
7.88000000e+04 -8.62800301e-01
7.89000000e+04 -8.68406261e-01
7.89000000e+04 -8.68409852e-01
7.90000000e+04 -8.74059836e-01
7.90000000e+04 -8.74063449e-01
7.91000000e+04 -8.79757655e-01
7.91000000e+04 -8.79761290e-01
7.92000000e+04 -8.85499912e-01
7.92000000e+04 -8.85503567e-01
7.93000000e+04 -8.91286790e-01
7.93000000e+04 -8.91290466e-01
7.94000000e+04 -8.97118466e-01
7.94000000e+04 -8.97122162e-01
7.95000000e+04 -9.02995111e-01
7.95000000e+04 -9.02998826e-01
7.96000000e+04 -9.08916885e-01
7.96000000e+04 -9.08920618e-01
7.97000000e+04 -9.14883940e-01
7.97000000e+04 -9.14887692e-01
7.98000000e+04 -9.20896420e-01
7.98000000e+04 -9.20900190e-01
7.99000000e+04 -9.26954460e-01
7.99000000e+04 -9.26958246e-01
8.00000000e+04 -9.33058182e-01
8.00000000e+04 -9.33061985e-01
8.01000000e+04 -9.39207702e-01
8.01000000e+04 -9.39211520e-01
8.02000000e+04 -9.45403121e-01
8.02000000e+04 -9.45406954e-01
8.03000000e+04 -9.51644531e-01
8.03000000e+04 -9.51648379e-01
8.04000000e+04 -9.57932013e-01
8.04000000e+04 -9.57935873e-01
8.05000000e+04 -9.64265634e-01
8.05000000e+04 -9.64269506e-01
8.06000000e+04 -9.70645448e-01
8.06000000e+04 -9.70649331e-01
8.07000000e+04 -9.77071497e-01
8.07000000e+04 -9.77075391e-01
8.08000000e+04 -9.83543809e-01
8.08000000e+04 -9.83547712e-01
8.09000000e+04 -9.90062397e-01
8.09000000e+04 -9.90066309e-01
8.10000000e+04 -9.96627260e-01
8.10000000e+04 -9.96631179e-01
8.11000000e+04 -1.00323838e+00
8.11000000e+04 -1.00324230e+00
8.12000000e+04 -1.00989572e+00
8.12000000e+04 -1.00989965e+00
8.13000000e+04 -1.01659924e+00
8.13000000e+04 -1.01660318e+00
8.14000000e+04 -1.02334887e+00
8.14000000e+04 -1.02335280e+00
8.15000000e+04 -1.03014452e+00
8.15000000e+04 -1.03014845e+00
8.16000000e+04 -1.03698608e+00
8.16000000e+04 -1.03699002e+00
8.17000000e+04 -1.04387344e+00
8.17000000e+04 -1.04387738e+00
8.18000000e+04 -1.05080645e+00
8.18000000e+04 -1.05081038e+00
8.19000000e+04 -1.05778496e+00
8.19000000e+04 -1.05778888e+00
8.20000000e+04 -1.06480876e+00
8.20000000e+04 -1.06481268e+00
8.21000000e+04 -1.07187766e+00
8.21000000e+04 -1.07188157e+00
8.22000000e+04 -1.07899142e+00
8.22000000e+04 -1.07899532e+00
8.23000000e+04 -1.08614980e+00
8.23000000e+04 -1.08615369e+00
8.24000000e+04 -1.09335252e+00
8.24000000e+04 -1.09335639e+00
8.25000000e+04 -1.10059926e+00
8.25000000e+04 -1.10060312e+00
8.26000000e+04 -1.10788972e+00
8.26000000e+04 -1.10789356e+00
8.27000000e+04 -1.11522352e+00
8.27000000e+04 -1.11522734e+00
8.28000000e+04 -1.12260028e+00
8.28000000e+04 -1.12260408e+00
8.29000000e+04 -1.13001961e+00
8.29000000e+04 -1.13002338e+00
8.30000000e+04 -1.13748105e+00
8.30000000e+04 -1.13748480e+00
8.31000000e+04 -1.14498414e+00
8.31000000e+04 -1.14498785e+00
8.32000000e+04 -1.15252837e+00
8.32000000e+04 -1.15253206e+00
8.33000000e+04 -1.16011322e+00
8.33000000e+04 -1.16011687e+00
8.34000000e+04 -1.16773812e+00
8.34000000e+04 -1.16774173e+00
8.35000000e+04 -1.17540247e+00
8.35000000e+04 -1.17540604e+00
8.36000000e+04 -1.18310564e+00
8.36000000e+04 -1.18310917e+00
8.37000000e+04 -1.19084696e+00
8.37000000e+04 -1.19085045e+00
8.38000000e+04 -1.19862573e+00
8.38000000e+04 -1.19862918e+00
8.39000000e+04 -1.20644121e+00
8.39000000e+04 -1.20644461e+00
8.40000000e+04 -1.21429263e+00
8.40000000e+04 -1.21429597e+00
8.41000000e+04 -1.22217916e+00
8.41000000e+04 -1.22218244e+00
8.42000000e+04 -1.23009995e+00
8.42000000e+04 -1.23010317e+00
8.43000000e+04 -1.23805409e+00
8.43000000e+04 -1.23805725e+00
8.44000000e+04 -1.24604067e+00
8.44000000e+04 -1.24604376e+00
8.45000000e+04 -1.25405868e+00
8.45000000e+04 -1.25406170e+00
8.46000000e+04 -1.26210711e+00
8.46000000e+04 -1.26211006e+00
8.47000000e+04 -1.27018489e+00
8.47000000e+04 -1.27018777e+00
8.48000000e+04 -1.27829091e+00
8.48000000e+04 -1.27829370e+00
8.49000000e+04 -1.28642400e+00
8.49000000e+04 -1.28642671e+00
8.50000000e+04 -1.29458296e+00
8.50000000e+04 -1.29458558e+00
8.51000000e+04 -1.30276654e+00
8.51000000e+04 -1.30276907e+00
8.52000000e+04 -1.31097343e+00
8.52000000e+04 -1.31097586e+00
8.53000000e+04 -1.31920227e+00
8.53000000e+04 -1.31920460e+00
8.54000000e+04 -1.32745167e+00
8.54000000e+04 -1.32745390e+00
8.55000000e+04 -1.33572017e+00
8.55000000e+04 -1.33572229e+00
8.56000000e+04 -1.34400626e+00
8.56000000e+04 -1.34400827e+00
8.57000000e+04 -1.35230839e+00
8.57000000e+04 -1.35231027e+00
8.58000000e+04 -1.36062493e+00
8.58000000e+04 -1.36062670e+00
8.59000000e+04 -1.36895423e+00
8.59000000e+04 -1.36895587e+00
8.60000000e+04 -1.37729455e+00
8.60000000e+04 -1.37729606e+00
8.61000000e+04 -1.38564413e+00
8.61000000e+04 -1.38564550e+00
8.62000000e+04 -1.39400112e+00
8.62000000e+04 -1.39400234e+00
8.63000000e+04 -1.40236362e+00
8.63000000e+04 -1.40236471e+00
8.64000000e+04 -1.41072970e+00
8.64000000e+04 -1.41073063e+00
8.65000000e+04 -1.41909734e+00
8.65000000e+04 -1.41909811e+00
8.66000000e+04 -1.42746447e+00
8.66000000e+04 -1.42746508e+00
8.67000000e+04 -1.43582897e+00
8.67000000e+04 -1.43582941e+00
8.68000000e+04 -1.44418864e+00
8.68000000e+04 -1.44418891e+00
8.69000000e+04 -1.45254124e+00
8.69000000e+04 -1.45254134e+00
8.70000000e+04 -1.46088446e+00
8.70000000e+04 -1.46088438e+00
8.71000000e+04 -1.46921593e+00
8.71000000e+04 -1.46921566e+00
8.72000000e+04 -1.47753322e+00
8.72000000e+04 -1.47753276e+00
8.73000000e+04 -1.48583384e+00
8.73000000e+04 -1.48583318e+00
8.74000000e+04 -1.49411523e+00
8.74000000e+04 -1.49411437e+00
8.75000000e+04 -1.50237478e+00
8.75000000e+04 -1.50237371e+00
8.76000000e+04 -1.51060981e+00
8.76000000e+04 -1.51060852e+00
8.77000000e+04 -1.51881757e+00
8.77000000e+04 -1.51881607e+00
8.78000000e+04 -1.52699528e+00
8.78000000e+04 -1.52699356e+00
8.79000000e+04 -1.53514007e+00
8.79000000e+04 -1.53513811e+00
8.80000000e+04 -1.54324901e+00
8.80000000e+04 -1.54324682e+00
8.81000000e+04 -1.55131912e+00
8.81000000e+04 -1.55131669e+00
8.82000000e+04 -1.55934736e+00
8.82000000e+04 -1.55934468e+00
8.83000000e+04 -1.56733062e+00
8.83000000e+04 -1.56732769e+00
8.84000000e+04 -1.57526573e+00
8.84000000e+04 -1.57526255e+00
8.85000000e+04 -1.58314949e+00
8.85000000e+04 -1.58314604e+00
8.86000000e+04 -1.59097859e+00
8.86000000e+04 -1.59097488e+00
8.87000000e+04 -1.59874972e+00
8.87000000e+04 -1.59874573e+00
8.88000000e+04 -1.60645947e+00
8.88000000e+04 -1.60645520e+00
8.89000000e+04 -1.61410440e+00
8.89000000e+04 -1.61409985e+00
8.90000000e+04 -1.62168100e+00
8.90000000e+04 -1.62167616e+00
8.91000000e+04 -1.62918571e+00
8.91000000e+04 -1.62918058e+00
8.92000000e+04 -1.63661494e+00
8.92000000e+04 -1.63660951e+00
8.93000000e+04 -1.64396501e+00
8.93000000e+04 -1.64395928e+00
8.94000000e+04 -1.65123224e+00
8.94000000e+04 -1.65122620e+00
8.95000000e+04 -1.65841285e+00
8.95000000e+04 -1.65840650e+00
8.96000000e+04 -1.66550306e+00
8.96000000e+04 -1.66549640e+00
8.97000000e+04 -1.67249902e+00
8.97000000e+04 -1.67249204e+00
8.98000000e+04 -1.67939685e+00
8.98000000e+04 -1.67938954e+00
8.99000000e+04 -1.68619263e+00
8.99000000e+04 -1.68618499e+00
9.00000000e+04 -1.69288238e+00
9.00000000e+04 -1.69287441e+00
9.01000000e+04 -1.69946212e+00
9.01000000e+04 -1.69945382e+00
9.02000000e+04 -1.70592782e+00
9.02000000e+04 -1.70591917e+00
9.03000000e+04 -1.71227541e+00
9.03000000e+04 -1.71226642e+00
9.04000000e+04 -1.71850081e+00
9.04000000e+04 -1.71849147e+00
9.05000000e+04 -1.72459990e+00
9.05000000e+04 -1.72459022e+00
9.06000000e+04 -1.73056855e+00
9.06000000e+04 -1.73055851e+00
9.07000000e+04 -1.73640259e+00
9.07000000e+04 -1.73639220e+00
9.08000000e+04 -1.74209786e+00
9.08000000e+04 -1.74208711e+00
9.09000000e+04 -1.74765016e+00
9.09000000e+04 -1.74763906e+00
9.10000000e+04 -1.75305530e+00
9.10000000e+04 -1.75304383e+00
9.11000000e+04 -1.75830907e+00
9.11000000e+04 -1.75829724e+00
9.12000000e+04 -1.76340725e+00
9.12000000e+04 -1.76339506e+00
9.13000000e+04 -1.76834564e+00
9.13000000e+04 -1.76833309e+00
9.14000000e+04 -1.77312002e+00
9.14000000e+04 -1.77310710e+00
9.15000000e+04 -1.77772619e+00
9.15000000e+04 -1.77771291e+00
9.16000000e+04 -1.78215996e+00
9.16000000e+04 -1.78214631e+00
9.17000000e+04 -1.78641713e+00
9.17000000e+04 -1.78640312e+00
9.18000000e+04 -1.79049355e+00
9.18000000e+04 -1.79047917e+00
9.19000000e+04 -1.79438508e+00
9.19000000e+04 -1.79437033e+00
9.20000000e+04 -1.79808758e+00
9.20000000e+04 -1.79807247e+00
9.21000000e+04 -1.80159697e+00
9.21000000e+04 -1.80158151e+00
9.22000000e+04 -1.80490920e+00
9.22000000e+04 -1.80489337e+00
9.23000000e+04 -1.80802024e+00
9.23000000e+04 -1.80800405e+00
9.24000000e+04 -1.81092610e+00
9.24000000e+04 -1.81090956e+00
9.25000000e+04 -1.81362286e+00
9.25000000e+04 -1.81360597e+00
9.26000000e+04 -1.81610663e+00
9.26000000e+04 -1.81608939e+00
9.27000000e+04 -1.81837358e+00
9.27000000e+04 -1.81835599e+00
9.28000000e+04 -1.82041992e+00
9.28000000e+04 -1.82040200e+00
9.29000000e+04 -1.82224195e+00
9.29000000e+04 -1.82222369e+00
9.30000000e+04 -1.82383603e+00
9.30000000e+04 -1.82381743e+00
9.31000000e+04 -1.82519857e+00
9.31000000e+04 -1.82517964e+00
9.32000000e+04 -1.82632607e+00
9.32000000e+04 -1.82630682e+00
9.33000000e+04 -1.82721512e+00
9.33000000e+04 -1.82719556e+00
9.34000000e+04 -1.82786238e+00
9.34000000e+04 -1.82784251e+00
9.35000000e+04 -1.82826460e+00
9.35000000e+04 -1.82824442e+00
9.36000000e+04 -1.82841863e+00
9.36000000e+04 -1.82839815e+00
9.37000000e+04 -1.82832140e+00
9.37000000e+04 -1.82830064e+00
9.38000000e+04 -1.82796996e+00
9.38000000e+04 -1.82794892e+00
9.39000000e+04 -1.82736147e+00
9.39000000e+04 -1.82734015e+00
9.40000000e+04 -1.82649317e+00
9.40000000e+04 -1.82647159e+00
9.41000000e+04 -1.82536244e+00
9.41000000e+04 -1.82534060e+00
9.42000000e+04 -1.82396678e+00
9.42000000e+04 -1.82394469e+00
9.43000000e+04 -1.82230379e+00
9.43000000e+04 -1.82228147e+00
9.44000000e+04 -1.82037122e+00
9.44000000e+04 -1.82034867e+00
9.45000000e+04 -1.81816694e+00
9.45000000e+04 -1.81814418e+00
9.46000000e+04 -1.81568895e+00
9.46000000e+04 -1.81566598e+00
9.47000000e+04 -1.81293541e+00
9.47000000e+04 -1.81291224e+00
9.48000000e+04 -1.80990459e+00
9.48000000e+04 -1.80988124e+00
9.49000000e+04 -1.80659493e+00
9.49000000e+04 -1.80657141e+00
9.50000000e+04 -1.80300502e+00
9.50000000e+04 -1.80298134e+00
9.51000000e+04 -1.79913358e+00
9.51000000e+04 -1.79910975e+00
9.52000000e+04 -1.79497951e+00
9.52000000e+04 -1.79495555e+00
9.53000000e+04 -1.79054187e+00
9.53000000e+04 -1.79051779e+00
9.54000000e+04 -1.78581987e+00
9.54000000e+04 -1.78579568e+00
9.55000000e+04 -1.78081290e+00
9.55000000e+04 -1.78078861e+00
9.56000000e+04 -1.77552050e+00
9.56000000e+04 -1.77549613e+00
9.57000000e+04 -1.76994241e+00
9.57000000e+04 -1.76991797e+00
9.58000000e+04 -1.76407852e+00
9.58000000e+04 -1.76405403e+00
9.59000000e+04 -1.75792891e+00
9.59000000e+04 -1.75790439e+00
9.60000000e+04 -1.75149385e+00
9.60000000e+04 -1.75146930e+00
9.61000000e+04 -1.74477377e+00
9.61000000e+04 -1.74474922e+00
9.62000000e+04 -1.73776930e+00
9.62000000e+04 -1.73774476e+00
9.63000000e+04 -1.73048126e+00
9.63000000e+04 -1.73045675e+00
9.64000000e+04 -1.72291065e+00
9.64000000e+04 -1.72288618e+00
9.65000000e+04 -1.71505867e+00
9.65000000e+04 -1.71503426e+00
9.66000000e+04 -1.70692671e+00
9.66000000e+04 -1.70690237e+00
9.67000000e+04 -1.69851634e+00
9.67000000e+04 -1.69849209e+00
9.68000000e+04 -1.68982935e+00
9.68000000e+04 -1.68980521e+00
9.69000000e+04 -1.68086772e+00
9.69000000e+04 -1.68084370e+00
9.70000000e+04 -1.67163361e+00
9.70000000e+04 -1.67160973e+00
9.71000000e+04 -1.66212939e+00
9.71000000e+04 -1.66210567e+00
9.72000000e+04 -1.65235764e+00
9.72000000e+04 -1.65233410e+00
9.73000000e+04 -1.64232113e+00
9.73000000e+04 -1.64229777e+00
9.74000000e+04 -1.63202282e+00
9.74000000e+04 -1.63199968e+00
9.75000000e+04 -1.62146588e+00
9.75000000e+04 -1.62144297e+00
9.76000000e+04 -1.61065369e+00
9.76000000e+04 -1.61063102e+00
9.77000000e+04 -1.59958981e+00
9.77000000e+04 -1.59956740e+00
9.78000000e+04 -1.58827800e+00
9.78000000e+04 -1.58825588e+00
9.79000000e+04 -1.57672224e+00
9.79000000e+04 -1.57670042e+00
9.80000000e+04 -1.56492668e+00
9.80000000e+04 -1.56490517e+00
9.81000000e+04 -1.55289568e+00
9.81000000e+04 -1.55287450e+00
9.82000000e+04 -1.54063379e+00
9.82000000e+04 -1.54061296e+00
9.83000000e+04 -1.52814574e+00
9.83000000e+04 -1.52812528e+00
9.84000000e+04 -1.51543648e+00
9.84000000e+04 -1.51541641e+00
9.85000000e+04 -1.50251112e+00
9.85000000e+04 -1.50249145e+00
9.86000000e+04 -1.48937496e+00
9.86000000e+04 -1.48935571e+00
9.87000000e+04 -1.47603350e+00
9.87000000e+04 -1.47601468e+00
9.88000000e+04 -1.46249239e+00
9.88000000e+04 -1.46247403e+00
9.89000000e+04 -1.44875749e+00
9.89000000e+04 -1.44873959e+00
9.90000000e+04 -1.43483480e+00
9.90000000e+04 -1.43481739e+00
9.91000000e+04 -1.42073050e+00
9.91000000e+04 -1.42071359e+00
9.92000000e+04 -1.40645095e+00
9.92000000e+04 -1.40643455e+00
9.93000000e+04 -1.39200265e+00
9.93000000e+04 -1.39198678e+00
9.94000000e+04 -1.37739225e+00
9.94000000e+04 -1.37737693e+00
9.95000000e+04 -1.36262657e+00
9.95000000e+04 -1.36261180e+00
9.96000000e+04 -1.34771255e+00
9.96000000e+04 -1.34769836e+00
9.97000000e+04 -1.33265729e+00
9.97000000e+04 -1.33264368e+00
9.98000000e+04 -1.31746800e+00
9.98000000e+04 -1.31745498e+00
9.99000000e+04 -1.30215202e+00
9.99000000e+04 -1.30213962e+00
1.00000000e+05 -1.28671682e+00
1.00000000e+05 -1.28670504e+00
1.00100000e+05 -1.27116996e+00
1.00100000e+05 -1.27115881e+00
1.00200000e+05 -1.25551912e+00
1.00200000e+05 -1.25550861e+00
1.00300000e+05 -1.23977205e+00
1.00300000e+05 -1.23976219e+00
1.00400000e+05 -1.22393661e+00
1.00400000e+05 -1.22392741e+00
1.00500000e+05 -1.20802071e+00
1.00500000e+05 -1.20801217e+00
1.00600000e+05 -1.19203234e+00
1.00600000e+05 -1.19202448e+00
1.00700000e+05 -1.17597954e+00
1.00700000e+05 -1.17597236e+00
1.00800000e+05 -1.15987040e+00
1.00800000e+05 -1.15986391e+00
1.00900000e+05 -1.14371304e+00
1.00900000e+05 -1.14370723e+00
1.01000000e+05 -1.12751559e+00
1.01000000e+05 -1.12751048e+00
1.01100000e+05 -1.11128620e+00
1.01100000e+05 -1.11128179e+00
1.01200000e+05 -1.09503303e+00
1.01200000e+05 -1.09502931e+00
1.01300000e+05 -1.07876420e+00
1.01300000e+05 -1.07876118e+00
1.01400000e+05 -1.06248782e+00
1.01400000e+05 -1.06248548e+00
1.01500000e+05 -1.04621193e+00
1.01500000e+05 -1.04621029e+00
1.01600000e+05 -1.02994455e+00
1.01600000e+05 -1.02994360e+00
1.01700000e+05 -1.01369361e+00
1.01700000e+05 -1.01369335e+00
1.01800000e+05 -9.97466948e-01
1.01800000e+05 -9.97467357e-01
1.01900000e+05 -9.81272303e-01
1.01900000e+05 -9.81273381e-01
1.02000000e+05 -9.65117300e-01
1.02000000e+05 -9.65119038e-01
1.02100000e+05 -9.49009429e-01
1.02100000e+05 -9.49011815e-01
1.02200000e+05 -9.32956027e-01
1.02200000e+05 -9.32959051e-01
1.02300000e+05 -9.16964268e-01
1.02300000e+05 -9.16967914e-01
1.02400000e+05 -9.01041138e-01
1.02400000e+05 -9.01045392e-01
1.02500000e+05 -8.85193425e-01
1.02500000e+05 -8.85198270e-01
1.02600000e+05 -8.69427699e-01
1.02600000e+05 -8.69433116e-01
1.02700000e+05 -8.53750292e-01
1.02700000e+05 -8.53756262e-01
1.02800000e+05 -8.38167289e-01
1.02800000e+05 -8.38173789e-01
1.02900000e+05 -8.22684501e-01
1.02900000e+05 -8.22691510e-01
1.03000000e+05 -8.07307457e-01
1.03000000e+05 -8.07314949e-01
1.03100000e+05 -7.92041382e-01
1.03100000e+05 -7.92049331e-01
1.03200000e+05 -7.76891181e-01
1.03200000e+05 -7.76899559e-01
1.03300000e+05 -7.61861426e-01
1.03300000e+05 -7.61870204e-01
1.03400000e+05 -7.46956338e-01
1.03400000e+05 -7.46965487e-01
1.03500000e+05 -7.32179776e-01
1.03500000e+05 -7.32189262e-01
1.03600000e+05 -7.17535216e-01
1.03600000e+05 -7.17545007e-01
1.03700000e+05 -7.03025745e-01
1.03700000e+05 -7.03035806e-01
1.03800000e+05 -6.88654044e-01
1.03800000e+05 -6.88664340e-01
1.03900000e+05 -6.74422380e-01
1.03900000e+05 -6.74432874e-01
1.04000000e+05 -6.60332591e-01
1.04000000e+05 -6.60343246e-01
1.04100000e+05 -6.46386084e-01
1.04100000e+05 -6.46396861e-01
1.04200000e+05 -6.32583820e-01
1.04200000e+05 -6.32594679e-01
1.04300000e+05 -6.18926312e-01
1.04300000e+05 -6.18937214e-01
1.04400000e+05 -6.05413618e-01
1.04400000e+05 -6.05424523e-01
1.04500000e+05 -5.92045342e-01
1.04500000e+05 -5.92056209e-01
1.04600000e+05 -5.78820626e-01
1.04600000e+05 -5.78831413e-01
1.04700000e+05 -5.65738154e-01
1.04700000e+05 -5.65748822e-01
1.04800000e+05 -5.52796155e-01
1.04800000e+05 -5.52806662e-01
1.04900000e+05 -5.39992403e-01
1.04900000e+05 -5.40002709e-01
1.05000000e+05 -5.27324228e-01
1.05000000e+05 -5.27334293e-01
1.05100000e+05 -5.14788516e-01
1.05100000e+05 -5.14798301e-01
1.05200000e+05 -5.02381729e-01
1.05200000e+05 -5.02391195e-01
1.05300000e+05 -4.90099905e-01
1.05300000e+05 -4.90109015e-01
1.05400000e+05 -4.77938680e-01
1.05400000e+05 -4.77947399e-01
1.05500000e+05 -4.65893302e-01
1.05500000e+05 -4.65901592e-01
1.05600000e+05 -4.53958642e-01
1.05600000e+05 -4.53966472e-01
1.05700000e+05 -4.42129221e-01
1.05700000e+05 -4.42136559e-01
1.05800000e+05 -4.30399227e-01
1.05800000e+05 -4.30406043e-01
1.05900000e+05 -4.18762537e-01
1.05900000e+05 -4.18768803e-01
1.06000000e+05 -4.07212740e-01
1.06000000e+05 -4.07218430e-01
1.06100000e+05 -3.95743165e-01
1.06100000e+05 -3.95748256e-01
1.06200000e+05 -3.84346905e-01
1.06200000e+05 -3.84351376e-01
1.06300000e+05 -3.73016846e-01
1.06300000e+05 -3.73020678e-01
1.06400000e+05 -3.61745694e-01
1.06400000e+05 -3.61748870e-01
1.06500000e+05 -3.50526006e-01
1.06500000e+05 -3.50528513e-01
1.06600000e+05 -3.39350216e-01
1.06600000e+05 -3.39352044e-01
1.06700000e+05 -3.28210671e-01
1.06700000e+05 -3.28211811e-01
1.06800000e+05 -3.17099656e-01
1.06800000e+05 -3.17100103e-01
1.06900000e+05 -3.06009428e-01
1.06900000e+05 -3.06009179e-01
1.07000000e+05 -2.94932245e-01
1.07000000e+05 -2.94931300e-01
1.07100000e+05 -2.83860394e-01
1.07100000e+05 -2.83858755e-01
1.07200000e+05 -2.72786222e-01
1.07200000e+05 -2.72783896e-01
1.07300000e+05 -2.61702168e-01
1.07300000e+05 -2.61699161e-01
1.07400000e+05 -2.50600785e-01
1.07400000e+05 -2.50597108e-01
1.07500000e+05 -2.39474768e-01
1.07500000e+05 -2.39470433e-01
1.07600000e+05 -2.28316983e-01
1.07600000e+05 -2.28312006e-01
1.07700000e+05 -2.17120488e-01
1.07700000e+05 -2.17114886e-01
1.07800000e+05 -2.05878556e-01
1.07800000e+05 -2.05872348e-01
1.07900000e+05 -1.94584697e-01
1.07900000e+05 -1.94577905e-01
1.08000000e+05 -1.83232679e-01
1.08000000e+05 -1.83225324e-01
1.08100000e+05 -1.71816541e-01
1.08100000e+05 -1.71808649e-01
1.08200000e+05 -1.60330613e-01
1.08200000e+05 -1.60322209e-01
1.08300000e+05 -1.48769530e-01
1.08300000e+05 -1.48760641e-01
1.08400000e+05 -1.37128242e-01
1.08400000e+05 -1.37118897e-01
1.08500000e+05 -1.25402026e-01
1.08500000e+05 -1.25392254e-01
1.08600000e+05 -1.13586494e-01
1.08600000e+05 -1.13576325e-01
1.08700000e+05 -1.01677601e-01
1.08700000e+05 -1.01667065e-01
1.08800000e+05 -8.96716461e-02
1.08800000e+05 -8.96607740e-02
1.08900000e+05 -7.75652799e-02
1.08900000e+05 -7.75541031e-02
1.09000000e+05 -6.53555029e-02
1.09000000e+05 -6.53440528e-02
1.09100000e+05 -5.30396665e-02
1.09100000e+05 -5.30279744e-02
1.09200000e+05 -4.06154703e-02
1.09200000e+05 -4.06035674e-02
1.09300000e+05 -2.80809593e-02
1.09300000e+05 -2.80688765e-02
1.09400000e+05 -1.54345187e-02
1.09400000e+05 -1.54222864e-02
1.09500000e+05 -2.67486809e-03
1.09500000e+05 -2.66251629e-03
1.09600000e+05 1.01989461e-02
1.09600000e+05 1.02113881e-02
1.09700000e+05 2.31875587e-02
1.09700000e+05 2.32000624e-02
1.09800000e+05 3.62912954e-02
1.09800000e+05 3.63038330e-02
1.09900000e+05 4.95101826e-02
1.09900000e+05 4.95227272e-02
1.10000000e+05 6.28439585e-02
1.10000000e+05 6.28564842e-02
1.10100000e+05 7.62920847e-02
1.10100000e+05 7.63045666e-02
1.10200000e+05 8.98537582e-02
1.10200000e+05 8.98661726e-02
1.10300000e+05 1.03527924e-01
1.10300000e+05 1.03540248e-01
1.10400000e+05 1.17313288e-01
1.10400000e+05 1.17325500e-01
1.10500000e+05 1.31208330e-01
1.10500000e+05 1.31220409e-01
1.10600000e+05 1.45211315e-01
1.10600000e+05 1.45223243e-01
1.10700000e+05 1.59320312e-01
1.10700000e+05 1.59332071e-01
1.10800000e+05 1.73533201e-01
1.10800000e+05 1.73544773e-01
1.10900000e+05 1.87847689e-01
1.10900000e+05 1.87859058e-01
1.11000000e+05 2.02261323e-01
1.11000000e+05 2.02272475e-01
1.11100000e+05 2.16771503e-01
1.11100000e+05 2.16782424e-01
1.11200000e+05 2.31375492e-01
1.11200000e+05 2.31386170e-01
1.11300000e+05 2.46070433e-01
1.11300000e+05 2.46080856e-01
1.11400000e+05 2.60853355e-01
1.11400000e+05 2.60863514e-01
1.11500000e+05 2.75721191e-01
1.11500000e+05 2.75731075e-01
1.11600000e+05 2.90670781e-01
1.11600000e+05 2.90680383e-01
1.11700000e+05 3.05698891e-01
1.11700000e+05 3.05708203e-01
1.11800000e+05 3.20802215e-01
1.11800000e+05 3.20811232e-01
1.11900000e+05 3.35977393e-01
1.11900000e+05 3.35986107e-01
1.12000000e+05 3.51221011e-01
1.12000000e+05 3.51229419e-01
1.12100000e+05 3.66529619e-01
1.12100000e+05 3.66537715e-01
1.12200000e+05 3.81899729e-01
1.12200000e+05 3.81907511e-01
1.12300000e+05 3.97327833e-01
1.12300000e+05 3.97335298e-01
1.12400000e+05 4.12810402e-01
1.12400000e+05 4.12817548e-01
1.12500000e+05 4.28343898e-01
1.12500000e+05 4.28350723e-01
1.12600000e+05 4.43924774e-01
1.12600000e+05 4.43931278e-01
1.12700000e+05 4.59549488e-01
1.12700000e+05 4.59555670e-01
1.12800000e+05 4.75214501e-01
1.12800000e+05 4.75220361e-01
1.12900000e+05 4.90916285e-01
1.12900000e+05 4.90921824e-01
1.13000000e+05 5.06651328e-01
1.13000000e+05 5.06656546e-01
1.13100000e+05 5.22416134e-01
1.13100000e+05 5.22421033e-01
1.13200000e+05 5.38207232e-01
1.13200000e+05 5.38211814e-01
1.13300000e+05 5.54021176e-01
1.13300000e+05 5.54025441e-01
1.13400000e+05 5.69854546e-01
1.13400000e+05 5.69858497e-01
1.13500000e+05 5.85703954e-01
1.13500000e+05 5.85707594e-01
1.13600000e+05 6.01566044e-01
1.13600000e+05 6.01569375e-01
1.13700000e+05 6.17437496e-01
1.13700000e+05 6.17440520e-01
1.13800000e+05 6.33315023e-01
1.13800000e+05 6.33317743e-01
1.13900000e+05 6.49195376e-01
1.13900000e+05 6.49197795e-01
1.14000000e+05 6.65075343e-01
1.14000000e+05 6.65077465e-01
1.14100000e+05 6.80951752e-01
1.14100000e+05 6.80953579e-01
1.14200000e+05 6.96821468e-01
1.14200000e+05 6.96823002e-01
1.14300000e+05 7.12681395e-01
1.14300000e+05 7.12682640e-01
1.14400000e+05 7.28528476e-01
1.14400000e+05 7.28529435e-01
1.14500000e+05 7.44359693e-01
1.14500000e+05 7.44360369e-01
1.14600000e+05 7.60172066e-01
1.14600000e+05 7.60172462e-01
1.14700000e+05 7.75962653e-01
1.14700000e+05 7.75962772e-01
1.14800000e+05 7.91728549e-01
1.14800000e+05 7.91728394e-01
1.14900000e+05 8.07466887e-01
1.14900000e+05 8.07466461e-01
1.15000000e+05 8.23174834e-01
1.15000000e+05 8.23174139e-01
1.15100000e+05 8.38849593e-01
1.15100000e+05 8.38848632e-01
1.15200000e+05 8.54488400e-01
1.15200000e+05 8.54487176e-01
1.15300000e+05 8.70088527e-01
1.15300000e+05 8.70087043e-01
1.15400000e+05 8.85647276e-01
1.15400000e+05 8.85645534e-01
1.15500000e+05 9.01161981e-01
1.15500000e+05 9.01159982e-01
1.15600000e+05 9.16630005e-01
1.15600000e+05 9.16627753e-01
1.15700000e+05 9.32048742e-01
1.15700000e+05 9.32046238e-01
1.15800000e+05 9.47415611e-01
1.15800000e+05 9.47412858e-01
1.15900000e+05 9.62728061e-01
1.15900000e+05 9.62725061e-01
1.16000000e+05 9.77983565e-01
1.16000000e+05 9.77980319e-01
1.16100000e+05 9.93179619e-01
1.16100000e+05 9.93176129e-01
1.16200000e+05 1.00831374e+00
1.16200000e+05 1.00831001e+00
1.16300000e+05 1.02338348e+00
1.16300000e+05 1.02337951e+00
1.16400000e+05 1.03838639e+00
1.16400000e+05 1.03838218e+00
1.16500000e+05 1.05332006e+00
1.16500000e+05 1.05331561e+00
1.16600000e+05 1.06818208e+00
1.16600000e+05 1.06817739e+00
1.16700000e+05 1.08297006e+00
1.16700000e+05 1.08296514e+00
1.16800000e+05 1.09768165e+00
1.16800000e+05 1.09767650e+00
1.16900000e+05 1.11231449e+00
1.16900000e+05 1.11230910e+00
1.17000000e+05 1.12686622e+00
1.17000000e+05 1.12686060e+00
1.17100000e+05 1.14133449e+00
1.17100000e+05 1.14132863e+00
1.17200000e+05 1.15571694e+00
1.17200000e+05 1.15571084e+00
1.17300000e+05 1.17001124e+00
1.17300000e+05 1.17000492e+00
1.17400000e+05 1.18421521e+00
1.17400000e+05 1.18420867e+00
1.17500000e+05 1.19832677e+00
1.17500000e+05 1.19832003e+00
1.17600000e+05 1.21234387e+00
1.17600000e+05 1.21233691e+00
1.17700000e+05 1.22626400e+00
1.17700000e+05 1.22625673e+00
1.17800000e+05 1.24008375e+00
1.17800000e+05 1.24007607e+00
1.17900000e+05 1.25379882e+00
1.17900000e+05 1.25379070e+00
1.18000000e+05 1.26740510e+00
1.18000000e+05 1.26739667e+00
1.18100000e+05 1.28090101e+00
1.18100000e+05 1.28089271e+00
1.18200000e+05 1.29429038e+00
1.18200000e+05 1.29428287e+00
1.18300000e+05 1.30758400e+00
1.18300000e+05 1.30757792e+00
1.18400000e+05 1.32079784e+00
1.18400000e+05 1.32079338e+00
1.18500000e+05 1.33394702e+00
1.18500000e+05 1.33394359e+00
1.18600000e+05 1.34703729e+00
1.18600000e+05 1.34703346e+00
1.18700000e+05 1.36005746e+00
1.18700000e+05 1.36005134e+00
1.18800000e+05 1.37297741e+00
1.18800000e+05 1.37296736e+00
1.18900000e+05 1.38575355e+00
1.18900000e+05 1.38573891e+00
1.19000000e+05 1.39834054e+00
1.19000000e+05 1.39832197e+00
1.19100000e+05 1.41070427e+00
1.19100000e+05 1.41068349e+00
1.19200000e+05 1.42283065e+00
1.19200000e+05 1.42280981e+00
1.19300000e+05 1.43472670e+00
1.19300000e+05 1.43470756e+00
1.19400000e+05 1.44641438e+00
1.19400000e+05 1.44639782e+00
1.19500000e+05 1.45792076e+00
1.19500000e+05 1.45790670e+00
1.19600000e+05 1.46926912e+00
1.19600000e+05 1.46925682e+00
1.19700000e+05 1.48047410e+00
1.19700000e+05 1.48046265e+00
1.19800000e+05 1.49154133e+00
1.19800000e+05 1.49152999e+00
1.19900000e+05 1.50247011e+00
1.19900000e+05 1.50245846e+00
1.20000000e+05 1.51325670e+00
1.20000000e+05 1.51324461e+00
1.20100000e+05 1.52389680e+00
1.20100000e+05 1.52388429e+00
1.20200000e+05 1.53438660e+00
1.20200000e+05 1.53437374e+00
1.20300000e+05 1.54472291e+00
1.20300000e+05 1.54470974e+00
1.20400000e+05 1.55490281e+00
1.20400000e+05 1.55488934e+00
1.20500000e+05 1.56492337e+00
1.20500000e+05 1.56490959e+00
1.20600000e+05 1.57478159e+00
1.20600000e+05 1.57476749e+00
1.20700000e+05 1.58447439e+00
1.20700000e+05 1.58445997e+00
1.20800000e+05 1.59399865e+00
1.20800000e+05 1.59398390e+00
1.20900000e+05 1.60335125e+00
1.20900000e+05 1.60333617e+00
1.21000000e+05 1.61252907e+00
1.21000000e+05 1.61251367e+00
1.21100000e+05 1.62152899e+00
1.21100000e+05 1.62151326e+00
1.21200000e+05 1.63034788e+00
1.21200000e+05 1.63033181e+00
1.21300000e+05 1.63898258e+00
1.21300000e+05 1.63896618e+00
1.21400000e+05 1.64742996e+00
1.21400000e+05 1.64741323e+00
1.21500000e+05 1.65568688e+00
1.21500000e+05 1.65566981e+00
1.21600000e+05 1.66375018e+00
1.21600000e+05 1.66373278e+00
1.21700000e+05 1.67161672e+00
1.21700000e+05 1.67159899e+00
1.21800000e+05 1.67928338e+00
1.21800000e+05 1.67926531e+00
1.21900000e+05 1.68674699e+00
1.21900000e+05 1.68672859e+00
1.22000000e+05 1.69400444e+00
1.22000000e+05 1.69398570e+00
1.22100000e+05 1.70105258e+00
1.22100000e+05 1.70103351e+00
1.22200000e+05 1.70788829e+00
1.22200000e+05 1.70786888e+00
1.22300000e+05 1.71450843e+00
1.22300000e+05 1.71448868e+00
1.22400000e+05 1.72090987e+00
1.22400000e+05 1.72088978e+00
1.22500000e+05 1.72708948e+00
1.22500000e+05 1.72706905e+00
1.22600000e+05 1.73304412e+00
1.22600000e+05 1.73302335e+00
1.22700000e+05 1.73877065e+00
1.22700000e+05 1.73874955e+00
1.22800000e+05 1.74426595e+00
1.22800000e+05 1.74424451e+00
1.22900000e+05 1.74952688e+00
1.22900000e+05 1.74950509e+00
1.23000000e+05 1.75455029e+00
1.23000000e+05 1.75452817e+00
1.23100000e+05 1.75933307e+00
1.23100000e+05 1.75931061e+00
1.23200000e+05 1.76387210e+00
1.23200000e+05 1.76384930e+00
1.23300000e+05 1.76816428e+00
1.23300000e+05 1.76814114e+00
1.23400000e+05 1.77220653e+00
1.23400000e+05 1.77218305e+00
1.23500000e+05 1.77599579e+00
1.23500000e+05 1.77597198e+00
1.23600000e+05 1.77952907e+00
1.23600000e+05 1.77950493e+00
1.23700000e+05 1.78280338e+00
1.23700000e+05 1.78277891e+00
1.23800000e+05 1.78581581e+00
1.23800000e+05 1.78579103e+00
1.23900000e+05 1.78856350e+00
1.23900000e+05 1.78853840e+00
1.24000000e+05 1.79104366e+00
1.24000000e+05 1.79101825e+00
1.24100000e+05 1.79325356e+00
1.24100000e+05 1.79322786e+00
1.24200000e+05 1.79519056e+00
1.24200000e+05 1.79516457e+00
1.24300000e+05 1.79685210e+00
1.24300000e+05 1.79682581e+00
1.24400000e+05 1.79823568e+00
1.24400000e+05 1.79820911e+00
1.24500000e+05 1.79933889e+00
1.24500000e+05 1.79931206e+00
1.24600000e+05 1.80015940e+00
1.24600000e+05 1.80013231e+00
1.24700000e+05 1.80069495e+00
1.24700000e+05 1.80066760e+00
1.24800000e+05 1.80094335e+00
1.24800000e+05 1.80091575e+00
1.24900000e+05 1.80090246e+00
1.24900000e+05 1.80087462e+00
1.25000000e+05 1.80057021e+00
1.25000000e+05 1.80054213e+00
1.25100000e+05 1.79994456e+00
1.25100000e+05 1.79991624e+00
1.25200000e+05 1.79902353e+00
1.25200000e+05 1.79899497e+00
1.25300000e+05 1.79780516e+00
1.25300000e+05 1.79777638e+00
1.25400000e+05 1.79628755e+00
1.25400000e+05 1.79625855e+00
1.25500000e+05 1.79446883e+00
1.25500000e+05 1.79443960e+00
1.25600000e+05 1.79234715e+00
1.25600000e+05 1.79231771e+00
1.25700000e+05 1.78992075e+00
1.25700000e+05 1.78989109e+00
1.25800000e+05 1.78718788e+00
1.25800000e+05 1.78715803e+00
1.25900000e+05 1.78414691e+00
1.25900000e+05 1.78411686e+00
1.26000000e+05 1.78079627e+00
1.26000000e+05 1.78076602e+00
1.26100000e+05 1.77713449e+00
1.26100000e+05 1.77710407e+00
1.26200000e+05 1.77316024e+00
1.26200000e+05 1.77312967e+00
1.26300000e+05 1.76887235e+00
1.26300000e+05 1.76884162e+00
1.26400000e+05 1.76426977e+00
1.26400000e+05 1.76423892e+00
1.26500000e+05 1.75935166e+00
1.26500000e+05 1.75932071e+00
1.26600000e+05 1.75411739e+00
1.26600000e+05 1.75408634e+00
1.26700000e+05 1.74856650e+00
1.26700000e+05 1.74853538e+00
1.26800000e+05 1.74269875e+00
1.26800000e+05 1.74266759e+00
1.26900000e+05 1.73651412e+00
1.26900000e+05 1.73648294e+00
1.27000000e+05 1.73001278e+00
1.27000000e+05 1.72998159e+00
1.27100000e+05 1.72319509e+00
1.27100000e+05 1.72316392e+00
1.27200000e+05 1.71606158e+00
1.27200000e+05 1.71603044e+00
1.27300000e+05 1.70861293e+00
1.27300000e+05 1.70858184e+00
1.27400000e+05 1.70084995e+00
1.27400000e+05 1.70081892e+00
1.27500000e+05 1.69277352e+00
1.27500000e+05 1.69274255e+00
1.27600000e+05 1.68438461e+00
1.27600000e+05 1.68435371e+00
1.27700000e+05 1.67568420e+00
1.27700000e+05 1.67565337e+00
1.27800000e+05 1.66667331e+00
1.27800000e+05 1.66664256e+00
1.27900000e+05 1.65735294e+00
1.27900000e+05 1.65732226e+00
1.28000000e+05 1.64772410e+00
1.28000000e+05 1.64769349e+00
1.28100000e+05 1.63778775e+00
1.28100000e+05 1.63775721e+00
1.28200000e+05 1.62754488e+00
1.28200000e+05 1.62751442e+00
1.28300000e+05 1.61699648e+00
1.28300000e+05 1.61696609e+00
1.28400000e+05 1.60614356e+00
1.28400000e+05 1.60611325e+00
1.28500000e+05 1.59498723e+00
1.28500000e+05 1.59495701e+00
1.28600000e+05 1.58352871e+00
1.28600000e+05 1.58349859e+00
1.28700000e+05 1.57176936e+00
1.28700000e+05 1.57173938e+00
1.28800000e+05 1.55971078e+00
1.28800000e+05 1.55968095e+00
1.28900000e+05 1.54735480e+00
1.28900000e+05 1.54732515e+00
1.29000000e+05 1.53470356e+00
1.29000000e+05 1.53467412e+00
1.29100000e+05 1.52175950e+00
1.29100000e+05 1.52173031e+00
1.29200000e+05 1.50852542e+00
1.29200000e+05 1.50849652e+00
1.29300000e+05 1.49500448e+00
1.29300000e+05 1.49497590e+00
1.29400000e+05 1.48120017e+00
1.29400000e+05 1.48117195e+00
1.29500000e+05 1.46711629e+00
1.29500000e+05 1.46708846e+00
1.29600000e+05 1.45275694e+00
1.29600000e+05 1.45272953e+00
1.29700000e+05 1.43812642e+00
1.29700000e+05 1.43809945e+00
1.29800000e+05 1.42322920e+00
1.29800000e+05 1.42320267e+00
1.29900000e+05 1.40806981e+00
1.29900000e+05 1.40804374e+00
1.30000000e+05 1.39265280e+00
1.30000000e+05 1.39262718e+00
1.30100000e+05 1.37698264e+00
1.30100000e+05 1.37695745e+00
1.30200000e+05 1.36106364e+00
1.30200000e+05 1.36103887e+00
1.30300000e+05 1.34489990e+00
1.30300000e+05 1.34487554e+00
1.30400000e+05 1.32849530e+00
1.30400000e+05 1.32847130e+00
1.30500000e+05 1.31185339e+00
1.30500000e+05 1.31182974e+00
1.30600000e+05 1.29497750e+00
1.30600000e+05 1.29495415e+00
1.30700000e+05 1.27787067e+00
1.30700000e+05 1.27784761e+00
1.30800000e+05 1.26053576e+00
1.30800000e+05 1.26051298e+00
1.30900000e+05 1.24297551e+00
1.30900000e+05 1.24295300e+00
1.31000000e+05 1.22519261e+00
1.31000000e+05 1.22517038e+00
1.31100000e+05 1.20718986e+00
1.31100000e+05 1.20716792e+00
1.31200000e+05 1.18897023e+00
1.31200000e+05 1.18894861e+00
1.31300000e+05 1.17053701e+00
1.31300000e+05 1.17051574e+00
1.31400000e+05 1.15189389e+00
1.31400000e+05 1.15187303e+00
1.31500000e+05 1.13304510e+00
1.31500000e+05 1.13302471e+00
1.31600000e+05 1.11399543e+00
1.31600000e+05 1.11397556e+00
1.31700000e+05 1.09475027e+00
1.31700000e+05 1.09473101e+00
1.31800000e+05 1.07531567e+00
1.31800000e+05 1.07529706e+00
1.31900000e+05 1.05569820e+00
1.31900000e+05 1.05568032e+00
1.32000000e+05 1.03590499e+00
1.32000000e+05 1.03588787e+00
1.32100000e+05 1.01594352e+00
1.32100000e+05 1.01592721e+00
1.32200000e+05 9.95821546e-01
1.32200000e+05 9.95806061e-01
1.32300000e+05 9.75546911e-01
1.32300000e+05 9.75532249e-01
1.32400000e+05 9.55127365e-01
1.32400000e+05 9.55113505e-01
1.32500000e+05 9.34570393e-01
1.32500000e+05 9.34557300e-01
1.32600000e+05 9.13883052e-01
1.32600000e+05 9.13870672e-01
1.32700000e+05 8.93071824e-01
1.32700000e+05 8.93060091e-01
1.32800000e+05 8.72142513e-01
1.32800000e+05 8.72131351e-01
1.32900000e+05 8.51100178e-01
1.32900000e+05 8.51089509e-01
1.33000000e+05 8.29949130e-01
1.33000000e+05 8.29938876e-01
1.33100000e+05 8.08692974e-01
1.33100000e+05 8.08683068e-01
1.33200000e+05 7.87334721e-01
1.33200000e+05 7.87325109e-01
1.33300000e+05 7.65876941e-01
1.33300000e+05 7.65867588e-01
1.33400000e+05 7.44321972e-01
1.33400000e+05 7.44312871e-01
1.33500000e+05 7.22672163e-01
1.33500000e+05 7.22663330e-01
1.33600000e+05 7.00930131e-01
1.33600000e+05 7.00921612e-01
1.33700000e+05 6.79099029e-01
1.33700000e+05 6.79090897e-01
1.33800000e+05 6.57182797e-01
1.33800000e+05 6.57175152e-01
1.33900000e+05 6.35186381e-01
1.33900000e+05 6.35179342e-01
1.34000000e+05 6.13115903e-01
1.34000000e+05 6.13109604e-01
1.34100000e+05 5.90978766e-01
1.34100000e+05 5.90973349e-01
1.34200000e+05 5.68783690e-01
1.34200000e+05 5.68779295e-01
1.34300000e+05 5.46540664e-01
1.34300000e+05 5.46537422e-01
1.34400000e+05 5.24260819e-01
1.34400000e+05 5.24258842e-01
1.34500000e+05 5.01956226e-01
1.34500000e+05 5.01955602e-01
1.34600000e+05 4.79639633e-01
1.34600000e+05 4.79640417e-01
1.34700000e+05 4.57324147e-01
1.34700000e+05 4.57326358e-01
1.34800000e+05 4.35022890e-01
1.34800000e+05 4.35026511e-01
1.34900000e+05 4.12748649e-01
1.34900000e+05 4.12753625e-01
1.35000000e+05 3.90513538e-01
1.35000000e+05 3.90519780e-01
1.35100000e+05 3.68328700e-01
1.35100000e+05 3.68336091e-01
1.35200000e+05 3.46204075e-01
1.35200000e+05 3.46212476e-01
1.35300000e+05 3.24148240e-01
1.35300000e+05 3.24157501e-01
1.35400000e+05 3.02168343e-01
1.35400000e+05 3.02178312e-01
1.35500000e+05 2.80270139e-01
1.35500000e+05 2.80280675e-01
1.35600000e+05 2.58458122e-01
1.35600000e+05 2.58469104e-01
1.35700000e+05 2.36735753e-01
1.35700000e+05 2.36747089e-01
1.35800000e+05 2.15105769e-01
1.35800000e+05 2.15117403e-01
1.35900000e+05 1.93570549e-01
1.35900000e+05 1.93582468e-01
1.36000000e+05 1.72132523e-01
1.36000000e+05 1.72144760e-01
1.36100000e+05 1.50794590e-01
1.36100000e+05 1.50807220e-01
1.36200000e+05 1.29560516e-01
1.36200000e+05 1.29573657e-01
1.36300000e+05 1.08435290e-01
1.36300000e+05 1.08449093e-01
1.36400000e+05 8.74254072e-02
1.36400000e+05 8.74400505e-02
1.36500000e+05 6.65390647e-02
1.36500000e+05 6.65547402e-02
1.36600000e+05 4.57862517e-02
1.36600000e+05 4.58031553e-02
1.36700000e+05 2.51787316e-02
1.36700000e+05 2.51970509e-02
1.36800000e+05 4.72991528e-03
1.36800000e+05 4.74981774e-03
1.36900000e+05 -1.55453659e-02
1.36900000e+05 -1.55237421e-02
1.37000000e+05 -3.56311704e-02
1.37000000e+05 -3.56077251e-02
1.37100000e+05 -5.55108223e-02
1.37100000e+05 -5.54854983e-02
1.37200000e+05 -7.51673264e-02
1.37200000e+05 -7.51401131e-02
1.37300000e+05 -9.45838000e-02
1.37300000e+05 -9.45547331e-02
1.37400000e+05 -1.13743895e-01
1.37400000e+05 -1.13713054e-01
1.37500000e+05 -1.32632186e-01
1.37500000e+05 -1.32599692e-01
1.37600000e+05 -1.51234514e-01
1.37600000e+05 -1.51200518e-01
1.37700000e+05 -1.69538253e-01
1.37700000e+05 -1.69502933e-01
1.37800000e+05 -1.87532510e-01
1.37800000e+05 -1.87496061e-01
1.37900000e+05 -2.05208245e-01
1.37900000e+05 -2.05170870e-01
1.38000000e+05 -2.22558304e-01
1.38000000e+05 -2.22520206e-01
1.38100000e+05 -2.39577390e-01
1.38100000e+05 -2.39538765e-01
1.38200000e+05 -2.56261961e-01
1.38200000e+05 -2.56222991e-01
1.38300000e+05 -2.72610086e-01
1.38300000e+05 -2.72570935e-01
1.38400000e+05 -2.88621258e-01
1.38400000e+05 -2.88582068e-01
1.38500000e+05 -3.04296188e-01
1.38500000e+05 -3.04257080e-01
1.38600000e+05 -3.19636603e-01
1.38600000e+05 -3.19597674e-01
1.38700000e+05 -3.34645036e-01
1.38700000e+05 -3.34606364e-01
1.38800000e+05 -3.49324649e-01
1.38800000e+05 -3.49286293e-01
1.38900000e+05 -3.63679080e-01
1.38900000e+05 -3.63641085e-01
1.39000000e+05 -3.77712317e-01
1.39000000e+05 -3.77674717e-01
1.39100000e+05 -3.91428615e-01
1.39100000e+05 -3.91391435e-01
1.39200000e+05 -4.04832436e-01
1.39200000e+05 -4.04795699e-01
1.39300000e+05 -4.17928425e-01
1.39300000e+05 -4.17892150e-01
1.39400000e+05 -4.30721401e-01
1.39400000e+05 -4.30685610e-01
1.39500000e+05 -4.43216372e-01
1.39500000e+05 -4.43181088e-01
1.39600000e+05 -4.55418556e-01
1.39600000e+05 -4.55383803e-01
1.39700000e+05 -4.67333396e-01
1.39700000e+05 -4.67299204e-01
1.39800000e+05 -4.78966591e-01
1.39800000e+05 -4.78932989e-01
1.39900000e+05 -4.90324103e-01
1.39900000e+05 -4.90291121e-01
1.40000000e+05 -5.01412164e-01
1.40000000e+05 -5.01379835e-01
1.40100000e+05 -5.12237274e-01
1.40100000e+05 -5.12205627e-01
1.40200000e+05 -5.22806183e-01
1.40200000e+05 -5.22775246e-01
1.40300000e+05 -5.33125870e-01
1.40300000e+05 -5.33095668e-01
1.40400000e+05 -5.43203512e-01
1.40400000e+05 -5.43174065e-01
1.40500000e+05 -5.53046444e-01
1.40500000e+05 -5.53017770e-01
1.40600000e+05 -5.62662123e-01
1.40600000e+05 -5.62634235e-01
1.40700000e+05 -5.72058085e-01
1.40700000e+05 -5.72030989e-01
1.40800000e+05 -5.81241899e-01
1.40800000e+05 -5.81215600e-01
1.40900000e+05 -5.90221135e-01
1.40900000e+05 -5.90195631e-01
1.41000000e+05 -5.99003317e-01
1.41000000e+05 -5.98978603e-01
1.41100000e+05 -6.07595894e-01
1.41100000e+05 -6.07571962e-01
1.41200000e+05 -6.16006208e-01
1.41200000e+05 -6.15983045e-01
1.41300000e+05 -6.24241467e-01
1.41300000e+05 -6.24219060e-01
1.41400000e+05 -6.32308724e-01
1.41400000e+05 -6.32287056e-01
1.41500000e+05 -6.40214857e-01
1.41500000e+05 -6.40193909e-01
1.41600000e+05 -6.47966553e-01
1.41600000e+05 -6.47946305e-01
1.41700000e+05 -6.55570301e-01
1.41700000e+05 -6.55550732e-01
1.41800000e+05 -6.63032381e-01
1.41800000e+05 -6.63013470e-01
1.41900000e+05 -6.70358860e-01
1.41900000e+05 -6.70340584e-01
1.42000000e+05 -6.77555587e-01
1.42000000e+05 -6.77537924e-01
1.42100000e+05 -6.84628197e-01
1.42100000e+05 -6.84611125e-01
1.42200000e+05 -6.91582108e-01
1.42200000e+05 -6.91565603e-01
1.42300000e+05 -6.98422523e-01
1.42300000e+05 -6.98406565e-01
1.42400000e+05 -7.05154438e-01
1.42400000e+05 -7.05139004e-01
1.42500000e+05 -7.11782642e-01
1.42500000e+05 -7.11767712e-01
1.42600000e+05 -7.18311724e-01
1.42600000e+05 -7.18297278e-01
1.42700000e+05 -7.24746082e-01
1.42700000e+05 -7.24732098e-01
1.42800000e+05 -7.31089921e-01
1.42800000e+05 -7.31076382e-01
1.42900000e+05 -7.37347269e-01
1.42900000e+05 -7.37334157e-01
1.43000000e+05 -7.43521979e-01
1.43000000e+05 -7.43509274e-01
1.43100000e+05 -7.49617732e-01
1.43100000e+05 -7.49605420e-01
1.43200000e+05 -7.55638052e-01
1.43200000e+05 -7.55626115e-01
1.43300000e+05 -7.61586307e-01
1.43300000e+05 -7.61574730e-01
1.43400000e+05 -7.67465715e-01
1.43400000e+05 -7.67454483e-01
1.43500000e+05 -7.73279354e-01
1.43500000e+05 -7.73268452e-01
1.43600000e+05 -7.79030164e-01
1.43600000e+05 -7.79019580e-01
1.43700000e+05 -7.84720957e-01
1.43700000e+05 -7.84710678e-01
1.43800000e+05 -7.90354421e-01
1.43800000e+05 -7.90344434e-01
1.43900000e+05 -7.95933123e-01
1.43900000e+05 -7.95923417e-01
1.44000000e+05 -8.01459519e-01
1.44000000e+05 -8.01450082e-01
1.44100000e+05 -8.06935956e-01
1.44100000e+05 -8.06926778e-01
1.44200000e+05 -8.12364676e-01
1.44200000e+05 -8.12355747e-01
1.44300000e+05 -8.17747824e-01
1.44300000e+05 -8.17739134e-01
1.44400000e+05 -8.23087449e-01
1.44400000e+05 -8.23078991e-01
1.44500000e+05 -8.28385512e-01
1.44500000e+05 -8.28377275e-01
1.44600000e+05 -8.33643885e-01
1.44600000e+05 -8.33635862e-01
1.44700000e+05 -8.38864359e-01
1.44700000e+05 -8.38856543e-01
1.44800000e+05 -8.44048646e-01
1.44800000e+05 -8.44041029e-01
1.44900000e+05 -8.49198382e-01
1.44900000e+05 -8.49190956e-01
1.45000000e+05 -8.54315130e-01
1.45000000e+05 -8.54307890e-01
1.45100000e+05 -8.59400385e-01
1.45100000e+05 -8.59393324e-01
1.45200000e+05 -8.64455575e-01
1.45200000e+05 -8.64448688e-01
1.45300000e+05 -8.69482065e-01
1.45300000e+05 -8.69475346e-01
1.45400000e+05 -8.74481158e-01
1.45400000e+05 -8.74474601e-01
1.45500000e+05 -8.79454099e-01
1.45500000e+05 -8.79447699e-01
1.45600000e+05 -8.84402075e-01
1.45600000e+05 -8.84395828e-01
1.45700000e+05 -8.89326223e-01
1.45700000e+05 -8.89320123e-01
1.45800000e+05 -8.94227623e-01
1.45800000e+05 -8.94221667e-01
1.45900000e+05 -8.99107309e-01
1.45900000e+05 -8.99101493e-01
1.46000000e+05 -9.03966265e-01
1.46000000e+05 -9.03960584e-01
1.46100000e+05 -9.08805428e-01
1.46100000e+05 -9.08799880e-01
1.46200000e+05 -9.13625693e-01
1.46200000e+05 -9.13620274e-01
1.46300000e+05 -9.18427909e-01
1.46300000e+05 -9.18422615e-01
1.46400000e+05 -9.23212884e-01
1.46400000e+05 -9.23207713e-01
1.46500000e+05 -9.27981388e-01
1.46500000e+05 -9.27976337e-01
1.46600000e+05 -9.32734151e-01
1.46600000e+05 -9.32729217e-01
1.46700000e+05 -9.37471863e-01
1.46700000e+05 -9.37467043e-01
1.46800000e+05 -9.42195177e-01
1.46800000e+05 -9.42190469e-01
1.46900000e+05 -9.46904714e-01
1.46900000e+05 -9.46900115e-01
1.47000000e+05 -9.51601064e-01
1.47000000e+05 -9.51596575e-01
1.47100000e+05 -9.56284796e-01
1.47100000e+05 -9.56280413e-01
1.47200000e+05 -9.60956434e-01
1.47200000e+05 -9.60952153e-01
1.47300000e+05 -9.65616434e-01
1.47300000e+05 -9.65612249e-01
1.47400000e+05 -9.70265187e-01
1.47400000e+05 -9.70261094e-01
1.47500000e+05 -9.74903087e-01
1.47500000e+05 -9.74899097e-01
1.47600000e+05 -9.79530665e-01
1.47600000e+05 -9.79526803e-01
1.47700000e+05 -9.84148645e-01
1.47700000e+05 -9.84144925e-01
1.47800000e+05 -9.88757695e-01
1.47800000e+05 -9.88754078e-01
1.47900000e+05 -9.93357841e-01
1.47900000e+05 -9.93354213e-01
1.48000000e+05 -9.97947940e-01
1.48000000e+05 -9.97944170e-01
1.48100000e+05 -1.00252607e+00
1.48100000e+05 -1.00252217e+00
1.48200000e+05 -1.00709149e+00
1.48200000e+05 -1.00708780e+00
1.48300000e+05 -1.01164770e+00
1.48300000e+05 -1.01164487e+00
1.48400000e+05 -1.01620422e+00
1.48400000e+05 -1.01620287e+00
1.48500000e+05 -1.02077393e+00
1.48500000e+05 -1.02077396e+00
1.48600000e+05 -1.02536423e+00
1.48600000e+05 -1.02536420e+00
1.48700000e+05 -1.02996414e+00
1.48700000e+05 -1.02996117e+00
1.48800000e+05 -1.03453406e+00
1.48800000e+05 -1.03452467e+00
1.48900000e+05 -1.03900626e+00
1.48900000e+05 -1.03898802e+00
1.49000000e+05 -1.04330065e+00
1.49000000e+05 -1.04327381e+00
1.49100000e+05 -1.04735216e+00
1.49100000e+05 -1.04732035e+00
1.49200000e+05 -1.05113869e+00
1.49200000e+05 -1.05110807e+00
1.49300000e+05 -1.05469589e+00
1.49300000e+05 -1.05467300e+00
1.49400000e+05 -1.05811078e+00
1.49400000e+05 -1.05810006e+00
1.49500000e+05 -1.06149591e+00
1.49500000e+05 -1.06149812e+00
1.49600000e+05 -1.06495567e+00
1.49600000e+05 -1.06496794e+00
1.49700000e+05 -1.06855891e+00
1.49700000e+05 -1.06857622e+00
1.49800000e+05 -1.07232797e+00
1.49800000e+05 -1.07234519e+00
1.49900000e+05 -1.07624509e+00
1.49900000e+05 -1.07625868e+00
1.50000000e+05 -1.08026989e+00
1.50000000e+05 -1.08027850e+00
1.50100000e+05 -1.08435821e+00
1.50100000e+05 -1.08436236e+00
1.50200000e+05 -1.08847513e+00
1.50200000e+05 -1.08847627e+00
1.50300000e+05 -1.09259962e+00
1.50300000e+05 -1.09259927e+00
1.50400000e+05 -1.09672266e+00
1.50400000e+05 -1.09672191e+00
1.50500000e+05 -1.10084249e+00
1.50500000e+05 -1.10084188e+00
1.50600000e+05 -1.10496017e+00
1.50600000e+05 -1.10495982e+00
1.50700000e+05 -1.10907690e+00
1.50700000e+05 -1.10907676e+00
1.50800000e+05 -1.11319309e+00
1.50800000e+05 -1.11319307e+00
1.50900000e+05 -1.11730847e+00
1.50900000e+05 -1.11730851e+00
1.51000000e+05 -1.12142242e+00
1.51000000e+05 -1.12142251e+00
1.51100000e+05 -1.12553428e+00
1.51100000e+05 -1.12553444e+00
1.51200000e+05 -1.12964346e+00
1.51200000e+05 -1.12964369e+00
1.51300000e+05 -1.13374938e+00
1.51300000e+05 -1.13374967e+00
1.51400000e+05 -1.13785147e+00
1.51400000e+05 -1.13785183e+00
1.51500000e+05 -1.14194916e+00
1.51500000e+05 -1.14194960e+00
1.51600000e+05 -1.14604186e+00
1.51600000e+05 -1.14604238e+00
1.51700000e+05 -1.15012897e+00
1.51700000e+05 -1.15012956e+00
1.51800000e+05 -1.15420988e+00
1.51800000e+05 -1.15421054e+00
1.51900000e+05 -1.15828395e+00
1.51900000e+05 -1.15828470e+00
1.52000000e+05 -1.16235057e+00
1.52000000e+05 -1.16235139e+00
1.52100000e+05 -1.16640907e+00
1.52100000e+05 -1.16640997e+00
1.52200000e+05 -1.17045880e+00
1.52200000e+05 -1.17045979e+00
1.52300000e+05 -1.17449911e+00
1.52300000e+05 -1.17450017e+00
1.52400000e+05 -1.17852930e+00
1.52400000e+05 -1.17853045e+00
1.52500000e+05 -1.18254870e+00
1.52500000e+05 -1.18254993e+00
1.52600000e+05 -1.18655660e+00
1.52600000e+05 -1.18655792e+00
1.52700000e+05 -1.19055229e+00
1.52700000e+05 -1.19055371e+00
1.52800000e+05 -1.19453507e+00
1.52800000e+05 -1.19453657e+00
1.52900000e+05 -1.19850419e+00
1.52900000e+05 -1.19850578e+00
1.53000000e+05 -1.20245891e+00
1.53000000e+05 -1.20246060e+00
1.53100000e+05 -1.20639849e+00
1.53100000e+05 -1.20640027e+00
1.53200000e+05 -1.21032216e+00
1.53200000e+05 -1.21032404e+00
1.53300000e+05 -1.21422916e+00
1.53300000e+05 -1.21423113e+00
1.53400000e+05 -1.21811870e+00
1.53400000e+05 -1.21812076e+00
1.53500000e+05 -1.22198998e+00
1.53500000e+05 -1.22199215e+00
1.53600000e+05 -1.22584221e+00
1.53600000e+05 -1.22584447e+00
1.53700000e+05 -1.22967457e+00
1.53700000e+05 -1.22967694e+00
1.53800000e+05 -1.23348624e+00
1.53800000e+05 -1.23348872e+00
1.53900000e+05 -1.23727640e+00
1.53900000e+05 -1.23727897e+00
1.54000000e+05 -1.24104419e+00
1.54000000e+05 -1.24104687e+00
1.54100000e+05 -1.24478877e+00
1.54100000e+05 -1.24479156e+00
1.54200000e+05 -1.24850928e+00
1.54200000e+05 -1.24851217e+00
1.54300000e+05 -1.25220484e+00
1.54300000e+05 -1.25220784e+00
1.54400000e+05 -1.25587458e+00
1.54400000e+05 -1.25587769e+00
1.54500000e+05 -1.25951762e+00
1.54500000e+05 -1.25952084e+00
1.54600000e+05 -1.26313303e+00
1.54600000e+05 -1.26313633e+00
1.54700000e+05 -1.26671999e+00
1.54700000e+05 -1.26672361e+00
1.54800000e+05 -1.27027718e+00
1.54800000e+05 -1.27027979e+00
1.54900000e+05 -1.27380589e+00
1.54900000e+05 -1.27381523e+00
1.55000000e+05 -1.27729311e+00
1.55000000e+05 -1.27728739e+00
1.55100000e+05 -1.28073012e+00
1.55100000e+05 -1.28073967e+00
1.55200000e+05 -1.28416126e+00
1.55200000e+05 -1.28416433e+00
1.55300000e+05 -1.28754424e+00
1.55300000e+05 -1.28754854e+00
1.55400000e+05 -1.29088940e+00
1.55400000e+05 -1.29089361e+00
1.55500000e+05 -1.29419394e+00
1.55500000e+05 -1.29419830e+00
1.55600000e+05 -1.29745737e+00
1.55600000e+05 -1.29746184e+00
1.55700000e+05 -1.30067877e+00
1.55700000e+05 -1.30068335e+00
1.55800000e+05 -1.30385728e+00
1.55800000e+05 -1.30386199e+00
1.55900000e+05 -1.30699208e+00
1.55900000e+05 -1.30699690e+00
1.56000000e+05 -1.31008232e+00
1.56000000e+05 -1.31008726e+00
1.56100000e+05 -1.31312720e+00
1.56100000e+05 -1.31313227e+00
1.56200000e+05 -1.31612592e+00
1.56200000e+05 -1.31613111e+00
1.56300000e+05 -1.31907766e+00
1.56300000e+05 -1.31908298e+00
1.56400000e+05 -1.32198162e+00
1.56400000e+05 -1.32198705e+00
1.56500000e+05 -1.32483691e+00
1.56500000e+05 -1.32484246e+00
1.56600000e+05 -1.32764266e+00
1.56600000e+05 -1.32764833e+00
1.56700000e+05 -1.33039795e+00
1.56700000e+05 -1.33040373e+00
1.56800000e+05 -1.33310186e+00
1.56800000e+05 -1.33310775e+00
1.56900000e+05 -1.33575348e+00
1.56900000e+05 -1.33575948e+00
1.57000000e+05 -1.33835189e+00
1.57000000e+05 -1.33835801e+00
1.57100000e+05 -1.34089622e+00
1.57100000e+05 -1.34090245e+00
1.57200000e+05 -1.34338558e+00
1.57200000e+05 -1.34339194e+00
1.57300000e+05 -1.34581913e+00
1.57300000e+05 -1.34582560e+00
1.57400000e+05 -1.34819601e+00
1.57400000e+05 -1.34820261e+00
1.57500000e+05 -1.35051539e+00
1.57500000e+05 -1.35052210e+00
1.57600000e+05 -1.35277641e+00
1.57600000e+05 -1.35278324e+00
1.57700000e+05 -1.35497824e+00
1.57700000e+05 -1.35498520e+00
1.57800000e+05 -1.35712005e+00
1.57800000e+05 -1.35712713e+00
1.57900000e+05 -1.35920101e+00
1.57900000e+05 -1.35920820e+00
1.58000000e+05 -1.36122029e+00
1.58000000e+05 -1.36122760e+00
1.58100000e+05 -1.36317707e+00
1.58100000e+05 -1.36318450e+00
1.58200000e+05 -1.36507053e+00
1.58200000e+05 -1.36507807e+00
1.58300000e+05 -1.36689986e+00
1.58300000e+05 -1.36690753e+00
1.58400000e+05 -1.36866426e+00
1.58400000e+05 -1.36867205e+00
1.58500000e+05 -1.37036294e+00
1.58500000e+05 -1.37037084e+00
1.58600000e+05 -1.37199509e+00
1.58600000e+05 -1.37200310e+00
1.58700000e+05 -1.37355993e+00
1.58700000e+05 -1.37356806e+00
1.58800000e+05 -1.37505669e+00
1.58800000e+05 -1.37506494e+00
1.58900000e+05 -1.37648460e+00
1.58900000e+05 -1.37649296e+00
1.59000000e+05 -1.37784288e+00
1.59000000e+05 -1.37785136e+00
1.59100000e+05 -1.37913080e+00
1.59100000e+05 -1.37913939e+00
1.59200000e+05 -1.38034760e+00
1.59200000e+05 -1.38035630e+00
1.59300000e+05 -1.38149255e+00
1.59300000e+05 -1.38150135e+00
1.59400000e+05 -1.38256491e+00
1.59400000e+05 -1.38257383e+00
1.59500000e+05 -1.38356397e+00
1.59500000e+05 -1.38357300e+00
1.59600000e+05 -1.38448903e+00
1.59600000e+05 -1.38449816e+00
1.59700000e+05 -1.38533938e+00
1.59700000e+05 -1.38534862e+00
1.59800000e+05 -1.38611433e+00
1.59800000e+05 -1.38612368e+00
1.59900000e+05 -1.38681322e+00
1.59900000e+05 -1.38682267e+00
1.60000000e+05 -1.38743536e+00
1.60000000e+05 -1.38744492e+00
1.60100000e+05 -1.38798012e+00
1.60100000e+05 -1.38798978e+00
1.60200000e+05 -1.38844685e+00
1.60200000e+05 -1.38845661e+00
1.60300000e+05 -1.38883493e+00
1.60300000e+05 -1.38884478e+00
1.60400000e+05 -1.38914375e+00
1.60400000e+05 -1.38915369e+00
1.60500000e+05 -1.38937272e+00
1.60500000e+05 -1.38938276e+00
1.60600000e+05 -1.38952127e+00
1.60600000e+05 -1.38953141e+00
1.60700000e+05 -1.38958885e+00
1.60700000e+05 -1.38959907e+00
1.60800000e+05 -1.38957490e+00
1.60800000e+05 -1.38958522e+00
1.60900000e+05 -1.38947889e+00
1.60900000e+05 -1.38948929e+00
1.61000000e+05 -1.38930026e+00
1.61000000e+05 -1.38931076e+00
1.61100000e+05 -1.38903848e+00
1.61100000e+05 -1.38904907e+00
1.61200000e+05 -1.38869302e+00
1.61200000e+05 -1.38870370e+00
1.61300000e+05 -1.38826335e+00
1.61300000e+05 -1.38827411e+00
1.61400000e+05 -1.38774896e+00
1.61400000e+05 -1.38775981e+00
1.61500000e+05 -1.38714937e+00
1.61500000e+05 -1.38716029e+00
1.61600000e+05 -1.38646411e+00
1.61600000e+05 -1.38647512e+00
1.61700000e+05 -1.38569276e+00
1.61700000e+05 -1.38570384e+00
1.61800000e+05 -1.38483490e+00
1.61800000e+05 -1.38484605e+00
1.61900000e+05 -1.38389013e+00
1.61900000e+05 -1.38390135e+00
1.62000000e+05 -1.38285809e+00
1.62000000e+05 -1.38286938e+00
1.62100000e+05 -1.38173841e+00
1.62100000e+05 -1.38174977e+00
1.62200000e+05 -1.38053076e+00
1.62200000e+05 -1.38054218e+00
1.62300000e+05 -1.37923481e+00
1.62300000e+05 -1.37924629e+00
1.62400000e+05 -1.37785025e+00
1.62400000e+05 -1.37786179e+00
1.62500000e+05 -1.37637680e+00
1.62500000e+05 -1.37638839e+00
1.62600000e+05 -1.37481418e+00
1.62600000e+05 -1.37482583e+00
1.62700000e+05 -1.37316215e+00
1.62700000e+05 -1.37317385e+00
1.62800000e+05 -1.37142047e+00
1.62800000e+05 -1.37143222e+00
1.62900000e+05 -1.36958893e+00
1.62900000e+05 -1.36960073e+00
1.63000000e+05 -1.36766734e+00
1.63000000e+05 -1.36767918e+00
1.63100000e+05 -1.36565553e+00
1.63100000e+05 -1.36566741e+00
1.63200000e+05 -1.36355333e+00
1.63200000e+05 -1.36356525e+00
1.63300000e+05 -1.36136063e+00
1.63300000e+05 -1.36137258e+00
1.63400000e+05 -1.35907729e+00
1.63400000e+05 -1.35908928e+00
1.63500000e+05 -1.35670324e+00
1.63500000e+05 -1.35671526e+00
1.63600000e+05 -1.35423840e+00
1.63600000e+05 -1.35425045e+00
1.63700000e+05 -1.35168272e+00
1.63700000e+05 -1.35169479e+00
1.63800000e+05 -1.34903616e+00
1.63800000e+05 -1.34904826e+00
1.63900000e+05 -1.34629872e+00
1.63900000e+05 -1.34631084e+00
1.64000000e+05 -1.34347041e+00
1.64000000e+05 -1.34348254e+00
1.64100000e+05 -1.34055125e+00
1.64100000e+05 -1.34056339e+00
1.64200000e+05 -1.33754131e+00
1.64200000e+05 -1.33755346e+00
1.64300000e+05 -1.33444065e+00
1.64300000e+05 -1.33445281e+00
1.64400000e+05 -1.33124938e+00
1.64400000e+05 -1.33126154e+00
1.64500000e+05 -1.32796760e+00
1.64500000e+05 -1.32797977e+00
1.64600000e+05 -1.32459547e+00
1.64600000e+05 -1.32460763e+00
1.64700000e+05 -1.32113313e+00
1.64700000e+05 -1.32114529e+00
1.64800000e+05 -1.31758079e+00
1.64800000e+05 -1.31759294e+00
1.64900000e+05 -1.31393862e+00
1.64900000e+05 -1.31395076e+00
1.65000000e+05 -1.31020688e+00
1.65000000e+05 -1.31021900e+00
1.65100000e+05 -1.30638579e+00
1.65100000e+05 -1.30639790e+00
1.65200000e+05 -1.30247565e+00
1.65200000e+05 -1.30248773e+00
1.65300000e+05 -1.29847672e+00
1.65300000e+05 -1.29848879e+00
1.65400000e+05 -1.29438934e+00
1.65400000e+05 -1.29440138e+00
1.65500000e+05 -1.29021384e+00
1.65500000e+05 -1.29022584e+00
1.65600000e+05 -1.28595057e+00
1.65600000e+05 -1.28596254e+00
1.65700000e+05 -1.28159992e+00
1.65700000e+05 -1.28161185e+00
1.65800000e+05 -1.27716228e+00
1.65800000e+05 -1.27717418e+00
1.65900000e+05 -1.27263809e+00
1.65900000e+05 -1.27264994e+00
1.66000000e+05 -1.26802780e+00
1.66000000e+05 -1.26803960e+00
1.66100000e+05 -1.26333186e+00
1.66100000e+05 -1.26334361e+00
1.66200000e+05 -1.25855077e+00
1.66200000e+05 -1.25856247e+00
1.66300000e+05 -1.25368505e+00
1.66300000e+05 -1.25369669e+00
1.66400000e+05 -1.24873522e+00
1.66400000e+05 -1.24874680e+00
1.66500000e+05 -1.24370185e+00
1.66500000e+05 -1.24371336e+00
1.66600000e+05 -1.23858551e+00
1.66600000e+05 -1.23859695e+00
1.66700000e+05 -1.23338680e+00
1.66700000e+05 -1.23339817e+00
1.66800000e+05 -1.22810635e+00
1.66800000e+05 -1.22811765e+00
1.66900000e+05 -1.22274479e+00
1.66900000e+05 -1.22275602e+00
1.67000000e+05 -1.21730280e+00
1.67000000e+05 -1.21731394e+00
1.67100000e+05 -1.21178106e+00
1.67100000e+05 -1.21179212e+00
1.67200000e+05 -1.20618027e+00
1.67200000e+05 -1.20619125e+00
1.67300000e+05 -1.20050118e+00
1.67300000e+05 -1.20051206e+00
1.67400000e+05 -1.19474452e+00
1.67400000e+05 -1.19475531e+00
1.67500000e+05 -1.18891107e+00
1.67500000e+05 -1.18892176e+00
1.67600000e+05 -1.18300163e+00
1.67600000e+05 -1.18301222e+00
1.67700000e+05 -1.17701700e+00
1.67700000e+05 -1.17702748e+00
1.67800000e+05 -1.17095802e+00
1.67800000e+05 -1.17096840e+00
1.67900000e+05 -1.16482555e+00
1.67900000e+05 -1.16483582e+00
1.68000000e+05 -1.15862047e+00
1.68000000e+05 -1.15863062e+00
1.68100000e+05 -1.15234366e+00
1.68100000e+05 -1.15235370e+00
1.68200000e+05 -1.14599605e+00
1.68200000e+05 -1.14600596e+00
1.68300000e+05 -1.13957856e+00
1.68300000e+05 -1.13958836e+00
1.68400000e+05 -1.13309217e+00
1.68400000e+05 -1.13310183e+00
1.68500000e+05 -1.12653783e+00
1.68500000e+05 -1.12654737e+00
1.68600000e+05 -1.11991655e+00
1.68600000e+05 -1.11992595e+00
1.68700000e+05 -1.11322934e+00
1.68700000e+05 -1.11323861e+00
1.68800000e+05 -1.10647723e+00
1.68800000e+05 -1.10648636e+00
1.68900000e+05 -1.09966127e+00
1.68900000e+05 -1.09967026e+00
1.69000000e+05 -1.09278253e+00
1.69000000e+05 -1.09279138e+00
1.69100000e+05 -1.08584210e+00
1.69100000e+05 -1.08585080e+00
1.69200000e+05 -1.07884108e+00
1.69200000e+05 -1.07884963e+00
1.69300000e+05 -1.07178060e+00
1.69300000e+05 -1.07178899e+00
1.69400000e+05 -1.06466179e+00
1.69400000e+05 -1.06467003e+00
1.69500000e+05 -1.05748581e+00
1.69500000e+05 -1.05749390e+00
1.69600000e+05 -1.05025384e+00
1.69600000e+05 -1.05026177e+00
1.69700000e+05 -1.04296707e+00
1.69700000e+05 -1.04297483e+00
1.69800000e+05 -1.03562670e+00
1.69800000e+05 -1.03563430e+00
1.69900000e+05 -1.02823396e+00
1.69900000e+05 -1.02824139e+00
1.70000000e+05 -1.02079009e+00
1.70000000e+05 -1.02079735e+00
1.70100000e+05 -1.01329635e+00
1.70100000e+05 -1.01330344e+00
1.70200000e+05 -1.00575400e+00
1.70200000e+05 -1.00576092e+00
1.70300000e+05 -9.98164344e-01
1.70300000e+05 -9.98171084e-01
1.70400000e+05 -9.90528670e-01
1.70400000e+05 -9.90535233e-01
1.70500000e+05 -9.82848300e-01
1.70500000e+05 -9.82854683e-01
1.70600000e+05 -9.75124563e-01
1.70600000e+05 -9.75130765e-01
1.70700000e+05 -9.67358805e-01
1.70700000e+05 -9.67364823e-01
1.70800000e+05 -9.59552382e-01
1.70800000e+05 -9.59558215e-01
1.70900000e+05 -9.51706665e-01
1.70900000e+05 -9.51712312e-01
1.71000000e+05 -9.43823035e-01
1.71000000e+05 -9.43828494e-01
1.71100000e+05 -9.35902886e-01
1.71100000e+05 -9.35908156e-01
1.71200000e+05 -9.27947622e-01
1.71200000e+05 -9.27952701e-01
1.71300000e+05 -9.19958657e-01
1.71300000e+05 -9.19963543e-01
1.71400000e+05 -9.11937413e-01
1.71400000e+05 -9.11942105e-01
1.71500000e+05 -9.03885322e-01
1.71500000e+05 -9.03889819e-01
1.71600000e+05 -8.95803824e-01
1.71600000e+05 -8.95808125e-01
1.71700000e+05 -8.87694363e-01
1.71700000e+05 -8.87698467e-01
1.71800000e+05 -8.79558393e-01
1.71800000e+05 -8.79562298e-01
1.71900000e+05 -8.71397370e-01
1.71900000e+05 -8.71401076e-01
1.72000000e+05 -8.63212756e-01
1.72000000e+05 -8.63216262e-01
1.72100000e+05 -8.55006018e-01
1.72100000e+05 -8.55009322e-01
1.72200000e+05 -8.46778622e-01
1.72200000e+05 -8.46781724e-01
1.72300000e+05 -8.38532040e-01
1.72300000e+05 -8.38534940e-01
1.72400000e+05 -8.30267744e-01
1.72400000e+05 -8.30270441e-01
1.72500000e+05 -8.21987206e-01
1.72500000e+05 -8.21989700e-01
1.72600000e+05 -8.13691900e-01
1.72600000e+05 -8.13694190e-01
1.72700000e+05 -8.05383297e-01
1.72700000e+05 -8.05385383e-01
1.72800000e+05 -7.97062868e-01
1.72800000e+05 -7.97064749e-01
1.72900000e+05 -7.88732081e-01
1.72900000e+05 -7.88733758e-01
1.73000000e+05 -7.80392402e-01
1.73000000e+05 -7.80393875e-01
1.73100000e+05 -7.72045292e-01
1.73100000e+05 -7.72046562e-01
1.73200000e+05 -7.63692210e-01
1.73200000e+05 -7.63693277e-01
1.73300000e+05 -7.55334607e-01
1.73300000e+05 -7.55335471e-01
1.73400000e+05 -7.46973931e-01
1.73400000e+05 -7.46974593e-01
1.73500000e+05 -7.38611620e-01
1.73500000e+05 -7.38612081e-01
1.73600000e+05 -7.30249107e-01
1.73600000e+05 -7.30249369e-01
1.73700000e+05 -7.21887817e-01
1.73700000e+05 -7.21887880e-01
1.73800000e+05 -7.13529163e-01
1.73800000e+05 -7.13529028e-01
1.73900000e+05 -7.05174549e-01
1.73900000e+05 -7.05174219e-01
1.74000000e+05 -6.96825370e-01
1.74000000e+05 -6.96824846e-01
1.74100000e+05 -6.88483006e-01
1.74100000e+05 -6.88482289e-01
1.74200000e+05 -6.80148824e-01
1.74200000e+05 -6.80147916e-01
1.74300000e+05 -6.71824179e-01
1.74300000e+05 -6.71823083e-01
1.74400000e+05 -6.63510408e-01
1.74400000e+05 -6.63509126e-01
1.74500000e+05 -6.55208835e-01
1.74500000e+05 -6.55207368e-01
1.74600000e+05 -6.46920763e-01
1.74600000e+05 -6.46919115e-01
1.74700000e+05 -6.38647480e-01
1.74700000e+05 -6.38645653e-01
1.74800000e+05 -6.30390253e-01
1.74800000e+05 -6.30388249e-01
1.74900000e+05 -6.22150328e-01
1.74900000e+05 -6.22148150e-01
1.75000000e+05 -6.13928931e-01
1.75000000e+05 -6.13926582e-01
1.75100000e+05 -6.05727263e-01
1.75100000e+05 -6.05724746e-01
1.75200000e+05 -5.97546504e-01
1.75200000e+05 -5.97543822e-01
1.75300000e+05 -5.89387808e-01
1.75300000e+05 -5.89384965e-01
1.75400000e+05 -5.81252303e-01
1.75400000e+05 -5.81249302e-01
1.75500000e+05 -5.73141090e-01
1.75500000e+05 -5.73137935e-01
1.75600000e+05 -5.65055243e-01
1.75600000e+05 -5.65051938e-01
1.75700000e+05 -5.56995806e-01
1.75700000e+05 -5.56992355e-01
1.75800000e+05 -5.48963795e-01
1.75800000e+05 -5.48960202e-01
1.75900000e+05 -5.40960193e-01
1.75900000e+05 -5.40956463e-01
1.76000000e+05 -5.32985953e-01
1.76000000e+05 -5.32982089e-01
1.76100000e+05 -5.25041993e-01
1.76100000e+05 -5.25038000e-01
1.76200000e+05 -5.17129199e-01
1.76200000e+05 -5.17125082e-01
1.76300000e+05 -5.09248420e-01
1.76300000e+05 -5.09244185e-01
1.76400000e+05 -5.01400472e-01
1.76400000e+05 -5.01396123e-01
1.76500000e+05 -4.93586132e-01
1.76500000e+05 -4.93581675e-01
1.76600000e+05 -4.85806140e-01
1.76600000e+05 -4.85801581e-01
1.76700000e+05 -4.78061198e-01
1.76700000e+05 -4.78056541e-01
1.76800000e+05 -4.70351967e-01
1.76800000e+05 -4.70347219e-01
1.76900000e+05 -4.62679069e-01
1.76900000e+05 -4.62674236e-01
1.77000000e+05 -4.55043086e-01
1.77000000e+05 -4.55038174e-01
1.77100000e+05 -4.47444554e-01
1.77100000e+05 -4.47439569e-01
1.77200000e+05 -4.39883972e-01
1.77200000e+05 -4.39878920e-01
1.77300000e+05 -4.32361790e-01
1.77300000e+05 -4.32356677e-01
1.77400000e+05 -4.24878417e-01
1.77400000e+05 -4.24873251e-01
1.77500000e+05 -4.17434218e-01
1.77500000e+05 -4.17429005e-01
1.77600000e+05 -4.10029512e-01
1.77600000e+05 -4.10024258e-01
1.77700000e+05 -4.02664570e-01
1.77700000e+05 -4.02659283e-01
1.77800000e+05 -3.95339621e-01
1.77800000e+05 -3.95334307e-01
1.77900000e+05 -3.88054845e-01
1.77900000e+05 -3.88049510e-01
1.78000000e+05 -3.80810375e-01
1.78000000e+05 -3.80805027e-01
1.78100000e+05 -3.73606299e-01
1.78100000e+05 -3.73600944e-01
1.78200000e+05 -3.66442654e-01
1.78200000e+05 -3.66437301e-01
1.78300000e+05 -3.59319435e-01
1.78300000e+05 -3.59314089e-01
1.78400000e+05 -3.52236584e-01
1.78400000e+05 -3.52231253e-01
1.78500000e+05 -3.45193999e-01
1.78500000e+05 -3.45188690e-01
1.78600000e+05 -3.38191530e-01
1.78600000e+05 -3.38186249e-01
1.78700000e+05 -3.31228979e-01
1.78700000e+05 -3.31223734e-01
1.78800000e+05 -3.24306102e-01
1.78800000e+05 -3.24300899e-01
1.78900000e+05 -3.17422607e-01
1.78900000e+05 -3.17417453e-01
1.79000000e+05 -3.10578156e-01
1.79000000e+05 -3.10573059e-01
1.79100000e+05 -3.03772365e-01
1.79100000e+05 -3.03767331e-01
1.79200000e+05 -2.97004806e-01
1.79200000e+05 -2.96999842e-01
1.79300000e+05 -2.90275002e-01
1.79300000e+05 -2.90270114e-01
1.79400000e+05 -2.83582435e-01
1.79400000e+05 -2.83577631e-01
1.79500000e+05 -2.76926542e-01
1.79500000e+05 -2.76921828e-01
1.79600000e+05 -2.70306718e-01
1.79600000e+05 -2.70302100e-01
1.79700000e+05 -2.63722313e-01
1.79700000e+05 -2.63717797e-01
1.79800000e+05 -2.57172637e-01
1.79800000e+05 -2.57168230e-01
1.79900000e+05 -2.50656962e-01
1.79900000e+05 -2.50652669e-01
1.80000000e+05 -2.44174516e-01
1.80000000e+05 -2.44170344e-01
1.80100000e+05 -2.37724491e-01
1.80100000e+05 -2.37720446e-01
1.80200000e+05 -2.31306042e-01
1.80200000e+05 -2.31302129e-01
1.80300000e+05 -2.24918287e-01
1.80300000e+05 -2.24914511e-01
1.80400000e+05 -2.18560309e-01
1.80400000e+05 -2.18556676e-01
1.80500000e+05 -2.12231159e-01
1.80500000e+05 -2.12227674e-01
1.80600000e+05 -2.05929854e-01
1.80600000e+05 -2.05926521e-01
1.80700000e+05 -1.99655380e-01
1.80700000e+05 -1.99652205e-01
1.80800000e+05 -1.93406696e-01
1.80800000e+05 -1.93403683e-01
1.80900000e+05 -1.87182732e-01
1.80900000e+05 -1.87179884e-01
1.81000000e+05 -1.80982391e-01
1.81000000e+05 -1.80979713e-01
1.81100000e+05 -1.74804553e-01
1.81100000e+05 -1.74802049e-01
1.81200000e+05 -1.68648076e-01
1.81200000e+05 -1.68645749e-01
1.81300000e+05 -1.62511794e-01
1.81300000e+05 -1.62509647e-01
1.81400000e+05 -1.56394524e-01
1.81400000e+05 -1.56392560e-01
1.81500000e+05 -1.50295066e-01
1.81500000e+05 -1.50293287e-01
1.81600000e+05 -1.44212202e-01
1.81600000e+05 -1.44210612e-01
1.81700000e+05 -1.38144703e-01
1.81700000e+05 -1.38143302e-01
1.81800000e+05 -1.32091326e-01
1.81800000e+05 -1.32090117e-01
1.81900000e+05 -1.26050819e-01
1.81900000e+05 -1.26049803e-01
1.82000000e+05 -1.20021921e-01
1.82000000e+05 -1.20021100e-01
1.82100000e+05 -1.14003365e-01
1.82100000e+05 -1.14002740e-01
1.82200000e+05 -1.07993881e-01
1.82200000e+05 -1.07993452e-01
1.82300000e+05 -1.01992194e-01
1.82300000e+05 -1.01991962e-01
1.82400000e+05 -9.59970299e-02
1.82400000e+05 -9.59969944e-02
1.82500000e+05 -9.00071151e-02
1.82500000e+05 -9.00072762e-02
1.82600000e+05 -8.40211792e-02
1.82600000e+05 -8.40215364e-02
1.82700000e+05 -7.80379566e-02
1.82700000e+05 -7.80385092e-02
1.82800000e+05 -7.20561880e-02
1.82800000e+05 -7.20569351e-02
1.82900000e+05 -6.60746226e-02
1.82900000e+05 -6.60755629e-02
1.83000000e+05 -6.00920195e-02
1.83000000e+05 -6.00931517e-02
1.83100000e+05 -5.41071495e-02
1.83100000e+05 -5.41084717e-02
1.83200000e+05 -4.81187966e-02
1.83200000e+05 -4.81203069e-02
1.83300000e+05 -4.21257598e-02
1.83300000e+05 -4.21274560e-02
1.83400000e+05 -3.61268543e-02
1.83400000e+05 -3.61287340e-02
1.83500000e+05 -3.01209134e-02
1.83500000e+05 -3.01229739e-02
1.83600000e+05 -2.41067896e-02
1.83600000e+05 -2.41090281e-02
1.83700000e+05 -1.80833562e-02
1.83700000e+05 -1.80857696e-02
1.83800000e+05 -1.20495085e-02
1.83800000e+05 -1.20520936e-02
1.83900000e+05 -6.00416513e-03
1.83900000e+05 -6.00691839e-03
1.84000000e+05 5.37307342e-05
1.84000000e+05 5.08129206e-05
1.84100000e+05 6.12521029e-03
1.84100000e+05 6.12213173e-03
1.84200000e+05 1.22112780e-02
1.84200000e+05 1.22080426e-02
1.84300000e+05 1.83129104e-02
1.84300000e+05 1.83095225e-02
1.84400000e+05 2.44310556e-02
1.84400000e+05 2.44275193e-02
1.84500000e+05 3.05666318e-02
1.84500000e+05 3.05629515e-02
1.84600000e+05 3.67205270e-02
1.84600000e+05 3.67167073e-02
1.84700000e+05 4.28935978e-02
1.84700000e+05 4.28896433e-02
1.84800000e+05 4.90866692e-02
1.84800000e+05 4.90825846e-02
1.84900000e+05 5.53005334e-02
1.84900000e+05 5.52963236e-02
1.85000000e+05 6.15359498e-02
1.85000000e+05 6.15316197e-02
1.85100000e+05 6.77936444e-02
1.85100000e+05 6.77891990e-02
1.85200000e+05 7.40743090e-02
1.85200000e+05 7.40697535e-02
1.85300000e+05 8.03786015e-02
1.85300000e+05 8.03739408e-02
1.85400000e+05 8.67071448e-02
1.85400000e+05 8.67023843e-02
1.85500000e+05 9.30605277e-02
1.85500000e+05 9.30556724e-02
1.85600000e+05 9.94393036e-02
1.85600000e+05 9.94343588e-02
1.85700000e+05 1.05843991e-01
1.85700000e+05 1.05838962e-01
1.85800000e+05 1.12275074e-01
1.85800000e+05 1.12269966e-01
1.85900000e+05 1.18733001e-01
1.85900000e+05 1.18727820e-01
1.86000000e+05 1.25218187e-01
1.86000000e+05 1.25212936e-01
1.86100000e+05 1.31731010e-01
1.86100000e+05 1.31725696e-01
1.86200000e+05 1.38271815e-01
1.86200000e+05 1.38266443e-01
1.86300000e+05 1.44840912e-01
1.86300000e+05 1.44835487e-01
1.86400000e+05 1.51438580e-01
1.86400000e+05 1.51433107e-01
1.86500000e+05 1.58065060e-01
1.86500000e+05 1.58059544e-01
1.86600000e+05 1.64720564e-01
1.86600000e+05 1.64715010e-01
1.86700000e+05 1.71405267e-01
1.86700000e+05 1.71399681e-01
1.86800000e+05 1.78119317e-01
1.86800000e+05 1.78113702e-01
1.86900000e+05 1.84862826e-01
1.86900000e+05 1.84857187e-01
1.87000000e+05 1.91635876e-01
1.87000000e+05 1.91630219e-01
1.87100000e+05 1.98438521e-01
1.87100000e+05 1.98432850e-01
1.87200000e+05 2.05270781e-01
1.87200000e+05 2.05265100e-01
1.87300000e+05 2.12132650e-01
1.87300000e+05 2.12126965e-01
1.87400000e+05 2.19024093e-01
1.87400000e+05 2.19018406e-01
1.87500000e+05 2.25945045e-01
1.87500000e+05 2.25939362e-01
1.87600000e+05 2.32895416e-01
1.87600000e+05 2.32889740e-01
1.87700000e+05 2.39875088e-01
1.87700000e+05 2.39869425e-01
1.87800000e+05 2.46883920e-01
1.87800000e+05 2.46878272e-01
1.87900000e+05 2.53921744e-01
1.87900000e+05 2.53916115e-01
1.88000000e+05 2.60988366e-01
1.88000000e+05 2.60982761e-01
1.88100000e+05 2.68083574e-01
1.88100000e+05 2.68077995e-01
1.88200000e+05 2.75207128e-01
1.88200000e+05 2.75201578e-01
1.88300000e+05 2.82358769e-01
1.88300000e+05 2.82353253e-01
1.88400000e+05 2.89538216e-01
1.88400000e+05 2.89532737e-01
1.88500000e+05 2.96745170e-01
1.88500000e+05 2.96739731e-01
1.88600000e+05 3.03979310e-01
1.88600000e+05 3.03973913e-01
1.88700000e+05 3.11240297e-01
1.88700000e+05 3.11234946e-01
1.88800000e+05 3.18527775e-01
1.88800000e+05 3.18522472e-01
1.88900000e+05 3.25841370e-01
1.88900000e+05 3.25836119e-01
1.89000000e+05 3.33180694e-01
1.89000000e+05 3.33175496e-01
1.89100000e+05 3.40545340e-01
1.89100000e+05 3.40540199e-01
1.89200000e+05 3.47934890e-01
1.89200000e+05 3.47929807e-01
1.89300000e+05 3.55348909e-01
1.89300000e+05 3.55343887e-01
1.89400000e+05 3.62786951e-01
1.89400000e+05 3.62781992e-01
1.89500000e+05 3.70248557e-01
1.89500000e+05 3.70243663e-01
1.89600000e+05 3.77733256e-01
1.89600000e+05 3.77728428e-01
1.89700000e+05 3.85240566e-01
1.89700000e+05 3.85235806e-01
1.89800000e+05 3.92769994e-01
1.89800000e+05 3.92765305e-01
1.89900000e+05 4.00321040e-01
1.89900000e+05 4.00316423e-01
1.90000000e+05 4.07893192e-01
1.90000000e+05 4.07888648e-01
1.90100000e+05 4.15485932e-01
1.90100000e+05 4.15481462e-01
1.90200000e+05 4.23098732e-01
1.90200000e+05 4.23094339e-01
1.90300000e+05 4.30731060e-01
1.90300000e+05 4.30726744e-01
1.90400000e+05 4.38382375e-01
1.90400000e+05 4.38378137e-01
1.90500000e+05 4.46052131e-01
1.90500000e+05 4.46047972e-01
1.90600000e+05 4.53739777e-01
1.90600000e+05 4.53735698e-01
1.90700000e+05 4.61444757e-01
1.90700000e+05 4.61440760e-01
1.90800000e+05 4.69166512e-01
1.90800000e+05 4.69162596e-01
1.90900000e+05 4.76904476e-01
1.90900000e+05 4.76900643e-01
1.91000000e+05 4.84658084e-01
1.91000000e+05 4.84654334e-01
1.91100000e+05 4.92426765e-01
1.91100000e+05 4.92423098e-01
1.91200000e+05 5.00209947e-01
1.91200000e+05 5.00206365e-01
1.91300000e+05 5.08007058e-01
1.91300000e+05 5.08003561e-01
1.91400000e+05 5.15817521e-01
1.91400000e+05 5.15814109e-01
1.91500000e+05 5.23640760e-01
1.91500000e+05 5.23637434e-01
1.91600000e+05 5.31476200e-01
1.91600000e+05 5.31472959e-01
1.91700000e+05 5.39323262e-01
1.91700000e+05 5.39320107e-01
1.91800000e+05 5.47181369e-01
1.91800000e+05 5.47178301e-01
1.91900000e+05 5.55049947e-01
1.91900000e+05 5.55046964e-01
1.92000000e+05 5.62928418e-01
1.92000000e+05 5.62925522e-01
1.92100000e+05 5.70816208e-01
1.92100000e+05 5.70813398e-01
1.92200000e+05 5.78712745e-01
1.92200000e+05 5.78710021e-01
1.92300000e+05 5.86617456e-01
1.92300000e+05 5.86614819e-01
1.92400000e+05 5.94529773e-01
1.92400000e+05 5.94527221e-01
1.92500000e+05 6.02449127e-01
1.92500000e+05 6.02446661e-01
1.92600000e+05 6.10374953e-01
1.92600000e+05 6.10372573e-01
1.92700000e+05 6.18306689e-01
1.92700000e+05 6.18304394e-01
1.92800000e+05 6.26243776e-01
1.92800000e+05 6.26241566e-01
1.92900000e+05 6.34185655e-01
1.92900000e+05 6.34183531e-01
1.93000000e+05 6.42131775e-01
1.93000000e+05 6.42129735e-01
1.93100000e+05 6.50081584e-01
1.93100000e+05 6.50079628e-01
1.93200000e+05 6.58034535e-01
1.93200000e+05 6.58032663e-01
1.93300000e+05 6.65990086e-01
1.93300000e+05 6.65988297e-01
1.93400000e+05 6.73947696e-01
1.93400000e+05 6.73945991e-01
1.93500000e+05 6.81906830e-01
1.93500000e+05 6.81905207e-01
1.93600000e+05 6.89866955e-01
1.93600000e+05 6.89865416e-01
1.93700000e+05 6.97827545e-01
1.93700000e+05 6.97826087e-01
1.93800000e+05 7.05788076e-01
1.93800000e+05 7.05786699e-01
1.93900000e+05 7.13748026e-01
1.93900000e+05 7.13746731e-01
1.94000000e+05 7.21706883e-01
1.94000000e+05 7.21705668e-01
1.94100000e+05 7.29664133e-01
1.94100000e+05 7.29662998e-01
1.94200000e+05 7.37619271e-01
1.94200000e+05 7.37618216e-01
1.94300000e+05 7.45571794e-01
1.94300000e+05 7.45570818e-01
1.94400000e+05 7.53521204e-01
1.94400000e+05 7.53520306e-01
1.94500000e+05 7.61467008e-01
1.94500000e+05 7.61466188e-01
1.94600000e+05 7.69408715e-01
1.94600000e+05 7.69407973e-01
1.94700000e+05 7.77345842e-01
1.94700000e+05 7.77345177e-01
1.94800000e+05 7.85277908e-01
1.94800000e+05 7.85277319e-01
1.94900000e+05 7.93204437e-01
1.94900000e+05 7.93203922e-01
1.95000000e+05 8.01124961e-01
1.95000000e+05 8.01124531e-01
1.95100000e+05 8.09039019e-01
1.95100000e+05 8.09038650e-01
1.95200000e+05 8.16946124e-01
1.95200000e+05 8.16945839e-01
1.95300000e+05 8.24845848e-01
1.95300000e+05 8.24845635e-01
1.95400000e+05 8.32737719e-01
1.95400000e+05 8.32737578e-01
1.95500000e+05 8.40621289e-01
1.95500000e+05 8.40621221e-01
1.95600000e+05 8.48496112e-01
1.95600000e+05 8.48496117e-01
1.95700000e+05 8.56361747e-01
1.95700000e+05 8.56361824e-01
1.95800000e+05 8.64217758e-01
1.95800000e+05 8.64217907e-01
1.95900000e+05 8.72063713e-01
1.95900000e+05 8.72063933e-01
1.96000000e+05 8.79899182e-01
1.96000000e+05 8.79899473e-01
1.96100000e+05 8.87723743e-01
1.96100000e+05 8.87724104e-01
1.96200000e+05 8.95536974e-01
1.96200000e+05 8.95537405e-01
1.96300000e+05 9.03338457e-01
1.96300000e+05 9.03338957e-01
1.96400000e+05 9.11127775e-01
1.96400000e+05 9.11128342e-01
1.96500000e+05 9.18904512e-01
1.96500000e+05 9.18905147e-01
1.96600000e+05 9.26668255e-01
1.96600000e+05 9.26668957e-01
1.96700000e+05 9.34418594e-01
1.96700000e+05 9.34419361e-01
1.96800000e+05 9.42155118e-01
1.96800000e+05 9.42155951e-01
1.96900000e+05 9.49877424e-01
1.96900000e+05 9.49878323e-01
1.97000000e+05 9.57585112e-01
1.97000000e+05 9.57586076e-01
1.97100000e+05 9.65277787e-01
1.97100000e+05 9.65278815e-01
1.97200000e+05 9.72955060e-01
1.97200000e+05 9.72956154e-01
1.97300000e+05 9.80616550e-01
1.97300000e+05 9.80617709e-01
1.97400000e+05 9.88261878e-01
1.97400000e+05 9.88263102e-01
1.97500000e+05 9.95890672e-01
1.97500000e+05 9.95891961e-01
1.97600000e+05 1.00350256e+00
1.97600000e+05 1.00350392e+00
1.97700000e+05 1.01109719e+00
1.97700000e+05 1.01109861e+00
1.97800000e+05 1.01867418e+00
1.97800000e+05 1.01867566e+00
1.97900000e+05 1.02623318e+00
1.97900000e+05 1.02623473e+00
1.98000000e+05 1.03377383e+00
1.98000000e+05 1.03377544e+00
1.98100000e+05 1.04129576e+00
1.98100000e+05 1.04129744e+00
1.98200000e+05 1.04879864e+00
1.98200000e+05 1.04880037e+00
1.98300000e+05 1.05628209e+00
1.98300000e+05 1.05628389e+00
1.98400000e+05 1.06374578e+00
1.98400000e+05 1.06374764e+00
1.98500000e+05 1.07118934e+00
1.98500000e+05 1.07119126e+00
1.98600000e+05 1.07861245e+00
1.98600000e+05 1.07861443e+00
1.98700000e+05 1.08601474e+00
1.98700000e+05 1.08601678e+00
1.98800000e+05 1.09339587e+00
1.98800000e+05 1.09339798e+00
1.98900000e+05 1.10075552e+00
1.98900000e+05 1.10075768e+00
1.99000000e+05 1.10809333e+00
1.99000000e+05 1.10809556e+00
1.99100000e+05 1.11540898e+00
1.99100000e+05 1.11541127e+00
1.99200000e+05 1.12270212e+00
1.99200000e+05 1.12270447e+00
1.99300000e+05 1.12997243e+00
1.99300000e+05 1.12997484e+00
1.99400000e+05 1.13721958e+00
1.99400000e+05 1.13722205e+00
1.99500000e+05 1.14444323e+00
1.99500000e+05 1.14444576e+00
1.99600000e+05 1.15164306e+00
1.99600000e+05 1.15164564e+00
1.99700000e+05 1.15881873e+00
1.99700000e+05 1.15882137e+00
1.99800000e+05 1.16596995e+00
1.99800000e+05 1.16597265e+00
1.99900000e+05 1.17309628e+00
1.99900000e+05 1.17309428e+00
2.00000000e+05 1.18020258e+00
2.00000000e+05 1.18021394e+00


==> MixPlotData/opt_T300_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 -1.27897692e-13
3.28000000e+04 -1.42108547e-13
3.29000000e+04 1.98951966e-13
3.29000000e+04 2.20268248e-13
3.30000000e+04 -5.54223334e-13
3.30000000e+04 -5.86197757e-13
3.31000000e+04 8.88178420e-13
3.31000000e+04 9.30810984e-13
3.32000000e+04 -1.37845291e-12
3.32000000e+04 -1.44240175e-12
3.33000000e+04 2.18847163e-12
3.33000000e+04 2.27373675e-12
3.34000000e+04 -3.41415785e-12
3.34000000e+04 -3.54205554e-12
3.35000000e+04 2.62900812e-12
3.35000000e+04 2.76401124e-12
3.36000000e+04 -8.66862138e-12
3.36000000e+04 -8.74322836e-12
3.37000000e+04 2.17816876e-11
3.37000000e+04 2.25348629e-11
3.38000000e+04 6.46949161e-11
3.38000000e+04 6.45421494e-11
3.39000000e+04 1.04261488e-10
3.39000000e+04 9.97246730e-11
3.40000000e+04 -6.12256912e-10
3.40000000e+04 -6.32660146e-10
3.41000000e+04 -3.25314176e-09
3.41000000e+04 -3.27145244e-09
3.42000000e+04 -5.90754823e-09
3.42000000e+04 -5.76800829e-09
3.43000000e+04 1.42665151e-08
3.43000000e+04 1.50549049e-08
3.44000000e+04 1.30123258e-07
3.44000000e+04 1.32052651e-07
3.45000000e+04 4.30461128e-07
3.45000000e+04 4.31069385e-07
3.46000000e+04 5.75112733e-07
3.46000000e+04 5.58243293e-07
3.47000000e+04 -1.97477792e-06
3.47000000e+04 -2.06524955e-06
3.48000000e+04 -1.68324351e-05
3.48000000e+04 -1.71406393e-05
3.49000000e+04 -7.10055214e-05
3.49000000e+04 -7.18261879e-05
3.50000000e+04 -2.26114212e-04
3.50000000e+04 -2.27936291e-04
3.51000000e+04 -6.00088828e-04
3.51000000e+04 -6.03556875e-04
3.52000000e+04 -1.38412681e-03
3.52000000e+04 -1.38985655e-03
3.53000000e+04 -2.83881880e-03
3.53000000e+04 -2.84706116e-03
3.54000000e+04 -5.25311545e-03
3.54000000e+04 -5.26338229e-03
3.55000000e+04 -8.86186005e-03
3.55000000e+04 -8.87273161e-03
3.56000000e+04 -1.37415677e-02
3.56000000e+04 -1.37508999e-02
3.57000000e+04 -1.97274346e-02
3.57000000e+04 -1.97330048e-02
3.58000000e+04 -2.64002346e-02
3.58000000e+04 -2.64005966e-02
3.59000000e+04 -3.31676887e-02
3.59000000e+04 -3.31628135e-02
3.60000000e+04 -3.94204139e-02
3.60000000e+04 -3.94117525e-02
3.61000000e+04 -4.47002686e-02
3.61000000e+04 -4.46901587e-02
3.62000000e+04 -4.88089779e-02
3.62000000e+04 -4.87997064e-02
3.63000000e+04 -5.18132342e-02
3.63000000e+04 -5.18062381e-02
3.64000000e+04 -5.39582279e-02
3.64000000e+04 -5.39538358e-02
3.65000000e+04 -5.55430468e-02
3.65000000e+04 -5.55407528e-02
3.66000000e+04 -5.68218089e-02
3.66000000e+04 -5.68208185e-02
3.67000000e+04 -5.79602941e-02
3.67000000e+04 -5.79599319e-02
3.68000000e+04 -5.90449843e-02
3.68000000e+04 -5.90448707e-02
3.69000000e+04 -6.01112353e-02
3.69000000e+04 -6.01111989e-02
3.70000000e+04 -6.11727095e-02
3.70000000e+04 -6.11727160e-02
3.71000000e+04 -6.22333957e-02
3.71000000e+04 -6.22334124e-02
3.72000000e+04 -6.32975452e-02
3.72000000e+04 -6.32975946e-02
3.73000000e+04 -6.43653515e-02
3.73000000e+04 -6.43653948e-02
3.74000000e+04 -6.54413521e-02
3.74000000e+04 -6.54414397e-02
3.75000000e+04 -6.65237294e-02
3.75000000e+04 -6.65237918e-02
3.76000000e+04 -6.76192336e-02
3.76000000e+04 -6.76193652e-02
3.77000000e+04 -6.87228291e-02
3.77000000e+04 -6.87228999e-02
3.78000000e+04 -6.98455184e-02
3.78000000e+04 -6.98457059e-02
3.79000000e+04 -7.09763167e-02
3.79000000e+04 -7.09763780e-02
3.80000000e+04 -7.21342849e-02
3.80000000e+04 -7.21345522e-02
3.81000000e+04 -7.32973725e-02
3.81000000e+04 -7.32973911e-02
3.82000000e+04 -7.44997654e-02
3.82000000e+04 -7.45001577e-02
3.83000000e+04 -7.56987338e-02
3.83000000e+04 -7.56986483e-02
3.84000000e+04 -7.69568045e-02
3.84000000e+04 -7.69574068e-02
3.85000000e+04 -7.81925442e-02
3.85000000e+04 -7.81922397e-02
3.86000000e+04 -7.95215403e-02
3.86000000e+04 -7.95225117e-02
3.87000000e+04 -8.07898849e-02
3.87000000e+04 -8.07891460e-02
3.88000000e+04 -8.22124950e-02
3.88000000e+04 -8.22141334e-02
3.89000000e+04 -8.34997268e-02
3.89000000e+04 -8.34981490e-02
3.90000000e+04 -8.50524541e-02
3.90000000e+04 -8.50553166e-02
3.91000000e+04 -8.63268034e-02
3.91000000e+04 -8.63236284e-02
3.92000000e+04 -8.80718257e-02
3.92000000e+04 -8.80769552e-02
3.93000000e+04 -8.92674698e-02
3.93000000e+04 -8.92612750e-02
3.94000000e+04 -9.13147790e-02
3.94000000e+04 -9.13241284e-02
3.95000000e+04 -9.23017833e-02
3.95000000e+04 -9.22899018e-02
3.96000000e+04 -9.48505835e-02
3.96000000e+04 -9.48678108e-02
3.97000000e+04 -9.53785035e-02
3.97000000e+04 -9.53559347e-02
3.98000000e+04 -9.87946752e-02
3.98000000e+04 -9.88266306e-02
3.99000000e+04 -9.83854025e-02
3.99000000e+04 -9.83424342e-02
4.00000000e+04 -1.03526659e-01
4.00000000e+04 -1.03579770e-01
4.01000000e+04 -1.07758639e-01
4.01000000e+04 -1.07712329e-01
4.02000000e+04 -1.07061553e-01
4.02000000e+04 -1.07096346e-01
4.03000000e+04 -1.09577782e-01
4.03000000e+04 -1.09552885e-01
4.04000000e+04 -1.09890241e-01
4.04000000e+04 -1.09909114e-01
4.05000000e+04 -1.11598182e-01
4.05000000e+04 -1.11584995e-01
4.06000000e+04 -1.12291202e-01
4.06000000e+04 -1.12301374e-01
4.07000000e+04 -1.13601251e-01
4.07000000e+04 -1.13594415e-01
4.08000000e+04 -1.14430071e-01
4.08000000e+04 -1.14435551e-01
4.09000000e+04 -1.15530657e-01
4.09000000e+04 -1.15527219e-01
4.10000000e+04 -1.16396536e-01
4.10000000e+04 -1.16399514e-01
4.11000000e+04 -1.17378768e-01
4.11000000e+04 -1.17377124e-01
4.12000000e+04 -1.18242632e-01
4.12000000e+04 -1.18244293e-01
4.13000000e+04 -1.19152873e-01
4.13000000e+04 -1.19152165e-01
4.14000000e+04 -1.20000751e-01
4.14000000e+04 -1.20001726e-01
4.15000000e+04 -1.20863968e-01
4.15000000e+04 -1.20863742e-01
4.16000000e+04 -1.21692422e-01
4.16000000e+04 -1.21693044e-01
4.17000000e+04 -1.22522968e-01
4.17000000e+04 -1.22522987e-01
4.18000000e+04 -1.23332794e-01
4.18000000e+04 -1.23333236e-01
4.19000000e+04 -1.24139541e-01
4.19000000e+04 -1.24139683e-01
4.20000000e+04 -1.24933049e-01
4.20000000e+04 -1.24933400e-01
4.21000000e+04 -1.25721902e-01
4.21000000e+04 -1.25722105e-01
4.22000000e+04 -1.26501762e-01
4.22000000e+04 -1.26502068e-01
4.23000000e+04 -1.27276927e-01
4.23000000e+04 -1.27277162e-01
4.24000000e+04 -1.28045708e-01
4.24000000e+04 -1.28045992e-01
4.25000000e+04 -1.28810360e-01
4.25000000e+04 -1.28810609e-01
4.26000000e+04 -1.29570369e-01
4.26000000e+04 -1.29570643e-01
4.27000000e+04 -1.30327010e-01
4.27000000e+04 -1.30327267e-01
4.28000000e+04 -1.31080270e-01
4.28000000e+04 -1.31080540e-01
4.29000000e+04 -1.31830937e-01
4.29000000e+04 -1.31831199e-01
4.30000000e+04 -1.32579201e-01
4.30000000e+04 -1.32579469e-01
4.31000000e+04 -1.33325597e-01
4.31000000e+04 -1.33325862e-01
4.32000000e+04 -1.34070381e-01
4.32000000e+04 -1.34070650e-01
4.33000000e+04 -1.34813954e-01
4.33000000e+04 -1.34814222e-01
4.34000000e+04 -1.35556579e-01
4.34000000e+04 -1.35556850e-01
4.35000000e+04 -1.36298578e-01
4.35000000e+04 -1.36298849e-01
4.36000000e+04 -1.37040200e-01
4.36000000e+04 -1.37040473e-01
4.37000000e+04 -1.37781715e-01
4.37000000e+04 -1.37781989e-01
4.38000000e+04 -1.38523353e-01
4.38000000e+04 -1.38523629e-01
4.39000000e+04 -1.39265347e-01
4.39000000e+04 -1.39265624e-01
4.40000000e+04 -1.40007906e-01
4.40000000e+04 -1.40008185e-01
4.41000000e+04 -1.40751236e-01
4.41000000e+04 -1.40751517e-01
4.42000000e+04 -1.41495528e-01
4.42000000e+04 -1.41495810e-01
4.43000000e+04 -1.42240965e-01
4.43000000e+04 -1.42241249e-01
4.44000000e+04 -1.42987722e-01
4.44000000e+04 -1.42988008e-01
4.45000000e+04 -1.43735964e-01
4.45000000e+04 -1.43736252e-01
4.46000000e+04 -1.44485851e-01
4.46000000e+04 -1.44486141e-01
4.47000000e+04 -1.45237534e-01
4.47000000e+04 -1.45237826e-01
4.48000000e+04 -1.45991161e-01
4.48000000e+04 -1.45991455e-01
4.49000000e+04 -1.46746870e-01
4.49000000e+04 -1.46747166e-01
4.50000000e+04 -1.47504798e-01
4.50000000e+04 -1.47505096e-01
4.51000000e+04 -1.48265074e-01
4.51000000e+04 -1.48265375e-01
4.52000000e+04 -1.49027825e-01
4.52000000e+04 -1.49028128e-01
4.53000000e+04 -1.49793174e-01
4.53000000e+04 -1.49793479e-01
4.54000000e+04 -1.50561239e-01
4.54000000e+04 -1.50561547e-01
4.55000000e+04 -1.51332136e-01
4.55000000e+04 -1.51332446e-01
4.56000000e+04 -1.52105977e-01
4.56000000e+04 -1.52106290e-01
4.57000000e+04 -1.52882871e-01
4.57000000e+04 -1.52883186e-01
4.58000000e+04 -1.53662924e-01
4.58000000e+04 -1.53663242e-01
4.59000000e+04 -1.54446239e-01
4.59000000e+04 -1.54446559e-01
4.60000000e+04 -1.55232913e-01
4.60000000e+04 -1.55233236e-01
4.61000000e+04 -1.56023045e-01
4.61000000e+04 -1.56023370e-01
4.62000000e+04 -1.56816727e-01
4.62000000e+04 -1.56817055e-01
4.63000000e+04 -1.57614053e-01
4.63000000e+04 -1.57614384e-01
4.64000000e+04 -1.58415114e-01
4.64000000e+04 -1.58415448e-01
4.65000000e+04 -1.59220004e-01
4.65000000e+04 -1.59220341e-01
4.66000000e+04 -1.60028816e-01
4.66000000e+04 -1.60029156e-01
4.67000000e+04 -1.60841645e-01
4.67000000e+04 -1.60841988e-01
4.68000000e+04 -1.61658588e-01
4.68000000e+04 -1.61658934e-01
4.69000000e+04 -1.62479741e-01
4.69000000e+04 -1.62480089e-01
4.70000000e+04 -1.63305196e-01
4.70000000e+04 -1.63305548e-01
4.71000000e+04 -1.64135045e-01
4.71000000e+04 -1.64135399e-01
4.72000000e+04 -1.64969367e-01
4.72000000e+04 -1.64969725e-01
4.73000000e+04 -1.65808237e-01
4.73000000e+04 -1.65808599e-01
4.74000000e+04 -1.66651718e-01
4.74000000e+04 -1.66652084e-01
4.75000000e+04 -1.67499863e-01
4.75000000e+04 -1.67500233e-01
4.76000000e+04 -1.68352721e-01
4.76000000e+04 -1.68353095e-01
4.77000000e+04 -1.69210341e-01
4.77000000e+04 -1.69210720e-01
4.78000000e+04 -1.70072782e-01
4.78000000e+04 -1.70073165e-01
4.79000000e+04 -1.70940121e-01
4.79000000e+04 -1.70940507e-01
4.80000000e+04 -1.71812462e-01
4.80000000e+04 -1.71812849e-01
4.81000000e+04 -1.72689941e-01
4.81000000e+04 -1.72690328e-01
4.82000000e+04 -1.73572730e-01
4.82000000e+04 -1.73573117e-01
4.83000000e+04 -1.74461029e-01
4.83000000e+04 -1.74461416e-01
4.84000000e+04 -1.75355052e-01
4.84000000e+04 -1.75355438e-01
4.85000000e+04 -1.76255004e-01
4.85000000e+04 -1.76255391e-01
4.86000000e+04 -1.77161056e-01
4.86000000e+04 -1.77161445e-01
4.87000000e+04 -1.78073312e-01
4.87000000e+04 -1.78073707e-01
4.88000000e+04 -1.78991791e-01
4.88000000e+04 -1.78992196e-01
4.89000000e+04 -1.79916421e-01
4.89000000e+04 -1.79916838e-01
4.90000000e+04 -1.80847062e-01
4.90000000e+04 -1.80847491e-01
4.91000000e+04 -1.81783566e-01
4.91000000e+04 -1.81784004e-01
4.92000000e+04 -1.82725889e-01
4.92000000e+04 -1.82726326e-01
4.93000000e+04 -1.83674251e-01
4.93000000e+04 -1.83674670e-01
4.94000000e+04 -1.84629358e-01
4.94000000e+04 -1.84629731e-01
4.95000000e+04 -1.85592660e-01
4.95000000e+04 -1.85592950e-01
4.96000000e+04 -1.86566641e-01
4.96000000e+04 -1.86566798e-01
4.97000000e+04 -1.87555109e-01
4.97000000e+04 -1.87555074e-01
4.98000000e+04 -1.88563452e-01
4.98000000e+04 -1.88563158e-01
4.99000000e+04 -1.89598816e-01
4.99000000e+04 -1.89598192e-01
5.00000000e+04 -1.90670177e-01
5.00000000e+04 -1.90669156e-01
5.01000000e+04 -1.91788247e-01
5.01000000e+04 -1.91786769e-01
5.02000000e+04 -1.92965206e-01
5.02000000e+04 -1.92963230e-01
5.03000000e+04 -1.94214233e-01
5.03000000e+04 -1.94211742e-01
5.04000000e+04 -1.95548847e-01
5.04000000e+04 -1.95545855e-01
5.05000000e+04 -1.96982082e-01
5.05000000e+04 -1.96978636e-01
5.06000000e+04 -1.98525541e-01
5.06000000e+04 -1.98521730e-01
5.07000000e+04 -2.00188417e-01
5.07000000e+04 -2.00184365e-01
5.08000000e+04 -2.01976541e-01
5.08000000e+04 -2.01972406e-01
5.09000000e+04 -2.03891568e-01
5.09000000e+04 -2.03887531e-01
5.10000000e+04 -2.05930380e-01
5.10000000e+04 -2.05926638e-01
5.11000000e+04 -2.08084789e-01
5.11000000e+04 -2.08081536e-01
5.12000000e+04 -2.10341580e-01
5.12000000e+04 -2.10339000e-01
5.13000000e+04 -2.12682935e-01
5.13000000e+04 -2.12681180e-01
5.14000000e+04 -2.15087198e-01
5.14000000e+04 -2.15086382e-01
5.15000000e+04 -2.17529954e-01
5.15000000e+04 -2.17530141e-01
5.16000000e+04 -2.19985321e-01
5.16000000e+04 -2.19986521e-01
5.17000000e+04 -2.22427358e-01
5.17000000e+04 -2.22429526e-01
5.18000000e+04 -2.24831472e-01
5.18000000e+04 -2.24834511e-01
5.19000000e+04 -2.27175698e-01
5.19000000e+04 -2.27179471e-01
5.20000000e+04 -2.29441759e-01
5.20000000e+04 -2.29446096e-01
5.21000000e+04 -2.31615821e-01
5.21000000e+04 -2.31620535e-01
5.22000000e+04 -2.33688902e-01
5.22000000e+04 -2.33693804e-01
5.23000000e+04 -2.35656923e-01
5.23000000e+04 -2.35661831e-01
5.24000000e+04 -2.37520424e-01
5.24000000e+04 -2.37525179e-01
5.25000000e+04 -2.39284002e-01
5.25000000e+04 -2.39288475e-01
5.26000000e+04 -2.40955547e-01
5.26000000e+04 -2.40959641e-01
5.27000000e+04 -2.42545354e-01
5.27000000e+04 -2.42549009e-01
5.28000000e+04 -2.44065211e-01
5.28000000e+04 -2.44068401e-01
5.29000000e+04 -2.45527524e-01
5.29000000e+04 -2.45530253e-01
5.30000000e+04 -2.46944560e-01
5.30000000e+04 -2.46946856e-01
5.31000000e+04 -2.48327837e-01
5.31000000e+04 -2.48329745e-01
5.32000000e+04 -2.49687685e-01
5.32000000e+04 -2.49689261e-01
5.33000000e+04 -2.51032985e-01
5.33000000e+04 -2.51034291e-01
5.34000000e+04 -2.52371069e-01
5.34000000e+04 -2.52372162e-01
5.35000000e+04 -2.53707742e-01
5.35000000e+04 -2.53708678e-01
5.36000000e+04 -2.55047414e-01
5.36000000e+04 -2.55048240e-01
5.37000000e+04 -2.56393289e-01
5.37000000e+04 -2.56394043e-01
5.38000000e+04 -2.57747583e-01
5.38000000e+04 -2.57748294e-01
5.39000000e+04 -2.59111746e-01
5.39000000e+04 -2.59112436e-01
5.40000000e+04 -2.60486674e-01
5.40000000e+04 -2.60487358e-01
5.41000000e+04 -2.61872877e-01
5.41000000e+04 -2.61873564e-01
5.42000000e+04 -2.63270625e-01
5.42000000e+04 -2.63271320e-01
5.43000000e+04 -2.64680052e-01
5.43000000e+04 -2.64680758e-01
5.44000000e+04 -2.66101225e-01
5.44000000e+04 -2.66101942e-01
5.45000000e+04 -2.67534193e-01
5.45000000e+04 -2.67534922e-01
5.46000000e+04 -2.68979011e-01
5.46000000e+04 -2.68979750e-01
5.47000000e+04 -2.70435747e-01
5.47000000e+04 -2.70436496e-01
5.48000000e+04 -2.71904491e-01
5.48000000e+04 -2.71905249e-01
5.49000000e+04 -2.73385347e-01
5.49000000e+04 -2.73386114e-01
5.50000000e+04 -2.74878433e-01
5.50000000e+04 -2.74879209e-01
5.51000000e+04 -2.76383875e-01
5.51000000e+04 -2.76384660e-01
5.52000000e+04 -2.77901803e-01
5.52000000e+04 -2.77902597e-01
5.53000000e+04 -2.79432351e-01
5.53000000e+04 -2.79433153e-01
5.54000000e+04 -2.80975653e-01
5.54000000e+04 -2.80976465e-01
5.55000000e+04 -2.82531845e-01
5.55000000e+04 -2.82532667e-01
5.56000000e+04 -2.84101066e-01
5.56000000e+04 -2.84101897e-01
5.57000000e+04 -2.85683451e-01
5.57000000e+04 -2.85684292e-01
5.58000000e+04 -2.87279142e-01
5.58000000e+04 -2.87279992e-01
5.59000000e+04 -2.88888277e-01
5.59000000e+04 -2.88889137e-01
5.60000000e+04 -2.90511000e-01
5.60000000e+04 -2.90511870e-01
5.61000000e+04 -2.92147454e-01
5.61000000e+04 -2.92148334e-01
5.62000000e+04 -2.93797785e-01
5.62000000e+04 -2.93798676e-01
5.63000000e+04 -2.95462140e-01
5.63000000e+04 -2.95463042e-01
5.64000000e+04 -2.97140669e-01
5.64000000e+04 -2.97141581e-01
5.65000000e+04 -2.98833522e-01
5.65000000e+04 -2.98834444e-01
5.66000000e+04 -3.00540851e-01
5.66000000e+04 -3.00541784e-01
5.67000000e+04 -3.02262811e-01
5.67000000e+04 -3.02263756e-01
5.68000000e+04 -3.03999559e-01
5.68000000e+04 -3.04000514e-01
5.69000000e+04 -3.05751252e-01
5.69000000e+04 -3.05752218e-01
5.70000000e+04 -3.07518050e-01
5.70000000e+04 -3.07519028e-01
5.71000000e+04 -3.09300115e-01
5.71000000e+04 -3.09301104e-01
5.72000000e+04 -3.11097610e-01
5.72000000e+04 -3.11098610e-01
5.73000000e+04 -3.12910700e-01
5.73000000e+04 -3.12911713e-01
5.74000000e+04 -3.14739553e-01
5.74000000e+04 -3.14740578e-01
5.75000000e+04 -3.16584339e-01
5.75000000e+04 -3.16585376e-01
5.76000000e+04 -3.18445228e-01
5.76000000e+04 -3.18446277e-01
5.77000000e+04 -3.20322393e-01
5.77000000e+04 -3.20323455e-01
5.78000000e+04 -3.22216010e-01
5.78000000e+04 -3.22217084e-01
5.79000000e+04 -3.24126256e-01
5.79000000e+04 -3.24127343e-01
5.80000000e+04 -3.26053310e-01
5.80000000e+04 -3.26054409e-01
5.81000000e+04 -3.27997353e-01
5.81000000e+04 -3.27998465e-01
5.82000000e+04 -3.29958567e-01
5.82000000e+04 -3.29959693e-01
5.83000000e+04 -3.31937140e-01
5.83000000e+04 -3.31938279e-01
5.84000000e+04 -3.33933257e-01
5.84000000e+04 -3.33934410e-01
5.85000000e+04 -3.35947109e-01
5.85000000e+04 -3.35948275e-01
5.86000000e+04 -3.37978886e-01
5.86000000e+04 -3.37980066e-01
5.87000000e+04 -3.40028783e-01
5.87000000e+04 -3.40029977e-01
5.88000000e+04 -3.42096996e-01
5.88000000e+04 -3.42098204e-01
5.89000000e+04 -3.44183722e-01
5.89000000e+04 -3.44184945e-01
5.90000000e+04 -3.46289162e-01
5.90000000e+04 -3.46290399e-01
5.91000000e+04 -3.48413518e-01
5.91000000e+04 -3.48414770e-01
5.92000000e+04 -3.50556994e-01
5.92000000e+04 -3.50558261e-01
5.93000000e+04 -3.52719799e-01
5.93000000e+04 -3.52721080e-01
5.94000000e+04 -3.54902139e-01
5.94000000e+04 -3.54903437e-01
5.95000000e+04 -3.57104228e-01
5.95000000e+04 -3.57105541e-01
5.96000000e+04 -3.59326279e-01
5.96000000e+04 -3.59327607e-01
5.97000000e+04 -3.61568507e-01
5.97000000e+04 -3.61569851e-01
5.98000000e+04 -3.63831130e-01
5.98000000e+04 -3.63832490e-01
5.99000000e+04 -3.66114370e-01
5.99000000e+04 -3.66115746e-01
6.00000000e+04 -3.68418449e-01
6.00000000e+04 -3.68419841e-01
6.01000000e+04 -3.70743591e-01
6.01000000e+04 -3.70745000e-01
6.02000000e+04 -3.73090025e-01
6.02000000e+04 -3.73091451e-01
6.03000000e+04 -3.75457981e-01
6.03000000e+04 -3.75459423e-01
6.04000000e+04 -3.77847689e-01
6.04000000e+04 -3.77849149e-01
6.05000000e+04 -3.80259385e-01
6.05000000e+04 -3.80260863e-01
6.06000000e+04 -3.82693306e-01
6.06000000e+04 -3.82694801e-01
6.07000000e+04 -3.85149691e-01
6.07000000e+04 -3.85151204e-01
6.08000000e+04 -3.87628781e-01
6.08000000e+04 -3.87630312e-01
6.09000000e+04 -3.90130820e-01
6.09000000e+04 -3.90132369e-01
6.10000000e+04 -3.92656055e-01
6.10000000e+04 -3.92657622e-01
6.11000000e+04 -3.95204734e-01
6.11000000e+04 -3.95206320e-01
6.12000000e+04 -3.97777109e-01
6.12000000e+04 -3.97778713e-01
6.13000000e+04 -4.00373432e-01
6.13000000e+04 -4.00375055e-01
6.14000000e+04 -4.02993959e-01
6.14000000e+04 -4.02995601e-01
6.15000000e+04 -4.05638949e-01
6.15000000e+04 -4.05640611e-01
6.16000000e+04 -4.08308662e-01
6.16000000e+04 -4.08310343e-01
6.17000000e+04 -4.11003360e-01
6.17000000e+04 -4.11005061e-01
6.18000000e+04 -4.13723310e-01
6.18000000e+04 -4.13725031e-01
6.19000000e+04 -4.16468777e-01
6.19000000e+04 -4.16470519e-01
6.20000000e+04 -4.19240033e-01
6.20000000e+04 -4.19241795e-01
6.21000000e+04 -4.22037349e-01
6.21000000e+04 -4.22039131e-01
6.22000000e+04 -4.24860999e-01
6.22000000e+04 -4.24862802e-01
6.23000000e+04 -4.27711260e-01
6.23000000e+04 -4.27713084e-01
6.24000000e+04 -4.30588410e-01
6.24000000e+04 -4.30590256e-01
6.25000000e+04 -4.33492732e-01
6.25000000e+04 -4.33494598e-01
6.26000000e+04 -4.36424506e-01
6.26000000e+04 -4.36426395e-01
6.27000000e+04 -4.39384020e-01
6.27000000e+04 -4.39385930e-01
6.28000000e+04 -4.42371560e-01
6.28000000e+04 -4.42373492e-01
6.29000000e+04 -4.45387415e-01
6.29000000e+04 -4.45389369e-01
6.30000000e+04 -4.48431877e-01
6.30000000e+04 -4.48433854e-01
6.31000000e+04 -4.51505240e-01
6.31000000e+04 -4.51507240e-01
6.32000000e+04 -4.54607799e-01
6.32000000e+04 -4.54609821e-01
6.33000000e+04 -4.57739851e-01
6.33000000e+04 -4.57741896e-01
6.34000000e+04 -4.60901694e-01
6.34000000e+04 -4.60903763e-01
6.35000000e+04 -4.64093631e-01
6.35000000e+04 -4.64095723e-01
6.36000000e+04 -4.67315963e-01
6.36000000e+04 -4.67318079e-01
6.37000000e+04 -4.70568995e-01
6.37000000e+04 -4.70571134e-01
6.38000000e+04 -4.73853032e-01
6.38000000e+04 -4.73855196e-01
6.39000000e+04 -4.77168382e-01
6.39000000e+04 -4.77170570e-01
6.40000000e+04 -4.80515354e-01
6.40000000e+04 -4.80517565e-01
6.41000000e+04 -4.83894256e-01
6.41000000e+04 -4.83896492e-01
6.42000000e+04 -4.87305402e-01
6.42000000e+04 -4.87307663e-01
6.43000000e+04 -4.90749103e-01
6.43000000e+04 -4.90751388e-01
6.44000000e+04 -4.94225672e-01
6.44000000e+04 -4.94227982e-01
6.45000000e+04 -4.97735425e-01
6.45000000e+04 -4.97737760e-01
6.46000000e+04 -5.01278676e-01
6.46000000e+04 -5.01281036e-01
6.47000000e+04 -5.04855741e-01
6.47000000e+04 -5.04858127e-01
6.48000000e+04 -5.08466938e-01
6.48000000e+04 -5.08469349e-01
6.49000000e+04 -5.12112583e-01
6.49000000e+04 -5.12115020e-01
6.50000000e+04 -5.15792994e-01
6.50000000e+04 -5.15795457e-01
6.51000000e+04 -5.19508489e-01
6.51000000e+04 -5.19510977e-01
6.52000000e+04 -5.23259384e-01
6.52000000e+04 -5.23261898e-01
6.53000000e+04 -5.27045998e-01
6.53000000e+04 -5.27048538e-01
6.54000000e+04 -5.30868649e-01
6.54000000e+04 -5.30871214e-01
6.55000000e+04 -5.34727652e-01
6.55000000e+04 -5.34730244e-01
6.56000000e+04 -5.38623324e-01
6.56000000e+04 -5.38625942e-01
6.57000000e+04 -5.42555981e-01
6.57000000e+04 -5.42558625e-01
6.58000000e+04 -5.46525936e-01
6.58000000e+04 -5.46528607e-01
6.59000000e+04 -5.50533504e-01
6.59000000e+04 -5.50536200e-01
6.60000000e+04 -5.54578995e-01
6.60000000e+04 -5.54581718e-01
6.61000000e+04 -5.58662720e-01
6.61000000e+04 -5.58665469e-01
6.62000000e+04 -5.62784986e-01
6.62000000e+04 -5.62787762e-01
6.63000000e+04 -5.66946101e-01
6.63000000e+04 -5.66948902e-01
6.64000000e+04 -5.71146366e-01
6.64000000e+04 -5.71149193e-01
6.65000000e+04 -5.75386082e-01
6.65000000e+04 -5.75388935e-01
6.66000000e+04 -5.79665548e-01
6.66000000e+04 -5.79668427e-01
6.67000000e+04 -5.83985058e-01
6.67000000e+04 -5.83987963e-01
6.68000000e+04 -5.88344903e-01
6.68000000e+04 -5.88347833e-01
6.69000000e+04 -5.92745369e-01
6.69000000e+04 -5.92748324e-01
6.70000000e+04 -5.97186739e-01
6.70000000e+04 -5.97189720e-01
6.71000000e+04 -6.01669291e-01
6.71000000e+04 -6.01672297e-01
6.72000000e+04 -6.06193298e-01
6.72000000e+04 -6.06196329e-01
6.73000000e+04 -6.10759029e-01
6.73000000e+04 -6.10762084e-01
6.74000000e+04 -6.15366744e-01
6.74000000e+04 -6.15369823e-01
6.75000000e+04 -6.20016699e-01
6.75000000e+04 -6.20019803e-01
6.76000000e+04 -6.24709145e-01
6.76000000e+04 -6.24712272e-01
6.77000000e+04 -6.29444322e-01
6.77000000e+04 -6.29447473e-01
6.78000000e+04 -6.34222467e-01
6.78000000e+04 -6.34225640e-01
6.79000000e+04 -6.39043805e-01
6.79000000e+04 -6.39047000e-01
6.80000000e+04 -6.43908554e-01
6.80000000e+04 -6.43911772e-01
6.81000000e+04 -6.48816925e-01
6.81000000e+04 -6.48820164e-01
6.82000000e+04 -6.53769118e-01
6.82000000e+04 -6.53772378e-01
6.83000000e+04 -6.58765322e-01
6.83000000e+04 -6.58768602e-01
6.84000000e+04 -6.63805716e-01
6.84000000e+04 -6.63809016e-01
6.85000000e+04 -6.68890470e-01
6.85000000e+04 -6.68893789e-01
6.86000000e+04 -6.74019739e-01
6.86000000e+04 -6.74023076e-01
6.87000000e+04 -6.79193667e-01
6.87000000e+04 -6.79197022e-01
6.88000000e+04 -6.84412386e-01
6.88000000e+04 -6.84415758e-01
6.89000000e+04 -6.89676014e-01
6.89000000e+04 -6.89679402e-01
6.90000000e+04 -6.94984652e-01
6.90000000e+04 -6.94988055e-01
6.91000000e+04 -7.00338390e-01
6.91000000e+04 -7.00341807e-01
6.92000000e+04 -7.05737299e-01
6.92000000e+04 -7.05740730e-01
6.93000000e+04 -7.11181435e-01
6.93000000e+04 -7.11184878e-01
6.94000000e+04 -7.16670837e-01
6.94000000e+04 -7.16674291e-01
6.95000000e+04 -7.22205524e-01
6.95000000e+04 -7.22208988e-01
6.96000000e+04 -7.27785499e-01
6.96000000e+04 -7.27788972e-01
6.97000000e+04 -7.33410742e-01
6.97000000e+04 -7.33414222e-01
6.98000000e+04 -7.39081215e-01
6.98000000e+04 -7.39084702e-01
6.99000000e+04 -7.44796857e-01
6.99000000e+04 -7.44800349e-01
7.00000000e+04 -7.50557586e-01
7.00000000e+04 -7.50561080e-01
7.01000000e+04 -7.56363294e-01
7.01000000e+04 -7.56366791e-01
7.02000000e+04 -7.62213852e-01
7.02000000e+04 -7.62217349e-01
7.03000000e+04 -7.68109103e-01
7.03000000e+04 -7.68112599e-01
7.04000000e+04 -7.74048866e-01
7.04000000e+04 -7.74052358e-01
7.05000000e+04 -7.80032931e-01
7.05000000e+04 -7.80036418e-01
7.06000000e+04 -7.86061060e-01
7.06000000e+04 -7.86064540e-01
7.07000000e+04 -7.92132986e-01
7.07000000e+04 -7.92136458e-01
7.08000000e+04 -7.98248412e-01
7.08000000e+04 -7.98251873e-01
7.09000000e+04 -8.04407008e-01
7.09000000e+04 -8.04410456e-01
7.10000000e+04 -8.10608412e-01
7.10000000e+04 -8.10611845e-01
7.11000000e+04 -8.16852228e-01
7.11000000e+04 -8.16855643e-01
7.12000000e+04 -8.23138025e-01
7.12000000e+04 -8.23141421e-01
7.13000000e+04 -8.29465337e-01
7.13000000e+04 -8.29468710e-01
7.14000000e+04 -8.35833657e-01
7.14000000e+04 -8.35837005e-01
7.15000000e+04 -8.42242443e-01
7.15000000e+04 -8.42245764e-01
7.16000000e+04 -8.48691111e-01
7.16000000e+04 -8.48694401e-01
7.17000000e+04 -8.55179036e-01
7.17000000e+04 -8.55182293e-01
7.18000000e+04 -8.61705551e-01
7.18000000e+04 -8.61708773e-01
7.19000000e+04 -8.68269946e-01
7.19000000e+04 -8.68273128e-01
7.20000000e+04 -8.74871463e-01
7.20000000e+04 -8.74874602e-01
7.21000000e+04 -8.81509300e-01
7.21000000e+04 -8.81512394e-01
7.22000000e+04 -8.88182607e-01
7.22000000e+04 -8.88185652e-01
7.23000000e+04 -8.94890484e-01
7.23000000e+04 -8.94893477e-01
7.24000000e+04 -9.01631982e-01
7.24000000e+04 -9.01634918e-01
7.25000000e+04 -9.08406098e-01
7.25000000e+04 -9.08408975e-01
7.26000000e+04 -9.15211778e-01
7.26000000e+04 -9.15214592e-01
7.27000000e+04 -9.22047912e-01
7.27000000e+04 -9.22050659e-01
7.28000000e+04 -9.28913336e-01
7.28000000e+04 -9.28916012e-01
7.29000000e+04 -9.35806827e-01
7.29000000e+04 -9.35809427e-01
7.30000000e+04 -9.42727104e-01
7.30000000e+04 -9.42729625e-01
7.31000000e+04 -9.49672828e-01
7.31000000e+04 -9.49675264e-01
7.32000000e+04 -9.56642595e-01
7.32000000e+04 -9.56644944e-01
7.33000000e+04 -9.63634943e-01
7.33000000e+04 -9.63637199e-01
7.34000000e+04 -9.70648344e-01
7.34000000e+04 -9.70650502e-01
7.35000000e+04 -9.77681204e-01
7.35000000e+04 -9.77683260e-01
7.36000000e+04 -9.84731866e-01
7.36000000e+04 -9.84733815e-01
7.37000000e+04 -9.91798603e-01
7.37000000e+04 -9.91800441e-01
7.38000000e+04 -9.98879622e-01
7.38000000e+04 -9.98881342e-01
7.39000000e+04 -1.00597306e+00
7.39000000e+04 -1.00597466e+00
7.40000000e+04 -1.01307697e+00
7.40000000e+04 -1.01307845e+00
7.41000000e+04 -1.02018937e+00
7.41000000e+04 -1.02019071e+00
7.42000000e+04 -1.02730816e+00
7.42000000e+04 -1.02730936e+00
7.43000000e+04 -1.03443120e+00
7.43000000e+04 -1.03443225e+00
7.44000000e+04 -1.04155625e+00
7.44000000e+04 -1.04155716e+00
7.45000000e+04 -1.04868102e+00
7.45000000e+04 -1.04868177e+00
7.46000000e+04 -1.05580312e+00
7.46000000e+04 -1.05580372e+00
7.47000000e+04 -1.06292011e+00
7.47000000e+04 -1.06292054e+00
7.48000000e+04 -1.07002945e+00
7.48000000e+04 -1.07002971e+00
7.49000000e+04 -1.07712853e+00
7.49000000e+04 -1.07712861e+00
7.50000000e+04 -1.08421466e+00
7.50000000e+04 -1.08421455e+00
7.51000000e+04 -1.09128508e+00
7.51000000e+04 -1.09128478e+00
7.52000000e+04 -1.09833694e+00
7.52000000e+04 -1.09833644e+00
7.53000000e+04 -1.10536731e+00
7.53000000e+04 -1.10536662e+00
7.54000000e+04 -1.11237320e+00
7.54000000e+04 -1.11237230e+00
7.55000000e+04 -1.11935152e+00
7.55000000e+04 -1.11935041e+00
7.56000000e+04 -1.12629912e+00
7.56000000e+04 -1.12629778e+00
7.57000000e+04 -1.13321274e+00
7.57000000e+04 -1.13321118e+00
7.58000000e+04 -1.14008909e+00
7.58000000e+04 -1.14008729e+00
7.59000000e+04 -1.14692476e+00
7.59000000e+04 -1.14692272e+00
7.60000000e+04 -1.15371628e+00
7.60000000e+04 -1.15371400e+00
7.61000000e+04 -1.16046012e+00
7.61000000e+04 -1.16045759e+00
7.62000000e+04 -1.16715264e+00
7.62000000e+04 -1.16714985e+00
7.63000000e+04 -1.17379016e+00
7.63000000e+04 -1.17378711e+00
7.64000000e+04 -1.18036891e+00
7.64000000e+04 -1.18036559e+00
7.65000000e+04 -1.18688505e+00
7.65000000e+04 -1.18688146e+00
7.66000000e+04 -1.19333468e+00
7.66000000e+04 -1.19333081e+00
7.67000000e+04 -1.19971383e+00
7.67000000e+04 -1.19970967e+00
7.68000000e+04 -1.20601845e+00
7.68000000e+04 -1.20601400e+00
7.69000000e+04 -1.21224445e+00
7.69000000e+04 -1.21223970e+00
7.70000000e+04 -1.21838766e+00
7.70000000e+04 -1.21838261e+00
7.71000000e+04 -1.22444387e+00
7.71000000e+04 -1.22443851e+00
7.72000000e+04 -1.23040879e+00
7.72000000e+04 -1.23040312e+00
7.73000000e+04 -1.23627809e+00
7.73000000e+04 -1.23627211e+00
7.74000000e+04 -1.24204741e+00
7.74000000e+04 -1.24204110e+00
7.75000000e+04 -1.24771230e+00
7.75000000e+04 -1.24770566e+00
7.76000000e+04 -1.25326829e+00
7.76000000e+04 -1.25326133e+00
7.77000000e+04 -1.25871088e+00
7.77000000e+04 -1.25870359e+00
7.78000000e+04 -1.26403552e+00
7.78000000e+04 -1.26402789e+00
7.79000000e+04 -1.26923763e+00
7.79000000e+04 -1.26922966e+00
7.80000000e+04 -1.27431260e+00
7.80000000e+04 -1.27430428e+00
7.81000000e+04 -1.27925579e+00
7.81000000e+04 -1.27924712e+00
7.82000000e+04 -1.28406255e+00
7.82000000e+04 -1.28405353e+00
7.83000000e+04 -1.28872820e+00
7.83000000e+04 -1.28871884e+00
7.84000000e+04 -1.29324808e+00
7.84000000e+04 -1.29323837e+00
7.85000000e+04 -1.29761749e+00
7.85000000e+04 -1.29760742e+00
7.86000000e+04 -1.30183174e+00
7.86000000e+04 -1.30182132e+00
7.87000000e+04 -1.30588616e+00
7.87000000e+04 -1.30587537e+00
7.88000000e+04 -1.30977605e+00
7.88000000e+04 -1.30976491e+00
7.89000000e+04 -1.31349677e+00
7.89000000e+04 -1.31348527e+00
7.90000000e+04 -1.31704366e+00
7.90000000e+04 -1.31703181e+00
7.91000000e+04 -1.32041212e+00
7.91000000e+04 -1.32039991e+00
7.92000000e+04 -1.32359756e+00
7.92000000e+04 -1.32358500e+00
7.93000000e+04 -1.32659544e+00
7.93000000e+04 -1.32658252e+00
7.94000000e+04 -1.32940124e+00
7.94000000e+04 -1.32938797e+00
7.95000000e+04 -1.33201051e+00
7.95000000e+04 -1.33199689e+00
7.96000000e+04 -1.33441886e+00
7.96000000e+04 -1.33440490e+00
7.97000000e+04 -1.33662195e+00
7.97000000e+04 -1.33660764e+00
7.98000000e+04 -1.33861550e+00
7.98000000e+04 -1.33860085e+00
7.99000000e+04 -1.34039532e+00
7.99000000e+04 -1.34038034e+00
8.00000000e+04 -1.34195729e+00
8.00000000e+04 -1.34194198e+00
8.01000000e+04 -1.34329738e+00
8.01000000e+04 -1.34328174e+00
8.02000000e+04 -1.34441166e+00
8.02000000e+04 -1.34439570e+00
8.03000000e+04 -1.34529628e+00
8.03000000e+04 -1.34528001e+00
8.04000000e+04 -1.34594752e+00
8.04000000e+04 -1.34593095e+00
8.05000000e+04 -1.34636176e+00
8.05000000e+04 -1.34634489e+00
8.06000000e+04 -1.34653550e+00
8.06000000e+04 -1.34651833e+00
8.07000000e+04 -1.34646535e+00
8.07000000e+04 -1.34644790e+00
8.08000000e+04 -1.34614808e+00
8.08000000e+04 -1.34613036e+00
8.09000000e+04 -1.34558058e+00
8.09000000e+04 -1.34556260e+00
8.10000000e+04 -1.34475989e+00
8.10000000e+04 -1.34474165e+00
8.11000000e+04 -1.34368319e+00
8.11000000e+04 -1.34366470e+00
8.12000000e+04 -1.34234782e+00
8.12000000e+04 -1.34232910e+00
8.13000000e+04 -1.34075129e+00
8.13000000e+04 -1.34073235e+00
8.14000000e+04 -1.33889127e+00
8.14000000e+04 -1.33887212e+00
8.15000000e+04 -1.33676561e+00
8.15000000e+04 -1.33674625e+00
8.16000000e+04 -1.33437232e+00
8.16000000e+04 -1.33435277e+00
8.17000000e+04 -1.33170961e+00
8.17000000e+04 -1.33168989e+00
8.18000000e+04 -1.32877588e+00
8.18000000e+04 -1.32875600e+00
8.19000000e+04 -1.32556972e+00
8.19000000e+04 -1.32554969e+00
8.20000000e+04 -1.32208992e+00
8.20000000e+04 -1.32206976e+00
8.21000000e+04 -1.31833547e+00
8.21000000e+04 -1.31831519e+00
8.22000000e+04 -1.31430557e+00
8.22000000e+04 -1.31428519e+00
8.23000000e+04 -1.30999965e+00
8.23000000e+04 -1.30997918e+00
8.24000000e+04 -1.30541732e+00
8.24000000e+04 -1.30539678e+00
8.25000000e+04 -1.30055845e+00
8.25000000e+04 -1.30053785e+00
8.26000000e+04 -1.29542311e+00
8.26000000e+04 -1.29540248e+00
8.27000000e+04 -1.29001161e+00
8.27000000e+04 -1.28999095e+00
8.28000000e+04 -1.28432449e+00
8.28000000e+04 -1.28430382e+00
8.29000000e+04 -1.27836251e+00
8.29000000e+04 -1.27834185e+00
8.30000000e+04 -1.27212668e+00
8.30000000e+04 -1.27210606e+00
8.31000000e+04 -1.26561826e+00
8.31000000e+04 -1.26559768e+00
8.32000000e+04 -1.25883873e+00
8.32000000e+04 -1.25881821e+00
8.33000000e+04 -1.25178982e+00
8.33000000e+04 -1.25176939e+00
8.34000000e+04 -1.24447352e+00
8.34000000e+04 -1.24445319e+00
8.35000000e+04 -1.23689204e+00
8.35000000e+04 -1.23687184e+00
8.36000000e+04 -1.22904787e+00
8.36000000e+04 -1.22902780e+00
8.37000000e+04 -1.22094372e+00
8.37000000e+04 -1.22092381e+00
8.38000000e+04 -1.21258255e+00
8.38000000e+04 -1.21256282e+00
8.39000000e+04 -1.20396760e+00
8.39000000e+04 -1.20394807e+00
8.40000000e+04 -1.19510233e+00
8.40000000e+04 -1.19508301e+00
8.41000000e+04 -1.18599045e+00
8.41000000e+04 -1.18597137e+00
8.42000000e+04 -1.17663593e+00
8.42000000e+04 -1.17661710e+00
8.43000000e+04 -1.16704298e+00
8.43000000e+04 -1.16702442e+00
8.44000000e+04 -1.15721605e+00
8.44000000e+04 -1.15719778e+00
8.45000000e+04 -1.14715984e+00
8.45000000e+04 -1.14714189e+00
8.46000000e+04 -1.13687929e+00
8.46000000e+04 -1.13686167e+00
8.47000000e+04 -1.12637957e+00
8.47000000e+04 -1.12636230e+00
8.48000000e+04 -1.11566610e+00
8.48000000e+04 -1.11564920e+00
8.49000000e+04 -1.10474453e+00
8.49000000e+04 -1.10472802e+00
8.50000000e+04 -1.09362072e+00
8.50000000e+04 -1.09360461e+00
8.51000000e+04 -1.08230077e+00
8.51000000e+04 -1.08228509e+00
8.52000000e+04 -1.07079100e+00
8.52000000e+04 -1.07077576e+00
8.53000000e+04 -1.05909793e+00
8.53000000e+04 -1.05908315e+00
8.54000000e+04 -1.04722832e+00
8.54000000e+04 -1.04721401e+00
8.55000000e+04 -1.03518909e+00
8.55000000e+04 -1.03517529e+00
8.56000000e+04 -1.02298741e+00
8.56000000e+04 -1.02297411e+00
8.57000000e+04 -1.01063058e+00
8.57000000e+04 -1.01061781e+00
8.58000000e+04 -9.98126143e-01
8.58000000e+04 -9.98113912e-01
8.59000000e+04 -9.85481775e-01
8.59000000e+04 -9.85470100e-01
8.60000000e+04 -9.72705339e-01
8.60000000e+04 -9.72694236e-01
8.61000000e+04 -9.59804854e-01
8.61000000e+04 -9.59794335e-01
8.62000000e+04 -9.46788488e-01
8.62000000e+04 -9.46778566e-01
8.63000000e+04 -9.33664548e-01
8.63000000e+04 -9.33655237e-01
8.64000000e+04 -9.20441474e-01
8.64000000e+04 -9.20432784e-01
8.65000000e+04 -9.07127821e-01
8.65000000e+04 -9.07119764e-01
8.66000000e+04 -8.93732257e-01
8.66000000e+04 -8.93724842e-01
8.67000000e+04 -8.80263540e-01
8.67000000e+04 -8.80256776e-01
8.68000000e+04 -8.66730514e-01
8.68000000e+04 -8.66724410e-01
8.69000000e+04 -8.53142093e-01
8.69000000e+04 -8.53136655e-01
8.70000000e+04 -8.39507245e-01
8.70000000e+04 -8.39502480e-01
8.71000000e+04 -8.25834981e-01
8.71000000e+04 -8.25830893e-01
8.72000000e+04 -8.12134338e-01
8.72000000e+04 -8.12130931e-01
8.73000000e+04 -7.98414363e-01
8.73000000e+04 -7.98411640e-01
8.74000000e+04 -7.84684096e-01
8.74000000e+04 -7.84682057e-01
8.75000000e+04 -7.70952556e-01
8.75000000e+04 -7.70951201e-01
8.76000000e+04 -7.57228719e-01
8.76000000e+04 -7.57228047e-01
8.77000000e+04 -7.43521503e-01
8.77000000e+04 -7.43521512e-01
8.78000000e+04 -7.29839748e-01
8.78000000e+04 -7.29840432e-01
8.79000000e+04 -7.16192195e-01
8.79000000e+04 -7.16193548e-01
8.80000000e+04 -7.02587468e-01
8.80000000e+04 -7.02589483e-01
8.81000000e+04 -6.89034052e-01
8.81000000e+04 -6.89036719e-01
8.82000000e+04 -6.75540273e-01
8.82000000e+04 -6.75543581e-01
8.83000000e+04 -6.62114275e-01
8.83000000e+04 -6.62118211e-01
8.84000000e+04 -6.48763996e-01
8.84000000e+04 -6.48768546e-01
8.85000000e+04 -6.35497153e-01
8.85000000e+04 -6.35502300e-01
8.86000000e+04 -6.22321211e-01
8.86000000e+04 -6.22326937e-01
8.87000000e+04 -6.09243364e-01
8.87000000e+04 -6.09249649e-01
8.88000000e+04 -5.96270513e-01
8.88000000e+04 -5.96277334e-01
8.89000000e+04 -5.83409241e-01
8.89000000e+04 -5.83416575e-01
8.90000000e+04 -5.70665791e-01
8.90000000e+04 -5.70673612e-01
8.91000000e+04 -5.58046043e-01
8.91000000e+04 -5.58054323e-01
8.92000000e+04 -5.45555493e-01
8.92000000e+04 -5.45564204e-01
8.93000000e+04 -5.33199232e-01
8.93000000e+04 -5.33208341e-01
8.94000000e+04 -5.20981919e-01
8.94000000e+04 -5.20991394e-01
8.95000000e+04 -5.08907770e-01
8.95000000e+04 -5.08917576e-01
8.96000000e+04 -4.96980530e-01
8.96000000e+04 -4.96990631e-01
8.97000000e+04 -4.85203462e-01
8.97000000e+04 -4.85213820e-01
8.98000000e+04 -4.73579324e-01
8.98000000e+04 -4.73589900e-01
8.99000000e+04 -4.62110358e-01
8.99000000e+04 -4.62121111e-01
9.00000000e+04 -4.50798273e-01
9.00000000e+04 -4.50809162e-01
9.01000000e+04 -4.39644235e-01
9.01000000e+04 -4.39655218e-01
9.02000000e+04 -4.28648858e-01
9.02000000e+04 -4.28659890e-01
9.03000000e+04 -4.17812191e-01
9.03000000e+04 -4.17823228e-01
9.04000000e+04 -4.07133718e-01
9.04000000e+04 -4.07144716e-01
9.05000000e+04 -3.96612352e-01
9.05000000e+04 -3.96623265e-01
9.06000000e+04 -3.86246435e-01
9.06000000e+04 -3.86257218e-01
9.07000000e+04 -3.76033739e-01
9.07000000e+04 -3.76044347e-01
9.08000000e+04 -3.65971472e-01
9.08000000e+04 -3.65981861e-01
9.09000000e+04 -3.56056285e-01
9.09000000e+04 -3.56066410e-01
9.10000000e+04 -3.46284283e-01
9.10000000e+04 -3.46294100e-01
9.11000000e+04 -3.36651036e-01
9.11000000e+04 -3.36660504e-01
9.12000000e+04 -3.27151600e-01
9.12000000e+04 -3.27160678e-01
9.13000000e+04 -3.17780532e-01
9.13000000e+04 -3.17789179e-01
9.14000000e+04 -3.08531913e-01
9.14000000e+04 -3.08540092e-01
9.15000000e+04 -2.99399373e-01
9.15000000e+04 -2.99407048e-01
9.16000000e+04 -2.90376119e-01
9.16000000e+04 -2.90383257e-01
9.17000000e+04 -2.81454965e-01
9.17000000e+04 -2.81461533e-01
9.18000000e+04 -2.72628362e-01
9.18000000e+04 -2.72634332e-01
9.19000000e+04 -2.63888434e-01
9.19000000e+04 -2.63893780e-01
9.20000000e+04 -2.55227014e-01
9.20000000e+04 -2.55231713e-01
9.21000000e+04 -2.46635682e-01
9.21000000e+04 -2.46639713e-01
9.22000000e+04 -2.38105802e-01
9.22000000e+04 -2.38109148e-01
9.23000000e+04 -2.29628565e-01
9.23000000e+04 -2.29631212e-01
9.24000000e+04 -2.21195026e-01
9.24000000e+04 -2.21196964e-01
9.25000000e+04 -2.12796152e-01
9.25000000e+04 -2.12797372e-01
9.26000000e+04 -2.04422855e-01
9.26000000e+04 -2.04423354e-01
9.27000000e+04 -1.96066039e-01
9.27000000e+04 -1.96065815e-01
9.28000000e+04 -1.87716639e-01
9.28000000e+04 -1.87715695e-01
9.29000000e+04 -1.79365661e-01
9.29000000e+04 -1.79364003e-01
9.30000000e+04 -1.71004220e-01
9.30000000e+04 -1.71001856e-01
9.31000000e+04 -1.62623580e-01
9.31000000e+04 -1.62620521e-01
9.32000000e+04 -1.54215185e-01
9.32000000e+04 -1.54211446e-01
9.33000000e+04 -1.45770697e-01
9.33000000e+04 -1.45766295e-01
9.34000000e+04 -1.37282027e-01
9.34000000e+04 -1.37276981e-01
9.35000000e+04 -1.28741363e-01
9.35000000e+04 -1.28735695e-01
9.36000000e+04 -1.20141196e-01
9.36000000e+04 -1.20134930e-01
9.37000000e+04 -1.11474348e-01
9.37000000e+04 -1.11467510e-01
9.38000000e+04 -1.02733990e-01
9.38000000e+04 -1.02726608e-01
9.39000000e+04 -9.39136624e-02
9.39000000e+04 -9.39057649e-02
9.40000000e+04 -8.50072913e-02
9.40000000e+04 -8.49989088e-02
9.41000000e+04 -7.60092004e-02
9.41000000e+04 -7.60003642e-02
9.42000000e+04 -6.69141220e-02
9.42000000e+04 -6.69048644e-02
9.43000000e+04 -5.77172045e-02
9.43000000e+04 -5.77075584e-02
9.44000000e+04 -4.84140176e-02
9.44000000e+04 -4.84040160e-02
9.45000000e+04 -3.90005539e-02
9.45000000e+04 -3.89902304e-02
9.46000000e+04 -2.94732293e-02
9.46000000e+04 -2.94626172e-02
9.47000000e+04 -1.98288802e-02
9.47000000e+04 -1.98180127e-02
9.48000000e+04 -1.00647588e-02
9.48000000e+04 -1.00536688e-02
9.49000000e+04 -1.78526280e-04
9.49000000e+04 -1.67246071e-04
9.50000000e+04 9.83175563e-03
9.50000000e+04 9.84319438e-03
9.51000000e+04 1.99676352e-02
9.51000000e+04 1.99792016e-02
9.52000000e+04 3.02302822e-02
9.52000000e+04 3.02419463e-02
9.53000000e+04 4.06205013e-02
9.53000000e+04 4.06322343e-02
9.54000000e+04 5.11387462e-02
9.54000000e+04 5.11505200e-02
9.55000000e+04 6.17851345e-02
9.55000000e+04 6.17969226e-02
9.56000000e+04 7.25594640e-02
9.56000000e+04 7.25712410e-02
9.57000000e+04 8.34612290e-02
9.57000000e+04 8.34729707e-02
9.58000000e+04 9.44896374e-02
9.58000000e+04 9.45013210e-02
9.59000000e+04 1.05643628e-01
9.59000000e+04 1.05655232e-01
9.60000000e+04 1.16921886e-01
9.60000000e+04 1.16933391e-01
9.61000000e+04 1.28322865e-01
9.61000000e+04 1.28334251e-01
9.62000000e+04 1.39844799e-01
9.62000000e+04 1.39856048e-01
9.63000000e+04 1.51485721e-01
9.63000000e+04 1.51496818e-01
9.64000000e+04 1.63243482e-01
9.64000000e+04 1.63254412e-01
9.65000000e+04 1.75115763e-01
9.65000000e+04 1.75126513e-01
9.66000000e+04 1.87100096e-01
9.66000000e+04 1.87110652e-01
9.67000000e+04 1.99193873e-01
9.67000000e+04 1.99204225e-01
9.68000000e+04 2.11394366e-01
9.68000000e+04 2.11404504e-01
9.69000000e+04 2.23698737e-01
9.69000000e+04 2.23708651e-01
9.70000000e+04 2.36104053e-01
9.70000000e+04 2.36113737e-01
9.71000000e+04 2.48607300e-01
9.71000000e+04 2.48616745e-01
9.72000000e+04 2.61205391e-01
9.72000000e+04 2.61214591e-01
9.73000000e+04 2.73895178e-01
9.73000000e+04 2.73904129e-01
9.74000000e+04 2.86673466e-01
9.74000000e+04 2.86682163e-01
9.75000000e+04 2.99537018e-01
9.75000000e+04 2.99545457e-01
9.76000000e+04 3.12482565e-01
9.76000000e+04 3.12490743e-01
9.77000000e+04 3.25506816e-01
9.77000000e+04 3.25514731e-01
9.78000000e+04 3.38606463e-01
9.78000000e+04 3.38614113e-01
9.79000000e+04 3.51778189e-01
9.79000000e+04 3.51785573e-01
9.80000000e+04 3.65018673e-01
9.80000000e+04 3.65025790e-01
9.81000000e+04 3.78324597e-01
9.81000000e+04 3.78331445e-01
9.82000000e+04 3.91692648e-01
9.82000000e+04 3.91699229e-01
9.83000000e+04 4.05119525e-01
9.83000000e+04 4.05125839e-01
9.84000000e+04 4.18601943e-01
9.84000000e+04 4.18607991e-01
9.85000000e+04 4.32136632e-01
9.85000000e+04 4.32142414e-01
9.86000000e+04 4.45720344e-01
9.86000000e+04 4.45725860e-01
9.87000000e+04 4.59349852e-01
9.87000000e+04 4.59355104e-01
9.88000000e+04 4.73021953e-01
9.88000000e+04 4.73026943e-01
9.89000000e+04 4.86733471e-01
9.89000000e+04 4.86738200e-01
9.90000000e+04 5.00481255e-01
9.90000000e+04 5.00485724e-01
9.91000000e+04 5.14262180e-01
9.91000000e+04 5.14266391e-01
9.92000000e+04 5.28073149e-01
9.92000000e+04 5.28077104e-01
9.93000000e+04 5.41911093e-01
9.93000000e+04 5.41914792e-01
9.94000000e+04 5.55772968e-01
9.94000000e+04 5.55776414e-01
9.95000000e+04 5.69655757e-01
9.95000000e+04 5.69658951e-01
9.96000000e+04 5.83556470e-01
9.96000000e+04 5.83559413e-01
9.97000000e+04 5.97472140e-01
9.97000000e+04 5.97474834e-01
9.98000000e+04 6.11399826e-01
9.98000000e+04 6.11402271e-01
9.99000000e+04 6.25336609e-01
9.99000000e+04 6.25338807e-01
1.00000000e+05 6.39279593e-01
1.00000000e+05 6.39281545e-01
1.00100000e+05 6.53225900e-01
1.00100000e+05 6.53227607e-01
1.00200000e+05 6.67172675e-01
1.00200000e+05 6.67174138e-01
1.00300000e+05 6.81117079e-01
1.00300000e+05 6.81118299e-01
1.00400000e+05 6.95056290e-01
1.00400000e+05 6.95057267e-01
1.00500000e+05 7.08987501e-01
1.00500000e+05 7.08988236e-01
1.00600000e+05 7.22907920e-01
1.00600000e+05 7.22908414e-01
1.00700000e+05 7.36814766e-01
1.00700000e+05 7.36815019e-01
1.00800000e+05 7.50705269e-01
1.00800000e+05 7.50705280e-01
1.00900000e+05 7.64576667e-01
1.00900000e+05 7.64576437e-01
1.01000000e+05 7.78426208e-01
1.01000000e+05 7.78425736e-01
1.01100000e+05 7.92251143e-01
1.01100000e+05 7.92250430e-01
1.01200000e+05 8.06048731e-01
1.01200000e+05 8.06047776e-01
1.01300000e+05 8.19816227e-01
1.01300000e+05 8.19815029e-01
1.01400000e+05 8.33550883e-01
1.01400000e+05 8.33549440e-01
1.01500000e+05 8.47249948e-01
1.01500000e+05 8.47248260e-01
1.01600000e+05 8.60910679e-01
1.01600000e+05 8.60908748e-01
1.01700000e+05 8.74530366e-01
1.01700000e+05 8.74528195e-01
1.01800000e+05 8.88106336e-01
1.01800000e+05 8.88103926e-01
1.01900000e+05 9.01635910e-01
1.01900000e+05 9.01633253e-01
1.02000000e+05 9.15116269e-01
1.02000000e+05 9.15113342e-01
1.02100000e+05 9.28544287e-01
1.02100000e+05 9.28541056e-01
1.02200000e+05 9.41916459e-01
1.02200000e+05 9.41912897e-01
1.02300000e+05 9.55229161e-01
1.02300000e+05 9.55225294e-01
1.02400000e+05 9.68479421e-01
1.02400000e+05 9.68475372e-01
1.02500000e+05 9.81666127e-01
1.02500000e+05 9.81662133e-01
1.02600000e+05 9.94791178e-01
1.02600000e+05 9.94787539e-01
1.02700000e+05 1.00785976e+00
1.02700000e+05 1.00785672e+00
1.02800000e+05 1.02087900e+00
1.02800000e+05 1.02087654e+00
1.02900000e+05 1.03385472e+00
1.02900000e+05 1.03385252e+00
1.03000000e+05 1.04678731e+00
1.03000000e+05 1.04678464e+00
1.03100000e+05 1.05966812e+00
1.03100000e+05 1.05966408e+00
1.03200000e+05 1.07247845e+00
1.03200000e+05 1.07247226e+00
1.03300000e+05 1.08519208e+00
1.03300000e+05 1.08518336e+00
1.03400000e+05 1.09778089e+00
1.03400000e+05 1.09776987e+00
1.03500000e+05 1.11022155e+00
1.03500000e+05 1.11020900e+00
1.03600000e+05 1.12250083e+00
1.03600000e+05 1.12248780e+00
1.03700000e+05 1.13461748e+00
1.03700000e+05 1.13460494e+00
1.03800000e+05 1.14658027e+00
1.03800000e+05 1.14656887e+00
1.03900000e+05 1.15840345e+00
1.03900000e+05 1.15839337e+00
1.04000000e+05 1.17010160e+00
1.04000000e+05 1.17009261e+00
1.04100000e+05 1.18168576e+00
1.04100000e+05 1.18167743e+00
1.04200000e+05 1.19316180e+00
1.04200000e+05 1.19315366e+00
1.04300000e+05 1.20453079e+00
1.04300000e+05 1.20452251e+00
1.04400000e+05 1.21579053e+00
1.04400000e+05 1.21578193e+00
1.04500000e+05 1.22693722e+00
1.04500000e+05 1.22692822e+00
1.04600000e+05 1.23796661e+00
1.04600000e+05 1.23795722e+00
1.04700000e+05 1.24887458e+00
1.04700000e+05 1.24886482e+00
1.04800000e+05 1.25965721e+00
1.04800000e+05 1.25964709e+00
1.04900000e+05 1.27031072e+00
1.04900000e+05 1.27030024e+00
1.05000000e+05 1.28083130e+00
1.05000000e+05 1.28082046e+00
1.05100000e+05 1.29121512e+00
1.05100000e+05 1.29120392e+00
1.05200000e+05 1.30145832e+00
1.05200000e+05 1.30144674e+00
1.05300000e+05 1.31155697e+00
1.05300000e+05 1.31154502e+00
1.05400000e+05 1.32150719e+00
1.05400000e+05 1.32149486e+00
1.05500000e+05 1.33130504e+00
1.05500000e+05 1.33129234e+00
1.05600000e+05 1.34094662e+00
1.05600000e+05 1.34093355e+00
1.05700000e+05 1.35042800e+00
1.05700000e+05 1.35041455e+00
1.05800000e+05 1.35974526e+00
1.05800000e+05 1.35973143e+00
1.05900000e+05 1.36889447e+00
1.05900000e+05 1.36888026e+00
1.06000000e+05 1.37787172e+00
1.06000000e+05 1.37785712e+00
1.06100000e+05 1.38667308e+00
1.06100000e+05 1.38665810e+00
1.06200000e+05 1.39529463e+00
1.06200000e+05 1.39527928e+00
1.06300000e+05 1.40373248e+00
1.06300000e+05 1.40371674e+00
1.06400000e+05 1.41198270e+00
1.06400000e+05 1.41196657e+00
1.06500000e+05 1.42004138e+00
1.06500000e+05 1.42002488e+00
1.06600000e+05 1.42790464e+00
1.06600000e+05 1.42788775e+00
1.06700000e+05 1.43556855e+00
1.06700000e+05 1.43555128e+00
1.06800000e+05 1.44302923e+00
1.06800000e+05 1.44301157e+00
1.06900000e+05 1.45028279e+00
1.06900000e+05 1.45026474e+00
1.07000000e+05 1.45732534e+00
1.07000000e+05 1.45730691e+00
1.07100000e+05 1.46415303e+00
1.07100000e+05 1.46413422e+00
1.07200000e+05 1.47076201e+00
1.07200000e+05 1.47074282e+00
1.07300000e+05 1.47714847e+00
1.07300000e+05 1.47712890e+00
1.07400000e+05 1.48330864e+00
1.07400000e+05 1.48328869e+00
1.07500000e+05 1.48923878e+00
1.07500000e+05 1.48921846e+00
1.07600000e+05 1.49493523e+00
1.07600000e+05 1.49491454e+00
1.07700000e+05 1.50039436e+00
1.07700000e+05 1.50037331e+00
1.07800000e+05 1.50561266e+00
1.07800000e+05 1.50559125e+00
1.07900000e+05 1.51058665e+00
1.07900000e+05 1.51056490e+00
1.08000000e+05 1.51531299e+00
1.08000000e+05 1.51529089e+00
1.08100000e+05 1.51978839e+00
1.08100000e+05 1.51976596e+00
1.08200000e+05 1.52400968e+00
1.08200000e+05 1.52398692e+00
1.08300000e+05 1.52797377e+00
1.08300000e+05 1.52795070e+00
1.08400000e+05 1.53167769e+00
1.08400000e+05 1.53165430e+00
1.08500000e+05 1.53511852e+00
1.08500000e+05 1.53509484e+00
1.08600000e+05 1.53829346e+00
1.08600000e+05 1.53826948e+00
1.08700000e+05 1.54119977e+00
1.08700000e+05 1.54117550e+00
1.08800000e+05 1.54383477e+00
1.08800000e+05 1.54381022e+00
1.08900000e+05 1.54619586e+00
1.08900000e+05 1.54617102e+00
1.09000000e+05 1.54828048e+00
1.09000000e+05 1.54825537e+00
1.09100000e+05 1.55008613e+00
1.09100000e+05 1.55006075e+00
1.09200000e+05 1.55161037e+00
1.09200000e+05 1.55158472e+00
1.09300000e+05 1.55285078e+00
1.09300000e+05 1.55282487e+00
1.09400000e+05 1.55380504e+00
1.09400000e+05 1.55377887e+00
1.09500000e+05 1.55447087e+00
1.09500000e+05 1.55444445e+00
1.09600000e+05 1.55484608e+00
1.09600000e+05 1.55481943e+00
1.09700000e+05 1.55492861e+00
1.09700000e+05 1.55490172e+00
1.09800000e+05 1.55471649e+00
1.09800000e+05 1.55468938e+00
1.09900000e+05 1.55420791e+00
1.09900000e+05 1.55418059e+00
1.10000000e+05 1.55340122e+00
1.10000000e+05 1.55337372e+00
1.10100000e+05 1.55229497e+00
1.10100000e+05 1.55226729e+00
1.10200000e+05 1.55088790e+00
1.10200000e+05 1.55086007e+00
1.10300000e+05 1.54917897e+00
1.10300000e+05 1.54915101e+00
1.10400000e+05 1.54716737e+00
1.10400000e+05 1.54713930e+00
1.10500000e+05 1.54485249e+00
1.10500000e+05 1.54482433e+00
1.10600000e+05 1.54223394e+00
1.10600000e+05 1.54220571e+00
1.10700000e+05 1.53931154e+00
1.10700000e+05 1.53928325e+00
1.10800000e+05 1.53608525e+00
1.10800000e+05 1.53605692e+00
1.10900000e+05 1.53255519e+00
1.10900000e+05 1.53252683e+00
1.11000000e+05 1.52872158e+00
1.11000000e+05 1.52869320e+00
1.11100000e+05 1.52458472e+00
1.11100000e+05 1.52455633e+00
1.11200000e+05 1.52014496e+00
1.11200000e+05 1.52011655e+00
1.11300000e+05 1.51540264e+00
1.11300000e+05 1.51537422e+00
1.11400000e+05 1.51035813e+00
1.11400000e+05 1.51032969e+00
1.11500000e+05 1.50501175e+00
1.11500000e+05 1.50498330e+00
1.11600000e+05 1.49936383e+00
1.11600000e+05 1.49933536e+00
1.11700000e+05 1.49341469e+00
1.11700000e+05 1.49338620e+00
1.11800000e+05 1.48716466e+00
1.11800000e+05 1.48713615e+00
1.11900000e+05 1.48061414e+00
1.11900000e+05 1.48058563e+00
1.12000000e+05 1.47376363e+00
1.12000000e+05 1.47373514e+00
1.12100000e+05 1.46661381e+00
1.12100000e+05 1.46658534e+00
1.12200000e+05 1.45916555e+00
1.12200000e+05 1.45913713e+00
1.12300000e+05 1.45141999e+00
1.12300000e+05 1.45139165e+00
1.12400000e+05 1.44337858e+00
1.12400000e+05 1.44335036e+00
1.12500000e+05 1.43504314e+00
1.12500000e+05 1.43501506e+00
1.12600000e+05 1.42641584e+00
1.12600000e+05 1.42638794e+00
1.12700000e+05 1.41749922e+00
1.12700000e+05 1.41747154e+00
1.12800000e+05 1.40829618e+00
1.12800000e+05 1.40826874e+00
1.12900000e+05 1.39880992e+00
1.12900000e+05 1.39878275e+00
1.13000000e+05 1.38904389e+00
1.13000000e+05 1.38901702e+00
1.13100000e+05 1.37900172e+00
1.13100000e+05 1.37897516e+00
1.13200000e+05 1.36868713e+00
1.13200000e+05 1.36866087e+00
1.13300000e+05 1.35810381e+00
1.13300000e+05 1.35807786e+00
1.13400000e+05 1.34725538e+00
1.13400000e+05 1.34722972e+00
1.13500000e+05 1.33614525e+00
1.13500000e+05 1.33611986e+00
1.13600000e+05 1.32477662e+00
1.13600000e+05 1.32475147e+00
1.13700000e+05 1.31315238e+00
1.13700000e+05 1.31312745e+00
1.13800000e+05 1.30127514e+00
1.13800000e+05 1.30125041e+00
1.13900000e+05 1.28914725e+00
1.13900000e+05 1.28912269e+00
1.14000000e+05 1.27677084e+00
1.14000000e+05 1.27674643e+00
1.14100000e+05 1.26414792e+00
1.14100000e+05 1.26412367e+00
1.14200000e+05 1.25128051e+00
1.14200000e+05 1.25125642e+00
1.14300000e+05 1.23817076e+00
1.14300000e+05 1.23814685e+00
1.14400000e+05 1.22482110e+00
1.14400000e+05 1.22479741e+00
1.14500000e+05 1.21123438e+00
1.14500000e+05 1.21121096e+00
1.14600000e+05 1.19741401e+00
1.14600000e+05 1.19739091e+00
1.14700000e+05 1.18336404e+00
1.14700000e+05 1.18334134e+00
1.14800000e+05 1.16908926e+00
1.14800000e+05 1.16906702e+00
1.14900000e+05 1.15459516e+00
1.14900000e+05 1.15457347e+00
1.15000000e+05 1.13988797e+00
1.15000000e+05 1.13986688e+00
1.15100000e+05 1.12497451e+00
1.15100000e+05 1.12495406e+00
1.15200000e+05 1.10986207e+00
1.15200000e+05 1.10984231e+00
1.15300000e+05 1.09455824e+00
1.15300000e+05 1.09453919e+00
1.15400000e+05 1.07907073e+00
1.15400000e+05 1.07905239e+00
1.15500000e+05 1.06340710e+00
1.15500000e+05 1.06338943e+00
1.15600000e+05 1.04757455e+00
1.15600000e+05 1.04755753e+00
1.15700000e+05 1.03157978e+00
1.15700000e+05 1.03156333e+00
1.15800000e+05 1.01542877e+00
1.15800000e+05 1.01541283e+00
1.15900000e+05 9.99126740e-01
1.15900000e+05 9.99111226e-01
1.16000000e+05 9.82678096e-01
1.16000000e+05 9.82662939e-01
1.16100000e+05 9.66086509e-01
1.16100000e+05 9.66071645e-01
1.16200000e+05 9.49355037e-01
1.16200000e+05 9.49340420e-01
1.16300000e+05 9.32486346e-01
1.16300000e+05 9.32471955e-01
1.16400000e+05 9.15482980e-01
1.16400000e+05 9.15468823e-01
1.16500000e+05 8.98347681e-01
1.16500000e+05 8.98333798e-01
1.16600000e+05 8.81083729e-01
1.16600000e+05 8.81070192e-01
1.16700000e+05 8.63695271e-01
1.16700000e+05 8.63682184e-01
1.16800000e+05 8.46187627e-01
1.16800000e+05 8.46175119e-01
1.16900000e+05 8.28567519e-01
1.16900000e+05 8.28555739e-01
1.17000000e+05 8.10843234e-01
1.17000000e+05 8.10832337e-01
1.17100000e+05 7.93024668e-01
1.17100000e+05 7.93014812e-01
1.17200000e+05 7.75123271e-01
1.17200000e+05 7.75114599e-01
1.17300000e+05 7.57151873e-01
1.17300000e+05 7.57144505e-01
1.17400000e+05 7.39124406e-01
1.17400000e+05 7.39118432e-01
1.17500000e+05 7.21055542e-01
1.17500000e+05 7.21051011e-01
1.17600000e+05 7.02960268e-01
1.17600000e+05 7.02957186e-01
1.17700000e+05 6.84853432e-01
1.17700000e+05 6.84851762e-01
1.17800000e+05 6.66749296e-01
1.17800000e+05 6.66748960e-01
1.17900000e+05 6.48661136e-01
1.17900000e+05 6.48662018e-01
1.18000000e+05 6.30600912e-01
1.18000000e+05 6.30602873e-01
1.18100000e+05 6.12579054e-01
1.18100000e+05 6.12581940e-01
1.18200000e+05 5.94604376e-01
1.18200000e+05 5.94608033e-01
1.18300000e+05 5.76684125e-01
1.18300000e+05 5.76688412e-01
1.18400000e+05 5.58824180e-01
1.18400000e+05 5.58828982e-01
1.18500000e+05 5.41029371e-01
1.18500000e+05 5.41034613e-01
1.18600000e+05 5.23303917e-01
1.18600000e+05 5.23309569e-01
1.18700000e+05 5.05651926e-01
1.18700000e+05 5.05658011e-01
1.18800000e+05 4.88077935e-01
1.18800000e+05 4.88084528e-01
1.18900000e+05 4.70587441e-01
1.18900000e+05 4.70594667e-01
1.19000000e+05 4.53187378e-01
1.19000000e+05 4.53195405e-01
1.19100000e+05 4.35886504e-01
1.19100000e+05 4.35895529e-01
1.19200000e+05 4.18695656e-01
1.19200000e+05 4.18705894e-01
1.19300000e+05 4.01627867e-01
1.19300000e+05 4.01639536e-01
1.19400000e+05 3.84698324e-01
1.19400000e+05 3.84711628e-01
1.19500000e+05 3.67924165e-01
1.19500000e+05 3.67939281e-01
1.19600000e+05 3.51324148e-01
1.19600000e+05 3.51341212e-01
1.19700000e+05 3.34918199e-01
1.19700000e+05 3.34937298e-01
1.19800000e+05 3.18726883e-01
1.19800000e+05 3.18748052e-01
1.19900000e+05 3.02770837e-01
1.19900000e+05 3.02794050e-01
1.20000000e+05 2.87070190e-01
1.20000000e+05 2.87095369e-01
1.20100000e+05 2.71644033e-01
1.20100000e+05 2.71671050e-01
1.20200000e+05 2.56509942e-01
1.20200000e+05 2.56538626e-01
1.20300000e+05 2.41683602e-01
1.20300000e+05 2.41713753e-01
1.20400000e+05 2.27178535e-01
1.20400000e+05 2.27209931e-01
1.20500000e+05 2.13005946e-01
1.20500000e+05 2.13038357e-01
1.20600000e+05 1.99174683e-01
1.20600000e+05 1.99207880e-01
1.20700000e+05 1.85691292e-01
1.20700000e+05 1.85725058e-01
1.20800000e+05 1.72560173e-01
1.20800000e+05 1.72594308e-01
1.20900000e+05 1.59783787e-01
1.20900000e+05 1.59818116e-01
1.21000000e+05 1.47362915e-01
1.21000000e+05 1.47397287e-01
1.21100000e+05 1.35296926e-01
1.21100000e+05 1.35331218e-01
1.21200000e+05 1.23584048e-01
1.21200000e+05 1.23618161e-01
1.21300000e+05 1.12221609e-01
1.21300000e+05 1.12255468e-01
1.21400000e+05 1.01206251e-01
1.21400000e+05 1.01239798e-01
1.21500000e+05 9.05340910e-02
1.21500000e+05 9.05672799e-02
1.21600000e+05 8.02008378e-02
1.21600000e+05 8.02336327e-02
1.21700000e+05 7.02018690e-02
1.21700000e+05 7.02342384e-02
1.21800000e+05 6.05322651e-02
1.21800000e+05 6.05641793e-02
1.21900000e+05 5.11868169e-02
1.21900000e+05 5.12182453e-02
1.22000000e+05 4.21600130e-02
1.22000000e+05 4.21909231e-02
1.22100000e+05 3.34460187e-02
1.22100000e+05 3.34763756e-02
1.22200000e+05 2.50386537e-02
1.22200000e+05 2.50684206e-02
1.22300000e+05 1.69313775e-02
1.22300000e+05 1.69605165e-02
1.22400000e+05 9.11728358e-03
1.22400000e+05 9.14575717e-03
1.22500000e+05 1.58910937e-03
1.22500000e+05 1.61688155e-03
1.22600000e+05 -5.66074189e-03
1.22600000e+05 -5.63370412e-03
1.22700000e+05 -1.26401657e-02
1.22700000e+05 -1.26138912e-02
1.22800000e+05 -1.93573109e-02
1.22800000e+05 -1.93318237e-02
1.22900000e+05 -2.58205267e-02
1.22900000e+05 -2.57958450e-02
1.23000000e+05 -3.20383052e-02
1.23000000e+05 -3.20144415e-02
1.23100000e+05 -3.80192228e-02
1.23100000e+05 -3.79961840e-02
1.23200000e+05 -4.37718826e-02
1.23200000e+05 -4.37496696e-02
1.23300000e+05 -4.93048593e-02
1.23300000e+05 -4.92834681e-02
1.23400000e+05 -5.46266499e-02
1.23400000e+05 -5.46060715e-02
1.23500000e+05 -5.97456288e-02
1.23500000e+05 -5.97258504e-02
1.23600000e+05 -6.46700102e-02
1.23600000e+05 -6.46510153e-02
1.23700000e+05 -6.94078158e-02
1.23700000e+05 -6.93895851e-02
1.23800000e+05 -7.39668493e-02
1.23800000e+05 -7.39493612e-02
1.23900000e+05 -7.83546764e-02
1.23900000e+05 -7.83379075e-02
1.24000000e+05 -8.25786102e-02
1.24000000e+05 -8.25625360e-02
1.24100000e+05 -8.66457011e-02
1.24100000e+05 -8.66302962e-02
1.24200000e+05 -9.05627312e-02
1.24200000e+05 -9.05479696e-02
1.24300000e+05 -9.43362115e-02
1.24300000e+05 -9.43220674e-02
1.24400000e+05 -9.79723828e-02
1.24400000e+05 -9.79588302e-02
1.24500000e+05 -1.01477218e-01
1.24500000e+05 -1.01464232e-01
1.24600000e+05 -1.04856429e-01
1.24600000e+05 -1.04843983e-01
1.24700000e+05 -1.08115469e-01
1.24700000e+05 -1.08103540e-01
1.24800000e+05 -1.11259543e-01
1.24800000e+05 -1.11248107e-01
1.24900000e+05 -1.14293617e-01
1.24900000e+05 -1.14282651e-01
1.25000000e+05 -1.17222423e-01
1.25000000e+05 -1.17211905e-01
1.25100000e+05 -1.20050471e-01
1.25100000e+05 -1.20040382e-01
1.25200000e+05 -1.22782060e-01
1.25200000e+05 -1.22772377e-01
1.25300000e+05 -1.25421282e-01
1.25300000e+05 -1.25411987e-01
1.25400000e+05 -1.27972037e-01
1.25400000e+05 -1.27963111e-01
1.25500000e+05 -1.30438037e-01
1.25500000e+05 -1.30429464e-01
1.25600000e+05 -1.32822822e-01
1.25600000e+05 -1.32814584e-01
1.25700000e+05 -1.35129761e-01
1.25700000e+05 -1.35121842e-01
1.25800000e+05 -1.37362065e-01
1.25800000e+05 -1.37354451e-01
1.25900000e+05 -1.39522795e-01
1.25900000e+05 -1.39515471e-01
1.26000000e+05 -1.41614868e-01
1.26000000e+05 -1.41607821e-01
1.26100000e+05 -1.43641064e-01
1.26100000e+05 -1.43634281e-01
1.26200000e+05 -1.45604038e-01
1.26200000e+05 -1.45597506e-01
1.26300000e+05 -1.47506319e-01
1.26300000e+05 -1.47500028e-01
1.26400000e+05 -1.49350323e-01
1.26400000e+05 -1.49344261e-01
1.26500000e+05 -1.51138356e-01
1.26500000e+05 -1.51132512e-01
1.26600000e+05 -1.52872619e-01
1.26600000e+05 -1.52866984e-01
1.26700000e+05 -1.54555215e-01
1.26700000e+05 -1.54549780e-01
1.26800000e+05 -1.56188156e-01
1.26800000e+05 -1.56182912e-01
1.26900000e+05 -1.57773363e-01
1.26900000e+05 -1.57768301e-01
1.27000000e+05 -1.59312674e-01
1.27000000e+05 -1.59307787e-01
1.27100000e+05 -1.60807848e-01
1.27100000e+05 -1.60803127e-01
1.27200000e+05 -1.62260567e-01
1.27200000e+05 -1.62256006e-01
1.27300000e+05 -1.63672444e-01
1.27300000e+05 -1.63668036e-01
1.27400000e+05 -1.65045021e-01
1.27400000e+05 -1.65040760e-01
1.27500000e+05 -1.66379778e-01
1.27500000e+05 -1.66375657e-01
1.27600000e+05 -1.67678133e-01
1.27600000e+05 -1.67674147e-01
1.27700000e+05 -1.68941445e-01
1.27700000e+05 -1.68937587e-01
1.27800000e+05 -1.70171017e-01
1.27800000e+05 -1.70167284e-01
1.27900000e+05 -1.71368103e-01
1.27900000e+05 -1.71364488e-01
1.28000000e+05 -1.72533902e-01
1.28000000e+05 -1.72530401e-01
1.28100000e+05 -1.73669567e-01
1.28100000e+05 -1.73666176e-01
1.28200000e+05 -1.74776208e-01
1.28200000e+05 -1.74772922e-01
1.28300000e+05 -1.75854891e-01
1.28300000e+05 -1.75851705e-01
1.28400000e+05 -1.76906640e-01
1.28400000e+05 -1.76903551e-01
1.28500000e+05 -1.77932441e-01
1.28500000e+05 -1.77929445e-01
1.28600000e+05 -1.78933237e-01
1.28600000e+05 -1.78930330e-01
1.28700000e+05 -1.79909927e-01
1.28700000e+05 -1.79907105e-01
1.28800000e+05 -1.80863379e-01
1.28800000e+05 -1.80860640e-01
1.28900000e+05 -1.81794451e-01
1.28900000e+05 -1.81791795e-01
1.29000000e+05 -1.82704010e-01
1.29000000e+05 -1.82701440e-01
1.29100000e+05 -1.83592926e-01
1.29100000e+05 -1.83590436e-01
1.29200000e+05 -1.84461979e-01
1.29200000e+05 -1.84459554e-01
1.29300000e+05 -1.85311737e-01
1.29300000e+05 -1.85309346e-01
1.29400000e+05 -1.86142465e-01
1.29400000e+05 -1.86140081e-01
1.29500000e+05 -1.86954288e-01
1.29500000e+05 -1.86951924e-01
1.29600000e+05 -1.87747711e-01
1.29600000e+05 -1.87745454e-01
1.29700000e+05 -1.88524396e-01
1.29700000e+05 -1.88522412e-01
1.29800000e+05 -1.89287708e-01
1.29800000e+05 -1.89286169e-01
1.29900000e+05 -1.90042233e-01
1.29900000e+05 -1.90041162e-01
1.30000000e+05 -1.90791630e-01
1.30000000e+05 -1.90790712e-01
1.30100000e+05 -1.91534878e-01
1.30100000e+05 -1.91533353e-01
1.30200000e+05 -1.92262113e-01
1.30200000e+05 -1.92258854e-01
1.30300000e+05 -1.92952177e-01
1.30300000e+05 -1.92946016e-01
1.30400000e+05 -1.93574024e-01
1.30400000e+05 -1.93564242e-01
1.30500000e+05 -1.94092904e-01
1.30500000e+05 -1.94079688e-01
1.30600000e+05 -1.94480104e-01
1.30600000e+05 -1.94464740e-01
1.30700000e+05 -1.94722991e-01
1.30700000e+05 -1.94707643e-01
1.30800000e+05 -1.94831359e-01
1.30800000e+05 -1.94818468e-01
1.30900000e+05 -1.94837175e-01
1.30900000e+05 -1.94828706e-01
1.31000000e+05 -1.94787419e-01
1.31000000e+05 -1.94784263e-01
1.31100000e+05 -1.94732563e-01
1.31100000e+05 -1.94734326e-01
1.31200000e+05 -1.94714865e-01
1.31200000e+05 -1.94720119e-01
1.31300000e+05 -1.94760451e-01
1.31300000e+05 -1.94767295e-01
1.31400000e+05 -1.94877252e-01
1.31400000e+05 -1.94883926e-01
1.31500000e+05 -1.95058326e-01
1.31500000e+05 -1.95063651e-01
1.31600000e+05 -1.95288274e-01
1.31600000e+05 -1.95291791e-01
1.31700000e+05 -1.95549864e-01
1.31700000e+05 -1.95551711e-01
1.31800000e+05 -1.95828751e-01
1.31800000e+05 -1.95829389e-01
1.31900000e+05 -1.96115493e-01
1.31900000e+05 -1.96115443e-01
1.32000000e+05 -1.96405316e-01
1.32000000e+05 -1.96404985e-01
1.32100000e+05 -1.96696684e-01
1.32100000e+05 -1.96696309e-01
1.32200000e+05 -1.96989701e-01
1.32200000e+05 -1.96989373e-01
1.32300000e+05 -1.97284946e-01
1.32300000e+05 -1.97284672e-01
1.32400000e+05 -1.97582893e-01
1.32400000e+05 -1.97582650e-01
1.32500000e+05 -1.97883777e-01
1.32500000e+05 -1.97883545e-01
1.32600000e+05 -1.98187661e-01
1.32600000e+05 -1.98187426e-01
1.32700000e+05 -1.98494536e-01
1.32700000e+05 -1.98494297e-01
1.32800000e+05 -1.98804395e-01
1.32800000e+05 -1.98804153e-01
1.32900000e+05 -1.99117245e-01
1.32900000e+05 -1.99117003e-01
1.33000000e+05 -1.99433110e-01
1.33000000e+05 -1.99432867e-01
1.33100000e+05 -1.99752016e-01
1.33100000e+05 -1.99751773e-01
1.33200000e+05 -2.00073989e-01
1.33200000e+05 -2.00073746e-01
1.33300000e+05 -2.00399054e-01
1.33300000e+05 -2.00398810e-01
1.33400000e+05 -2.00727233e-01
1.33400000e+05 -2.00726988e-01
1.33500000e+05 -2.01058549e-01
1.33500000e+05 -2.01058304e-01
1.33600000e+05 -2.01393026e-01
1.33600000e+05 -2.01392780e-01
1.33700000e+05 -2.01730685e-01
1.33700000e+05 -2.01730438e-01
1.33800000e+05 -2.02071549e-01
1.33800000e+05 -2.02071302e-01
1.33900000e+05 -2.02415642e-01
1.33900000e+05 -2.02415393e-01
1.34000000e+05 -2.02762983e-01
1.34000000e+05 -2.02762735e-01
1.34100000e+05 -2.03113597e-01
1.34100000e+05 -2.03113347e-01
1.34200000e+05 -2.03467504e-01
1.34200000e+05 -2.03467253e-01
1.34300000e+05 -2.03824726e-01
1.34300000e+05 -2.03824474e-01
1.34400000e+05 -2.04185284e-01
1.34400000e+05 -2.04185032e-01
1.34500000e+05 -2.04549200e-01
1.34500000e+05 -2.04548947e-01
1.34600000e+05 -2.04916495e-01
1.34600000e+05 -2.04916241e-01
1.34700000e+05 -2.05287190e-01
1.34700000e+05 -2.05286934e-01
1.34800000e+05 -2.05661305e-01
1.34800000e+05 -2.05661048e-01
1.34900000e+05 -2.06038861e-01
1.34900000e+05 -2.06038603e-01
1.35000000e+05 -2.06419879e-01
1.35000000e+05 -2.06419619e-01
1.35100000e+05 -2.06804378e-01
1.35100000e+05 -2.06804118e-01
1.35200000e+05 -2.07192379e-01
1.35200000e+05 -2.07192118e-01
1.35300000e+05 -2.07583903e-01
1.35300000e+05 -2.07583640e-01
1.35400000e+05 -2.07978968e-01
1.35400000e+05 -2.07978704e-01
1.35500000e+05 -2.08377595e-01
1.35500000e+05 -2.08377329e-01
1.35600000e+05 -2.08779803e-01
1.35600000e+05 -2.08779536e-01
1.35700000e+05 -2.09185612e-01
1.35700000e+05 -2.09185343e-01
1.35800000e+05 -2.09595041e-01
1.35800000e+05 -2.09594770e-01
1.35900000e+05 -2.10008109e-01
1.35900000e+05 -2.10007837e-01
1.36000000e+05 -2.10424836e-01
1.36000000e+05 -2.10424563e-01
1.36100000e+05 -2.10845242e-01
1.36100000e+05 -2.10844967e-01
1.36200000e+05 -2.11269344e-01
1.36200000e+05 -2.11269068e-01
1.36300000e+05 -2.11697161e-01
1.36300000e+05 -2.11696883e-01
1.36400000e+05 -2.12128710e-01
1.36400000e+05 -2.12128430e-01
1.36500000e+05 -2.12564006e-01
1.36500000e+05 -2.12563723e-01
1.36600000e+05 -2.13003066e-01
1.36600000e+05 -2.13002782e-01
1.36700000e+05 -2.13445913e-01
1.36700000e+05 -2.13445627e-01
1.36800000e+05 -2.13892573e-01
1.36800000e+05 -2.13892287e-01
1.36900000e+05 -2.14343083e-01
1.36900000e+05 -2.14342798e-01
1.37000000e+05 -2.14797484e-01
1.37000000e+05 -2.14797199e-01
1.37100000e+05 -2.15255820e-01
1.37100000e+05 -2.15255536e-01
1.37200000e+05 -2.15718131e-01
1.37200000e+05 -2.15717847e-01
1.37300000e+05 -2.16184446e-01
1.37300000e+05 -2.16184161e-01
1.37400000e+05 -2.16654781e-01
1.37400000e+05 -2.16654492e-01
1.37500000e+05 -2.17129134e-01
1.37500000e+05 -2.17128840e-01
1.37600000e+05 -2.17607491e-01
1.37600000e+05 -2.17607191e-01
1.37700000e+05 -2.18089831e-01
1.37700000e+05 -2.18089524e-01
1.37800000e+05 -2.18576130e-01
1.37800000e+05 -2.18575817e-01
1.37900000e+05 -2.19066370e-01
1.37900000e+05 -2.19066052e-01
1.38000000e+05 -2.19560541e-01
1.38000000e+05 -2.19560218e-01
1.38100000e+05 -2.20058639e-01
1.38100000e+05 -2.20058312e-01
1.38200000e+05 -2.20560670e-01
1.38200000e+05 -2.20560339e-01
1.38300000e+05 -2.21066642e-01
1.38300000e+05 -2.21066309e-01
1.38400000e+05 -2.21576569e-01
1.38400000e+05 -2.21576233e-01
1.38500000e+05 -2.22090465e-01
1.38500000e+05 -2.22090126e-01
1.38600000e+05 -2.22608343e-01
1.38600000e+05 -2.22608000e-01
1.38700000e+05 -2.23130216e-01
1.38700000e+05 -2.23129871e-01
1.38800000e+05 -2.23656099e-01
1.38800000e+05 -2.23655751e-01
1.38900000e+05 -2.24186004e-01
1.38900000e+05 -2.24185653e-01
1.39000000e+05 -2.24719944e-01
1.39000000e+05 -2.24719590e-01
1.39100000e+05 -2.25257933e-01
1.39100000e+05 -2.25257575e-01
1.39200000e+05 -2.25799982e-01
1.39200000e+05 -2.25799621e-01
1.39300000e+05 -2.26346104e-01
1.39300000e+05 -2.26345740e-01
1.39400000e+05 -2.26896312e-01
1.39400000e+05 -2.26895945e-01
1.39500000e+05 -2.27450618e-01
1.39500000e+05 -2.27450248e-01
1.39600000e+05 -2.28009034e-01
1.39600000e+05 -2.28008661e-01
1.39700000e+05 -2.28571573e-01
1.39700000e+05 -2.28571196e-01
1.39800000e+05 -2.29138246e-01
1.39800000e+05 -2.29137865e-01
1.39900000e+05 -2.29709064e-01
1.39900000e+05 -2.29708681e-01
1.40000000e+05 -2.30284041e-01
1.40000000e+05 -2.30283654e-01
1.40100000e+05 -2.30863187e-01
1.40100000e+05 -2.30862796e-01
1.40200000e+05 -2.31446513e-01
1.40200000e+05 -2.31446119e-01
1.40300000e+05 -2.32034032e-01
1.40300000e+05 -2.32033633e-01
1.40400000e+05 -2.32625753e-01
1.40400000e+05 -2.32625351e-01
1.40500000e+05 -2.33221689e-01
1.40500000e+05 -2.33221283e-01
1.40600000e+05 -2.33821849e-01
1.40600000e+05 -2.33821440e-01
1.40700000e+05 -2.34426245e-01
1.40700000e+05 -2.34425831e-01
1.40800000e+05 -2.35034887e-01
1.40800000e+05 -2.35034469e-01
1.40900000e+05 -2.35647785e-01
1.40900000e+05 -2.35647364e-01
1.41000000e+05 -2.36264949e-01
1.41000000e+05 -2.36264524e-01
1.41100000e+05 -2.36886390e-01
1.41100000e+05 -2.36885961e-01
1.41200000e+05 -2.37512117e-01
1.41200000e+05 -2.37511684e-01
1.41300000e+05 -2.38142140e-01
1.41300000e+05 -2.38141703e-01
1.41400000e+05 -2.38776468e-01
1.41400000e+05 -2.38776026e-01
1.41500000e+05 -2.39415110e-01
1.41500000e+05 -2.39414664e-01
1.41600000e+05 -2.40058076e-01
1.41600000e+05 -2.40057625e-01
1.41700000e+05 -2.40705373e-01
1.41700000e+05 -2.40704918e-01
1.41800000e+05 -2.41357011e-01
1.41800000e+05 -2.41356552e-01
1.41900000e+05 -2.42012997e-01
1.41900000e+05 -2.42012533e-01
1.42000000e+05 -2.42673340e-01
1.42000000e+05 -2.42672871e-01
1.42100000e+05 -2.43338047e-01
1.42100000e+05 -2.43337574e-01
1.42200000e+05 -2.44007126e-01
1.42200000e+05 -2.44006647e-01
1.42300000e+05 -2.44680583e-01
1.42300000e+05 -2.44680100e-01
1.42400000e+05 -2.45358425e-01
1.42400000e+05 -2.45357937e-01
1.42500000e+05 -2.46040660e-01
1.42500000e+05 -2.46040167e-01
1.42600000e+05 -2.46727292e-01
1.42600000e+05 -2.46726794e-01
1.42700000e+05 -2.47418328e-01
1.42700000e+05 -2.47417824e-01
1.42800000e+05 -2.48113772e-01
1.42800000e+05 -2.48113264e-01
1.42900000e+05 -2.48813631e-01
1.42900000e+05 -2.48813117e-01
1.43000000e+05 -2.49517908e-01
1.43000000e+05 -2.49517389e-01
1.43100000e+05 -2.50226607e-01
1.43100000e+05 -2.50226082e-01
1.43200000e+05 -2.50939732e-01
1.43200000e+05 -2.50939202e-01
1.43300000e+05 -2.51657286e-01
1.43300000e+05 -2.51656750e-01
1.43400000e+05 -2.52379272e-01
1.43400000e+05 -2.52378730e-01
1.43500000e+05 -2.53105692e-01
1.43500000e+05 -2.53105144e-01
1.43600000e+05 -2.53836546e-01
1.43600000e+05 -2.53835993e-01
1.43700000e+05 -2.54571837e-01
1.43700000e+05 -2.54571278e-01
1.43800000e+05 -2.55311564e-01
1.43800000e+05 -2.55310998e-01
1.43900000e+05 -2.56055727e-01
1.43900000e+05 -2.56055155e-01
1.44000000e+05 -2.56804325e-01
1.44000000e+05 -2.56803746e-01
1.44100000e+05 -2.57557355e-01
1.44100000e+05 -2.57556770e-01
1.44200000e+05 -2.58314817e-01
1.44200000e+05 -2.58314225e-01
1.44300000e+05 -2.59076705e-01
1.44300000e+05 -2.59076106e-01
1.44400000e+05 -2.59843016e-01
1.44400000e+05 -2.59842410e-01
1.44500000e+05 -2.60613745e-01
1.44500000e+05 -2.60613132e-01
1.44600000e+05 -2.61388886e-01
1.44600000e+05 -2.61388266e-01
1.44700000e+05 -2.62168432e-01
1.44700000e+05 -2.62167805e-01
1.44800000e+05 -2.62952376e-01
1.44800000e+05 -2.62951741e-01
1.44900000e+05 -2.63740707e-01
1.44900000e+05 -2.63740065e-01
1.45000000e+05 -2.64533418e-01
1.45000000e+05 -2.64532767e-01
1.45100000e+05 -2.65330496e-01
1.45100000e+05 -2.65329837e-01
1.45200000e+05 -2.66131930e-01
1.45200000e+05 -2.66131263e-01
1.45300000e+05 -2.66937705e-01
1.45300000e+05 -2.66937030e-01
1.45400000e+05 -2.67747809e-01
1.45400000e+05 -2.67747125e-01
1.45500000e+05 -2.68562225e-01
1.45500000e+05 -2.68561532e-01
1.45600000e+05 -2.69380936e-01
1.45600000e+05 -2.69380235e-01
1.45700000e+05 -2.70203925e-01
1.45700000e+05 -2.70203214e-01
1.45800000e+05 -2.71031172e-01
1.45800000e+05 -2.71030452e-01
1.45900000e+05 -2.71862656e-01
1.45900000e+05 -2.71861926e-01
1.46000000e+05 -2.72698355e-01
1.46000000e+05 -2.72697616e-01
1.46100000e+05 -2.73538247e-01
1.46100000e+05 -2.73537498e-01
1.46200000e+05 -2.74382308e-01
1.46200000e+05 -2.74381548e-01
1.46300000e+05 -2.75230510e-01
1.46300000e+05 -2.75229741e-01
1.46400000e+05 -2.76082829e-01
1.46400000e+05 -2.76082049e-01
1.46500000e+05 -2.76939236e-01
1.46500000e+05 -2.76938446e-01
1.46600000e+05 -2.77799702e-01
1.46600000e+05 -2.77798901e-01
1.46700000e+05 -2.78664198e-01
1.46700000e+05 -2.78663386e-01
1.46800000e+05 -2.79532693e-01
1.46800000e+05 -2.79531870e-01
1.46900000e+05 -2.80405155e-01
1.46900000e+05 -2.80404320e-01
1.47000000e+05 -2.81281551e-01
1.47000000e+05 -2.81280706e-01
1.47100000e+05 -2.82161850e-01
1.47100000e+05 -2.82160993e-01
1.47200000e+05 -2.83046016e-01
1.47200000e+05 -2.83045148e-01
1.47300000e+05 -2.83934016e-01
1.47300000e+05 -2.83933136e-01
1.47400000e+05 -2.84825816e-01
1.47400000e+05 -2.84824923e-01
1.47500000e+05 -2.85721379e-01
1.47500000e+05 -2.85720475e-01
1.47600000e+05 -2.86620670e-01
1.47600000e+05 -2.86619754e-01
1.47700000e+05 -2.87523653e-01
1.47700000e+05 -2.87522725e-01
1.47800000e+05 -2.88430292e-01
1.47800000e+05 -2.88429351e-01
1.47900000e+05 -2.89340549e-01
1.47900000e+05 -2.89339597e-01
1.48000000e+05 -2.90254390e-01
1.48000000e+05 -2.90253425e-01
1.48100000e+05 -2.91171776e-01
1.48100000e+05 -2.91170798e-01
1.48200000e+05 -2.92092670e-01
1.48200000e+05 -2.92091680e-01
1.48300000e+05 -2.93017036e-01
1.48300000e+05 -2.93016034e-01
1.48400000e+05 -2.93944836e-01
1.48400000e+05 -2.93943822e-01
1.48500000e+05 -2.94876035e-01
1.48500000e+05 -2.94875009e-01
1.48600000e+05 -2.95810598e-01
1.48600000e+05 -2.95809558e-01
1.48700000e+05 -2.96748488e-01
1.48700000e+05 -2.96747437e-01
1.48800000e+05 -2.97689673e-01
1.48800000e+05 -2.97688610e-01
1.48900000e+05 -2.98634122e-01
1.48900000e+05 -2.98633046e-01
1.49000000e+05 -2.99581802e-01
1.49000000e+05 -2.99580715e-01
1.49100000e+05 -3.00532688e-01
1.49100000e+05 -3.00531589e-01
1.49200000e+05 -3.01486754e-01
1.49200000e+05 -3.01485643e-01
1.49300000e+05 -3.02443976e-01
1.49300000e+05 -3.02442855e-01
1.49400000e+05 -3.03404337e-01
1.49400000e+05 -3.03403205e-01
1.49500000e+05 -3.04367821e-01
1.49500000e+05 -3.04366679e-01
1.49600000e+05 -3.05334416e-01
1.49600000e+05 -3.05333264e-01
1.49700000e+05 -3.06304114e-01
1.49700000e+05 -3.06302952e-01
1.49800000e+05 -3.07276912e-01
1.49800000e+05 -3.07275741e-01
1.49900000e+05 -3.08252809e-01
1.49900000e+05 -3.08251629e-01
1.50000000e+05 -3.09231809e-01
1.50000000e+05 -3.09230621e-01
1.50100000e+05 -3.10213921e-01
1.50100000e+05 -3.10212725e-01
1.50200000e+05 -3.11199156e-01
1.50200000e+05 -3.11197952e-01
1.50300000e+05 -3.12187528e-01
1.50300000e+05 -3.12186317e-01
1.50400000e+05 -3.13179054e-01
1.50400000e+05 -3.13177837e-01
1.50500000e+05 -3.14173756e-01
1.50500000e+05 -3.14172532e-01
1.50600000e+05 -3.15171656e-01
1.50600000e+05 -3.15170425e-01
1.50700000e+05 -3.16172777e-01
1.50700000e+05 -3.16171540e-01
1.50800000e+05 -3.17177145e-01
1.50800000e+05 -3.17175902e-01
1.50900000e+05 -3.18184788e-01
1.50900000e+05 -3.18183539e-01
1.51000000e+05 -3.19195734e-01
1.51000000e+05 -3.19194479e-01
1.51100000e+05 -3.20210011e-01
1.51100000e+05 -3.20208750e-01
1.51200000e+05 -3.21227649e-01
1.51200000e+05 -3.21226382e-01
1.51300000e+05 -3.22248679e-01
1.51300000e+05 -3.22247406e-01
1.51400000e+05 -3.23273131e-01
1.51400000e+05 -3.23271853e-01
1.51500000e+05 -3.24301038e-01
1.51500000e+05 -3.24299754e-01
1.51600000e+05 -3.25332432e-01
1.51600000e+05 -3.25331142e-01
1.51700000e+05 -3.26367347e-01
1.51700000e+05 -3.26366052e-01
1.51800000e+05 -3.27405819e-01
1.51800000e+05 -3.27404519e-01
1.51900000e+05 -3.28447884e-01
1.51900000e+05 -3.28446579e-01
1.52000000e+05 -3.29493582e-01
1.52000000e+05 -3.29492272e-01
1.52100000e+05 -3.30542953e-01
1.52100000e+05 -3.30541639e-01
1.52200000e+05 -3.31596041e-01
1.52200000e+05 -3.31594722e-01
1.52300000e+05 -3.32652889e-01
1.52300000e+05 -3.32651566e-01
1.52400000e+05 -3.33713547e-01
1.52400000e+05 -3.33712220e-01
1.52500000e+05 -3.34778064e-01
1.52500000e+05 -3.34776734e-01
1.52600000e+05 -3.35846493e-01
1.52600000e+05 -3.35845159e-01
1.52700000e+05 -3.36918887e-01
1.52700000e+05 -3.36917550e-01
1.52800000e+05 -3.37995305e-01
1.52800000e+05 -3.37993965e-01
1.52900000e+05 -3.39075804e-01
1.52900000e+05 -3.39074462e-01
1.53000000e+05 -3.40160446e-01
1.53000000e+05 -3.40159101e-01
1.53100000e+05 -3.41249293e-01
1.53100000e+05 -3.41247945e-01
1.53200000e+05 -3.42342407e-01
1.53200000e+05 -3.42341058e-01
1.53300000e+05 -3.43439854e-01
1.53300000e+05 -3.43438503e-01
1.53400000e+05 -3.44541700e-01
1.53400000e+05 -3.44540346e-01
1.53500000e+05 -3.45648010e-01
1.53500000e+05 -3.45646654e-01
1.53600000e+05 -3.46758850e-01
1.53600000e+05 -3.46757493e-01
1.53700000e+05 -3.47874288e-01
1.53700000e+05 -3.47872929e-01
1.53800000e+05 -3.48994391e-01
1.53800000e+05 -3.48993030e-01
1.53900000e+05 -3.50119226e-01
1.53900000e+05 -3.50117863e-01
1.54000000e+05 -3.51248860e-01
1.54000000e+05 -3.51247496e-01
1.54100000e+05 -3.52383361e-01
1.54100000e+05 -3.52381995e-01
1.54200000e+05 -3.53522797e-01
1.54200000e+05 -3.53521429e-01
1.54300000e+05 -3.54667235e-01
1.54300000e+05 -3.54665866e-01
1.54400000e+05 -3.55816745e-01
1.54400000e+05 -3.55815373e-01
1.54500000e+05 -3.56971394e-01
1.54500000e+05 -3.56970023e-01
1.54600000e+05 -3.58131247e-01
1.54600000e+05 -3.58129863e-01
1.54700000e+05 -3.59296400e-01
1.54700000e+05 -3.59295083e-01
1.54800000e+05 -3.60466787e-01
1.54800000e+05 -3.60465091e-01
1.54900000e+05 -3.61643221e-01
1.54900000e+05 -3.61643751e-01
1.55000000e+05 -3.62821712e-01
1.55000000e+05 -3.62817135e-01
1.55100000e+05 -3.63999801e-01
1.55100000e+05 -3.64000322e-01
1.55200000e+05 -3.65192640e-01
1.55200000e+05 -3.65190948e-01
1.55300000e+05 -3.66386360e-01
1.55300000e+05 -3.66385043e-01
1.55400000e+05 -3.67584784e-01
1.55400000e+05 -3.67583400e-01
1.55500000e+05 -3.68787325e-01
1.55500000e+05 -3.68785955e-01
1.55600000e+05 -3.69994169e-01
1.55600000e+05 -3.69992798e-01
1.55700000e+05 -3.71205361e-01
1.55700000e+05 -3.71203992e-01
1.55800000e+05 -3.72420971e-01
1.55800000e+05 -3.72419604e-01
1.55900000e+05 -3.73641066e-01
1.55900000e+05 -3.73639700e-01
1.56000000e+05 -3.74865712e-01
1.56000000e+05 -3.74864348e-01
1.56100000e+05 -3.76094975e-01
1.56100000e+05 -3.76093613e-01
1.56200000e+05 -3.77328921e-01
1.56200000e+05 -3.77327561e-01
1.56300000e+05 -3.78567616e-01
1.56300000e+05 -3.78566258e-01
1.56400000e+05 -3.79811125e-01
1.56400000e+05 -3.79809769e-01
1.56500000e+05 -3.81059512e-01
1.56500000e+05 -3.81058158e-01
1.56600000e+05 -3.82312841e-01
1.56600000e+05 -3.82311489e-01
1.56700000e+05 -3.83571176e-01
1.56700000e+05 -3.83569826e-01
1.56800000e+05 -3.84834580e-01
1.56800000e+05 -3.84833232e-01
1.56900000e+05 -3.86103114e-01
1.56900000e+05 -3.86101768e-01
1.57000000e+05 -3.87376840e-01
1.57000000e+05 -3.87375496e-01
1.57100000e+05 -3.88655820e-01
1.57100000e+05 -3.88654478e-01
1.57200000e+05 -3.89940113e-01
1.57200000e+05 -3.89938774e-01
1.57300000e+05 -3.91229780e-01
1.57300000e+05 -3.91228444e-01
1.57400000e+05 -3.92524881e-01
1.57400000e+05 -3.92523547e-01
1.57500000e+05 -3.93825474e-01
1.57500000e+05 -3.93824142e-01
1.57600000e+05 -3.95131618e-01
1.57600000e+05 -3.95130288e-01
1.57700000e+05 -3.96443371e-01
1.57700000e+05 -3.96442044e-01
1.57800000e+05 -3.97760791e-01
1.57800000e+05 -3.97759466e-01
1.57900000e+05 -3.99083934e-01
1.57900000e+05 -3.99082613e-01
1.58000000e+05 -4.00412859e-01
1.58000000e+05 -4.00411539e-01
1.58100000e+05 -4.01747620e-01
1.58100000e+05 -4.01746303e-01
1.58200000e+05 -4.03088273e-01
1.58200000e+05 -4.03086960e-01
1.58300000e+05 -4.04434875e-01
1.58300000e+05 -4.04433564e-01
1.58400000e+05 -4.05787479e-01
1.58400000e+05 -4.05786171e-01
1.58500000e+05 -4.07146139e-01
1.58500000e+05 -4.07144835e-01
1.58600000e+05 -4.08510909e-01
1.58600000e+05 -4.08509608e-01
1.58700000e+05 -4.09881841e-01
1.58700000e+05 -4.09880543e-01
1.58800000e+05 -4.11258987e-01
1.58800000e+05 -4.11257692e-01
1.58900000e+05 -4.12642399e-01
1.58900000e+05 -4.12641107e-01
1.59000000e+05 -4.14032125e-01
1.59000000e+05 -4.14030837e-01
1.59100000e+05 -4.15428217e-01
1.59100000e+05 -4.15426932e-01
1.59200000e+05 -4.16830721e-01
1.59200000e+05 -4.16829440e-01
1.59300000e+05 -4.18239686e-01
1.59300000e+05 -4.18238408e-01
1.59400000e+05 -4.19655158e-01
1.59400000e+05 -4.19653883e-01
1.59500000e+05 -4.21077182e-01
1.59500000e+05 -4.21075911e-01
1.59600000e+05 -4.22505803e-01
1.59600000e+05 -4.22504535e-01
1.59700000e+05 -4.23941064e-01
1.59700000e+05 -4.23939800e-01
1.59800000e+05 -4.25383008e-01
1.59800000e+05 -4.25381748e-01
1.59900000e+05 -4.26831676e-01
1.59900000e+05 -4.26830420e-01
1.60000000e+05 -4.28287109e-01
1.60000000e+05 -4.28285857e-01
1.60100000e+05 -4.29749345e-01
1.60100000e+05 -4.29748097e-01
1.60200000e+05 -4.31218423e-01
1.60200000e+05 -4.31217178e-01
1.60300000e+05 -4.32694379e-01
1.60300000e+05 -4.32693139e-01
1.60400000e+05 -4.34177250e-01
1.60400000e+05 -4.34176014e-01
1.60500000e+05 -4.35667071e-01
1.60500000e+05 -4.35665839e-01
1.60600000e+05 -4.37163875e-01
1.60600000e+05 -4.37162647e-01
1.60700000e+05 -4.38667695e-01
1.60700000e+05 -4.38666471e-01
1.60800000e+05 -4.40178562e-01
1.60800000e+05 -4.40177342e-01
1.60900000e+05 -4.41696507e-01
1.60900000e+05 -4.41695292e-01
1.61000000e+05 -4.43221558e-01
1.61000000e+05 -4.43220348e-01
1.61100000e+05 -4.44753744e-01
1.61100000e+05 -4.44752539e-01
1.61200000e+05 -4.46293092e-01
1.61200000e+05 -4.46291891e-01
1.61300000e+05 -4.47839627e-01
1.61300000e+05 -4.47838431e-01
1.61400000e+05 -4.49393373e-01
1.61400000e+05 -4.49392181e-01
1.61500000e+05 -4.50954353e-01
1.61500000e+05 -4.50953166e-01
1.61600000e+05 -4.52522589e-01
1.61600000e+05 -4.52521407e-01
1.61700000e+05 -4.54098100e-01
1.61700000e+05 -4.54096924e-01
1.61800000e+05 -4.55680907e-01
1.61800000e+05 -4.55679736e-01
1.61900000e+05 -4.57271026e-01
1.61900000e+05 -4.57269860e-01
1.62000000e+05 -4.58868473e-01
1.62000000e+05 -4.58867312e-01
1.62100000e+05 -4.60473264e-01
1.62100000e+05 -4.60472108e-01
1.62200000e+05 -4.62085410e-01
1.62200000e+05 -4.62084261e-01
1.62300000e+05 -4.63704925e-01
1.62300000e+05 -4.63703781e-01
1.62400000e+05 -4.65331817e-01
1.62400000e+05 -4.65330679e-01
1.62500000e+05 -4.66966097e-01
1.62500000e+05 -4.66964964e-01
1.62600000e+05 -4.68607769e-01
1.62600000e+05 -4.68606643e-01
1.62700000e+05 -4.70256841e-01
1.62700000e+05 -4.70255721e-01
1.62800000e+05 -4.71913316e-01
1.62800000e+05 -4.71912202e-01
1.62900000e+05 -4.73577197e-01
1.62900000e+05 -4.73576089e-01
1.63000000e+05 -4.75248483e-01
1.63000000e+05 -4.75247381e-01
1.63100000e+05 -4.76927174e-01
1.63100000e+05 -4.76926078e-01
1.63200000e+05 -4.78613267e-01
1.63200000e+05 -4.78612178e-01
1.63300000e+05 -4.80306758e-01
1.63300000e+05 -4.80305676e-01
1.63400000e+05 -4.82007641e-01
1.63400000e+05 -4.82006566e-01
1.63500000e+05 -4.83715908e-01
1.63500000e+05 -4.83714840e-01
1.63600000e+05 -4.85431549e-01
1.63600000e+05 -4.85430488e-01
1.63700000e+05 -4.87154554e-01
1.63700000e+05 -4.87153500e-01
1.63800000e+05 -4.88884909e-01
1.63800000e+05 -4.88883863e-01
1.63900000e+05 -4.90622600e-01
1.63900000e+05 -4.90621561e-01
1.64000000e+05 -4.92367610e-01
1.64000000e+05 -4.92366579e-01
1.64100000e+05 -4.94119921e-01
1.64100000e+05 -4.94118898e-01
1.64200000e+05 -4.95879512e-01
1.64200000e+05 -4.95878497e-01
1.64300000e+05 -4.97646363e-01
1.64300000e+05 -4.97645355e-01
1.64400000e+05 -4.99420448e-01
1.64400000e+05 -4.99419449e-01
1.64500000e+05 -5.01201742e-01
1.64500000e+05 -5.01200751e-01
1.64600000e+05 -5.02990217e-01
1.64600000e+05 -5.02989235e-01
1.64700000e+05 -5.04785845e-01
1.64700000e+05 -5.04784871e-01
1.64800000e+05 -5.06588592e-01
1.64800000e+05 -5.06587628e-01
1.64900000e+05 -5.08398427e-01
1.64900000e+05 -5.08397471e-01
1.65000000e+05 -5.10215313e-01
1.65000000e+05 -5.10214367e-01
1.65100000e+05 -5.12039213e-01
1.65100000e+05 -5.12038276e-01
1.65200000e+05 -5.13870088e-01
1.65200000e+05 -5.13869161e-01
1.65300000e+05 -5.15707896e-01
1.65300000e+05 -5.15706978e-01
1.65400000e+05 -5.17552593e-01
1.65400000e+05 -5.17551686e-01
1.65500000e+05 -5.19404134e-01
1.65500000e+05 -5.19403237e-01
1.65600000e+05 -5.21262472e-01
1.65600000e+05 -5.21261585e-01
1.65700000e+05 -5.23127556e-01
1.65700000e+05 -5.23126680e-01
1.65800000e+05 -5.24999335e-01
1.65800000e+05 -5.24998469e-01
1.65900000e+05 -5.26877754e-01
1.65900000e+05 -5.26876899e-01
1.66000000e+05 -5.28762757e-01
1.66000000e+05 -5.28761914e-01
1.66100000e+05 -5.30654286e-01
1.66100000e+05 -5.30653454e-01
1.66200000e+05 -5.32552280e-01
1.66200000e+05 -5.32551460e-01
1.66300000e+05 -5.34456677e-01
1.66300000e+05 -5.34455869e-01
1.66400000e+05 -5.36367411e-01
1.66400000e+05 -5.36366615e-01
1.66500000e+05 -5.38284415e-01
1.66500000e+05 -5.38283631e-01
1.66600000e+05 -5.40207620e-01
1.66600000e+05 -5.40206849e-01
1.66700000e+05 -5.42136954e-01
1.66700000e+05 -5.42136195e-01
1.66800000e+05 -5.44072342e-01
1.66800000e+05 -5.44071596e-01
1.66900000e+05 -5.46013708e-01
1.66900000e+05 -5.46012976e-01
1.67000000e+05 -5.47960975e-01
1.67000000e+05 -5.47960256e-01
1.67100000e+05 -5.49914060e-01
1.67100000e+05 -5.49913354e-01
1.67200000e+05 -5.51872880e-01
1.67200000e+05 -5.51872189e-01
1.67300000e+05 -5.53837349e-01
1.67300000e+05 -5.53836673e-01
1.67400000e+05 -5.55807380e-01
1.67400000e+05 -5.55806718e-01
1.67500000e+05 -5.57782882e-01
1.67500000e+05 -5.57782235e-01
1.67600000e+05 -5.59763762e-01
1.67600000e+05 -5.59763130e-01
1.67700000e+05 -5.61749925e-01
1.67700000e+05 -5.61749308e-01
1.67800000e+05 -5.63741273e-01
1.67800000e+05 -5.63740672e-01
1.67900000e+05 -5.65737706e-01
1.67900000e+05 -5.65737121e-01
1.68000000e+05 -5.67739121e-01
1.68000000e+05 -5.67738552e-01
1.68100000e+05 -5.69745413e-01
1.68100000e+05 -5.69744860e-01
1.68200000e+05 -5.71756474e-01
1.68200000e+05 -5.71755939e-01
1.68300000e+05 -5.73772195e-01
1.68300000e+05 -5.73771677e-01
1.68400000e+05 -5.75792463e-01
1.68400000e+05 -5.75791962e-01
1.68500000e+05 -5.77817162e-01
1.68500000e+05 -5.77816679e-01
1.68600000e+05 -5.79846176e-01
1.68600000e+05 -5.79845710e-01
1.68700000e+05 -5.81879383e-01
1.68700000e+05 -5.81878936e-01
1.68800000e+05 -5.83916661e-01
1.68800000e+05 -5.83916233e-01
1.68900000e+05 -5.85957884e-01
1.68900000e+05 -5.85957475e-01
1.69000000e+05 -5.88002926e-01
1.69000000e+05 -5.88002536e-01
1.69100000e+05 -5.90051654e-01
1.69100000e+05 -5.90051284e-01
1.69200000e+05 -5.92103937e-01
1.69200000e+05 -5.92103586e-01
1.69300000e+05 -5.94159637e-01
1.69300000e+05 -5.94159307e-01
1.69400000e+05 -5.96218617e-01
1.69400000e+05 -5.96218308e-01
1.69500000e+05 -5.98280737e-01
1.69500000e+05 -5.98280448e-01
1.69600000e+05 -6.00345851e-01
1.69600000e+05 -6.00345584e-01
1.69700000e+05 -6.02413813e-01
1.69700000e+05 -6.02413569e-01
1.69800000e+05 -6.04484476e-01
1.69800000e+05 -6.04484253e-01
1.69900000e+05 -6.06557687e-01
1.69900000e+05 -6.06557486e-01
1.70000000e+05 -6.08633291e-01
1.70000000e+05 -6.08633113e-01
1.70100000e+05 -6.10711132e-01
1.70100000e+05 -6.10710978e-01
1.70200000e+05 -6.12791051e-01
1.70200000e+05 -6.12790920e-01
1.70300000e+05 -6.14872884e-01
1.70300000e+05 -6.14872777e-01
1.70400000e+05 -6.16956467e-01
1.70400000e+05 -6.16956385e-01
1.70500000e+05 -6.19041632e-01
1.70500000e+05 -6.19041574e-01
1.70600000e+05 -6.21128206e-01
1.70600000e+05 -6.21128173e-01
1.70700000e+05 -6.23216016e-01
1.70700000e+05 -6.23216008e-01
1.70800000e+05 -6.25304885e-01
1.70800000e+05 -6.25304903e-01
1.70900000e+05 -6.27394634e-01
1.70900000e+05 -6.27394678e-01
1.71000000e+05 -6.29485084e-01
1.71000000e+05 -6.29485155e-01
1.71100000e+05 -6.31576053e-01
1.71100000e+05 -6.31576152e-01
1.71200000e+05 -6.33667362e-01
1.71200000e+05 -6.33667489e-01
1.71300000e+05 -6.35758830e-01
1.71300000e+05 -6.35758986e-01
1.71400000e+05 -6.37850273e-01
1.71400000e+05 -6.37850458e-01
1.71500000e+05 -6.39941507e-01
1.71500000e+05 -6.39941723e-01
1.71600000e+05 -6.42032344e-01
1.71600000e+05 -6.42032590e-01
1.71700000e+05 -6.44122592e-01
1.71700000e+05 -6.44122867e-01
1.71800000e+05 -6.46212050e-01
1.71800000e+05 -6.46212357e-01
1.71900000e+05 -6.48300518e-01
1.71900000e+05 -6.48300854e-01
1.72000000e+05 -6.50387784e-01
1.72000000e+05 -6.50388151e-01
1.72100000e+05 -6.52473636e-01
1.72100000e+05 -6.52474034e-01
1.72200000e+05 -6.54557857e-01
1.72200000e+05 -6.54558286e-01
1.72300000e+05 -6.56640227e-01
1.72300000e+05 -6.56640687e-01
1.72400000e+05 -6.58720523e-01
1.72400000e+05 -6.58721015e-01
1.72500000e+05 -6.60798521e-01
1.72500000e+05 -6.60799045e-01
1.72600000e+05 -6.62873995e-01
1.72600000e+05 -6.62874552e-01
1.72700000e+05 -6.64946718e-01
1.72700000e+05 -6.64947308e-01
1.72800000e+05 -6.67016458e-01
1.72800000e+05 -6.67017082e-01
1.72900000e+05 -6.69082985e-01
1.72900000e+05 -6.69083643e-01
1.73000000e+05 -6.71146064e-01
1.73000000e+05 -6.71146757e-01
1.73100000e+05 -6.73205459e-01
1.73100000e+05 -6.73206187e-01
1.73200000e+05 -6.75260929e-01
1.73200000e+05 -6.75261693e-01
1.73300000e+05 -6.77312234e-01
1.73300000e+05 -6.77313033e-01
1.73400000e+05 -6.79359128e-01
1.73400000e+05 -6.79359964e-01
1.73500000e+05 -6.81401365e-01
1.73500000e+05 -6.81402238e-01
1.73600000e+05 -6.83438695e-01
1.73600000e+05 -6.83439605e-01
1.73700000e+05 -6.85470866e-01
1.73700000e+05 -6.85471814e-01
1.73800000e+05 -6.87497624e-01
1.73800000e+05 -6.87498610e-01
1.73900000e+05 -6.89518712e-01
1.73900000e+05 -6.89519737e-01
1.74000000e+05 -6.91533870e-01
1.74000000e+05 -6.91534933e-01
1.74100000e+05 -6.93542836e-01
1.74100000e+05 -6.93543939e-01
1.74200000e+05 -6.95545347e-01
1.74200000e+05 -6.95546489e-01
1.74300000e+05 -6.97541135e-01
1.74300000e+05 -6.97542317e-01
1.74400000e+05 -6.99529932e-01
1.74400000e+05 -6.99531154e-01
1.74500000e+05 -7.01511466e-01
1.74500000e+05 -7.01512729e-01
1.74600000e+05 -7.03485464e-01
1.74600000e+05 -7.03486769e-01
1.74700000e+05 -7.05451651e-01
1.74700000e+05 -7.05452997e-01
1.74800000e+05 -7.07409748e-01
1.74800000e+05 -7.07411136e-01
1.74900000e+05 -7.09359475e-01
1.74900000e+05 -7.09360906e-01
1.75000000e+05 -7.11300551e-01
1.75000000e+05 -7.11302024e-01
1.75100000e+05 -7.13232689e-01
1.75100000e+05 -7.13234206e-01
1.75200000e+05 -7.15155605e-01
1.75200000e+05 -7.15157165e-01
1.75300000e+05 -7.17069009e-01
1.75300000e+05 -7.17070613e-01
1.75400000e+05 -7.18972611e-01
1.75400000e+05 -7.18974259e-01
1.75500000e+05 -7.20866119e-01
1.75500000e+05 -7.20867811e-01
1.75600000e+05 -7.22749237e-01
1.75600000e+05 -7.22750974e-01
1.75700000e+05 -7.24621670e-01
1.75700000e+05 -7.24623452e-01
1.75800000e+05 -7.26483120e-01
1.75800000e+05 -7.26484947e-01
1.75900000e+05 -7.28333286e-01
1.75900000e+05 -7.28335159e-01
1.76000000e+05 -7.30171866e-01
1.76000000e+05 -7.30173786e-01
1.76100000e+05 -7.31998558e-01
1.76100000e+05 -7.32000524e-01
1.76200000e+05 -7.33813056e-01
1.76200000e+05 -7.33815069e-01
1.76300000e+05 -7.35615053e-01
1.76300000e+05 -7.35617113e-01
1.76400000e+05 -7.37404241e-01
1.76400000e+05 -7.37406348e-01
1.76500000e+05 -7.39180310e-01
1.76500000e+05 -7.39182465e-01
1.76600000e+05 -7.40942948e-01
1.76600000e+05 -7.40945151e-01
1.76700000e+05 -7.42691844e-01
1.76700000e+05 -7.42694095e-01
1.76800000e+05 -7.44426682e-01
1.76800000e+05 -7.44428981e-01
1.76900000e+05 -7.46147147e-01
1.76900000e+05 -7.46149495e-01
1.77000000e+05 -7.47852923e-01
1.77000000e+05 -7.47855320e-01
1.77100000e+05 -7.49543692e-01
1.77100000e+05 -7.49546138e-01
1.77200000e+05 -7.51219134e-01
1.77200000e+05 -7.51221630e-01
1.77300000e+05 -7.52878930e-01
1.77300000e+05 -7.52881476e-01
1.77400000e+05 -7.54522758e-01
1.77400000e+05 -7.54525354e-01
1.77500000e+05 -7.56150297e-01
1.77500000e+05 -7.56152943e-01
1.77600000e+05 -7.57761223e-01
1.77600000e+05 -7.57763919e-01
1.77700000e+05 -7.59355213e-01
1.77700000e+05 -7.59357959e-01
1.77800000e+05 -7.60931941e-01
1.77800000e+05 -7.60934739e-01
1.77900000e+05 -7.62491083e-01
1.77900000e+05 -7.62493932e-01
1.78000000e+05 -7.64032314e-01
1.78000000e+05 -7.64035213e-01
1.78100000e+05 -7.65555305e-01
1.78100000e+05 -7.65558256e-01
1.78200000e+05 -7.67059731e-01
1.78200000e+05 -7.67062733e-01
1.78300000e+05 -7.68545264e-01
1.78300000e+05 -7.68548318e-01
1.78400000e+05 -7.70011577e-01
1.78400000e+05 -7.70014682e-01
1.78500000e+05 -7.71458340e-01
1.78500000e+05 -7.71461497e-01
1.78600000e+05 -7.72885227e-01
1.78600000e+05 -7.72888436e-01
1.78700000e+05 -7.74291909e-01
1.78700000e+05 -7.74295170e-01
1.78800000e+05 -7.75678058e-01
1.78800000e+05 -7.75681370e-01
1.78900000e+05 -7.77043344e-01
1.78900000e+05 -7.77046709e-01
1.79000000e+05 -7.78387440e-01
1.79000000e+05 -7.78390857e-01
1.79100000e+05 -7.79710018e-01
1.79100000e+05 -7.79713488e-01
1.79200000e+05 -7.81010750e-01
1.79200000e+05 -7.81014272e-01
1.79300000e+05 -7.82289309e-01
1.79300000e+05 -7.82292882e-01
1.79400000e+05 -7.83545366e-01
1.79400000e+05 -7.83548992e-01
1.79500000e+05 -7.84778597e-01
1.79500000e+05 -7.84782275e-01
1.79600000e+05 -7.85988674e-01
1.79600000e+05 -7.85992404e-01
1.79700000e+05 -7.87175272e-01
1.79700000e+05 -7.87179055e-01
1.79800000e+05 -7.88338067e-01
1.79800000e+05 -7.88341902e-01
1.79900000e+05 -7.89476736e-01
1.79900000e+05 -7.89480623e-01
1.80000000e+05 -7.90590954e-01
1.80000000e+05 -7.90594893e-01
1.80100000e+05 -7.91680400e-01
1.80100000e+05 -7.91684391e-01
1.80200000e+05 -7.92744754e-01
1.80200000e+05 -7.92748797e-01
1.80300000e+05 -7.93783695e-01
1.80300000e+05 -7.93787790e-01
1.80400000e+05 -7.94796906e-01
1.80400000e+05 -7.94801052e-01
1.80500000e+05 -7.95784070e-01
1.80500000e+05 -7.95788267e-01
1.80600000e+05 -7.96744870e-01
1.80600000e+05 -7.96749119e-01
1.80700000e+05 -7.97678992e-01
1.80700000e+05 -7.97683293e-01
1.80800000e+05 -7.98586125e-01
1.80800000e+05 -7.98590477e-01
1.80900000e+05 -7.99465958e-01
1.80900000e+05 -7.99470360e-01
1.81000000e+05 -8.00318181e-01
1.81000000e+05 -8.00322634e-01
1.81100000e+05 -8.01142488e-01
1.81100000e+05 -8.01146991e-01
1.81200000e+05 -8.01938573e-01
1.81200000e+05 -8.01943126e-01
1.81300000e+05 -8.02706134e-01
1.81300000e+05 -8.02710737e-01
1.81400000e+05 -8.03444869e-01
1.81400000e+05 -8.03449522e-01
1.81500000e+05 -8.04154480e-01
1.81500000e+05 -8.04159182e-01
1.81600000e+05 -8.04834671e-01
1.81600000e+05 -8.04839422e-01
1.81700000e+05 -8.05485148e-01
1.81700000e+05 -8.05489947e-01
1.81800000e+05 -8.06105619e-01
1.81800000e+05 -8.06110467e-01
1.81900000e+05 -8.06695796e-01
1.81900000e+05 -8.06700693e-01
1.82000000e+05 -8.07255394e-01
1.82000000e+05 -8.07260338e-01
1.82100000e+05 -8.07784128e-01
1.82100000e+05 -8.07789120e-01
1.82200000e+05 -8.08281719e-01
1.82200000e+05 -8.08286758e-01
1.82300000e+05 -8.08747890e-01
1.82300000e+05 -8.08752975e-01
1.82400000e+05 -8.09182365e-01
1.82400000e+05 -8.09187497e-01
1.82500000e+05 -8.09584875e-01
1.82500000e+05 -8.09590053e-01
1.82600000e+05 -8.09955152e-01
1.82600000e+05 -8.09960374e-01
1.82700000e+05 -8.10292931e-01
1.82700000e+05 -8.10298198e-01
1.82800000e+05 -8.10597951e-01
1.82800000e+05 -8.10603263e-01
1.82900000e+05 -8.10869955e-01
1.82900000e+05 -8.10875311e-01
1.83000000e+05 -8.11108690e-01
1.83000000e+05 -8.11114089e-01
1.83100000e+05 -8.11313906e-01
1.83100000e+05 -8.11319348e-01
1.83200000e+05 -8.11485359e-01
1.83200000e+05 -8.11490842e-01
1.83300000e+05 -8.11622808e-01
1.83300000e+05 -8.11628333e-01
1.83400000e+05 -8.11726017e-01
1.83400000e+05 -8.11731582e-01
1.83500000e+05 -8.11794755e-01
1.83500000e+05 -8.11800361e-01
1.83600000e+05 -8.11828797e-01
1.83600000e+05 -8.11834442e-01
1.83700000e+05 -8.11827921e-01
1.83700000e+05 -8.11833605e-01
1.83800000e+05 -8.11791909e-01
1.83800000e+05 -8.11797632e-01
1.83900000e+05 -8.11720549e-01
1.83900000e+05 -8.11726309e-01
1.84000000e+05 -8.11613630e-01
1.84000000e+05 -8.11619427e-01
1.84100000e+05 -8.11470944e-01
1.84100000e+05 -8.11476779e-01
1.84200000e+05 -8.11292287e-01
1.84200000e+05 -8.11298159e-01
1.84300000e+05 -8.11077457e-01
1.84300000e+05 -8.11083366e-01
1.84400000e+05 -8.10826254e-01
1.84400000e+05 -8.10832199e-01
1.84500000e+05 -8.10538483e-01
1.84500000e+05 -8.10544464e-01
1.84600000e+05 -8.10213953e-01
1.84600000e+05 -8.10219968e-01
1.84700000e+05 -8.09852477e-01
1.84700000e+05 -8.09858525e-01
1.84800000e+05 -8.09453874e-01
1.84800000e+05 -8.09459955e-01
1.84900000e+05 -8.09017970e-01
1.84900000e+05 -8.09024083e-01
1.85000000e+05 -8.08544599e-01
1.85000000e+05 -8.08550742e-01
1.85100000e+05 -8.08033600e-01
1.85100000e+05 -8.08039773e-01
1.85200000e+05 -8.07484821e-01
1.85200000e+05 -8.07491023e-01
1.85300000e+05 -8.06898115e-01
1.85300000e+05 -8.06904344e-01
1.85400000e+05 -8.06273342e-01
1.85400000e+05 -8.06279599e-01
1.85500000e+05 -8.05610369e-01
1.85500000e+05 -8.05616652e-01
1.85600000e+05 -8.04909068e-01
1.85600000e+05 -8.04915375e-01
1.85700000e+05 -8.04169316e-01
1.85700000e+05 -8.04175648e-01
1.85800000e+05 -8.03390998e-01
1.85800000e+05 -8.03397353e-01
1.85900000e+05 -8.02574002e-01
1.85900000e+05 -8.02580381e-01
1.86000000e+05 -8.01718225e-01
1.86000000e+05 -8.01724625e-01
1.86100000e+05 -8.00823568e-01
1.86100000e+05 -8.00829989e-01
1.86200000e+05 -7.99889940e-01
1.86200000e+05 -7.99896381e-01
1.86300000e+05 -7.98917253e-01
1.86300000e+05 -7.98923713e-01
1.86400000e+05 -7.97905430e-01
1.86400000e+05 -7.97911907e-01
1.86500000e+05 -7.96854397e-01
1.86500000e+05 -7.96860891e-01
1.86600000e+05 -7.95764087e-01
1.86600000e+05 -7.95770598e-01
1.86700000e+05 -7.94634443e-01
1.86700000e+05 -7.94640968e-01
1.86800000e+05 -7.93465409e-01
1.86800000e+05 -7.93471949e-01
1.86900000e+05 -7.92256941e-01
1.86900000e+05 -7.92263493e-01
1.87000000e+05 -7.91008998e-01
1.87000000e+05 -7.91015562e-01
1.87100000e+05 -7.89721547e-01
1.87100000e+05 -7.89728123e-01
1.87200000e+05 -7.88394564e-01
1.87200000e+05 -7.88401150e-01
1.87300000e+05 -7.87028029e-01
1.87300000e+05 -7.87034623e-01
1.87400000e+05 -7.85621929e-01
1.87400000e+05 -7.85628531e-01
1.87500000e+05 -7.84176260e-01
1.87500000e+05 -7.84182869e-01
1.87600000e+05 -7.82691024e-01
1.87600000e+05 -7.82697638e-01
1.87700000e+05 -7.81166230e-01
1.87700000e+05 -7.81172849e-01
1.87800000e+05 -7.79601895e-01
1.87800000e+05 -7.79608517e-01
1.87900000e+05 -7.77998041e-01
1.87900000e+05 -7.78004666e-01
1.88000000e+05 -7.76354700e-01
1.88000000e+05 -7.76361326e-01
1.88100000e+05 -7.74671909e-01
1.88100000e+05 -7.74678535e-01
1.88200000e+05 -7.72949714e-01
1.88200000e+05 -7.72956340e-01
1.88300000e+05 -7.71188168e-01
1.88300000e+05 -7.71194791e-01
1.88400000e+05 -7.69387330e-01
1.88400000e+05 -7.69393950e-01
1.88500000e+05 -7.67547268e-01
1.88500000e+05 -7.67553883e-01
1.88600000e+05 -7.65668056e-01
1.88600000e+05 -7.65674666e-01
1.88700000e+05 -7.63749777e-01
1.88700000e+05 -7.63756380e-01
1.88800000e+05 -7.61792520e-01
1.88800000e+05 -7.61799115e-01
1.88900000e+05 -7.59796383e-01
1.88900000e+05 -7.59802969e-01
1.89000000e+05 -7.57761470e-01
1.89000000e+05 -7.57768046e-01
1.89100000e+05 -7.55687894e-01
1.89100000e+05 -7.55694458e-01
1.89200000e+05 -7.53575773e-01
1.89200000e+05 -7.53582325e-01
1.89300000e+05 -7.51425237e-01
1.89300000e+05 -7.51431775e-01
1.89400000e+05 -7.49236418e-01
1.89400000e+05 -7.49242941e-01
1.89500000e+05 -7.47009461e-01
1.89500000e+05 -7.47015968e-01
1.89600000e+05 -7.44744514e-01
1.89600000e+05 -7.44751004e-01
1.89700000e+05 -7.42441737e-01
1.89700000e+05 -7.42448207e-01
1.89800000e+05 -7.40101292e-01
1.89800000e+05 -7.40107743e-01
1.89900000e+05 -7.37723355e-01
1.89900000e+05 -7.37729785e-01
1.90000000e+05 -7.35308104e-01
1.90000000e+05 -7.35314512e-01
1.90100000e+05 -7.32855729e-01
1.90100000e+05 -7.32862113e-01
1.90200000e+05 -7.30366424e-01
1.90200000e+05 -7.30372784e-01
1.90300000e+05 -7.27840393e-01
1.90300000e+05 -7.27846727e-01
1.90400000e+05 -7.25277847e-01
1.90400000e+05 -7.25284154e-01
1.90500000e+05 -7.22679004e-01
1.90500000e+05 -7.22685283e-01
1.90600000e+05 -7.20044090e-01
1.90600000e+05 -7.20050339e-01
1.90700000e+05 -7.17373338e-01
1.90700000e+05 -7.17379556e-01
1.90800000e+05 -7.14666989e-01
1.90800000e+05 -7.14673175e-01
1.90900000e+05 -7.11925292e-01
1.90900000e+05 -7.11931445e-01
1.91000000e+05 -7.09148502e-01
1.91000000e+05 -7.09154621e-01
1.91100000e+05 -7.06336883e-01
1.91100000e+05 -7.06342967e-01
1.91200000e+05 -7.03490706e-01
1.91200000e+05 -7.03496753e-01
1.91300000e+05 -7.00610249e-01
1.91300000e+05 -7.00616257e-01
1.91400000e+05 -6.97695797e-01
1.91400000e+05 -6.97701766e-01
1.91500000e+05 -6.94747643e-01
1.91500000e+05 -6.94753571e-01
1.91600000e+05 -6.91766087e-01
1.91600000e+05 -6.91771974e-01
1.91700000e+05 -6.88751436e-01
1.91700000e+05 -6.88757280e-01
1.91800000e+05 -6.85704006e-01
1.91800000e+05 -6.85709806e-01
1.91900000e+05 -6.82624117e-01
1.91900000e+05 -6.82629872e-01
1.92000000e+05 -6.79512099e-01
1.92000000e+05 -6.79517808e-01
1.92100000e+05 -6.76368288e-01
1.92100000e+05 -6.76373949e-01
1.92200000e+05 -6.73193027e-01
1.92200000e+05 -6.73198638e-01
1.92300000e+05 -6.69986664e-01
1.92300000e+05 -6.69992226e-01
1.92400000e+05 -6.66749558e-01
1.92400000e+05 -6.66755069e-01
1.92500000e+05 -6.63482073e-01
1.92500000e+05 -6.63487531e-01
1.92600000e+05 -6.60184577e-01
1.92600000e+05 -6.60189982e-01
1.92700000e+05 -6.56857450e-01
1.92700000e+05 -6.56862800e-01
1.92800000e+05 -6.53501074e-01
1.92800000e+05 -6.53506368e-01
1.92900000e+05 -6.50115840e-01
1.92900000e+05 -6.50121077e-01
1.93000000e+05 -6.46702145e-01
1.93000000e+05 -6.46707324e-01
1.93100000e+05 -6.43260393e-01
1.93100000e+05 -6.43265513e-01
1.93200000e+05 -6.39790994e-01
1.93200000e+05 -6.39796053e-01
1.93300000e+05 -6.36294364e-01
1.93300000e+05 -6.36299361e-01
1.93400000e+05 -6.32770924e-01
1.93400000e+05 -6.32775860e-01
1.93500000e+05 -6.29221105e-01
1.93500000e+05 -6.29225977e-01
1.93600000e+05 -6.25645341e-01
1.93600000e+05 -6.25650148e-01
1.93700000e+05 -6.22044071e-01
1.93700000e+05 -6.22048812e-01
1.93800000e+05 -6.18417744e-01
1.93800000e+05 -6.18422418e-01
1.93900000e+05 -6.14766811e-01
1.93900000e+05 -6.14771417e-01
1.94000000e+05 -6.11091730e-01
1.94000000e+05 -6.11096268e-01
1.94100000e+05 -6.07392966e-01
1.94100000e+05 -6.07397433e-01
1.94200000e+05 -6.03670987e-01
1.94200000e+05 -6.03675383e-01
1.94300000e+05 -5.99926267e-01
1.94300000e+05 -5.99930592e-01
1.94400000e+05 -5.96159288e-01
1.94400000e+05 -5.96163539e-01
1.94500000e+05 -5.92370534e-01
1.94500000e+05 -5.92374711e-01
1.94600000e+05 -5.88560495e-01
1.94600000e+05 -5.88564597e-01
1.94700000e+05 -5.84729667e-01
1.94700000e+05 -5.84733693e-01
1.94800000e+05 -5.80878550e-01
1.94800000e+05 -5.80882499e-01
1.94900000e+05 -5.77007648e-01
1.94900000e+05 -5.77011518e-01
1.95000000e+05 -5.73117472e-01
1.95000000e+05 -5.73121270e-01
1.95100000e+05 -5.69208538e-01
1.95100000e+05 -5.69212248e-01
1.95200000e+05 -5.65281348e-01
1.95200000e+05 -5.65284983e-01
1.95300000e+05 -5.61336446e-01
1.95300000e+05 -5.61339998e-01
1.95400000e+05 -5.57374350e-01
1.95400000e+05 -5.57377820e-01
1.95500000e+05 -5.53395591e-01
1.95500000e+05 -5.53398979e-01
1.95600000e+05 -5.49400704e-01
1.95600000e+05 -5.49404008e-01
1.95700000e+05 -5.45390228e-01
1.95700000e+05 -5.45393448e-01
1.95800000e+05 -5.41364705e-01
1.95800000e+05 -5.41367840e-01
1.95900000e+05 -5.37324679e-01
1.95900000e+05 -5.37327728e-01
1.96000000e+05 -5.33270700e-01
1.96000000e+05 -5.33273662e-01
1.96100000e+05 -5.29203319e-01
1.96100000e+05 -5.29206194e-01
1.96200000e+05 -5.25123091e-01
1.96200000e+05 -5.25125879e-01
1.96300000e+05 -5.21030574e-01
1.96300000e+05 -5.21033273e-01
1.96400000e+05 -5.16926327e-01
1.96400000e+05 -5.16928938e-01
1.96500000e+05 -5.12810915e-01
1.96500000e+05 -5.12813436e-01
1.96600000e+05 -5.08684901e-01
1.96600000e+05 -5.08687332e-01
1.96700000e+05 -5.04548853e-01
1.96700000e+05 -5.04551193e-01
1.96800000e+05 -5.00403340e-01
1.96800000e+05 -5.00405590e-01
1.96900000e+05 -4.96248934e-01
1.96900000e+05 -4.96251092e-01
1.97000000e+05 -4.92086207e-01
1.97000000e+05 -4.92088273e-01
1.97100000e+05 -4.87915734e-01
1.97100000e+05 -4.87917707e-01
1.97200000e+05 -4.83738090e-01
1.97200000e+05 -4.83739971e-01
1.97300000e+05 -4.79553851e-01
1.97300000e+05 -4.79555639e-01
1.97400000e+05 -4.75363596e-01
1.97400000e+05 -4.75365290e-01
1.97500000e+05 -4.71167903e-01
1.97500000e+05 -4.71169503e-01
1.97600000e+05 -4.66967350e-01
1.97600000e+05 -4.66968857e-01
1.97700000e+05 -4.62762517e-01
1.97700000e+05 -4.62763930e-01
1.97800000e+05 -4.58553983e-01
1.97800000e+05 -4.58555301e-01
1.97900000e+05 -4.54342328e-01
1.97900000e+05 -4.54343551e-01
1.98000000e+05 -4.50128130e-01
1.98000000e+05 -4.50129259e-01
1.98100000e+05 -4.45911968e-01
1.98100000e+05 -4.45913002e-01
1.98200000e+05 -4.41694420e-01
1.98200000e+05 -4.41695359e-01
1.98300000e+05 -4.37476062e-01
1.98300000e+05 -4.37476907e-01
1.98400000e+05 -4.33257471e-01
1.98400000e+05 -4.33258221e-01
1.98500000e+05 -4.29039221e-01
1.98500000e+05 -4.29039876e-01
1.98600000e+05 -4.24821883e-01
1.98600000e+05 -4.24822444e-01
1.98700000e+05 -4.20606030e-01
1.98700000e+05 -4.20606496e-01
1.98800000e+05 -4.16392230e-01
1.98800000e+05 -4.16392602e-01
1.98900000e+05 -4.12181049e-01
1.98900000e+05 -4.12181327e-01
1.99000000e+05 -4.07973051e-01
1.99000000e+05 -4.07973236e-01
1.99100000e+05 -4.03768798e-01
1.99100000e+05 -4.03768889e-01
1.99200000e+05 -3.99568846e-01
1.99200000e+05 -3.99568844e-01
1.99300000e+05 -3.95373751e-01
1.99300000e+05 -3.95373656e-01
1.99400000e+05 -3.91184063e-01
1.99400000e+05 -3.91183876e-01
1.99500000e+05 -3.87000329e-01
1.99500000e+05 -3.87000051e-01
1.99600000e+05 -3.82823093e-01
1.99600000e+05 -3.82822724e-01
1.99700000e+05 -3.78652893e-01
1.99700000e+05 -3.78652429e-01
1.99800000e+05 -3.74490268e-01
1.99800000e+05 -3.74489721e-01
1.99900000e+05 -3.70335706e-01
1.99900000e+05 -3.70333340e-01
2.00000000e+05 -3.66191642e-01
2.00000000e+05 -3.66194982e-01


==> MixPlotData/opt_T400_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 -7.10542736e-15
3.18000000e+04 -7.10542736e-15
3.19000000e+04 4.36983782e-13
3.19000000e+04 4.65405492e-13
3.20000000e+04 4.26325641e-12
3.20000000e+04 4.31299441e-12
3.21000000e+04 1.09388054e-11
3.21000000e+04 1.08109077e-11
3.22000000e+04 -8.22453217e-12
3.22000000e+04 -9.29034627e-12
3.23000000e+04 -1.59001701e-10
3.23000000e+04 -1.61822555e-10
3.24000000e+04 -5.70015146e-10
3.24000000e+04 -5.70381076e-10
3.25000000e+04 -6.51866117e-10
3.25000000e+04 -6.23376906e-10
3.26000000e+04 3.52725849e-09
3.26000000e+04 3.65889008e-09
3.27000000e+04 2.37692497e-08
3.27000000e+04 2.40859421e-08
3.28000000e+04 7.54765352e-08
3.28000000e+04 7.56545262e-08
3.29000000e+04 1.14954595e-07
3.29000000e+04 1.12646905e-07
3.30000000e+04 -2.31204702e-07
3.30000000e+04 -2.44880702e-07
3.31000000e+04 -2.48904221e-06
3.31000000e+04 -2.53947545e-06
3.32000000e+04 -1.13424088e-05
3.32000000e+04 -1.14894061e-05
3.33000000e+04 -3.87114981e-05
3.33000000e+04 -3.90749861e-05
3.34000000e+04 -1.10746483e-04
3.34000000e+04 -1.11533347e-04
3.35000000e+04 -2.77796318e-04
3.35000000e+04 -2.79312154e-04
3.36000000e+04 -6.25583967e-04
3.36000000e+04 -6.28205750e-04
3.37000000e+04 -1.28316697e-03
3.37000000e+04 -1.28725533e-03
3.38000000e+04 -2.42094455e-03
3.38000000e+04 -2.42669514e-03
3.39000000e+04 -4.23195221e-03
3.39000000e+04 -4.23922311e-03
3.40000000e+04 -6.89374486e-03
3.40000000e+04 -6.90193419e-03
3.41000000e+04 -1.05162917e-02
3.41000000e+04 -1.05243493e-02
3.42000000e+04 -1.50905877e-02
3.42000000e+04 -1.50972077e-02
3.43000000e+04 -2.04580430e-02
3.43000000e+04 -2.04620045e-02
3.44000000e+04 -2.63176712e-02
3.44000000e+04 -2.63182141e-02
3.45000000e+04 -3.22759839e-02
3.45000000e+04 -3.22730694e-02
3.46000000e+04 -3.79277793e-02
3.46000000e+04 -3.79221164e-02
3.47000000e+04 -4.29423893e-02
3.47000000e+04 -4.29352076e-02
3.48000000e+04 -4.71265268e-02
3.48000000e+04 -4.71191858e-02
3.49000000e+04 -5.04440023e-02
3.49000000e+04 -5.04376008e-02
3.50000000e+04 -5.29903627e-02
3.50000000e+04 -5.29855002e-02
3.51000000e+04 -5.49380672e-02
3.51000000e+04 -5.49348249e-02
3.52000000e+04 -5.64765911e-02
3.52000000e+04 -5.64746898e-02
3.53000000e+04 -5.77682153e-02
3.53000000e+04 -5.77672356e-02
3.54000000e+04 -5.89283910e-02
3.54000000e+04 -5.89279493e-02
3.55000000e+04 -6.00270416e-02
3.55000000e+04 -6.00268711e-02
3.56000000e+04 -6.11008635e-02
3.56000000e+04 -6.11008154e-02
3.57000000e+04 -6.21669880e-02
3.57000000e+04 -6.21669939e-02
3.58000000e+04 -6.32331143e-02
3.58000000e+04 -6.32331482e-02
3.59000000e+04 -6.43030259e-02
3.59000000e+04 -6.43030785e-02
3.60000000e+04 -6.53792049e-02
3.60000000e+04 -6.53792739e-02
3.61000000e+04 -6.64635747e-02
3.61000000e+04 -6.64636581e-02
3.62000000e+04 -6.75580357e-02
3.62000000e+04 -6.75581345e-02
3.63000000e+04 -6.86642408e-02
3.63000000e+04 -6.86643527e-02
3.64000000e+04 -6.97840670e-02
3.64000000e+04 -6.97841946e-02
3.65000000e+04 -7.09190248e-02
3.65000000e+04 -7.09191643e-02
3.66000000e+04 -7.20710903e-02
3.66000000e+04 -7.20712468e-02
3.67000000e+04 -7.32415837e-02
3.67000000e+04 -7.32417501e-02
3.68000000e+04 -7.44327211e-02
3.68000000e+04 -7.44329073e-02
3.69000000e+04 -7.56455049e-02
3.69000000e+04 -7.56456975e-02
3.70000000e+04 -7.68826269e-02
3.70000000e+04 -7.68828446e-02
3.71000000e+04 -7.81445071e-02
3.71000000e+04 -7.81447248e-02
3.72000000e+04 -7.94347321e-02
3.72000000e+04 -7.94349848e-02
3.73000000e+04 -8.07526212e-02
3.73000000e+04 -8.07528615e-02
3.74000000e+04 -8.21034207e-02
3.74000000e+04 -8.21037144e-02
3.75000000e+04 -8.34843564e-02
3.75000000e+04 -8.34846142e-02
3.76000000e+04 -8.49037503e-02
3.76000000e+04 -8.49040956e-02
3.77000000e+04 -8.63548503e-02
3.77000000e+04 -8.63551152e-02
3.78000000e+04 -8.78516926e-02
3.78000000e+04 -8.78521085e-02
3.79000000e+04 -8.93799910e-02
3.79000000e+04 -8.93802421e-02
3.80000000e+04 -9.09644289e-02
3.80000000e+04 -9.09649495e-02
3.81000000e+04 -9.25764888e-02
3.81000000e+04 -9.25766856e-02
3.82000000e+04 -9.42607437e-02
3.82000000e+04 -9.42614314e-02
3.83000000e+04 -9.59618477e-02
3.83000000e+04 -9.59619116e-02
3.84000000e+04 -9.77615978e-02
3.84000000e+04 -9.77625679e-02
3.85000000e+04 -9.95541389e-02
3.85000000e+04 -9.95539206e-02
3.86000000e+04 -1.01491027e-01
3.86000000e+04 -1.01492494e-01
3.87000000e+04 -1.03371391e-01
3.87000000e+04 -1.03370607e-01
3.88000000e+04 -1.05477639e-01
3.88000000e+04 -1.05480002e-01
3.89000000e+04 -1.07430241e-01
3.89000000e+04 -1.07428355e-01
3.90000000e+04 -1.09757209e-01
3.90000000e+04 -1.09761217e-01
3.91000000e+04 -1.11743169e-01
3.91000000e+04 -1.11739167e-01
3.92000000e+04 -1.14377326e-01
3.92000000e+04 -1.14384381e-01
3.93000000e+04 -1.16313049e-01
3.93000000e+04 -1.16305024e-01
3.94000000e+04 -1.19405849e-01
3.94000000e+04 -1.19418584e-01
3.95000000e+04 -1.21122614e-01
3.95000000e+04 -1.21106971e-01
3.96000000e+04 -1.24946503e-01
3.96000000e+04 -1.24969868e-01
3.97000000e+04 -1.26114316e-01
3.97000000e+04 -1.26084291e-01
3.98000000e+04 -1.31167820e-01
3.98000000e+04 -1.31211111e-01
3.99000000e+04 -1.31150203e-01
3.99000000e+04 -1.31092609e-01
4.00000000e+04 -1.38593914e-01
4.00000000e+04 -1.38666004e-01
4.01000000e+04 -1.44817857e-01
4.01000000e+04 -1.44755837e-01
4.02000000e+04 -1.44379080e-01
4.02000000e+04 -1.44426026e-01
4.03000000e+04 -1.48221586e-01
4.03000000e+04 -1.48188502e-01
4.04000000e+04 -1.49094560e-01
4.04000000e+04 -1.49120023e-01
4.05000000e+04 -1.51815341e-01
4.05000000e+04 -1.51797984e-01
4.06000000e+04 -1.53170324e-01
4.06000000e+04 -1.53184105e-01
4.07000000e+04 -1.55337116e-01
4.07000000e+04 -1.55328249e-01
4.08000000e+04 -1.56856402e-01
4.08000000e+04 -1.56863906e-01
4.09000000e+04 -1.58730692e-01
4.09000000e+04 -1.58726353e-01
4.10000000e+04 -1.60289109e-01
4.10000000e+04 -1.60293278e-01
4.11000000e+04 -1.61998326e-01
4.11000000e+04 -1.61996370e-01
4.12000000e+04 -1.63548425e-01
4.12000000e+04 -1.63550843e-01
4.13000000e+04 -1.65158251e-01
4.13000000e+04 -1.65157536e-01
4.14000000e+04 -1.66684761e-01
4.14000000e+04 -1.66686269e-01
4.15000000e+04 -1.68231211e-01
4.15000000e+04 -1.68231134e-01
4.16000000e+04 -1.69732020e-01
4.16000000e+04 -1.69733062e-01
4.17000000e+04 -1.71236270e-01
4.17000000e+04 -1.71236518e-01
4.18000000e+04 -1.72714322e-01
4.18000000e+04 -1.72715129e-01
4.19000000e+04 -1.74189789e-01
4.19000000e+04 -1.74190203e-01
4.20000000e+04 -1.75649643e-01
4.20000000e+04 -1.75650333e-01
4.21000000e+04 -1.77105481e-01
4.21000000e+04 -1.77105980e-01
4.22000000e+04 -1.78551891e-01
4.22000000e+04 -1.78552525e-01
4.23000000e+04 -1.79994776e-01
4.23000000e+04 -1.79995319e-01
4.24000000e+04 -1.81432162e-01
4.24000000e+04 -1.81432773e-01
4.25000000e+04 -1.82867234e-01
4.25000000e+04 -1.82867802e-01
4.26000000e+04 -1.84299529e-01
4.26000000e+04 -1.84300131e-01
4.27000000e+04 -1.85730913e-01
4.27000000e+04 -1.85731496e-01
4.28000000e+04 -1.87161560e-01
4.28000000e+04 -1.87162162e-01
4.29000000e+04 -1.88592679e-01
4.29000000e+04 -1.88593275e-01
4.30000000e+04 -1.90024686e-01
4.30000000e+04 -1.90025293e-01
4.31000000e+04 -1.91458447e-01
4.31000000e+04 -1.91459054e-01
4.32000000e+04 -1.92894452e-01
4.32000000e+04 -1.92895067e-01
4.33000000e+04 -1.94333375e-01
4.33000000e+04 -1.94333992e-01
4.34000000e+04 -1.95775707e-01
4.34000000e+04 -1.95776331e-01
4.35000000e+04 -1.97222009e-01
4.35000000e+04 -1.97222638e-01
4.36000000e+04 -1.98672748e-01
4.36000000e+04 -1.98673383e-01
4.37000000e+04 -2.00128409e-01
4.37000000e+04 -2.00129049e-01
4.38000000e+04 -2.01589426e-01
4.38000000e+04 -2.01590072e-01
4.39000000e+04 -2.03056233e-01
4.39000000e+04 -2.03056885e-01
4.40000000e+04 -2.04529232e-01
4.40000000e+04 -2.04529890e-01
4.41000000e+04 -2.06008818e-01
4.41000000e+04 -2.06009483e-01
4.42000000e+04 -2.07495364e-01
4.42000000e+04 -2.07496036e-01
4.43000000e+04 -2.08989235e-01
4.43000000e+04 -2.08989914e-01
4.44000000e+04 -2.10490781e-01
4.44000000e+04 -2.10491466e-01
4.45000000e+04 -2.12000340e-01
4.45000000e+04 -2.12001033e-01
4.46000000e+04 -2.13518244e-01
4.46000000e+04 -2.13518943e-01
4.47000000e+04 -2.15044811e-01
4.47000000e+04 -2.15045518e-01
4.48000000e+04 -2.16580354e-01
4.48000000e+04 -2.16581069e-01
4.49000000e+04 -2.18125178e-01
4.49000000e+04 -2.18125901e-01
4.50000000e+04 -2.19679581e-01
4.50000000e+04 -2.19680312e-01
4.51000000e+04 -2.21243856e-01
4.51000000e+04 -2.21244594e-01
4.52000000e+04 -2.22818287e-01
4.52000000e+04 -2.22819035e-01
4.53000000e+04 -2.24403159e-01
4.53000000e+04 -2.24403914e-01
4.54000000e+04 -2.25998747e-01
4.54000000e+04 -2.25999511e-01
4.55000000e+04 -2.27605325e-01
4.55000000e+04 -2.27606098e-01
4.56000000e+04 -2.29223164e-01
4.56000000e+04 -2.29223946e-01
4.57000000e+04 -2.30852530e-01
4.57000000e+04 -2.30853321e-01
4.58000000e+04 -2.32493688e-01
4.58000000e+04 -2.32494489e-01
4.59000000e+04 -2.34146899e-01
4.59000000e+04 -2.34147710e-01
4.60000000e+04 -2.35812424e-01
4.60000000e+04 -2.35813245e-01
4.61000000e+04 -2.37490522e-01
4.61000000e+04 -2.37491352e-01
4.62000000e+04 -2.39181448e-01
4.62000000e+04 -2.39182288e-01
4.63000000e+04 -2.40885459e-01
4.63000000e+04 -2.40886309e-01
4.64000000e+04 -2.42602809e-01
4.64000000e+04 -2.42603670e-01
4.65000000e+04 -2.44333754e-01
4.65000000e+04 -2.44334625e-01
4.66000000e+04 -2.46078545e-01
4.66000000e+04 -2.46079428e-01
4.67000000e+04 -2.47837438e-01
4.67000000e+04 -2.47838331e-01
4.68000000e+04 -2.49610686e-01
4.68000000e+04 -2.49611590e-01
4.69000000e+04 -2.51398541e-01
4.69000000e+04 -2.51399457e-01
4.70000000e+04 -2.53201259e-01
4.70000000e+04 -2.53202186e-01
4.71000000e+04 -2.55019093e-01
4.71000000e+04 -2.55020032e-01
4.72000000e+04 -2.56852299e-01
4.72000000e+04 -2.56853250e-01
4.73000000e+04 -2.58701133e-01
4.73000000e+04 -2.58702096e-01
4.74000000e+04 -2.60565851e-01
4.74000000e+04 -2.60566826e-01
4.75000000e+04 -2.62446711e-01
4.75000000e+04 -2.62447699e-01
4.76000000e+04 -2.64343973e-01
4.76000000e+04 -2.64344973e-01
4.77000000e+04 -2.66257897e-01
4.77000000e+04 -2.66258910e-01
4.78000000e+04 -2.68188745e-01
4.78000000e+04 -2.68189771e-01
4.79000000e+04 -2.70136780e-01
4.79000000e+04 -2.70137820e-01
4.80000000e+04 -2.72102268e-01
4.80000000e+04 -2.72103322e-01
4.81000000e+04 -2.74085477e-01
4.81000000e+04 -2.74086544e-01
4.82000000e+04 -2.76086674e-01
4.82000000e+04 -2.76087755e-01
4.83000000e+04 -2.78106130e-01
4.83000000e+04 -2.78107226e-01
4.84000000e+04 -2.80144120e-01
4.84000000e+04 -2.80145230e-01
4.85000000e+04 -2.82200918e-01
4.85000000e+04 -2.82202042e-01
4.86000000e+04 -2.84276802e-01
4.86000000e+04 -2.84277941e-01
4.87000000e+04 -2.86372051e-01
4.87000000e+04 -2.86373206e-01
4.88000000e+04 -2.88486949e-01
4.88000000e+04 -2.88488119e-01
4.89000000e+04 -2.90621781e-01
4.89000000e+04 -2.90622966e-01
4.90000000e+04 -2.92776833e-01
4.90000000e+04 -2.92778035e-01
4.91000000e+04 -2.94952397e-01
4.91000000e+04 -2.94953615e-01
4.92000000e+04 -2.97148766e-01
4.92000000e+04 -2.97150000e-01
4.93000000e+04 -2.99366237e-01
4.93000000e+04 -2.99367487e-01
4.94000000e+04 -3.01605107e-01
4.94000000e+04 -3.01606374e-01
4.95000000e+04 -3.03865679e-01
4.95000000e+04 -3.03866964e-01
4.96000000e+04 -3.06148259e-01
4.96000000e+04 -3.06149561e-01
4.97000000e+04 -3.08453155e-01
4.97000000e+04 -3.08454475e-01
4.98000000e+04 -3.10780679e-01
4.98000000e+04 -3.10782016e-01
4.99000000e+04 -3.13131145e-01
4.99000000e+04 -3.13132501e-01
5.00000000e+04 -3.15504872e-01
5.00000000e+04 -3.15506246e-01
5.01000000e+04 -3.17902182e-01
5.01000000e+04 -3.17903575e-01
5.02000000e+04 -3.20323400e-01
5.02000000e+04 -3.20324811e-01
5.03000000e+04 -3.22768854e-01
5.03000000e+04 -3.22770285e-01
5.04000000e+04 -3.25238879e-01
5.04000000e+04 -3.25240329e-01
5.05000000e+04 -3.27733809e-01
5.05000000e+04 -3.27735280e-01
5.06000000e+04 -3.30253986e-01
5.06000000e+04 -3.30255476e-01
5.07000000e+04 -3.32799753e-01
5.07000000e+04 -3.32801264e-01
5.08000000e+04 -3.35371458e-01
5.08000000e+04 -3.35372990e-01
5.09000000e+04 -3.37969453e-01
5.09000000e+04 -3.37971006e-01
5.10000000e+04 -3.40594094e-01
5.10000000e+04 -3.40595668e-01
5.11000000e+04 -3.43245740e-01
5.11000000e+04 -3.43247336e-01
5.12000000e+04 -3.45924756e-01
5.12000000e+04 -3.45926374e-01
5.13000000e+04 -3.48631508e-01
5.13000000e+04 -3.48633148e-01
5.14000000e+04 -3.51366368e-01
5.14000000e+04 -3.51368032e-01
5.15000000e+04 -3.54129713e-01
5.15000000e+04 -3.54131399e-01
5.16000000e+04 -3.56921922e-01
5.16000000e+04 -3.56923631e-01
5.17000000e+04 -3.59743378e-01
5.17000000e+04 -3.59745111e-01
5.18000000e+04 -3.62594471e-01
5.18000000e+04 -3.62596228e-01
5.19000000e+04 -3.65475592e-01
5.19000000e+04 -3.65477374e-01
5.20000000e+04 -3.68387141e-01
5.20000000e+04 -3.68388947e-01
5.21000000e+04 -3.71329518e-01
5.21000000e+04 -3.71331349e-01
5.22000000e+04 -3.74303131e-01
5.22000000e+04 -3.74304987e-01
5.23000000e+04 -3.77308392e-01
5.23000000e+04 -3.77310274e-01
5.24000000e+04 -3.80345719e-01
5.24000000e+04 -3.80347627e-01
5.25000000e+04 -3.83415534e-01
5.25000000e+04 -3.83417468e-01
5.26000000e+04 -3.86518263e-01
5.26000000e+04 -3.86520225e-01
5.27000000e+04 -3.89654340e-01
5.27000000e+04 -3.89656328e-01
5.28000000e+04 -3.92824200e-01
5.28000000e+04 -3.92826216e-01
5.29000000e+04 -3.96028283e-01
5.29000000e+04 -3.96030327e-01
5.30000000e+04 -3.99267033e-01
5.30000000e+04 -3.99269105e-01
5.31000000e+04 -4.02540897e-01
5.31000000e+04 -4.02542997e-01
5.32000000e+04 -4.05850323e-01
5.32000000e+04 -4.05852453e-01
5.33000000e+04 -4.09195765e-01
5.33000000e+04 -4.09197924e-01
5.34000000e+04 -4.12577676e-01
5.34000000e+04 -4.12579866e-01
5.35000000e+04 -4.15996513e-01
5.35000000e+04 -4.15998733e-01
5.36000000e+04 -4.19452737e-01
5.36000000e+04 -4.19454988e-01
5.37000000e+04 -4.22946813e-01
5.37000000e+04 -4.22949095e-01
5.38000000e+04 -4.26479209e-01
5.38000000e+04 -4.26481523e-01
5.39000000e+04 -4.30050405e-01
5.39000000e+04 -4.30052750e-01
5.40000000e+04 -4.33660884e-01
5.40000000e+04 -4.33663261e-01
5.41000000e+04 -4.37311144e-01
5.41000000e+04 -4.37313553e-01
5.42000000e+04 -4.41001692e-01
5.42000000e+04 -4.41004132e-01
5.43000000e+04 -4.44733047e-01
5.43000000e+04 -4.44735519e-01
5.44000000e+04 -4.48505741e-01
5.44000000e+04 -4.48508245e-01
5.45000000e+04 -4.52320320e-01
5.45000000e+04 -4.52322856e-01
5.46000000e+04 -4.56177335e-01
5.46000000e+04 -4.56179903e-01
5.47000000e+04 -4.60077345e-01
5.47000000e+04 -4.60079946e-01
5.48000000e+04 -4.64020913e-01
5.48000000e+04 -4.64023546e-01
5.49000000e+04 -4.68008594e-01
5.49000000e+04 -4.68011262e-01
5.50000000e+04 -4.72040937e-01
5.50000000e+04 -4.72043641e-01
5.51000000e+04 -4.76118478e-01
5.51000000e+04 -4.76121218e-01
5.52000000e+04 -4.80241734e-01
5.52000000e+04 -4.80244512e-01
5.53000000e+04 -4.84411206e-01
5.53000000e+04 -4.84414022e-01
5.54000000e+04 -4.88627378e-01
5.54000000e+04 -4.88630234e-01
5.55000000e+04 -4.92890734e-01
5.55000000e+04 -4.92893629e-01
5.56000000e+04 -4.97201765e-01
5.56000000e+04 -4.97204698e-01
5.57000000e+04 -5.01561002e-01
5.57000000e+04 -5.01563970e-01
5.58000000e+04 -5.05969044e-01
5.58000000e+04 -5.05972042e-01
5.59000000e+04 -5.10426602e-01
5.59000000e+04 -5.10429622e-01
5.60000000e+04 -5.14934551e-01
5.60000000e+04 -5.14937584e-01
5.61000000e+04 -5.19493992e-01
5.61000000e+04 -5.19497023e-01
5.62000000e+04 -5.24106311e-01
5.62000000e+04 -5.24109325e-01
5.63000000e+04 -5.28773252e-01
5.63000000e+04 -5.28776227e-01
5.64000000e+04 -5.33496974e-01
5.64000000e+04 -5.33499889e-01
5.65000000e+04 -5.38280117e-01
5.65000000e+04 -5.38282947e-01
5.66000000e+04 -5.43125842e-01
5.66000000e+04 -5.43128560e-01
5.67000000e+04 -5.48037859e-01
5.67000000e+04 -5.48040438e-01
5.68000000e+04 -5.53020431e-01
5.68000000e+04 -5.53022845e-01
5.69000000e+04 -5.58078346e-01
5.69000000e+04 -5.58080572e-01
5.70000000e+04 -5.63216858e-01
5.70000000e+04 -5.63218877e-01
5.71000000e+04 -5.68441591e-01
5.71000000e+04 -5.68443391e-01
5.72000000e+04 -5.73758411e-01
5.72000000e+04 -5.73759987e-01
5.73000000e+04 -5.79173251e-01
5.73000000e+04 -5.79174608e-01
5.74000000e+04 -5.84691923e-01
5.74000000e+04 -5.84693075e-01
5.75000000e+04 -5.90319889e-01
5.75000000e+04 -5.90320864e-01
5.76000000e+04 -5.96062029e-01
5.76000000e+04 -5.96062865e-01
5.77000000e+04 -6.01922402e-01
5.77000000e+04 -6.01923148e-01
5.78000000e+04 -6.07904012e-01
5.78000000e+04 -6.07904727e-01
5.79000000e+04 -6.14008603e-01
5.79000000e+04 -6.14009356e-01
5.80000000e+04 -6.20236485e-01
5.80000000e+04 -6.20237351e-01
5.81000000e+04 -6.26586415e-01
5.81000000e+04 -6.26587471e-01
5.82000000e+04 -6.33055526e-01
5.82000000e+04 -6.33056851e-01
5.83000000e+04 -6.39639337e-01
5.83000000e+04 -6.39641004e-01
5.84000000e+04 -6.46331818e-01
5.84000000e+04 -6.46333896e-01
5.85000000e+04 -6.53125537e-01
5.85000000e+04 -6.53128085e-01
5.86000000e+04 -6.60011870e-01
5.86000000e+04 -6.60014933e-01
5.87000000e+04 -6.66981264e-01
5.87000000e+04 -6.66984871e-01
5.88000000e+04 -6.74023549e-01
5.88000000e+04 -6.74027715e-01
5.89000000e+04 -6.81128282e-01
5.89000000e+04 -6.81133002e-01
5.90000000e+04 -6.88285099e-01
5.90000000e+04 -6.88290352e-01
5.91000000e+04 -6.95484061e-01
5.91000000e+04 -6.95489810e-01
5.92000000e+04 -7.02715983e-01
5.92000000e+04 -7.02722176e-01
5.93000000e+04 -7.09972717e-01
5.93000000e+04 -7.09979290e-01
5.94000000e+04 -7.17247382e-01
5.94000000e+04 -7.17254264e-01
5.95000000e+04 -7.24534535e-01
5.95000000e+04 -7.24541649e-01
5.96000000e+04 -7.31830271e-01
5.96000000e+04 -7.31837537e-01
5.97000000e+04 -7.39132248e-01
5.97000000e+04 -7.39139588e-01
5.98000000e+04 -7.46439648e-01
5.98000000e+04 -7.46446989e-01
5.99000000e+04 -7.53753077e-01
5.99000000e+04 -7.53760354e-01
6.00000000e+04 -7.61074411e-01
6.00000000e+04 -7.61081567e-01
6.01000000e+04 -7.68406599e-01
6.01000000e+04 -7.68413589e-01
6.02000000e+04 -7.75753446e-01
6.02000000e+04 -7.75760233e-01
6.03000000e+04 -7.83119373e-01
6.03000000e+04 -7.83125936e-01
6.04000000e+04 -7.90509191e-01
6.04000000e+04 -7.90515515e-01
6.05000000e+04 -7.97927870e-01
6.05000000e+04 -7.97933953e-01
6.06000000e+04 -8.05380343e-01
6.06000000e+04 -8.05386190e-01
6.07000000e+04 -8.12871331e-01
6.07000000e+04 -8.12876953e-01
6.08000000e+04 -8.20405205e-01
6.08000000e+04 -8.20410619e-01
6.09000000e+04 -8.27985880e-01
6.09000000e+04 -8.27991105e-01
6.10000000e+04 -8.35616746e-01
6.10000000e+04 -8.35621805e-01
6.11000000e+04 -8.43300634e-01
6.11000000e+04 -8.43305548e-01
6.12000000e+04 -8.51039804e-01
6.12000000e+04 -8.51044592e-01
6.13000000e+04 -8.58835959e-01
6.13000000e+04 -8.58840640e-01
6.14000000e+04 -8.66690282e-01
6.14000000e+04 -8.66694873e-01
6.15000000e+04 -8.74603480e-01
6.15000000e+04 -8.74607993e-01
6.16000000e+04 -8.82575834e-01
6.16000000e+04 -8.82580280e-01
6.17000000e+04 -8.90607257e-01
6.17000000e+04 -8.90611643e-01
6.18000000e+04 -8.98697346e-01
6.18000000e+04 -8.98701676e-01
6.19000000e+04 -9.06845431e-01
6.19000000e+04 -9.06849707e-01
6.20000000e+04 -9.15050620e-01
6.20000000e+04 -9.15054842e-01
6.21000000e+04 -9.23311834e-01
6.21000000e+04 -9.23315999e-01
6.22000000e+04 -9.31627837e-01
6.22000000e+04 -9.31631942e-01
6.23000000e+04 -9.39997254e-01
6.23000000e+04 -9.40001296e-01
6.24000000e+04 -9.48418595e-01
6.24000000e+04 -9.48422566e-01
6.25000000e+04 -9.56890253e-01
6.25000000e+04 -9.56894150e-01
6.26000000e+04 -9.65410522e-01
6.26000000e+04 -9.65414336e-01
6.27000000e+04 -9.73977586e-01
6.27000000e+04 -9.73981313e-01
6.28000000e+04 -9.82589530e-01
6.28000000e+04 -9.82593162e-01
6.29000000e+04 -9.91244331e-01
6.29000000e+04 -9.91247860e-01
6.30000000e+04 -9.99939855e-01
6.30000000e+04 -9.99943275e-01
6.31000000e+04 -1.00867386e+00
6.31000000e+04 -1.00867716e+00
6.32000000e+04 -1.01744397e+00
6.32000000e+04 -1.01744715e+00
6.33000000e+04 -1.02624772e+00
6.33000000e+04 -1.02625076e+00
6.34000000e+04 -1.03508248e+00
6.34000000e+04 -1.03508539e+00
6.35000000e+04 -1.04394552e+00
6.35000000e+04 -1.04394828e+00
6.36000000e+04 -1.05283398e+00
6.36000000e+04 -1.05283658e+00
6.37000000e+04 -1.06174485e+00
6.37000000e+04 -1.06174728e+00
6.38000000e+04 -1.07067498e+00
6.38000000e+04 -1.07067724e+00
6.39000000e+04 -1.07962110e+00
6.39000000e+04 -1.07962318e+00
6.40000000e+04 -1.08857979e+00
6.40000000e+04 -1.08858168e+00
6.41000000e+04 -1.09754748e+00
6.41000000e+04 -1.09754917e+00
6.42000000e+04 -1.10652046e+00
6.42000000e+04 -1.10652194e+00
6.43000000e+04 -1.11549487e+00
6.43000000e+04 -1.11549613e+00
6.44000000e+04 -1.12446670e+00
6.44000000e+04 -1.12446773e+00
6.45000000e+04 -1.13343179e+00
6.45000000e+04 -1.13343258e+00
6.46000000e+04 -1.14238583e+00
6.46000000e+04 -1.14238636e+00
6.47000000e+04 -1.15132434e+00
6.47000000e+04 -1.15132462e+00
6.48000000e+04 -1.16024273e+00
6.48000000e+04 -1.16024274e+00
6.49000000e+04 -1.16913620e+00
6.49000000e+04 -1.16913592e+00
6.50000000e+04 -1.17799982e+00
6.50000000e+04 -1.17799926e+00
6.51000000e+04 -1.18682852e+00
6.51000000e+04 -1.18682766e+00
6.52000000e+04 -1.19561705e+00
6.52000000e+04 -1.19561588e+00
6.53000000e+04 -1.20436002e+00
6.53000000e+04 -1.20435853e+00
6.54000000e+04 -1.21305188e+00
6.54000000e+04 -1.21305005e+00
6.55000000e+04 -1.22168693e+00
6.55000000e+04 -1.22168476e+00
6.56000000e+04 -1.23025932e+00
6.56000000e+04 -1.23025679e+00
6.57000000e+04 -1.23876304e+00
6.57000000e+04 -1.23876015e+00
6.58000000e+04 -1.24719196e+00
6.58000000e+04 -1.24718870e+00
6.59000000e+04 -1.25553978e+00
6.59000000e+04 -1.25553613e+00
6.60000000e+04 -1.26380007e+00
6.60000000e+04 -1.26379603e+00
6.61000000e+04 -1.27196627e+00
6.61000000e+04 -1.27196182e+00
6.62000000e+04 -1.28003166e+00
6.62000000e+04 -1.28002680e+00
6.63000000e+04 -1.28798943e+00
6.63000000e+04 -1.28798415e+00
6.64000000e+04 -1.29583262e+00
6.64000000e+04 -1.29582691e+00
6.65000000e+04 -1.30355416e+00
6.65000000e+04 -1.30354800e+00
6.66000000e+04 -1.31114686e+00
6.66000000e+04 -1.31114025e+00
6.67000000e+04 -1.31860343e+00
6.67000000e+04 -1.31859636e+00
6.68000000e+04 -1.32591648e+00
6.68000000e+04 -1.32590894e+00
6.69000000e+04 -1.33307852e+00
6.69000000e+04 -1.33307051e+00
6.70000000e+04 -1.34008198e+00
6.70000000e+04 -1.34007349e+00
6.71000000e+04 -1.34691922e+00
6.71000000e+04 -1.34691024e+00
6.72000000e+04 -1.35358252e+00
6.72000000e+04 -1.35357305e+00
6.73000000e+04 -1.36006411e+00
6.73000000e+04 -1.36005413e+00
6.74000000e+04 -1.36635615e+00
6.74000000e+04 -1.36634566e+00
6.75000000e+04 -1.37245077e+00
6.75000000e+04 -1.37243978e+00
6.76000000e+04 -1.37834009e+00
6.76000000e+04 -1.37832859e+00
6.77000000e+04 -1.38401618e+00
6.77000000e+04 -1.38400416e+00
6.78000000e+04 -1.38947112e+00
6.78000000e+04 -1.38945857e+00
6.79000000e+04 -1.39469697e+00
6.79000000e+04 -1.39468391e+00
6.80000000e+04 -1.39968584e+00
6.80000000e+04 -1.39967225e+00
6.81000000e+04 -1.40442984e+00
6.81000000e+04 -1.40441573e+00
6.82000000e+04 -1.40892112e+00
6.82000000e+04 -1.40890649e+00
6.83000000e+04 -1.41315190e+00
6.83000000e+04 -1.41313674e+00
6.84000000e+04 -1.41711444e+00
6.84000000e+04 -1.41709876e+00
6.85000000e+04 -1.42080110e+00
6.85000000e+04 -1.42078490e+00
6.86000000e+04 -1.42420432e+00
6.86000000e+04 -1.42418761e+00
6.87000000e+04 -1.42731665e+00
6.87000000e+04 -1.42729943e+00
6.88000000e+04 -1.43013076e+00
6.88000000e+04 -1.43011303e+00
6.89000000e+04 -1.43263946e+00
6.89000000e+04 -1.43262123e+00
6.90000000e+04 -1.43483569e+00
6.90000000e+04 -1.43481697e+00
6.91000000e+04 -1.43671257e+00
6.91000000e+04 -1.43669337e+00
6.92000000e+04 -1.43826340e+00
6.92000000e+04 -1.43824373e+00
6.93000000e+04 -1.43948165e+00
6.93000000e+04 -1.43946151e+00
6.94000000e+04 -1.44036101e+00
6.94000000e+04 -1.44034043e+00
6.95000000e+04 -1.44089540e+00
6.95000000e+04 -1.44087438e+00
6.96000000e+04 -1.44107896e+00
6.96000000e+04 -1.44105751e+00
6.97000000e+04 -1.44090609e+00
6.97000000e+04 -1.44088422e+00
6.98000000e+04 -1.44037144e+00
6.98000000e+04 -1.44034917e+00
6.99000000e+04 -1.43946994e+00
6.99000000e+04 -1.43944729e+00
7.00000000e+04 -1.43819682e+00
7.00000000e+04 -1.43817380e+00
7.01000000e+04 -1.43654762e+00
7.01000000e+04 -1.43652425e+00
7.02000000e+04 -1.43451818e+00
7.02000000e+04 -1.43449448e+00
7.03000000e+04 -1.43210467e+00
7.03000000e+04 -1.43208067e+00
7.04000000e+04 -1.42930363e+00
7.04000000e+04 -1.42927933e+00
7.05000000e+04 -1.42611193e+00
7.05000000e+04 -1.42608736e+00
7.06000000e+04 -1.42252680e+00
7.06000000e+04 -1.42250199e+00
7.07000000e+04 -1.41854589e+00
7.07000000e+04 -1.41852085e+00
7.08000000e+04 -1.41416719e+00
7.08000000e+04 -1.41414196e+00
7.09000000e+04 -1.40938913e+00
7.09000000e+04 -1.40936372e+00
7.10000000e+04 -1.40421052e+00
7.10000000e+04 -1.40418496e+00
7.11000000e+04 -1.39863061e+00
7.11000000e+04 -1.39860493e+00
7.12000000e+04 -1.39264907e+00
7.12000000e+04 -1.39262330e+00
7.13000000e+04 -1.38626601e+00
7.13000000e+04 -1.38624016e+00
7.14000000e+04 -1.37948198e+00
7.14000000e+04 -1.37945609e+00
7.15000000e+04 -1.37229797e+00
7.15000000e+04 -1.37227207e+00
7.16000000e+04 -1.36471545e+00
7.16000000e+04 -1.36468957e+00
7.17000000e+04 -1.35673634e+00
7.17000000e+04 -1.35671051e+00
7.18000000e+04 -1.34836303e+00
7.18000000e+04 -1.34833728e+00
7.19000000e+04 -1.33959839e+00
7.19000000e+04 -1.33957274e+00
7.20000000e+04 -1.33044574e+00
7.20000000e+04 -1.33042023e+00
7.21000000e+04 -1.32090890e+00
7.21000000e+04 -1.32088356e+00
7.22000000e+04 -1.31099217e+00
7.22000000e+04 -1.31096703e+00
7.23000000e+04 -1.30070032e+00
7.23000000e+04 -1.30067542e+00
7.24000000e+04 -1.29003860e+00
7.24000000e+04 -1.29001397e+00
7.25000000e+04 -1.27901277e+00
7.25000000e+04 -1.27898843e+00
7.26000000e+04 -1.26762902e+00
7.26000000e+04 -1.26760502e+00
7.27000000e+04 -1.25589406e+00
7.27000000e+04 -1.25587043e+00
7.28000000e+04 -1.24381505e+00
7.28000000e+04 -1.24379181e+00
7.29000000e+04 -1.23139963e+00
7.29000000e+04 -1.23137682e+00
7.30000000e+04 -1.21865591e+00
7.30000000e+04 -1.21863356e+00
7.31000000e+04 -1.20559243e+00
7.31000000e+04 -1.20557057e+00
7.32000000e+04 -1.19221822e+00
7.32000000e+04 -1.19219689e+00
7.33000000e+04 -1.17854274e+00
7.33000000e+04 -1.17852196e+00
7.34000000e+04 -1.16457587e+00
7.34000000e+04 -1.16455567e+00
7.35000000e+04 -1.15032794e+00
7.35000000e+04 -1.15030836e+00
7.36000000e+04 -1.13580968e+00
7.36000000e+04 -1.13579074e+00
7.37000000e+04 -1.12103223e+00
7.37000000e+04 -1.12101397e+00
7.38000000e+04 -1.10600711e+00
7.38000000e+04 -1.10598956e+00
7.39000000e+04 -1.09074625e+00
7.39000000e+04 -1.09072942e+00
7.40000000e+04 -1.07526189e+00
7.40000000e+04 -1.07524582e+00
7.41000000e+04 -1.05956664e+00
7.41000000e+04 -1.05955136e+00
7.42000000e+04 -1.04367346e+00
7.42000000e+04 -1.04365899e+00
7.43000000e+04 -1.02759558e+00
7.43000000e+04 -1.02758194e+00
7.44000000e+04 -1.01134653e+00
7.44000000e+04 -1.01133374e+00
7.45000000e+04 -9.94940118e-01
7.45000000e+04 -9.94928203e-01
7.46000000e+04 -9.78390384e-01
7.46000000e+04 -9.78379364e-01
7.47000000e+04 -9.61711593e-01
7.47000000e+04 -9.61701484e-01
7.48000000e+04 -9.44918202e-01
7.48000000e+04 -9.44909020e-01
7.49000000e+04 -9.28024835e-01
7.49000000e+04 -9.28016594e-01
7.50000000e+04 -9.11046254e-01
7.50000000e+04 -9.11038967e-01
7.51000000e+04 -8.93997330e-01
7.51000000e+04 -8.93991008e-01
7.52000000e+04 -8.76893012e-01
7.52000000e+04 -8.76887663e-01
7.53000000e+04 -8.59748291e-01
7.53000000e+04 -8.59743920e-01
7.54000000e+04 -8.42578167e-01
7.54000000e+04 -8.42574779e-01
7.55000000e+04 -8.25397614e-01
7.55000000e+04 -8.25395210e-01
7.56000000e+04 -8.08221542e-01
7.56000000e+04 -8.08220120e-01
7.57000000e+04 -7.91064755e-01
7.57000000e+04 -7.91064312e-01
7.58000000e+04 -7.73941915e-01
7.58000000e+04 -7.73942444e-01
7.59000000e+04 -7.56867496e-01
7.59000000e+04 -7.56868986e-01
7.60000000e+04 -7.39855741e-01
7.60000000e+04 -7.39858180e-01
7.61000000e+04 -7.22920622e-01
7.61000000e+04 -7.22923994e-01
7.62000000e+04 -7.06075788e-01
7.62000000e+04 -7.06080074e-01
7.63000000e+04 -6.89334524e-01
7.63000000e+04 -6.89339700e-01
7.64000000e+04 -6.72709697e-01
7.64000000e+04 -6.72715739e-01
7.65000000e+04 -6.56213715e-01
7.65000000e+04 -6.56220593e-01
7.66000000e+04 -6.39858475e-01
7.66000000e+04 -6.39866156e-01
7.67000000e+04 -6.23655314e-01
7.67000000e+04 -6.23663762e-01
7.68000000e+04 -6.07614960e-01
7.68000000e+04 -6.07624136e-01
7.69000000e+04 -5.91747489e-01
7.69000000e+04 -5.91757348e-01
7.70000000e+04 -5.76062270e-01
7.70000000e+04 -5.76072766e-01
7.71000000e+04 -5.60567924e-01
7.71000000e+04 -5.60579008e-01
7.72000000e+04 -5.45272280e-01
7.72000000e+04 -5.45283898e-01
7.73000000e+04 -5.30182330e-01
7.73000000e+04 -5.30194426e-01
7.74000000e+04 -5.15304188e-01
7.74000000e+04 -5.15316702e-01
7.75000000e+04 -5.00643055e-01
7.75000000e+04 -5.00655926e-01
7.76000000e+04 -4.86203183e-01
7.76000000e+04 -4.86216347e-01
7.77000000e+04 -4.71987848e-01
7.77000000e+04 -4.72001237e-01
7.78000000e+04 -4.57999318e-01
7.78000000e+04 -4.58012864e-01
7.79000000e+04 -4.44238837e-01
7.79000000e+04 -4.44252469e-01
7.80000000e+04 -4.30706604e-01
7.80000000e+04 -4.30720251e-01
7.81000000e+04 -4.17401767e-01
7.81000000e+04 -4.17415355e-01
7.82000000e+04 -4.04322412e-01
7.82000000e+04 -4.04335870e-01
7.83000000e+04 -3.91465570e-01
7.83000000e+04 -3.91478824e-01
7.84000000e+04 -3.78827221e-01
7.84000000e+04 -3.78840199e-01
7.85000000e+04 -3.66402309e-01
7.85000000e+04 -3.66414939e-01
7.86000000e+04 -3.54184764e-01
7.86000000e+04 -3.54196976e-01
7.87000000e+04 -3.42167528e-01
7.87000000e+04 -3.42179254e-01
7.88000000e+04 -3.30342593e-01
7.88000000e+04 -3.30353767e-01
7.89000000e+04 -3.18701042e-01
7.89000000e+04 -3.18711600e-01
7.90000000e+04 -3.07233095e-01
7.90000000e+04 -3.07242979e-01
7.91000000e+04 -2.95928168e-01
7.91000000e+04 -2.95937321e-01
7.92000000e+04 -2.84774930e-01
7.92000000e+04 -2.84783300e-01
7.93000000e+04 -2.73761373e-01
7.93000000e+04 -2.73768913e-01
7.94000000e+04 -2.62874879e-01
7.94000000e+04 -2.62881548e-01
7.95000000e+04 -2.52102301e-01
7.95000000e+04 -2.52108061e-01
7.96000000e+04 -2.41430040e-01
7.96000000e+04 -2.41434859e-01
7.97000000e+04 -2.30844125e-01
7.97000000e+04 -2.30847979e-01
7.98000000e+04 -2.20330305e-01
7.98000000e+04 -2.20333173e-01
7.99000000e+04 -2.09874126e-01
7.99000000e+04 -2.09875994e-01
8.00000000e+04 -1.99461024e-01
8.00000000e+04 -1.99461885e-01
8.01000000e+04 -1.89076410e-01
8.01000000e+04 -1.89076262e-01
8.02000000e+04 -1.78705754e-01
8.02000000e+04 -1.78704600e-01
8.03000000e+04 -1.68334666e-01
8.03000000e+04 -1.68332517e-01
8.04000000e+04 -1.57948982e-01
8.04000000e+04 -1.57945853e-01
8.05000000e+04 -1.47534835e-01
8.05000000e+04 -1.47530746e-01
8.06000000e+04 -1.37078728e-01
8.06000000e+04 -1.37073705e-01
8.07000000e+04 -1.26567606e-01
8.07000000e+04 -1.26561679e-01
8.08000000e+04 -1.15988911e-01
8.08000000e+04 -1.15982115e-01
8.09000000e+04 -1.05330645e-01
8.09000000e+04 -1.05323018e-01
8.10000000e+04 -9.45814160e-02
8.10000000e+04 -9.45729994e-02
8.11000000e+04 -8.37304808e-02
8.11000000e+04 -8.37213195e-02
8.12000000e+04 -7.27677847e-02
8.12000000e+04 -7.27579262e-02
8.13000000e+04 -6.16839904e-02
8.13000000e+04 -6.16734840e-02
8.14000000e+04 -5.04705011e-02
8.14000000e+04 -5.04593977e-02
8.15000000e+04 -3.91194778e-02
8.15000000e+04 -3.91078296e-02
8.16000000e+04 -2.76238496e-02
8.16000000e+04 -2.76117095e-02
8.17000000e+04 -1.59773184e-02
8.17000000e+04 -1.59647395e-02
8.18000000e+04 -4.17435670e-03
8.18000000e+04 -4.16139213e-03
8.19000000e+04 7.78979846e-03
8.19000000e+04 7.80309610e-03
8.20000000e+04 1.99191582e-02
8.20000000e+04 1.99327371e-02
8.21000000e+04 3.22169979e-02
8.21000000e+04 3.22308074e-02
8.22000000e+04 4.46858784e-02
8.22000000e+04 4.46998692e-02
8.23000000e+04 5.73276695e-02
8.23000000e+04 5.73417940e-02
8.24000000e+04 7.01435782e-02
8.24000000e+04 7.01577906e-02
8.25000000e+04 8.31341782e-02
8.25000000e+04 8.31484347e-02
8.26000000e+04 9.62994421e-02
8.26000000e+04 9.63137011e-02
8.27000000e+04 1.09638775e-01
8.27000000e+04 1.09652998e-01
8.28000000e+04 1.23151051e-01
8.28000000e+04 1.23165199e-01
8.29000000e+04 1.36834645e-01
8.29000000e+04 1.36848685e-01
8.30000000e+04 1.50687474e-01
8.30000000e+04 1.50701374e-01
8.31000000e+04 1.64707030e-01
8.31000000e+04 1.64720760e-01
8.32000000e+04 1.78890415e-01
8.32000000e+04 1.78903948e-01
8.33000000e+04 1.93234379e-01
8.33000000e+04 1.93247690e-01
8.34000000e+04 2.07735353e-01
8.34000000e+04 2.07748419e-01
8.35000000e+04 2.22389480e-01
8.35000000e+04 2.22402282e-01
8.36000000e+04 2.37192652e-01
8.36000000e+04 2.37205171e-01
8.37000000e+04 2.52140534e-01
8.37000000e+04 2.52152755e-01
8.38000000e+04 2.67228600e-01
8.38000000e+04 2.67240508e-01
8.39000000e+04 2.82452154e-01
8.39000000e+04 2.82463736e-01
8.40000000e+04 2.97806358e-01
8.40000000e+04 2.97817605e-01
8.41000000e+04 3.13286259e-01
8.41000000e+04 3.13297160e-01
8.42000000e+04 3.28886804e-01
8.42000000e+04 3.28897353e-01
8.43000000e+04 3.44602868e-01
8.43000000e+04 3.44613059e-01
8.44000000e+04 3.60429268e-01
8.44000000e+04 3.60439096e-01
8.45000000e+04 3.76360780e-01
8.45000000e+04 3.76370241e-01
8.46000000e+04 3.92392156e-01
8.46000000e+04 3.92401247e-01
8.47000000e+04 4.08518137e-01
8.47000000e+04 4.08526857e-01
8.48000000e+04 4.24733463e-01
8.48000000e+04 4.24741812e-01
8.49000000e+04 4.41032889e-01
8.49000000e+04 4.41040865e-01
8.50000000e+04 4.57411187e-01
8.50000000e+04 4.57418791e-01
8.51000000e+04 4.73863158e-01
8.51000000e+04 4.73870391e-01
8.52000000e+04 4.90383638e-01
8.52000000e+04 4.90390501e-01
8.53000000e+04 5.06967504e-01
8.53000000e+04 5.06974000e-01
8.54000000e+04 5.23609676e-01
8.54000000e+04 5.23615806e-01
8.55000000e+04 5.40305122e-01
8.55000000e+04 5.40310889e-01
8.56000000e+04 5.57048862e-01
8.56000000e+04 5.57054267e-01
8.57000000e+04 5.73835963e-01
8.57000000e+04 5.73841010e-01
8.58000000e+04 5.90661550e-01
8.58000000e+04 5.90666240e-01
8.59000000e+04 6.07520795e-01
8.59000000e+04 6.07525132e-01
8.60000000e+04 6.24408927e-01
8.60000000e+04 6.24412912e-01
8.61000000e+04 6.41321223e-01
8.61000000e+04 6.41324859e-01
8.62000000e+04 6.58253011e-01
8.62000000e+04 6.58256301e-01
8.63000000e+04 6.75199667e-01
8.63000000e+04 6.75202613e-01
8.64000000e+04 6.92156613e-01
8.64000000e+04 6.92159217e-01
8.65000000e+04 7.09119317e-01
8.65000000e+04 7.09121580e-01
8.66000000e+04 7.26083285e-01
8.66000000e+04 7.26085210e-01
8.67000000e+04 7.43044065e-01
8.67000000e+04 7.43045652e-01
8.68000000e+04 7.59997239e-01
8.68000000e+04 7.59998491e-01
8.69000000e+04 7.76938425e-01
8.69000000e+04 7.76939342e-01
8.70000000e+04 7.93863268e-01
8.70000000e+04 7.93863852e-01
8.71000000e+04 8.10767443e-01
8.71000000e+04 8.10767695e-01
8.72000000e+04 8.27646649e-01
8.72000000e+04 8.27646568e-01
8.73000000e+04 8.44496603e-01
8.73000000e+04 8.44496190e-01
8.74000000e+04 8.61313040e-01
8.74000000e+04 8.61312294e-01
8.75000000e+04 8.78091706e-01
8.75000000e+04 8.78090627e-01
8.76000000e+04 8.94828360e-01
8.76000000e+04 8.94826948e-01
8.77000000e+04 9.11518779e-01
8.77000000e+04 9.11517035e-01
8.78000000e+04 9.28158768e-01
8.78000000e+04 9.28156692e-01
8.79000000e+04 9.44744144e-01
8.79000000e+04 9.44741735e-01
8.80000000e+04 9.61270697e-01
8.80000000e+04 9.61267947e-01
8.81000000e+04 9.77734094e-01
8.81000000e+04 9.77730986e-01
8.82000000e+04 9.94129784e-01
8.82000000e+04 9.94126299e-01
8.83000000e+04 1.01045302e+00
8.83000000e+04 1.01044915e+00
8.84000000e+04 1.02669915e+00
8.84000000e+04 1.02669493e+00
8.85000000e+04 1.04286424e+00
8.85000000e+04 1.04285979e+00
8.86000000e+04 1.05894605e+00
8.86000000e+04 1.05894153e+00
8.87000000e+04 1.07494478e+00
8.87000000e+04 1.07494040e+00
8.88000000e+04 1.09086311e+00
8.88000000e+04 1.09085902e+00
8.89000000e+04 1.10670499e+00
8.89000000e+04 1.10670115e+00
8.90000000e+04 1.12247287e+00
8.90000000e+04 1.12246898e+00
8.91000000e+04 1.13816430e+00
8.91000000e+04 1.13815980e+00
8.92000000e+04 1.15376893e+00
8.92000000e+04 1.15376312e+00
8.93000000e+04 1.16926771e+00
8.93000000e+04 1.16925999e+00
8.94000000e+04 1.18463490e+00
8.94000000e+04 1.18462496e+00
8.95000000e+04 1.19984281e+00
8.95000000e+04 1.19983084e+00
8.96000000e+04 1.21486770e+00
8.96000000e+04 1.21485428e+00
8.97000000e+04 1.22969462e+00
8.97000000e+04 1.22968059e+00
8.98000000e+04 1.24431955e+00
8.98000000e+04 1.24430574e+00
8.99000000e+04 1.25874818e+00
8.99000000e+04 1.25873516e+00
9.00000000e+04 1.27299214e+00
9.00000000e+04 1.27298011e+00
9.01000000e+04 1.28706429e+00
9.01000000e+04 1.28705313e+00
9.02000000e+04 1.30097490e+00
9.02000000e+04 1.30096426e+00
9.03000000e+04 1.31472956e+00
9.03000000e+04 1.31471905e+00
9.04000000e+04 1.32832908e+00
9.04000000e+04 1.32831839e+00
9.05000000e+04 1.34177064e+00
9.05000000e+04 1.34175956e+00
9.06000000e+04 1.35504927e+00
9.06000000e+04 1.35503770e+00
9.07000000e+04 1.36815911e+00
9.07000000e+04 1.36814703e+00
9.08000000e+04 1.38109413e+00
9.08000000e+04 1.38108155e+00
9.09000000e+04 1.39384843e+00
9.09000000e+04 1.39383536e+00
9.10000000e+04 1.40641619e+00
9.10000000e+04 1.40640262e+00
9.11000000e+04 1.41879160e+00
9.11000000e+04 1.41877753e+00
9.12000000e+04 1.43096885e+00
9.12000000e+04 1.43095428e+00
9.13000000e+04 1.44294210e+00
9.13000000e+04 1.44292703e+00
9.14000000e+04 1.45470548e+00
9.14000000e+04 1.45468990e+00
9.15000000e+04 1.46625313e+00
9.15000000e+04 1.46623704e+00
9.16000000e+04 1.47757917e+00
9.16000000e+04 1.47756258e+00
9.17000000e+04 1.48867776e+00
9.17000000e+04 1.48866066e+00
9.18000000e+04 1.49954304e+00
9.18000000e+04 1.49952543e+00
9.19000000e+04 1.51016917e+00
9.19000000e+04 1.51015105e+00
9.20000000e+04 1.52055031e+00
9.20000000e+04 1.52053167e+00
9.21000000e+04 1.53068063e+00
9.21000000e+04 1.53066149e+00
9.22000000e+04 1.54055434e+00
9.22000000e+04 1.54053468e+00
9.23000000e+04 1.55016562e+00
9.23000000e+04 1.55014545e+00
9.24000000e+04 1.55950869e+00
9.24000000e+04 1.55948801e+00
9.25000000e+04 1.56857777e+00
9.25000000e+04 1.56855658e+00
9.26000000e+04 1.57736712e+00
9.26000000e+04 1.57734541e+00
9.27000000e+04 1.58587100e+00
9.27000000e+04 1.58584877e+00
9.28000000e+04 1.59408372e+00
9.28000000e+04 1.59406098e+00
9.29000000e+04 1.60199964e+00
9.29000000e+04 1.60197640e+00
9.30000000e+04 1.60961318e+00
9.30000000e+04 1.60958944e+00
9.31000000e+04 1.61691884e+00
9.31000000e+04 1.61689460e+00
9.32000000e+04 1.62391119e+00
9.32000000e+04 1.62388646e+00
9.33000000e+04 1.63058494e+00
9.33000000e+04 1.63055974e+00
9.34000000e+04 1.63693492e+00
9.34000000e+04 1.63690924e+00
9.35000000e+04 1.64295607e+00
9.35000000e+04 1.64292993e+00
9.36000000e+04 1.64864352e+00
9.36000000e+04 1.64861693e+00
9.37000000e+04 1.65399252e+00
9.37000000e+04 1.65396550e+00
9.38000000e+04 1.65899852e+00
9.38000000e+04 1.65897107e+00
9.39000000e+04 1.66365710e+00
9.39000000e+04 1.66362923e+00
9.40000000e+04 1.66796400e+00
9.40000000e+04 1.66793573e+00
9.41000000e+04 1.67191511e+00
9.41000000e+04 1.67188645e+00
9.42000000e+04 1.67550646e+00
9.42000000e+04 1.67547742e+00
9.43000000e+04 1.67873419e+00
9.43000000e+04 1.67870478e+00
9.44000000e+04 1.68159456e+00
9.44000000e+04 1.68156478e+00
9.45000000e+04 1.68408393e+00
9.45000000e+04 1.68405378e+00
9.46000000e+04 1.68619875e+00
9.46000000e+04 1.68616825e+00
9.47000000e+04 1.68793558e+00
9.47000000e+04 1.68790474e+00
9.48000000e+04 1.68929110e+00
9.48000000e+04 1.68925992e+00
9.49000000e+04 1.69026208e+00
9.49000000e+04 1.69023058e+00
9.50000000e+04 1.69084549e+00
9.50000000e+04 1.69081367e+00
9.51000000e+04 1.69103843e+00
9.51000000e+04 1.69100632e+00
9.52000000e+04 1.69083825e+00
9.52000000e+04 1.69080587e+00
9.53000000e+04 1.69024254e+00
9.53000000e+04 1.69020990e+00
9.54000000e+04 1.68924918e+00
9.54000000e+04 1.68921631e+00
9.55000000e+04 1.68785635e+00
9.55000000e+04 1.68782328e+00
9.56000000e+04 1.68606260e+00
9.56000000e+04 1.68602936e+00
9.57000000e+04 1.68386680e+00
9.57000000e+04 1.68383342e+00
9.58000000e+04 1.68126820e+00
9.58000000e+04 1.68123469e+00
9.59000000e+04 1.67826634e+00
9.59000000e+04 1.67823275e+00
9.60000000e+04 1.67486112e+00
9.60000000e+04 1.67482746e+00
9.61000000e+04 1.67105267e+00
9.61000000e+04 1.67101895e+00
9.62000000e+04 1.66684133e+00
9.62000000e+04 1.66680758e+00
9.63000000e+04 1.66222762e+00
9.63000000e+04 1.66219385e+00
9.64000000e+04 1.65721216e+00
9.64000000e+04 1.65717838e+00
9.65000000e+04 1.65179563e+00
9.65000000e+04 1.65176183e+00
9.66000000e+04 1.64597871e+00
9.66000000e+04 1.64594490e+00
9.67000000e+04 1.63976212e+00
9.67000000e+04 1.63972830e+00
9.68000000e+04 1.63314657e+00
9.68000000e+04 1.63311274e+00
9.69000000e+04 1.62613280e+00
9.69000000e+04 1.62609896e+00
9.70000000e+04 1.61872162e+00
9.70000000e+04 1.61868779e+00
9.71000000e+04 1.61091402e+00
9.71000000e+04 1.61088021e+00
9.72000000e+04 1.60271118e+00
9.72000000e+04 1.60267741e+00
9.73000000e+04 1.59411461e+00
9.73000000e+04 1.59408092e+00
9.74000000e+04 1.58512622e+00
9.74000000e+04 1.58509265e+00
9.75000000e+04 1.57574841e+00
9.75000000e+04 1.57571500e+00
9.76000000e+04 1.56598408e+00
9.76000000e+04 1.56595089e+00
9.77000000e+04 1.55583673e+00
9.77000000e+04 1.55580379e+00
9.78000000e+04 1.54531037e+00
9.78000000e+04 1.54527773e+00
9.79000000e+04 1.53440953e+00
9.79000000e+04 1.53437723e+00
9.80000000e+04 1.52313916e+00
9.80000000e+04 1.52310723e+00
9.81000000e+04 1.51150451e+00
9.81000000e+04 1.51147297e+00
9.82000000e+04 1.49951100e+00
9.82000000e+04 1.49947986e+00
9.83000000e+04 1.48716407e+00
9.83000000e+04 1.48713332e+00
9.84000000e+04 1.47446902e+00
9.84000000e+04 1.47443864e+00
9.85000000e+04 1.46143090e+00
9.85000000e+04 1.46140087e+00
9.86000000e+04 1.44805443e+00
9.86000000e+04 1.44802471e+00
9.87000000e+04 1.43434390e+00
9.87000000e+04 1.43431447e+00
9.88000000e+04 1.42030324e+00
9.88000000e+04 1.42027407e+00
9.89000000e+04 1.40593607e+00
9.89000000e+04 1.40590714e+00
9.90000000e+04 1.39124582e+00
9.90000000e+04 1.39121712e+00
9.91000000e+04 1.37623591e+00
9.91000000e+04 1.37620746e+00
9.92000000e+04 1.36091000e+00
9.92000000e+04 1.36088182e+00
9.93000000e+04 1.34527215e+00
9.93000000e+04 1.34524430e+00
9.94000000e+04 1.32932712e+00
9.94000000e+04 1.32929967e+00
9.95000000e+04 1.31308052e+00
9.95000000e+04 1.31305355e+00
9.96000000e+04 1.29653896e+00
9.96000000e+04 1.29651257e+00
9.97000000e+04 1.27971010e+00
9.97000000e+04 1.27968437e+00
9.98000000e+04 1.26260265e+00
9.98000000e+04 1.26257767e+00
9.99000000e+04 1.24522621e+00
9.99000000e+04 1.24520205e+00
1.00000000e+05 1.22759111e+00
1.00000000e+05 1.22756782e+00
1.00100000e+05 1.20970811e+00
1.00100000e+05 1.20968571e+00
1.00200000e+05 1.19158806e+00
1.00200000e+05 1.19156653e+00
1.00300000e+05 1.17324155e+00
1.00300000e+05 1.17322087e+00
1.00400000e+05 1.15467862e+00
1.00400000e+05 1.15465872e+00
1.00500000e+05 1.13590843e+00
1.00500000e+05 1.13588922e+00
1.00600000e+05 1.11693912e+00
1.00600000e+05 1.11692051e+00
1.00700000e+05 1.09777770e+00
1.00700000e+05 1.09775960e+00
1.00800000e+05 1.07843015e+00
1.00800000e+05 1.07841248e+00
1.00900000e+05 1.05890160e+00
1.00900000e+05 1.05888432e+00
1.01000000e+05 1.03919671e+00
1.01000000e+05 1.03917978e+00
1.01100000e+05 1.01932005e+00
1.01100000e+05 1.01930351e+00
1.01200000e+05 9.99276674e-01
1.01200000e+05 9.99260592e-01
1.01300000e+05 9.79072621e-01
1.01300000e+05 9.79057114e-01
1.01400000e+05 9.58715427e-01
1.01400000e+05 9.58700653e-01
1.01500000e+05 9.38214545e-01
1.01500000e+05 9.38200689e-01
1.01600000e+05 9.17581627e-01
1.01600000e+05 9.17568892e-01
1.01700000e+05 8.96830636e-01
1.01700000e+05 8.96819222e-01
1.01800000e+05 8.75977768e-01
1.01800000e+05 8.75967860e-01
1.01900000e+05 8.55041172e-01
1.01900000e+05 8.55032920e-01
1.02000000e+05 8.34040501e-01
1.02000000e+05 8.34034006e-01
1.02100000e+05 8.12996305e-01
1.02100000e+05 8.12991611e-01
1.02200000e+05 7.91929350e-01
1.02200000e+05 7.91926440e-01
1.02300000e+05 7.70859902e-01
1.02300000e+05 7.70858696e-01
1.02400000e+05 7.49807060e-01
1.02400000e+05 7.49807429e-01
1.02500000e+05 7.28788211e-01
1.02500000e+05 7.28789984e-01
1.02600000e+05 7.07818647e-01
1.02600000e+05 7.07821634e-01
1.02700000e+05 6.86911415e-01
1.02700000e+05 6.86915425e-01
1.02800000e+05 6.66077407e-01
1.02800000e+05 6.66082269e-01
1.02900000e+05 6.45325686e-01
1.02900000e+05 6.45331273e-01
1.03000000e+05 6.24664044e-01
1.03000000e+05 6.24670285e-01
1.03100000e+05 6.04099714e-01
1.03100000e+05 6.04106610e-01
1.03200000e+05 5.83640192e-01
1.03200000e+05 5.83647816e-01
1.03300000e+05 5.63294074e-01
1.03300000e+05 5.63302571e-01
1.03400000e+05 5.43071835e-01
1.03400000e+05 5.43081412e-01
1.03500000e+05 5.22986463e-01
1.03500000e+05 5.22997371e-01
1.03600000e+05 5.03053884e-01
1.03600000e+05 5.03066399e-01
1.03700000e+05 4.83293143e-01
1.03700000e+05 4.83307543e-01
1.03800000e+05 4.63726312e-01
1.03800000e+05 4.63742849e-01
1.03900000e+05 4.44378127e-01
1.03900000e+05 4.44397011e-01
1.04000000e+05 4.25275406e-01
1.04000000e+05 4.25296783e-01
1.04100000e+05 4.06446277e-01
1.04100000e+05 4.06470219e-01
1.04200000e+05 3.87919298e-01
1.04200000e+05 3.87945797e-01
1.04300000e+05 3.69722540e-01
1.04300000e+05 3.69751506e-01
1.04400000e+05 3.51882704e-01
1.04400000e+05 3.51913976e-01
1.04500000e+05 3.34424337e-01
1.04500000e+05 3.34457691e-01
1.04600000e+05 3.17369205e-01
1.04600000e+05 3.17404370e-01
1.04700000e+05 3.00735844e-01
1.04700000e+05 3.00772523e-01
1.04800000e+05 2.84539321e-01
1.04800000e+05 2.84577204e-01
1.04900000e+05 2.68791182e-01
1.04900000e+05 2.68829965e-01
1.05000000e+05 2.53499577e-01
1.05000000e+05 2.53538974e-01
1.05100000e+05 2.38669529e-01
1.05100000e+05 2.38709284e-01
1.05200000e+05 2.24303292e-01
1.05200000e+05 2.24343183e-01
1.05300000e+05 2.10400771e-01
1.05300000e+05 2.10440615e-01
1.05400000e+05 1.96959943e-01
1.05400000e+05 1.96999591e-01
1.05500000e+05 1.83977256e-01
1.05500000e+05 1.84016592e-01
1.05600000e+05 1.71447972e-01
1.05600000e+05 1.71486906e-01
1.05700000e+05 1.59366437e-01
1.05700000e+05 1.59404898e-01
1.05800000e+05 1.47726278e-01
1.05800000e+05 1.47764209e-01
1.05900000e+05 1.36520526e-01
1.05900000e+05 1.36557876e-01
1.06000000e+05 1.25741679e-01
1.06000000e+05 1.25778400e-01
1.06100000e+05 1.15381720e-01
1.06100000e+05 1.15417765e-01
1.06200000e+05 1.05432111e-01
1.06200000e+05 1.05467430e-01
1.06300000e+05 9.58837765e-02
1.06300000e+05 9.59183171e-02
1.06400000e+05 8.67270871e-02
1.06400000e+05 8.67607980e-02
1.06500000e+05 7.79518663e-02
1.06500000e+05 7.79846969e-02
1.06600000e+05 6.95474110e-02
1.06600000e+05 6.95793137e-02
1.06700000e+05 6.15025357e-02
1.06700000e+05 6.15334682e-02
1.06800000e+05 5.38056374e-02
1.06800000e+05 5.38355638e-02
1.06900000e+05 4.64447759e-02
1.06900000e+05 4.64736683e-02
1.07000000e+05 3.94077657e-02
1.07000000e+05 3.94356048e-02
1.07100000e+05 3.26822726e-02
1.07100000e+05 3.27090479e-02
1.07200000e+05 2.62559114e-02
1.07200000e+05 2.62816208e-02
1.07300000e+05 2.01163381e-02
1.07300000e+05 2.01409877e-02
1.07400000e+05 1.42513359e-02
1.07400000e+05 1.42749387e-02
1.07500000e+05 8.64888965e-03
1.07500000e+05 8.67146512e-03
1.07600000e+05 3.29725092e-03
1.07600000e+05 3.31882359e-03
1.07700000e+05 -1.81501008e-03
1.07700000e+05 -1.79441144e-03
1.07800000e+05 -6.69896283e-03
1.07800000e+05 -6.67930626e-03
1.07900000e+05 -1.13652859e-02
1.07900000e+05 -1.13465371e-02
1.08000000e+05 -1.58242456e-02
1.08000000e+05 -1.58063687e-02
1.08100000e+05 -2.00856832e-02
1.08100000e+05 -2.00686415e-02
1.08200000e+05 -2.41590089e-02
1.08200000e+05 -2.41427654e-02
1.08300000e+05 -2.80532020e-02
1.08300000e+05 -2.80377199e-02
1.08400000e+05 -3.17768156e-02
1.08400000e+05 -3.17620585e-02
1.08500000e+05 -3.53379852e-02
1.08500000e+05 -3.53239177e-02
1.08600000e+05 -3.87444402e-02
1.08600000e+05 -3.87310278e-02
1.08700000e+05 -4.20035170e-02
1.08700000e+05 -4.19907265e-02
1.08800000e+05 -4.51221744e-02
1.08800000e+05 -4.51099739e-02
1.08900000e+05 -4.81070093e-02
1.08900000e+05 -4.80953683e-02
1.09000000e+05 -5.09642733e-02
1.09000000e+05 -5.09531627e-02
1.09100000e+05 -5.36998890e-02
1.09100000e+05 -5.36892811e-02
1.09200000e+05 -5.63194673e-02
1.09200000e+05 -5.63093357e-02
1.09300000e+05 -5.88283227e-02
1.09300000e+05 -5.88186426e-02
1.09400000e+05 -6.12314900e-02
1.09400000e+05 -6.12222379e-02
1.09500000e+05 -6.35337397e-02
1.09500000e+05 -6.35248932e-02
1.09600000e+05 -6.57395919e-02
1.09600000e+05 -6.57311301e-02
1.09700000e+05 -6.78533317e-02
1.09700000e+05 -6.78452346e-02
1.09800000e+05 -6.98790215e-02
1.09800000e+05 -6.98712705e-02
1.09900000e+05 -7.18205144e-02
1.09900000e+05 -7.18130919e-02
1.10000000e+05 -7.36814664e-02
1.10000000e+05 -7.36743558e-02
1.10100000e+05 -7.54653474e-02
1.10100000e+05 -7.54585329e-02
1.10200000e+05 -7.71754522e-02
1.10200000e+05 -7.71689191e-02
1.10300000e+05 -7.88149105e-02
1.10300000e+05 -7.88086449e-02
1.10400000e+05 -8.03866967e-02
1.10400000e+05 -8.03806855e-02
1.10500000e+05 -8.18936388e-02
1.10500000e+05 -8.18878696e-02
1.10600000e+05 -8.33384265e-02
1.10600000e+05 -8.33328876e-02
1.10700000e+05 -8.47236193e-02
1.10700000e+05 -8.47182997e-02
1.10800000e+05 -8.60516541e-02
1.10800000e+05 -8.60465435e-02
1.10900000e+05 -8.73248517e-02
1.10900000e+05 -8.73199403e-02
1.11000000e+05 -8.85454239e-02
1.11000000e+05 -8.85407024e-02
1.11100000e+05 -8.97154788e-02
1.11100000e+05 -8.97109385e-02
1.11200000e+05 -9.08370273e-02
1.11200000e+05 -9.08326598e-02
1.11300000e+05 -9.19119879e-02
1.11300000e+05 -9.19077855e-02
1.11400000e+05 -9.29421925e-02
1.11400000e+05 -9.29381479e-02
1.11500000e+05 -9.39293909e-02
1.11500000e+05 -9.39254970e-02
1.11600000e+05 -9.48752544e-02
1.11600000e+05 -9.48715045e-02
1.11700000e+05 -9.57813788e-02
1.11700000e+05 -9.57777664e-02
1.11800000e+05 -9.66492873e-02
1.11800000e+05 -9.66458063e-02
1.11900000e+05 -9.74804369e-02
1.11900000e+05 -9.74770820e-02
1.12000000e+05 -9.82762288e-02
1.12000000e+05 -9.82729960e-02
1.12100000e+05 -9.90380213e-02
1.12100000e+05 -9.90349072e-02
1.12200000e+05 -9.97671310e-02
1.12200000e+05 -9.97641313e-02
1.12300000e+05 -1.00464810e-01
1.12300000e+05 -1.00461915e-01
1.12400000e+05 -1.01132189e-01
1.12400000e+05 -1.01129385e-01
1.12500000e+05 -1.01770224e-01
1.12500000e+05 -1.01767494e-01
1.12600000e+05 -1.02379718e-01
1.12600000e+05 -1.02377055e-01
1.12700000e+05 -1.02961506e-01
1.12700000e+05 -1.02958935e-01
1.12800000e+05 -1.03516840e-01
1.12800000e+05 -1.03514428e-01
1.12900000e+05 -1.04047821e-01
1.12900000e+05 -1.04045665e-01
1.13000000e+05 -1.04557525e-01
1.13000000e+05 -1.04555693e-01
1.13100000e+05 -1.05049334e-01
1.13100000e+05 -1.05047766e-01
1.13200000e+05 -1.05525133e-01
1.13200000e+05 -1.05523528e-01
1.13300000e+05 -1.05982507e-01
1.13300000e+05 -1.05980274e-01
1.13400000e+05 -1.06411808e-01
1.13400000e+05 -1.06408130e-01
1.13500000e+05 -1.06794500e-01
1.13500000e+05 -1.06788551e-01
1.13600000e+05 -1.07104260e-01
1.13600000e+05 -1.07095522e-01
1.13700000e+05 -1.07311515e-01
1.13700000e+05 -1.07300088e-01
1.13800000e+05 -1.07390748e-01
1.13800000e+05 -1.07377506e-01
1.13900000e+05 -1.07328454e-01
1.13900000e+05 -1.07314933e-01
1.14000000e+05 -1.07128919e-01
1.14000000e+05 -1.07116956e-01
1.14100000e+05 -1.06815440e-01
1.14100000e+05 -1.06806663e-01
1.14200000e+05 -1.06426198e-01
1.14200000e+05 -1.06421565e-01
1.14300000e+05 -1.06005985e-01
1.14300000e+05 -1.06005541e-01
1.14400000e+05 -1.05596549e-01
1.14400000e+05 -1.05599490e-01
1.14500000e+05 -1.05228686e-01
1.14500000e+05 -1.05233676e-01
1.14600000e+05 -1.04918303e-01
1.14600000e+05 -1.04923907e-01
1.14700000e+05 -1.04666985e-01
1.14700000e+05 -1.04672052e-01
1.14800000e+05 -1.04465989e-01
1.14800000e+05 -1.04469860e-01
1.14900000e+05 -1.04301632e-01
1.14900000e+05 -1.04304146e-01
1.15000000e+05 -1.04160118e-01
1.15000000e+05 -1.04161473e-01
1.15100000e+05 -1.04030568e-01
1.15100000e+05 -1.04031127e-01
1.15200000e+05 -1.03906052e-01
1.15200000e+05 -1.03906176e-01
1.15300000e+05 -1.03783121e-01
1.15300000e+05 -1.03783073e-01
1.15400000e+05 -1.03660639e-01
1.15400000e+05 -1.03660565e-01
1.15500000e+05 -1.03538621e-01
1.15500000e+05 -1.03538575e-01
1.15600000e+05 -1.03417421e-01
1.15600000e+05 -1.03417407e-01
1.15700000e+05 -1.03297338e-01
1.15700000e+05 -1.03297344e-01
1.15800000e+05 -1.03178523e-01
1.15800000e+05 -1.03178535e-01
1.15900000e+05 -1.03061017e-01
1.15900000e+05 -1.03061030e-01
1.16000000e+05 -1.02944819e-01
1.16000000e+05 -1.02944831e-01
1.16100000e+05 -1.02829925e-01
1.16100000e+05 -1.02829937e-01
1.16200000e+05 -1.02716341e-01
1.16200000e+05 -1.02716354e-01
1.16300000e+05 -1.02604084e-01
1.16300000e+05 -1.02604098e-01
1.16400000e+05 -1.02493169e-01
1.16400000e+05 -1.02493185e-01
1.16500000e+05 -1.02383613e-01
1.16500000e+05 -1.02383630e-01
1.16600000e+05 -1.02275431e-01
1.16600000e+05 -1.02275450e-01
1.16700000e+05 -1.02168637e-01
1.16700000e+05 -1.02168657e-01
1.16800000e+05 -1.02063244e-01
1.16800000e+05 -1.02063265e-01
1.16900000e+05 -1.01959266e-01
1.16900000e+05 -1.01959287e-01
1.17000000e+05 -1.01856714e-01
1.17000000e+05 -1.01856736e-01
1.17100000e+05 -1.01755601e-01
1.17100000e+05 -1.01755625e-01
1.17200000e+05 -1.01655939e-01
1.17200000e+05 -1.01655964e-01
1.17300000e+05 -1.01557740e-01
1.17300000e+05 -1.01557765e-01
1.17400000e+05 -1.01461014e-01
1.17400000e+05 -1.01461040e-01
1.17500000e+05 -1.01365772e-01
1.17500000e+05 -1.01365799e-01
1.17600000e+05 -1.01272025e-01
1.17600000e+05 -1.01272053e-01
1.17700000e+05 -1.01179782e-01
1.17700000e+05 -1.01179811e-01
1.17800000e+05 -1.01089053e-01
1.17800000e+05 -1.01089082e-01
1.17900000e+05 -1.00999847e-01
1.17900000e+05 -1.00999877e-01
1.18000000e+05 -1.00912173e-01
1.18000000e+05 -1.00912204e-01
1.18100000e+05 -1.00826039e-01
1.18100000e+05 -1.00826070e-01
1.18200000e+05 -1.00741453e-01
1.18200000e+05 -1.00741485e-01
1.18300000e+05 -1.00658423e-01
1.18300000e+05 -1.00658456e-01
1.18400000e+05 -1.00576957e-01
1.18400000e+05 -1.00576990e-01
1.18500000e+05 -1.00497061e-01
1.18500000e+05 -1.00497094e-01
1.18600000e+05 -1.00418742e-01
1.18600000e+05 -1.00418776e-01
1.18700000e+05 -1.00342008e-01
1.18700000e+05 -1.00342042e-01
1.18800000e+05 -1.00266862e-01
1.18800000e+05 -1.00266897e-01
1.18900000e+05 -1.00193311e-01
1.18900000e+05 -1.00193346e-01
1.19000000e+05 -1.00121357e-01
1.19000000e+05 -1.00121392e-01
1.19100000e+05 -1.00051004e-01
1.19100000e+05 -1.00051040e-01
1.19200000e+05 -9.99822583e-02
1.19200000e+05 -9.99822942e-02
1.19300000e+05 -9.99151285e-02
1.19300000e+05 -9.99151654e-02
1.19400000e+05 -9.98496297e-02
1.19400000e+05 -9.98496682e-02
1.19500000e+05 -9.97857830e-02
1.19500000e+05 -9.97858238e-02
1.19600000e+05 -9.97236145e-02
1.19600000e+05 -9.97236577e-02
1.19700000e+05 -9.96631509e-02
1.19700000e+05 -9.96631965e-02
1.19800000e+05 -9.96044151e-02
1.19800000e+05 -9.96044622e-02
1.19900000e+05 -9.95474200e-02
1.19900000e+05 -9.95474674e-02
1.20000000e+05 -9.94921645e-02
1.20000000e+05 -9.94922106e-02
1.20100000e+05 -9.94386323e-02
1.20100000e+05 -9.94386756e-02
1.20200000e+05 -9.93867933e-02
1.20200000e+05 -9.93868329e-02
1.20300000e+05 -9.93366087e-02
1.20300000e+05 -9.93366440e-02
1.20400000e+05 -9.92880364e-02
1.20400000e+05 -9.92880673e-02
1.20500000e+05 -9.92410364e-02
1.20500000e+05 -9.92410635e-02
1.20600000e+05 -9.91955749e-02
1.20600000e+05 -9.91955989e-02
1.20700000e+05 -9.91516260e-02
1.20700000e+05 -9.91516477e-02
1.20800000e+05 -9.91091714e-02
1.20800000e+05 -9.91091914e-02
1.20900000e+05 -9.90681987e-02
1.20900000e+05 -9.90682175e-02
1.21000000e+05 -9.90286996e-02
1.21000000e+05 -9.90287174e-02
1.21100000e+05 -9.89906676e-02
1.21100000e+05 -9.89906846e-02
1.21200000e+05 -9.89540973e-02
1.21200000e+05 -9.89541134e-02
1.21300000e+05 -9.89189826e-02
1.21300000e+05 -9.89189979e-02
1.21400000e+05 -9.88853175e-02
1.21400000e+05 -9.88853318e-02
1.21500000e+05 -9.88530951e-02
1.21500000e+05 -9.88531085e-02
1.21600000e+05 -9.88223084e-02
1.21600000e+05 -9.88223208e-02
1.21700000e+05 -9.87929498e-02
1.21700000e+05 -9.87929611e-02
1.21800000e+05 -9.87650113e-02
1.21800000e+05 -9.87650215e-02
1.21900000e+05 -9.87384847e-02
1.21900000e+05 -9.87384937e-02
1.22000000e+05 -9.87133613e-02
1.22000000e+05 -9.87133692e-02
1.22100000e+05 -9.86896322e-02
1.22100000e+05 -9.86896388e-02
1.22200000e+05 -9.86672880e-02
1.22200000e+05 -9.86672934e-02
1.22300000e+05 -9.86463190e-02
1.22300000e+05 -9.86463230e-02
1.22400000e+05 -9.86267149e-02
1.22400000e+05 -9.86267176e-02
1.22500000e+05 -9.86084655e-02
1.22500000e+05 -9.86084668e-02
1.22600000e+05 -9.85915597e-02
1.22600000e+05 -9.85915595e-02
1.22700000e+05 -9.85759862e-02
1.22700000e+05 -9.85759845e-02
1.22800000e+05 -9.85617334e-02
1.22800000e+05 -9.85617302e-02
1.22900000e+05 -9.85487891e-02
1.22900000e+05 -9.85487843e-02
1.23000000e+05 -9.85371408e-02
1.23000000e+05 -9.85371344e-02
1.23100000e+05 -9.85267756e-02
1.23100000e+05 -9.85267675e-02
1.23200000e+05 -9.85176800e-02
1.23200000e+05 -9.85176702e-02
1.23300000e+05 -9.85098402e-02
1.23300000e+05 -9.85098286e-02
1.23400000e+05 -9.85032418e-02
1.23400000e+05 -9.85032284e-02
1.23500000e+05 -9.84978701e-02
1.23500000e+05 -9.84978548e-02
1.23600000e+05 -9.84937098e-02
1.23600000e+05 -9.84936925e-02
1.23700000e+05 -9.84907450e-02
1.23700000e+05 -9.84907257e-02
1.23800000e+05 -9.84889595e-02
1.23800000e+05 -9.84889381e-02
1.23900000e+05 -9.84883364e-02
1.23900000e+05 -9.84883129e-02
1.24000000e+05 -9.84888583e-02
1.24000000e+05 -9.84888326e-02
1.24100000e+05 -9.84905072e-02
1.24100000e+05 -9.84904793e-02
1.24200000e+05 -9.84932647e-02
1.24200000e+05 -9.84932344e-02
1.24300000e+05 -9.84971114e-02
1.24300000e+05 -9.84970787e-02
1.24400000e+05 -9.85020276e-02
1.24400000e+05 -9.85019924e-02
1.24500000e+05 -9.85079928e-02
1.24500000e+05 -9.85079551e-02
1.24600000e+05 -9.85149858e-02
1.24600000e+05 -9.85149456e-02
1.24700000e+05 -9.85229849e-02
1.24700000e+05 -9.85229419e-02
1.24800000e+05 -9.85319674e-02
1.24800000e+05 -9.85319216e-02
1.24900000e+05 -9.85419100e-02
1.24900000e+05 -9.85418613e-02
1.25000000e+05 -9.85527884e-02
1.25000000e+05 -9.85527367e-02
1.25100000e+05 -9.85645776e-02
1.25100000e+05 -9.85645230e-02
1.25200000e+05 -9.85772519e-02
1.25200000e+05 -9.85771941e-02
1.25300000e+05 -9.85907844e-02
1.25300000e+05 -9.85907233e-02
1.25400000e+05 -9.86051475e-02
1.25400000e+05 -9.86050830e-02
1.25500000e+05 -9.86203123e-02
1.25500000e+05 -9.86202443e-02
1.25600000e+05 -9.86362492e-02
1.25600000e+05 -9.86361777e-02
1.25700000e+05 -9.86529274e-02
1.25700000e+05 -9.86528521e-02
1.25800000e+05 -9.86703149e-02
1.25800000e+05 -9.86702357e-02
1.25900000e+05 -9.86883786e-02
1.25900000e+05 -9.86882955e-02
1.26000000e+05 -9.87070842e-02
1.26000000e+05 -9.87069969e-02
1.26100000e+05 -9.87263961e-02
1.26100000e+05 -9.87263045e-02
1.26200000e+05 -9.87462772e-02
1.26200000e+05 -9.87461813e-02
1.26300000e+05 -9.87666894e-02
1.26300000e+05 -9.87665889e-02
1.26400000e+05 -9.87875928e-02
1.26400000e+05 -9.87874875e-02
1.26500000e+05 -9.88089460e-02
1.26500000e+05 -9.88088358e-02
1.26600000e+05 -9.88307062e-02
1.26600000e+05 -9.88305910e-02
1.26700000e+05 -9.88528290e-02
1.26700000e+05 -9.88527085e-02
1.26800000e+05 -9.88752680e-02
1.26800000e+05 -9.88751420e-02
1.26900000e+05 -9.88979754e-02
1.26900000e+05 -9.88978438e-02
1.27000000e+05 -9.89209013e-02
1.27000000e+05 -9.89207638e-02
1.27100000e+05 -9.89439942e-02
1.27100000e+05 -9.89438506e-02
1.27200000e+05 -9.89672004e-02
1.27200000e+05 -9.89670505e-02
1.27300000e+05 -9.89904644e-02
1.27300000e+05 -9.89903080e-02
1.27400000e+05 -9.90137287e-02
1.27400000e+05 -9.90135656e-02
1.27500000e+05 -9.90369337e-02
1.27500000e+05 -9.90367636e-02
1.27600000e+05 -9.90600177e-02
1.27600000e+05 -9.90598404e-02
1.27700000e+05 -9.90829170e-02
1.27700000e+05 -9.90827323e-02
1.27800000e+05 -9.91055658e-02
1.27800000e+05 -9.91053735e-02
1.27900000e+05 -9.91278963e-02
1.27900000e+05 -9.91276962e-02
1.28000000e+05 -9.91498387e-02
1.28000000e+05 -9.91496304e-02
1.28100000e+05 -9.91713209e-02
1.28100000e+05 -9.91711043e-02
1.28200000e+05 -9.91922692e-02
1.28200000e+05 -9.91920441e-02
1.28300000e+05 -9.92126081e-02
1.28300000e+05 -9.92123743e-02
1.28400000e+05 -9.92322601e-02
1.28400000e+05 -9.92320173e-02
1.28500000e+05 -9.92511462e-02
1.28500000e+05 -9.92508944e-02
1.28600000e+05 -9.92691859e-02
1.28600000e+05 -9.92689247e-02
1.28700000e+05 -9.92862971e-02
1.28700000e+05 -9.92860265e-02
1.28800000e+05 -9.93023965e-02
1.28800000e+05 -9.93021163e-02
1.28900000e+05 -9.93173997e-02
1.28900000e+05 -9.93171098e-02
1.29000000e+05 -9.93312211e-02
1.29000000e+05 -9.93309214e-02
1.29100000e+05 -9.93437742e-02
1.29100000e+05 -9.93434644e-02
1.29200000e+05 -9.93549714e-02
1.29200000e+05 -9.93546516e-02
1.29300000e+05 -9.93647247e-02
1.29300000e+05 -9.93643947e-02
1.29400000e+05 -9.93729450e-02
1.29400000e+05 -9.93726047e-02
1.29500000e+05 -9.93795427e-02
1.29500000e+05 -9.93791921e-02
1.29600000e+05 -9.93844278e-02
1.29600000e+05 -9.93840667e-02
1.29700000e+05 -9.93875097e-02
1.29700000e+05 -9.93871382e-02
1.29800000e+05 -9.93886978e-02
1.29800000e+05 -9.93883157e-02
1.29900000e+05 -9.93879011e-02
1.29900000e+05 -9.93875085e-02
1.30000000e+05 -9.93850290e-02
1.30000000e+05 -9.93846259e-02
1.30100000e+05 -9.93799913e-02
1.30100000e+05 -9.93795777e-02
1.30200000e+05 -9.93726987e-02
1.30200000e+05 -9.93722747e-02
1.30300000e+05 -9.93630630e-02
1.30300000e+05 -9.93626289e-02
1.30400000e+05 -9.93509980e-02
1.30400000e+05 -9.93505538e-02
1.30500000e+05 -9.93364196e-02
1.30500000e+05 -9.93359655e-02
1.30600000e+05 -9.93192464e-02
1.30600000e+05 -9.93187829e-02
1.30700000e+05 -9.92994006e-02
1.30700000e+05 -9.92989280e-02
1.30800000e+05 -9.92768083e-02
1.30800000e+05 -9.92763269e-02
1.30900000e+05 -9.92513998e-02
1.30900000e+05 -9.92509103e-02
1.31000000e+05 -9.92231108e-02
1.31000000e+05 -9.92226135e-02
1.31100000e+05 -9.91918816e-02
1.31100000e+05 -9.91913773e-02
1.31200000e+05 -9.91576587e-02
1.31200000e+05 -9.91571477e-02
1.31300000e+05 -9.91203937e-02
1.31300000e+05 -9.91198768e-02
1.31400000e+05 -9.90800444e-02
1.31400000e+05 -9.90795220e-02
1.31500000e+05 -9.90365736e-02
1.31500000e+05 -9.90360464e-02
1.31600000e+05 -9.89899500e-02
1.31600000e+05 -9.89894185e-02
1.31700000e+05 -9.89401468e-02
1.31700000e+05 -9.89396115e-02
1.31800000e+05 -9.88871421e-02
1.31800000e+05 -9.88866034e-02
1.31900000e+05 -9.88309177e-02
1.31900000e+05 -9.88303760e-02
1.32000000e+05 -9.87714592e-02
1.32000000e+05 -9.87709148e-02
1.32100000e+05 -9.87087548e-02
1.32100000e+05 -9.87082080e-02
1.32200000e+05 -9.86427955e-02
1.32200000e+05 -9.86422465e-02
1.32300000e+05 -9.85735740e-02
1.32300000e+05 -9.85730230e-02
1.32400000e+05 -9.85010846e-02
1.32400000e+05 -9.85005317e-02
1.32500000e+05 -9.84253231e-02
1.32500000e+05 -9.84247685e-02
1.32600000e+05 -9.83462864e-02
1.32600000e+05 -9.83457301e-02
1.32700000e+05 -9.82639723e-02
1.32700000e+05 -9.82634146e-02
1.32800000e+05 -9.81783802e-02
1.32800000e+05 -9.81778211e-02
1.32900000e+05 -9.80895106e-02
1.32900000e+05 -9.80889502e-02
1.33000000e+05 -9.79973655e-02
1.33000000e+05 -9.79968041e-02
1.33100000e+05 -9.79019489e-02
1.33100000e+05 -9.79013866e-02
1.33200000e+05 -9.78032670e-02
1.33200000e+05 -9.78027042e-02
1.33300000e+05 -9.77013285e-02
1.33300000e+05 -9.77007654e-02
1.33400000e+05 -9.75961450e-02
1.33400000e+05 -9.75955818e-02
1.33500000e+05 -9.74877310e-02
1.33500000e+05 -9.74871682e-02
1.33600000e+05 -9.73761044e-02
1.33600000e+05 -9.73755424e-02
1.33700000e+05 -9.72612866e-02
1.33700000e+05 -9.72607256e-02
1.33800000e+05 -9.71433022e-02
1.33800000e+05 -9.71427426e-02
1.33900000e+05 -9.70221792e-02
1.33900000e+05 -9.70216214e-02
1.34000000e+05 -9.68979488e-02
1.34000000e+05 -9.68973932e-02
1.34100000e+05 -9.67706454e-02
1.34100000e+05 -9.67700921e-02
1.34200000e+05 -9.66403058e-02
1.34200000e+05 -9.66397552e-02
1.34300000e+05 -9.65069693e-02
1.34300000e+05 -9.65064216e-02
1.34400000e+05 -9.63706772e-02
1.34400000e+05 -9.63701327e-02
1.34500000e+05 -9.62314727e-02
1.34500000e+05 -9.62309314e-02
1.34600000e+05 -9.60894000e-02
1.34600000e+05 -9.60888621e-02
1.34700000e+05 -9.59445046e-02
1.34700000e+05 -9.59439702e-02
1.34800000e+05 -9.57968326e-02
1.34800000e+05 -9.57963018e-02
1.34900000e+05 -9.56464308e-02
1.34900000e+05 -9.56459036e-02
1.35000000e+05 -9.54933464e-02
1.35000000e+05 -9.54928229e-02
1.35100000e+05 -9.53376270e-02
1.35100000e+05 -9.53371072e-02
1.35200000e+05 -9.51793204e-02
1.35200000e+05 -9.51788043e-02
1.35300000e+05 -9.50184748e-02
1.35300000e+05 -9.50179626e-02
1.35400000e+05 -9.48551390e-02
1.35400000e+05 -9.48546307e-02
1.35500000e+05 -9.46893622e-02
1.35500000e+05 -9.46888578e-02
1.35600000e+05 -9.45211943e-02
1.35600000e+05 -9.45206939e-02
1.35700000e+05 -9.43506860e-02
1.35700000e+05 -9.43501897e-02
1.35800000e+05 -9.41778891e-02
1.35800000e+05 -9.41773970e-02
1.35900000e+05 -9.40028564e-02
1.35900000e+05 -9.40023687e-02
1.36000000e+05 -9.38256420e-02
1.36000000e+05 -9.38251588e-02
1.36100000e+05 -9.36463010e-02
1.36100000e+05 -9.36458225e-02
1.36200000e+05 -9.34648902e-02
1.36200000e+05 -9.34644164e-02
1.36300000e+05 -9.32814674e-02
1.36300000e+05 -9.32809986e-02
1.36400000e+05 -9.30960918e-02
1.36400000e+05 -9.30956280e-02
1.36500000e+05 -9.29088237e-02
1.36500000e+05 -9.29083652e-02
1.36600000e+05 -9.27197247e-02
1.36600000e+05 -9.27192715e-02
1.36700000e+05 -9.25288571e-02
1.36700000e+05 -9.25284093e-02
1.36800000e+05 -9.23362842e-02
1.36800000e+05 -9.23358420e-02
1.36900000e+05 -9.21420702e-02
1.36900000e+05 -9.21416335e-02
1.37000000e+05 -9.19462794e-02
1.37000000e+05 -9.19458484e-02
1.37100000e+05 -9.17489769e-02
1.37100000e+05 -9.17485516e-02
1.37200000e+05 -9.15502280e-02
1.37200000e+05 -9.15498084e-02
1.37300000e+05 -9.13500982e-02
1.37300000e+05 -9.13496843e-02
1.37400000e+05 -9.11486531e-02
1.37400000e+05 -9.11482450e-02
1.37500000e+05 -9.09459585e-02
1.37500000e+05 -9.09455562e-02
1.37600000e+05 -9.07420800e-02
1.37600000e+05 -9.07416835e-02
1.37700000e+05 -9.05370836e-02
1.37700000e+05 -9.05366929e-02
1.37800000e+05 -9.03310349e-02
1.37800000e+05 -9.03306500e-02
1.37900000e+05 -9.01240000e-02
1.37900000e+05 -9.01236209e-02
1.38000000e+05 -8.99160447e-02
1.38000000e+05 -8.99156714e-02
1.38100000e+05 -8.97072351e-02
1.38100000e+05 -8.97068677e-02
1.38200000e+05 -8.94976377e-02
1.38200000e+05 -8.94972762e-02
1.38300000e+05 -8.92873189e-02
1.38300000e+05 -8.92869633e-02
1.38400000e+05 -8.90763455e-02
1.38400000e+05 -8.90759959e-02
1.38500000e+05 -8.88647847e-02
1.38500000e+05 -8.88644411e-02
1.38600000e+05 -8.86527038e-02
1.38600000e+05 -8.86523663e-02
1.38700000e+05 -8.84401707e-02
1.38700000e+05 -8.84398392e-02
1.38800000e+05 -8.82272533e-02
1.38800000e+05 -8.82269279e-02
1.38900000e+05 -8.80140200e-02
1.38900000e+05 -8.80137009e-02
1.39000000e+05 -8.78005396e-02
1.39000000e+05 -8.78002266e-02
1.39100000e+05 -8.75868807e-02
1.39100000e+05 -8.75865740e-02
1.39200000e+05 -8.73731126e-02
1.39200000e+05 -8.73728121e-02
1.39300000e+05 -8.71593043e-02
1.39300000e+05 -8.71590100e-02
1.39400000e+05 -8.69455250e-02
1.39400000e+05 -8.69452370e-02
1.39500000e+05 -8.67318440e-02
1.39500000e+05 -8.67315623e-02
1.39600000e+05 -8.65183304e-02
1.39600000e+05 -8.65180550e-02
1.39700000e+05 -8.63050533e-02
1.39700000e+05 -8.63047841e-02
1.39800000e+05 -8.60920815e-02
1.39800000e+05 -8.60918186e-02
1.39900000e+05 -8.58794838e-02
1.39900000e+05 -8.58792271e-02
1.40000000e+05 -8.56673285e-02
1.40000000e+05 -8.56670780e-02
1.40100000e+05 -8.54556838e-02
1.40100000e+05 -8.54554394e-02
1.40200000e+05 -8.52446175e-02
1.40200000e+05 -8.52443793e-02
1.40300000e+05 -8.50341973e-02
1.40300000e+05 -8.50339652e-02
1.40400000e+05 -8.48244903e-02
1.40400000e+05 -8.48242643e-02
1.40500000e+05 -8.46155635e-02
1.40500000e+05 -8.46153436e-02
1.40600000e+05 -8.44074835e-02
1.40600000e+05 -8.44072696e-02
1.40700000e+05 -8.42003165e-02
1.40700000e+05 -8.42001086e-02
1.40800000e+05 -8.39941286e-02
1.40800000e+05 -8.39939266e-02
1.40900000e+05 -8.37889854e-02
1.40900000e+05 -8.37887894e-02
1.41000000e+05 -8.35849523e-02
1.41000000e+05 -8.35847622e-02
1.41100000e+05 -8.33820944e-02
1.41100000e+05 -8.33819101e-02
1.41200000e+05 -8.31804764e-02
1.41200000e+05 -8.31802980e-02
1.41300000e+05 -8.29801629e-02
1.41300000e+05 -8.29799903e-02
1.41400000e+05 -8.27812179e-02
1.41400000e+05 -8.27810511e-02
1.41500000e+05 -8.25837053e-02
1.41500000e+05 -8.25835443e-02
1.41600000e+05 -8.23876886e-02
1.41600000e+05 -8.23875333e-02
1.41700000e+05 -8.21932308e-02
1.41700000e+05 -8.21930811e-02
1.41800000e+05 -8.20003946e-02
1.41800000e+05 -8.20002506e-02
1.41900000e+05 -8.18092424e-02
1.41900000e+05 -8.18091040e-02
1.42000000e+05 -8.16198359e-02
1.42000000e+05 -8.16197030e-02
1.42100000e+05 -8.14322366e-02
1.42100000e+05 -8.14321091e-02
1.42200000e+05 -8.12465052e-02
1.42200000e+05 -8.12463832e-02
1.42300000e+05 -8.10627022e-02
1.42300000e+05 -8.10625856e-02
1.42400000e+05 -8.08808874e-02
1.42400000e+05 -8.08807760e-02
1.42500000e+05 -8.07011199e-02
1.42500000e+05 -8.07010138e-02
1.42600000e+05 -8.05234585e-02
1.42600000e+05 -8.05233576e-02
1.42700000e+05 -8.03479611e-02
1.42700000e+05 -8.03478654e-02
1.42800000e+05 -8.01746854e-02
1.42800000e+05 -8.01745946e-02
1.42900000e+05 -8.00036879e-02
1.42900000e+05 -8.00036022e-02
1.43000000e+05 -7.98350250e-02
1.43000000e+05 -7.98349442e-02
1.43100000e+05 -7.96687522e-02
1.43100000e+05 -7.96686762e-02
1.43200000e+05 -7.95049244e-02
1.43200000e+05 -7.95048532e-02
1.43300000e+05 -7.93435958e-02
1.43300000e+05 -7.93435293e-02
1.43400000e+05 -7.91848200e-02
1.43400000e+05 -7.91847581e-02
1.43500000e+05 -7.90286500e-02
1.43500000e+05 -7.90285927e-02
1.43600000e+05 -7.88751382e-02
1.43600000e+05 -7.88750854e-02
1.43700000e+05 -7.87243361e-02
1.43700000e+05 -7.87242877e-02
1.43800000e+05 -7.85762948e-02
1.43800000e+05 -7.85762507e-02
1.43900000e+05 -7.84310647e-02
1.43900000e+05 -7.84310248e-02
1.44000000e+05 -7.82886953e-02
1.44000000e+05 -7.82886597e-02
1.44100000e+05 -7.81492359e-02
1.44100000e+05 -7.81492044e-02
1.44200000e+05 -7.80127348e-02
1.44200000e+05 -7.80127073e-02
1.44300000e+05 -7.78792398e-02
1.44300000e+05 -7.78792163e-02
1.44400000e+05 -7.77487980e-02
1.44400000e+05 -7.77487783e-02
1.44500000e+05 -7.76214557e-02
1.44500000e+05 -7.76214398e-02
1.44600000e+05 -7.74972588e-02
1.44600000e+05 -7.74972466e-02
1.44700000e+05 -7.73762523e-02
1.44700000e+05 -7.73762438e-02
1.44800000e+05 -7.72584806e-02
1.44800000e+05 -7.72584757e-02
1.44900000e+05 -7.71439875e-02
1.44900000e+05 -7.71439861e-02
1.45000000e+05 -7.70328159e-02
1.45000000e+05 -7.70328179e-02
1.45100000e+05 -7.69250084e-02
1.45100000e+05 -7.69250137e-02
1.45200000e+05 -7.68206064e-02
1.45200000e+05 -7.68206149e-02
1.45300000e+05 -7.67196509e-02
1.45300000e+05 -7.67196627e-02
1.45400000e+05 -7.66221823e-02
1.45400000e+05 -7.66221971e-02
1.45500000e+05 -7.65282400e-02
1.45500000e+05 -7.65282578e-02
1.45600000e+05 -7.64378630e-02
1.45600000e+05 -7.64378837e-02
1.45700000e+05 -7.63510894e-02
1.45700000e+05 -7.63511129e-02
1.45800000e+05 -7.62679567e-02
1.45800000e+05 -7.62679830e-02
1.45900000e+05 -7.61885017e-02
1.45900000e+05 -7.61885307e-02
1.46000000e+05 -7.61127605e-02
1.46000000e+05 -7.61127921e-02
1.46100000e+05 -7.60407685e-02
1.46100000e+05 -7.60408026e-02
1.46200000e+05 -7.59725605e-02
1.46200000e+05 -7.59725970e-02
1.46300000e+05 -7.59081706e-02
1.46300000e+05 -7.59082095e-02
1.46400000e+05 -7.58476322e-02
1.46400000e+05 -7.58476733e-02
1.46500000e+05 -7.57909781e-02
1.46500000e+05 -7.57910214e-02
1.46600000e+05 -7.57382403e-02
1.46600000e+05 -7.57382857e-02
1.46700000e+05 -7.56894503e-02
1.46700000e+05 -7.56894977e-02
1.46800000e+05 -7.56446390e-02
1.46800000e+05 -7.56446884e-02
1.46900000e+05 -7.56038366e-02
1.46900000e+05 -7.56038878e-02
1.47000000e+05 -7.55670726e-02
1.47000000e+05 -7.55671256e-02
1.47100000e+05 -7.55343759e-02
1.47100000e+05 -7.55344307e-02
1.47200000e+05 -7.55057750e-02
1.47200000e+05 -7.55058314e-02
1.47300000e+05 -7.54812975e-02
1.47300000e+05 -7.54813554e-02
1.47400000e+05 -7.54609706e-02
1.47400000e+05 -7.54610300e-02
1.47500000e+05 -7.54448208e-02
1.47500000e+05 -7.54448816e-02
1.47600000e+05 -7.54328740e-02
1.47600000e+05 -7.54329362e-02
1.47700000e+05 -7.54251557e-02
1.47700000e+05 -7.54252191e-02
1.47800000e+05 -7.54216905e-02
1.47800000e+05 -7.54217551e-02
1.47900000e+05 -7.54225028e-02
1.47900000e+05 -7.54225684e-02
1.48000000e+05 -7.54276161e-02
1.48000000e+05 -7.54276828e-02
1.48100000e+05 -7.54370536e-02
1.48100000e+05 -7.54371212e-02
1.48200000e+05 -7.54508378e-02
1.48200000e+05 -7.54509063e-02
1.48300000e+05 -7.54689906e-02
1.48300000e+05 -7.54690600e-02
1.48400000e+05 -7.54915337e-02
1.48400000e+05 -7.54916038e-02
1.48500000e+05 -7.55184878e-02
1.48500000e+05 -7.55185586e-02
1.48600000e+05 -7.55498734e-02
1.48600000e+05 -7.55499448e-02
1.48700000e+05 -7.55857104e-02
1.48700000e+05 -7.55857823e-02
1.48800000e+05 -7.56260181e-02
1.48800000e+05 -7.56260905e-02
1.48900000e+05 -7.56708155e-02
1.48900000e+05 -7.56708882e-02
1.49000000e+05 -7.57201209e-02
1.49000000e+05 -7.57201940e-02
1.49100000e+05 -7.57739525e-02
1.49100000e+05 -7.57740259e-02
1.49200000e+05 -7.58323278e-02
1.49200000e+05 -7.58324015e-02
1.49300000e+05 -7.58952639e-02
1.49300000e+05 -7.58953377e-02
1.49400000e+05 -7.59627770e-02
1.49400000e+05 -7.59628508e-02
1.49500000e+05 -7.60348826e-02
1.49500000e+05 -7.60349562e-02
1.49600000e+05 -7.61115951e-02
1.49600000e+05 -7.61116686e-02
1.49700000e+05 -7.61929286e-02
1.49700000e+05 -7.61930019e-02
1.49800000e+05 -7.62788973e-02
1.49800000e+05 -7.62789704e-02
1.49900000e+05 -7.63695162e-02
1.49900000e+05 -7.63695893e-02
1.50000000e+05 -7.64648026e-02
1.50000000e+05 -7.64648760e-02
1.50100000e+05 -7.65647764e-02
1.50100000e+05 -7.65648504e-02
1.50200000e+05 -7.66694607e-02
1.50200000e+05 -7.66695356e-02
1.50300000e+05 -7.67788810e-02
1.50300000e+05 -7.67789571e-02
1.50400000e+05 -7.68930643e-02
1.50400000e+05 -7.68931416e-02
1.50500000e+05 -7.70120372e-02
1.50500000e+05 -7.70121154e-02
1.50600000e+05 -7.71358241e-02
1.50600000e+05 -7.71359030e-02
1.50700000e+05 -7.72644459e-02
1.50700000e+05 -7.72645250e-02
1.50800000e+05 -7.73979194e-02
1.50800000e+05 -7.73979982e-02
1.50900000e+05 -7.75362569e-02
1.50900000e+05 -7.75363349e-02
1.51000000e+05 -7.76794676e-02
1.51000000e+05 -7.76795445e-02
1.51100000e+05 -7.78275581e-02
1.51100000e+05 -7.78276337e-02
1.51200000e+05 -7.79805341e-02
1.51200000e+05 -7.79806083e-02
1.51300000e+05 -7.81384014e-02
1.51300000e+05 -7.81384743e-02
1.51400000e+05 -7.83011664e-02
1.51400000e+05 -7.83012380e-02
1.51500000e+05 -7.84688365e-02
1.51500000e+05 -7.84689069e-02
1.51600000e+05 -7.86414200e-02
1.51600000e+05 -7.86414893e-02
1.51700000e+05 -7.88189258e-02
1.51700000e+05 -7.88189941e-02
1.51800000e+05 -7.90013633e-02
1.51800000e+05 -7.90014305e-02
1.51900000e+05 -7.91887420e-02
1.51900000e+05 -7.91888081e-02
1.52000000e+05 -7.93810711e-02
1.52000000e+05 -7.93811362e-02
1.52100000e+05 -7.95783598e-02
1.52100000e+05 -7.95784238e-02
1.52200000e+05 -7.97806170e-02
1.52200000e+05 -7.97806798e-02
1.52300000e+05 -7.99878513e-02
1.52300000e+05 -7.99879128e-02
1.52400000e+05 -8.02000708e-02
1.52400000e+05 -8.02001311e-02
1.52500000e+05 -8.04172839e-02
1.52500000e+05 -8.04173428e-02
1.52600000e+05 -8.06394982e-02
1.52600000e+05 -8.06395557e-02
1.52700000e+05 -8.08667213e-02
1.52700000e+05 -8.08667775e-02
1.52800000e+05 -8.10989608e-02
1.52800000e+05 -8.10990155e-02
1.52900000e+05 -8.13362236e-02
1.52900000e+05 -8.13362768e-02
1.53000000e+05 -8.15785168e-02
1.53000000e+05 -8.15785685e-02
1.53100000e+05 -8.18258471e-02
1.53100000e+05 -8.18258972e-02
1.53200000e+05 -8.20782210e-02
1.53200000e+05 -8.20782694e-02
1.53300000e+05 -8.23356447e-02
1.53300000e+05 -8.23356915e-02
1.53400000e+05 -8.25981245e-02
1.53400000e+05 -8.25981696e-02
1.53500000e+05 -8.28656661e-02
1.53500000e+05 -8.28657094e-02
1.53600000e+05 -8.31382753e-02
1.53600000e+05 -8.31383168e-02
1.53700000e+05 -8.34159575e-02
1.53700000e+05 -8.34159973e-02
1.53800000e+05 -8.36987182e-02
1.53800000e+05 -8.36987561e-02
1.53900000e+05 -8.39865623e-02
1.53900000e+05 -8.39865983e-02
1.54000000e+05 -8.42794949e-02
1.54000000e+05 -8.42795289e-02
1.54100000e+05 -8.45775207e-02
1.54100000e+05 -8.45775527e-02
1.54200000e+05 -8.48806442e-02
1.54200000e+05 -8.48806742e-02
1.54300000e+05 -8.51888698e-02
1.54300000e+05 -8.51888978e-02
1.54400000e+05 -8.55022016e-02
1.54400000e+05 -8.55022272e-02
1.54500000e+05 -8.58206443e-02
1.54500000e+05 -8.58206694e-02
1.54600000e+05 -8.61441985e-02
1.54600000e+05 -8.61442124e-02
1.54700000e+05 -8.64728855e-02
1.54700000e+05 -8.64729470e-02
1.54800000e+05 -8.68066119e-02
1.54800000e+05 -8.68063977e-02
1.54900000e+05 -8.71459154e-02
1.54900000e+05 -8.71473083e-02
1.55000000e+05 -8.74878654e-02
1.55000000e+05 -8.74855330e-02
1.55100000e+05 -8.78309603e-02
1.55100000e+05 -8.78323470e-02
1.55200000e+05 -8.81865138e-02
1.55200000e+05 -8.81862924e-02
1.55300000e+05 -8.85443859e-02
1.55300000e+05 -8.85444328e-02
1.55400000e+05 -8.89072910e-02
1.55400000e+05 -8.89072864e-02
1.55500000e+05 -8.92747478e-02
1.55500000e+05 -8.92747494e-02
1.55600000e+05 -8.96468318e-02
1.55600000e+05 -8.96468293e-02
1.55700000e+05 -9.00235185e-02
1.55700000e+05 -9.00235136e-02
1.55800000e+05 -9.04048008e-02
1.55800000e+05 -9.04047933e-02
1.55900000e+05 -9.07906687e-02
1.55900000e+05 -9.07906586e-02
1.56000000e+05 -9.11811126e-02
1.56000000e+05 -9.11810997e-02
1.56100000e+05 -9.15761224e-02
1.56100000e+05 -9.15761068e-02
1.56200000e+05 -9.19756883e-02
1.56200000e+05 -9.19756700e-02
1.56300000e+05 -9.23798002e-02
1.56300000e+05 -9.23797791e-02
1.56400000e+05 -9.27884480e-02
1.56400000e+05 -9.27884241e-02
1.56500000e+05 -9.32016216e-02
1.56500000e+05 -9.32015948e-02
1.56600000e+05 -9.36193105e-02
1.56600000e+05 -9.36192808e-02
1.56700000e+05 -9.40415044e-02
1.56700000e+05 -9.40414719e-02
1.56800000e+05 -9.44681930e-02
1.56800000e+05 -9.44681575e-02
1.56900000e+05 -9.48993655e-02
1.56900000e+05 -9.48993271e-02
1.57000000e+05 -9.53350116e-02
1.57000000e+05 -9.53349702e-02
1.57100000e+05 -9.57751204e-02
1.57100000e+05 -9.57750760e-02
1.57200000e+05 -9.62196812e-02
1.57200000e+05 -9.62196337e-02
1.57300000e+05 -9.66686833e-02
1.57300000e+05 -9.66686327e-02
1.57400000e+05 -9.71221157e-02
1.57400000e+05 -9.71220620e-02
1.57500000e+05 -9.75799674e-02
1.57500000e+05 -9.75799106e-02
1.57600000e+05 -9.80422275e-02
1.57600000e+05 -9.80421675e-02
1.57700000e+05 -9.85088848e-02
1.57700000e+05 -9.85088216e-02
1.57800000e+05 -9.89799283e-02
1.57800000e+05 -9.89798618e-02
1.57900000e+05 -9.94553466e-02
1.57900000e+05 -9.94552769e-02
1.58000000e+05 -9.99351286e-02
1.58000000e+05 -9.99350557e-02
1.58100000e+05 -1.00419263e-01
1.58100000e+05 -1.00419187e-01
1.58200000e+05 -1.00907738e-01
1.58200000e+05 -1.00907659e-01
1.58300000e+05 -1.01400543e-01
1.58300000e+05 -1.01400460e-01
1.58400000e+05 -1.01897666e-01
1.58400000e+05 -1.01897580e-01
1.58500000e+05 -1.02399096e-01
1.58500000e+05 -1.02399006e-01
1.58600000e+05 -1.02904821e-01
1.58600000e+05 -1.02904727e-01
1.58700000e+05 -1.03414829e-01
1.58700000e+05 -1.03414732e-01
1.58800000e+05 -1.03929109e-01
1.58800000e+05 -1.03929008e-01
1.58900000e+05 -1.04447649e-01
1.58900000e+05 -1.04447545e-01
1.59000000e+05 -1.04970437e-01
1.59000000e+05 -1.04970330e-01
1.59100000e+05 -1.05497463e-01
1.59100000e+05 -1.05497352e-01
1.59200000e+05 -1.06028714e-01
1.59200000e+05 -1.06028599e-01
1.59300000e+05 -1.06564178e-01
1.59300000e+05 -1.06564059e-01
1.59400000e+05 -1.07103843e-01
1.59400000e+05 -1.07103721e-01
1.59500000e+05 -1.07647699e-01
1.59500000e+05 -1.07647573e-01
1.59600000e+05 -1.08195732e-01
1.59600000e+05 -1.08195603e-01
1.59700000e+05 -1.08747932e-01
1.59700000e+05 -1.08747799e-01
1.59800000e+05 -1.09304287e-01
1.59800000e+05 -1.09304150e-01
1.59900000e+05 -1.09864784e-01
1.59900000e+05 -1.09864644e-01
1.60000000e+05 -1.10429413e-01
1.60000000e+05 -1.10429269e-01
1.60100000e+05 -1.10998161e-01
1.60100000e+05 -1.10998013e-01
1.60200000e+05 -1.11571017e-01
1.60200000e+05 -1.11570866e-01
1.60300000e+05 -1.12147970e-01
1.60300000e+05 -1.12147814e-01
1.60400000e+05 -1.12729007e-01
1.60400000e+05 -1.12728847e-01
1.60500000e+05 -1.13314117e-01
1.60500000e+05 -1.13313954e-01
1.60600000e+05 -1.13903289e-01
1.60600000e+05 -1.13903122e-01
1.60700000e+05 -1.14496511e-01
1.60700000e+05 -1.14496340e-01
1.60800000e+05 -1.15093772e-01
1.60800000e+05 -1.15093597e-01
1.60900000e+05 -1.15695061e-01
1.60900000e+05 -1.15694882e-01
1.61000000e+05 -1.16300366e-01
1.61000000e+05 -1.16300184e-01
1.61100000e+05 -1.16909677e-01
1.61100000e+05 -1.16909491e-01
1.61200000e+05 -1.17522983e-01
1.61200000e+05 -1.17522792e-01
1.61300000e+05 -1.18140272e-01
1.61300000e+05 -1.18140078e-01
1.61400000e+05 -1.18761535e-01
1.61400000e+05 -1.18761337e-01
1.61500000e+05 -1.19386760e-01
1.61500000e+05 -1.19386558e-01
1.61600000e+05 -1.20015938e-01
1.61600000e+05 -1.20015731e-01
1.61700000e+05 -1.20649057e-01
1.61700000e+05 -1.20648847e-01
1.61800000e+05 -1.21286108e-01
1.61800000e+05 -1.21285894e-01
1.61900000e+05 -1.21927081e-01
1.61900000e+05 -1.21926863e-01
1.62000000e+05 -1.22571967e-01
1.62000000e+05 -1.22571745e-01
1.62100000e+05 -1.23220755e-01
1.62100000e+05 -1.23220529e-01
1.62200000e+05 -1.23873437e-01
1.62200000e+05 -1.23873207e-01
1.62300000e+05 -1.24530003e-01
1.62300000e+05 -1.24529769e-01
1.62400000e+05 -1.25190444e-01
1.62400000e+05 -1.25190207e-01
1.62500000e+05 -1.25854753e-01
1.62500000e+05 -1.25854511e-01
1.62600000e+05 -1.26522919e-01
1.62600000e+05 -1.26522674e-01
1.62700000e+05 -1.27194937e-01
1.62700000e+05 -1.27194687e-01
1.62800000e+05 -1.27870796e-01
1.62800000e+05 -1.27870543e-01
1.62900000e+05 -1.28550491e-01
1.62900000e+05 -1.28550234e-01
1.63000000e+05 -1.29234013e-01
1.63000000e+05 -1.29233752e-01
1.63100000e+05 -1.29921357e-01
1.63100000e+05 -1.29921092e-01
1.63200000e+05 -1.30612514e-01
1.63200000e+05 -1.30612245e-01
1.63300000e+05 -1.31307479e-01
1.63300000e+05 -1.31307207e-01
1.63400000e+05 -1.32006246e-01
1.63400000e+05 -1.32005970e-01
1.63500000e+05 -1.32708809e-01
1.63500000e+05 -1.32708529e-01
1.63600000e+05 -1.33415163e-01
1.63600000e+05 -1.33414880e-01
1.63700000e+05 -1.34125304e-01
1.63700000e+05 -1.34125016e-01
1.63800000e+05 -1.34839225e-01
1.63800000e+05 -1.34838934e-01
1.63900000e+05 -1.35556924e-01
1.63900000e+05 -1.35556630e-01
1.64000000e+05 -1.36278397e-01
1.64000000e+05 -1.36278099e-01
1.64100000e+05 -1.37003640e-01
1.64100000e+05 -1.37003338e-01
1.64200000e+05 -1.37732650e-01
1.64200000e+05 -1.37732345e-01
1.64300000e+05 -1.38465425e-01
1.64300000e+05 -1.38465116e-01
1.64400000e+05 -1.39201962e-01
1.64400000e+05 -1.39201650e-01
1.64500000e+05 -1.39942261e-01
1.64500000e+05 -1.39941945e-01
1.64600000e+05 -1.40686319e-01
1.64600000e+05 -1.40686000e-01
1.64700000e+05 -1.41434136e-01
1.64700000e+05 -1.41433814e-01
1.64800000e+05 -1.42185712e-01
1.64800000e+05 -1.42185387e-01
1.64900000e+05 -1.42941047e-01
1.64900000e+05 -1.42940718e-01
1.65000000e+05 -1.43700141e-01
1.65000000e+05 -1.43699809e-01
1.65100000e+05 -1.44462995e-01
1.65100000e+05 -1.44462660e-01
1.65200000e+05 -1.45229611e-01
1.65200000e+05 -1.45229273e-01
1.65300000e+05 -1.45999991e-01
1.65300000e+05 -1.45999649e-01
1.65400000e+05 -1.46774137e-01
1.65400000e+05 -1.46773793e-01
1.65500000e+05 -1.47552052e-01
1.65500000e+05 -1.47551705e-01
1.65600000e+05 -1.48333740e-01
1.65600000e+05 -1.48333390e-01
1.65700000e+05 -1.49119204e-01
1.65700000e+05 -1.49118851e-01
1.65800000e+05 -1.49908448e-01
1.65800000e+05 -1.49908093e-01
1.65900000e+05 -1.50701479e-01
1.65900000e+05 -1.50701120e-01
1.66000000e+05 -1.51498300e-01
1.66000000e+05 -1.51497938e-01
1.66100000e+05 -1.52298917e-01
1.66100000e+05 -1.52298553e-01
1.66200000e+05 -1.53103337e-01
1.66200000e+05 -1.53102970e-01
1.66300000e+05 -1.53911566e-01
1.66300000e+05 -1.53911197e-01
1.66400000e+05 -1.54723612e-01
1.66400000e+05 -1.54723240e-01
1.66500000e+05 -1.55539481e-01
1.66500000e+05 -1.55539107e-01
1.66600000e+05 -1.56359183e-01
1.66600000e+05 -1.56358806e-01
1.66700000e+05 -1.57182725e-01
1.66700000e+05 -1.57182345e-01
1.66800000e+05 -1.58010115e-01
1.66800000e+05 -1.58009734e-01
1.66900000e+05 -1.58841365e-01
1.66900000e+05 -1.58840981e-01
1.67000000e+05 -1.59676482e-01
1.67000000e+05 -1.59676096e-01
1.67100000e+05 -1.60515478e-01
1.67100000e+05 -1.60515089e-01
1.67200000e+05 -1.61358362e-01
1.67200000e+05 -1.61357971e-01
1.67300000e+05 -1.62205146e-01
1.67300000e+05 -1.62204753e-01
1.67400000e+05 -1.63055841e-01
1.67400000e+05 -1.63055446e-01
1.67500000e+05 -1.63910458e-01
1.67500000e+05 -1.63910061e-01
1.67600000e+05 -1.64769010e-01
1.67600000e+05 -1.64768610e-01
1.67700000e+05 -1.65631508e-01
1.67700000e+05 -1.65631107e-01
1.67800000e+05 -1.66497966e-01
1.67800000e+05 -1.66497563e-01
1.67900000e+05 -1.67368397e-01
1.67900000e+05 -1.67367991e-01
1.68000000e+05 -1.68242813e-01
1.68000000e+05 -1.68242406e-01
1.68100000e+05 -1.69121228e-01
1.68100000e+05 -1.69120819e-01
1.68200000e+05 -1.70003657e-01
1.68200000e+05 -1.70003246e-01
1.68300000e+05 -1.70890113e-01
1.68300000e+05 -1.70889700e-01
1.68400000e+05 -1.71780611e-01
1.68400000e+05 -1.71780196e-01
1.68500000e+05 -1.72675165e-01
1.68500000e+05 -1.72674749e-01
1.68600000e+05 -1.73573791e-01
1.68600000e+05 -1.73573373e-01
1.68700000e+05 -1.74476503e-01
1.68700000e+05 -1.74476083e-01
1.68800000e+05 -1.75383317e-01
1.68800000e+05 -1.75382895e-01
1.68900000e+05 -1.76294248e-01
1.68900000e+05 -1.76293824e-01
1.69000000e+05 -1.77209312e-01
1.69000000e+05 -1.77208887e-01
1.69100000e+05 -1.78128525e-01
1.69100000e+05 -1.78128098e-01
1.69200000e+05 -1.79051902e-01
1.69200000e+05 -1.79051474e-01
1.69300000e+05 -1.79979460e-01
1.69300000e+05 -1.79979030e-01
1.69400000e+05 -1.80911216e-01
1.69400000e+05 -1.80910784e-01
1.69500000e+05 -1.81847185e-01
1.69500000e+05 -1.81846751e-01
1.69600000e+05 -1.82787384e-01
1.69600000e+05 -1.82786948e-01
1.69700000e+05 -1.83731829e-01
1.69700000e+05 -1.83731392e-01
1.69800000e+05 -1.84680537e-01
1.69800000e+05 -1.84680098e-01
1.69900000e+05 -1.85633525e-01
1.69900000e+05 -1.85633085e-01
1.70000000e+05 -1.86590809e-01
1.70000000e+05 -1.86590367e-01
1.70100000e+05 -1.87552407e-01
1.70100000e+05 -1.87551963e-01
1.70200000e+05 -1.88518334e-01
1.70200000e+05 -1.88517888e-01
1.70300000e+05 -1.89488607e-01
1.70300000e+05 -1.89488160e-01
1.70400000e+05 -1.90463244e-01
1.70400000e+05 -1.90462796e-01
1.70500000e+05 -1.91442261e-01
1.70500000e+05 -1.91441811e-01
1.70600000e+05 -1.92425675e-01
1.70600000e+05 -1.92425222e-01
1.70700000e+05 -1.93413501e-01
1.70700000e+05 -1.93413047e-01
1.70800000e+05 -1.94405758e-01
1.70800000e+05 -1.94405302e-01
1.70900000e+05 -1.95402461e-01
1.70900000e+05 -1.95402004e-01
1.71000000e+05 -1.96403627e-01
1.71000000e+05 -1.96403168e-01
1.71100000e+05 -1.97409272e-01
1.71100000e+05 -1.97408811e-01
1.71200000e+05 -1.98419412e-01
1.71200000e+05 -1.98418949e-01
1.71300000e+05 -1.99434064e-01
1.71300000e+05 -1.99433599e-01
1.71400000e+05 -2.00453243e-01
1.71400000e+05 -2.00452777e-01
1.71500000e+05 -2.01476966e-01
1.71500000e+05 -2.01476498e-01
1.71600000e+05 -2.02505248e-01
1.71600000e+05 -2.02504778e-01
1.71700000e+05 -2.03538105e-01
1.71700000e+05 -2.03537633e-01
1.71800000e+05 -2.04575553e-01
1.71800000e+05 -2.04575079e-01
1.71900000e+05 -2.05617607e-01
1.71900000e+05 -2.05617131e-01
1.72000000e+05 -2.06664281e-01
1.72000000e+05 -2.06663803e-01
1.72100000e+05 -2.07715591e-01
1.72100000e+05 -2.07715111e-01
1.72200000e+05 -2.08771553e-01
1.72200000e+05 -2.08771071e-01
1.72300000e+05 -2.09832179e-01
1.72300000e+05 -2.09831695e-01
1.72400000e+05 -2.10897486e-01
1.72400000e+05 -2.10897000e-01
1.72500000e+05 -2.11967487e-01
1.72500000e+05 -2.11966999e-01
1.72600000e+05 -2.13042196e-01
1.72600000e+05 -2.13041706e-01
1.72700000e+05 -2.14121627e-01
1.72700000e+05 -2.14121135e-01
1.72800000e+05 -2.15205795e-01
1.72800000e+05 -2.15205300e-01
1.72900000e+05 -2.16294711e-01
1.72900000e+05 -2.16294214e-01
1.73000000e+05 -2.17388390e-01
1.73000000e+05 -2.17387891e-01
1.73100000e+05 -2.18486845e-01
1.73100000e+05 -2.18486343e-01
1.73200000e+05 -2.19590088e-01
1.73200000e+05 -2.19589584e-01
1.73300000e+05 -2.20698132e-01
1.73300000e+05 -2.20697626e-01
1.73400000e+05 -2.21810990e-01
1.73400000e+05 -2.21810481e-01
1.73500000e+05 -2.22928673e-01
1.73500000e+05 -2.22928161e-01
1.73600000e+05 -2.24051193e-01
1.73600000e+05 -2.24050679e-01
1.73700000e+05 -2.25178562e-01
1.73700000e+05 -2.25178045e-01
1.73800000e+05 -2.26310791e-01
1.73800000e+05 -2.26310272e-01
1.73900000e+05 -2.27447892e-01
1.73900000e+05 -2.27447370e-01
1.74000000e+05 -2.28589875e-01
1.74000000e+05 -2.28589351e-01
1.74100000e+05 -2.29736751e-01
1.74100000e+05 -2.29736224e-01
1.74200000e+05 -2.30888531e-01
1.74200000e+05 -2.30888001e-01
1.74300000e+05 -2.32045224e-01
1.74300000e+05 -2.32044692e-01
1.74400000e+05 -2.33206841e-01
1.74400000e+05 -2.33206306e-01
1.74500000e+05 -2.34373392e-01
1.74500000e+05 -2.34372854e-01
1.74600000e+05 -2.35544885e-01
1.74600000e+05 -2.35544344e-01
1.74700000e+05 -2.36721330e-01
1.74700000e+05 -2.36720786e-01
1.74800000e+05 -2.37902735e-01
1.74800000e+05 -2.37902189e-01
1.74900000e+05 -2.39089111e-01
1.74900000e+05 -2.39088562e-01
1.75000000e+05 -2.40280464e-01
1.75000000e+05 -2.40279912e-01
1.75100000e+05 -2.41476804e-01
1.75100000e+05 -2.41476249e-01
1.75200000e+05 -2.42678138e-01
1.75200000e+05 -2.42677580e-01
1.75300000e+05 -2.43884473e-01
1.75300000e+05 -2.43883913e-01
1.75400000e+05 -2.45095818e-01
1.75400000e+05 -2.45095254e-01
1.75500000e+05 -2.46312180e-01
1.75500000e+05 -2.46311613e-01
1.75600000e+05 -2.47533565e-01
1.75600000e+05 -2.47532995e-01
1.75700000e+05 -2.48759980e-01
1.75700000e+05 -2.48759407e-01
1.75800000e+05 -2.49991432e-01
1.75800000e+05 -2.49990856e-01
1.75900000e+05 -2.51227927e-01
1.75900000e+05 -2.51227347e-01
1.76000000e+05 -2.52469470e-01
1.76000000e+05 -2.52468887e-01
1.76100000e+05 -2.53716068e-01
1.76100000e+05 -2.53715482e-01
1.76200000e+05 -2.54967726e-01
1.76200000e+05 -2.54967137e-01
1.76300000e+05 -2.56224449e-01
1.76300000e+05 -2.56223857e-01
1.76400000e+05 -2.57486243e-01
1.76400000e+05 -2.57485647e-01
1.76500000e+05 -2.58753111e-01
1.76500000e+05 -2.58752512e-01
1.76600000e+05 -2.60025060e-01
1.76600000e+05 -2.60024457e-01
1.76700000e+05 -2.61302091e-01
1.76700000e+05 -2.61301486e-01
1.76800000e+05 -2.62584211e-01
1.76800000e+05 -2.62583602e-01
1.76900000e+05 -2.63871422e-01
1.76900000e+05 -2.63870810e-01
1.77000000e+05 -2.65163729e-01
1.77000000e+05 -2.65163113e-01
1.77100000e+05 -2.66461134e-01
1.77100000e+05 -2.66460514e-01
1.77200000e+05 -2.67763640e-01
1.77200000e+05 -2.67763017e-01
1.77300000e+05 -2.69071251e-01
1.77300000e+05 -2.69070625e-01
1.77400000e+05 -2.70383969e-01
1.77400000e+05 -2.70383340e-01
1.77500000e+05 -2.71701797e-01
1.77500000e+05 -2.71701164e-01
1.77600000e+05 -2.73024736e-01
1.77600000e+05 -2.73024099e-01
1.77700000e+05 -2.74352789e-01
1.77700000e+05 -2.74352149e-01
1.77800000e+05 -2.75685957e-01
1.77800000e+05 -2.75685313e-01
1.77900000e+05 -2.77024242e-01
1.77900000e+05 -2.77023595e-01
1.78000000e+05 -2.78367645e-01
1.78000000e+05 -2.78366994e-01
1.78100000e+05 -2.79716168e-01
1.78100000e+05 -2.79715513e-01
1.78200000e+05 -2.81069810e-01
1.78200000e+05 -2.81069152e-01
1.78300000e+05 -2.82428573e-01
1.78300000e+05 -2.82427911e-01
1.78400000e+05 -2.83792457e-01
1.78400000e+05 -2.83791791e-01
1.78500000e+05 -2.85161461e-01
1.78500000e+05 -2.85160793e-01
1.78600000e+05 -2.86535588e-01
1.78600000e+05 -2.86534915e-01
1.78700000e+05 -2.87914834e-01
1.78700000e+05 -2.87914158e-01
1.78800000e+05 -2.89299202e-01
1.78800000e+05 -2.89298522e-01
1.78900000e+05 -2.90688688e-01
1.78900000e+05 -2.90688005e-01
1.79000000e+05 -2.92083294e-01
1.79000000e+05 -2.92082607e-01
1.79100000e+05 -2.93483017e-01
1.79100000e+05 -2.93482327e-01
1.79200000e+05 -2.94887857e-01
1.79200000e+05 -2.94887163e-01
1.79300000e+05 -2.96297811e-01
1.79300000e+05 -2.96297113e-01
1.79400000e+05 -2.97712878e-01
1.79400000e+05 -2.97712177e-01
1.79500000e+05 -2.99133056e-01
1.79500000e+05 -2.99132351e-01
1.79600000e+05 -3.00558342e-01
1.79600000e+05 -3.00557634e-01
1.79700000e+05 -3.01988735e-01
1.79700000e+05 -3.01988023e-01
1.79800000e+05 -3.03424232e-01
1.79800000e+05 -3.03423516e-01
1.79900000e+05 -3.04864829e-01
1.79900000e+05 -3.04864110e-01
1.80000000e+05 -3.06310524e-01
1.80000000e+05 -3.06309802e-01
1.80100000e+05 -3.07761314e-01
1.80100000e+05 -3.07760588e-01
1.80200000e+05 -3.09217194e-01
1.80200000e+05 -3.09216464e-01
1.80300000e+05 -3.10678162e-01
1.80300000e+05 -3.10677428e-01
1.80400000e+05 -3.12144213e-01
1.80400000e+05 -3.12143476e-01
1.80500000e+05 -3.13615342e-01
1.80500000e+05 -3.13614602e-01
1.80600000e+05 -3.15091547e-01
1.80600000e+05 -3.15090803e-01
1.80700000e+05 -3.16572822e-01
1.80700000e+05 -3.16572074e-01
1.80800000e+05 -3.18059162e-01
1.80800000e+05 -3.18058411e-01
1.80900000e+05 -3.19550562e-01
1.80900000e+05 -3.19549808e-01
1.81000000e+05 -3.21047017e-01
1.81000000e+05 -3.21046260e-01
1.81100000e+05 -3.22548522e-01
1.81100000e+05 -3.22547761e-01
1.81200000e+05 -3.24055071e-01
1.81200000e+05 -3.24054306e-01
1.81300000e+05 -3.25566657e-01
1.81300000e+05 -3.25565890e-01
1.81400000e+05 -3.27083275e-01
1.81400000e+05 -3.27082505e-01
1.81500000e+05 -3.28604919e-01
1.81500000e+05 -3.28604145e-01
1.81600000e+05 -3.30131581e-01
1.81600000e+05 -3.30130804e-01
1.81700000e+05 -3.31663255e-01
1.81700000e+05 -3.31662475e-01
1.81800000e+05 -3.33199934e-01
1.81800000e+05 -3.33199151e-01
1.81900000e+05 -3.34741611e-01
1.81900000e+05 -3.34740824e-01
1.82000000e+05 -3.36288277e-01
1.82000000e+05 -3.36287487e-01
1.82100000e+05 -3.37839926e-01
1.82100000e+05 -3.37839133e-01
1.82200000e+05 -3.39396549e-01
1.82200000e+05 -3.39395753e-01
1.82300000e+05 -3.40958137e-01
1.82300000e+05 -3.40957338e-01
1.82400000e+05 -3.42524683e-01
1.82400000e+05 -3.42523881e-01
1.82500000e+05 -3.44096178e-01
1.82500000e+05 -3.44095373e-01
1.82600000e+05 -3.45672612e-01
1.82600000e+05 -3.45671804e-01
1.82700000e+05 -3.47253977e-01
1.82700000e+05 -3.47253166e-01
1.82800000e+05 -3.48840262e-01
1.82800000e+05 -3.48839449e-01
1.82900000e+05 -3.50431459e-01
1.82900000e+05 -3.50430642e-01
1.83000000e+05 -3.52027556e-01
1.83000000e+05 -3.52026737e-01
1.83100000e+05 -3.53628544e-01
1.83100000e+05 -3.53627722e-01
1.83200000e+05 -3.55234412e-01
1.83200000e+05 -3.55233588e-01
1.83300000e+05 -3.56845150e-01
1.83300000e+05 -3.56844323e-01
1.83400000e+05 -3.58460746e-01
1.83400000e+05 -3.58459917e-01
1.83500000e+05 -3.60081189e-01
1.83500000e+05 -3.60080357e-01
1.83600000e+05 -3.61706467e-01
1.83600000e+05 -3.61705632e-01
1.83700000e+05 -3.63336568e-01
1.83700000e+05 -3.63335731e-01
1.83800000e+05 -3.64971480e-01
1.83800000e+05 -3.64970641e-01
1.83900000e+05 -3.66611190e-01
1.83900000e+05 -3.66610349e-01
1.84000000e+05 -3.68255687e-01
1.84000000e+05 -3.68254843e-01
1.84100000e+05 -3.69904955e-01
1.84100000e+05 -3.69904110e-01
1.84200000e+05 -3.71558983e-01
1.84200000e+05 -3.71558136e-01
1.84300000e+05 -3.73217757e-01
1.84300000e+05 -3.73216907e-01
1.84400000e+05 -3.74881262e-01
1.84400000e+05 -3.74880410e-01
1.84500000e+05 -3.76549483e-01
1.84500000e+05 -3.76548630e-01
1.84600000e+05 -3.78222408e-01
1.84600000e+05 -3.78221552e-01
1.84700000e+05 -3.79900019e-01
1.84700000e+05 -3.79899162e-01
1.84800000e+05 -3.81582303e-01
1.84800000e+05 -3.81581444e-01
1.84900000e+05 -3.83269243e-01
1.84900000e+05 -3.83268383e-01
1.85000000e+05 -3.84960824e-01
1.85000000e+05 -3.84959962e-01
1.85100000e+05 -3.86657029e-01
1.85100000e+05 -3.86656166e-01
1.85200000e+05 -3.88357842e-01
1.85200000e+05 -3.88356977e-01
1.85300000e+05 -3.90063245e-01
1.85300000e+05 -3.90062378e-01
1.85400000e+05 -3.91773221e-01
1.85400000e+05 -3.91772353e-01
1.85500000e+05 -3.93487752e-01
1.85500000e+05 -3.93486884e-01
1.85600000e+05 -3.95206821e-01
1.85600000e+05 -3.95205951e-01
1.85700000e+05 -3.96930408e-01
1.85700000e+05 -3.96929538e-01
1.85800000e+05 -3.98658496e-01
1.85800000e+05 -3.98657624e-01
1.85900000e+05 -4.00391064e-01
1.85900000e+05 -4.00390192e-01
1.86000000e+05 -4.02128093e-01
1.86000000e+05 -4.02127220e-01
1.86100000e+05 -4.03869563e-01
1.86100000e+05 -4.03868690e-01
1.86200000e+05 -4.05615454e-01
1.86200000e+05 -4.05614580e-01
1.86300000e+05 -4.07365745e-01
1.86300000e+05 -4.07364870e-01
1.86400000e+05 -4.09120414e-01
1.86400000e+05 -4.09119538e-01
1.86500000e+05 -4.10879439e-01
1.86500000e+05 -4.10878564e-01
1.86600000e+05 -4.12642800e-01
1.86600000e+05 -4.12641924e-01
1.86700000e+05 -4.14410472e-01
1.86700000e+05 -4.14409596e-01
1.86800000e+05 -4.16182434e-01
1.86800000e+05 -4.16181558e-01
1.86900000e+05 -4.17958661e-01
1.86900000e+05 -4.17957786e-01
1.87000000e+05 -4.19739130e-01
1.87000000e+05 -4.19738255e-01
1.87100000e+05 -4.21523817e-01
1.87100000e+05 -4.21522942e-01
1.87200000e+05 -4.23312696e-01
1.87200000e+05 -4.23311821e-01
1.87300000e+05 -4.25105743e-01
1.87300000e+05 -4.25104868e-01
1.87400000e+05 -4.26902931e-01
1.87400000e+05 -4.26902057e-01
1.87500000e+05 -4.28704234e-01
1.87500000e+05 -4.28703361e-01
1.87600000e+05 -4.30509626e-01
1.87600000e+05 -4.30508754e-01
1.87700000e+05 -4.32319079e-01
1.87700000e+05 -4.32318208e-01
1.87800000e+05 -4.34132565e-01
1.87800000e+05 -4.34131695e-01
1.87900000e+05 -4.35950057e-01
1.87900000e+05 -4.35949188e-01
1.88000000e+05 -4.37771524e-01
1.88000000e+05 -4.37770657e-01
1.88100000e+05 -4.39596939e-01
1.88100000e+05 -4.39596073e-01
1.88200000e+05 -4.41426271e-01
1.88200000e+05 -4.41425406e-01
1.88300000e+05 -4.43259489e-01
1.88300000e+05 -4.43258626e-01
1.88400000e+05 -4.45096562e-01
1.88400000e+05 -4.45095701e-01
1.88500000e+05 -4.46937460e-01
1.88500000e+05 -4.46936600e-01
1.88600000e+05 -4.48782149e-01
1.88600000e+05 -4.48781291e-01
1.88700000e+05 -4.50630597e-01
1.88700000e+05 -4.50629742e-01
1.88800000e+05 -4.52482771e-01
1.88800000e+05 -4.52481918e-01
1.88900000e+05 -4.54338636e-01
1.88900000e+05 -4.54337786e-01
1.89000000e+05 -4.56198158e-01
1.89000000e+05 -4.56197311e-01
1.89100000e+05 -4.58061303e-01
1.89100000e+05 -4.58060458e-01
1.89200000e+05 -4.59928034e-01
1.89200000e+05 -4.59927191e-01
1.89300000e+05 -4.61798314e-01
1.89300000e+05 -4.61797475e-01
1.89400000e+05 -4.63672107e-01
1.89400000e+05 -4.63671271e-01
1.89500000e+05 -4.65549375e-01
1.89500000e+05 -4.65548542e-01
1.89600000e+05 -4.67430080e-01
1.89600000e+05 -4.67429251e-01
1.89700000e+05 -4.69314182e-01
1.89700000e+05 -4.69313356e-01
1.89800000e+05 -4.71201643e-01
1.89800000e+05 -4.71200820e-01
1.89900000e+05 -4.73092420e-01
1.89900000e+05 -4.73091602e-01
1.90000000e+05 -4.74986474e-01
1.90000000e+05 -4.74985660e-01
1.90100000e+05 -4.76883763e-01
1.90100000e+05 -4.76882952e-01
1.90200000e+05 -4.78784243e-01
1.90200000e+05 -4.78783437e-01
1.90300000e+05 -4.80687873e-01
1.90300000e+05 -4.80687071e-01
1.90400000e+05 -4.82594607e-01
1.90400000e+05 -4.82593810e-01
1.90500000e+05 -4.84504401e-01
1.90500000e+05 -4.84503609e-01
1.90600000e+05 -4.86417211e-01
1.90600000e+05 -4.86416423e-01
1.90700000e+05 -4.88332988e-01
1.90700000e+05 -4.88332206e-01
1.90800000e+05 -4.90251687e-01
1.90800000e+05 -4.90250911e-01
1.90900000e+05 -4.92173260e-01
1.90900000e+05 -4.92172489e-01
1.91000000e+05 -4.94097658e-01
1.91000000e+05 -4.94096893e-01
1.91100000e+05 -4.96024833e-01
1.91100000e+05 -4.96024073e-01
1.91200000e+05 -4.97954733e-01
1.91200000e+05 -4.97953979e-01
1.91300000e+05 -4.99887307e-01
1.91300000e+05 -4.99886560e-01
1.91400000e+05 -5.01822505e-01
1.91400000e+05 -5.01821764e-01
1.91500000e+05 -5.03760274e-01
1.91500000e+05 -5.03759539e-01
1.91600000e+05 -5.05700560e-01
1.91600000e+05 -5.05699831e-01
1.91700000e+05 -5.07643308e-01
1.91700000e+05 -5.07642586e-01
1.91800000e+05 -5.09588464e-01
1.91800000e+05 -5.09587750e-01
1.91900000e+05 -5.11535973e-01
1.91900000e+05 -5.11535265e-01
1.92000000e+05 -5.13485776e-01
1.92000000e+05 -5.13485076e-01
1.92100000e+05 -5.15437816e-01
1.92100000e+05 -5.15437123e-01
1.92200000e+05 -5.17392035e-01
1.92200000e+05 -5.17391350e-01
1.92300000e+05 -5.19348373e-01
1.92300000e+05 -5.19347696e-01
1.92400000e+05 -5.21306769e-01
1.92400000e+05 -5.21306100e-01
1.92500000e+05 -5.23267163e-01
1.92500000e+05 -5.23266503e-01
1.92600000e+05 -5.25229492e-01
1.92600000e+05 -5.25228840e-01
1.92700000e+05 -5.27193692e-01
1.92700000e+05 -5.27193049e-01
1.92800000e+05 -5.29159700e-01
1.92800000e+05 -5.29159066e-01
1.92900000e+05 -5.31127451e-01
1.92900000e+05 -5.31126826e-01
1.93000000e+05 -5.33096878e-01
1.93000000e+05 -5.33096263e-01
1.93100000e+05 -5.35067915e-01
1.93100000e+05 -5.35067309e-01
1.93200000e+05 -5.37040493e-01
1.93200000e+05 -5.37039896e-01
1.93300000e+05 -5.39014543e-01
1.93300000e+05 -5.39013957e-01
1.93400000e+05 -5.40989996e-01
1.93400000e+05 -5.40989420e-01
1.93500000e+05 -5.42966780e-01
1.93500000e+05 -5.42966214e-01
1.93600000e+05 -5.44944824e-01
1.93600000e+05 -5.44944269e-01
1.93700000e+05 -5.46924054e-01
1.93700000e+05 -5.46923510e-01
1.93800000e+05 -5.48904397e-01
1.93800000e+05 -5.48903863e-01
1.93900000e+05 -5.50885776e-01
1.93900000e+05 -5.50885254e-01
1.94000000e+05 -5.52868117e-01
1.94000000e+05 -5.52867606e-01
1.94100000e+05 -5.54851342e-01
1.94100000e+05 -5.54850843e-01
1.94200000e+05 -5.56835373e-01
1.94200000e+05 -5.56834885e-01
1.94300000e+05 -5.58820130e-01
1.94300000e+05 -5.58819655e-01
1.94400000e+05 -5.60805533e-01
1.94400000e+05 -5.60805070e-01
1.94500000e+05 -5.62791501e-01
1.94500000e+05 -5.62791050e-01
1.94600000e+05 -5.64777951e-01
1.94600000e+05 -5.64777513e-01
1.94700000e+05 -5.66764799e-01
1.94700000e+05 -5.66764375e-01
1.94800000e+05 -5.68751962e-01
1.94800000e+05 -5.68751550e-01
1.94900000e+05 -5.70739352e-01
1.94900000e+05 -5.70738953e-01
1.95000000e+05 -5.72726885e-01
1.95000000e+05 -5.72726504e-01
1.95100000e+05 -5.74714473e-01
1.95100000e+05 -5.74714100e-01
1.95200000e+05 -5.76702017e-01
1.95200000e+05 -5.76701662e-01
1.95300000e+05 -5.78689441e-01
1.95300000e+05 -5.78689100e-01
1.95400000e+05 -5.80676647e-01
1.95400000e+05 -5.80676319e-01
1.95500000e+05 -5.82663541e-01
1.95500000e+05 -5.82663229e-01
1.95600000e+05 -5.84650032e-01
1.95600000e+05 -5.84649735e-01
1.95700000e+05 -5.86636024e-01
1.95700000e+05 -5.86635742e-01
1.95800000e+05 -5.88621420e-01
1.95800000e+05 -5.88621154e-01
1.95900000e+05 -5.90606124e-01
1.95900000e+05 -5.90605873e-01
1.96000000e+05 -5.92590037e-01
1.96000000e+05 -5.92589802e-01
1.96100000e+05 -5.94573060e-01
1.96100000e+05 -5.94572842e-01
1.96200000e+05 -5.96555091e-01
1.96200000e+05 -5.96554890e-01
1.96300000e+05 -5.98536030e-01
1.96300000e+05 -5.98535845e-01
1.96400000e+05 -6.00515773e-01
1.96400000e+05 -6.00515605e-01
1.96500000e+05 -6.02494215e-01
1.96500000e+05 -6.02494065e-01
1.96600000e+05 -6.04471251e-01
1.96600000e+05 -6.04471119e-01
1.96700000e+05 -6.06446775e-01
1.96700000e+05 -6.06446660e-01
1.96800000e+05 -6.08420679e-01
1.96800000e+05 -6.08420582e-01
1.96900000e+05 -6.10392853e-01
1.96900000e+05 -6.10392774e-01
1.97000000e+05 -6.12363187e-01
1.97000000e+05 -6.12363127e-01
1.97100000e+05 -6.14331570e-01
1.97100000e+05 -6.14331528e-01
1.97200000e+05 -6.16297889e-01
1.97200000e+05 -6.16297866e-01
1.97300000e+05 -6.18262030e-01
1.97300000e+05 -6.18262027e-01
1.97400000e+05 -6.20223878e-01
1.97400000e+05 -6.20223894e-01
1.97500000e+05 -6.22183317e-01
1.97500000e+05 -6.22183353e-01
1.97600000e+05 -6.24140228e-01
1.97600000e+05 -6.24140285e-01
1.97700000e+05 -6.26094495e-01
1.97700000e+05 -6.26094571e-01
1.97800000e+05 -6.28045995e-01
1.97800000e+05 -6.28046093e-01
1.97900000e+05 -6.29994609e-01
1.97900000e+05 -6.29994727e-01
1.98000000e+05 -6.31940214e-01
1.98000000e+05 -6.31940353e-01
1.98100000e+05 -6.33882686e-01
1.98100000e+05 -6.33882846e-01
1.98200000e+05 -6.35821900e-01
1.98200000e+05 -6.35822082e-01
1.98300000e+05 -6.37757731e-01
1.98300000e+05 -6.37757935e-01
1.98400000e+05 -6.39690051e-01
1.98400000e+05 -6.39690276e-01
1.98500000e+05 -6.41618731e-01
1.98500000e+05 -6.41618979e-01
1.98600000e+05 -6.43543642e-01
1.98600000e+05 -6.43543913e-01
1.98700000e+05 -6.45464654e-01
1.98700000e+05 -6.45464947e-01
1.98800000e+05 -6.47381633e-01
1.98800000e+05 -6.47381950e-01
1.98900000e+05 -6.49294447e-01
1.98900000e+05 -6.49294787e-01
1.99000000e+05 -6.51202962e-01
1.99000000e+05 -6.51203326e-01
1.99100000e+05 -6.53107041e-01
1.99100000e+05 -6.53107429e-01
1.99200000e+05 -6.55006548e-01
1.99200000e+05 -6.55006960e-01
1.99300000e+05 -6.56901345e-01
1.99300000e+05 -6.56901781e-01
1.99400000e+05 -6.58791292e-01
1.99400000e+05 -6.58791753e-01
1.99500000e+05 -6.60676250e-01
1.99500000e+05 -6.60676735e-01
1.99600000e+05 -6.62556076e-01
1.99600000e+05 -6.62556587e-01
1.99700000e+05 -6.64430628e-01
1.99700000e+05 -6.64431157e-01
1.99800000e+05 -6.66299771e-01
1.99800000e+05 -6.66300333e-01
1.99900000e+05 -6.68163295e-01
1.99900000e+05 -6.68160934e-01
2.00000000e+05 -6.70024273e-01
2.00000000e+05 -6.70030531e-01


==> MixPlotData/opt_T500_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 1.03028697e-13
3.02000000e+04 1.03028697e-13
3.03000000e+04 7.42517159e-13
3.03000000e+04 7.42517159e-13
3.04000000e+04 1.19371180e-12
3.04000000e+04 1.15107923e-12
3.05000000e+04 -4.23838742e-12
3.05000000e+04 -4.43378667e-12
3.06000000e+04 -3.23332472e-11
3.06000000e+04 -3.27524674e-11
3.07000000e+04 -9.66515756e-11
3.07000000e+04 -9.64988089e-11
3.08000000e+04 -8.33715319e-11
3.08000000e+04 -7.83124676e-11
3.09000000e+04 6.75953515e-10
3.09000000e+04 6.98243241e-10
3.10000000e+04 4.19573354e-09
3.10000000e+04 4.25171365e-09
3.11000000e+04 1.35748230e-08
3.11000000e+04 1.36276981e-08
3.12000000e+04 2.42867166e-08
3.12000000e+04 2.39968756e-08
3.13000000e+04 -1.75609998e-08
3.13000000e+04 -1.96068797e-08
3.14000000e+04 -3.54045664e-07
3.14000000e+04 -3.62263876e-07
3.15000000e+04 -1.78965199e-06
3.15000000e+04 -1.81554233e-06
3.16000000e+04 -6.55224713e-06
3.16000000e+04 -6.62178073e-06
3.17000000e+04 -2.00199353e-05
3.17000000e+04 -2.01849229e-05
3.18000000e+04 -5.37608939e-05
3.18000000e+04 -5.41133352e-05
3.19000000e+04 -1.30208255e-04
3.19000000e+04 -1.30893564e-04
3.20000000e+04 -2.88817060e-04
3.20000000e+04 -2.90038150e-04
3.21000000e+04 -5.92643004e-04
3.21000000e+04 -5.94644497e-04
3.22000000e+04 -1.13308061e-03
3.22000000e+04 -1.13610387e-03
3.23000000e+04 -2.02946844e-03
3.23000000e+04 -2.03367631e-03
3.24000000e+04 -3.42015136e-03
3.24000000e+04 -3.42553617e-03
3.25000000e+04 -5.44308425e-03
3.25000000e+04 -5.44938829e-03
3.26000000e+04 -8.20731604e-03
3.26000000e+04 -8.21400237e-03
3.27000000e+04 -1.17608951e-02
3.27000000e+04 -1.17671987e-02
3.28000000e+04 -1.60641690e-02
3.28000000e+04 -1.60692334e-02
3.29000000e+04 -2.09781917e-02
3.29000000e+04 -2.09812622e-02
3.30000000e+04 -2.62749274e-02
3.30000000e+04 -2.62755434e-02
3.31000000e+04 -3.16696932e-02
3.31000000e+04 -3.16678155e-02
3.32000000e+04 -3.68689557e-02
3.32000000e+04 -3.68649815e-02
3.33000000e+04 -4.16210501e-02
3.33000000e+04 -4.16157080e-02
3.34000000e+04 -4.57559948e-02
3.34000000e+04 -4.57501535e-02
3.35000000e+04 -4.92040908e-02
3.35000000e+04 -4.91985478e-02
3.36000000e+04 -5.19901845e-02
3.36000000e+04 -5.19855036e-02
3.37000000e+04 -5.42084372e-02
3.37000000e+04 -5.42048803e-02
3.38000000e+04 -5.59879293e-02
3.38000000e+04 -5.59854856e-02
3.39000000e+04 -5.74603832e-02
3.39000000e+04 -5.74588636e-02
3.40000000e+04 -5.87379412e-02
3.40000000e+04 -5.87370880e-02
3.41000000e+04 -5.99034878e-02
3.41000000e+04 -5.99030595e-02
3.42000000e+04 -6.10112469e-02
3.42000000e+04 -6.10110618e-02
3.43000000e+04 -6.20930775e-02
3.43000000e+04 -6.20930203e-02
3.44000000e+04 -6.31661344e-02
3.44000000e+04 -6.31661420e-02
3.45000000e+04 -6.42392302e-02
3.45000000e+04 -6.42392725e-02
3.46000000e+04 -6.53170413e-02
3.46000000e+04 -6.53171055e-02
3.47000000e+04 -6.64024237e-02
3.47000000e+04 -6.64025048e-02
3.48000000e+04 -6.74975118e-02
3.48000000e+04 -6.74976082e-02
3.49000000e+04 -6.86041666e-02
3.49000000e+04 -6.86042775e-02
3.50000000e+04 -6.97241520e-02
3.50000000e+04 -6.97242771e-02
3.51000000e+04 -7.08591861e-02
3.51000000e+04 -7.08593252e-02
3.52000000e+04 -7.20109774e-02
3.52000000e+04 -7.20111306e-02
3.53000000e+04 -7.31812180e-02
3.53000000e+04 -7.31813852e-02
3.54000000e+04 -7.43716156e-02
3.54000000e+04 -7.43717969e-02
3.55000000e+04 -7.55838660e-02
3.55000000e+04 -7.55840614e-02
3.56000000e+04 -7.68197059e-02
3.56000000e+04 -7.68199159e-02
3.57000000e+04 -7.80808549e-02
3.57000000e+04 -7.80810792e-02
3.58000000e+04 -7.93691089e-02
3.58000000e+04 -7.93693484e-02
3.59000000e+04 -8.06862257e-02
3.59000000e+04 -8.06864799e-02
3.60000000e+04 -8.20340954e-02
3.60000000e+04 -8.20343657e-02
3.61000000e+04 -8.34145207e-02
3.61000000e+04 -8.34148061e-02
3.62000000e+04 -8.48295321e-02
3.62000000e+04 -8.48298350e-02
3.63000000e+04 -8.62809693e-02
3.63000000e+04 -8.62812874e-02
3.64000000e+04 -8.77710700e-02
3.64000000e+04 -8.77714077e-02
3.65000000e+04 -8.93016773e-02
3.65000000e+04 -8.93020299e-02
3.66000000e+04 -9.08753418e-02
3.66000000e+04 -9.08757173e-02
3.67000000e+04 -9.24938260e-02
3.67000000e+04 -9.24942152e-02
3.68000000e+04 -9.41601730e-02
3.68000000e+04 -9.41605902e-02
3.69000000e+04 -9.58758853e-02
3.69000000e+04 -9.58763129e-02
3.70000000e+04 -9.76448144e-02
3.70000000e+04 -9.76452784e-02
3.71000000e+04 -9.94678430e-02
3.71000000e+04 -9.94683099e-02
3.72000000e+04 -1.01350203e-01
3.72000000e+04 -1.01350721e-01
3.73000000e+04 -1.03291454e-01
3.73000000e+04 -1.03291960e-01
3.74000000e+04 -1.05299262e-01
3.74000000e+04 -1.05299846e-01
3.75000000e+04 -1.07370512e-01
3.75000000e+04 -1.07371052e-01
3.76000000e+04 -1.09517257e-01
3.76000000e+04 -1.09517924e-01
3.77000000e+04 -1.11731132e-01
3.77000000e+04 -1.11731696e-01
3.78000000e+04 -1.14032231e-01
3.78000000e+04 -1.14033012e-01
3.79000000e+04 -1.16402045e-01
3.79000000e+04 -1.16402607e-01
3.80000000e+04 -1.18875562e-01
3.80000000e+04 -1.18876507e-01
3.81000000e+04 -1.21414857e-01
3.81000000e+04 -1.21415363e-01
3.82000000e+04 -1.24082701e-01
3.82000000e+04 -1.24083903e-01
3.83000000e+04 -1.26804221e-01
3.83000000e+04 -1.26804566e-01
3.84000000e+04 -1.29694234e-01
3.84000000e+04 -1.29695860e-01
3.85000000e+04 -1.32607785e-01
3.85000000e+04 -1.32607761e-01
3.86000000e+04 -1.35757466e-01
3.86000000e+04 -1.35759827e-01
3.87000000e+04 -1.38865653e-01
3.87000000e+04 -1.38864861e-01
3.88000000e+04 -1.42328950e-01
3.88000000e+04 -1.42332624e-01
3.89000000e+04 -1.45618863e-01
3.89000000e+04 -1.45616542e-01
3.90000000e+04 -1.49478707e-01
3.90000000e+04 -1.49484777e-01
3.91000000e+04 -1.52905916e-01
3.91000000e+04 -1.52900615e-01
3.92000000e+04 -1.57297546e-01
3.92000000e+04 -1.57308045e-01
3.93000000e+04 -1.60755506e-01
3.93000000e+04 -1.60744472e-01
3.94000000e+04 -1.65910107e-01
3.94000000e+04 -1.65928867e-01
3.95000000e+04 -1.69171963e-01
3.95000000e+04 -1.69149984e-01
3.96000000e+04 -1.75498565e-01
3.96000000e+04 -1.75532811e-01
3.97000000e+04 -1.78106787e-01
3.97000000e+04 -1.78063992e-01
3.98000000e+04 -1.86346238e-01
3.98000000e+04 -1.86409597e-01
3.99000000e+04 -1.87401004e-01
3.99000000e+04 -1.87318075e-01
4.00000000e+04 -1.99253563e-01
4.00000000e+04 -1.99359327e-01
4.01000000e+04 -2.09348199e-01
4.01000000e+04 -2.09259029e-01
4.02000000e+04 -2.09730680e-01
4.02000000e+04 -2.09799002e-01
4.03000000e+04 -2.16240831e-01
4.03000000e+04 -2.16193852e-01
4.04000000e+04 -2.18446669e-01
4.04000000e+04 -2.18483766e-01
4.05000000e+04 -2.23276224e-01
4.05000000e+04 -2.23251974e-01
4.06000000e+04 -2.26133475e-01
4.06000000e+04 -2.26153719e-01
4.07000000e+04 -2.30135849e-01
4.07000000e+04 -2.30123795e-01
4.08000000e+04 -2.33206698e-01
4.08000000e+04 -2.33217940e-01
4.09000000e+04 -2.36776397e-01
4.09000000e+04 -2.36770815e-01
4.10000000e+04 -2.39894689e-01
4.10000000e+04 -2.39901176e-01
4.11000000e+04 -2.43225926e-01
4.11000000e+04 -2.43223744e-01
4.12000000e+04 -2.46333229e-01
4.12000000e+04 -2.46337235e-01
4.13000000e+04 -2.49527842e-01
4.13000000e+04 -2.49527429e-01
4.14000000e+04 -2.52609261e-01
4.14000000e+04 -2.52611991e-01
4.15000000e+04 -2.55724466e-01
4.15000000e+04 -2.55724970e-01
4.16000000e+04 -2.58782247e-01
4.16000000e+04 -2.58784333e-01
4.17000000e+04 -2.61852733e-01
4.17000000e+04 -2.61853713e-01
4.18000000e+04 -2.64895226e-01
4.18000000e+04 -2.64896998e-01
4.19000000e+04 -2.67943756e-01
4.19000000e+04 -2.67944986e-01
4.20000000e+04 -2.70980860e-01
4.20000000e+04 -2.70982487e-01
4.21000000e+04 -2.74023539e-01
4.21000000e+04 -2.74024909e-01
4.22000000e+04 -2.77064920e-01
4.22000000e+04 -2.77066491e-01
4.23000000e+04 -2.80113923e-01
4.23000000e+04 -2.80115377e-01
4.24000000e+04 -2.83168415e-01
4.24000000e+04 -2.83169976e-01
4.25000000e+04 -2.86233445e-01
4.25000000e+04 -2.86234959e-01
4.26000000e+04 -2.89308943e-01
4.26000000e+04 -2.89310518e-01
4.27000000e+04 -2.92398066e-01
4.27000000e+04 -2.92399629e-01
4.28000000e+04 -2.95501594e-01
4.28000000e+04 -2.95503196e-01
4.29000000e+04 -2.98621732e-01
4.29000000e+04 -2.98623340e-01
4.30000000e+04 -3.01759574e-01
4.30000000e+04 -3.01761212e-01
4.31000000e+04 -3.04916824e-01
4.31000000e+04 -3.04918476e-01
4.32000000e+04 -3.08094657e-01
4.32000000e+04 -3.08096336e-01
4.33000000e+04 -3.11294498e-01
4.33000000e+04 -3.11296196e-01
4.34000000e+04 -3.14517511e-01
4.34000000e+04 -3.14519236e-01
4.35000000e+04 -3.17764954e-01
4.35000000e+04 -3.17766701e-01
4.36000000e+04 -3.21037949e-01
4.36000000e+04 -3.21039722e-01
4.37000000e+04 -3.24337645e-01
4.37000000e+04 -3.24339442e-01
4.38000000e+04 -3.27665117e-01
4.38000000e+04 -3.27666941e-01
4.39000000e+04 -3.31021439e-01
4.39000000e+04 -3.31023290e-01
4.40000000e+04 -3.34407643e-01
4.40000000e+04 -3.34409522e-01
4.41000000e+04 -3.37824751e-01
4.41000000e+04 -3.37826658e-01
4.42000000e+04 -3.41273758e-01
4.42000000e+04 -3.41275694e-01
4.43000000e+04 -3.44755647e-01
4.43000000e+04 -3.44757613e-01
4.44000000e+04 -3.48271386e-01
4.44000000e+04 -3.48273381e-01
4.45000000e+04 -3.51821929e-01
4.45000000e+04 -3.51823955e-01
4.46000000e+04 -3.55408222e-01
4.46000000e+04 -3.55410280e-01
4.47000000e+04 -3.59031201e-01
4.47000000e+04 -3.59033291e-01
4.48000000e+04 -3.62691796e-01
4.48000000e+04 -3.62693919e-01
4.49000000e+04 -3.66390929e-01
4.49000000e+04 -3.66393086e-01
4.50000000e+04 -3.70129521e-01
4.50000000e+04 -3.70131712e-01
4.51000000e+04 -3.73908486e-01
4.51000000e+04 -3.73910713e-01
4.52000000e+04 -3.77728739e-01
4.52000000e+04 -3.77731001e-01
4.53000000e+04 -3.81591191e-01
4.53000000e+04 -3.81593490e-01
4.54000000e+04 -3.85496755e-01
4.54000000e+04 -3.85499091e-01
4.55000000e+04 -3.89446342e-01
4.55000000e+04 -3.89448716e-01
4.56000000e+04 -3.93440866e-01
4.56000000e+04 -3.93443279e-01
4.57000000e+04 -3.97481243e-01
4.57000000e+04 -3.97483695e-01
4.58000000e+04 -4.01568390e-01
4.58000000e+04 -4.01570882e-01
4.59000000e+04 -4.05703227e-01
4.59000000e+04 -4.05705760e-01
4.60000000e+04 -4.09886680e-01
4.60000000e+04 -4.09889255e-01
4.61000000e+04 -4.14119677e-01
4.61000000e+04 -4.14122294e-01
4.62000000e+04 -4.18403151e-01
4.62000000e+04 -4.18405811e-01
4.63000000e+04 -4.22738039e-01
4.63000000e+04 -4.22740742e-01
4.64000000e+04 -4.27125284e-01
4.64000000e+04 -4.27128033e-01
4.65000000e+04 -4.31565836e-01
4.65000000e+04 -4.31568630e-01
4.66000000e+04 -4.36060648e-01
4.66000000e+04 -4.36063488e-01
4.67000000e+04 -4.40610682e-01
4.67000000e+04 -4.40613568e-01
4.68000000e+04 -4.45216902e-01
4.68000000e+04 -4.45219837e-01
4.69000000e+04 -4.49880284e-01
4.69000000e+04 -4.49883266e-01
4.70000000e+04 -4.54601805e-01
4.70000000e+04 -4.54604837e-01
4.71000000e+04 -4.59382454e-01
4.71000000e+04 -4.59385535e-01
4.72000000e+04 -4.64223221e-01
4.72000000e+04 -4.64226353e-01
4.73000000e+04 -4.69125107e-01
4.73000000e+04 -4.69128291e-01
4.74000000e+04 -4.74089119e-01
4.74000000e+04 -4.74092355e-01
4.75000000e+04 -4.79116269e-01
4.75000000e+04 -4.79119558e-01
4.76000000e+04 -4.84207578e-01
4.76000000e+04 -4.84210920e-01
4.77000000e+04 -4.89364070e-01
4.77000000e+04 -4.89367467e-01
4.78000000e+04 -4.94586778e-01
4.78000000e+04 -4.94590231e-01
4.79000000e+04 -4.99876742e-01
4.79000000e+04 -4.99880250e-01
4.80000000e+04 -5.05235005e-01
4.80000000e+04 -5.05238569e-01
4.81000000e+04 -5.10662617e-01
4.81000000e+04 -5.10666239e-01
4.82000000e+04 -5.16160633e-01
4.82000000e+04 -5.16164313e-01
4.83000000e+04 -5.21730115e-01
4.83000000e+04 -5.21733854e-01
4.84000000e+04 -5.27372125e-01
4.84000000e+04 -5.27375924e-01
4.85000000e+04 -5.33087734e-01
4.85000000e+04 -5.33091592e-01
4.86000000e+04 -5.38878013e-01
4.86000000e+04 -5.38881932e-01
4.87000000e+04 -5.44744038e-01
4.87000000e+04 -5.44748018e-01
4.88000000e+04 -5.50686885e-01
4.88000000e+04 -5.50690927e-01
4.89000000e+04 -5.56707635e-01
4.89000000e+04 -5.56711739e-01
4.90000000e+04 -5.62807367e-01
4.90000000e+04 -5.62811534e-01
4.91000000e+04 -5.68987161e-01
4.91000000e+04 -5.68991392e-01
4.92000000e+04 -5.75248097e-01
4.92000000e+04 -5.75252391e-01
4.93000000e+04 -5.81591253e-01
4.93000000e+04 -5.81595611e-01
4.94000000e+04 -5.88017703e-01
4.94000000e+04 -5.88022125e-01
4.95000000e+04 -5.94528518e-01
4.95000000e+04 -5.94533005e-01
4.96000000e+04 -6.01124765e-01
4.96000000e+04 -6.01129317e-01
4.97000000e+04 -6.07807503e-01
4.97000000e+04 -6.07812121e-01
4.98000000e+04 -6.14577785e-01
4.98000000e+04 -6.14582469e-01
4.99000000e+04 -6.21436655e-01
4.99000000e+04 -6.21441403e-01
5.00000000e+04 -6.28385144e-01
5.00000000e+04 -6.28389958e-01
5.01000000e+04 -6.35424273e-01
5.01000000e+04 -6.35429153e-01
5.02000000e+04 -6.42555049e-01
5.02000000e+04 -6.42559994e-01
5.03000000e+04 -6.49778464e-01
5.03000000e+04 -6.49783474e-01
5.04000000e+04 -6.57095490e-01
5.04000000e+04 -6.57100565e-01
5.05000000e+04 -6.64507081e-01
5.05000000e+04 -6.64512220e-01
5.06000000e+04 -6.72014169e-01
5.06000000e+04 -6.72019371e-01
5.07000000e+04 -6.79617660e-01
5.07000000e+04 -6.79622926e-01
5.08000000e+04 -6.87318437e-01
5.08000000e+04 -6.87323766e-01
5.09000000e+04 -6.95117351e-01
5.09000000e+04 -6.95122741e-01
5.10000000e+04 -7.03015221e-01
5.10000000e+04 -7.03020671e-01
5.11000000e+04 -7.11012833e-01
5.11000000e+04 -7.11018342e-01
5.12000000e+04 -7.19110933e-01
5.12000000e+04 -7.19116501e-01
5.13000000e+04 -7.27310228e-01
5.13000000e+04 -7.27315853e-01
5.14000000e+04 -7.35611381e-01
5.14000000e+04 -7.35617060e-01
5.15000000e+04 -7.44015005e-01
5.15000000e+04 -7.44020738e-01
5.16000000e+04 -7.52521663e-01
5.16000000e+04 -7.52527447e-01
5.17000000e+04 -7.61131864e-01
5.17000000e+04 -7.61137698e-01
5.18000000e+04 -7.69846056e-01
5.18000000e+04 -7.69851937e-01
5.19000000e+04 -7.78664626e-01
5.19000000e+04 -7.78670550e-01
5.20000000e+04 -7.87587889e-01
5.20000000e+04 -7.87593856e-01
5.21000000e+04 -7.96616094e-01
5.21000000e+04 -7.96622099e-01
5.22000000e+04 -8.05749407e-01
5.22000000e+04 -8.05755448e-01
5.23000000e+04 -8.14987917e-01
5.23000000e+04 -8.14993989e-01
5.24000000e+04 -8.24331622e-01
5.24000000e+04 -8.24337723e-01
5.25000000e+04 -8.33780432e-01
5.25000000e+04 -8.33786556e-01
5.26000000e+04 -8.43334156e-01
5.26000000e+04 -8.43340300e-01
5.27000000e+04 -8.52992500e-01
5.27000000e+04 -8.52998659e-01
5.28000000e+04 -8.62755062e-01
5.28000000e+04 -8.62761232e-01
5.29000000e+04 -8.72621324e-01
5.29000000e+04 -8.72627498e-01
5.30000000e+04 -8.82590646e-01
5.30000000e+04 -8.82596819e-01
5.31000000e+04 -8.92662259e-01
5.31000000e+04 -8.92668426e-01
5.32000000e+04 -9.02835261e-01
5.32000000e+04 -9.02841415e-01
5.33000000e+04 -9.13108607e-01
5.33000000e+04 -9.13114741e-01
5.34000000e+04 -9.23481103e-01
5.34000000e+04 -9.23487210e-01
5.35000000e+04 -9.33951399e-01
5.35000000e+04 -9.33957473e-01
5.36000000e+04 -9.44517984e-01
5.36000000e+04 -9.44524015e-01
5.37000000e+04 -9.55179172e-01
5.37000000e+04 -9.55185153e-01
5.38000000e+04 -9.65933102e-01
5.38000000e+04 -9.65939024e-01
5.39000000e+04 -9.76777725e-01
5.39000000e+04 -9.76783579e-01
5.40000000e+04 -9.87710798e-01
5.40000000e+04 -9.87716574e-01
5.41000000e+04 -9.98729876e-01
5.41000000e+04 -9.98735565e-01
5.42000000e+04 -1.00983230e+00
5.42000000e+04 -1.00983789e+00
5.43000000e+04 -1.02101521e+00
5.43000000e+04 -1.02102069e+00
5.44000000e+04 -1.03227549e+00
5.44000000e+04 -1.03228085e+00
5.45000000e+04 -1.04360980e+00
5.45000000e+04 -1.04361503e+00
5.46000000e+04 -1.05501458e+00
5.46000000e+04 -1.05501967e+00
5.47000000e+04 -1.06648600e+00
5.47000000e+04 -1.06649092e+00
5.48000000e+04 -1.07801996e+00
5.48000000e+04 -1.07802471e+00
5.49000000e+04 -1.08961210e+00
5.49000000e+04 -1.08961667e+00
5.50000000e+04 -1.10125781e+00
5.50000000e+04 -1.10126217e+00
5.51000000e+04 -1.11295216e+00
5.51000000e+04 -1.11295631e+00
5.52000000e+04 -1.12468995e+00
5.52000000e+04 -1.12469387e+00
5.53000000e+04 -1.13646569e+00
5.53000000e+04 -1.13646936e+00
5.54000000e+04 -1.14827356e+00
5.54000000e+04 -1.14827698e+00
5.55000000e+04 -1.16010747e+00
5.55000000e+04 -1.16011060e+00
5.56000000e+04 -1.17196097e+00
5.56000000e+04 -1.17196381e+00
5.57000000e+04 -1.18382731e+00
5.57000000e+04 -1.18382984e+00
5.58000000e+04 -1.19569942e+00
5.58000000e+04 -1.19570161e+00
5.59000000e+04 -1.20756988e+00
5.59000000e+04 -1.20757172e+00
5.60000000e+04 -1.21943094e+00
5.60000000e+04 -1.21943242e+00
5.61000000e+04 -1.23127453e+00
5.61000000e+04 -1.23127562e+00
5.62000000e+04 -1.24309220e+00
5.62000000e+04 -1.24309289e+00
5.63000000e+04 -1.25487520e+00
5.63000000e+04 -1.25487546e+00
5.64000000e+04 -1.26661440e+00
5.64000000e+04 -1.26661421e+00
5.65000000e+04 -1.27830034e+00
5.65000000e+04 -1.27829969e+00
5.66000000e+04 -1.28992323e+00
5.66000000e+04 -1.28992209e+00
5.67000000e+04 -1.30147290e+00
5.67000000e+04 -1.30147126e+00
5.68000000e+04 -1.31293889e+00
5.68000000e+04 -1.31293672e+00
5.69000000e+04 -1.32431036e+00
5.69000000e+04 -1.32430765e+00
5.70000000e+04 -1.33557616e+00
5.70000000e+04 -1.33557289e+00
5.71000000e+04 -1.34672482e+00
5.71000000e+04 -1.34672097e+00
5.72000000e+04 -1.35774456e+00
5.72000000e+04 -1.35774010e+00
5.73000000e+04 -1.36862326e+00
5.73000000e+04 -1.36861818e+00
5.74000000e+04 -1.37934854e+00
5.74000000e+04 -1.37934281e+00
5.75000000e+04 -1.38990771e+00
5.75000000e+04 -1.38990132e+00
5.76000000e+04 -1.40028782e+00
5.76000000e+04 -1.40028076e+00
5.77000000e+04 -1.41047565e+00
5.77000000e+04 -1.41046790e+00
5.78000000e+04 -1.42045775e+00
5.78000000e+04 -1.42044929e+00
5.79000000e+04 -1.43022044e+00
5.79000000e+04 -1.43021125e+00
5.80000000e+04 -1.43974983e+00
5.80000000e+04 -1.43973990e+00
5.81000000e+04 -1.44903184e+00
5.81000000e+04 -1.44902116e+00
5.82000000e+04 -1.45805224e+00
5.82000000e+04 -1.45804079e+00
5.83000000e+04 -1.46679663e+00
5.83000000e+04 -1.46678440e+00
5.84000000e+04 -1.47525052e+00
5.84000000e+04 -1.47523750e+00
5.85000000e+04 -1.48339930e+00
5.85000000e+04 -1.48338548e+00
5.86000000e+04 -1.49122832e+00
5.86000000e+04 -1.49121370e+00
5.87000000e+04 -1.49872288e+00
5.87000000e+04 -1.49870744e+00
5.88000000e+04 -1.50586826e+00
5.88000000e+04 -1.50585201e+00
5.89000000e+04 -1.51264980e+00
5.89000000e+04 -1.51263272e+00
5.90000000e+04 -1.51905284e+00
5.90000000e+04 -1.51903494e+00
5.91000000e+04 -1.52506286e+00
5.91000000e+04 -1.52504414e+00
5.92000000e+04 -1.53066543e+00
5.92000000e+04 -1.53064588e+00
5.93000000e+04 -1.53584628e+00
5.93000000e+04 -1.53582591e+00
5.94000000e+04 -1.54059133e+00
5.94000000e+04 -1.54057015e+00
5.95000000e+04 -1.54488674e+00
5.95000000e+04 -1.54486476e+00
5.96000000e+04 -1.54871893e+00
5.96000000e+04 -1.54869614e+00
5.97000000e+04 -1.55207460e+00
5.97000000e+04 -1.55205103e+00
5.98000000e+04 -1.55494081e+00
5.98000000e+04 -1.55491647e+00
5.99000000e+04 -1.55730500e+00
5.99000000e+04 -1.55727990e+00
6.00000000e+04 -1.55915501e+00
6.00000000e+04 -1.55912916e+00
6.01000000e+04 -1.56047913e+00
6.01000000e+04 -1.56045256e+00
6.02000000e+04 -1.56126615e+00
6.02000000e+04 -1.56123889e+00
6.03000000e+04 -1.56150538e+00
6.03000000e+04 -1.56147744e+00
6.04000000e+04 -1.56118670e+00
6.04000000e+04 -1.56115811e+00
6.05000000e+04 -1.56030058e+00
6.05000000e+04 -1.56027137e+00
6.06000000e+04 -1.55883813e+00
6.06000000e+04 -1.55880834e+00
6.07000000e+04 -1.55679114e+00
6.07000000e+04 -1.55676079e+00
6.08000000e+04 -1.55415210e+00
6.08000000e+04 -1.55412122e+00
6.09000000e+04 -1.55091421e+00
6.09000000e+04 -1.55088285e+00
6.10000000e+04 -1.54707148e+00
6.10000000e+04 -1.54703967e+00
6.11000000e+04 -1.54261871e+00
6.11000000e+04 -1.54258649e+00
6.12000000e+04 -1.53755151e+00
6.12000000e+04 -1.53751892e+00
6.13000000e+04 -1.53186637e+00
6.13000000e+04 -1.53183346e+00
6.14000000e+04 -1.52556065e+00
6.14000000e+04 -1.52552746e+00
6.15000000e+04 -1.51863262e+00
6.15000000e+04 -1.51859921e+00
6.16000000e+04 -1.51108150e+00
6.16000000e+04 -1.51104791e+00
6.17000000e+04 -1.50290745e+00
6.17000000e+04 -1.50287373e+00
6.18000000e+04 -1.49411161e+00
6.18000000e+04 -1.49407780e+00
6.19000000e+04 -1.48469608e+00
6.19000000e+04 -1.48466226e+00
6.20000000e+04 -1.47466402e+00
6.20000000e+04 -1.47463023e+00
6.21000000e+04 -1.46401957e+00
6.21000000e+04 -1.46398586e+00
6.22000000e+04 -1.45276791e+00
6.22000000e+04 -1.45273434e+00
6.23000000e+04 -1.44091525e+00
6.23000000e+04 -1.44088188e+00
6.24000000e+04 -1.42846886e+00
6.24000000e+04 -1.42843575e+00
6.25000000e+04 -1.41543704e+00
6.25000000e+04 -1.41540424e+00
6.26000000e+04 -1.40182913e+00
6.26000000e+04 -1.40179671e+00
6.27000000e+04 -1.38765554e+00
6.27000000e+04 -1.38762356e+00
6.28000000e+04 -1.37292769e+00
6.28000000e+04 -1.37289620e+00
6.29000000e+04 -1.35765804e+00
6.29000000e+04 -1.35762710e+00
6.30000000e+04 -1.34186006e+00
6.30000000e+04 -1.34182974e+00
6.31000000e+04 -1.32554823e+00
6.31000000e+04 -1.32551858e+00
6.32000000e+04 -1.30873801e+00
6.32000000e+04 -1.30870909e+00
6.33000000e+04 -1.29144583e+00
6.33000000e+04 -1.29141770e+00
6.34000000e+04 -1.27368907e+00
6.34000000e+04 -1.27366178e+00
6.35000000e+04 -1.25548602e+00
6.35000000e+04 -1.25545964e+00
6.36000000e+04 -1.23685588e+00
6.36000000e+04 -1.23683046e+00
6.37000000e+04 -1.21781872e+00
6.37000000e+04 -1.21779431e+00
6.38000000e+04 -1.19839544e+00
6.38000000e+04 -1.19837210e+00
6.39000000e+04 -1.17860778e+00
6.39000000e+04 -1.17858555e+00
6.40000000e+04 -1.15847824e+00
6.40000000e+04 -1.15845717e+00
6.41000000e+04 -1.13803007e+00
6.41000000e+04 -1.13801021e+00
6.42000000e+04 -1.11728727e+00
6.42000000e+04 -1.11726865e+00
6.43000000e+04 -1.09627449e+00
6.43000000e+04 -1.09625715e+00
6.44000000e+04 -1.07501706e+00
6.44000000e+04 -1.07500103e+00
6.45000000e+04 -1.05354089e+00
6.45000000e+04 -1.05352620e+00
6.46000000e+04 -1.03187249e+00
6.46000000e+04 -1.03185916e+00
6.47000000e+04 -1.01003888e+00
6.47000000e+04 -1.01002693e+00
6.48000000e+04 -9.88067556e-01
6.48000000e+04 -9.88057000e-01
6.49000000e+04 -9.65986440e-01
6.49000000e+04 -9.65977285e-01
6.50000000e+04 -9.43823801e-01
6.50000000e+04 -9.43816052e-01
6.51000000e+04 -9.21608198e-01
6.51000000e+04 -9.21601852e-01
6.52000000e+04 -8.99368390e-01
6.52000000e+04 -8.99363440e-01
6.53000000e+04 -8.77133245e-01
6.53000000e+04 -8.77129679e-01
6.54000000e+04 -8.54931637e-01
6.54000000e+04 -8.54929439e-01
6.55000000e+04 -8.32792330e-01
6.55000000e+04 -8.32791479e-01
6.56000000e+04 -8.10743847e-01
6.56000000e+04 -8.10744318e-01
6.57000000e+04 -7.88814324e-01
6.57000000e+04 -7.88816089e-01
6.58000000e+04 -7.67031363e-01
6.58000000e+04 -7.67034390e-01
6.59000000e+04 -7.45421856e-01
6.59000000e+04 -7.45426111e-01
6.60000000e+04 -7.24011816e-01
6.60000000e+04 -7.24017260e-01
6.61000000e+04 -7.02826184e-01
6.61000000e+04 -7.02832776e-01
6.62000000e+04 -6.81888643e-01
6.62000000e+04 -6.81896341e-01
6.63000000e+04 -6.61221424e-01
6.63000000e+04 -6.61230182e-01
6.64000000e+04 -6.40845110e-01
6.64000000e+04 -6.40854880e-01
6.65000000e+04 -6.20778451e-01
6.65000000e+04 -6.20789182e-01
6.66000000e+04 -6.01038186e-01
6.66000000e+04 -6.01049822e-01
6.67000000e+04 -5.81638870e-01
6.67000000e+04 -5.81651353e-01
6.68000000e+04 -5.62592732e-01
6.68000000e+04 -5.62606000e-01
6.69000000e+04 -5.43909542e-01
6.69000000e+04 -5.43923528e-01
6.70000000e+04 -5.25596510e-01
6.70000000e+04 -5.25611140e-01
6.71000000e+04 -5.07658207e-01
6.71000000e+04 -5.07673404e-01
6.72000000e+04 -4.90096522e-01
6.72000000e+04 -4.90112201e-01
6.73000000e+04 -4.72910645e-01
6.73000000e+04 -4.72926716e-01
6.74000000e+04 -4.56097089e-01
6.74000000e+04 -4.56113453e-01
6.75000000e+04 -4.39649738e-01
6.75000000e+04 -4.39666290e-01
6.76000000e+04 -4.23559930e-01
6.76000000e+04 -4.23576560e-01
6.77000000e+04 -4.07816573e-01
6.77000000e+04 -4.07833164e-01
6.78000000e+04 -3.92406282e-01
6.78000000e+04 -3.92422711e-01
6.79000000e+04 -3.77313545e-01
6.79000000e+04 -3.77329687e-01
6.80000000e+04 -3.62520911e-01
6.80000000e+04 -3.62536635e-01
6.81000000e+04 -3.48009188e-01
6.81000000e+04 -3.48024364e-01
6.82000000e+04 -3.33757657e-01
6.82000000e+04 -3.33772155e-01
6.83000000e+04 -3.19744298e-01
6.83000000e+04 -3.19757989e-01
6.84000000e+04 -3.05946010e-01
6.84000000e+04 -3.05958769e-01
6.85000000e+04 -2.92338836e-01
6.85000000e+04 -2.92350546e-01
6.86000000e+04 -2.78898189e-01
6.86000000e+04 -2.78908739e-01
6.87000000e+04 -2.65599057e-01
6.87000000e+04 -2.65608346e-01
6.88000000e+04 -2.52416210e-01
6.88000000e+04 -2.52424150e-01
6.89000000e+04 -2.39324391e-01
6.89000000e+04 -2.39330906e-01
6.90000000e+04 -2.26298494e-01
6.90000000e+04 -2.26303522e-01
6.91000000e+04 -2.13313726e-01
6.91000000e+04 -2.13317220e-01
6.92000000e+04 -2.00345758e-01
6.92000000e+04 -2.00347687e-01
6.93000000e+04 -1.87370859e-01
6.93000000e+04 -1.87371207e-01
6.94000000e+04 -1.74366016e-01
6.94000000e+04 -1.74364785e-01
6.95000000e+04 -1.61309044e-01
6.95000000e+04 -1.61306251e-01
6.96000000e+04 -1.48178681e-01
6.96000000e+04 -1.48174357e-01
6.97000000e+04 -1.34954670e-01
6.97000000e+04 -1.34948859e-01
6.98000000e+04 -1.21617833e-01
6.98000000e+04 -1.21610593e-01
6.99000000e+04 -1.08150134e-01
6.99000000e+04 -1.08141533e-01
7.00000000e+04 -9.45347318e-02
7.00000000e+04 -9.45248499e-02
7.01000000e+04 -8.07560280e-02
7.01000000e+04 -8.07449511e-02
7.02000000e+04 -6.67996996e-02
7.02000000e+04 -6.67875207e-02
7.03000000e+04 -5.26527290e-02
7.03000000e+04 -5.26395459e-02
7.04000000e+04 -3.83034235e-02
7.04000000e+04 -3.82893372e-02
7.05000000e+04 -2.37414266e-02
7.05000000e+04 -2.37265399e-02
7.06000000e+04 -8.95772134e-03
7.06000000e+04 -8.94213729e-03
7.07000000e+04 6.05537501e-03
7.07000000e+04 6.07155430e-03
7.08000000e+04 2.13042246e-02
7.08000000e+04 2.13208991e-02
7.09000000e+04 3.67938911e-02
7.09000000e+04 3.68109636e-02
7.10000000e+04 5.25281695e-02
7.10000000e+04 5.25455467e-02
7.11000000e+04 6.85096244e-02
7.11000000e+04 6.85272174e-02
7.12000000e+04 8.47396353e-02
7.12000000e+04 8.47573600e-02
7.13000000e+04 1.01218448e-01
7.13000000e+04 1.01236226e-01
7.14000000e+04 1.17945234e-01
7.14000000e+04 1.17962991e-01
7.15000000e+04 1.34918151e-01
7.15000000e+04 1.34935820e-01
7.16000000e+04 1.52134414e-01
7.16000000e+04 1.52151933e-01
7.17000000e+04 1.69590361e-01
7.17000000e+04 1.69607673e-01
7.18000000e+04 1.87281529e-01
7.18000000e+04 1.87298583e-01
7.19000000e+04 2.05202727e-01
7.19000000e+04 2.05219477e-01
7.20000000e+04 2.23348107e-01
7.20000000e+04 2.23364512e-01
7.21000000e+04 2.41711240e-01
7.21000000e+04 2.41727263e-01
7.22000000e+04 2.60285183e-01
7.22000000e+04 2.60300794e-01
7.23000000e+04 2.79062552e-01
7.23000000e+04 2.79077722e-01
7.24000000e+04 2.98035582e-01
7.24000000e+04 2.98050289e-01
7.25000000e+04 3.17196195e-01
7.25000000e+04 3.17210419e-01
7.26000000e+04 3.36536051e-01
7.26000000e+04 3.36549775e-01
7.27000000e+04 3.56046605e-01
7.27000000e+04 3.56059815e-01
7.28000000e+04 3.75719155e-01
7.28000000e+04 3.75731842e-01
7.29000000e+04 3.95544887e-01
7.29000000e+04 3.95557042e-01
7.30000000e+04 4.15514913e-01
7.30000000e+04 4.15526530e-01
7.31000000e+04 4.35620307e-01
7.31000000e+04 4.35631383e-01
7.32000000e+04 4.55852137e-01
7.32000000e+04 4.55862668e-01
7.33000000e+04 4.76201488e-01
7.33000000e+04 4.76211476e-01
7.34000000e+04 4.96659491e-01
7.34000000e+04 4.96668935e-01
7.35000000e+04 5.17217335e-01
7.35000000e+04 5.17226237e-01
7.36000000e+04 5.37866287e-01
7.36000000e+04 5.37874650e-01
7.37000000e+04 5.58597703e-01
7.37000000e+04 5.58605530e-01
7.38000000e+04 5.79403038e-01
7.38000000e+04 5.79410332e-01
7.39000000e+04 6.00273850e-01
7.39000000e+04 6.00280617e-01
7.40000000e+04 6.21201810e-01
7.40000000e+04 6.21208053e-01
7.41000000e+04 6.42178699e-01
7.41000000e+04 6.42184423e-01
7.42000000e+04 6.63196413e-01
7.42000000e+04 6.63201622e-01
7.43000000e+04 6.84246956e-01
7.43000000e+04 6.84251656e-01
7.44000000e+04 7.05322447e-01
7.44000000e+04 7.05326641e-01
7.45000000e+04 7.26415107e-01
7.45000000e+04 7.26418800e-01
7.46000000e+04 7.47517263e-01
7.46000000e+04 7.47520458e-01
7.47000000e+04 7.68621338e-01
7.47000000e+04 7.68624040e-01
7.48000000e+04 7.89719848e-01
7.48000000e+04 7.89722058e-01
7.49000000e+04 8.10805393e-01
7.49000000e+04 8.10807116e-01
7.50000000e+04 8.31870655e-01
7.50000000e+04 8.31871893e-01
7.51000000e+04 8.52908389e-01
7.51000000e+04 8.52909144e-01
7.52000000e+04 8.73911415e-01
7.52000000e+04 8.73911689e-01
7.53000000e+04 8.94872611e-01
7.53000000e+04 8.94872405e-01
7.54000000e+04 9.15784909e-01
7.54000000e+04 9.15784223e-01
7.55000000e+04 9.36641290e-01
7.55000000e+04 9.36640127e-01
7.56000000e+04 9.57434786e-01
7.56000000e+04 9.57433145e-01
7.57000000e+04 9.78158463e-01
7.57000000e+04 9.78156344e-01
7.58000000e+04 9.98805388e-01
7.58000000e+04 9.98802785e-01
7.59000000e+04 1.01936856e+00
7.59000000e+04 1.01936546e+00
7.60000000e+04 1.03984085e+00
7.60000000e+04 1.03983725e+00
7.61000000e+04 1.06021502e+00
7.61000000e+04 1.06021091e+00
7.62000000e+04 1.08048398e+00
7.62000000e+04 1.08047940e+00
7.63000000e+04 1.10064132e+00
7.63000000e+04 1.10063634e+00
7.64000000e+04 1.12068208e+00
7.64000000e+04 1.12067684e+00
7.65000000e+04 1.14060347e+00
7.65000000e+04 1.14059813e+00
7.66000000e+04 1.16040491e+00
7.66000000e+04 1.16039958e+00
7.67000000e+04 1.18008689e+00
7.67000000e+04 1.18008153e+00
7.68000000e+04 1.19964849e+00
7.68000000e+04 1.19964284e+00
7.69000000e+04 1.21908407e+00
7.69000000e+04 1.21907765e+00
7.70000000e+04 1.23838037e+00
7.70000000e+04 1.23837258e+00
7.71000000e+04 1.25751550e+00
7.71000000e+04 1.25750581e+00
7.72000000e+04 1.27646084e+00
7.72000000e+04 1.27644899e+00
7.73000000e+04 1.29518566e+00
7.73000000e+04 1.29517180e+00
7.74000000e+04 1.31366308e+00
7.74000000e+04 1.31364776e+00
7.75000000e+04 1.33187522e+00
7.75000000e+04 1.33185919e+00
7.76000000e+04 1.34981551e+00
7.76000000e+04 1.34979953e+00
7.77000000e+04 1.36748768e+00
7.77000000e+04 1.36747227e+00
7.78000000e+04 1.38490180e+00
7.78000000e+04 1.38488715e+00
7.79000000e+04 1.40206942e+00
7.79000000e+04 1.40205539e+00
7.80000000e+04 1.41899935e+00
7.80000000e+04 1.41898562e+00
7.81000000e+04 1.43569539e+00
7.81000000e+04 1.43568159e+00
7.82000000e+04 1.45215616e+00
7.82000000e+04 1.45214198e+00
7.83000000e+04 1.46837619e+00
7.83000000e+04 1.46836144e+00
7.84000000e+04 1.48434755e+00
7.84000000e+04 1.48433212e+00
7.85000000e+04 1.50006119e+00
7.85000000e+04 1.50004506e+00
7.86000000e+04 1.51550778e+00
7.86000000e+04 1.51549095e+00
7.87000000e+04 1.53067799e+00
7.87000000e+04 1.53066046e+00
7.88000000e+04 1.54556258e+00
7.88000000e+04 1.54554435e+00
7.89000000e+04 1.56015234e+00
7.89000000e+04 1.56013340e+00
7.90000000e+04 1.57443803e+00
7.90000000e+04 1.57441839e+00
7.91000000e+04 1.58841043e+00
7.91000000e+04 1.58839008e+00
7.92000000e+04 1.60206034e+00
7.92000000e+04 1.60203928e+00
7.93000000e+04 1.61537855e+00
7.93000000e+04 1.61535678e+00
7.94000000e+04 1.62835591e+00
7.94000000e+04 1.62833343e+00
7.95000000e+04 1.64098328e+00
7.95000000e+04 1.64096009e+00
7.96000000e+04 1.65325157e+00
7.96000000e+04 1.65322766e+00
7.97000000e+04 1.66515170e+00
7.97000000e+04 1.66512708e+00
7.98000000e+04 1.67667466e+00
7.98000000e+04 1.67664933e+00
7.99000000e+04 1.68781146e+00
7.99000000e+04 1.68778542e+00
8.00000000e+04 1.69855317e+00
8.00000000e+04 1.69852642e+00
8.01000000e+04 1.70889094e+00
8.01000000e+04 1.70886348e+00
8.02000000e+04 1.71881599e+00
8.02000000e+04 1.71878783e+00
8.03000000e+04 1.72831966e+00
8.03000000e+04 1.72829081e+00
8.04000000e+04 1.73739343e+00
8.04000000e+04 1.73736390e+00
8.05000000e+04 1.74602896e+00
8.05000000e+04 1.74599875e+00
8.06000000e+04 1.75421807e+00
8.06000000e+04 1.75418720e+00
8.07000000e+04 1.76195287e+00
8.07000000e+04 1.76192135e+00
8.08000000e+04 1.76922567e+00
8.08000000e+04 1.76919353e+00
8.09000000e+04 1.77602908e+00
8.09000000e+04 1.77599633e+00
8.10000000e+04 1.78235601e+00
8.10000000e+04 1.78232267e+00
8.11000000e+04 1.78819964e+00
8.11000000e+04 1.78816573e+00
8.12000000e+04 1.79355344e+00
8.12000000e+04 1.79351897e+00
8.13000000e+04 1.79841114e+00
8.13000000e+04 1.79837614e+00
8.14000000e+04 1.80276676e+00
8.14000000e+04 1.80273124e+00
8.15000000e+04 1.80661453e+00
8.15000000e+04 1.80657849e+00
8.16000000e+04 1.80994888e+00
8.16000000e+04 1.80991235e+00
8.17000000e+04 1.81276448e+00
8.17000000e+04 1.81272747e+00
8.18000000e+04 1.81505619e+00
8.18000000e+04 1.81501872e+00
8.19000000e+04 1.81681909e+00
8.19000000e+04 1.81678117e+00
8.20000000e+04 1.81804850e+00
8.20000000e+04 1.81801015e+00
8.21000000e+04 1.81874004e+00
8.21000000e+04 1.81870127e+00
8.22000000e+04 1.81888964e+00
8.22000000e+04 1.81885049e+00
8.23000000e+04 1.81849368e+00
8.23000000e+04 1.81845417e+00
8.24000000e+04 1.81754895e+00
8.24000000e+04 1.81750913e+00
8.25000000e+04 1.81605281e+00
8.25000000e+04 1.81601271e+00
8.26000000e+04 1.81400314e+00
8.26000000e+04 1.81396281e+00
8.27000000e+04 1.81139846e+00
8.27000000e+04 1.81135793e+00
8.28000000e+04 1.80823784e+00
8.28000000e+04 1.80819716e+00
8.29000000e+04 1.80452092e+00
8.29000000e+04 1.80448013e+00
8.30000000e+04 1.80024787e+00
8.30000000e+04 1.80020700e+00
8.31000000e+04 1.79541927e+00
8.31000000e+04 1.79537835e+00
8.32000000e+04 1.79003605e+00
8.32000000e+04 1.78999510e+00
8.33000000e+04 1.78409939e+00
8.33000000e+04 1.78405842e+00
8.34000000e+04 1.77761063e+00
8.34000000e+04 1.77756965e+00
8.35000000e+04 1.77057121e+00
8.35000000e+04 1.77053023e+00
8.36000000e+04 1.76298265e+00
8.36000000e+04 1.76294167e+00
8.37000000e+04 1.75484653e+00
8.37000000e+04 1.75480556e+00
8.38000000e+04 1.74616456e+00
8.38000000e+04 1.74612363e+00
8.39000000e+04 1.73693869e+00
8.39000000e+04 1.73689781e+00
8.40000000e+04 1.72717121e+00
8.40000000e+04 1.72713040e+00
8.41000000e+04 1.71686487e+00
8.41000000e+04 1.71682420e+00
8.42000000e+04 1.70602310e+00
8.42000000e+04 1.70598261e+00
8.43000000e+04 1.69465006e+00
8.43000000e+04 1.69460982e+00
8.44000000e+04 1.68275078e+00
8.44000000e+04 1.68271084e+00
8.45000000e+04 1.67033113e+00
8.45000000e+04 1.67029157e+00
8.46000000e+04 1.65739785e+00
8.46000000e+04 1.65735873e+00
8.47000000e+04 1.64395839e+00
8.47000000e+04 1.64391975e+00
8.48000000e+04 1.63002074e+00
8.48000000e+04 1.62998261e+00
8.49000000e+04 1.61559322e+00
8.49000000e+04 1.61555563e+00
8.50000000e+04 1.60068425e+00
8.50000000e+04 1.60064718e+00
8.51000000e+04 1.58530206e+00
8.51000000e+04 1.58526549e+00
8.52000000e+04 1.56945451e+00
8.52000000e+04 1.56941841e+00
8.53000000e+04 1.55314898e+00
8.53000000e+04 1.55311331e+00
8.54000000e+04 1.53639230e+00
8.54000000e+04 1.53635702e+00
8.55000000e+04 1.51919083e+00
8.55000000e+04 1.51915593e+00
8.56000000e+04 1.50155068e+00
8.56000000e+04 1.50151614e+00
8.57000000e+04 1.48347794e+00
8.57000000e+04 1.48344379e+00
8.58000000e+04 1.46497907e+00
8.58000000e+04 1.46494535e+00
8.59000000e+04 1.44606126e+00
8.59000000e+04 1.44602805e+00
8.60000000e+04 1.42673280e+00
8.60000000e+04 1.42670021e+00
8.61000000e+04 1.40700336e+00
8.61000000e+04 1.40697150e+00
8.62000000e+04 1.38688415e+00
8.62000000e+04 1.38685315e+00
8.63000000e+04 1.36638797e+00
8.63000000e+04 1.36635794e+00
8.64000000e+04 1.34552899e+00
8.64000000e+04 1.34550002e+00
8.65000000e+04 1.32432248e+00
8.65000000e+04 1.32429463e+00
8.66000000e+04 1.30278433e+00
8.66000000e+04 1.30275763e+00
8.67000000e+04 1.28093050e+00
8.67000000e+04 1.28090492e+00
8.68000000e+04 1.25877648e+00
8.68000000e+04 1.25875197e+00
8.69000000e+04 1.23633676e+00
8.69000000e+04 1.23631323e+00
8.70000000e+04 1.21362448e+00
8.70000000e+04 1.21360180e+00
8.71000000e+04 1.19065121e+00
8.71000000e+04 1.19062929e+00
8.72000000e+04 1.16742709e+00
8.72000000e+04 1.16740582e+00
8.73000000e+04 1.14396106e+00
8.73000000e+04 1.14394039e+00
8.74000000e+04 1.12026151e+00
8.74000000e+04 1.12024143e+00
8.75000000e+04 1.09633696e+00
8.75000000e+04 1.09631754e+00
8.76000000e+04 1.07219698e+00
8.76000000e+04 1.07217833e+00
8.77000000e+04 1.04785296e+00
8.77000000e+04 1.04783528e+00
8.78000000e+04 1.02331898e+00
8.78000000e+04 1.02330250e+00
8.79000000e+04 9.98612222e-01
8.79000000e+04 9.98597213e-01
8.80000000e+04 9.73753308e-01
8.80000000e+04 9.73740032e-01
8.81000000e+04 9.48766140e-01
8.81000000e+04 9.48754835e-01
8.82000000e+04 9.23677454e-01
8.82000000e+04 9.23668303e-01
8.83000000e+04 8.98516025e-01
8.83000000e+04 8.98509141e-01
8.84000000e+04 8.73311652e-01
8.84000000e+04 8.73307059e-01
8.85000000e+04 8.48094009e-01
8.85000000e+04 8.48091643e-01
8.86000000e+04 8.22891519e-01
8.86000000e+04 8.22891235e-01
8.87000000e+04 7.97730392e-01
8.87000000e+04 7.97731987e-01
8.88000000e+04 7.72633955e-01
8.88000000e+04 7.72637191e-01
8.89000000e+04 7.47622368e-01
8.89000000e+04 7.47627010e-01
8.90000000e+04 7.22712787e-01
8.90000000e+04 7.22718634e-01
8.91000000e+04 6.97919957e-01
8.91000000e+04 6.97926875e-01
8.92000000e+04 6.73257187e-01
8.92000000e+04 6.73265133e-01
8.93000000e+04 6.48737582e-01
8.93000000e+04 6.48746619e-01
8.94000000e+04 6.24375400e-01
8.94000000e+04 6.24385692e-01
8.95000000e+04 6.00187346e-01
8.95000000e+04 6.00199151e-01
8.96000000e+04 5.76193658e-01
8.96000000e+04 5.76207301e-01
8.97000000e+04 5.52418836e-01
8.97000000e+04 5.52434676e-01
8.98000000e+04 5.28891925e-01
8.98000000e+04 5.28910319e-01
8.99000000e+04 5.05646301e-01
8.99000000e+04 5.05667562e-01
9.00000000e+04 4.82718989e-01
9.00000000e+04 4.82743358e-01
9.01000000e+04 4.60149579e-01
9.01000000e+04 4.60177192e-01
9.02000000e+04 4.37978853e-01
9.02000000e+04 4.38009733e-01
9.03000000e+04 4.16247276e-01
9.03000000e+04 4.16281325e-01
9.04000000e+04 3.94993491e-01
9.04000000e+04 3.95030500e-01
9.05000000e+04 3.74252961e-01
9.05000000e+04 3.74292625e-01
9.06000000e+04 3.54056872e-01
9.06000000e+04 3.54098817e-01
9.07000000e+04 3.34431371e-01
9.07000000e+04 3.34475181e-01
9.08000000e+04 3.15397164e-01
9.08000000e+04 3.15442412e-01
9.09000000e+04 2.96969479e-01
9.09000000e+04 2.97015749e-01
9.10000000e+04 2.79158321e-01
9.10000000e+04 2.79205229e-01
9.11000000e+04 2.61968968e-01
9.11000000e+04 2.62016177e-01
9.12000000e+04 2.45402608e-01
9.12000000e+04 2.45449833e-01
9.13000000e+04 2.29457033e-01
9.13000000e+04 2.29504044e-01
9.14000000e+04 2.14127313e-01
9.14000000e+04 2.14173928e-01
9.15000000e+04 1.99406385e-01
9.15000000e+04 1.99452461e-01
9.16000000e+04 1.85285527e-01
9.16000000e+04 1.85330951e-01
9.17000000e+04 1.71754700e-01
9.17000000e+04 1.71799378e-01
9.18000000e+04 1.58802770e-01
9.18000000e+04 1.58846621e-01
9.19000000e+04 1.46417628e-01
9.19000000e+04 1.46460574e-01
9.20000000e+04 1.34586241e-01
9.20000000e+04 1.34628205e-01
9.21000000e+04 1.23294669e-01
9.21000000e+04 1.23335578e-01
9.22000000e+04 1.12528078e-01
9.22000000e+04 1.12567857e-01
9.23000000e+04 1.02270769e-01
9.23000000e+04 1.02309347e-01
9.24000000e+04 9.25062293e-02
9.24000000e+04 9.25435430e-02
9.25000000e+04 8.32172360e-02
9.25000000e+04 8.32532299e-02
9.26000000e+04 7.43859749e-02
9.26000000e+04 7.44206055e-02
9.27000000e+04 6.59941960e-02
9.27000000e+04 6.60274325e-02
9.28000000e+04 5.80233791e-02
9.28000000e+04 5.80552046e-02
9.29000000e+04 5.04549064e-02
9.29000000e+04 5.04853176e-02
9.30000000e+04 4.32702287e-02
9.30000000e+04 4.32992347e-02
9.31000000e+04 3.64510185e-02
9.31000000e+04 3.64786402e-02
9.32000000e+04 2.99793056e-02
9.32000000e+04 3.00055734e-02
9.33000000e+04 2.38375900e-02
9.33000000e+04 2.38625425e-02
9.34000000e+04 1.80089329e-02
9.34000000e+04 1.80326148e-02
9.35000000e+04 1.24770251e-02
9.35000000e+04 1.24994858e-02
9.36000000e+04 7.22623542e-03
9.36000000e+04 7.24752724e-03
9.37000000e+04 2.24164032e-03
9.37000000e+04 2.26181747e-03
9.38000000e+04 -2.49096115e-03
9.38000000e+04 -2.47184384e-03
9.39000000e+04 -6.98504582e-03
9.39000000e+04 -6.96693370e-03
9.40000000e+04 -1.12533747e-02
9.40000000e+04 -1.12362140e-02
9.41000000e+04 -1.53080092e-02
9.41000000e+04 -1.52917477e-02
9.42000000e+04 -1.91603334e-02
9.42000000e+04 -1.91449206e-02
9.43000000e+04 -2.28210803e-02
9.43000000e+04 -2.28064677e-02
9.44000000e+04 -2.63003603e-02
9.44000000e+04 -2.62865019e-02
9.45000000e+04 -2.96076926e-02
9.45000000e+04 -2.95945444e-02
9.46000000e+04 -3.27520359e-02
9.46000000e+04 -3.27395565e-02
9.47000000e+04 -3.57418198e-02
9.47000000e+04 -3.57299700e-02
9.48000000e+04 -3.85849756e-02
9.48000000e+04 -3.85737186e-02
9.49000000e+04 -4.12889665e-02
9.49000000e+04 -4.12782677e-02
9.50000000e+04 -4.38608161e-02
9.50000000e+04 -4.38506430e-02
9.51000000e+04 -4.63071364e-02
9.51000000e+04 -4.62974587e-02
9.52000000e+04 -4.86341537e-02
9.52000000e+04 -4.86249427e-02
9.53000000e+04 -5.08477332e-02
9.53000000e+04 -5.08389623e-02
9.54000000e+04 -5.29534027e-02
9.54000000e+04 -5.29450469e-02
9.55000000e+04 -5.49563743e-02
9.55000000e+04 -5.49484103e-02
9.56000000e+04 -5.68615648e-02
9.56000000e+04 -5.68539707e-02
9.57000000e+04 -5.86736150e-02
9.57000000e+04 -5.86663704e-02
9.58000000e+04 -6.03969075e-02
9.58000000e+04 -6.03899932e-02
9.59000000e+04 -6.20355832e-02
9.59000000e+04 -6.20289813e-02
9.60000000e+04 -6.35935571e-02
9.60000000e+04 -6.35872509e-02
9.61000000e+04 -6.50745324e-02
9.61000000e+04 -6.50685062e-02
9.62000000e+04 -6.64820145e-02
9.62000000e+04 -6.64762534e-02
9.63000000e+04 -6.78193228e-02
9.63000000e+04 -6.78138132e-02
9.64000000e+04 -6.90896030e-02
9.64000000e+04 -6.90843319e-02
9.65000000e+04 -7.02958372e-02
9.65000000e+04 -7.02907923e-02
9.66000000e+04 -7.14408533e-02
9.66000000e+04 -7.14360231e-02
9.67000000e+04 -7.25273346e-02
9.67000000e+04 -7.25227084e-02
9.68000000e+04 -7.35578297e-02
9.68000000e+04 -7.35533976e-02
9.69000000e+04 -7.45347645e-02
9.69000000e+04 -7.45305177e-02
9.70000000e+04 -7.54604533e-02
9.70000000e+04 -7.54563835e-02
9.71000000e+04 -7.63371035e-02
9.71000000e+04 -7.63332021e-02
9.72000000e+04 -7.71668052e-02
9.72000000e+04 -7.71630615e-02
9.73000000e+04 -7.79515042e-02
9.73000000e+04 -7.79479050e-02
9.74000000e+04 -7.86929803e-02
9.74000000e+04 -7.86895127e-02
9.75000000e+04 -7.93928766e-02
9.75000000e+04 -7.93895354e-02
9.76000000e+04 -8.00528370e-02
9.76000000e+04 -8.00496362e-02
9.77000000e+04 -8.06747665e-02
9.77000000e+04 -8.06717461e-02
9.78000000e+04 -8.12611134e-02
9.78000000e+04 -8.12583289e-02
9.79000000e+04 -8.18149153e-02
9.79000000e+04 -8.18123972e-02
9.80000000e+04 -8.23392446e-02
9.80000000e+04 -8.23369281e-02
9.81000000e+04 -8.28357638e-02
9.81000000e+04 -8.28334091e-02
9.82000000e+04 -8.33024363e-02
9.82000000e+04 -8.32995822e-02
9.83000000e+04 -8.37309866e-02
9.83000000e+04 -8.37269871e-02
9.84000000e+04 -8.41052243e-02
9.84000000e+04 -8.40993956e-02
9.85000000e+04 -8.44015043e-02
9.85000000e+04 -8.43933643e-02
9.86000000e+04 -8.45921385e-02
9.86000000e+04 -8.45816607e-02
9.87000000e+04 -8.46515179e-02
9.87000000e+04 -8.46392925e-02
9.88000000e+04 -8.45634374e-02
9.88000000e+04 -8.45506438e-02
9.89000000e+04 -8.43272348e-02
9.89000000e+04 -8.43153998e-02
9.90000000e+04 -8.39603949e-02
9.90000000e+04 -8.39509993e-02
9.91000000e+04 -8.34963459e-02
9.91000000e+04 -8.34904179e-02
9.92000000e+04 -8.29778985e-02
9.92000000e+04 -8.29757439e-02
9.93000000e+04 -8.24483896e-02
9.93000000e+04 -8.24495561e-02
9.94000000e+04 -8.19433671e-02
9.94000000e+04 -8.19468422e-02
9.95000000e+04 -8.14852672e-02
9.95000000e+04 -8.14898186e-02
9.96000000e+04 -8.10822334e-02
9.96000000e+04 -8.10867545e-02
9.97000000e+04 -8.07306481e-02
9.97000000e+04 -8.07343937e-02
9.98000000e+04 -8.04198006e-02
9.98000000e+04 -8.04224567e-02
9.99000000e+04 -8.01367783e-02
9.99000000e+04 -8.01383885e-02
1.00000000e+05 -7.98701226e-02
1.00000000e+05 -7.98709372e-02
1.00100000e+05 -7.96116439e-02
1.00100000e+05 -7.96119668e-02
1.00200000e+05 -7.93565984e-02
1.00200000e+05 -7.93566833e-02
1.00300000e+05 -7.91028842e-02
1.00300000e+05 -7.91028926e-02
1.00400000e+05 -7.88499553e-02
1.00400000e+05 -7.88499639e-02
1.00500000e+05 -7.85979278e-02
1.00500000e+05 -7.85979581e-02
1.00600000e+05 -7.83470504e-02
1.00600000e+05 -7.83470986e-02
1.00700000e+05 -7.80974957e-02
1.00700000e+05 -7.80975526e-02
1.00800000e+05 -7.78493377e-02
1.00800000e+05 -7.78493974e-02
1.00900000e+05 -7.76025962e-02
1.00900000e+05 -7.76026566e-02
1.01000000e+05 -7.73572769e-02
1.01000000e+05 -7.73573382e-02
1.01100000e+05 -7.71133900e-02
1.01100000e+05 -7.71134528e-02
1.01200000e+05 -7.68709524e-02
1.01200000e+05 -7.68710171e-02
1.01300000e+05 -7.66299835e-02
1.01300000e+05 -7.66300501e-02
1.01400000e+05 -7.63905024e-02
1.01400000e+05 -7.63905707e-02
1.01500000e+05 -7.61525265e-02
1.01500000e+05 -7.61525965e-02
1.01600000e+05 -7.59160723e-02
1.01600000e+05 -7.59161439e-02
1.01700000e+05 -7.56811553e-02
1.01700000e+05 -7.56812284e-02
1.01800000e+05 -7.54477902e-02
1.01800000e+05 -7.54478648e-02
1.01900000e+05 -7.52159915e-02
1.01900000e+05 -7.52160674e-02
1.02000000e+05 -7.49857726e-02
1.02000000e+05 -7.49858499e-02
1.02100000e+05 -7.47571465e-02
1.02100000e+05 -7.47572252e-02
1.02200000e+05 -7.45301256e-02
1.02200000e+05 -7.45302055e-02
1.02300000e+05 -7.43047213e-02
1.02300000e+05 -7.43048024e-02
1.02400000e+05 -7.40809448e-02
1.02400000e+05 -7.40810270e-02
1.02500000e+05 -7.38588063e-02
1.02500000e+05 -7.38588896e-02
1.02600000e+05 -7.36383157e-02
1.02600000e+05 -7.36384001e-02
1.02700000e+05 -7.34194822e-02
1.02700000e+05 -7.34195676e-02
1.02800000e+05 -7.32023145e-02
1.02800000e+05 -7.32024008e-02
1.02900000e+05 -7.29868206e-02
1.02900000e+05 -7.29869079e-02
1.03000000e+05 -7.27730080e-02
1.03000000e+05 -7.27730960e-02
1.03100000e+05 -7.25608827e-02
1.03100000e+05 -7.25609715e-02
1.03200000e+05 -7.23504502e-02
1.03200000e+05 -7.23505396e-02
1.03300000e+05 -7.21417150e-02
1.03300000e+05 -7.21418050e-02
1.03400000e+05 -7.19346818e-02
1.03400000e+05 -7.19347725e-02
1.03500000e+05 -7.17293569e-02
1.03500000e+05 -7.17294486e-02
1.03600000e+05 -7.15257504e-02
1.03600000e+05 -7.15258435e-02
1.03700000e+05 -7.13238776e-02
1.03700000e+05 -7.13239726e-02
1.03800000e+05 -7.11237592e-02
1.03800000e+05 -7.11238565e-02
1.03900000e+05 -7.09254204e-02
1.03900000e+05 -7.09255203e-02
1.04000000e+05 -7.07288870e-02
1.04000000e+05 -7.07289893e-02
1.04100000e+05 -7.05341801e-02
1.04100000e+05 -7.05342839e-02
1.04200000e+05 -7.03413105e-02
1.04200000e+05 -7.03414147e-02
1.04300000e+05 -7.01502744e-02
1.04300000e+05 -7.01503776e-02
1.04400000e+05 -6.99610513e-02
1.04400000e+05 -6.99611520e-02
1.04500000e+05 -6.97736055e-02
1.04500000e+05 -6.97737026e-02
1.04600000e+05 -6.95878905e-02
1.04600000e+05 -6.95879832e-02
1.04700000e+05 -6.94038546e-02
1.04700000e+05 -6.94039430e-02
1.04800000e+05 -6.92214473e-02
1.04800000e+05 -6.92215317e-02
1.04900000e+05 -6.90406236e-02
1.04900000e+05 -6.90407046e-02
1.05000000e+05 -6.88613466e-02
1.05000000e+05 -6.88614251e-02
1.05100000e+05 -6.86835881e-02
1.05100000e+05 -6.86836646e-02
1.05200000e+05 -6.85073265e-02
1.05200000e+05 -6.85074017e-02
1.05300000e+05 -6.83325457e-02
1.05300000e+05 -6.83326198e-02
1.05400000e+05 -6.81592320e-02
1.05400000e+05 -6.81593052e-02
1.05500000e+05 -6.79873731e-02
1.05500000e+05 -6.79874453e-02
1.05600000e+05 -6.78169565e-02
1.05600000e+05 -6.78170278e-02
1.05700000e+05 -6.76479695e-02
1.05700000e+05 -6.76480397e-02
1.05800000e+05 -6.74803985e-02
1.05800000e+05 -6.74804676e-02
1.05900000e+05 -6.73142292e-02
1.05900000e+05 -6.73142972e-02
1.06000000e+05 -6.71494469e-02
1.06000000e+05 -6.71495137e-02
1.06100000e+05 -6.69860361e-02
1.06100000e+05 -6.69861017e-02
1.06200000e+05 -6.68239808e-02
1.06200000e+05 -6.68240450e-02
1.06300000e+05 -6.66632643e-02
1.06300000e+05 -6.66633271e-02
1.06400000e+05 -6.65038694e-02
1.06400000e+05 -6.65039308e-02
1.06500000e+05 -6.63457782e-02
1.06500000e+05 -6.63458381e-02
1.06600000e+05 -6.61889722e-02
1.06600000e+05 -6.61890305e-02
1.06700000e+05 -6.60334323e-02
1.06700000e+05 -6.60334890e-02
1.06800000e+05 -6.58791388e-02
1.06800000e+05 -6.58791938e-02
1.06900000e+05 -6.57260710e-02
1.06900000e+05 -6.57261243e-02
1.07000000e+05 -6.55742081e-02
1.07000000e+05 -6.55742595e-02
1.07100000e+05 -6.54235280e-02
1.07100000e+05 -6.54235775e-02
1.07200000e+05 -6.52740082e-02
1.07200000e+05 -6.52740558e-02
1.07300000e+05 -6.51256255e-02
1.07300000e+05 -6.51256710e-02
1.07400000e+05 -6.49783559e-02
1.07400000e+05 -6.49783993e-02
1.07500000e+05 -6.48321745e-02
1.07500000e+05 -6.48322157e-02
1.07600000e+05 -6.46870557e-02
1.07600000e+05 -6.46870947e-02
1.07700000e+05 -6.45429732e-02
1.07700000e+05 -6.45430097e-02
1.07800000e+05 -6.43998995e-02
1.07800000e+05 -6.43999337e-02
1.07900000e+05 -6.42578066e-02
1.07900000e+05 -6.42578382e-02
1.08000000e+05 -6.41166654e-02
1.08000000e+05 -6.41166944e-02
1.08100000e+05 -6.39764458e-02
1.08100000e+05 -6.39764721e-02
1.08200000e+05 -6.38371168e-02
1.08200000e+05 -6.38371403e-02
1.08300000e+05 -6.36986464e-02
1.08300000e+05 -6.36986669e-02
1.08400000e+05 -6.35610015e-02
1.08400000e+05 -6.35610189e-02
1.08500000e+05 -6.34241478e-02
1.08500000e+05 -6.34241621e-02
1.08600000e+05 -6.32880499e-02
1.08600000e+05 -6.32880609e-02
1.08700000e+05 -6.31526712e-02
1.08700000e+05 -6.31526789e-02
1.08800000e+05 -6.30179740e-02
1.08800000e+05 -6.30179781e-02
1.08900000e+05 -6.28839189e-02
1.08900000e+05 -6.28839194e-02
1.09000000e+05 -6.27504653e-02
1.09000000e+05 -6.27504621e-02
1.09100000e+05 -6.26175714e-02
1.09100000e+05 -6.26175642e-02
1.09200000e+05 -6.24851934e-02
1.09200000e+05 -6.24851821e-02
1.09300000e+05 -6.23532863e-02
1.09300000e+05 -6.23532708e-02
1.09400000e+05 -6.22218032e-02
1.09400000e+05 -6.22217832e-02
1.09500000e+05 -6.20906956e-02
1.09500000e+05 -6.20906710e-02
1.09600000e+05 -6.19599130e-02
1.09600000e+05 -6.19598836e-02
1.09700000e+05 -6.18294030e-02
1.09700000e+05 -6.18293686e-02
1.09800000e+05 -6.16991113e-02
1.09800000e+05 -6.16990717e-02
1.09900000e+05 -6.15689814e-02
1.09900000e+05 -6.15689365e-02
1.10000000e+05 -6.14389546e-02
1.10000000e+05 -6.14389040e-02
1.10100000e+05 -6.13089699e-02
1.10100000e+05 -6.13089135e-02
1.10200000e+05 -6.11789638e-02
1.10200000e+05 -6.11789012e-02
1.10300000e+05 -6.10488702e-02
1.10300000e+05 -6.10488013e-02
1.10400000e+05 -6.09186207e-02
1.10400000e+05 -6.09185452e-02
1.10500000e+05 -6.07881439e-02
1.10500000e+05 -6.07880614e-02
1.10600000e+05 -6.06573654e-02
1.10600000e+05 -6.06572758e-02
1.10700000e+05 -6.05262083e-02
1.10700000e+05 -6.05261113e-02
1.10800000e+05 -6.03945924e-02
1.10800000e+05 -6.03944875e-02
1.10900000e+05 -6.02624344e-02
1.10900000e+05 -6.02623214e-02
1.11000000e+05 -6.01296479e-02
1.11000000e+05 -6.01295266e-02
1.11100000e+05 -5.99961434e-02
1.11100000e+05 -5.99960133e-02
1.11200000e+05 -5.98618279e-02
1.11200000e+05 -5.98616887e-02
1.11300000e+05 -5.97266054e-02
1.11300000e+05 -5.97264569e-02
1.11400000e+05 -5.95903766e-02
1.11400000e+05 -5.95902184e-02
1.11500000e+05 -5.94530390e-02
1.11500000e+05 -5.94528708e-02
1.11600000e+05 -5.93144872e-02
1.11600000e+05 -5.93143087e-02
1.11700000e+05 -5.91746126e-02
1.11700000e+05 -5.91744234e-02
1.11800000e+05 -5.90333037e-02
1.11800000e+05 -5.90331037e-02
1.11900000e+05 -5.88904466e-02
1.11900000e+05 -5.88902354e-02
1.12000000e+05 -5.87459246e-02
1.12000000e+05 -5.87457020e-02
1.12100000e+05 -5.85996188e-02
1.12100000e+05 -5.85993846e-02
1.12200000e+05 -5.84514081e-02
1.12200000e+05 -5.84511621e-02
1.12300000e+05 -5.83011697e-02
1.12300000e+05 -5.83009115e-02
1.12400000e+05 -5.81487786e-02
1.12400000e+05 -5.81485083e-02
1.12500000e+05 -5.79941087e-02
1.12500000e+05 -5.79938260e-02
1.12600000e+05 -5.78370322e-02
1.12600000e+05 -5.78367370e-02
1.12700000e+05 -5.76774203e-02
1.12700000e+05 -5.76771123e-02
1.12800000e+05 -5.75151428e-02
1.12800000e+05 -5.75148221e-02
1.12900000e+05 -5.73500690e-02
1.12900000e+05 -5.73497353e-02
1.13000000e+05 -5.71820672e-02
1.13000000e+05 -5.71817206e-02
1.13100000e+05 -5.70110055e-02
1.13100000e+05 -5.70106458e-02
1.13200000e+05 -5.68367518e-02
1.13200000e+05 -5.68363791e-02
1.13300000e+05 -5.66591743e-02
1.13300000e+05 -5.66587886e-02
1.13400000e+05 -5.64781422e-02
1.13400000e+05 -5.64777435e-02
1.13500000e+05 -5.62935258e-02
1.13500000e+05 -5.62931143e-02
1.13600000e+05 -5.61051978e-02
1.13600000e+05 -5.61047738e-02
1.13700000e+05 -5.59130340e-02
1.13700000e+05 -5.59125977e-02
1.13800000e+05 -5.57169136e-02
1.13800000e+05 -5.57164654e-02
1.13900000e+05 -5.55167209e-02
1.13900000e+05 -5.55162613e-02
1.14000000e+05 -5.53123458e-02
1.14000000e+05 -5.53118754e-02
1.14100000e+05 -5.51036845e-02
1.14100000e+05 -5.51032040e-02
1.14200000e+05 -5.48906409e-02
1.14200000e+05 -5.48901509e-02
1.14300000e+05 -5.46731264e-02
1.14300000e+05 -5.46726276e-02
1.14400000e+05 -5.44510609e-02
1.14400000e+05 -5.44505543e-02
1.14500000e+05 -5.42243731e-02
1.14500000e+05 -5.42238593e-02
1.14600000e+05 -5.39930000e-02
1.14600000e+05 -5.39924798e-02
1.14700000e+05 -5.37568871e-02
1.14700000e+05 -5.37563614e-02
1.14800000e+05 -5.35159880e-02
1.14800000e+05 -5.35154575e-02
1.14900000e+05 -5.32702636e-02
1.14900000e+05 -5.32697289e-02
1.15000000e+05 -5.30196815e-02
1.15000000e+05 -5.30191431e-02
1.15100000e+05 -5.27642149e-02
1.15100000e+05 -5.27636734e-02
1.15200000e+05 -5.25038421e-02
1.15200000e+05 -5.25032979e-02
1.15300000e+05 -5.22385455e-02
1.15300000e+05 -5.22379989e-02
1.15400000e+05 -5.19683108e-02
1.15400000e+05 -5.19677621e-02
1.15500000e+05 -5.16931266e-02
1.15500000e+05 -5.16925760e-02
1.15600000e+05 -5.14129836e-02
1.15600000e+05 -5.14124315e-02
1.15700000e+05 -5.11278750e-02
1.15700000e+05 -5.11273214e-02
1.15800000e+05 -5.08377956e-02
1.15800000e+05 -5.08372407e-02
1.15900000e+05 -5.05427425e-02
1.15900000e+05 -5.05421866e-02
1.16000000e+05 -5.02427154e-02
1.16000000e+05 -5.02421587e-02
1.16100000e+05 -4.99377166e-02
1.16100000e+05 -4.99371594e-02
1.16200000e+05 -4.96277519e-02
1.16200000e+05 -4.96271946e-02
1.16300000e+05 -4.93128309e-02
1.16300000e+05 -4.93122738e-02
1.16400000e+05 -4.89929672e-02
1.16400000e+05 -4.89924109e-02
1.16500000e+05 -4.86681793e-02
1.16500000e+05 -4.86676242e-02
1.16600000e+05 -4.83384905e-02
1.16600000e+05 -4.83379370e-02
1.16700000e+05 -4.80039292e-02
1.16700000e+05 -4.80033779e-02
1.16800000e+05 -4.76645288e-02
1.16800000e+05 -4.76639800e-02
1.16900000e+05 -4.73203274e-02
1.16900000e+05 -4.73197818e-02
1.17000000e+05 -4.69713682e-02
1.17000000e+05 -4.69708261e-02
1.17100000e+05 -4.66176980e-02
1.17100000e+05 -4.66171598e-02
1.17200000e+05 -4.62593678e-02
1.17200000e+05 -4.62588339e-02
1.17300000e+05 -4.58964315e-02
1.17300000e+05 -4.58959021e-02
1.17400000e+05 -4.55289456e-02
1.17400000e+05 -4.55284210e-02
1.17500000e+05 -4.51569690e-02
1.17500000e+05 -4.51564493e-02
1.17600000e+05 -4.47805617e-02
1.17600000e+05 -4.47800472e-02
1.17700000e+05 -4.43997853e-02
1.17700000e+05 -4.43992760e-02
1.17800000e+05 -4.40147023e-02
1.17800000e+05 -4.40141983e-02
1.17900000e+05 -4.36253756e-02
1.17900000e+05 -4.36248770e-02
1.18000000e+05 -4.32318690e-02
1.18000000e+05 -4.32313758e-02
1.18100000e+05 -4.28342468e-02
1.18100000e+05 -4.28337591e-02
1.18200000e+05 -4.24325740e-02
1.18200000e+05 -4.24320919e-02
1.18300000e+05 -4.20269164e-02
1.18300000e+05 -4.20264400e-02
1.18400000e+05 -4.16173409e-02
1.18400000e+05 -4.16168704e-02
1.18500000e+05 -4.12039156e-02
1.18500000e+05 -4.12034511e-02
1.18600000e+05 -4.07867101e-02
1.18600000e+05 -4.07862518e-02
1.18700000e+05 -4.03657957e-02
1.18700000e+05 -4.03653437e-02
1.18800000e+05 -3.99412452e-02
1.18800000e+05 -3.99407998e-02
1.18900000e+05 -3.95131336e-02
1.18900000e+05 -3.95126949e-02
1.19000000e+05 -3.90815373e-02
1.19000000e+05 -3.90811056e-02
1.19100000e+05 -3.86465351e-02
1.19100000e+05 -3.86461105e-02
1.19200000e+05 -3.82082071e-02
1.19200000e+05 -3.82077898e-02
1.19300000e+05 -3.77666352e-02
1.19300000e+05 -3.77662253e-02
1.19400000e+05 -3.73219025e-02
1.19400000e+05 -3.73215002e-02
1.19500000e+05 -3.68740934e-02
1.19500000e+05 -3.68736989e-02
1.19600000e+05 -3.64232935e-02
1.19600000e+05 -3.64229068e-02
1.19700000e+05 -3.59695887e-02
1.19700000e+05 -3.59692099e-02
1.19800000e+05 -3.55130657e-02
1.19800000e+05 -3.55126949e-02
1.19900000e+05 -3.50538116e-02
1.19900000e+05 -3.50534488e-02
1.20000000e+05 -3.45919136e-02
1.20000000e+05 -3.45915589e-02
1.20100000e+05 -3.41274591e-02
1.20100000e+05 -3.41271125e-02
1.20200000e+05 -3.36605356e-02
1.20200000e+05 -3.36601970e-02
1.20300000e+05 -3.31912304e-02
1.20300000e+05 -3.31908999e-02
1.20400000e+05 -3.27196310e-02
1.20400000e+05 -3.27193087e-02
1.20500000e+05 -3.22458251e-02
1.20500000e+05 -3.22455109e-02
1.20600000e+05 -3.17699001e-02
1.20600000e+05 -3.17695942e-02
1.20700000e+05 -3.12919440e-02
1.20700000e+05 -3.12916463e-02
1.20800000e+05 -3.08120447e-02
1.20800000e+05 -3.08117553e-02
1.20900000e+05 -3.03302906e-02
1.20900000e+05 -3.03300095e-02
1.21000000e+05 -2.98467705e-02
1.21000000e+05 -2.98464977e-02
1.21100000e+05 -2.93615732e-02
1.21100000e+05 -2.93613090e-02
1.21200000e+05 -2.88747884e-02
1.21200000e+05 -2.88745326e-02
1.21300000e+05 -2.83865058e-02
1.21300000e+05 -2.83862586e-02
1.21400000e+05 -2.78968156e-02
1.21400000e+05 -2.78965770e-02
1.21500000e+05 -2.74058083e-02
1.21500000e+05 -2.74055783e-02
1.21600000e+05 -2.69135746e-02
1.21600000e+05 -2.69133533e-02
1.21700000e+05 -2.64202053e-02
1.21700000e+05 -2.64199928e-02
1.21800000e+05 -2.59257914e-02
1.21800000e+05 -2.59255876e-02
1.21900000e+05 -2.54304237e-02
1.21900000e+05 -2.54302286e-02
1.22000000e+05 -2.49341929e-02
1.22000000e+05 -2.49340065e-02
1.22100000e+05 -2.44371895e-02
1.22100000e+05 -2.44370119e-02
1.22200000e+05 -2.39395038e-02
1.22200000e+05 -2.39393349e-02
1.22300000e+05 -2.34412255e-02
1.22300000e+05 -2.34410653e-02
1.22400000e+05 -2.29424440e-02
1.22400000e+05 -2.29422925e-02
1.22500000e+05 -2.24432482e-02
1.22500000e+05 -2.24431053e-02
1.22600000e+05 -2.19437264e-02
1.22600000e+05 -2.19435921e-02
1.22700000e+05 -2.14439665e-02
1.22700000e+05 -2.14438408e-02
1.22800000e+05 -2.09440558e-02
1.22800000e+05 -2.09439385e-02
1.22900000e+05 -2.04440808e-02
1.22900000e+05 -2.04439720e-02
1.23000000e+05 -1.99441278e-02
1.23000000e+05 -1.99440275e-02
1.23100000e+05 -1.94442824e-02
1.23100000e+05 -1.94441905e-02
1.23200000e+05 -1.89446296e-02
1.23200000e+05 -1.89445460e-02
1.23300000e+05 -1.84452539e-02
1.23300000e+05 -1.84451786e-02
1.23400000e+05 -1.79462392e-02
1.23400000e+05 -1.79461722e-02
1.23500000e+05 -1.74476689e-02
1.23500000e+05 -1.74476102e-02
1.23600000e+05 -1.69496260e-02
1.23600000e+05 -1.69495755e-02
1.23700000e+05 -1.64521925e-02
1.23700000e+05 -1.64521501e-02
1.23800000e+05 -1.59554501e-02
1.23800000e+05 -1.59554159e-02
1.23900000e+05 -1.54594799e-02
1.23900000e+05 -1.54594537e-02
1.24000000e+05 -1.49643621e-02
1.24000000e+05 -1.49643439e-02
1.24100000e+05 -1.44701763e-02
1.24100000e+05 -1.44701661e-02
1.24200000e+05 -1.39770013e-02
1.24200000e+05 -1.39769990e-02
1.24300000e+05 -1.34849153e-02
1.24300000e+05 -1.34849207e-02
1.24400000e+05 -1.29939953e-02
1.24400000e+05 -1.29940085e-02
1.24500000e+05 -1.25043177e-02
1.24500000e+05 -1.25043386e-02
1.24600000e+05 -1.20159580e-02
1.24600000e+05 -1.20159864e-02
1.24700000e+05 -1.15289904e-02
1.24700000e+05 -1.15290264e-02
1.24800000e+05 -1.10434887e-02
1.24800000e+05 -1.10435321e-02
1.24900000e+05 -1.05595251e-02
1.24900000e+05 -1.05595758e-02
1.25000000e+05 -1.00771712e-02
1.25000000e+05 -1.00772291e-02
1.25100000e+05 -9.59649731e-03
1.25100000e+05 -9.59656242e-03
1.25200000e+05 -9.11757289e-03
1.25200000e+05 -9.11764505e-03
1.25300000e+05 -8.64046619e-03
1.25300000e+05 -8.64054531e-03
1.25400000e+05 -8.16524449e-03
1.25400000e+05 -8.16533047e-03
1.25500000e+05 -7.69197395e-03
1.25500000e+05 -7.69206669e-03
1.25600000e+05 -7.22071970e-03
1.25600000e+05 -7.22081911e-03
1.25700000e+05 -6.75154578e-03
1.25700000e+05 -6.75165176e-03
1.25800000e+05 -6.28451518e-03
1.25800000e+05 -6.28462764e-03
1.25900000e+05 -5.81968982e-03
1.25900000e+05 -5.81980865e-03
1.26000000e+05 -5.35713053e-03
1.26000000e+05 -5.35725565e-03
1.26100000e+05 -4.89689710e-03
1.26100000e+05 -4.89702839e-03
1.26200000e+05 -4.43904822e-03
1.26200000e+05 -4.43918560e-03
1.26300000e+05 -3.98364154e-03
1.26300000e+05 -3.98378490e-03
1.26400000e+05 -3.53073358e-03
1.26400000e+05 -3.53088282e-03
1.26500000e+05 -3.08037980e-03
1.26500000e+05 -3.08053482e-03
1.26600000e+05 -2.63263456e-03
1.26600000e+05 -2.63279525e-03
1.26700000e+05 -2.18755110e-03
1.26700000e+05 -2.18771737e-03
1.26800000e+05 -1.74518159e-03
1.26800000e+05 -1.74535333e-03
1.26900000e+05 -1.30557704e-03
1.26900000e+05 -1.30575414e-03
1.27000000e+05 -8.68787364e-04
1.27000000e+05 -8.68969716e-04
1.27100000e+05 -4.34861339e-04
1.27100000e+05 -4.35048838e-04
1.27200000e+05 -3.84661644e-06
1.27200000e+05 -4.03915510e-06
1.27300000e+05 4.24210279e-04
1.27300000e+05 4.24012808e-04
1.27400000e+05 8.49263955e-04
1.27400000e+05 8.49061661e-04
1.27500000e+05 1.27127015e-03
1.27500000e+05 1.27106314e-03
1.27600000e+05 1.69018572e-03
1.27600000e+05 1.68997411e-03
1.27700000e+05 2.10596866e-03
1.27700000e+05 2.10575254e-03
1.27800000e+05 2.51857805e-03
1.27800000e+05 2.51835755e-03
1.27900000e+05 2.92797412e-03
1.27900000e+05 2.92774933e-03
1.28000000e+05 3.33411815e-03
1.28000000e+05 3.33388919e-03
1.28100000e+05 3.73697255e-03
1.28100000e+05 3.73673952e-03
1.28200000e+05 4.13650080e-03
1.28200000e+05 4.13626380e-03
1.28300000e+05 4.53266743e-03
1.28300000e+05 4.53242657e-03
1.28400000e+05 4.92543806e-03
1.28400000e+05 4.92519344e-03
1.28500000e+05 5.31477933e-03
1.28500000e+05 5.31453106e-03
1.28600000e+05 5.70065895e-03
1.28600000e+05 5.70040713e-03
1.28700000e+05 6.08304564e-03
1.28700000e+05 6.08279036e-03
1.28800000e+05 6.46190913e-03
1.28800000e+05 6.46165050e-03
1.28900000e+05 6.83722015e-03
1.28900000e+05 6.83695827e-03
1.29000000e+05 7.20895047e-03
1.29000000e+05 7.20868543e-03
1.29100000e+05 7.57707279e-03
1.29100000e+05 7.57680469e-03
1.29200000e+05 7.94156081e-03
1.29200000e+05 7.94128976e-03
1.29300000e+05 8.30238920e-03
1.29300000e+05 8.30211529e-03
1.29400000e+05 8.65953357e-03
1.29400000e+05 8.65925689e-03
1.29500000e+05 9.01297048e-03
1.29500000e+05 9.01269112e-03
1.29600000e+05 9.36267741e-03
1.29600000e+05 9.36239548e-03
1.29700000e+05 9.70863278e-03
1.29700000e+05 9.70834836e-03
1.29800000e+05 1.00508159e-02
1.29800000e+05 1.00505291e-02
1.29900000e+05 1.03892070e-02
1.29900000e+05 1.03889179e-02
1.30000000e+05 1.07237873e-02
1.30000000e+05 1.07234959e-02
1.30100000e+05 1.10545386e-02
1.30100000e+05 1.10542451e-02
1.30200000e+05 1.13814439e-02
1.30200000e+05 1.13811484e-02
1.30300000e+05 1.17044868e-02
1.30300000e+05 1.17041893e-02
1.30400000e+05 1.20236518e-02
1.30400000e+05 1.20233525e-02
1.30500000e+05 1.23389242e-02
1.30500000e+05 1.23386231e-02
1.30600000e+05 1.26502901e-02
1.30600000e+05 1.26499873e-02
1.30700000e+05 1.29577364e-02
1.30700000e+05 1.29574320e-02
1.30800000e+05 1.32612512e-02
1.30800000e+05 1.32609453e-02
1.30900000e+05 1.35608236e-02
1.30900000e+05 1.35605163e-02
1.31000000e+05 1.38564438e-02
1.31000000e+05 1.38561352e-02
1.31100000e+05 1.41481027e-02
1.31100000e+05 1.41477929e-02
1.31200000e+05 1.44357914e-02
1.31200000e+05 1.44354804e-02
1.31300000e+05 1.47195003e-02
1.31300000e+05 1.47191879e-02
1.31400000e+05 1.49992180e-02
1.31400000e+05 1.49989040e-02
1.31500000e+05 1.52749308e-02
1.31500000e+05 1.52746148e-02
1.31600000e+05 1.55466220e-02
1.31600000e+05 1.55463037e-02
1.31700000e+05 1.58142723e-02
1.31700000e+05 1.58139517e-02
1.31800000e+05 1.60778612e-02
1.31800000e+05 1.60775380e-02
1.31900000e+05 1.63373679e-02
1.31900000e+05 1.63370423e-02
1.32000000e+05 1.65927734e-02
1.32000000e+05 1.65924458e-02
1.32100000e+05 1.68440623e-02
1.32100000e+05 1.68437330e-02
1.32200000e+05 1.70912233e-02
1.32200000e+05 1.70908927e-02
1.32300000e+05 1.73342497e-02
1.32300000e+05 1.73339185e-02
1.32400000e+05 1.75731392e-02
1.32400000e+05 1.75728076e-02
1.32500000e+05 1.78078924e-02
1.32500000e+05 1.78075607e-02
1.32600000e+05 1.80385118e-02
1.32600000e+05 1.80381802e-02
1.32700000e+05 1.82650008e-02
1.32700000e+05 1.82646692e-02
1.32800000e+05 1.84873626e-02
1.32800000e+05 1.84870310e-02
1.32900000e+05 1.87055997e-02
1.32900000e+05 1.87052681e-02
1.33000000e+05 1.89197141e-02
1.33000000e+05 1.89193823e-02
1.33100000e+05 1.91297068e-02
1.33100000e+05 1.91293749e-02
1.33200000e+05 1.93355789e-02
1.33200000e+05 1.93352468e-02
1.33300000e+05 1.95373312e-02
1.33300000e+05 1.95369989e-02
1.33400000e+05 1.97349649e-02
1.33400000e+05 1.97346324e-02
1.33500000e+05 1.99284812e-02
1.33500000e+05 1.99281486e-02
1.33600000e+05 2.01178820e-02
1.33600000e+05 2.01175494e-02
1.33700000e+05 2.03031697e-02
1.33700000e+05 2.03028371e-02
1.33800000e+05 2.04843469e-02
1.33800000e+05 2.04840144e-02
1.33900000e+05 2.06614169e-02
1.33900000e+05 2.06610844e-02
1.34000000e+05 2.08343832e-02
1.34000000e+05 2.08340509e-02
1.34100000e+05 2.10032500e-02
1.34100000e+05 2.10029179e-02
1.34200000e+05 2.11680217e-02
1.34200000e+05 2.11676898e-02
1.34300000e+05 2.13287031e-02
1.34300000e+05 2.13283716e-02
1.34400000e+05 2.14852996e-02
1.34400000e+05 2.14849684e-02
1.34500000e+05 2.16378167e-02
1.34500000e+05 2.16374859e-02
1.34600000e+05 2.17862607e-02
1.34600000e+05 2.17859303e-02
1.34700000e+05 2.19306378e-02
1.34700000e+05 2.19303079e-02
1.34800000e+05 2.20709550e-02
1.34800000e+05 2.20706256e-02
1.34900000e+05 2.22072195e-02
1.34900000e+05 2.22068906e-02
1.35000000e+05 2.23394388e-02
1.35000000e+05 2.23391105e-02
1.35100000e+05 2.24676209e-02
1.35100000e+05 2.24672933e-02
1.35200000e+05 2.25917741e-02
1.35200000e+05 2.25914472e-02
1.35300000e+05 2.27119071e-02
1.35300000e+05 2.27115809e-02
1.35400000e+05 2.28280290e-02
1.35400000e+05 2.28277036e-02
1.35500000e+05 2.29401492e-02
1.35500000e+05 2.29398246e-02
1.35600000e+05 2.30482773e-02
1.35600000e+05 2.30479536e-02
1.35700000e+05 2.31524236e-02
1.35700000e+05 2.31521007e-02
1.35800000e+05 2.32525984e-02
1.35800000e+05 2.32522765e-02
1.35900000e+05 2.33488126e-02
1.35900000e+05 2.33484916e-02
1.36000000e+05 2.34410772e-02
1.36000000e+05 2.34407573e-02
1.36100000e+05 2.35294037e-02
1.36100000e+05 2.35290849e-02
1.36200000e+05 2.36138041e-02
1.36200000e+05 2.36134863e-02
1.36300000e+05 2.36942903e-02
1.36300000e+05 2.36939737e-02
1.36400000e+05 2.37708748e-02
1.36400000e+05 2.37705594e-02
1.36500000e+05 2.38435705e-02
1.36500000e+05 2.38432563e-02
1.36600000e+05 2.39123904e-02
1.36600000e+05 2.39120775e-02
1.36700000e+05 2.39773481e-02
1.36700000e+05 2.39770365e-02
1.36800000e+05 2.40384573e-02
1.36800000e+05 2.40381470e-02
1.36900000e+05 2.40957320e-02
1.36900000e+05 2.40954231e-02
1.37000000e+05 2.41491868e-02
1.37000000e+05 2.41488793e-02
1.37100000e+05 2.41988363e-02
1.37100000e+05 2.41985303e-02
1.37200000e+05 2.42446955e-02
1.37200000e+05 2.42443910e-02
1.37300000e+05 2.42867800e-02
1.37300000e+05 2.42864770e-02
1.37400000e+05 2.43251053e-02
1.37400000e+05 2.43248039e-02
1.37500000e+05 2.43596874e-02
1.37500000e+05 2.43593876e-02
1.37600000e+05 2.43905426e-02
1.37600000e+05 2.43902445e-02
1.37700000e+05 2.44176876e-02
1.37700000e+05 2.44173912e-02
1.37800000e+05 2.44411393e-02
1.37800000e+05 2.44408446e-02
1.37900000e+05 2.44609149e-02
1.37900000e+05 2.44606220e-02
1.38000000e+05 2.44770320e-02
1.38000000e+05 2.44767409e-02
1.38100000e+05 2.44895084e-02
1.38100000e+05 2.44892191e-02
1.38200000e+05 2.44983622e-02
1.38200000e+05 2.44980748e-02
1.38300000e+05 2.45036119e-02
1.38300000e+05 2.45033265e-02
1.38400000e+05 2.45052763e-02
1.38400000e+05 2.45049928e-02
1.38500000e+05 2.45033743e-02
1.38500000e+05 2.45030929e-02
1.38600000e+05 2.44979254e-02
1.38600000e+05 2.44976459e-02
1.38700000e+05 2.44889491e-02
1.38700000e+05 2.44886717e-02
1.38800000e+05 2.44764653e-02
1.38800000e+05 2.44761901e-02
1.38900000e+05 2.44604944e-02
1.38900000e+05 2.44602213e-02
1.39000000e+05 2.44410566e-02
1.39000000e+05 2.44407858e-02
1.39100000e+05 2.44181729e-02
1.39100000e+05 2.44179043e-02
1.39200000e+05 2.43918643e-02
1.39200000e+05 2.43915979e-02
1.39300000e+05 2.43621520e-02
1.39300000e+05 2.43618879e-02
1.39400000e+05 2.43290576e-02
1.39400000e+05 2.43287959e-02
1.39500000e+05 2.42926031e-02
1.39500000e+05 2.42923437e-02
1.39600000e+05 2.42528104e-02
1.39600000e+05 2.42525534e-02
1.39700000e+05 2.42097019e-02
1.39700000e+05 2.42094473e-02
1.39800000e+05 2.41633002e-02
1.39800000e+05 2.41630481e-02
1.39900000e+05 2.41136281e-02
1.39900000e+05 2.41133786e-02
1.40000000e+05 2.40607087e-02
1.40000000e+05 2.40604617e-02
1.40100000e+05 2.40045653e-02
1.40100000e+05 2.40043208e-02
1.40200000e+05 2.39452212e-02
1.40200000e+05 2.39449794e-02
1.40300000e+05 2.38827003e-02
1.40300000e+05 2.38824611e-02
1.40400000e+05 2.38170264e-02
1.40400000e+05 2.38167898e-02
1.40500000e+05 2.37482235e-02
1.40500000e+05 2.37479896e-02
1.40600000e+05 2.36763160e-02
1.40600000e+05 2.36760848e-02
1.40700000e+05 2.36013282e-02
1.40700000e+05 2.36010997e-02
1.40800000e+05 2.35232846e-02
1.40800000e+05 2.35230588e-02
1.40900000e+05 2.34422099e-02
1.40900000e+05 2.34419869e-02
1.41000000e+05 2.33581289e-02
1.41000000e+05 2.33579088e-02
1.41100000e+05 2.32710666e-02
1.41100000e+05 2.32708493e-02
1.41200000e+05 2.31810480e-02
1.41200000e+05 2.31808335e-02
1.41300000e+05 2.30880981e-02
1.41300000e+05 2.30878864e-02
1.41400000e+05 2.29922420e-02
1.41400000e+05 2.29920331e-02
1.41500000e+05 2.28935049e-02
1.41500000e+05 2.28932990e-02
1.41600000e+05 2.27919121e-02
1.41600000e+05 2.27917090e-02
1.41700000e+05 2.26874888e-02
1.41700000e+05 2.26872886e-02
1.41800000e+05 2.25802601e-02
1.41800000e+05 2.25800627e-02
1.41900000e+05 2.24702512e-02
1.41900000e+05 2.24700567e-02
1.42000000e+05 2.23574872e-02
1.42000000e+05 2.23572956e-02
1.42100000e+05 2.22419931e-02
1.42100000e+05 2.22418044e-02
1.42200000e+05 2.21237939e-02
1.42200000e+05 2.21236081e-02
1.42300000e+05 2.20029144e-02
1.42300000e+05 2.20027314e-02
1.42400000e+05 2.18793792e-02
1.42400000e+05 2.18791991e-02
1.42500000e+05 2.17532128e-02
1.42500000e+05 2.17530356e-02
1.42600000e+05 2.16244396e-02
1.42600000e+05 2.16242651e-02
1.42700000e+05 2.14930835e-02
1.42700000e+05 2.14929119e-02
1.42800000e+05 2.13591686e-02
1.42800000e+05 2.13589998e-02
1.42900000e+05 2.12227182e-02
1.42900000e+05 2.12225522e-02
1.43000000e+05 2.10837558e-02
1.43000000e+05 2.10835925e-02
1.43100000e+05 2.09423043e-02
1.43100000e+05 2.09421437e-02
1.43200000e+05 2.07983862e-02
1.43200000e+05 2.07982283e-02
1.43300000e+05 2.06520239e-02
1.43300000e+05 2.06518687e-02
1.43400000e+05 2.05032392e-02
1.43400000e+05 2.05030865e-02
1.43500000e+05 2.03520535e-02
1.43500000e+05 2.03519034e-02
1.43600000e+05 2.01984878e-02
1.43600000e+05 2.01983402e-02
1.43700000e+05 2.00425626e-02
1.43700000e+05 2.00424175e-02
1.43800000e+05 1.98842979e-02
1.43800000e+05 1.98841552e-02
1.43900000e+05 1.97237132e-02
1.43900000e+05 1.97235729e-02
1.44000000e+05 1.95608274e-02
1.44000000e+05 1.95606894e-02
1.44100000e+05 1.93956589e-02
1.44100000e+05 1.93955231e-02
1.44200000e+05 1.92282254e-02
1.44200000e+05 1.92280917e-02
1.44300000e+05 1.90585440e-02
1.44300000e+05 1.90584125e-02
1.44400000e+05 1.88866313e-02
1.44400000e+05 1.88865018e-02
1.44500000e+05 1.87125031e-02
1.44500000e+05 1.87123756e-02
1.44600000e+05 1.85361746e-02
1.44600000e+05 1.85360490e-02
1.44700000e+05 1.83576602e-02
1.44700000e+05 1.83575365e-02
1.44800000e+05 1.81769737e-02
1.44800000e+05 1.81768517e-02
1.44900000e+05 1.79941280e-02
1.44900000e+05 1.79940077e-02
1.45000000e+05 1.78091354e-02
1.45000000e+05 1.78090167e-02
1.45100000e+05 1.76220075e-02
1.45100000e+05 1.76218903e-02
1.45200000e+05 1.74327549e-02
1.45200000e+05 1.74326392e-02
1.45300000e+05 1.72413876e-02
1.45300000e+05 1.72412732e-02
1.45400000e+05 1.70479148e-02
1.45400000e+05 1.70478016e-02
1.45500000e+05 1.68523447e-02
1.45500000e+05 1.68522327e-02
1.45600000e+05 1.66546849e-02
1.45600000e+05 1.66545741e-02
1.45700000e+05 1.64549422e-02
1.45700000e+05 1.64548324e-02
1.45800000e+05 1.62531224e-02
1.45800000e+05 1.62530135e-02
1.45900000e+05 1.60492307e-02
1.45900000e+05 1.60491226e-02
1.46000000e+05 1.58432713e-02
1.46000000e+05 1.58431639e-02
1.46100000e+05 1.56352476e-02
1.46100000e+05 1.56351409e-02
1.46200000e+05 1.54251624e-02
1.46200000e+05 1.54250562e-02
1.46300000e+05 1.52130175e-02
1.46300000e+05 1.52129118e-02
1.46400000e+05 1.49988139e-02
1.46400000e+05 1.49987086e-02
1.46500000e+05 1.47825519e-02
1.46500000e+05 1.47824469e-02
1.46600000e+05 1.45642311e-02
1.46600000e+05 1.45641263e-02
1.46700000e+05 1.43438500e-02
1.46700000e+05 1.43437454e-02
1.46800000e+05 1.41214068e-02
1.46800000e+05 1.41213023e-02
1.46900000e+05 1.38968987e-02
1.46900000e+05 1.38967941e-02
1.47000000e+05 1.36703222e-02
1.47000000e+05 1.36702176e-02
1.47100000e+05 1.34416732e-02
1.47100000e+05 1.34415683e-02
1.47200000e+05 1.32109468e-02
1.47200000e+05 1.32108417e-02
1.47300000e+05 1.29781375e-02
1.47300000e+05 1.29780321e-02
1.47400000e+05 1.27432392e-02
1.47400000e+05 1.27431334e-02
1.47500000e+05 1.25062451e-02
1.47500000e+05 1.25061389e-02
1.47600000e+05 1.22671480e-02
1.47600000e+05 1.22670412e-02
1.47700000e+05 1.20259400e-02
1.47700000e+05 1.20258326e-02
1.47800000e+05 1.17826126e-02
1.47800000e+05 1.17825046e-02
1.47900000e+05 1.15371570e-02
1.47900000e+05 1.15370483e-02
1.48000000e+05 1.12895637e-02
1.48000000e+05 1.12894543e-02
1.48100000e+05 1.10398230e-02
1.48100000e+05 1.10397128e-02
1.48200000e+05 1.07879245e-02
1.48200000e+05 1.07878135e-02
1.48300000e+05 1.05338577e-02
1.48300000e+05 1.05337458e-02
1.48400000e+05 1.02776116e-02
1.48400000e+05 1.02774987e-02
1.48500000e+05 1.00191748e-02
1.48500000e+05 1.00190610e-02
1.48600000e+05 9.75853576e-03
1.48600000e+05 9.75842101e-03
1.48700000e+05 9.49568260e-03
1.48700000e+05 9.49556685e-03
1.48800000e+05 9.23060324e-03
1.48800000e+05 9.23048646e-03
1.48900000e+05 8.96328536e-03
1.48900000e+05 8.96316754e-03
1.49000000e+05 8.69371652e-03
1.49000000e+05 8.69359764e-03
1.49100000e+05 8.42188411e-03
1.49100000e+05 8.42176416e-03
1.49200000e+05 8.14777542e-03
1.49200000e+05 8.14765439e-03
1.49300000e+05 7.87137767e-03
1.49300000e+05 7.87125556e-03
1.49400000e+05 7.59267803e-03
1.49400000e+05 7.59255483e-03
1.49500000e+05 7.31166366e-03
1.49500000e+05 7.31153937e-03
1.49600000e+05 7.02832172e-03
1.49600000e+05 7.02819635e-03
1.49700000e+05 6.74263942e-03
1.49700000e+05 6.74251298e-03
1.49800000e+05 6.45460404e-03
1.49800000e+05 6.45447653e-03
1.49900000e+05 6.16420296e-03
1.49900000e+05 6.16407440e-03
1.50000000e+05 5.87142367e-03
1.50000000e+05 5.87129408e-03
1.50100000e+05 5.57625382e-03
1.50100000e+05 5.57612322e-03
1.50200000e+05 5.27868124e-03
1.50200000e+05 5.27854965e-03
1.50300000e+05 4.97869395e-03
1.50300000e+05 4.97856140e-03
1.50400000e+05 4.67628020e-03
1.50400000e+05 4.67614672e-03
1.50500000e+05 4.37142848e-03
1.50500000e+05 4.37129409e-03
1.50600000e+05 4.06412756e-03
1.50600000e+05 4.06399230e-03
1.50700000e+05 3.75436648e-03
1.50700000e+05 3.75423040e-03
1.50800000e+05 3.44213462e-03
1.50800000e+05 3.44199774e-03
1.50900000e+05 3.12742166e-03
1.50900000e+05 3.12728403e-03
1.51000000e+05 2.81021763e-03
1.51000000e+05 2.81007930e-03
1.51100000e+05 2.49051295e-03
1.51100000e+05 2.49037395e-03
1.51200000e+05 2.16829839e-03
1.51200000e+05 2.16815878e-03
1.51300000e+05 1.84356514e-03
1.51300000e+05 1.84342496e-03
1.51400000e+05 1.51630477e-03
1.51400000e+05 1.51616408e-03
1.51500000e+05 1.18650931e-03
1.51500000e+05 1.18636815e-03
1.51600000e+05 8.54171182e-04
1.51600000e+05 8.54029615e-04
1.51700000e+05 5.19283297e-04
1.51700000e+05 5.19141377e-04
1.51800000e+05 1.81838999e-04
1.51800000e+05 1.81696782e-04
1.51900000e+05 -1.58167895e-04
1.51900000e+05 -1.58310353e-04
1.52000000e+05 -5.00743093e-04
1.52000000e+05 -5.00885731e-04
1.52100000e+05 -8.45891818e-04
1.52100000e+05 -8.46034576e-04
1.52200000e+05 -1.19361881e-03
1.52200000e+05 -1.19376163e-03
1.52300000e+05 -1.54392830e-03
1.52300000e+05 -1.54407112e-03
1.52400000e+05 -1.89682403e-03
1.52400000e+05 -1.89696678e-03
1.52500000e+05 -2.25230922e-03
1.52500000e+05 -2.25245184e-03
1.52600000e+05 -2.61038659e-03
1.52600000e+05 -2.61052903e-03
1.52700000e+05 -2.97105834e-03
1.52700000e+05 -2.97120053e-03
1.52800000e+05 -3.33432616e-03
1.52800000e+05 -3.33446802e-03
1.52900000e+05 -3.70019120e-03
1.52900000e+05 -3.70033268e-03
1.53000000e+05 -4.06865412e-03
1.53000000e+05 -4.06879515e-03
1.53100000e+05 -4.43971504e-03
1.53100000e+05 -4.43985555e-03
1.53200000e+05 -4.81337355e-03
1.53200000e+05 -4.81351349e-03
1.53300000e+05 -5.18962874e-03
1.53300000e+05 -5.18976803e-03
1.53400000e+05 -5.56847916e-03
1.53400000e+05 -5.56861774e-03
1.53500000e+05 -5.94992285e-03
1.53500000e+05 -5.95006065e-03
1.53600000e+05 -6.33395733e-03
1.53600000e+05 -6.33409429e-03
1.53700000e+05 -6.72057961e-03
1.53700000e+05 -6.72071567e-03
1.53800000e+05 -7.10978618e-03
1.53800000e+05 -7.10992127e-03
1.53900000e+05 -7.50157303e-03
1.53900000e+05 -7.50170709e-03
1.54000000e+05 -7.89593565e-03
1.54000000e+05 -7.89606861e-03
1.54100000e+05 -8.29286902e-03
1.54100000e+05 -8.29300081e-03
1.54200000e+05 -8.69236761e-03
1.54200000e+05 -8.69249817e-03
1.54300000e+05 -9.09442545e-03
1.54300000e+05 -9.09455476e-03
1.54400000e+05 -9.49903596e-03
1.54400000e+05 -9.49916370e-03
1.54500000e+05 -9.90619263e-03
1.54500000e+05 -9.90632018e-03
1.54600000e+05 -1.03158856e-02
1.54600000e+05 -1.03160050e-02
1.54700000e+05 -1.07281202e-02
1.54700000e+05 -1.07282751e-02
1.54800000e+05 -1.11428157e-02
1.54800000e+05 -1.11427656e-02
1.54900000e+05 -1.15603611e-02
1.54900000e+05 -1.15615066e-02
1.55000000e+05 -1.19785651e-02
1.55000000e+05 -1.19769458e-02
1.55100000e+05 -1.23962016e-02
1.55100000e+05 -1.23973459e-02
1.55200000e+05 -1.28215613e-02
1.55200000e+05 -1.28215049e-02
1.55300000e+05 -1.32470802e-02
1.55300000e+05 -1.32472239e-02
1.55400000e+05 -1.36747765e-02
1.55400000e+05 -1.36748816e-02
1.55500000e+05 -1.41042824e-02
1.55500000e+05 -1.41043919e-02
1.55600000e+05 -1.45356458e-02
1.55600000e+05 -1.45357519e-02
1.55700000e+05 -1.49688394e-02
1.55700000e+05 -1.49689435e-02
1.55800000e+05 -1.54038490e-02
1.55800000e+05 -1.54039509e-02
1.55900000e+05 -1.58406578e-02
1.55900000e+05 -1.58407574e-02
1.56000000e+05 -1.62792492e-02
1.56000000e+05 -1.62793464e-02
1.56100000e+05 -1.67196060e-02
1.56100000e+05 -1.67197008e-02
1.56200000e+05 -1.71617111e-02
1.56200000e+05 -1.71618035e-02
1.56300000e+05 -1.76055469e-02
1.56300000e+05 -1.76056369e-02
1.56400000e+05 -1.80510959e-02
1.56400000e+05 -1.80511833e-02
1.56500000e+05 -1.84983400e-02
1.56500000e+05 -1.84984249e-02
1.56600000e+05 -1.89472613e-02
1.56600000e+05 -1.89473436e-02
1.56700000e+05 -1.93978413e-02
1.56700000e+05 -1.93979210e-02
1.56800000e+05 -1.98500616e-02
1.56800000e+05 -1.98501387e-02
1.56900000e+05 -2.03039037e-02
1.56900000e+05 -2.03039781e-02
1.57000000e+05 -2.07593487e-02
1.57000000e+05 -2.07594204e-02
1.57100000e+05 -2.12163776e-02
1.57100000e+05 -2.12164466e-02
1.57200000e+05 -2.16749714e-02
1.57200000e+05 -2.16750377e-02
1.57300000e+05 -2.21351110e-02
1.57300000e+05 -2.21351745e-02
1.57400000e+05 -2.25967769e-02
1.57400000e+05 -2.25968376e-02
1.57500000e+05 -2.30599499e-02
1.57500000e+05 -2.30600077e-02
1.57600000e+05 -2.35246103e-02
1.57600000e+05 -2.35246653e-02
1.57700000e+05 -2.39907386e-02
1.57700000e+05 -2.39907907e-02
1.57800000e+05 -2.44583151e-02
1.57800000e+05 -2.44583643e-02
1.57900000e+05 -2.49273201e-02
1.57900000e+05 -2.49273664e-02
1.58000000e+05 -2.53977338e-02
1.58000000e+05 -2.53977771e-02
1.58100000e+05 -2.58695363e-02
1.58100000e+05 -2.58695767e-02
1.58200000e+05 -2.63427077e-02
1.58200000e+05 -2.63427452e-02
1.58300000e+05 -2.68172282e-02
1.58300000e+05 -2.68172627e-02
1.58400000e+05 -2.72930777e-02
1.58400000e+05 -2.72931092e-02
1.58500000e+05 -2.77702365e-02
1.58500000e+05 -2.77702649e-02
1.58600000e+05 -2.82486844e-02
1.58600000e+05 -2.82487099e-02
1.58700000e+05 -2.87284015e-02
1.58700000e+05 -2.87284240e-02
1.58800000e+05 -2.92093680e-02
1.58800000e+05 -2.92093875e-02
1.58900000e+05 -2.96915639e-02
1.58900000e+05 -2.96915803e-02
1.59000000e+05 -3.01749693e-02
1.59000000e+05 -3.01749827e-02
1.59100000e+05 -3.06595644e-02
1.59100000e+05 -3.06595747e-02
1.59200000e+05 -3.11453293e-02
1.59200000e+05 -3.11453365e-02
1.59300000e+05 -3.16322443e-02
1.59300000e+05 -3.16322484e-02
1.59400000e+05 -3.21202897e-02
1.59400000e+05 -3.21202907e-02
1.59500000e+05 -3.26094458e-02
1.59500000e+05 -3.26094438e-02
1.59600000e+05 -3.30996931e-02
1.59600000e+05 -3.30996880e-02
1.59700000e+05 -3.35910121e-02
1.59700000e+05 -3.35910039e-02
1.59800000e+05 -3.40833833e-02
1.59800000e+05 -3.40833720e-02
1.59900000e+05 -3.45767875e-02
1.59900000e+05 -3.45767732e-02
1.60000000e+05 -3.50712055e-02
1.60000000e+05 -3.50711881e-02
1.60100000e+05 -3.55666181e-02
1.60100000e+05 -3.55665976e-02
1.60200000e+05 -3.60630063e-02
1.60200000e+05 -3.60629827e-02
1.60300000e+05 -3.65603513e-02
1.60300000e+05 -3.65603246e-02
1.60400000e+05 -3.70586342e-02
1.60400000e+05 -3.70586044e-02
1.60500000e+05 -3.75578364e-02
1.60500000e+05 -3.75578035e-02
1.60600000e+05 -3.80579394e-02
1.60600000e+05 -3.80579035e-02
1.60700000e+05 -3.85589248e-02
1.60700000e+05 -3.85588859e-02
1.60800000e+05 -3.90607744e-02
1.60800000e+05 -3.90607324e-02
1.60900000e+05 -3.95634701e-02
1.60900000e+05 -3.95634250e-02
1.61000000e+05 -4.00669939e-02
1.61000000e+05 -4.00669458e-02
1.61100000e+05 -4.05713281e-02
1.61100000e+05 -4.05712770e-02
1.61200000e+05 -4.10764550e-02
1.61200000e+05 -4.10764009e-02
1.61300000e+05 -4.15823571e-02
1.61300000e+05 -4.15823000e-02
1.61400000e+05 -4.20890173e-02
1.61400000e+05 -4.20889572e-02
1.61500000e+05 -4.25964182e-02
1.61500000e+05 -4.25963552e-02
1.61600000e+05 -4.31045431e-02
1.61600000e+05 -4.31044771e-02
1.61700000e+05 -4.36133751e-02
1.61700000e+05 -4.36133061e-02
1.61800000e+05 -4.41228976e-02
1.61800000e+05 -4.41228257e-02
1.61900000e+05 -4.46330942e-02
1.61900000e+05 -4.46330194e-02
1.62000000e+05 -4.51439488e-02
1.62000000e+05 -4.51438710e-02
1.62100000e+05 -4.56554452e-02
1.62100000e+05 -4.56553645e-02
1.62200000e+05 -4.61675677e-02
1.62200000e+05 -4.61674841e-02
1.62300000e+05 -4.66803007e-02
1.62300000e+05 -4.66802142e-02
1.62400000e+05 -4.71936286e-02
1.62400000e+05 -4.71935393e-02
1.62500000e+05 -4.77075364e-02
1.62500000e+05 -4.77074442e-02
1.62600000e+05 -4.82220089e-02
1.62600000e+05 -4.82219139e-02
1.62700000e+05 -4.87370314e-02
1.62700000e+05 -4.87369336e-02
1.62800000e+05 -4.92525892e-02
1.62800000e+05 -4.92524886e-02
1.62900000e+05 -4.97686680e-02
1.62900000e+05 -4.97685647e-02
1.63000000e+05 -5.02852536e-02
1.63000000e+05 -5.02851475e-02
1.63100000e+05 -5.08023321e-02
1.63100000e+05 -5.08022233e-02
1.63200000e+05 -5.13198896e-02
1.63200000e+05 -5.13197781e-02
1.63300000e+05 -5.18379128e-02
1.63300000e+05 -5.18377985e-02
1.63400000e+05 -5.23563882e-02
1.63400000e+05 -5.23562713e-02
1.63500000e+05 -5.28753028e-02
1.63500000e+05 -5.28751832e-02
1.63600000e+05 -5.33946438e-02
1.63600000e+05 -5.33945216e-02
1.63700000e+05 -5.39143985e-02
1.63700000e+05 -5.39142736e-02
1.63800000e+05 -5.44345545e-02
1.63800000e+05 -5.44344271e-02
1.63900000e+05 -5.49550997e-02
1.63900000e+05 -5.49549697e-02
1.64000000e+05 -5.54760221e-02
1.64000000e+05 -5.54758895e-02
1.64100000e+05 -5.59973099e-02
1.64100000e+05 -5.59971748e-02
1.64200000e+05 -5.65189518e-02
1.64200000e+05 -5.65188141e-02
1.64300000e+05 -5.70409363e-02
1.64300000e+05 -5.70407962e-02
1.64400000e+05 -5.75632526e-02
1.64400000e+05 -5.75631100e-02
1.64500000e+05 -5.80858897e-02
1.64500000e+05 -5.80857447e-02
1.64600000e+05 -5.86088372e-02
1.64600000e+05 -5.86086897e-02
1.64700000e+05 -5.91320847e-02
1.64700000e+05 -5.91319348e-02
1.64800000e+05 -5.96556221e-02
1.64800000e+05 -5.96554698e-02
1.64900000e+05 -6.01794396e-02
1.64900000e+05 -6.01792849e-02
1.65000000e+05 -6.07035274e-02
1.65000000e+05 -6.07033704e-02
1.65100000e+05 -6.12278763e-02
1.65100000e+05 -6.12277170e-02
1.65200000e+05 -6.17524770e-02
1.65200000e+05 -6.17523154e-02
1.65300000e+05 -6.22773207e-02
1.65300000e+05 -6.22771567e-02
1.65400000e+05 -6.28023985e-02
1.65400000e+05 -6.28022323e-02
1.65500000e+05 -6.33277020e-02
1.65500000e+05 -6.33275336e-02
1.65600000e+05 -6.38532231e-02
1.65600000e+05 -6.38530524e-02
1.65700000e+05 -6.43789535e-02
1.65700000e+05 -6.43787807e-02
1.65800000e+05 -6.49048856e-02
1.65800000e+05 -6.49047106e-02
1.65900000e+05 -6.54310118e-02
1.65900000e+05 -6.54308346e-02
1.66000000e+05 -6.59573246e-02
1.66000000e+05 -6.59571454e-02
1.66100000e+05 -6.64838171e-02
1.66100000e+05 -6.64836358e-02
1.66200000e+05 -6.70104823e-02
1.66200000e+05 -6.70102988e-02
1.66300000e+05 -6.75373135e-02
1.66300000e+05 -6.75371279e-02
1.66400000e+05 -6.80643042e-02
1.66400000e+05 -6.80641166e-02
1.66500000e+05 -6.85914482e-02
1.66500000e+05 -6.85912587e-02
1.66600000e+05 -6.91187396e-02
1.66600000e+05 -6.91185480e-02
1.66700000e+05 -6.96461724e-02
1.66700000e+05 -6.96459789e-02
1.66800000e+05 -7.01737412e-02
1.66800000e+05 -7.01735457e-02
1.66900000e+05 -7.07014405e-02
1.66900000e+05 -7.07012431e-02
1.67000000e+05 -7.12292653e-02
1.67000000e+05 -7.12290660e-02
1.67100000e+05 -7.17572105e-02
1.67100000e+05 -7.17570093e-02
1.67200000e+05 -7.22852715e-02
1.67200000e+05 -7.22850684e-02
1.67300000e+05 -7.28134437e-02
1.67300000e+05 -7.28132388e-02
1.67400000e+05 -7.33417228e-02
1.67400000e+05 -7.33415161e-02
1.67500000e+05 -7.38701048e-02
1.67500000e+05 -7.38698962e-02
1.67600000e+05 -7.43985857e-02
1.67600000e+05 -7.43983754e-02
1.67700000e+05 -7.49271619e-02
1.67700000e+05 -7.49269498e-02
1.67800000e+05 -7.54558298e-02
1.67800000e+05 -7.54556159e-02
1.67900000e+05 -7.59845862e-02
1.67900000e+05 -7.59843706e-02
1.68000000e+05 -7.65134280e-02
1.68000000e+05 -7.65132107e-02
1.68100000e+05 -7.70423523e-02
1.68100000e+05 -7.70421333e-02
1.68200000e+05 -7.75713564e-02
1.68200000e+05 -7.75711358e-02
1.68300000e+05 -7.81004378e-02
1.68300000e+05 -7.81002156e-02
1.68400000e+05 -7.86295943e-02
1.68400000e+05 -7.86293704e-02
1.68500000e+05 -7.91588236e-02
1.68500000e+05 -7.91585981e-02
1.68600000e+05 -7.96881239e-02
1.68600000e+05 -7.96878968e-02
1.68700000e+05 -8.02174934e-02
1.68700000e+05 -8.02172647e-02
1.68800000e+05 -8.07469305e-02
1.68800000e+05 -8.07467003e-02
1.68900000e+05 -8.12764340e-02
1.68900000e+05 -8.12762023e-02
1.69000000e+05 -8.18060025e-02
1.69000000e+05 -8.18057693e-02
1.69100000e+05 -8.23356351e-02
1.69100000e+05 -8.23354004e-02
1.69200000e+05 -8.28653309e-02
1.69200000e+05 -8.28650947e-02
1.69300000e+05 -8.33950893e-02
1.69300000e+05 -8.33948516e-02
1.69400000e+05 -8.39249098e-02
1.69400000e+05 -8.39246707e-02
1.69500000e+05 -8.44547920e-02
1.69500000e+05 -8.44545514e-02
1.69600000e+05 -8.49847358e-02
1.69600000e+05 -8.49844938e-02
1.69700000e+05 -8.55147412e-02
1.69700000e+05 -8.55144978e-02
1.69800000e+05 -8.60448084e-02
1.69800000e+05 -8.60445637e-02
1.69900000e+05 -8.65749377e-02
1.69900000e+05 -8.65746916e-02
1.70000000e+05 -8.71051296e-02
1.70000000e+05 -8.71048822e-02
1.70100000e+05 -8.76353848e-02
1.70100000e+05 -8.76351361e-02
1.70200000e+05 -8.81657041e-02
1.70200000e+05 -8.81654541e-02
1.70300000e+05 -8.86960885e-02
1.70300000e+05 -8.86958372e-02
1.70400000e+05 -8.92265390e-02
1.70400000e+05 -8.92262864e-02
1.70500000e+05 -8.97570570e-02
1.70500000e+05 -8.97568032e-02
1.70600000e+05 -9.02876439e-02
1.70600000e+05 -9.02873888e-02
1.70700000e+05 -9.08183012e-02
1.70700000e+05 -9.08180448e-02
1.70800000e+05 -9.13490306e-02
1.70800000e+05 -9.13487730e-02
1.70900000e+05 -9.18798340e-02
1.70900000e+05 -9.18795753e-02
1.71000000e+05 -9.24107134e-02
1.71000000e+05 -9.24104535e-02
1.71100000e+05 -9.29416710e-02
1.71100000e+05 -9.29414098e-02
1.71200000e+05 -9.34727089e-02
1.71200000e+05 -9.34724466e-02
1.71300000e+05 -9.40038295e-02
1.71300000e+05 -9.40035661e-02
1.71400000e+05 -9.45350355e-02
1.71400000e+05 -9.45347709e-02
1.71500000e+05 -9.50663294e-02
1.71500000e+05 -9.50660637e-02
1.71600000e+05 -9.55977141e-02
1.71600000e+05 -9.55974473e-02
1.71700000e+05 -9.61291925e-02
1.71700000e+05 -9.61289246e-02
1.71800000e+05 -9.66607676e-02
1.71800000e+05 -9.66604985e-02
1.71900000e+05 -9.71924425e-02
1.71900000e+05 -9.71921724e-02
1.72000000e+05 -9.77242206e-02
1.72000000e+05 -9.77239494e-02
1.72100000e+05 -9.82561052e-02
1.72100000e+05 -9.82558330e-02
1.72200000e+05 -9.87881000e-02
1.72200000e+05 -9.87878267e-02
1.72300000e+05 -9.93202084e-02
1.72300000e+05 -9.93199341e-02
1.72400000e+05 -9.98524343e-02
1.72400000e+05 -9.98521590e-02
1.72500000e+05 -1.00384781e-01
1.72500000e+05 -1.00384505e-01
1.72600000e+05 -1.00917254e-01
1.72600000e+05 -1.00916977e-01
1.72700000e+05 -1.01449856e-01
1.72700000e+05 -1.01449577e-01
1.72800000e+05 -1.01982591e-01
1.72800000e+05 -1.01982312e-01
1.72900000e+05 -1.02515464e-01
1.72900000e+05 -1.02515184e-01
1.73000000e+05 -1.03048479e-01
1.73000000e+05 -1.03048198e-01
1.73100000e+05 -1.03581641e-01
1.73100000e+05 -1.03581359e-01
1.73200000e+05 -1.04114954e-01
1.73200000e+05 -1.04114671e-01
1.73300000e+05 -1.04648423e-01
1.73300000e+05 -1.04648139e-01
1.73400000e+05 -1.05182053e-01
1.73400000e+05 -1.05181768e-01
1.73500000e+05 -1.05715848e-01
1.73500000e+05 -1.05715562e-01
1.73600000e+05 -1.06249814e-01
1.73600000e+05 -1.06249527e-01
1.73700000e+05 -1.06783955e-01
1.73700000e+05 -1.06783668e-01
1.73800000e+05 -1.07318277e-01
1.73800000e+05 -1.07317989e-01
1.73900000e+05 -1.07852785e-01
1.73900000e+05 -1.07852496e-01
1.74000000e+05 -1.08387484e-01
1.74000000e+05 -1.08387194e-01
1.74100000e+05 -1.08922379e-01
1.74100000e+05 -1.08922088e-01
1.74200000e+05 -1.09457477e-01
1.74200000e+05 -1.09457185e-01
1.74300000e+05 -1.09992782e-01
1.74300000e+05 -1.09992489e-01
1.74400000e+05 -1.10528300e-01
1.74400000e+05 -1.10528007e-01
1.74500000e+05 -1.11064038e-01
1.74500000e+05 -1.11063743e-01
1.74600000e+05 -1.11600000e-01
1.74600000e+05 -1.11599704e-01
1.74700000e+05 -1.12136192e-01
1.74700000e+05 -1.12135896e-01
1.74800000e+05 -1.12672621e-01
1.74800000e+05 -1.12672324e-01
1.74900000e+05 -1.13209292e-01
1.74900000e+05 -1.13208994e-01
1.75000000e+05 -1.13746212e-01
1.75000000e+05 -1.13745913e-01
1.75100000e+05 -1.14283386e-01
1.75100000e+05 -1.14283087e-01
1.75200000e+05 -1.14820822e-01
1.75200000e+05 -1.14820521e-01
1.75300000e+05 -1.15358524e-01
1.75300000e+05 -1.15358223e-01
1.75400000e+05 -1.15896500e-01
1.75400000e+05 -1.15896198e-01
1.75500000e+05 -1.16434756e-01
1.75500000e+05 -1.16434453e-01
1.75600000e+05 -1.16973298e-01
1.75600000e+05 -1.16972995e-01
1.75700000e+05 -1.17512133e-01
1.75700000e+05 -1.17511829e-01
1.75800000e+05 -1.18051267e-01
1.75800000e+05 -1.18050962e-01
1.75900000e+05 -1.18590708e-01
1.75900000e+05 -1.18590402e-01
1.76000000e+05 -1.19130461e-01
1.76000000e+05 -1.19130154e-01
1.76100000e+05 -1.19670533e-01
1.76100000e+05 -1.19670226e-01
1.76200000e+05 -1.20210932e-01
1.76200000e+05 -1.20210624e-01
1.76300000e+05 -1.20751664e-01
1.76300000e+05 -1.20751355e-01
1.76400000e+05 -1.21292736e-01
1.76400000e+05 -1.21292427e-01
1.76500000e+05 -1.21834156e-01
1.76500000e+05 -1.21833845e-01
1.76600000e+05 -1.22375929e-01
1.76600000e+05 -1.22375617e-01
1.76700000e+05 -1.22918063e-01
1.76700000e+05 -1.22917751e-01
1.76800000e+05 -1.23460565e-01
1.76800000e+05 -1.23460252e-01
1.76900000e+05 -1.24003443e-01
1.76900000e+05 -1.24003129e-01
1.77000000e+05 -1.24546703e-01
1.77000000e+05 -1.24546389e-01
1.77100000e+05 -1.25090353e-01
1.77100000e+05 -1.25090038e-01
1.77200000e+05 -1.25634400e-01
1.77200000e+05 -1.25634084e-01
1.77300000e+05 -1.26178851e-01
1.77300000e+05 -1.26178535e-01
1.77400000e+05 -1.26723715e-01
1.77400000e+05 -1.26723397e-01
1.77500000e+05 -1.27268997e-01
1.77500000e+05 -1.27268679e-01
1.77600000e+05 -1.27814706e-01
1.77600000e+05 -1.27814387e-01
1.77700000e+05 -1.28360849e-01
1.77700000e+05 -1.28360529e-01
1.77800000e+05 -1.28907433e-01
1.77800000e+05 -1.28907113e-01
1.77900000e+05 -1.29454467e-01
1.77900000e+05 -1.29454146e-01
1.78000000e+05 -1.30001957e-01
1.78000000e+05 -1.30001636e-01
1.78100000e+05 -1.30549912e-01
1.78100000e+05 -1.30549590e-01
1.78200000e+05 -1.31098339e-01
1.78200000e+05 -1.31098016e-01
1.78300000e+05 -1.31647246e-01
1.78300000e+05 -1.31646922e-01
1.78400000e+05 -1.32196641e-01
1.78400000e+05 -1.32196316e-01
1.78500000e+05 -1.32746530e-01
1.78500000e+05 -1.32746205e-01
1.78600000e+05 -1.33296923e-01
1.78600000e+05 -1.33296597e-01
1.78700000e+05 -1.33847827e-01
1.78700000e+05 -1.33847500e-01
1.78800000e+05 -1.34399250e-01
1.78800000e+05 -1.34398922e-01
1.78900000e+05 -1.34951199e-01
1.78900000e+05 -1.34950871e-01
1.79000000e+05 -1.35503683e-01
1.79000000e+05 -1.35503354e-01
1.79100000e+05 -1.36056709e-01
1.79100000e+05 -1.36056380e-01
1.79200000e+05 -1.36610287e-01
1.79200000e+05 -1.36609956e-01
1.79300000e+05 -1.37164422e-01
1.79300000e+05 -1.37164091e-01
1.79400000e+05 -1.37719125e-01
1.79400000e+05 -1.37718793e-01
1.79500000e+05 -1.38274402e-01
1.79500000e+05 -1.38274069e-01
1.79600000e+05 -1.38830262e-01
1.79600000e+05 -1.38829928e-01
1.79700000e+05 -1.39386713e-01
1.79700000e+05 -1.39386379e-01
1.79800000e+05 -1.39943763e-01
1.79800000e+05 -1.39943428e-01
1.79900000e+05 -1.40501420e-01
1.79900000e+05 -1.40501084e-01
1.80000000e+05 -1.41059692e-01
1.80000000e+05 -1.41059356e-01
1.80100000e+05 -1.41618589e-01
1.80100000e+05 -1.41618251e-01
1.80200000e+05 -1.42178116e-01
1.80200000e+05 -1.42177778e-01
1.80300000e+05 -1.42738284e-01
1.80300000e+05 -1.42737946e-01
1.80400000e+05 -1.43299101e-01
1.80400000e+05 -1.43298761e-01
1.80500000e+05 -1.43860574e-01
1.80500000e+05 -1.43860233e-01
1.80600000e+05 -1.44422711e-01
1.80600000e+05 -1.44422370e-01
1.80700000e+05 -1.44985522e-01
1.80700000e+05 -1.44985181e-01
1.80800000e+05 -1.45549015e-01
1.80800000e+05 -1.45548672e-01
1.80900000e+05 -1.46113198e-01
1.80900000e+05 -1.46112854e-01
1.81000000e+05 -1.46678079e-01
1.81000000e+05 -1.46677734e-01
1.81100000e+05 -1.47243666e-01
1.81100000e+05 -1.47243321e-01
1.81200000e+05 -1.47809969e-01
1.81200000e+05 -1.47809623e-01
1.81300000e+05 -1.48376995e-01
1.81300000e+05 -1.48376648e-01
1.81400000e+05 -1.48944753e-01
1.81400000e+05 -1.48944406e-01
1.81500000e+05 -1.49513252e-01
1.81500000e+05 -1.49512904e-01
1.81600000e+05 -1.50082500e-01
1.81600000e+05 -1.50082151e-01
1.81700000e+05 -1.50652505e-01
1.81700000e+05 -1.50652155e-01
1.81800000e+05 -1.51223276e-01
1.81800000e+05 -1.51222925e-01
1.81900000e+05 -1.51794821e-01
1.81900000e+05 -1.51794469e-01
1.82000000e+05 -1.52367149e-01
1.82000000e+05 -1.52366797e-01
1.82100000e+05 -1.52940269e-01
1.82100000e+05 -1.52939916e-01
1.82200000e+05 -1.53514189e-01
1.82200000e+05 -1.53513835e-01
1.82300000e+05 -1.54088918e-01
1.82300000e+05 -1.54088563e-01
1.82400000e+05 -1.54664463e-01
1.82400000e+05 -1.54664108e-01
1.82500000e+05 -1.55240835e-01
1.82500000e+05 -1.55240479e-01
1.82600000e+05 -1.55818041e-01
1.82600000e+05 -1.55817684e-01
1.82700000e+05 -1.56396090e-01
1.82700000e+05 -1.56395732e-01
1.82800000e+05 -1.56974991e-01
1.82800000e+05 -1.56974632e-01
1.82900000e+05 -1.57554752e-01
1.82900000e+05 -1.57554392e-01
1.83000000e+05 -1.58135382e-01
1.83000000e+05 -1.58135021e-01
1.83100000e+05 -1.58716890e-01
1.83100000e+05 -1.58716528e-01
1.83200000e+05 -1.59299284e-01
1.83200000e+05 -1.59298921e-01
1.83300000e+05 -1.59882573e-01
1.83300000e+05 -1.59882210e-01
1.83400000e+05 -1.60466765e-01
1.83400000e+05 -1.60466401e-01
1.83500000e+05 -1.61051871e-01
1.83500000e+05 -1.61051506e-01
1.83600000e+05 -1.61637897e-01
1.83600000e+05 -1.61637531e-01
1.83700000e+05 -1.62224853e-01
1.83700000e+05 -1.62224486e-01
1.83800000e+05 -1.62812747e-01
1.83800000e+05 -1.62812380e-01
1.83900000e+05 -1.63401589e-01
1.83900000e+05 -1.63401221e-01
1.84000000e+05 -1.63991387e-01
1.84000000e+05 -1.63991018e-01
1.84100000e+05 -1.64582150e-01
1.84100000e+05 -1.64581780e-01
1.84200000e+05 -1.65173886e-01
1.84200000e+05 -1.65173515e-01
1.84300000e+05 -1.65766605e-01
1.84300000e+05 -1.65766233e-01
1.84400000e+05 -1.66360315e-01
1.84400000e+05 -1.66359942e-01
1.84500000e+05 -1.66955024e-01
1.84500000e+05 -1.66954651e-01
1.84600000e+05 -1.67550743e-01
1.84600000e+05 -1.67550368e-01
1.84700000e+05 -1.68147479e-01
1.84700000e+05 -1.68147103e-01
1.84800000e+05 -1.68745241e-01
1.84800000e+05 -1.68744865e-01
1.84900000e+05 -1.69344039e-01
1.84900000e+05 -1.69343661e-01
1.85000000e+05 -1.69943880e-01
1.85000000e+05 -1.69943502e-01
1.85100000e+05 -1.70544775e-01
1.85100000e+05 -1.70544395e-01
1.85200000e+05 -1.71146731e-01
1.85200000e+05 -1.71146350e-01
1.85300000e+05 -1.71749757e-01
1.85300000e+05 -1.71749376e-01
1.85400000e+05 -1.72353863e-01
1.85400000e+05 -1.72353481e-01
1.85500000e+05 -1.72959058e-01
1.85500000e+05 -1.72958674e-01
1.85600000e+05 -1.73565349e-01
1.85600000e+05 -1.73564965e-01
1.85700000e+05 -1.74172747e-01
1.85700000e+05 -1.74172362e-01
1.85800000e+05 -1.74781259e-01
1.85800000e+05 -1.74780873e-01
1.85900000e+05 -1.75390896e-01
1.85900000e+05 -1.75390508e-01
1.86000000e+05 -1.76001665e-01
1.86000000e+05 -1.76001277e-01
1.86100000e+05 -1.76613576e-01
1.86100000e+05 -1.76613186e-01
1.86200000e+05 -1.77226637e-01
1.86200000e+05 -1.77226247e-01
1.86300000e+05 -1.77840858e-01
1.86300000e+05 -1.77840467e-01
1.86400000e+05 -1.78456247e-01
1.86400000e+05 -1.78455855e-01
1.86500000e+05 -1.79072814e-01
1.86500000e+05 -1.79072421e-01
1.86600000e+05 -1.79690567e-01
1.86600000e+05 -1.79690173e-01
1.86700000e+05 -1.80309515e-01
1.86700000e+05 -1.80309120e-01
1.86800000e+05 -1.80929668e-01
1.86800000e+05 -1.80929271e-01
1.86900000e+05 -1.81551034e-01
1.86900000e+05 -1.81550636e-01
1.87000000e+05 -1.82173622e-01
1.87000000e+05 -1.82173223e-01
1.87100000e+05 -1.82797441e-01
1.87100000e+05 -1.82797041e-01
1.87200000e+05 -1.83422500e-01
1.87200000e+05 -1.83422099e-01
1.87300000e+05 -1.84048809e-01
1.87300000e+05 -1.84048407e-01
1.87400000e+05 -1.84676375e-01
1.87400000e+05 -1.84675972e-01
1.87500000e+05 -1.85305209e-01
1.87500000e+05 -1.85304805e-01
1.87600000e+05 -1.85935319e-01
1.87600000e+05 -1.85934914e-01
1.87700000e+05 -1.86566714e-01
1.87700000e+05 -1.86566308e-01
1.87800000e+05 -1.87199403e-01
1.87800000e+05 -1.87198996e-01
1.87900000e+05 -1.87833395e-01
1.87900000e+05 -1.87832987e-01
1.88000000e+05 -1.88468700e-01
1.88000000e+05 -1.88468290e-01
1.88100000e+05 -1.89105326e-01
1.88100000e+05 -1.89104915e-01
1.88200000e+05 -1.89743282e-01
1.88200000e+05 -1.89742870e-01
1.88300000e+05 -1.90382578e-01
1.88300000e+05 -1.90382165e-01
1.88400000e+05 -1.91023222e-01
1.88400000e+05 -1.91022808e-01
1.88500000e+05 -1.91665223e-01
1.88500000e+05 -1.91664808e-01
1.88600000e+05 -1.92308591e-01
1.88600000e+05 -1.92308175e-01
1.88700000e+05 -1.92953335e-01
1.88700000e+05 -1.92952918e-01
1.88800000e+05 -1.93599463e-01
1.88800000e+05 -1.93599045e-01
1.88900000e+05 -1.94246986e-01
1.88900000e+05 -1.94246566e-01
1.89000000e+05 -1.94895911e-01
1.89000000e+05 -1.94895490e-01
1.89100000e+05 -1.95546248e-01
1.89100000e+05 -1.95545826e-01
1.89200000e+05 -1.96198006e-01
1.89200000e+05 -1.96197583e-01
1.89300000e+05 -1.96851194e-01
1.89300000e+05 -1.96850770e-01
1.89400000e+05 -1.97505822e-01
1.89400000e+05 -1.97505396e-01
1.89500000e+05 -1.98161898e-01
1.89500000e+05 -1.98161471e-01
1.89600000e+05 -1.98819432e-01
1.89600000e+05 -1.98819004e-01
1.89700000e+05 -1.99478432e-01
1.89700000e+05 -1.99478003e-01
1.89800000e+05 -2.00138908e-01
1.89800000e+05 -2.00138477e-01
1.89900000e+05 -2.00800869e-01
1.89900000e+05 -2.00800437e-01
1.90000000e+05 -2.01464324e-01
1.90000000e+05 -2.01463891e-01
1.90100000e+05 -2.02129282e-01
1.90100000e+05 -2.02128848e-01
1.90200000e+05 -2.02795753e-01
1.90200000e+05 -2.02795317e-01
1.90300000e+05 -2.03463745e-01
1.90300000e+05 -2.03463308e-01
1.90400000e+05 -2.04133268e-01
1.90400000e+05 -2.04132830e-01
1.90500000e+05 -2.04804330e-01
1.90500000e+05 -2.04803891e-01
1.90600000e+05 -2.05476942e-01
1.90600000e+05 -2.05476502e-01
1.90700000e+05 -2.06151112e-01
1.90700000e+05 -2.06150670e-01
1.90800000e+05 -2.06826849e-01
1.90800000e+05 -2.06826407e-01
1.90900000e+05 -2.07504163e-01
1.90900000e+05 -2.07503719e-01
1.91000000e+05 -2.08183063e-01
1.91000000e+05 -2.08182618e-01
1.91100000e+05 -2.08863558e-01
1.91100000e+05 -2.08863111e-01
1.91200000e+05 -2.09545657e-01
1.91200000e+05 -2.09545209e-01
1.91300000e+05 -2.10229369e-01
1.91300000e+05 -2.10228920e-01
1.91400000e+05 -2.10914704e-01
1.91400000e+05 -2.10914253e-01
1.91500000e+05 -2.11601671e-01
1.91500000e+05 -2.11601219e-01
1.91600000e+05 -2.12290278e-01
1.91600000e+05 -2.12289825e-01
1.91700000e+05 -2.12980536e-01
1.91700000e+05 -2.12980082e-01
1.91800000e+05 -2.13672454e-01
1.91800000e+05 -2.13671998e-01
1.91900000e+05 -2.14366040e-01
1.91900000e+05 -2.14365582e-01
1.92000000e+05 -2.15061304e-01
1.92000000e+05 -2.15060845e-01
1.92100000e+05 -2.15758255e-01
1.92100000e+05 -2.15757795e-01
1.92200000e+05 -2.16456903e-01
1.92200000e+05 -2.16456442e-01
1.92300000e+05 -2.17157256e-01
1.92300000e+05 -2.17156794e-01
1.92400000e+05 -2.17859325e-01
1.92400000e+05 -2.17858861e-01
1.92500000e+05 -2.18563117e-01
1.92500000e+05 -2.18562652e-01
1.92600000e+05 -2.19268643e-01
1.92600000e+05 -2.19268177e-01
1.92700000e+05 -2.19975912e-01
1.92700000e+05 -2.19975444e-01
1.92800000e+05 -2.20684933e-01
1.92800000e+05 -2.20684463e-01
1.92900000e+05 -2.21395715e-01
1.92900000e+05 -2.21395244e-01
1.93000000e+05 -2.22108268e-01
1.93000000e+05 -2.22107795e-01
1.93100000e+05 -2.22822600e-01
1.93100000e+05 -2.22822126e-01
1.93200000e+05 -2.23538721e-01
1.93200000e+05 -2.23538246e-01
1.93300000e+05 -2.24256641e-01
1.93300000e+05 -2.24256165e-01
1.93400000e+05 -2.24976369e-01
1.93400000e+05 -2.24975891e-01
1.93500000e+05 -2.25697913e-01
1.93500000e+05 -2.25697434e-01
1.93600000e+05 -2.26421284e-01
1.93600000e+05 -2.26420803e-01
1.93700000e+05 -2.27146490e-01
1.93700000e+05 -2.27146008e-01
1.93800000e+05 -2.27873542e-01
1.93800000e+05 -2.27873058e-01
1.93900000e+05 -2.28602447e-01
1.93900000e+05 -2.28601962e-01
1.94000000e+05 -2.29333216e-01
1.94000000e+05 -2.29332729e-01
1.94100000e+05 -2.30065857e-01
1.94100000e+05 -2.30065369e-01
1.94200000e+05 -2.30800381e-01
1.94200000e+05 -2.30799891e-01
1.94300000e+05 -2.31536796e-01
1.94300000e+05 -2.31536304e-01
1.94400000e+05 -2.32275111e-01
1.94400000e+05 -2.32274619e-01
1.94500000e+05 -2.33015337e-01
1.94500000e+05 -2.33014843e-01
1.94600000e+05 -2.33757482e-01
1.94600000e+05 -2.33756986e-01
1.94700000e+05 -2.34501555e-01
1.94700000e+05 -2.34501058e-01
1.94800000e+05 -2.35247567e-01
1.94800000e+05 -2.35247068e-01
1.94900000e+05 -2.35995526e-01
1.94900000e+05 -2.35995025e-01
1.95000000e+05 -2.36745442e-01
1.95000000e+05 -2.36744941e-01
1.95100000e+05 -2.37497325e-01
1.95100000e+05 -2.37496820e-01
1.95200000e+05 -2.38251179e-01
1.95200000e+05 -2.38250675e-01
1.95300000e+05 -2.39007021e-01
1.95300000e+05 -2.39006515e-01
1.95400000e+05 -2.39764857e-01
1.95400000e+05 -2.39764349e-01
1.95500000e+05 -2.40524696e-01
1.95500000e+05 -2.40524186e-01
1.95600000e+05 -2.41286547e-01
1.95600000e+05 -2.41286036e-01
1.95700000e+05 -2.42050420e-01
1.95700000e+05 -2.42049908e-01
1.95800000e+05 -2.42816324e-01
1.95800000e+05 -2.42815810e-01
1.95900000e+05 -2.43584269e-01
1.95900000e+05 -2.43583753e-01
1.96000000e+05 -2.44354263e-01
1.96000000e+05 -2.44353746e-01
1.96100000e+05 -2.45126317e-01
1.96100000e+05 -2.45125798e-01
1.96200000e+05 -2.45900439e-01
1.96200000e+05 -2.45899919e-01
1.96300000e+05 -2.46676639e-01
1.96300000e+05 -2.46676117e-01
1.96400000e+05 -2.47454925e-01
1.96400000e+05 -2.47454402e-01
1.96500000e+05 -2.48235309e-01
1.96500000e+05 -2.48234784e-01
1.96600000e+05 -2.49017797e-01
1.96600000e+05 -2.49017271e-01
1.96700000e+05 -2.49802401e-01
1.96700000e+05 -2.49801873e-01
1.96800000e+05 -2.50589129e-01
1.96800000e+05 -2.50588600e-01
1.96900000e+05 -2.51377991e-01
1.96900000e+05 -2.51377459e-01
1.97000000e+05 -2.52168995e-01
1.97000000e+05 -2.52168462e-01
1.97100000e+05 -2.52962151e-01
1.97100000e+05 -2.52961617e-01
1.97200000e+05 -2.53757469e-01
1.97200000e+05 -2.53756933e-01
1.97300000e+05 -2.54554958e-01
1.97300000e+05 -2.54554420e-01
1.97400000e+05 -2.55354626e-01
1.97400000e+05 -2.55354087e-01
1.97500000e+05 -2.56156484e-01
1.97500000e+05 -2.56155943e-01
1.97600000e+05 -2.56960540e-01
1.97600000e+05 -2.56959998e-01
1.97700000e+05 -2.57766804e-01
1.97700000e+05 -2.57766260e-01
1.97800000e+05 -2.58575285e-01
1.97800000e+05 -2.58574739e-01
1.97900000e+05 -2.59385992e-01
1.97900000e+05 -2.59385445e-01
1.98000000e+05 -2.60198935e-01
1.98000000e+05 -2.60198386e-01
1.98100000e+05 -2.61014122e-01
1.98100000e+05 -2.61013571e-01
1.98200000e+05 -2.61831563e-01
1.98200000e+05 -2.61831011e-01
1.98300000e+05 -2.62651267e-01
1.98300000e+05 -2.62650714e-01
1.98400000e+05 -2.63473244e-01
1.98400000e+05 -2.63472689e-01
1.98500000e+05 -2.64297502e-01
1.98500000e+05 -2.64296945e-01
1.98600000e+05 -2.65124051e-01
1.98600000e+05 -2.65123493e-01
1.98700000e+05 -2.65952900e-01
1.98700000e+05 -2.65952340e-01
1.98800000e+05 -2.66784058e-01
1.98800000e+05 -2.66783496e-01
1.98900000e+05 -2.67617534e-01
1.98900000e+05 -2.67616971e-01
1.99000000e+05 -2.68453338e-01
1.99000000e+05 -2.68452773e-01
1.99100000e+05 -2.69291478e-01
1.99100000e+05 -2.69290911e-01
1.99200000e+05 -2.70131964e-01
1.99200000e+05 -2.70131395e-01
1.99300000e+05 -2.70974805e-01
1.99300000e+05 -2.70974234e-01
1.99400000e+05 -2.71820009e-01
1.99400000e+05 -2.71819437e-01
1.99500000e+05 -2.72667586e-01
1.99500000e+05 -2.72667013e-01
1.99600000e+05 -2.73517546e-01
1.99600000e+05 -2.73516970e-01
1.99700000e+05 -2.74369896e-01
1.99700000e+05 -2.74369316e-01
1.99800000e+05 -2.75224651e-01
1.99800000e+05 -2.75224072e-01
1.99900000e+05 -2.76081791e-01
1.99900000e+05 -2.76079989e-01
2.00000000e+05 -2.76942659e-01
2.00000000e+05 -2.76944402e-01


==> MixPlotData/opt_T500_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 2.45137244e-13
3.02000000e+04 2.52242671e-13
3.03000000e+04 1.17239551e-12
3.03000000e+04 1.17239551e-12
3.04000000e+04 1.66977543e-12
3.04000000e+04 1.61648472e-12
3.05000000e+04 -5.86553028e-12
3.05000000e+04 -6.12843110e-12
3.06000000e+04 -4.45119497e-11
3.06000000e+04 -4.50945947e-11
3.07000000e+04 -1.32981626e-10
3.07000000e+04 -1.32768463e-10
3.08000000e+04 -1.14322773e-10
3.08000000e+04 -1.07355902e-10
3.09000000e+04 9.30278077e-10
3.09000000e+04 9.60913127e-10
3.10000000e+04 5.76834935e-09
3.10000000e+04 5.84523363e-09
3.11000000e+04 1.86509652e-08
3.11000000e+04 1.87233873e-08
3.12000000e+04 3.33375922e-08
3.12000000e+04 3.29388143e-08
3.13000000e+04 -2.42352947e-08
3.13000000e+04 -2.70459246e-08
3.14000000e+04 -4.86477269e-07
3.14000000e+04 -4.97759558e-07
3.15000000e+04 -2.45736690e-06
3.15000000e+04 -2.49288884e-06
3.16000000e+04 -8.99224360e-06
3.16000000e+04 -9.08758711e-06
3.17000000e+04 -2.74617695e-05
3.17000000e+04 -2.76878515e-05
3.18000000e+04 -7.37081203e-05
3.18000000e+04 -7.41907251e-05
3.19000000e+04 -1.78426255e-04
3.19000000e+04 -1.79363918e-04
3.20000000e+04 -3.95549060e-04
3.20000000e+04 -3.97218341e-04
3.21000000e+04 -8.11174844e-04
3.21000000e+04 -8.13908403e-04
3.22000000e+04 -1.54994610e-03
3.22000000e+04 -1.55407120e-03
3.23000000e+04 -2.77441671e-03
3.23000000e+04 -2.78015314e-03
3.24000000e+04 -4.67283940e-03
3.24000000e+04 -4.68017564e-03
3.25000000e+04 -7.43288985e-03
3.25000000e+04 -7.44147753e-03
3.26000000e+04 -1.12032603e-02
3.26000000e+04 -1.12123770e-02
3.27000000e+04 -1.60506371e-02
3.27000000e+04 -1.60592558e-02
3.28000000e+04 -2.19239985e-02
3.28000000e+04 -2.19309698e-02
3.29000000e+04 -2.86389669e-02
3.29000000e+04 -2.86432730e-02
3.30000000e+04 -3.58908655e-02
3.30000000e+04 -3.58918731e-02
3.31000000e+04 -4.32970481e-02
3.31000000e+04 -4.32946780e-02
3.32000000e+04 -5.04597317e-02
3.32000000e+04 -5.04544848e-02
3.33000000e+04 -5.70334696e-02
3.33000000e+04 -5.70262980e-02
3.34000000e+04 -6.27793829e-02
3.34000000e+04 -6.27714455e-02
3.35000000e+04 -6.75923158e-02
3.35000000e+04 -6.75847000e-02
3.36000000e+04 -7.14959290e-02
3.36000000e+04 -7.14894270e-02
3.37000000e+04 -7.46110411e-02
3.37000000e+04 -7.46060452e-02
3.38000000e+04 -7.71101972e-02
3.38000000e+04 -7.71067257e-02
3.39000000e+04 -7.91735004e-02
3.39000000e+04 -7.91713164e-02
3.40000000e+04 -8.09569821e-02
3.40000000e+04 -8.09557407e-02
3.41000000e+04 -8.25777408e-02
3.41000000e+04 -8.25771091e-02
3.42000000e+04 -8.41134622e-02
3.42000000e+04 -8.41131840e-02
3.43000000e+04 -8.56103687e-02
3.43000000e+04 -8.56102781e-02
3.44000000e+04 -8.70936001e-02
3.44000000e+04 -8.70936048e-02
3.45000000e+04 -8.85761293e-02
3.45000000e+04 -8.85761845e-02
3.46000000e+04 -9.00648003e-02
3.46000000e+04 -9.00648869e-02
3.47000000e+04 -9.15637219e-02
3.47000000e+04 -9.15638323e-02
3.48000000e+04 -9.30759071e-02
3.48000000e+04 -9.30760386e-02
3.49000000e+04 -9.46039518e-02
3.49000000e+04 -9.46041033e-02
3.50000000e+04 -9.61503044e-02
3.50000000e+04 -9.61504755e-02
3.51000000e+04 -9.77173459e-02
3.51000000e+04 -9.77175365e-02
3.52000000e+04 -9.93074431e-02
3.52000000e+04 -9.93076531e-02
3.53000000e+04 -1.00922940e-01
3.53000000e+04 -1.00923169e-01
3.54000000e+04 -1.02566201e-01
3.54000000e+04 -1.02566450e-01
3.55000000e+04 -1.04239577e-01
3.55000000e+04 -1.04239845e-01
3.56000000e+04 -1.05945472e-01
3.56000000e+04 -1.05945761e-01
3.57000000e+04 -1.07686271e-01
3.57000000e+04 -1.07686579e-01
3.58000000e+04 -1.09464462e-01
3.58000000e+04 -1.09464791e-01
3.59000000e+04 -1.11282481e-01
3.59000000e+04 -1.11282830e-01
3.60000000e+04 -1.13142947e-01
3.60000000e+04 -1.13143319e-01
3.61000000e+04 -1.15048362e-01
3.61000000e+04 -1.15048754e-01
3.62000000e+04 -1.17001539e-01
3.62000000e+04 -1.17001956e-01
3.63000000e+04 -1.19005032e-01
3.63000000e+04 -1.19005470e-01
3.64000000e+04 -1.21061943e-01
3.64000000e+04 -1.21062408e-01
3.65000000e+04 -1.23174833e-01
3.65000000e+04 -1.23175319e-01
3.66000000e+04 -1.25347238e-01
3.66000000e+04 -1.25347755e-01
3.67000000e+04 -1.27581611e-01
3.67000000e+04 -1.27582147e-01
3.68000000e+04 -1.29882168e-01
3.68000000e+04 -1.29882743e-01
3.69000000e+04 -1.32251013e-01
3.69000000e+04 -1.32251602e-01
3.70000000e+04 -1.34693476e-01
3.70000000e+04 -1.34694115e-01
3.71000000e+04 -1.37210817e-01
3.71000000e+04 -1.37211460e-01
3.72000000e+04 -1.39810264e-01
3.72000000e+04 -1.39810978e-01
3.73000000e+04 -1.42491277e-01
3.73000000e+04 -1.42491974e-01
3.74000000e+04 -1.45264422e-01
3.74000000e+04 -1.45265227e-01
3.75000000e+04 -1.48125515e-01
3.75000000e+04 -1.48126261e-01
3.76000000e+04 -1.51091131e-01
3.76000000e+04 -1.51092050e-01
3.77000000e+04 -1.54149926e-01
3.77000000e+04 -1.54150705e-01
3.78000000e+04 -1.57329470e-01
3.78000000e+04 -1.57330546e-01
3.79000000e+04 -1.60604598e-01
3.79000000e+04 -1.60605375e-01
3.80000000e+04 -1.64023210e-01
3.80000000e+04 -1.64024512e-01
3.81000000e+04 -1.67533706e-01
3.81000000e+04 -1.67534409e-01
3.82000000e+04 -1.71221848e-01
3.82000000e+04 -1.71223502e-01
3.83000000e+04 -1.74985783e-01
3.83000000e+04 -1.74986267e-01
3.84000000e+04 -1.78982089e-01
3.84000000e+04 -1.78984324e-01
3.85000000e+04 -1.83013709e-01
3.85000000e+04 -1.83013694e-01
3.86000000e+04 -1.87370044e-01
3.86000000e+04 -1.87373282e-01
3.87000000e+04 -1.91674066e-01
3.87000000e+04 -1.91673012e-01
3.88000000e+04 -1.96464715e-01
3.88000000e+04 -1.96469740e-01
3.89000000e+04 -2.01025193e-01
3.89000000e+04 -2.01022067e-01
3.90000000e+04 -2.06363756e-01
3.90000000e+04 -2.06372033e-01
3.91000000e+04 -2.11122671e-01
3.91000000e+04 -2.11115517e-01
3.92000000e+04 -2.17193394e-01
3.92000000e+04 -2.17207670e-01
3.93000000e+04 -2.22009814e-01
3.93000000e+04 -2.21994922e-01
3.94000000e+04 -2.29125992e-01
3.94000000e+04 -2.29151428e-01
3.95000000e+04 -2.33698560e-01
3.95000000e+04 -2.33668918e-01
3.96000000e+04 -2.42411753e-01
3.96000000e+04 -2.42458057e-01
3.97000000e+04 -2.46132091e-01
3.97000000e+04 -2.46074466e-01
3.98000000e+04 -2.57436682e-01
3.98000000e+04 -2.57522105e-01
3.99000000e+04 -2.59108045e-01
3.99000000e+04 -2.58996320e-01
4.00000000e+04 -2.75496921e-01
4.00000000e+04 -2.75640121e-01
4.01000000e+04 -2.89233470e-01
4.01000000e+04 -2.89112634e-01
4.02000000e+04 -2.89769992e-01
4.02000000e+04 -2.89862542e-01
4.03000000e+04 -2.98660807e-01
4.03000000e+04 -2.98597249e-01
4.04000000e+04 -3.01711758e-01
4.04000000e+04 -3.01761981e-01
4.05000000e+04 -3.08329916e-01
4.05000000e+04 -3.08297153e-01
4.06000000e+04 -3.12274811e-01
4.06000000e+04 -3.12302222e-01
4.07000000e+04 -3.17773840e-01
4.07000000e+04 -3.17757580e-01
4.08000000e+04 -3.22010861e-01
4.08000000e+04 -3.22026094e-01
4.09000000e+04 -3.26923962e-01
4.09000000e+04 -3.26916456e-01
4.10000000e+04 -3.31225559e-01
4.10000000e+04 -3.31234364e-01
4.11000000e+04 -3.35815364e-01
4.11000000e+04 -3.35812454e-01
4.12000000e+04 -3.40101764e-01
4.12000000e+04 -3.40107216e-01
4.13000000e+04 -3.44506148e-01
4.13000000e+04 -3.44505630e-01
4.14000000e+04 -3.48757134e-01
4.14000000e+04 -3.48760863e-01
4.15000000e+04 -3.53053706e-01
4.15000000e+04 -3.53054426e-01
4.16000000e+04 -3.57272469e-01
4.16000000e+04 -3.57275328e-01
4.17000000e+04 -3.61508386e-01
4.17000000e+04 -3.61509749e-01
4.18000000e+04 -3.65706436e-01
4.18000000e+04 -3.65708871e-01
4.19000000e+04 -3.69912723e-01
4.19000000e+04 -3.69914427e-01
4.20000000e+04 -3.74103671e-01
4.20000000e+04 -3.74105911e-01
4.21000000e+04 -3.78302336e-01
4.21000000e+04 -3.78304228e-01
4.22000000e+04 -3.82499465e-01
4.22000000e+04 -3.82501630e-01
4.23000000e+04 -3.86707176e-01
4.23000000e+04 -3.86709184e-01
4.24000000e+04 -3.90922630e-01
4.24000000e+04 -3.90924782e-01
4.25000000e+04 -3.95152699e-01
4.25000000e+04 -3.95154789e-01
4.26000000e+04 -3.99397332e-01
4.26000000e+04 -3.99399504e-01
4.27000000e+04 -4.03660837e-01
4.27000000e+04 -4.03662993e-01
4.28000000e+04 -4.07944310e-01
4.28000000e+04 -4.07946520e-01
4.29000000e+04 -4.12250770e-01
4.29000000e+04 -4.12252988e-01
4.30000000e+04 -4.16581732e-01
4.30000000e+04 -4.16583992e-01
4.31000000e+04 -4.20939536e-01
4.31000000e+04 -4.20941816e-01
4.32000000e+04 -4.25325805e-01
4.32000000e+04 -4.25328122e-01
4.33000000e+04 -4.29742497e-01
4.33000000e+04 -4.29744842e-01
4.34000000e+04 -4.34191222e-01
4.34000000e+04 -4.34193601e-01
4.35000000e+04 -4.38673708e-01
4.35000000e+04 -4.38676119e-01
4.36000000e+04 -4.43191505e-01
4.36000000e+04 -4.43193951e-01
4.37000000e+04 -4.47746196e-01
4.37000000e+04 -4.47748677e-01
4.38000000e+04 -4.52339264e-01
4.38000000e+04 -4.52341781e-01
4.39000000e+04 -4.56972191e-01
4.39000000e+04 -4.56974745e-01
4.40000000e+04 -4.61646400e-01
4.40000000e+04 -4.61648993e-01
4.41000000e+04 -4.66363302e-01
4.41000000e+04 -4.66365933e-01
4.42000000e+04 -4.71124270e-01
4.42000000e+04 -4.71126941e-01
4.43000000e+04 -4.75930661e-01
4.43000000e+04 -4.75933373e-01
4.44000000e+04 -4.80783810e-01
4.44000000e+04 -4.80786564e-01
4.45000000e+04 -4.85685038e-01
4.45000000e+04 -4.85687834e-01
4.46000000e+04 -4.90635648e-01
4.46000000e+04 -4.90638489e-01
4.47000000e+04 -4.95636936e-01
4.47000000e+04 -4.95639821e-01
4.48000000e+04 -5.00690185e-01
4.48000000e+04 -5.00693115e-01
4.49000000e+04 -5.05796670e-01
4.49000000e+04 -5.05799647e-01
4.50000000e+04 -5.10957664e-01
4.50000000e+04 -5.10960688e-01
4.51000000e+04 -5.16174431e-01
4.51000000e+04 -5.16177504e-01
4.52000000e+04 -5.21448235e-01
4.52000000e+04 -5.21451358e-01
4.53000000e+04 -5.26780338e-01
4.53000000e+04 -5.26783511e-01
4.54000000e+04 -5.32172000e-01
4.54000000e+04 -5.32175225e-01
4.55000000e+04 -5.37624485e-01
4.55000000e+04 -5.37627762e-01
4.56000000e+04 -5.43139056e-01
4.56000000e+04 -5.43142386e-01
4.57000000e+04 -5.48716980e-01
4.57000000e+04 -5.48720364e-01
4.58000000e+04 -5.54359527e-01
4.58000000e+04 -5.54362967e-01
4.59000000e+04 -5.60067974e-01
4.59000000e+04 -5.60071470e-01
4.60000000e+04 -5.65843600e-01
4.60000000e+04 -5.65847154e-01
4.61000000e+04 -5.71687691e-01
4.61000000e+04 -5.71691304e-01
4.62000000e+04 -5.77601541e-01
4.62000000e+04 -5.77605214e-01
4.63000000e+04 -5.83586450e-01
4.63000000e+04 -5.83590183e-01
4.64000000e+04 -5.89643725e-01
4.64000000e+04 -5.89647519e-01
4.65000000e+04 -5.95774681e-01
4.65000000e+04 -5.95778538e-01
4.66000000e+04 -6.01980643e-01
4.66000000e+04 -6.01984564e-01
4.67000000e+04 -6.08262943e-01
4.67000000e+04 -6.08266929e-01
4.68000000e+04 -6.14622924e-01
4.68000000e+04 -6.14626976e-01
4.69000000e+04 -6.21061936e-01
4.69000000e+04 -6.21066055e-01
4.70000000e+04 -6.27581340e-01
4.70000000e+04 -6.27585528e-01
4.71000000e+04 -6.34182508e-01
4.71000000e+04 -6.34186764e-01
4.72000000e+04 -6.40866818e-01
4.72000000e+04 -6.40871145e-01
4.73000000e+04 -6.47635661e-01
4.73000000e+04 -6.47640059e-01
4.74000000e+04 -6.54490437e-01
4.74000000e+04 -6.54494908e-01
4.75000000e+04 -6.61432557e-01
4.75000000e+04 -6.61437101e-01
4.76000000e+04 -6.68463440e-01
4.76000000e+04 -6.68468058e-01
4.77000000e+04 -6.75584514e-01
4.77000000e+04 -6.75589209e-01
4.78000000e+04 -6.82797220e-01
4.78000000e+04 -6.82801992e-01
4.79000000e+04 -6.90103006e-01
4.79000000e+04 -6.90107855e-01
4.80000000e+04 -6.97503328e-01
4.80000000e+04 -6.97508255e-01
4.81000000e+04 -7.04999652e-01
4.81000000e+04 -7.05004660e-01
4.82000000e+04 -7.12593453e-01
4.82000000e+04 -7.12598541e-01
4.83000000e+04 -7.20286213e-01
4.83000000e+04 -7.20291383e-01
4.84000000e+04 -7.28079420e-01
4.84000000e+04 -7.28084673e-01
4.85000000e+04 -7.35974571e-01
4.85000000e+04 -7.35979907e-01
4.86000000e+04 -7.43973168e-01
4.86000000e+04 -7.43978589e-01
4.87000000e+04 -7.52076718e-01
4.87000000e+04 -7.52082224e-01
4.88000000e+04 -7.60286733e-01
4.88000000e+04 -7.60292325e-01
4.89000000e+04 -7.68604729e-01
4.89000000e+04 -7.68610408e-01
4.90000000e+04 -7.77032224e-01
4.90000000e+04 -7.77037991e-01
4.91000000e+04 -7.85570738e-01
4.91000000e+04 -7.85576594e-01
4.92000000e+04 -7.94221792e-01
4.92000000e+04 -7.94227737e-01
4.93000000e+04 -8.02986906e-01
4.93000000e+04 -8.02992940e-01
4.94000000e+04 -8.11867598e-01
4.94000000e+04 -8.11873723e-01
4.95000000e+04 -8.20865382e-01
4.95000000e+04 -8.20871598e-01
4.96000000e+04 -8.29981770e-01
4.96000000e+04 -8.29988077e-01
4.97000000e+04 -8.39218263e-01
4.97000000e+04 -8.39224663e-01
4.98000000e+04 -8.48576358e-01
4.98000000e+04 -8.48582850e-01
4.99000000e+04 -8.58057540e-01
4.99000000e+04 -8.58064123e-01
5.00000000e+04 -8.67663281e-01
5.00000000e+04 -8.67669957e-01
5.01000000e+04 -8.77395040e-01
5.01000000e+04 -8.77401809e-01
5.02000000e+04 -8.87254261e-01
5.02000000e+04 -8.87261121e-01
5.03000000e+04 -8.97242366e-01
5.03000000e+04 -8.97249318e-01
5.04000000e+04 -9.07360757e-01
5.04000000e+04 -9.07367802e-01
5.05000000e+04 -9.17610814e-01
5.05000000e+04 -9.17617950e-01
5.06000000e+04 -9.27993888e-01
5.06000000e+04 -9.28001114e-01
5.07000000e+04 -9.38511299e-01
5.07000000e+04 -9.38518616e-01
5.08000000e+04 -9.49164336e-01
5.08000000e+04 -9.49171742e-01
5.09000000e+04 -9.59954251e-01
5.09000000e+04 -9.59961746e-01
5.10000000e+04 -9.70882256e-01
5.10000000e+04 -9.70889837e-01
5.11000000e+04 -9.81949518e-01
5.11000000e+04 -9.81957185e-01
5.12000000e+04 -9.93157158e-01
5.12000000e+04 -9.93164910e-01
5.13000000e+04 -1.00450624e+00
5.13000000e+04 -1.00451408e+00
5.14000000e+04 -1.01599779e+00
5.14000000e+04 -1.01600570e+00
5.15000000e+04 -1.02763274e+00
5.15000000e+04 -1.02764074e+00
5.16000000e+04 -1.03941199e+00
5.16000000e+04 -1.03942006e+00
5.17000000e+04 -1.05133635e+00
5.17000000e+04 -1.05134449e+00
5.18000000e+04 -1.06340656e+00
5.18000000e+04 -1.06341477e+00
5.19000000e+04 -1.07562327e+00
5.19000000e+04 -1.07563155e+00
5.20000000e+04 -1.08798706e+00
5.20000000e+04 -1.08799541e+00
5.21000000e+04 -1.10049841e+00
5.21000000e+04 -1.10050681e+00
5.22000000e+04 -1.11315768e+00
5.22000000e+04 -1.11316614e+00
5.23000000e+04 -1.12596516e+00
5.23000000e+04 -1.12597367e+00
5.24000000e+04 -1.13892100e+00
5.24000000e+04 -1.13892956e+00
5.25000000e+04 -1.15202524e+00
5.25000000e+04 -1.15203384e+00
5.26000000e+04 -1.16527780e+00
5.26000000e+04 -1.16528643e+00
5.27000000e+04 -1.17867844e+00
5.27000000e+04 -1.17868710e+00
5.28000000e+04 -1.19222680e+00
5.28000000e+04 -1.19223549e+00
5.29000000e+04 -1.20592237e+00
5.29000000e+04 -1.20593107e+00
5.30000000e+04 -1.21976447e+00
5.30000000e+04 -1.21977318e+00
5.31000000e+04 -1.23375226e+00
5.31000000e+04 -1.23376097e+00
5.32000000e+04 -1.24788470e+00
5.32000000e+04 -1.24789341e+00
5.33000000e+04 -1.26216061e+00
5.33000000e+04 -1.26216930e+00
5.34000000e+04 -1.27657857e+00
5.34000000e+04 -1.27658723e+00
5.35000000e+04 -1.29113697e+00
5.35000000e+04 -1.29114561e+00
5.36000000e+04 -1.30583400e+00
5.36000000e+04 -1.30584259e+00
5.37000000e+04 -1.32066760e+00
5.37000000e+04 -1.32067613e+00
5.38000000e+04 -1.33563549e+00
5.38000000e+04 -1.33564395e+00
5.39000000e+04 -1.35073514e+00
5.39000000e+04 -1.35074352e+00
5.40000000e+04 -1.36596375e+00
5.40000000e+04 -1.36597204e+00
5.41000000e+04 -1.38131827e+00
5.41000000e+04 -1.38132646e+00
5.42000000e+04 -1.39679537e+00
5.42000000e+04 -1.39680344e+00
5.43000000e+04 -1.41239142e+00
5.43000000e+04 -1.41239935e+00
5.44000000e+04 -1.42810248e+00
5.44000000e+04 -1.42811027e+00
5.45000000e+04 -1.44392433e+00
5.45000000e+04 -1.44393195e+00
5.46000000e+04 -1.45985239e+00
5.46000000e+04 -1.45985983e+00
5.47000000e+04 -1.47588176e+00
5.47000000e+04 -1.47588900e+00
5.48000000e+04 -1.49200719e+00
5.48000000e+04 -1.49201422e+00
5.49000000e+04 -1.50822308e+00
5.49000000e+04 -1.50822987e+00
5.50000000e+04 -1.52452345e+00
5.50000000e+04 -1.52452999e+00
5.51000000e+04 -1.54090195e+00
5.51000000e+04 -1.54090822e+00
5.52000000e+04 -1.55735183e+00
5.52000000e+04 -1.55735780e+00
5.53000000e+04 -1.57386594e+00
5.53000000e+04 -1.57387159e+00
5.54000000e+04 -1.59043672e+00
5.54000000e+04 -1.59044204e+00
5.55000000e+04 -1.60705620e+00
5.55000000e+04 -1.60706115e+00
5.56000000e+04 -1.62371596e+00
5.56000000e+04 -1.62372053e+00
5.57000000e+04 -1.64040715e+00
5.57000000e+04 -1.64041132e+00
5.58000000e+04 -1.65712048e+00
5.58000000e+04 -1.65712422e+00
5.59000000e+04 -1.67384621e+00
5.59000000e+04 -1.67384949e+00
5.60000000e+04 -1.69057411e+00
5.60000000e+04 -1.69057691e+00
5.61000000e+04 -1.70729352e+00
5.61000000e+04 -1.70729581e+00
5.62000000e+04 -1.72399328e+00
5.62000000e+04 -1.72399504e+00
5.63000000e+04 -1.74066178e+00
5.63000000e+04 -1.74066297e+00
5.64000000e+04 -1.75728690e+00
5.64000000e+04 -1.75728751e+00
5.65000000e+04 -1.77385606e+00
5.65000000e+04 -1.77385605e+00
5.66000000e+04 -1.79035619e+00
5.66000000e+04 -1.79035554e+00
5.67000000e+04 -1.80677375e+00
5.67000000e+04 -1.80677243e+00
5.68000000e+04 -1.82309470e+00
5.68000000e+04 -1.82309269e+00
5.69000000e+04 -1.83930455e+00
5.69000000e+04 -1.83930181e+00
5.70000000e+04 -1.85538831e+00
5.70000000e+04 -1.85538482e+00
5.71000000e+04 -1.87133054e+00
5.71000000e+04 -1.87132627e+00
5.72000000e+04 -1.88711534e+00
5.72000000e+04 -1.88711026e+00
5.73000000e+04 -1.90272635e+00
5.73000000e+04 -1.90272043e+00
5.74000000e+04 -1.91814679e+00
5.74000000e+04 -1.91814001e+00
5.75000000e+04 -1.93335945e+00
5.75000000e+04 -1.93335178e+00
5.76000000e+04 -1.94834668e+00
5.76000000e+04 -1.94833810e+00
5.77000000e+04 -1.96309048e+00
5.77000000e+04 -1.96308095e+00
5.78000000e+04 -1.97757245e+00
5.78000000e+04 -1.97756195e+00
5.79000000e+04 -1.99177382e+00
5.79000000e+04 -1.99176234e+00
5.80000000e+04 -2.00567552e+00
5.80000000e+04 -2.00566303e+00
5.81000000e+04 -2.01925815e+00
5.81000000e+04 -2.01924462e+00
5.82000000e+04 -2.03250201e+00
5.82000000e+04 -2.03248743e+00
5.83000000e+04 -2.04538718e+00
5.83000000e+04 -2.04537152e+00
5.84000000e+04 -2.05789348e+00
5.84000000e+04 -2.05787673e+00
5.85000000e+04 -2.07000056e+00
5.85000000e+04 -2.06998271e+00
5.86000000e+04 -2.08168790e+00
5.86000000e+04 -2.08166892e+00
5.87000000e+04 -2.09293484e+00
5.87000000e+04 -2.09291473e+00
5.88000000e+04 -2.10372065e+00
5.88000000e+04 -2.10369939e+00
5.89000000e+04 -2.11402455e+00
5.89000000e+04 -2.11400213e+00
5.90000000e+04 -2.12382574e+00
5.90000000e+04 -2.12380216e+00
5.91000000e+04 -2.13310346e+00
5.91000000e+04 -2.13307871e+00
5.92000000e+04 -2.14183702e+00
5.92000000e+04 -2.14181111e+00
5.93000000e+04 -2.15000587e+00
5.93000000e+04 -2.14997879e+00
5.94000000e+04 -2.15758962e+00
5.94000000e+04 -2.15756137e+00
5.95000000e+04 -2.16456809e+00
5.95000000e+04 -2.16453867e+00
5.96000000e+04 -2.17092136e+00
5.96000000e+04 -2.17089079e+00
5.97000000e+04 -2.17662985e+00
5.97000000e+04 -2.17659813e+00
5.98000000e+04 -2.18167433e+00
5.98000000e+04 -2.18164147e+00
5.99000000e+04 -2.18603598e+00
5.99000000e+04 -2.18600201e+00
6.00000000e+04 -2.18969647e+00
6.00000000e+04 -2.18966140e+00
6.01000000e+04 -2.19263798e+00
6.01000000e+04 -2.19260182e+00
6.02000000e+04 -2.19484325e+00
6.02000000e+04 -2.19480604e+00
6.03000000e+04 -2.19629566e+00
6.03000000e+04 -2.19625743e+00
6.04000000e+04 -2.19697928e+00
6.04000000e+04 -2.19694004e+00
6.05000000e+04 -2.19687888e+00
6.05000000e+04 -2.19683868e+00
6.06000000e+04 -2.19598005e+00
6.06000000e+04 -2.19593892e+00
6.07000000e+04 -2.19426917e+00
6.07000000e+04 -2.19422715e+00
6.08000000e+04 -2.19173353e+00
6.08000000e+04 -2.19169067e+00
6.09000000e+04 -2.18836136e+00
6.09000000e+04 -2.18831769e+00
6.10000000e+04 -2.18414184e+00
6.10000000e+04 -2.18409742e+00
6.11000000e+04 -2.17906521e+00
6.11000000e+04 -2.17902008e+00
6.12000000e+04 -2.17312277e+00
6.12000000e+04 -2.17307699e+00
6.13000000e+04 -2.16630693e+00
6.13000000e+04 -2.16626056e+00
6.14000000e+04 -2.15861129e+00
6.14000000e+04 -2.15856438e+00
6.15000000e+04 -2.15003061e+00
6.15000000e+04 -2.14998324e+00
6.16000000e+04 -2.14056095e+00
6.16000000e+04 -2.14051316e+00
6.17000000e+04 -2.13019958e+00
6.17000000e+04 -2.13015146e+00
6.18000000e+04 -2.11894515e+00
6.18000000e+04 -2.11889676e+00
6.19000000e+04 -2.10679762e+00
6.19000000e+04 -2.10674902e+00
6.20000000e+04 -2.09375832e+00
6.20000000e+04 -2.09370960e+00
6.21000000e+04 -2.07983000e+00
6.21000000e+04 -2.07978123e+00
6.22000000e+04 -2.06501684e+00
6.22000000e+04 -2.06496809e+00
6.23000000e+04 -2.04932445e+00
6.23000000e+04 -2.04927581e+00
6.24000000e+04 -2.03275992e+00
6.24000000e+04 -2.03271147e+00
6.25000000e+04 -2.01533181e+00
6.25000000e+04 -2.01528363e+00
6.26000000e+04 -1.99705017e+00
6.26000000e+04 -1.99700233e+00
6.27000000e+04 -1.97792654e+00
6.27000000e+04 -1.97787914e+00
6.28000000e+04 -1.95797396e+00
6.28000000e+04 -1.95792708e+00
6.29000000e+04 -1.93720697e+00
6.29000000e+04 -1.93716069e+00
6.30000000e+04 -1.91564157e+00
6.30000000e+04 -1.91559598e+00
6.31000000e+04 -1.89329528e+00
6.31000000e+04 -1.89325047e+00
6.32000000e+04 -1.87018706e+00
6.32000000e+04 -1.87014311e+00
6.33000000e+04 -1.84633731e+00
6.33000000e+04 -1.84629431e+00
6.34000000e+04 -1.82176788e+00
6.34000000e+04 -1.82172592e+00
6.35000000e+04 -1.79650201e+00
6.35000000e+04 -1.79646117e+00
6.36000000e+04 -1.77056432e+00
6.36000000e+04 -1.77052468e+00
6.37000000e+04 -1.74398077e+00
6.37000000e+04 -1.74394242e+00
6.38000000e+04 -1.71677865e+00
6.38000000e+04 -1.71674167e+00
6.39000000e+04 -1.68898653e+00
6.39000000e+04 -1.68895098e+00
6.40000000e+04 -1.66063420e+00
6.40000000e+04 -1.66060017e+00
6.41000000e+04 -1.63175270e+00
6.41000000e+04 -1.63172025e+00
6.42000000e+04 -1.60237420e+00
6.42000000e+04 -1.60234340e+00
6.43000000e+04 -1.57253201e+00
6.43000000e+04 -1.57250292e+00
6.44000000e+04 -1.54226052e+00
6.44000000e+04 -1.54223319e+00
6.45000000e+04 -1.51159514e+00
6.45000000e+04 -1.51156962e+00
6.46000000e+04 -1.48057225e+00
6.46000000e+04 -1.48054858e+00
6.47000000e+04 -1.44922914e+00
6.47000000e+04 -1.44920737e+00
6.48000000e+04 -1.41760396e+00
6.48000000e+04 -1.41758410e+00
6.49000000e+04 -1.38573559e+00
6.49000000e+04 -1.38571767e+00
6.50000000e+04 -1.35366361e+00
6.50000000e+04 -1.35364764e+00
6.51000000e+04 -1.32142815e+00
6.51000000e+04 -1.32141415e+00
6.52000000e+04 -1.28906982e+00
6.52000000e+04 -1.28905778e+00
6.53000000e+04 -1.25662954e+00
6.53000000e+04 -1.25661946e+00
6.54000000e+04 -1.22414842e+00
6.54000000e+04 -1.22414028e+00
6.55000000e+04 -1.19166757e+00
6.55000000e+04 -1.19166136e+00
6.56000000e+04 -1.15922793e+00
6.56000000e+04 -1.15922361e+00
6.57000000e+04 -1.12687006e+00
6.57000000e+04 -1.12686760e+00
6.58000000e+04 -1.09463391e+00
6.58000000e+04 -1.09463328e+00
6.59000000e+04 -1.06255860e+00
6.59000000e+04 -1.06255977e+00
6.60000000e+04 -1.03068216e+00
6.60000000e+04 -1.03068507e+00
6.61000000e+04 -9.99041247e-01
6.61000000e+04 -9.99045842e-01
6.62000000e+04 -9.67670874e-01
6.62000000e+04 -9.67677107e-01
6.63000000e+04 -9.36604148e-01
6.63000000e+04 -9.36611959e-01
6.64000000e+04 -9.05871971e-01
6.64000000e+04 -9.05881299e-01
6.65000000e+04 -8.75502777e-01
6.65000000e+04 -8.75513553e-01
6.66000000e+04 -8.45522265e-01
6.66000000e+04 -8.45534417e-01
6.67000000e+04 -8.15953157e-01
6.67000000e+04 -8.15966607e-01
6.68000000e+04 -7.86814976e-01
6.68000000e+04 -7.86829639e-01
6.69000000e+04 -7.58123857e-01
6.69000000e+04 -7.58139642e-01
6.70000000e+04 -7.29892388e-01
6.70000000e+04 -7.29909196e-01
6.71000000e+04 -7.02129496e-01
6.71000000e+04 -7.02147218e-01
6.72000000e+04 -6.74840366e-01
6.72000000e+04 -6.74858887e-01
6.73000000e+04 -6.48026421e-01
6.73000000e+04 -6.48045614e-01
6.74000000e+04 -6.21685329e-01
6.74000000e+04 -6.21705058e-01
6.75000000e+04 -5.95811074e-01
6.75000000e+04 -5.95831195e-01
6.76000000e+04 -5.70394065e-01
6.76000000e+04 -5.70414422e-01
6.77000000e+04 -5.45421286e-01
6.77000000e+04 -5.45441717e-01
6.78000000e+04 -5.20876492e-01
6.78000000e+04 -5.20896825e-01
6.79000000e+04 -4.96740435e-01
6.79000000e+04 -4.96760496e-01
6.80000000e+04 -4.72991127e-01
6.80000000e+04 -4.73010734e-01
6.81000000e+04 -4.49604117e-01
6.81000000e+04 -4.49623088e-01
6.82000000e+04 -4.26552798e-01
6.82000000e+04 -4.26570950e-01
6.83000000e+04 -4.03808713e-01
6.83000000e+04 -4.03825868e-01
6.84000000e+04 -3.81341880e-01
6.84000000e+04 -3.81357866e-01
6.85000000e+04 -3.59121109e-01
6.85000000e+04 -3.59135761e-01
6.86000000e+04 -3.37114311e-01
6.86000000e+04 -3.37127476e-01
6.87000000e+04 -3.15288807e-01
6.87000000e+04 -3.15300345e-01
6.88000000e+04 -2.93611615e-01
6.88000000e+04 -2.93621404e-01
6.89000000e+04 -2.72049722e-01
6.89000000e+04 -2.72057658e-01
6.90000000e+04 -2.50570343e-01
6.90000000e+04 -2.50576342e-01
6.91000000e+04 -2.29141153e-01
6.91000000e+04 -2.29145151e-01
6.92000000e+04 -2.07730500e-01
6.92000000e+04 -2.07732458e-01
6.93000000e+04 -1.86307604e-01
6.93000000e+04 -1.86307503e-01
6.94000000e+04 -1.64842725e-01
6.94000000e+04 -1.64840569e-01
6.95000000e+04 -1.43307323e-01
6.95000000e+04 -1.43303139e-01
6.96000000e+04 -1.21674189e-01
6.96000000e+04 -1.21668024e-01
6.97000000e+04 -9.99175718e-02
6.97000000e+04 -9.99094920e-02
6.98000000e+04 -7.80132747e-02
6.98000000e+04 -7.80033644e-02
6.99000000e+04 -5.59387491e-02
6.99000000e+04 -5.59271080e-02
7.00000000e+04 -3.36731680e-02
7.00000000e+04 -3.36599094e-02
7.01000000e+04 -1.11974873e-02
7.01000000e+04 -1.11827357e-02
7.02000000e+04 1.15055043e-02
7.02000000e+04 1.15216155e-02
7.03000000e+04 3.44511497e-02
7.03000000e+04 3.44684807e-02
7.04000000e+04 5.76528991e-02
7.04000000e+04 5.76713057e-02
7.05000000e+04 8.11222982e-02
7.05000000e+04 8.11416341e-02
7.06000000e+04 1.04868989e-01
7.06000000e+04 1.04889108e-01
7.07000000e+04 1.28900723e-01
7.07000000e+04 1.28921480e-01
7.08000000e+04 1.53223387e-01
7.08000000e+04 1.53244641e-01
7.09000000e+04 1.77841039e-01
7.09000000e+04 1.77862652e-01
7.10000000e+04 2.02755958e-01
7.10000000e+04 2.02777799e-01
7.11000000e+04 2.27968706e-01
7.11000000e+04 2.27990650e-01
7.12000000e+04 2.53478195e-01
7.12000000e+04 2.53500124e-01
7.13000000e+04 2.79281771e-01
7.13000000e+04 2.79303576e-01
7.14000000e+04 3.05375300e-01
7.14000000e+04 3.05396880e-01
7.15000000e+04 3.31753266e-01
7.15000000e+04 3.31774526e-01
7.16000000e+04 3.58408867e-01
7.16000000e+04 3.58429723e-01
7.17000000e+04 3.85334127e-01
7.17000000e+04 3.85354502e-01
7.18000000e+04 4.12519999e-01
7.18000000e+04 4.12539823e-01
7.19000000e+04 4.39956475e-01
7.19000000e+04 4.39975688e-01
7.20000000e+04 4.67632698e-01
7.20000000e+04 4.67651245e-01
7.21000000e+04 4.95537062e-01
7.21000000e+04 4.95554897e-01
7.22000000e+04 5.23657324e-01
7.22000000e+04 5.23674406e-01
7.23000000e+04 5.51980699e-01
7.23000000e+04 5.51996995e-01
7.24000000e+04 5.80493958e-01
7.24000000e+04 5.80509440e-01
7.25000000e+04 6.09183518e-01
7.25000000e+04 6.09198163e-01
7.26000000e+04 6.38035525e-01
7.26000000e+04 6.38049314e-01
7.27000000e+04 6.67035930e-01
7.27000000e+04 6.67048851e-01
7.28000000e+04 6.96170566e-01
7.28000000e+04 6.96182609e-01
7.29000000e+04 7.25425205e-01
7.29000000e+04 7.25436365e-01
7.30000000e+04 7.54785620e-01
7.30000000e+04 7.54795895e-01
7.31000000e+04 7.84237636e-01
7.31000000e+04 7.84247027e-01
7.32000000e+04 8.13767173e-01
7.32000000e+04 8.13775683e-01
7.33000000e+04 8.43360286e-01
7.33000000e+04 8.43367921e-01
7.34000000e+04 8.73003197e-01
7.34000000e+04 8.73009964e-01
7.35000000e+04 9.02682323e-01
7.35000000e+04 9.02688231e-01
7.36000000e+04 9.32384298e-01
7.36000000e+04 9.32389358e-01
7.37000000e+04 9.62095992e-01
7.37000000e+04 9.62100214e-01
7.38000000e+04 9.91804520e-01
7.38000000e+04 9.91807918e-01
7.39000000e+04 1.02149726e+00
7.39000000e+04 1.02149984e+00
7.40000000e+04 1.05116185e+00
7.40000000e+04 1.05116363e+00
7.41000000e+04 1.08078619e+00
7.41000000e+04 1.08078719e+00
7.42000000e+04 1.11035847e+00
7.42000000e+04 1.11035870e+00
7.43000000e+04 1.13986711e+00
7.43000000e+04 1.13986658e+00
7.44000000e+04 1.16930082e+00
7.44000000e+04 1.16929955e+00
7.45000000e+04 1.19864856e+00
7.45000000e+04 1.19864655e+00
7.46000000e+04 1.22789954e+00
7.46000000e+04 1.22789681e+00
7.47000000e+04 1.25704319e+00
7.47000000e+04 1.25703975e+00
7.48000000e+04 1.28606921e+00
7.48000000e+04 1.28606508e+00
7.49000000e+04 1.31496750e+00
7.49000000e+04 1.31496268e+00
7.50000000e+04 1.34372818e+00
7.50000000e+04 1.34372268e+00
7.51000000e+04 1.37234157e+00
7.51000000e+04 1.37233541e+00
7.52000000e+04 1.40079819e+00
7.52000000e+04 1.40079136e+00
7.53000000e+04 1.42908872e+00
7.53000000e+04 1.42908125e+00
7.54000000e+04 1.45720404e+00
7.54000000e+04 1.45719593e+00
7.55000000e+04 1.48513518e+00
7.55000000e+04 1.48512643e+00
7.56000000e+04 1.51287334e+00
7.56000000e+04 1.51286396e+00
7.57000000e+04 1.54040985e+00
7.57000000e+04 1.54039985e+00
7.58000000e+04 1.56773611e+00
7.58000000e+04 1.56772549e+00
7.59000000e+04 1.59484351e+00
7.59000000e+04 1.59483225e+00
7.60000000e+04 1.62172333e+00
7.60000000e+04 1.62171143e+00
7.61000000e+04 1.64836684e+00
7.61000000e+04 1.64835432e+00
7.62000000e+04 1.67476577e+00
7.62000000e+04 1.67475268e+00
7.63000000e+04 1.70091309e+00
7.63000000e+04 1.70089958e+00
7.64000000e+04 1.72680415e+00
7.64000000e+04 1.72679041e+00
7.65000000e+04 1.75243736e+00
7.65000000e+04 1.75242361e+00
7.66000000e+04 1.77781394e+00
7.66000000e+04 1.77780027e+00
7.67000000e+04 1.80293569e+00
7.67000000e+04 1.80292198e+00
7.68000000e+04 1.82780118e+00
7.68000000e+04 1.82778696e+00
7.69000000e+04 1.85240110e+00
7.69000000e+04 1.85238565e+00
7.70000000e+04 1.87671484e+00
7.70000000e+04 1.87669731e+00
7.71000000e+04 1.90071013e+00
7.71000000e+04 1.90068987e+00
7.72000000e+04 1.92434689e+00
7.72000000e+04 1.92432371e+00
7.73000000e+04 1.94758444e+00
7.73000000e+04 1.94755871e+00
7.74000000e+04 1.97038977e+00
7.74000000e+04 1.97036236e+00
7.75000000e+04 1.99274381e+00
7.75000000e+04 1.99271581e+00
7.76000000e+04 2.01464337e+00
7.76000000e+04 2.01461578e+00
7.77000000e+04 2.03609843e+00
7.77000000e+04 2.03607186e+00
7.78000000e+04 2.05712607e+00
7.78000000e+04 2.05710065e+00
7.79000000e+04 2.07774369e+00
7.79000000e+04 2.07771915e+00
7.80000000e+04 2.09796383e+00
7.80000000e+04 2.09793971e+00
7.81000000e+04 2.11779191e+00
7.81000000e+04 2.11776769e+00
7.82000000e+04 2.13722647e+00
7.82000000e+04 2.13720178e+00
7.83000000e+04 2.15626108e+00
7.83000000e+04 2.15623570e+00
7.84000000e+04 2.17488656e+00
7.84000000e+04 2.17486038e+00
7.85000000e+04 2.19309258e+00
7.85000000e+04 2.19306558e+00
7.86000000e+04 2.21086865e+00
7.86000000e+04 2.21084083e+00
7.87000000e+04 2.22820434e+00
7.87000000e+04 2.22817571e+00
7.88000000e+04 2.24508937e+00
7.88000000e+04 2.24505993e+00
7.89000000e+04 2.26151347e+00
7.89000000e+04 2.26148322e+00
7.90000000e+04 2.27746640e+00
7.90000000e+04 2.27743533e+00
7.91000000e+04 2.29293794e+00
7.91000000e+04 2.29290606e+00
7.92000000e+04 2.30791788e+00
7.92000000e+04 2.30788518e+00
7.93000000e+04 2.32239608e+00
7.93000000e+04 2.32236256e+00
7.94000000e+04 2.33636241e+00
7.94000000e+04 2.33632808e+00
7.95000000e+04 2.34980683e+00
7.95000000e+04 2.34977169e+00
7.96000000e+04 2.36271932e+00
7.96000000e+04 2.36268336e+00
7.97000000e+04 2.37508989e+00
7.97000000e+04 2.37505312e+00
7.98000000e+04 2.38690863e+00
7.98000000e+04 2.38687104e+00
7.99000000e+04 2.39816565e+00
7.99000000e+04 2.39812726e+00
8.00000000e+04 2.40885116e+00
8.00000000e+04 2.40881195e+00
8.01000000e+04 2.41895541e+00
8.01000000e+04 2.41891541e+00
8.02000000e+04 2.42846880e+00
8.02000000e+04 2.42842800e+00
8.03000000e+04 2.43738184e+00
8.03000000e+04 2.43734025e+00
8.04000000e+04 2.44568523e+00
8.04000000e+04 2.44564286e+00
8.05000000e+04 2.45336987e+00
8.05000000e+04 2.45332675e+00
8.06000000e+04 2.46042695e+00
8.06000000e+04 2.46038308e+00
8.07000000e+04 2.46684793e+00
8.07000000e+04 2.46680334e+00
8.08000000e+04 2.47262462e+00
8.08000000e+04 2.47257932e+00
8.09000000e+04 2.47774917e+00
8.09000000e+04 2.47770320e+00
8.10000000e+04 2.48221413e+00
8.10000000e+04 2.48216751e+00
8.11000000e+04 2.48601242e+00
8.11000000e+04 2.48596517e+00
8.12000000e+04 2.48913730e+00
8.12000000e+04 2.48908946e+00
8.13000000e+04 2.49158243e+00
8.13000000e+04 2.49153401e+00
8.14000000e+04 2.49334176e+00
8.14000000e+04 2.49329277e+00
8.15000000e+04 2.49440956e+00
8.15000000e+04 2.49436003e+00
8.16000000e+04 2.49478037e+00
8.16000000e+04 2.49473032e+00
8.17000000e+04 2.49444902e+00
8.17000000e+04 2.49439847e+00
8.18000000e+04 2.49341061e+00
8.18000000e+04 2.49335958e+00
8.19000000e+04 2.49166055e+00
8.19000000e+04 2.49160906e+00
8.20000000e+04 2.48919457e+00
8.20000000e+04 2.48914265e+00
8.21000000e+04 2.48600884e+00
8.21000000e+04 2.48595652e+00
8.22000000e+04 2.48210000e+00
8.22000000e+04 2.48204732e+00
8.23000000e+04 2.47746528e+00
8.23000000e+04 2.47741228e+00
8.24000000e+04 2.47210258e+00
8.24000000e+04 2.47204931e+00
8.25000000e+04 2.46601052e+00
8.25000000e+04 2.46595705e+00
8.26000000e+04 2.45918858e+00
8.26000000e+04 2.45913497e+00
8.27000000e+04 2.45163704e+00
8.27000000e+04 2.45158335e+00
8.28000000e+04 2.44335705e+00
8.28000000e+04 2.44330333e+00
8.29000000e+04 2.43435054e+00
8.29000000e+04 2.43429686e+00
8.30000000e+04 2.42462019e+00
8.30000000e+04 2.42456659e+00
8.31000000e+04 2.41416930e+00
8.31000000e+04 2.41411581e+00
8.32000000e+04 2.40300165e+00
8.32000000e+04 2.40294832e+00
8.33000000e+04 2.39112145e+00
8.33000000e+04 2.39106830e+00
8.34000000e+04 2.37853313e+00
8.34000000e+04 2.37848017e+00
8.35000000e+04 2.36524134e+00
8.35000000e+04 2.36518858e+00
8.36000000e+04 2.35125086e+00
8.36000000e+04 2.35119832e+00
8.37000000e+04 2.33656664e+00
8.37000000e+04 2.33651434e+00
8.38000000e+04 2.32119387e+00
8.38000000e+04 2.32114183e+00
8.39000000e+04 2.30513810e+00
8.39000000e+04 2.30508636e+00
8.40000000e+04 2.28840541e+00
8.40000000e+04 2.28835402e+00
8.41000000e+04 2.27100259e+00
8.41000000e+04 2.27095161e+00
8.42000000e+04 2.25293734e+00
8.42000000e+04 2.25288685e+00
8.43000000e+04 2.23421842e+00
8.43000000e+04 2.23416851e+00
8.44000000e+04 2.21485576e+00
8.44000000e+04 2.21480651e+00
8.45000000e+04 2.19486047e+00
8.45000000e+04 2.19481198e+00
8.46000000e+04 2.17424480e+00
8.46000000e+04 2.17419715e+00
8.47000000e+04 2.15302199e+00
8.47000000e+04 2.15297524e+00
8.48000000e+04 2.13120601e+00
8.48000000e+04 2.13116021e+00
8.49000000e+04 2.10881128e+00
8.49000000e+04 2.10876645e+00
8.50000000e+04 2.08585235e+00
8.50000000e+04 2.08580849e+00
8.51000000e+04 2.06234355e+00
8.51000000e+04 2.06230062e+00
8.52000000e+04 2.03829876e+00
8.52000000e+04 2.03825672e+00
8.53000000e+04 2.01373120e+00
8.53000000e+04 2.01369001e+00
8.54000000e+04 1.98865339e+00
8.54000000e+04 1.98861301e+00
8.55000000e+04 1.96307726e+00
8.55000000e+04 1.96303764e+00
8.56000000e+04 1.93701429e+00
8.56000000e+04 1.93697544e+00
8.57000000e+04 1.91047596e+00
8.57000000e+04 1.91043788e+00
8.58000000e+04 1.88347407e+00
8.58000000e+04 1.88343683e+00
8.59000000e+04 1.85602128e+00
8.59000000e+04 1.85598496e+00
8.60000000e+04 1.82813149e+00
8.60000000e+04 1.82809621e+00
8.61000000e+04 1.79982019e+00
8.61000000e+04 1.79978609e+00
8.62000000e+04 1.77110466e+00
8.62000000e+04 1.77107188e+00
8.63000000e+04 1.74200396e+00
8.63000000e+04 1.74197263e+00
8.64000000e+04 1.71253872e+00
8.64000000e+04 1.71250896e+00
8.65000000e+04 1.68273078e+00
8.65000000e+04 1.68270263e+00
8.66000000e+04 1.65260254e+00
8.66000000e+04 1.65257603e+00
8.67000000e+04 1.62217638e+00
8.67000000e+04 1.62215148e+00
8.68000000e+04 1.59147391e+00
8.68000000e+04 1.59145053e+00
8.69000000e+04 1.56051540e+00
8.69000000e+04 1.56049341e+00
8.70000000e+04 1.52931930e+00
8.70000000e+04 1.52929856e+00
8.71000000e+04 1.49790204e+00
8.71000000e+04 1.49788240e+00
8.72000000e+04 1.46627811e+00
8.72000000e+04 1.46625944e+00
8.73000000e+04 1.43446041e+00
8.73000000e+04 1.43444263e+00
8.74000000e+04 1.40246099e+00
8.74000000e+04 1.40244408e+00
8.75000000e+04 1.37029185e+00
8.75000000e+04 1.37027587e+00
8.76000000e+04 1.33796601e+00
8.76000000e+04 1.33795109e+00
8.77000000e+04 1.30549850e+00
8.77000000e+04 1.30548485e+00
8.78000000e+04 1.27290722e+00
8.78000000e+04 1.27289510e+00
8.79000000e+04 1.24021359e+00
8.79000000e+04 1.24020329e+00
8.80000000e+04 1.20744279e+00
8.80000000e+04 1.20743461e+00
8.81000000e+04 1.17462365e+00
8.81000000e+04 1.17461785e+00
8.82000000e+04 1.14178810e+00
8.82000000e+04 1.14178488e+00
8.83000000e+04 1.10897023e+00
8.83000000e+04 1.10896970e+00
8.84000000e+04 1.07620509e+00
8.84000000e+04 1.07620727e+00
8.85000000e+04 1.04352739e+00
8.85000000e+04 1.04353219e+00
8.86000000e+04 1.01097017e+00
8.86000000e+04 1.01097740e+00
8.87000000e+04 9.78563693e-01
8.87000000e+04 9.78573096e-01
8.88000000e+04 9.46334696e-01
8.88000000e+04 9.46345988e-01
8.89000000e+04 9.14306069e-01
8.89000000e+04 9.14318964e-01
8.90000000e+04 8.82497058e-01
8.90000000e+04 8.82511312e-01
8.91000000e+04 8.50923965e-01
8.91000000e+04 8.50939411e-01
8.92000000e+04 8.19601284e-01
8.92000000e+04 8.19617862e-01
8.93000000e+04 7.88543132e-01
8.93000000e+04 7.88560901e-01
8.94000000e+04 7.57764808e-01
8.94000000e+04 7.57783947e-01
8.95000000e+04 7.27284285e-01
8.95000000e+04 7.27305079e-01
8.96000000e+04 6.97123458e-01
8.96000000e+04 6.97146269e-01
8.97000000e+04 6.67308973e-01
8.97000000e+04 6.67334202e-01
8.98000000e+04 6.37872544e-01
8.98000000e+04 6.37900587e-01
8.99000000e+04 6.08850706e-01
8.99000000e+04 6.08881911e-01
9.00000000e+04 5.80284033e-01
9.00000000e+04 5.80318664e-01
9.01000000e+04 5.52215898e-01
9.01000000e+04 5.52254101e-01
9.02000000e+04 5.24690909e-01
9.02000000e+04 5.24732700e-01
9.03000000e+04 4.97753197e-01
9.03000000e+04 4.97798454e-01
9.04000000e+04 4.71444707e-01
9.04000000e+04 4.71493183e-01
9.05000000e+04 4.45803668e-01
9.05000000e+04 4.45855010e-01
9.06000000e+04 4.20863357e-01
9.06000000e+04 4.20917133e-01
9.07000000e+04 3.96651252e-01
9.07000000e+04 3.96706984e-01
9.08000000e+04 3.73188588e-01
9.08000000e+04 3.73245786e-01
9.09000000e+04 3.50490334e-01
9.09000000e+04 3.50548520e-01
9.10000000e+04 3.28565493e-01
9.10000000e+04 3.28624230e-01
9.11000000e+04 3.07417684e-01
9.11000000e+04 3.07476589e-01
9.12000000e+04 2.87045876e-01
9.12000000e+04 2.87104625e-01
9.13000000e+04 2.67445184e-01
9.13000000e+04 2.67503515e-01
9.14000000e+04 2.48607642e-01
9.14000000e+04 2.48665348e-01
9.15000000e+04 2.30522880e-01
9.15000000e+04 2.30579800e-01
9.16000000e+04 2.13178669e-01
9.16000000e+04 2.13234677e-01
9.17000000e+04 1.96561318e-01
9.17000000e+04 1.96616309e-01
9.18000000e+04 1.80655925e-01
9.18000000e+04 1.80709810e-01
9.19000000e+04 1.65446529e-01
9.19000000e+04 1.65499223e-01
9.20000000e+04 1.50916167e-01
9.20000000e+04 1.50967588e-01
9.21000000e+04 1.37046906e-01
9.21000000e+04 1.37096972e-01
9.22000000e+04 1.23819856e-01
9.22000000e+04 1.23868487e-01
9.23000000e+04 1.11215210e-01
9.23000000e+04 1.11262333e-01
9.24000000e+04 9.92123146e-02
9.24000000e+04 9.92578606e-02
9.25000000e+04 8.77897753e-02
9.25000000e+04 8.78336876e-02
9.26000000e+04 7.69256047e-02
9.26000000e+04 7.69678392e-02
9.27000000e+04 6.65973940e-02
9.27000000e+04 6.66379216e-02
9.28000000e+04 5.67825027e-02
9.28000000e+04 5.68213095e-02
9.29000000e+04 4.74582519e-02
9.29000000e+04 4.74953395e-02
9.30000000e+04 3.86021116e-02
9.30000000e+04 3.86374957e-02
9.31000000e+04 3.01918727e-02
9.31000000e+04 3.02255818e-02
9.32000000e+04 2.22057972e-02
9.32000000e+04 2.22378708e-02
9.33000000e+04 1.46227445e-02
9.33000000e+04 1.46532310e-02
9.34000000e+04 7.42227145e-03
9.34000000e+04 7.45122593e-03
9.35000000e+04 5.84707175e-04
9.35000000e+04 6.12189879e-04
9.36000000e+04 -5.90879488e-03
9.36000000e+04 -5.88272048e-03
9.37000000e+04 -1.20762257e-02
9.37000000e+04 -1.20514943e-02
9.38000000e+04 -1.79347067e-02
9.38000000e+04 -1.79112525e-02
9.39000000e+04 -2.35004904e-02
9.39000000e+04 -2.34782479e-02
9.40000000e+04 -2.87889721e-02
9.40000000e+04 -2.87678771e-02
9.41000000e+04 -3.38147108e-02
9.41000000e+04 -3.37947009e-02
9.42000000e+04 -3.85914566e-02
9.42000000e+04 -3.85724715e-02
9.43000000e+04 -4.31321821e-02
9.43000000e+04 -4.31141641e-02
9.44000000e+04 -4.74491178e-02
9.44000000e+04 -4.74320118e-02
9.45000000e+04 -5.15537882e-02
9.45000000e+04 -5.15375419e-02
9.46000000e+04 -5.54570491e-02
9.46000000e+04 -5.54416131e-02
9.47000000e+04 -5.91691252e-02
9.47000000e+04 -5.91544528e-02
9.48000000e+04 -6.26996462e-02
9.48000000e+04 -6.26856935e-02
9.49000000e+04 -6.60576826e-02
9.49000000e+04 -6.60444083e-02
9.50000000e+04 -6.92517796e-02
9.50000000e+04 -6.92391448e-02
9.51000000e+04 -7.22899900e-02
9.51000000e+04 -7.22779585e-02
9.52000000e+04 -7.51799051e-02
9.52000000e+04 -7.51684426e-02
9.53000000e+04 -7.79286839e-02
9.53000000e+04 -7.79177585e-02
9.54000000e+04 -8.05430807e-02
9.54000000e+04 -8.05326625e-02
9.55000000e+04 -8.30294711e-02
9.55000000e+04 -8.30195321e-02
9.56000000e+04 -8.53938762e-02
9.56000000e+04 -8.53843903e-02
9.57000000e+04 -8.76419854e-02
9.57000000e+04 -8.76329279e-02
9.58000000e+04 -8.97791774e-02
9.58000000e+04 -8.97705253e-02
9.59000000e+04 -9.18105399e-02
9.59000000e+04 -9.18022716e-02
9.60000000e+04 -9.37408883e-02
9.60000000e+04 -9.37329836e-02
9.61000000e+04 -9.55747825e-02
9.61000000e+04 -9.55672225e-02
9.62000000e+04 -9.73165433e-02
9.62000000e+04 -9.73093101e-02
9.63000000e+04 -9.89702670e-02
9.63000000e+04 -9.89633441e-02
9.64000000e+04 -1.00539840e-01
9.64000000e+04 -1.00533211e-01
9.65000000e+04 -1.02028949e-01
9.65000000e+04 -1.02022600e-01
9.66000000e+04 -1.03441094e-01
9.66000000e+04 -1.03435012e-01
9.67000000e+04 -1.04779601e-01
9.67000000e+04 -1.04773771e-01
9.68000000e+04 -1.06047630e-01
9.68000000e+04 -1.06042041e-01
9.69000000e+04 -1.07248195e-01
9.69000000e+04 -1.07242836e-01
9.70000000e+04 -1.08384178e-01
9.70000000e+04 -1.08379040e-01
9.71000000e+04 -1.09458331e-01
9.71000000e+04 -1.09453402e-01
9.72000000e+04 -1.10473257e-01
9.72000000e+04 -1.10468525e-01
9.73000000e+04 -1.11431364e-01
9.73000000e+04 -1.11426808e-01
9.74000000e+04 -1.12334824e-01
9.74000000e+04 -1.12330427e-01
9.75000000e+04 -1.13185628e-01
9.75000000e+04 -1.13181385e-01
9.76000000e+04 -1.13985819e-01
9.76000000e+04 -1.13981757e-01
9.77000000e+04 -1.14737916e-01
9.77000000e+04 -1.14734105e-01
9.78000000e+04 -1.15445368e-01
9.78000000e+04 -1.15441900e-01
9.79000000e+04 -1.16112594e-01
9.79000000e+04 -1.16109515e-01
9.80000000e+04 -1.16744006e-01
9.80000000e+04 -1.16741202e-01
9.81000000e+04 -1.17341592e-01
9.81000000e+04 -1.17338658e-01
9.82000000e+04 -1.17901148e-01
9.82000000e+04 -1.17897320e-01
9.83000000e+04 -1.18408216e-01
9.83000000e+04 -1.18402444e-01
9.84000000e+04 -1.18835577e-01
9.84000000e+04 -1.18826778e-01
9.85000000e+04 -1.19144369e-01
9.85000000e+04 -1.19131824e-01
9.86000000e+04 -1.19290058e-01
9.86000000e+04 -1.19273821e-01
9.87000000e+04 -1.19232714e-01
9.87000000e+04 -1.19213856e-01
9.88000000e+04 -1.18948963e-01
9.88000000e+04 -1.18929496e-01
9.89000000e+04 -1.18441615e-01
9.89000000e+04 -1.18424062e-01
9.90000000e+04 -1.17743175e-01
9.90000000e+04 -1.17729907e-01
9.91000000e+04 -1.16911331e-01
9.91000000e+04 -1.16903908e-01
9.92000000e+04 -1.16017451e-01
9.92000000e+04 -1.16016201e-01
9.93000000e+04 -1.15131675e-01
9.93000000e+04 -1.15135680e-01
9.94000000e+04 -1.14309412e-01
9.94000000e+04 -1.14316871e-01
9.95000000e+04 -1.13583162e-01
9.95000000e+04 -1.13591980e-01
9.96000000e+04 -1.12961400e-01
9.96000000e+04 -1.12969758e-01
9.97000000e+04 -1.12433522e-01
9.97000000e+04 -1.12440253e-01
9.98000000e+04 -1.11978092e-01
9.98000000e+04 -1.11982768e-01
9.99000000e+04 -1.11571136e-01
9.99000000e+04 -1.11573922e-01
1.00000000e+05 -1.11192112e-01
1.00000000e+05 -1.11193495e-01
1.00100000e+05 -1.10826666e-01
1.00100000e+05 -1.10827199e-01
1.00200000e+05 -1.10466641e-01
1.00200000e+05 -1.10466770e-01
1.00300000e+05 -1.10108494e-01
1.00300000e+05 -1.10108498e-01
1.00400000e+05 -1.09751349e-01
1.00400000e+05 -1.09751356e-01
1.00500000e+05 -1.09395428e-01
1.00500000e+05 -1.09395473e-01
1.00600000e+05 -1.09041160e-01
1.00600000e+05 -1.09041235e-01
1.00700000e+05 -1.08688828e-01
1.00700000e+05 -1.08688916e-01
1.00800000e+05 -1.08338546e-01
1.00800000e+05 -1.08338638e-01
1.00900000e+05 -1.07990338e-01
1.00900000e+05 -1.07990430e-01
1.01000000e+05 -1.07644204e-01
1.01000000e+05 -1.07644297e-01
1.01100000e+05 -1.07300154e-01
1.01100000e+05 -1.07300249e-01
1.01200000e+05 -1.06958211e-01
1.01200000e+05 -1.06958309e-01
1.01300000e+05 -1.06618400e-01
1.01300000e+05 -1.06618500e-01
1.01400000e+05 -1.06280747e-01
1.01400000e+05 -1.06280849e-01
1.01500000e+05 -1.05945274e-01
1.01500000e+05 -1.05945378e-01
1.01600000e+05 -1.05612003e-01
1.01600000e+05 -1.05612110e-01
1.01700000e+05 -1.05280954e-01
1.01700000e+05 -1.05281063e-01
1.01800000e+05 -1.04952146e-01
1.01800000e+05 -1.04952257e-01
1.01900000e+05 -1.04625598e-01
1.01900000e+05 -1.04625710e-01
1.02000000e+05 -1.04301326e-01
1.02000000e+05 -1.04301441e-01
1.02100000e+05 -1.03979349e-01
1.02100000e+05 -1.03979465e-01
1.02200000e+05 -1.03659680e-01
1.02200000e+05 -1.03659798e-01
1.02300000e+05 -1.03342336e-01
1.02300000e+05 -1.03342455e-01
1.02400000e+05 -1.03027329e-01
1.02400000e+05 -1.03027449e-01
1.02500000e+05 -1.02714673e-01
1.02500000e+05 -1.02714795e-01
1.02600000e+05 -1.02404379e-01
1.02600000e+05 -1.02404503e-01
1.02700000e+05 -1.02096460e-01
1.02700000e+05 -1.02096585e-01
1.02800000e+05 -1.01790927e-01
1.02800000e+05 -1.01791053e-01
1.02900000e+05 -1.01487788e-01
1.02900000e+05 -1.01487915e-01
1.03000000e+05 -1.01187053e-01
1.03000000e+05 -1.01187181e-01
1.03100000e+05 -1.00888729e-01
1.03100000e+05 -1.00888858e-01
1.03200000e+05 -1.00592821e-01
1.03200000e+05 -1.00592951e-01
1.03300000e+05 -1.00299334e-01
1.03300000e+05 -1.00299465e-01
1.03400000e+05 -1.00008273e-01
1.03400000e+05 -1.00008405e-01
1.03500000e+05 -9.97196464e-02
1.03500000e+05 -9.97197791e-02
1.03600000e+05 -9.94334676e-02
1.03600000e+05 -9.94336024e-02
1.03700000e+05 -9.91497608e-02
1.03700000e+05 -9.91498987e-02
1.03800000e+05 -9.88685604e-02
1.03800000e+05 -9.88687022e-02
1.03900000e+05 -9.85899092e-02
1.03900000e+05 -9.85900554e-02
1.04000000e+05 -9.83138528e-02
1.04000000e+05 -9.83140032e-02
1.04100000e+05 -9.80404308e-02
1.04100000e+05 -9.80405842e-02
1.04200000e+05 -9.77696672e-02
1.04200000e+05 -9.77698218e-02
1.04300000e+05 -9.75015625e-02
1.04300000e+05 -9.75017160e-02
1.04400000e+05 -9.72360906e-02
1.04400000e+05 -9.72362405e-02
1.04500000e+05 -9.69731995e-02
1.04500000e+05 -9.69733440e-02
1.04600000e+05 -9.67128190e-02
1.04600000e+05 -9.67129570e-02
1.04700000e+05 -9.64548697e-02
1.04700000e+05 -9.64550008e-02
1.04800000e+05 -9.61992727e-02
1.04800000e+05 -9.61993975e-02
1.04900000e+05 -9.59459578e-02
1.04900000e+05 -9.59460775e-02
1.05000000e+05 -9.56948677e-02
1.05000000e+05 -9.56949833e-02
1.05100000e+05 -9.54459583e-02
1.05100000e+05 -9.54460711e-02
1.05200000e+05 -9.51991975e-02
1.05200000e+05 -9.51993082e-02
1.05300000e+05 -9.49545611e-02
1.05300000e+05 -9.49546701e-02
1.05400000e+05 -9.47120296e-02
1.05400000e+05 -9.47121374e-02
1.05500000e+05 -9.44715860e-02
1.05500000e+05 -9.44716925e-02
1.05600000e+05 -9.42332131e-02
1.05600000e+05 -9.42333183e-02
1.05700000e+05 -9.39968933e-02
1.05700000e+05 -9.39969971e-02
1.05800000e+05 -9.37626082e-02
1.05800000e+05 -9.37627105e-02
1.05900000e+05 -9.35303383e-02
1.05900000e+05 -9.35304391e-02
1.06000000e+05 -9.33000635e-02
1.06000000e+05 -9.33001627e-02
1.06100000e+05 -9.30717626e-02
1.06100000e+05 -9.30718601e-02
1.06200000e+05 -9.28454141e-02
1.06200000e+05 -9.28455098e-02
1.06300000e+05 -9.26209953e-02
1.06300000e+05 -9.26210892e-02
1.06400000e+05 -9.23984831e-02
1.06400000e+05 -9.23985750e-02
1.06500000e+05 -9.21778532e-02
1.06500000e+05 -9.21779432e-02
1.06600000e+05 -9.19590810e-02
1.06600000e+05 -9.19591689e-02
1.06700000e+05 -9.17421408e-02
1.06700000e+05 -9.17422265e-02
1.06800000e+05 -9.15270061e-02
1.06800000e+05 -9.15270896e-02
1.06900000e+05 -9.13136496e-02
1.06900000e+05 -9.13137307e-02
1.07000000e+05 -9.11020432e-02
1.07000000e+05 -9.11021219e-02
1.07100000e+05 -9.08921579e-02
1.07100000e+05 -9.08922341e-02
1.07200000e+05 -9.06839638e-02
1.07200000e+05 -9.06840374e-02
1.07300000e+05 -9.04774301e-02
1.07300000e+05 -9.04775010e-02
1.07400000e+05 -9.02725250e-02
1.07400000e+05 -9.02725932e-02
1.07500000e+05 -9.00692159e-02
1.07500000e+05 -9.00692812e-02
1.07600000e+05 -8.98674691e-02
1.07600000e+05 -8.98675315e-02
1.07700000e+05 -8.96672499e-02
1.07700000e+05 -8.96673092e-02
1.07800000e+05 -8.94685226e-02
1.07800000e+05 -8.94685787e-02
1.07900000e+05 -8.92712503e-02
1.07900000e+05 -8.92713031e-02
1.08000000e+05 -8.90753951e-02
1.08000000e+05 -8.90754445e-02
1.08100000e+05 -8.88809178e-02
1.08100000e+05 -8.88809638e-02
1.08200000e+05 -8.86877783e-02
1.08200000e+05 -8.86878206e-02
1.08300000e+05 -8.84959349e-02
1.08300000e+05 -8.84959734e-02
1.08400000e+05 -8.83053446e-02
1.08400000e+05 -8.83053793e-02
1.08500000e+05 -8.81159635e-02
1.08500000e+05 -8.81159940e-02
1.08600000e+05 -8.79277456e-02
1.08600000e+05 -8.79277720e-02
1.08700000e+05 -8.77406441e-02
1.08700000e+05 -8.77406662e-02
1.08800000e+05 -8.75546102e-02
1.08800000e+05 -8.75546278e-02
1.08900000e+05 -8.73695937e-02
1.08900000e+05 -8.73696066e-02
1.09000000e+05 -8.71855426e-02
1.09000000e+05 -8.71855507e-02
1.09100000e+05 -8.70024033e-02
1.09100000e+05 -8.70024064e-02
1.09200000e+05 -8.68201202e-02
1.09200000e+05 -8.68201181e-02
1.09300000e+05 -8.66386359e-02
1.09300000e+05 -8.66386284e-02
1.09400000e+05 -8.64578908e-02
1.09400000e+05 -8.64578777e-02
1.09500000e+05 -8.62778234e-02
1.09500000e+05 -8.62778045e-02
1.09600000e+05 -8.60983699e-02
1.09600000e+05 -8.60983450e-02
1.09700000e+05 -8.59194641e-02
1.09700000e+05 -8.59194330e-02
1.09800000e+05 -8.57410375e-02
1.09800000e+05 -8.57409998e-02
1.09900000e+05 -8.55630189e-02
1.09900000e+05 -8.55629744e-02
1.10000000e+05 -8.53853345e-02
1.10000000e+05 -8.53852830e-02
1.10100000e+05 -8.52079078e-02
1.10100000e+05 -8.52078490e-02
1.10200000e+05 -8.50306592e-02
1.10200000e+05 -8.50305928e-02
1.10300000e+05 -8.48535063e-02
1.10300000e+05 -8.48534319e-02
1.10400000e+05 -8.46763633e-02
1.10400000e+05 -8.46762807e-02
1.10500000e+05 -8.44991412e-02
1.10500000e+05 -8.44990500e-02
1.10600000e+05 -8.43217476e-02
1.10600000e+05 -8.43216475e-02
1.10700000e+05 -8.41440865e-02
1.10700000e+05 -8.41439772e-02
1.10800000e+05 -8.39660585e-02
1.10800000e+05 -8.39659395e-02
1.10900000e+05 -8.37875603e-02
1.10900000e+05 -8.37874312e-02
1.11000000e+05 -8.36084846e-02
1.11000000e+05 -8.36083451e-02
1.11100000e+05 -8.34287206e-02
1.11100000e+05 -8.34285703e-02
1.11200000e+05 -8.32481533e-02
1.11200000e+05 -8.32479919e-02
1.11300000e+05 -8.30666640e-02
1.11300000e+05 -8.30664910e-02
1.11400000e+05 -8.28841300e-02
1.11400000e+05 -8.28839450e-02
1.11500000e+05 -8.27004246e-02
1.11500000e+05 -8.27002273e-02
1.11600000e+05 -8.25154176e-02
1.11600000e+05 -8.25152076e-02
1.11700000e+05 -8.23289749e-02
1.11700000e+05 -8.23287518e-02
1.11800000e+05 -8.21409590e-02
1.11800000e+05 -8.21407225e-02
1.11900000e+05 -8.19512289e-02
1.11900000e+05 -8.19509786e-02
1.12000000e+05 -8.17596406e-02
1.12000000e+05 -8.17593762e-02
1.12100000e+05 -8.15660470e-02
1.12100000e+05 -8.15657682e-02
1.12200000e+05 -8.13702984e-02
1.12200000e+05 -8.13700049e-02
1.12300000e+05 -8.11722424e-02
1.12300000e+05 -8.11719340e-02
1.12400000e+05 -8.09717243e-02
1.12400000e+05 -8.09714008e-02
1.12500000e+05 -8.07685875e-02
1.12500000e+05 -8.07682487e-02
1.12600000e+05 -8.05626732e-02
1.12600000e+05 -8.05623188e-02
1.12700000e+05 -8.03538210e-02
1.12700000e+05 -8.03534508e-02
1.12800000e+05 -8.01418689e-02
1.12800000e+05 -8.01414827e-02
1.12900000e+05 -7.99266534e-02
1.12900000e+05 -7.99262511e-02
1.13000000e+05 -7.97080102e-02
1.13000000e+05 -7.97075917e-02
1.13100000e+05 -7.94857738e-02
1.13100000e+05 -7.94853390e-02
1.13200000e+05 -7.92597785e-02
1.13200000e+05 -7.92593273e-02
1.13300000e+05 -7.90298587e-02
1.13300000e+05 -7.90293911e-02
1.13400000e+05 -7.87958491e-02
1.13400000e+05 -7.87953652e-02
1.13500000e+05 -7.85575861e-02
1.13500000e+05 -7.85570860e-02
1.13600000e+05 -7.83149080e-02
1.13600000e+05 -7.83143920e-02
1.13700000e+05 -7.80676564e-02
1.13700000e+05 -7.80671248e-02
1.13800000e+05 -7.78156769e-02
1.13800000e+05 -7.78151301e-02
1.13900000e+05 -7.75588204e-02
1.13900000e+05 -7.75582588e-02
1.14000000e+05 -7.72969439e-02
1.14000000e+05 -7.72963682e-02
1.14100000e+05 -7.70299116e-02
1.14100000e+05 -7.70293226e-02
1.14200000e+05 -7.67575961e-02
1.14200000e+05 -7.67569945e-02
1.14300000e+05 -7.64798785e-02
1.14300000e+05 -7.64792652e-02
1.14400000e+05 -7.61966496e-02
1.14400000e+05 -7.61960254e-02
1.14500000e+05 -7.59078095e-02
1.14500000e+05 -7.59071754e-02
1.14600000e+05 -7.56132684e-02
1.14600000e+05 -7.56126252e-02
1.14700000e+05 -7.53129455e-02
1.14700000e+05 -7.53122942e-02
1.14800000e+05 -7.50067693e-02
1.14800000e+05 -7.50061106e-02
1.14900000e+05 -7.46946764e-02
1.14900000e+05 -7.46940110e-02
1.15000000e+05 -7.43766109e-02
1.15000000e+05 -7.43759395e-02
1.15100000e+05 -7.40525234e-02
1.15100000e+05 -7.40518464e-02
1.15200000e+05 -7.37223699e-02
1.15200000e+05 -7.37216880e-02
1.15300000e+05 -7.33861112e-02
1.15300000e+05 -7.33854246e-02
1.15400000e+05 -7.30437118e-02
1.15400000e+05 -7.30430208e-02
1.15500000e+05 -7.26951391e-02
1.15500000e+05 -7.26944440e-02
1.15600000e+05 -7.23403634e-02
1.15600000e+05 -7.23396645e-02
1.15700000e+05 -7.19793574e-02
1.15700000e+05 -7.19786549e-02
1.15800000e+05 -7.16120961e-02
1.15800000e+05 -7.16113902e-02
1.15900000e+05 -7.12385570e-02
1.15900000e+05 -7.12378480e-02
1.16000000e+05 -7.08587208e-02
1.16000000e+05 -7.08580089e-02
1.16100000e+05 -7.04725713e-02
1.16100000e+05 -7.04718570e-02
1.16200000e+05 -7.00800967e-02
1.16200000e+05 -7.00793803e-02
1.16300000e+05 -6.96812894e-02
1.16300000e+05 -6.96805714e-02
1.16400000e+05 -6.92761473e-02
1.16400000e+05 -6.92754283e-02
1.16500000e+05 -6.88646738e-02
1.16500000e+05 -6.88639543e-02
1.16600000e+05 -6.84468783e-02
1.16600000e+05 -6.84461589e-02
1.16700000e+05 -6.80227763e-02
1.16700000e+05 -6.80220576e-02
1.16800000e+05 -6.75923894e-02
1.16800000e+05 -6.75916720e-02
1.16900000e+05 -6.71557453e-02
1.16900000e+05 -6.71550297e-02
1.17000000e+05 -6.67128772e-02
1.17000000e+05 -6.67121641e-02
1.17100000e+05 -6.62638237e-02
1.17100000e+05 -6.62631134e-02
1.17200000e+05 -6.58086277e-02
1.17200000e+05 -6.58079207e-02
1.17300000e+05 -6.53473363e-02
1.17300000e+05 -6.53466329e-02
1.17400000e+05 -6.48799999e-02
1.17400000e+05 -6.48793005e-02
1.17500000e+05 -6.44066716e-02
1.17500000e+05 -6.44059764e-02
1.17600000e+05 -6.39274069e-02
1.17600000e+05 -6.39267160e-02
1.17700000e+05 -6.34422629e-02
1.17700000e+05 -6.34415765e-02
1.17800000e+05 -6.29512982e-02
1.17800000e+05 -6.29506165e-02
1.17900000e+05 -6.24545726e-02
1.17900000e+05 -6.24538957e-02
1.18000000e+05 -6.19521472e-02
1.18000000e+05 -6.19514753e-02
1.18100000e+05 -6.14440843e-02
1.18100000e+05 -6.14434175e-02
1.18200000e+05 -6.09304475e-02
1.18200000e+05 -6.09297859e-02
1.18300000e+05 -6.04113019e-02
1.18300000e+05 -6.04106457e-02
1.18400000e+05 -5.98867145e-02
1.18400000e+05 -5.98860639e-02
1.18500000e+05 -5.93567544e-02
1.18500000e+05 -5.93561097e-02
1.18600000e+05 -5.88214930e-02
1.18600000e+05 -5.88208544e-02
1.18700000e+05 -5.82810042e-02
1.18700000e+05 -5.82803720e-02
1.18800000e+05 -5.77353648e-02
1.18800000e+05 -5.77347393e-02
1.18900000e+05 -5.71846543e-02
1.18900000e+05 -5.71840358e-02
1.19000000e+05 -5.66289551e-02
1.19000000e+05 -5.66283438e-02
1.19100000e+05 -5.60683523e-02
1.19100000e+05 -5.60677486e-02
1.19200000e+05 -5.55029340e-02
1.19200000e+05 -5.55023380e-02
1.19300000e+05 -5.49327903e-02
1.19300000e+05 -5.49322025e-02
1.19400000e+05 -5.43580140e-02
1.19400000e+05 -5.43574345e-02
1.19500000e+05 -5.37786998e-02
1.19500000e+05 -5.37781287e-02
1.19600000e+05 -5.31949439e-02
1.19600000e+05 -5.31943816e-02
1.19700000e+05 -5.26068444e-02
1.19700000e+05 -5.26062909e-02
1.19800000e+05 -5.20145002e-02
1.19800000e+05 -5.20139557e-02
1.19900000e+05 -5.14180116e-02
1.19900000e+05 -5.14174761e-02
1.20000000e+05 -5.08174794e-02
1.20000000e+05 -5.08169531e-02
1.20100000e+05 -5.02130055e-02
1.20100000e+05 -5.02124884e-02
1.20200000e+05 -4.96046920e-02
1.20200000e+05 -4.96041843e-02
1.20300000e+05 -4.89926422e-02
1.20300000e+05 -4.89921439e-02
1.20400000e+05 -4.83769595e-02
1.20400000e+05 -4.83764707e-02
1.20500000e+05 -4.77577483e-02
1.20500000e+05 -4.77572692e-02
1.20600000e+05 -4.71351137e-02
1.20600000e+05 -4.71346442e-02
1.20700000e+05 -4.65091615e-02
1.20700000e+05 -4.65087019e-02
1.20800000e+05 -4.58799986e-02
1.20800000e+05 -4.58795489e-02
1.20900000e+05 -4.52477327e-02
1.20900000e+05 -4.52472931e-02
1.21000000e+05 -4.46124726e-02
1.21000000e+05 -4.46120431e-02
1.21100000e+05 -4.39743282e-02
1.21100000e+05 -4.39739090e-02
1.21200000e+05 -4.33334103e-02
1.21200000e+05 -4.33330015e-02
1.21300000e+05 -4.26898308e-02
1.21300000e+05 -4.26894325e-02
1.21400000e+05 -4.20437026e-02
1.21400000e+05 -4.20433150e-02
1.21500000e+05 -4.13951394e-02
1.21500000e+05 -4.13947626e-02
1.21600000e+05 -4.07442557e-02
1.21600000e+05 -4.07438898e-02
1.21700000e+05 -4.00911667e-02
1.21700000e+05 -4.00908117e-02
1.21800000e+05 -3.94359881e-02
1.21800000e+05 -3.94356441e-02
1.21900000e+05 -3.87788359e-02
1.21900000e+05 -3.87785030e-02
1.22000000e+05 -3.81198263e-02
1.22000000e+05 -3.81195045e-02
1.22100000e+05 -3.74590758e-02
1.22100000e+05 -3.74587651e-02
1.22200000e+05 -3.67967007e-02
1.22200000e+05 -3.67964012e-02
1.22300000e+05 -3.61328173e-02
1.22300000e+05 -3.61325289e-02
1.22400000e+05 -3.54675416e-02
1.22400000e+05 -3.54672644e-02
1.22500000e+05 -3.48009895e-02
1.22500000e+05 -3.48007234e-02
1.22600000e+05 -3.41332763e-02
1.22600000e+05 -3.41330213e-02
1.22700000e+05 -3.34645172e-02
1.22700000e+05 -3.34642733e-02
1.22800000e+05 -3.27948269e-02
1.22800000e+05 -3.27945941e-02
1.22900000e+05 -3.21243197e-02
1.22900000e+05 -3.21240980e-02
1.23000000e+05 -3.14531095e-02
1.23000000e+05 -3.14528988e-02
1.23100000e+05 -3.07813098e-02
1.23100000e+05 -3.07811102e-02
1.23200000e+05 -3.01090336e-02
1.23200000e+05 -3.01088451e-02
1.23300000e+05 -2.94363937e-02
1.23300000e+05 -2.94362161e-02
1.23400000e+05 -2.87635022e-02
1.23400000e+05 -2.87633356e-02
1.23500000e+05 -2.80904709e-02
1.23500000e+05 -2.80903152e-02
1.23600000e+05 -2.74174110e-02
1.23600000e+05 -2.74172663e-02
1.23700000e+05 -2.67444334e-02
1.23700000e+05 -2.67442995e-02
1.23800000e+05 -2.60716481e-02
1.23800000e+05 -2.60715251e-02
1.23900000e+05 -2.53991648e-02
1.23900000e+05 -2.53990526e-02
1.24000000e+05 -2.47270924e-02
1.24000000e+05 -2.47269910e-02
1.24100000e+05 -2.40555390e-02
1.24100000e+05 -2.40554482e-02
1.24200000e+05 -2.33846119e-02
1.24200000e+05 -2.33845318e-02
1.24300000e+05 -2.27144177e-02
1.24300000e+05 -2.27143482e-02
1.24400000e+05 -2.20450620e-02
1.24400000e+05 -2.20450030e-02
1.24500000e+05 -2.13766492e-02
1.24500000e+05 -2.13766006e-02
1.24600000e+05 -2.07092830e-02
1.24600000e+05 -2.07092448e-02
1.24700000e+05 -2.00430658e-02
1.24700000e+05 -2.00430378e-02
1.24800000e+05 -1.93780989e-02
1.24800000e+05 -1.93780809e-02
1.24900000e+05 -1.87144823e-02
1.24900000e+05 -1.87144744e-02
1.25000000e+05 -1.80523151e-02
1.25000000e+05 -1.80523171e-02
1.25100000e+05 -1.73916949e-02
1.25100000e+05 -1.73917067e-02
1.25200000e+05 -1.67327181e-02
1.25200000e+05 -1.67327397e-02
1.25300000e+05 -1.60754800e-02
1.25300000e+05 -1.60755111e-02
1.25400000e+05 -1.54200745e-02
1.25400000e+05 -1.54201151e-02
1.25500000e+05 -1.47665941e-02
1.25500000e+05 -1.47666441e-02
1.25600000e+05 -1.41151303e-02
1.25600000e+05 -1.41151895e-02
1.25700000e+05 -1.34657731e-02
1.25700000e+05 -1.34658415e-02
1.25800000e+05 -1.28186113e-02
1.25800000e+05 -1.28186887e-02
1.25900000e+05 -1.21737323e-02
1.25900000e+05 -1.21738186e-02
1.26000000e+05 -1.15312224e-02
1.26000000e+05 -1.15313175e-02
1.26100000e+05 -1.08911664e-02
1.26100000e+05 -1.08912702e-02
1.26200000e+05 -1.02536480e-02
1.26200000e+05 -1.02537603e-02
1.26300000e+05 -9.61874929e-03
1.26300000e+05 -9.61887008e-03
1.26400000e+05 -8.98655136e-03
1.26400000e+05 -8.98668047e-03
1.26500000e+05 -8.35713379e-03
1.26500000e+05 -8.35727110e-03
1.26600000e+05 -7.73057485e-03
1.26600000e+05 -7.73072023e-03
1.26700000e+05 -7.10695146e-03
1.26700000e+05 -7.10710479e-03
1.26800000e+05 -6.48633918e-03
1.26800000e+05 -6.48650033e-03
1.26900000e+05 -5.86881219e-03
1.26900000e+05 -5.86898103e-03
1.27000000e+05 -5.25444329e-03
1.27000000e+05 -5.25461969e-03
1.27100000e+05 -4.64330389e-03
1.27100000e+05 -4.64348772e-03
1.27200000e+05 -4.03546402e-03
1.27200000e+05 -4.03565515e-03
1.27300000e+05 -3.43099228e-03
1.27300000e+05 -3.43119058e-03
1.27400000e+05 -2.82995592e-03
1.27400000e+05 -2.83016125e-03
1.27500000e+05 -2.23242074e-03
1.27500000e+05 -2.23263298e-03
1.27600000e+05 -1.63845121e-03
1.27600000e+05 -1.63867022e-03
1.27700000e+05 -1.04811036e-03
1.27700000e+05 -1.04833601e-03
1.27800000e+05 -4.61459873e-04
1.27800000e+05 -4.61692041e-04
1.27900000e+05 1.21439940e-04
1.27900000e+05 1.21201392e-04
1.28000000e+05 7.00530141e-04
1.28000000e+05 7.00285343e-04
1.28100000e+05 1.27575313e-03
1.28100000e+05 1.27550221e-03
1.28200000e+05 1.84705264e-03
1.28200000e+05 1.84679573e-03
1.28300000e+05 2.41437374e-03
1.28300000e+05 2.41411096e-03
1.28400000e+05 2.97766279e-03
1.28400000e+05 2.97739427e-03
1.28500000e+05 3.53686745e-03
1.28500000e+05 3.53659332e-03
1.28600000e+05 4.09193668e-03
1.28600000e+05 4.09165706e-03
1.28700000e+05 4.64282070e-03
1.28700000e+05 4.64253570e-03
1.28800000e+05 5.18947097e-03
1.28800000e+05 5.18918072e-03
1.28900000e+05 5.73184022e-03
1.28900000e+05 5.73154485e-03
1.29000000e+05 6.26988239e-03
1.29000000e+05 6.26958202e-03
1.29100000e+05 6.80355267e-03
1.29100000e+05 6.80324741e-03
1.29200000e+05 7.33280743e-03
1.29200000e+05 7.33249741e-03
1.29300000e+05 7.85760425e-03
1.29300000e+05 7.85728957e-03
1.29400000e+05 8.37790187e-03
1.29400000e+05 8.37758266e-03
1.29500000e+05 8.89366024e-03
1.29500000e+05 8.89333661e-03
1.29600000e+05 9.40484045e-03
1.29600000e+05 9.40451251e-03
1.29700000e+05 9.91140472e-03
1.29700000e+05 9.91107259e-03
1.29800000e+05 1.04133164e-02
1.29800000e+05 1.04129802e-02
1.29900000e+05 1.09105401e-02
1.29900000e+05 1.09101999e-02
1.30000000e+05 1.14030413e-02
1.30000000e+05 1.14026973e-02
1.30100000e+05 1.18907868e-02
1.30100000e+05 1.18904390e-02
1.30200000e+05 1.23737444e-02
1.30200000e+05 1.23733930e-02
1.30300000e+05 1.28518828e-02
1.30300000e+05 1.28515279e-02
1.30400000e+05 1.33251720e-02
1.30400000e+05 1.33248136e-02
1.30500000e+05 1.37935827e-02
1.30500000e+05 1.37932210e-02
1.30600000e+05 1.42570867e-02
1.30600000e+05 1.42567218e-02
1.30700000e+05 1.47156572e-02
1.30700000e+05 1.47152891e-02
1.30800000e+05 1.51692683e-02
1.30800000e+05 1.51688973e-02
1.30900000e+05 1.56178959e-02
1.30900000e+05 1.56175221e-02
1.31000000e+05 1.60615170e-02
1.31000000e+05 1.60611406e-02
1.31100000e+05 1.65001099e-02
1.31100000e+05 1.64997308e-02
1.31200000e+05 1.69336527e-02
1.31200000e+05 1.69332710e-02
1.31300000e+05 1.73621226e-02
1.31300000e+05 1.73617379e-02
1.31400000e+05 1.77854943e-02
1.31400000e+05 1.77851064e-02
1.31500000e+05 1.82037391e-02
1.31500000e+05 1.82033477e-02
1.31600000e+05 1.86168245e-02
1.31600000e+05 1.86164290e-02
1.31700000e+05 1.90247142e-02
1.31700000e+05 1.90243143e-02
1.31800000e+05 1.94273698e-02
1.31800000e+05 1.94269656e-02
1.31900000e+05 1.98247532e-02
1.31900000e+05 1.98243446e-02
1.32000000e+05 2.02168282e-02
1.32000000e+05 2.02164158e-02
1.32100000e+05 2.06035637e-02
1.32100000e+05 2.06031479e-02
1.32200000e+05 2.09849342e-02
1.32200000e+05 2.09845157e-02
1.32300000e+05 2.13609207e-02
1.32300000e+05 2.13605003e-02
1.32400000e+05 2.17315100e-02
1.32400000e+05 2.17310881e-02
1.32500000e+05 2.20966932e-02
1.32500000e+05 2.20962702e-02
1.32600000e+05 2.24564639e-02
1.32600000e+05 2.24560399e-02
1.32700000e+05 2.28108170e-02
1.32700000e+05 2.28103921e-02
1.32800000e+05 2.31597471e-02
1.32800000e+05 2.31593213e-02
1.32900000e+05 2.35032482e-02
1.32900000e+05 2.35028213e-02
1.33000000e+05 2.38413130e-02
1.33000000e+05 2.38408849e-02
1.33100000e+05 2.41739336e-02
1.33100000e+05 2.41735043e-02
1.33200000e+05 2.45011017e-02
1.33200000e+05 2.45006711e-02
1.33300000e+05 2.48228088e-02
1.33300000e+05 2.48223770e-02
1.33400000e+05 2.51390466e-02
1.33400000e+05 2.51386136e-02
1.33500000e+05 2.54498074e-02
1.33500000e+05 2.54493732e-02
1.33600000e+05 2.57550839e-02
1.33600000e+05 2.57546487e-02
1.33700000e+05 2.60548697e-02
1.33700000e+05 2.60544335e-02
1.33800000e+05 2.63491587e-02
1.33800000e+05 2.63487215e-02
1.33900000e+05 2.66379455e-02
1.33900000e+05 2.66375075e-02
1.34000000e+05 2.69212254e-02
1.34000000e+05 2.69207866e-02
1.34100000e+05 2.71989942e-02
1.34100000e+05 2.71985546e-02
1.34200000e+05 2.74712483e-02
1.34200000e+05 2.74708080e-02
1.34300000e+05 2.77379845e-02
1.34300000e+05 2.77375436e-02
1.34400000e+05 2.79992006e-02
1.34400000e+05 2.79987591e-02
1.34500000e+05 2.82548944e-02
1.34500000e+05 2.82544524e-02
1.34600000e+05 2.85050646e-02
1.34600000e+05 2.85046223e-02
1.34700000e+05 2.87497105e-02
1.34700000e+05 2.87492677e-02
1.34800000e+05 2.89888317e-02
1.34800000e+05 2.89883886e-02
1.34900000e+05 2.92224285e-02
1.34900000e+05 2.92219852e-02
1.35000000e+05 2.94505018e-02
1.35000000e+05 2.94500583e-02
1.35100000e+05 2.96730528e-02
1.35100000e+05 2.96726092e-02
1.35200000e+05 2.98900836e-02
1.35200000e+05 2.98896399e-02
1.35300000e+05 3.01015965e-02
1.35300000e+05 3.01011527e-02
1.35400000e+05 3.03075945e-02
1.35400000e+05 3.03071508e-02
1.35500000e+05 3.05080811e-02
1.35500000e+05 3.05076375e-02
1.35600000e+05 3.07030604e-02
1.35600000e+05 3.07026170e-02
1.35700000e+05 3.08925369e-02
1.35700000e+05 3.08920937e-02
1.35800000e+05 3.10765157e-02
1.35800000e+05 3.10760728e-02
1.35900000e+05 3.12550025e-02
1.35900000e+05 3.12545600e-02
1.36000000e+05 3.14280034e-02
1.36000000e+05 3.14275613e-02
1.36100000e+05 3.15955251e-02
1.36100000e+05 3.15950835e-02
1.36200000e+05 3.17575747e-02
1.36200000e+05 3.17571337e-02
1.36300000e+05 3.19141602e-02
1.36300000e+05 3.19137197e-02
1.36400000e+05 3.20652896e-02
1.36400000e+05 3.20648499e-02
1.36500000e+05 3.22109719e-02
1.36500000e+05 3.22105328e-02
1.36600000e+05 3.23512162e-02
1.36600000e+05 3.23507779e-02
1.36700000e+05 3.24860325e-02
1.36700000e+05 3.24855951e-02
1.36800000e+05 3.26154311e-02
1.36800000e+05 3.26149946e-02
1.36900000e+05 3.27394229e-02
1.36900000e+05 3.27389874e-02
1.37000000e+05 3.28580194e-02
1.37000000e+05 3.28575849e-02
1.37100000e+05 3.29712324e-02
1.37100000e+05 3.29707990e-02
1.37200000e+05 3.30790744e-02
1.37200000e+05 3.30786422e-02
1.37300000e+05 3.31815585e-02
1.37300000e+05 3.31811275e-02
1.37400000e+05 3.32786982e-02
1.37400000e+05 3.32782684e-02
1.37500000e+05 3.33705074e-02
1.37500000e+05 3.33700790e-02
1.37600000e+05 3.34570009e-02
1.37600000e+05 3.34565739e-02
1.37700000e+05 3.35381937e-02
1.37700000e+05 3.35377682e-02
1.37800000e+05 3.36141015e-02
1.37800000e+05 3.36136775e-02
1.37900000e+05 3.36847404e-02
1.37900000e+05 3.36843180e-02
1.38000000e+05 3.37501271e-02
1.38000000e+05 3.37497064e-02
1.38100000e+05 3.38102789e-02
1.38100000e+05 3.38098599e-02
1.38200000e+05 3.38652134e-02
1.38200000e+05 3.38647963e-02
1.38300000e+05 3.39149491e-02
1.38300000e+05 3.39145337e-02
1.38400000e+05 3.39595046e-02
1.38400000e+05 3.39590912e-02
1.38500000e+05 3.39988993e-02
1.38500000e+05 3.39984878e-02
1.38600000e+05 3.40331530e-02
1.38600000e+05 3.40327436e-02
1.38700000e+05 3.40622862e-02
1.38700000e+05 3.40618789e-02
1.38800000e+05 3.40863196e-02
1.38800000e+05 3.40859145e-02
1.38900000e+05 3.41052748e-02
1.38900000e+05 3.41048719e-02
1.39000000e+05 3.41191735e-02
1.39000000e+05 3.41187730e-02
1.39100000e+05 3.41280383e-02
1.39100000e+05 3.41276401e-02
1.39200000e+05 3.41318921e-02
1.39200000e+05 3.41314963e-02
1.39300000e+05 3.41307582e-02
1.39300000e+05 3.41303650e-02
1.39400000e+05 3.41246607e-02
1.39400000e+05 3.41242700e-02
1.39500000e+05 3.41136238e-02
1.39500000e+05 3.41132357e-02
1.39600000e+05 3.40976726e-02
1.39600000e+05 3.40972871e-02
1.39700000e+05 3.40768323e-02
1.39700000e+05 3.40764496e-02
1.39800000e+05 3.40511288e-02
1.39800000e+05 3.40507488e-02
1.39900000e+05 3.40205883e-02
1.39900000e+05 3.40202112e-02
1.40000000e+05 3.39852377e-02
1.40000000e+05 3.39848635e-02
1.40100000e+05 3.39451040e-02
1.40100000e+05 3.39447328e-02
1.40200000e+05 3.39002149e-02
1.40200000e+05 3.38998467e-02
1.40300000e+05 3.38505983e-02
1.40300000e+05 3.38502332e-02
1.40400000e+05 3.37962827e-02
1.40400000e+05 3.37959207e-02
1.40500000e+05 3.37372970e-02
1.40500000e+05 3.37369381e-02
1.40600000e+05 3.36736701e-02
1.40600000e+05 3.36733145e-02
1.40700000e+05 3.36054317e-02
1.40700000e+05 3.36050794e-02
1.40800000e+05 3.35326117e-02
1.40800000e+05 3.35322627e-02
1.40900000e+05 3.34552402e-02
1.40900000e+05 3.34548945e-02
1.41000000e+05 3.33733477e-02
1.41000000e+05 3.33730054e-02
1.41100000e+05 3.32869649e-02
1.41100000e+05 3.32866261e-02
1.41200000e+05 3.31961230e-02
1.41200000e+05 3.31957876e-02
1.41300000e+05 3.31008531e-02
1.41300000e+05 3.31005213e-02
1.41400000e+05 3.30011868e-02
1.41400000e+05 3.30008585e-02
1.41500000e+05 3.28971557e-02
1.41500000e+05 3.28968309e-02
1.41600000e+05 3.27887917e-02
1.41600000e+05 3.27884705e-02
1.41700000e+05 3.26761267e-02
1.41700000e+05 3.26758092e-02
1.41800000e+05 3.25591929e-02
1.41800000e+05 3.25588790e-02
1.41900000e+05 3.24380223e-02
1.41900000e+05 3.24377121e-02
1.42000000e+05 3.23126473e-02
1.42000000e+05 3.23123408e-02
1.42100000e+05 3.21831001e-02
1.42100000e+05 3.21827972e-02
1.42200000e+05 3.20494129e-02
1.42200000e+05 3.20491137e-02
1.42300000e+05 3.19116180e-02
1.42300000e+05 3.19113225e-02
1.42400000e+05 3.17697474e-02
1.42400000e+05 3.17694556e-02
1.42500000e+05 3.16238332e-02
1.42500000e+05 3.16235451e-02
1.42600000e+05 3.14739073e-02
1.42600000e+05 3.14736228e-02
1.42700000e+05 3.13200013e-02
1.42700000e+05 3.13197205e-02
1.42800000e+05 3.11621468e-02
1.42800000e+05 3.11618697e-02
1.42900000e+05 3.10003750e-02
1.42900000e+05 3.10001015e-02
1.43000000e+05 3.08347169e-02
1.43000000e+05 3.08344469e-02
1.43100000e+05 3.06652030e-02
1.43100000e+05 3.06649366e-02
1.43200000e+05 3.04918637e-02
1.43200000e+05 3.04916008e-02
1.43300000e+05 3.03147288e-02
1.43300000e+05 3.03144695e-02
1.43400000e+05 3.01338277e-02
1.43400000e+05 3.01335719e-02
1.43500000e+05 2.99491896e-02
1.43500000e+05 2.99489371e-02
1.43600000e+05 2.97608426e-02
1.43600000e+05 2.97605936e-02
1.43700000e+05 2.95688149e-02
1.43700000e+05 2.95685692e-02
1.43800000e+05 2.93731337e-02
1.43800000e+05 2.93728912e-02
1.43900000e+05 2.91738257e-02
1.43900000e+05 2.91735864e-02
1.44000000e+05 2.89709170e-02
1.44000000e+05 2.89706808e-02
1.44100000e+05 2.87644329e-02
1.44100000e+05 2.87641997e-02
1.44200000e+05 2.85543980e-02
1.44200000e+05 2.85541679e-02
1.44300000e+05 2.83408363e-02
1.44300000e+05 2.83406090e-02
1.44400000e+05 2.81237708e-02
1.44400000e+05 2.81235463e-02
1.44500000e+05 2.79032237e-02
1.44500000e+05 2.79030020e-02
1.44600000e+05 2.76792166e-02
1.44600000e+05 2.76789975e-02
1.44700000e+05 2.74517699e-02
1.44700000e+05 2.74515533e-02
1.44800000e+05 2.72209032e-02
1.44800000e+05 2.72206892e-02
1.44900000e+05 2.69866354e-02
1.44900000e+05 2.69864237e-02
1.45000000e+05 2.67489841e-02
1.45000000e+05 2.67487747e-02
1.45100000e+05 2.65079662e-02
1.45100000e+05 2.65077589e-02
1.45200000e+05 2.62635975e-02
1.45200000e+05 2.62633922e-02
1.45300000e+05 2.60158927e-02
1.45300000e+05 2.60156894e-02
1.45400000e+05 2.57648657e-02
1.45400000e+05 2.57646642e-02
1.45500000e+05 2.55105292e-02
1.45500000e+05 2.55103295e-02
1.45600000e+05 2.52528950e-02
1.45600000e+05 2.52526968e-02
1.45700000e+05 2.49919736e-02
1.45700000e+05 2.49917770e-02
1.45800000e+05 2.47277748e-02
1.45800000e+05 2.47275795e-02
1.45900000e+05 2.44603070e-02
1.45900000e+05 2.44601130e-02
1.46000000e+05 2.41895779e-02
1.46000000e+05 2.41893850e-02
1.46100000e+05 2.39155937e-02
1.46100000e+05 2.39154019e-02
1.46200000e+05 2.36383600e-02
1.46200000e+05 2.36381691e-02
1.46300000e+05 2.33578810e-02
1.46300000e+05 2.33576909e-02
1.46400000e+05 2.30741602e-02
1.46400000e+05 2.30739708e-02
1.46500000e+05 2.27871997e-02
1.46500000e+05 2.27870109e-02
1.46600000e+05 2.24970008e-02
1.46600000e+05 2.24968125e-02
1.46700000e+05 2.22035640e-02
1.46700000e+05 2.22033760e-02
1.46800000e+05 2.19068884e-02
1.46800000e+05 2.19067007e-02
1.46900000e+05 2.16069725e-02
1.46900000e+05 2.16067850e-02
1.47000000e+05 2.13038136e-02
1.47000000e+05 2.13036262e-02
1.47100000e+05 2.09974083e-02
1.47100000e+05 2.09972209e-02
1.47200000e+05 2.06877523e-02
1.47200000e+05 2.06875647e-02
1.47300000e+05 2.03748403e-02
1.47300000e+05 2.03746525e-02
1.47400000e+05 2.00586663e-02
1.47400000e+05 2.00584782e-02
1.47500000e+05 1.97392236e-02
1.47500000e+05 1.97390351e-02
1.47600000e+05 1.94165044e-02
1.47600000e+05 1.94163155e-02
1.47700000e+05 1.90905007e-02
1.47700000e+05 1.90903112e-02
1.47800000e+05 1.87612033e-02
1.47800000e+05 1.87610132e-02
1.47900000e+05 1.84286027e-02
1.47900000e+05 1.84284119e-02
1.48000000e+05 1.80926886e-02
1.48000000e+05 1.80924971e-02
1.48100000e+05 1.77534503e-02
1.48100000e+05 1.77532580e-02
1.48200000e+05 1.74108765e-02
1.48200000e+05 1.74106833e-02
1.48300000e+05 1.70649553e-02
1.48300000e+05 1.70647612e-02
1.48400000e+05 1.67156746e-02
1.48400000e+05 1.67154795e-02
1.48500000e+05 1.63630216e-02
1.48500000e+05 1.63628256e-02
1.48600000e+05 1.60069835e-02
1.48600000e+05 1.60067863e-02
1.48700000e+05 1.56475468e-02
1.48700000e+05 1.56473486e-02
1.48800000e+05 1.52846979e-02
1.48800000e+05 1.52844986e-02
1.48900000e+05 1.49184231e-02
1.48900000e+05 1.49182227e-02
1.49000000e+05 1.45487084e-02
1.49000000e+05 1.45485069e-02
1.49100000e+05 1.41755396e-02
1.49100000e+05 1.41753369e-02
1.49200000e+05 1.37989024e-02
1.49200000e+05 1.37986985e-02
1.49300000e+05 1.34187824e-02
1.49300000e+05 1.34185775e-02
1.49400000e+05 1.30351655e-02
1.49400000e+05 1.30349594e-02
1.49500000e+05 1.26480371e-02
1.49500000e+05 1.26478299e-02
1.49600000e+05 1.22573832e-02
1.49600000e+05 1.22571748e-02
1.49700000e+05 1.18631893e-02
1.49700000e+05 1.18629798e-02
1.49800000e+05 1.14654416e-02
1.49800000e+05 1.14652310e-02
1.49900000e+05 1.10641262e-02
1.49900000e+05 1.10639145e-02
1.50000000e+05 1.06592293e-02
1.50000000e+05 1.06590166e-02
1.50100000e+05 1.02507376e-02
1.50100000e+05 1.02505239e-02
1.50200000e+05 9.83863793e-03
1.50200000e+05 9.83842321e-03
1.50300000e+05 9.42291740e-03
1.50300000e+05 9.42270175e-03
1.50400000e+05 9.00356355e-03
1.50400000e+05 9.00334702e-03
1.50500000e+05 8.58056425e-03
1.50500000e+05 8.58034687e-03
1.50600000e+05 8.15390776e-03
1.50600000e+05 8.15368959e-03
1.50700000e+05 7.72358280e-03
1.50700000e+05 7.72336389e-03
1.50800000e+05 7.28957852e-03
1.50800000e+05 7.28935893e-03
1.50900000e+05 6.85188456e-03
1.50900000e+05 6.85166436e-03
1.51000000e+05 6.41049107e-03
1.51000000e+05 6.41027032e-03
1.51100000e+05 5.96538872e-03
1.51100000e+05 5.96516748e-03
1.51200000e+05 5.51656874e-03
1.51200000e+05 5.51634707e-03
1.51300000e+05 5.06402290e-03
1.51300000e+05 5.06380089e-03
1.51400000e+05 4.60774359e-03
1.51400000e+05 4.60752131e-03
1.51500000e+05 4.14772379e-03
1.51500000e+05 4.14750131e-03
1.51600000e+05 3.68395711e-03
1.51600000e+05 3.68373451e-03
1.51700000e+05 3.21643778e-03
1.51700000e+05 3.21621513e-03
1.51800000e+05 2.74516068e-03
1.51800000e+05 2.74493807e-03
1.51900000e+05 2.27012136e-03
1.51900000e+05 2.26989887e-03
1.52000000e+05 1.79131603e-03
1.52000000e+05 1.79109374e-03
1.52100000e+05 1.30874159e-03
1.52100000e+05 1.30851959e-03
1.52200000e+05 8.22395611e-04
1.52200000e+05 8.22173985e-04
1.52300000e+05 3.32276386e-04
1.52300000e+05 3.32055221e-04
1.52400000e+05 -1.61617114e-04
1.52400000e+05 -1.61837731e-04
1.52500000e+05 -6.59285197e-04
1.52500000e+05 -6.59505177e-04
1.52600000e+05 -1.16072746e-03
1.52600000e+05 -1.16094671e-03
1.52700000e+05 -1.66594279e-03
1.52700000e+05 -1.66616122e-03
1.52800000e+05 -2.17492934e-03
1.52800000e+05 -2.17514687e-03
1.52900000e+05 -2.68768457e-03
1.52900000e+05 -2.68790110e-03
1.53000000e+05 -3.20420520e-03
1.53000000e+05 -3.20442065e-03
1.53100000e+05 -3.72448724e-03
1.53100000e+05 -3.72470151e-03
1.53200000e+05 -4.24852598e-03
1.53200000e+05 -4.24873899e-03
1.53300000e+05 -4.77631600e-03
1.53300000e+05 -4.77652765e-03
1.53400000e+05 -5.30785116e-03
1.53400000e+05 -5.30806136e-03
1.53500000e+05 -5.84312460e-03
1.53500000e+05 -5.84333326e-03
1.53600000e+05 -6.38212878e-03
1.53600000e+05 -6.38233581e-03
1.53700000e+05 -6.92485543e-03
1.53700000e+05 -6.92506075e-03
1.53800000e+05 -7.47129561e-03
1.53800000e+05 -7.47149912e-03
1.53900000e+05 -8.02143968e-03
1.53900000e+05 -8.02164130e-03
1.54000000e+05 -8.57527732e-03
1.54000000e+05 -8.57547696e-03
1.54100000e+05 -9.13279754e-03
1.54100000e+05 -9.13299511e-03
1.54200000e+05 -9.69398866e-03
1.54200000e+05 -9.69418406e-03
1.54300000e+05 -1.02588384e-02
1.54300000e+05 -1.02590316e-02
1.54400000e+05 -1.08273337e-02
1.54400000e+05 -1.08275243e-02
1.54500000e+05 -1.13994615e-02
1.54500000e+05 -1.13996513e-02
1.54600000e+05 -1.19752042e-02
1.54600000e+05 -1.19753822e-02
1.54700000e+05 -1.25545653e-02
1.54700000e+05 -1.25547925e-02
1.54800000e+05 -1.31374290e-02
1.54800000e+05 -1.31373706e-02
1.54900000e+05 -1.37243320e-02
1.54900000e+05 -1.37259337e-02
1.55000000e+05 -1.43122284e-02
1.55000000e+05 -1.43099915e-02
1.55100000e+05 -1.48993978e-02
1.55100000e+05 -1.49009964e-02
1.55200000e+05 -1.54973493e-02
1.55200000e+05 -1.54972808e-02
1.55300000e+05 -1.60955787e-02
1.55300000e+05 -1.60957875e-02
1.55400000e+05 -1.66968840e-02
1.55400000e+05 -1.66970388e-02
1.55500000e+05 -1.73007509e-02
1.55500000e+05 -1.73009114e-02
1.55600000e+05 -1.79072423e-02
1.55600000e+05 -1.79073977e-02
1.55700000e+05 -1.85163165e-02
1.55700000e+05 -1.85164687e-02
1.55800000e+05 -1.91279505e-02
1.55800000e+05 -1.91280991e-02
1.55900000e+05 -1.97421173e-02
1.55900000e+05 -1.97422623e-02
1.56000000e+05 -2.03587903e-02
1.56000000e+05 -2.03589317e-02
1.56100000e+05 -2.09779426e-02
1.56100000e+05 -2.09780802e-02
1.56200000e+05 -2.15995468e-02
1.56200000e+05 -2.15996807e-02
1.56300000e+05 -2.22235756e-02
1.56300000e+05 -2.22237056e-02
1.56400000e+05 -2.28500010e-02
1.56400000e+05 -2.28501272e-02
1.56500000e+05 -2.34787952e-02
1.56500000e+05 -2.34789175e-02
1.56600000e+05 -2.41099298e-02
1.56600000e+05 -2.41100482e-02
1.56700000e+05 -2.47433766e-02
1.56700000e+05 -2.47434910e-02
1.56800000e+05 -2.53791069e-02
1.56800000e+05 -2.53792173e-02
1.56900000e+05 -2.60170919e-02
1.56900000e+05 -2.60171982e-02
1.57000000e+05 -2.66573027e-02
1.57000000e+05 -2.66574049e-02
1.57100000e+05 -2.72997102e-02
1.57100000e+05 -2.72998084e-02
1.57200000e+05 -2.79442853e-02
1.57200000e+05 -2.79443793e-02
1.57300000e+05 -2.85909986e-02
1.57300000e+05 -2.85910884e-02
1.57400000e+05 -2.92398207e-02
1.57400000e+05 -2.92399063e-02
1.57500000e+05 -2.98907221e-02
1.57500000e+05 -2.98908035e-02
1.57600000e+05 -3.05436733e-02
1.57600000e+05 -3.05437504e-02
1.57700000e+05 -3.11986446e-02
1.57700000e+05 -3.11987174e-02
1.57800000e+05 -3.18556063e-02
1.57800000e+05 -3.18556748e-02
1.57900000e+05 -3.25145287e-02
1.57900000e+05 -3.25145929e-02
1.58000000e+05 -3.31753821e-02
1.58000000e+05 -3.31754419e-02
1.58100000e+05 -3.38381367e-02
1.58100000e+05 -3.38381922e-02
1.58200000e+05 -3.45027629e-02
1.58200000e+05 -3.45028139e-02
1.58300000e+05 -3.51692307e-02
1.58300000e+05 -3.51692774e-02
1.58400000e+05 -3.58375107e-02
1.58400000e+05 -3.58375529e-02
1.58500000e+05 -3.65075730e-02
1.58500000e+05 -3.65076109e-02
1.58600000e+05 -3.71793882e-02
1.58600000e+05 -3.71794216e-02
1.58700000e+05 -3.78529266e-02
1.58700000e+05 -3.78529555e-02
1.58800000e+05 -3.85281587e-02
1.58800000e+05 -3.85281832e-02
1.58900000e+05 -3.92050552e-02
1.58900000e+05 -3.92050752e-02
1.59000000e+05 -3.98835868e-02
1.59000000e+05 -3.98836023e-02
1.59100000e+05 -4.05637242e-02
1.59100000e+05 -4.05637353e-02
1.59200000e+05 -4.12454383e-02
1.59200000e+05 -4.12454449e-02
1.59300000e+05 -4.19287003e-02
1.59300000e+05 -4.19287024e-02
1.59400000e+05 -4.26134811e-02
1.59400000e+05 -4.26134788e-02
1.59500000e+05 -4.32997523e-02
1.59500000e+05 -4.32997455e-02
1.59600000e+05 -4.39874851e-02
1.59600000e+05 -4.39874739e-02
1.59700000e+05 -4.46766513e-02
1.59700000e+05 -4.46766355e-02
1.59800000e+05 -4.53672225e-02
1.59800000e+05 -4.53672023e-02
1.59900000e+05 -4.60591707e-02
1.59900000e+05 -4.60591461e-02
1.60000000e+05 -4.67524682e-02
1.60000000e+05 -4.67524391e-02
1.60100000e+05 -4.74470871e-02
1.60100000e+05 -4.74470535e-02
1.60200000e+05 -4.81430000e-02
1.60200000e+05 -4.81429620e-02
1.60300000e+05 -4.88401796e-02
1.60300000e+05 -4.88401373e-02
1.60400000e+05 -4.95385990e-02
1.60400000e+05 -4.95385522e-02
1.60500000e+05 -5.02382311e-02
1.60500000e+05 -5.02381799e-02
1.60600000e+05 -5.09390495e-02
1.60600000e+05 -5.09389939e-02
1.60700000e+05 -5.16410277e-02
1.60700000e+05 -5.16409677e-02
1.60800000e+05 -5.23441395e-02
1.60800000e+05 -5.23440752e-02
1.60900000e+05 -5.30483592e-02
1.60900000e+05 -5.30482905e-02
1.61000000e+05 -5.37536609e-02
1.61000000e+05 -5.37535880e-02
1.61100000e+05 -5.44600194e-02
1.61100000e+05 -5.44599422e-02
1.61200000e+05 -5.51674095e-02
1.61200000e+05 -5.51673280e-02
1.61300000e+05 -5.58758064e-02
1.61300000e+05 -5.58757205e-02
1.61400000e+05 -5.65851853e-02
1.61400000e+05 -5.65850952e-02
1.61500000e+05 -5.72955221e-02
1.61500000e+05 -5.72954278e-02
1.61600000e+05 -5.80067926e-02
1.61600000e+05 -5.80066941e-02
1.61700000e+05 -5.87189732e-02
1.61700000e+05 -5.87188704e-02
1.61800000e+05 -5.94320403e-02
1.61800000e+05 -5.94319334e-02
1.61900000e+05 -6.01459708e-02
1.61900000e+05 -6.01458597e-02
1.62000000e+05 -6.08607417e-02
1.62000000e+05 -6.08606266e-02
1.62100000e+05 -6.15763306e-02
1.62100000e+05 -6.15762113e-02
1.62200000e+05 -6.22927152e-02
1.62200000e+05 -6.22925918e-02
1.62300000e+05 -6.30098734e-02
1.62300000e+05 -6.30097460e-02
1.62400000e+05 -6.37277836e-02
1.62400000e+05 -6.37276522e-02
1.62500000e+05 -6.44464246e-02
1.62500000e+05 -6.44462892e-02
1.62600000e+05 -6.51657752e-02
1.62600000e+05 -6.51656358e-02
1.62700000e+05 -6.58858147e-02
1.62700000e+05 -6.58856714e-02
1.62800000e+05 -6.66065228e-02
1.62800000e+05 -6.66063756e-02
1.62900000e+05 -6.73278794e-02
1.62900000e+05 -6.73277283e-02
1.63000000e+05 -6.80498648e-02
1.63000000e+05 -6.80497098e-02
1.63100000e+05 -6.87724595e-02
1.63100000e+05 -6.87723007e-02
1.63200000e+05 -6.94956445e-02
1.63200000e+05 -6.94954818e-02
1.63300000e+05 -7.02194009e-02
1.63300000e+05 -7.02192345e-02
1.63400000e+05 -7.09437105e-02
1.63400000e+05 -7.09435403e-02
1.63500000e+05 -7.16685550e-02
1.63500000e+05 -7.16683811e-02
1.63600000e+05 -7.23939167e-02
1.63600000e+05 -7.23937392e-02
1.63700000e+05 -7.31197783e-02
1.63700000e+05 -7.31195971e-02
1.63800000e+05 -7.38461225e-02
1.63800000e+05 -7.38459377e-02
1.63900000e+05 -7.45729327e-02
1.63900000e+05 -7.45727443e-02
1.64000000e+05 -7.53001925e-02
1.64000000e+05 -7.53000005e-02
1.64100000e+05 -7.60278857e-02
1.64100000e+05 -7.60276902e-02
1.64200000e+05 -7.67559966e-02
1.64200000e+05 -7.67557976e-02
1.64300000e+05 -7.74845098e-02
1.64300000e+05 -7.74843074e-02
1.64400000e+05 -7.82134103e-02
1.64400000e+05 -7.82132044e-02
1.64500000e+05 -7.89426833e-02
1.64500000e+05 -7.89424741e-02
1.64600000e+05 -7.96723145e-02
1.64600000e+05 -7.96721019e-02
1.64700000e+05 -8.04022898e-02
1.64700000e+05 -8.04020738e-02
1.64800000e+05 -8.11325954e-02
1.64800000e+05 -8.11323762e-02
1.64900000e+05 -8.18632182e-02
1.64900000e+05 -8.18629956e-02
1.65000000e+05 -8.25941449e-02
1.65000000e+05 -8.25939191e-02
1.65100000e+05 -8.33253630e-02
1.65100000e+05 -8.33251340e-02
1.65200000e+05 -8.40568600e-02
1.65200000e+05 -8.40566278e-02
1.65300000e+05 -8.47886240e-02
1.65300000e+05 -8.47883887e-02
1.65400000e+05 -8.55206433e-02
1.65400000e+05 -8.55204049e-02
1.65500000e+05 -8.62529065e-02
1.65500000e+05 -8.62526650e-02
1.65600000e+05 -8.69854026e-02
1.65600000e+05 -8.69851581e-02
1.65700000e+05 -8.77181209e-02
1.65700000e+05 -8.77178733e-02
1.65800000e+05 -8.84510509e-02
1.65800000e+05 -8.84508004e-02
1.65900000e+05 -8.91841827e-02
1.65900000e+05 -8.91839292e-02
1.66000000e+05 -8.99175064e-02
1.66000000e+05 -8.99172500e-02
1.66100000e+05 -9.06510127e-02
1.66100000e+05 -9.06507535e-02
1.66200000e+05 -9.13846925e-02
1.66200000e+05 -9.13844304e-02
1.66300000e+05 -9.21185370e-02
1.66300000e+05 -9.21182721e-02
1.66400000e+05 -9.28525377e-02
1.66400000e+05 -9.28522700e-02
1.66500000e+05 -9.35866865e-02
1.66500000e+05 -9.35864160e-02
1.66600000e+05 -9.43209755e-02
1.66600000e+05 -9.43207023e-02
1.66700000e+05 -9.50553972e-02
1.66700000e+05 -9.50551213e-02
1.66800000e+05 -9.57899444e-02
1.66800000e+05 -9.57896659e-02
1.66900000e+05 -9.65246102e-02
1.66900000e+05 -9.65243290e-02
1.67000000e+05 -9.72593879e-02
1.67000000e+05 -9.72591041e-02
1.67100000e+05 -9.79942713e-02
1.67100000e+05 -9.79939849e-02
1.67200000e+05 -9.87292542e-02
1.67200000e+05 -9.87289653e-02
1.67300000e+05 -9.94643311e-02
1.67300000e+05 -9.94640397e-02
1.67400000e+05 -1.00199497e-01
1.67400000e+05 -1.00199203e-01
1.67500000e+05 -1.00934745e-01
1.67500000e+05 -1.00934449e-01
1.67600000e+05 -1.01670073e-01
1.67600000e+05 -1.01669774e-01
1.67700000e+05 -1.02405474e-01
1.67700000e+05 -1.02405173e-01
1.67800000e+05 -1.03140945e-01
1.67800000e+05 -1.03140641e-01
1.67900000e+05 -1.03876481e-01
1.67900000e+05 -1.03876175e-01
1.68000000e+05 -1.04612080e-01
1.68000000e+05 -1.04611772e-01
1.68100000e+05 -1.05347737e-01
1.68100000e+05 -1.05347427e-01
1.68200000e+05 -1.06083450e-01
1.68200000e+05 -1.06083137e-01
1.68300000e+05 -1.06819215e-01
1.68300000e+05 -1.06818900e-01
1.68400000e+05 -1.07555030e-01
1.68400000e+05 -1.07554713e-01
1.68500000e+05 -1.08290892e-01
1.68500000e+05 -1.08290573e-01
1.68600000e+05 -1.09026800e-01
1.68600000e+05 -1.09026479e-01
1.68700000e+05 -1.09762752e-01
1.68700000e+05 -1.09762428e-01
1.68800000e+05 -1.10498745e-01
1.68800000e+05 -1.10498420e-01
1.68900000e+05 -1.11234780e-01
1.68900000e+05 -1.11234452e-01
1.69000000e+05 -1.11970853e-01
1.69000000e+05 -1.11970524e-01
1.69100000e+05 -1.12706966e-01
1.69100000e+05 -1.12706634e-01
1.69200000e+05 -1.13443117e-01
1.69200000e+05 -1.13442783e-01
1.69300000e+05 -1.14179305e-01
1.69300000e+05 -1.14178969e-01
1.69400000e+05 -1.14915532e-01
1.69400000e+05 -1.14915194e-01
1.69500000e+05 -1.15651796e-01
1.69500000e+05 -1.15651456e-01
1.69600000e+05 -1.16388098e-01
1.69600000e+05 -1.16387757e-01
1.69700000e+05 -1.17124439e-01
1.69700000e+05 -1.17124096e-01
1.69800000e+05 -1.17860820e-01
1.69800000e+05 -1.17860475e-01
1.69900000e+05 -1.18597242e-01
1.69900000e+05 -1.18596895e-01
1.70000000e+05 -1.19333705e-01
1.70000000e+05 -1.19333356e-01
1.70100000e+05 -1.20070212e-01
1.70100000e+05 -1.20069861e-01
1.70200000e+05 -1.20806764e-01
1.70200000e+05 -1.20806411e-01
1.70300000e+05 -1.21543362e-01
1.70300000e+05 -1.21543008e-01
1.70400000e+05 -1.22280010e-01
1.70400000e+05 -1.22279655e-01
1.70500000e+05 -1.23016710e-01
1.70500000e+05 -1.23016352e-01
1.70600000e+05 -1.23753463e-01
1.70600000e+05 -1.23753104e-01
1.70700000e+05 -1.24490273e-01
1.70700000e+05 -1.24489912e-01
1.70800000e+05 -1.25227143e-01
1.70800000e+05 -1.25226780e-01
1.70900000e+05 -1.25964075e-01
1.70900000e+05 -1.25963711e-01
1.71000000e+05 -1.26701073e-01
1.71000000e+05 -1.26700708e-01
1.71100000e+05 -1.27438141e-01
1.71100000e+05 -1.27437774e-01
1.71200000e+05 -1.28175282e-01
1.71200000e+05 -1.28174913e-01
1.71300000e+05 -1.28912499e-01
1.71300000e+05 -1.28912129e-01
1.71400000e+05 -1.29649798e-01
1.71400000e+05 -1.29649426e-01
1.71500000e+05 -1.30387182e-01
1.71500000e+05 -1.30386809e-01
1.71600000e+05 -1.31124656e-01
1.71600000e+05 -1.31124281e-01
1.71700000e+05 -1.31862224e-01
1.71700000e+05 -1.31861848e-01
1.71800000e+05 -1.32599891e-01
1.71800000e+05 -1.32599513e-01
1.71900000e+05 -1.33337661e-01
1.71900000e+05 -1.33337282e-01
1.72000000e+05 -1.34075541e-01
1.72000000e+05 -1.34075160e-01
1.72100000e+05 -1.34813534e-01
1.72100000e+05 -1.34813152e-01
1.72200000e+05 -1.35551647e-01
1.72200000e+05 -1.35551264e-01
1.72300000e+05 -1.36289885e-01
1.72300000e+05 -1.36289500e-01
1.72400000e+05 -1.37028253e-01
1.72400000e+05 -1.37027867e-01
1.72500000e+05 -1.37766758e-01
1.72500000e+05 -1.37766371e-01
1.72600000e+05 -1.38505406e-01
1.72600000e+05 -1.38505017e-01
1.72700000e+05 -1.39244202e-01
1.72700000e+05 -1.39243812e-01
1.72800000e+05 -1.39983152e-01
1.72800000e+05 -1.39982761e-01
1.72900000e+05 -1.40722264e-01
1.72900000e+05 -1.40721872e-01
1.73000000e+05 -1.41461544e-01
1.73000000e+05 -1.41461150e-01
1.73100000e+05 -1.42200998e-01
1.73100000e+05 -1.42200603e-01
1.73200000e+05 -1.42940633e-01
1.73200000e+05 -1.42940237e-01
1.73300000e+05 -1.43680457e-01
1.73300000e+05 -1.43680059e-01
1.73400000e+05 -1.44420475e-01
1.73400000e+05 -1.44420076e-01
1.73500000e+05 -1.45160696e-01
1.73500000e+05 -1.45160296e-01
1.73600000e+05 -1.45901127e-01
1.73600000e+05 -1.45900725e-01
1.73700000e+05 -1.46641774e-01
1.73700000e+05 -1.46641372e-01
1.73800000e+05 -1.47382646e-01
1.73800000e+05 -1.47382243e-01
1.73900000e+05 -1.48123751e-01
1.73900000e+05 -1.48123346e-01
1.74000000e+05 -1.48865095e-01
1.74000000e+05 -1.48864689e-01
1.74100000e+05 -1.49606687e-01
1.74100000e+05 -1.49606280e-01
1.74200000e+05 -1.50348536e-01
1.74200000e+05 -1.50348127e-01
1.74300000e+05 -1.51090648e-01
1.74300000e+05 -1.51090238e-01
1.74400000e+05 -1.51833032e-01
1.74400000e+05 -1.51832621e-01
1.74500000e+05 -1.52575696e-01
1.74500000e+05 -1.52575284e-01
1.74600000e+05 -1.53318650e-01
1.74600000e+05 -1.53318237e-01
1.74700000e+05 -1.54061900e-01
1.74700000e+05 -1.54061486e-01
1.74800000e+05 -1.54805457e-01
1.74800000e+05 -1.54805042e-01
1.74900000e+05 -1.55549328e-01
1.74900000e+05 -1.55548912e-01
1.75000000e+05 -1.56293523e-01
1.75000000e+05 -1.56293105e-01
1.75100000e+05 -1.57038050e-01
1.75100000e+05 -1.57037631e-01
1.75200000e+05 -1.57782917e-01
1.75200000e+05 -1.57782498e-01
1.75300000e+05 -1.58528136e-01
1.75300000e+05 -1.58527715e-01
1.75400000e+05 -1.59273713e-01
1.75400000e+05 -1.59273291e-01
1.75500000e+05 -1.60019659e-01
1.75500000e+05 -1.60019236e-01
1.75600000e+05 -1.60765983e-01
1.75600000e+05 -1.60765559e-01
1.75700000e+05 -1.61512694e-01
1.75700000e+05 -1.61512269e-01
1.75800000e+05 -1.62259802e-01
1.75800000e+05 -1.62259376e-01
1.75900000e+05 -1.63007316e-01
1.75900000e+05 -1.63006889e-01
1.76000000e+05 -1.63755246e-01
1.76000000e+05 -1.63754818e-01
1.76100000e+05 -1.64503601e-01
1.76100000e+05 -1.64503172e-01
1.76200000e+05 -1.65252391e-01
1.76200000e+05 -1.65251961e-01
1.76300000e+05 -1.66001627e-01
1.76300000e+05 -1.66001196e-01
1.76400000e+05 -1.66751317e-01
1.76400000e+05 -1.66750885e-01
1.76500000e+05 -1.67501472e-01
1.76500000e+05 -1.67501039e-01
1.76600000e+05 -1.68252102e-01
1.76600000e+05 -1.68251668e-01
1.76700000e+05 -1.69003217e-01
1.76700000e+05 -1.69002782e-01
1.76800000e+05 -1.69754827e-01
1.76800000e+05 -1.69754391e-01
1.76900000e+05 -1.70506942e-01
1.76900000e+05 -1.70506505e-01
1.77000000e+05 -1.71259573e-01
1.77000000e+05 -1.71259135e-01
1.77100000e+05 -1.72012730e-01
1.77100000e+05 -1.72012291e-01
1.77200000e+05 -1.72766422e-01
1.77200000e+05 -1.72765982e-01
1.77300000e+05 -1.73520662e-01
1.77300000e+05 -1.73520221e-01
1.77400000e+05 -1.74275458e-01
1.77400000e+05 -1.74275016e-01
1.77500000e+05 -1.75030822e-01
1.77500000e+05 -1.75030379e-01
1.77600000e+05 -1.75786764e-01
1.77600000e+05 -1.75786320e-01
1.77700000e+05 -1.76543295e-01
1.77700000e+05 -1.76542850e-01
1.77800000e+05 -1.77300426e-01
1.77800000e+05 -1.77299980e-01
1.77900000e+05 -1.78058166e-01
1.77900000e+05 -1.78057719e-01
1.78000000e+05 -1.78816528e-01
1.78000000e+05 -1.78816080e-01
1.78100000e+05 -1.79575522e-01
1.78100000e+05 -1.79575073e-01
1.78200000e+05 -1.80335158e-01
1.78200000e+05 -1.80334708e-01
1.78300000e+05 -1.81095448e-01
1.78300000e+05 -1.81094997e-01
1.78400000e+05 -1.81856402e-01
1.78400000e+05 -1.81855950e-01
1.78500000e+05 -1.82618032e-01
1.78500000e+05 -1.82617579e-01
1.78600000e+05 -1.83380349e-01
1.78600000e+05 -1.83379895e-01
1.78700000e+05 -1.84143363e-01
1.78700000e+05 -1.84142908e-01
1.78800000e+05 -1.84907086e-01
1.78800000e+05 -1.84906630e-01
1.78900000e+05 -1.85671529e-01
1.78900000e+05 -1.85671072e-01
1.79000000e+05 -1.86436704e-01
1.79000000e+05 -1.86436246e-01
1.79100000e+05 -1.87202620e-01
1.79100000e+05 -1.87202161e-01
1.79200000e+05 -1.87969291e-01
1.79200000e+05 -1.87968831e-01
1.79300000e+05 -1.88736726e-01
1.79300000e+05 -1.88736265e-01
1.79400000e+05 -1.89504938e-01
1.79400000e+05 -1.89504476e-01
1.79500000e+05 -1.90273937e-01
1.79500000e+05 -1.90273474e-01
1.79600000e+05 -1.91043735e-01
1.79600000e+05 -1.91043271e-01
1.79700000e+05 -1.91814344e-01
1.79700000e+05 -1.91813879e-01
1.79800000e+05 -1.92585775e-01
1.79800000e+05 -1.92585309e-01
1.79900000e+05 -1.93358039e-01
1.79900000e+05 -1.93357572e-01
1.80000000e+05 -1.94131149e-01
1.80000000e+05 -1.94130681e-01
1.80100000e+05 -1.94905115e-01
1.80100000e+05 -1.94904645e-01
1.80200000e+05 -1.95679948e-01
1.80200000e+05 -1.95679478e-01
1.80300000e+05 -1.96455662e-01
1.80300000e+05 -1.96455191e-01
1.80400000e+05 -1.97232267e-01
1.80400000e+05 -1.97231795e-01
1.80500000e+05 -1.98009775e-01
1.80500000e+05 -1.98009302e-01
1.80600000e+05 -1.98788197e-01
1.80600000e+05 -1.98787723e-01
1.80700000e+05 -1.99567546e-01
1.80700000e+05 -1.99567071e-01
1.80800000e+05 -2.00347833e-01
1.80800000e+05 -2.00347356e-01
1.80900000e+05 -2.01129069e-01
1.80900000e+05 -2.01128592e-01
1.81000000e+05 -2.01911268e-01
1.81000000e+05 -2.01910789e-01
1.81100000e+05 -2.02694439e-01
1.81100000e+05 -2.02693959e-01
1.81200000e+05 -2.03478596e-01
1.81200000e+05 -2.03478115e-01
1.81300000e+05 -2.04263749e-01
1.81300000e+05 -2.04263267e-01
1.81400000e+05 -2.05049911e-01
1.81400000e+05 -2.05049429e-01
1.81500000e+05 -2.05837094e-01
1.81500000e+05 -2.05836610e-01
1.81600000e+05 -2.06625310e-01
1.81600000e+05 -2.06624825e-01
1.81700000e+05 -2.07414570e-01
1.81700000e+05 -2.07414084e-01
1.81800000e+05 -2.08204886e-01
1.81800000e+05 -2.08204399e-01
1.81900000e+05 -2.08996271e-01
1.81900000e+05 -2.08995782e-01
1.82000000e+05 -2.09788735e-01
1.82000000e+05 -2.09788246e-01
1.82100000e+05 -2.10582292e-01
1.82100000e+05 -2.10581802e-01
1.82200000e+05 -2.11376954e-01
1.82200000e+05 -2.11376462e-01
1.82300000e+05 -2.12172731e-01
1.82300000e+05 -2.12172238e-01
1.82400000e+05 -2.12969637e-01
1.82400000e+05 -2.12969143e-01
1.82500000e+05 -2.13767683e-01
1.82500000e+05 -2.13767188e-01
1.82600000e+05 -2.14566881e-01
1.82600000e+05 -2.14566385e-01
1.82700000e+05 -2.15367243e-01
1.82700000e+05 -2.15366746e-01
1.82800000e+05 -2.16168782e-01
1.82800000e+05 -2.16168284e-01
1.82900000e+05 -2.16971510e-01
1.82900000e+05 -2.16971010e-01
1.83000000e+05 -2.17775438e-01
1.83000000e+05 -2.17774937e-01
1.83100000e+05 -2.18580579e-01
1.83100000e+05 -2.18580077e-01
1.83200000e+05 -2.19386945e-01
1.83200000e+05 -2.19386442e-01
1.83300000e+05 -2.20194548e-01
1.83300000e+05 -2.20194044e-01
1.83400000e+05 -2.21003400e-01
1.83400000e+05 -2.21002894e-01
1.83500000e+05 -2.21813513e-01
1.83500000e+05 -2.21813007e-01
1.83600000e+05 -2.22624900e-01
1.83600000e+05 -2.22624392e-01
1.83700000e+05 -2.23437573e-01
1.83700000e+05 -2.23437064e-01
1.83800000e+05 -2.24251543e-01
1.83800000e+05 -2.24251033e-01
1.83900000e+05 -2.25066824e-01
1.83900000e+05 -2.25066312e-01
1.84000000e+05 -2.25883427e-01
1.84000000e+05 -2.25882914e-01
1.84100000e+05 -2.26701364e-01
1.84100000e+05 -2.26700850e-01
1.84200000e+05 -2.27520649e-01
1.84200000e+05 -2.27520133e-01
1.84300000e+05 -2.28341292e-01
1.84300000e+05 -2.28340775e-01
1.84400000e+05 -2.29163307e-01
1.84400000e+05 -2.29162789e-01
1.84500000e+05 -2.29986705e-01
1.84500000e+05 -2.29986186e-01
1.84600000e+05 -2.30811499e-01
1.84600000e+05 -2.30810979e-01
1.84700000e+05 -2.31637701e-01
1.84700000e+05 -2.31637180e-01
1.84800000e+05 -2.32465324e-01
1.84800000e+05 -2.32464801e-01
1.84900000e+05 -2.33294380e-01
1.84900000e+05 -2.33293856e-01
1.85000000e+05 -2.34124881e-01
1.85000000e+05 -2.34124355e-01
1.85100000e+05 -2.34956839e-01
1.85100000e+05 -2.34956312e-01
1.85200000e+05 -2.35790267e-01
1.85200000e+05 -2.35789739e-01
1.85300000e+05 -2.36625177e-01
1.85300000e+05 -2.36624648e-01
1.85400000e+05 -2.37461582e-01
1.85400000e+05 -2.37461052e-01
1.85500000e+05 -2.38299494e-01
1.85500000e+05 -2.38298962e-01
1.85600000e+05 -2.39138925e-01
1.85600000e+05 -2.39138392e-01
1.85700000e+05 -2.39979888e-01
1.85700000e+05 -2.39979353e-01
1.85800000e+05 -2.40822395e-01
1.85800000e+05 -2.40821859e-01
1.85900000e+05 -2.41666458e-01
1.85900000e+05 -2.41665921e-01
1.86000000e+05 -2.42512091e-01
1.86000000e+05 -2.42511552e-01
1.86100000e+05 -2.43359304e-01
1.86100000e+05 -2.43358764e-01
1.86200000e+05 -2.44208112e-01
1.86200000e+05 -2.44207570e-01
1.86300000e+05 -2.45058526e-01
1.86300000e+05 -2.45057983e-01
1.86400000e+05 -2.45910558e-01
1.86400000e+05 -2.45910014e-01
1.86500000e+05 -2.46764222e-01
1.86500000e+05 -2.46763676e-01
1.86600000e+05 -2.47619530e-01
1.86600000e+05 -2.47618982e-01
1.86700000e+05 -2.48476493e-01
1.86700000e+05 -2.48475944e-01
1.86800000e+05 -2.49335125e-01
1.86800000e+05 -2.49334575e-01
1.86900000e+05 -2.50195439e-01
1.86900000e+05 -2.50194887e-01
1.87000000e+05 -2.51057446e-01
1.87000000e+05 -2.51056893e-01
1.87100000e+05 -2.51921159e-01
1.87100000e+05 -2.51920605e-01
1.87200000e+05 -2.52786591e-01
1.87200000e+05 -2.52786035e-01
1.87300000e+05 -2.53653754e-01
1.87300000e+05 -2.53653197e-01
1.87400000e+05 -2.54522661e-01
1.87400000e+05 -2.54522102e-01
1.87500000e+05 -2.55393324e-01
1.87500000e+05 -2.55392764e-01
1.87600000e+05 -2.56265756e-01
1.87600000e+05 -2.56265194e-01
1.87700000e+05 -2.57139970e-01
1.87700000e+05 -2.57139407e-01
1.87800000e+05 -2.58015978e-01
1.87800000e+05 -2.58015413e-01
1.87900000e+05 -2.58893792e-01
1.87900000e+05 -2.58893226e-01
1.88000000e+05 -2.59773426e-01
1.88000000e+05 -2.59772858e-01
1.88100000e+05 -2.60654891e-01
1.88100000e+05 -2.60654321e-01
1.88200000e+05 -2.61538201e-01
1.88200000e+05 -2.61537630e-01
1.88300000e+05 -2.62423368e-01
1.88300000e+05 -2.62422795e-01
1.88400000e+05 -2.63310404e-01
1.88400000e+05 -2.63309830e-01
1.88500000e+05 -2.64199323e-01
1.88500000e+05 -2.64198747e-01
1.88600000e+05 -2.65090137e-01
1.88600000e+05 -2.65089559e-01
1.88700000e+05 -2.65982858e-01
1.88700000e+05 -2.65982279e-01
1.88800000e+05 -2.66877500e-01
1.88800000e+05 -2.66876919e-01
1.88900000e+05 -2.67774075e-01
1.88900000e+05 -2.67773492e-01
1.89000000e+05 -2.68672595e-01
1.89000000e+05 -2.68672011e-01
1.89100000e+05 -2.69573073e-01
1.89100000e+05 -2.69572488e-01
1.89200000e+05 -2.70475523e-01
1.89200000e+05 -2.70474936e-01
1.89300000e+05 -2.71379956e-01
1.89300000e+05 -2.71379367e-01
1.89400000e+05 -2.72286386e-01
1.89400000e+05 -2.72285795e-01
1.89500000e+05 -2.73194825e-01
1.89500000e+05 -2.73194232e-01
1.89600000e+05 -2.74105285e-01
1.89600000e+05 -2.74104691e-01
1.89700000e+05 -2.75017781e-01
1.89700000e+05 -2.75017185e-01
1.89800000e+05 -2.75932323e-01
1.89800000e+05 -2.75931726e-01
1.89900000e+05 -2.76848926e-01
1.89900000e+05 -2.76848327e-01
1.90000000e+05 -2.77767601e-01
1.90000000e+05 -2.77767000e-01
1.90100000e+05 -2.78688362e-01
1.90100000e+05 -2.78687760e-01
1.90200000e+05 -2.79611222e-01
1.90200000e+05 -2.79610617e-01
1.90300000e+05 -2.80536192e-01
1.90300000e+05 -2.80535586e-01
1.90400000e+05 -2.81463287e-01
1.90400000e+05 -2.81462679e-01
1.90500000e+05 -2.82392518e-01
1.90500000e+05 -2.82391909e-01
1.90600000e+05 -2.83323899e-01
1.90600000e+05 -2.83323288e-01
1.90700000e+05 -2.84257442e-01
1.90700000e+05 -2.84256829e-01
1.90800000e+05 -2.85193160e-01
1.90800000e+05 -2.85192545e-01
1.90900000e+05 -2.86131066e-01
1.90900000e+05 -2.86130450e-01
1.91000000e+05 -2.87071173e-01
1.91000000e+05 -2.87070555e-01
1.91100000e+05 -2.88013494e-01
1.91100000e+05 -2.88012874e-01
1.91200000e+05 -2.88958041e-01
1.91200000e+05 -2.88957420e-01
1.91300000e+05 -2.89904828e-01
1.91300000e+05 -2.89904204e-01
1.91400000e+05 -2.90853867e-01
1.91400000e+05 -2.90853242e-01
1.91500000e+05 -2.91805171e-01
1.91500000e+05 -2.91804544e-01
1.91600000e+05 -2.92758753e-01
1.91600000e+05 -2.92758124e-01
1.91700000e+05 -2.93714626e-01
1.91700000e+05 -2.93713995e-01
1.91800000e+05 -2.94672803e-01
1.91800000e+05 -2.94672170e-01
1.91900000e+05 -2.95633296e-01
1.91900000e+05 -2.95632662e-01
1.92000000e+05 -2.96596119e-01
1.92000000e+05 -2.96595483e-01
1.92100000e+05 -2.97561285e-01
1.92100000e+05 -2.97560646e-01
1.92200000e+05 -2.98528806e-01
1.92200000e+05 -2.98528165e-01
1.92300000e+05 -2.99498695e-01
1.92300000e+05 -2.99498053e-01
1.92400000e+05 -3.00470966e-01
1.92400000e+05 -3.00470322e-01
1.92500000e+05 -3.01445631e-01
1.92500000e+05 -3.01444985e-01
1.92600000e+05 -3.02422703e-01
1.92600000e+05 -3.02422055e-01
1.92700000e+05 -3.03402195e-01
1.92700000e+05 -3.03401545e-01
1.92800000e+05 -3.04384121e-01
1.92800000e+05 -3.04383469e-01
1.92900000e+05 -3.05368492e-01
1.92900000e+05 -3.05367838e-01
1.93000000e+05 -3.06355323e-01
1.93000000e+05 -3.06354667e-01
1.93100000e+05 -3.07344625e-01
1.93100000e+05 -3.07343968e-01
1.93200000e+05 -3.08336413e-01
1.93200000e+05 -3.08335753e-01
1.93300000e+05 -3.09330699e-01
1.93300000e+05 -3.09330037e-01
1.93400000e+05 -3.10327496e-01
1.93400000e+05 -3.10326832e-01
1.93500000e+05 -3.11326816e-01
1.93500000e+05 -3.11326151e-01
1.93600000e+05 -3.12328674e-01
1.93600000e+05 -3.12328007e-01
1.93700000e+05 -3.13333082e-01
1.93700000e+05 -3.13332413e-01
1.93800000e+05 -3.14340053e-01
1.93800000e+05 -3.14339382e-01
1.93900000e+05 -3.15349601e-01
1.93900000e+05 -3.15348927e-01
1.94000000e+05 -3.16361737e-01
1.94000000e+05 -3.16361061e-01
1.94100000e+05 -3.17376476e-01
1.94100000e+05 -3.17375798e-01
1.94200000e+05 -3.18393830e-01
1.94200000e+05 -3.18393150e-01
1.94300000e+05 -3.19413812e-01
1.94300000e+05 -3.19413130e-01
1.94400000e+05 -3.20436436e-01
1.94400000e+05 -3.20435752e-01
1.94500000e+05 -3.21461714e-01
1.94500000e+05 -3.21461028e-01
1.94600000e+05 -3.22489659e-01
1.94600000e+05 -3.22488971e-01
1.94700000e+05 -3.23520286e-01
1.94700000e+05 -3.23519595e-01
1.94800000e+05 -3.24553605e-01
1.94800000e+05 -3.24552913e-01
1.94900000e+05 -3.25589632e-01
1.94900000e+05 -3.25588936e-01
1.95000000e+05 -3.26628379e-01
1.95000000e+05 -3.26627686e-01
1.95100000e+05 -3.27669863e-01
1.95100000e+05 -3.27669161e-01
1.95200000e+05 -3.28714083e-01
1.95200000e+05 -3.28713384e-01
1.95300000e+05 -3.29761070e-01
1.95300000e+05 -3.29760367e-01
1.95400000e+05 -3.30810828e-01
1.95400000e+05 -3.30810123e-01
1.95500000e+05 -3.31863371e-01
1.95500000e+05 -3.31862664e-01
1.95600000e+05 -3.32918713e-01
1.95600000e+05 -3.32918003e-01
1.95700000e+05 -3.33976865e-01
1.95700000e+05 -3.33976154e-01
1.95800000e+05 -3.35037843e-01
1.95800000e+05 -3.35037129e-01
1.95900000e+05 -3.36101658e-01
1.95900000e+05 -3.36100942e-01
1.96000000e+05 -3.37168324e-01
1.96000000e+05 -3.37167606e-01
1.96100000e+05 -3.38237854e-01
1.96100000e+05 -3.38237134e-01
1.96200000e+05 -3.39310261e-01
1.96200000e+05 -3.39309538e-01
1.96300000e+05 -3.40385558e-01
1.96300000e+05 -3.40384833e-01
1.96400000e+05 -3.41463758e-01
1.96400000e+05 -3.41463031e-01
1.96500000e+05 -3.42544874e-01
1.96500000e+05 -3.42544145e-01
1.96600000e+05 -3.43628920e-01
1.96600000e+05 -3.43628188e-01
1.96700000e+05 -3.44715908e-01
1.96700000e+05 -3.44715174e-01
1.96800000e+05 -3.45805852e-01
1.96800000e+05 -3.45805116e-01
1.96900000e+05 -3.46898764e-01
1.96900000e+05 -3.46898026e-01
1.97000000e+05 -3.47994658e-01
1.97000000e+05 -3.47993918e-01
1.97100000e+05 -3.49093547e-01
1.97100000e+05 -3.49092805e-01
1.97200000e+05 -3.50195444e-01
1.97200000e+05 -3.50194699e-01
1.97300000e+05 -3.51300362e-01
1.97300000e+05 -3.51299615e-01
1.97400000e+05 -3.52408315e-01
1.97400000e+05 -3.52407565e-01
1.97500000e+05 -3.53519314e-01
1.97500000e+05 -3.53518562e-01
1.97600000e+05 -3.54633374e-01
1.97600000e+05 -3.54632620e-01
1.97700000e+05 -3.55750507e-01
1.97700000e+05 -3.55749750e-01
1.97800000e+05 -3.56870726e-01
1.97800000e+05 -3.56869968e-01
1.97900000e+05 -3.57994045e-01
1.97900000e+05 -3.57993284e-01
1.98000000e+05 -3.59120477e-01
1.98000000e+05 -3.59119713e-01
1.98100000e+05 -3.60250034e-01
1.98100000e+05 -3.60249268e-01
1.98200000e+05 -3.61382730e-01
1.98200000e+05 -3.61381962e-01
1.98300000e+05 -3.62518577e-01
1.98300000e+05 -3.62517807e-01
1.98400000e+05 -3.63657589e-01
1.98400000e+05 -3.63656816e-01
1.98500000e+05 -3.64799779e-01
1.98500000e+05 -3.64799004e-01
1.98600000e+05 -3.65945159e-01
1.98600000e+05 -3.65944382e-01
1.98700000e+05 -3.67093744e-01
1.98700000e+05 -3.67092964e-01
1.98800000e+05 -3.68245545e-01
1.98800000e+05 -3.68244763e-01
1.98900000e+05 -3.69400575e-01
1.98900000e+05 -3.69399791e-01
1.99000000e+05 -3.70558849e-01
1.99000000e+05 -3.70558062e-01
1.99100000e+05 -3.71720378e-01
1.99100000e+05 -3.71719589e-01
1.99200000e+05 -3.72885175e-01
1.99200000e+05 -3.72884384e-01
1.99300000e+05 -3.74053254e-01
1.99300000e+05 -3.74052461e-01
1.99400000e+05 -3.75224628e-01
1.99400000e+05 -3.75223832e-01
1.99500000e+05 -3.76399309e-01
1.99500000e+05 -3.76398510e-01
1.99600000e+05 -3.77577310e-01
1.99600000e+05 -3.77576509e-01
1.99700000e+05 -3.78758644e-01
1.99700000e+05 -3.78757836e-01
1.99800000e+05 -3.79943329e-01
1.99800000e+05 -3.79942523e-01
1.99900000e+05 -3.81131340e-01
1.99900000e+05 -3.81128844e-01
2.00000000e+05 -3.82324535e-01
2.00000000e+05 -3.82326938e-01


==> MixPlotData/opt_T600_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -3.50634976e-06
3.00000000e+04 -3.53900165e-06
3.01000000e+04 -1.00110080e-05
3.01000000e+04 -1.00865678e-05
3.02000000e+04 -2.58035418e-05
3.02000000e+04 -2.59638300e-05
3.03000000e+04 -6.10695917e-05
3.03000000e+04 -6.13838136e-05
3.04000000e+04 -1.34158940e-04
3.04000000e+04 -1.34731179e-04
3.05000000e+04 -2.75626444e-04
3.05000000e+04 -2.76597842e-04
3.06000000e+04 -5.32506460e-04
3.06000000e+04 -5.34046648e-04
3.07000000e+04 -9.71590024e-04
3.07000000e+04 -9.73872920e-04
3.08000000e+04 -1.67992699e-03
3.08000000e+04 -1.68308958e-03
3.09000000e+04 -2.76061737e-03
3.09000000e+04 -2.76470647e-03
3.10000000e+04 -4.32251364e-03
3.10000000e+04 -4.32743334e-03
3.11000000e+04 -6.46387139e-03
3.11000000e+04 -6.46934941e-03
3.12000000e+04 -9.25203821e-03
3.12000000e+04 -9.25762937e-03
3.13000000e+04 -1.27033285e-02
3.13000000e+04 -1.27084654e-02
3.14000000e+04 -1.67684367e-02
3.14000000e+04 -1.67725235e-02
3.15000000e+04 -2.13283777e-02
3.15000000e+04 -2.13309071e-02
3.16000000e+04 -2.62038094e-02
3.16000000e+04 -2.62044726e-02
3.17000000e+04 -3.11771929e-02
3.17000000e+04 -3.11759506e-02
3.18000000e+04 -3.60236142e-02
3.18000000e+04 -3.60207070e-02
3.19000000e+04 -4.05434635e-02
3.19000000e+04 -4.05393575e-02
3.20000000e+04 -4.45894683e-02
3.20000000e+04 -4.45847508e-02
3.21000000e+04 -4.80821280e-02
3.21000000e+04 -4.80773840e-02
3.22000000e+04 -5.10109271e-02
3.22000000e+04 -5.10066310e-02
3.23000000e+04 -5.34226982e-02
3.23000000e+04 -5.34191483e-02
3.24000000e+04 -5.54017768e-02
3.24000000e+04 -5.53990829e-02
3.25000000e+04 -5.70480515e-02
3.25000000e+04 -5.70461692e-02
3.26000000e+04 -5.84583525e-02
3.26000000e+04 -5.84571418e-02
3.27000000e+04 -5.97143960e-02
3.27000000e+04 -5.97136823e-02
3.28000000e+04 -6.08778293e-02
3.28000000e+04 -6.08774496e-02
3.29000000e+04 -6.19908589e-02
3.29000000e+04 -6.19906853e-02
3.30000000e+04 -6.30800387e-02
3.30000000e+04 -6.30799842e-02
3.31000000e+04 -6.41609772e-02
3.31000000e+04 -6.41609893e-02
3.32000000e+04 -6.52424997e-02
3.32000000e+04 -6.52425500e-02
3.33000000e+04 -6.63296632e-02
3.33000000e+04 -6.63297380e-02
3.34000000e+04 -6.74256325e-02
3.34000000e+04 -6.74257255e-02
3.35000000e+04 -6.85327045e-02
3.35000000e+04 -6.85328131e-02
3.36000000e+04 -6.96528079e-02
3.36000000e+04 -6.96529310e-02
3.37000000e+04 -7.07877234e-02
3.37000000e+04 -7.07878607e-02
3.38000000e+04 -7.19391753e-02
3.38000000e+04 -7.19393267e-02
3.39000000e+04 -7.31088674e-02
3.39000000e+04 -7.31090328e-02
3.40000000e+04 -7.42985000e-02
3.40000000e+04 -7.42986795e-02
3.41000000e+04 -7.55097788e-02
3.41000000e+04 -7.55099725e-02
3.42000000e+04 -7.67444222e-02
3.42000000e+04 -7.67446302e-02
3.43000000e+04 -7.80041665e-02
3.43000000e+04 -7.80043891e-02
3.44000000e+04 -7.92907734e-02
3.44000000e+04 -7.92910107e-02
3.45000000e+04 -8.06060334e-02
3.45000000e+04 -8.06062859e-02
3.46000000e+04 -8.19517747e-02
3.46000000e+04 -8.19520425e-02
3.47000000e+04 -8.33298646e-02
3.47000000e+04 -8.33301483e-02
3.48000000e+04 -8.47422213e-02
3.48000000e+04 -8.47425212e-02
3.49000000e+04 -8.61908118e-02
3.49000000e+04 -8.61911285e-02
3.50000000e+04 -8.76776687e-02
3.50000000e+04 -8.76780026e-02
3.51000000e+04 -8.92048823e-02
3.51000000e+04 -8.92052340e-02
3.52000000e+04 -9.07746258e-02
3.52000000e+04 -9.07749961e-02
3.53000000e+04 -9.23891369e-02
3.53000000e+04 -9.23895264e-02
3.54000000e+04 -9.40507594e-02
3.54000000e+04 -9.40511690e-02
3.55000000e+04 -9.57619031e-02
3.55000000e+04 -9.57623333e-02
3.56000000e+04 -9.75251167e-02
3.56000000e+04 -9.75255688e-02
3.57000000e+04 -9.93430069e-02
3.57000000e+04 -9.93434813e-02
3.58000000e+04 -1.01218369e-01
3.58000000e+04 -1.01218868e-01
3.59000000e+04 -1.03154030e-01
3.59000000e+04 -1.03154553e-01
3.60000000e+04 -1.05153086e-01
3.60000000e+04 -1.05153636e-01
3.61000000e+04 -1.07218600e-01
3.61000000e+04 -1.07219175e-01
3.62000000e+04 -1.09354043e-01
3.62000000e+04 -1.09354650e-01
3.63000000e+04 -1.11562715e-01
3.63000000e+04 -1.11563349e-01
3.64000000e+04 -1.13848574e-01
3.64000000e+04 -1.13849243e-01
3.65000000e+04 -1.16215121e-01
3.65000000e+04 -1.16215819e-01
3.66000000e+04 -1.18666975e-01
3.66000000e+04 -1.18667715e-01
3.67000000e+04 -1.21207740e-01
3.67000000e+04 -1.21208510e-01
3.68000000e+04 -1.23842981e-01
3.68000000e+04 -1.23843801e-01
3.69000000e+04 -1.26576170e-01
3.69000000e+04 -1.26577016e-01
3.70000000e+04 -1.29414312e-01
3.70000000e+04 -1.29415224e-01
3.71000000e+04 -1.32360256e-01
3.71000000e+04 -1.32361186e-01
3.72000000e+04 -1.35423331e-01
3.72000000e+04 -1.35424352e-01
3.73000000e+04 -1.38604765e-01
3.73000000e+04 -1.38605783e-01
3.74000000e+04 -1.41917826e-01
3.74000000e+04 -1.41918977e-01
3.75000000e+04 -1.45360161e-01
3.75000000e+04 -1.45361266e-01
3.76000000e+04 -1.48951957e-01
3.76000000e+04 -1.48953273e-01
3.77000000e+04 -1.52683489e-01
3.77000000e+04 -1.52684673e-01
3.78000000e+04 -1.56587435e-01
3.78000000e+04 -1.56588969e-01
3.79000000e+04 -1.60639392e-01
3.79000000e+04 -1.60640622e-01
3.80000000e+04 -1.64894999e-01
3.80000000e+04 -1.64896840e-01
3.81000000e+04 -1.69301205e-01
3.81000000e+04 -1.69302410e-01
3.82000000e+04 -1.73956358e-01
3.82000000e+04 -1.73958659e-01
3.83000000e+04 -1.78752095e-01
3.83000000e+04 -1.78753121e-01
3.84000000e+04 -1.83866814e-01
3.84000000e+04 -1.83869852e-01
3.85000000e+04 -1.89086050e-01
3.85000000e+04 -1.89086588e-01
3.86000000e+04 -1.94738982e-01
3.86000000e+04 -1.94743260e-01
3.87000000e+04 -2.00408391e-01
3.87000000e+04 -2.00407830e-01
3.88000000e+04 -2.06708336e-01
3.88000000e+04 -2.06714789e-01
3.89000000e+04 -2.12835064e-01
3.89000000e+04 -2.12832215e-01
3.90000000e+04 -2.19941895e-01
3.90000000e+04 -2.19952271e-01
3.91000000e+04 -2.26489256e-01
3.91000000e+04 -2.26481830e-01
3.92000000e+04 -2.34652450e-01
3.92000000e+04 -2.34670040e-01
3.93000000e+04 -2.41492519e-01
3.93000000e+04 -2.41476126e-01
3.94000000e+04 -2.51122807e-01
3.94000000e+04 -2.51153827e-01
3.95000000e+04 -2.57944880e-01
3.95000000e+04 -2.57911133e-01
3.96000000e+04 -2.69748331e-01
3.96000000e+04 -2.69804543e-01
3.97000000e+04 -2.75883452e-01
3.97000000e+04 -2.75816360e-01
3.98000000e+04 -2.91113221e-01
3.98000000e+04 -2.91216895e-01
3.99000000e+04 -2.95195152e-01
3.99000000e+04 -2.95063253e-01
4.00000000e+04 -3.16648102e-01
4.00000000e+04 -3.16821534e-01
4.01000000e+04 -3.35312416e-01
4.01000000e+04 -3.35170975e-01
4.02000000e+04 -3.38236533e-01
4.02000000e+04 -3.38347369e-01
4.03000000e+04 -3.50906279e-01
4.03000000e+04 -3.50833356e-01
4.04000000e+04 -3.56678263e-01
4.04000000e+04 -3.56738711e-01
4.05000000e+04 -3.66586474e-01
4.05000000e+04 -3.66549988e-01
4.06000000e+04 -3.73367151e-01
4.06000000e+04 -3.73400730e-01
4.07000000e+04 -3.81949888e-01
4.07000000e+04 -3.81932786e-01
4.08000000e+04 -3.89077867e-01
4.08000000e+04 -3.89097243e-01
4.09000000e+04 -3.97001379e-01
4.09000000e+04 -3.96994518e-01
4.10000000e+04 -4.04240600e-01
4.10000000e+04 -4.04252559e-01
4.11000000e+04 -4.11837260e-01
4.11000000e+04 -4.11835781e-01
4.12000000e+04 -4.19115996e-01
4.12000000e+04 -4.19124145e-01
4.13000000e+04 -4.26564312e-01
4.13000000e+04 -4.26565661e-01
4.14000000e+04 -4.33875049e-01
4.14000000e+04 -4.33881290e-01
4.15000000e+04 -4.41278923e-01
4.15000000e+04 -4.41281774e-01
4.16000000e+04 -4.48638073e-01
4.16000000e+04 -4.48643404e-01
4.17000000e+04 -4.56063438e-01
4.17000000e+04 -4.56067114e-01
4.18000000e+04 -4.63494964e-01
4.18000000e+04 -4.63499904e-01
4.19000000e+04 -4.70987427e-01
4.19000000e+04 -4.70991589e-01
4.20000000e+04 -4.78516353e-01
4.20000000e+04 -4.78521173e-01
4.21000000e+04 -4.86110038e-01
4.21000000e+04 -4.86114519e-01
4.22000000e+04 -4.93760099e-01
4.22000000e+04 -4.93764943e-01
4.23000000e+04 -5.01482254e-01
4.23000000e+04 -5.01486977e-01
4.24000000e+04 -5.09275258e-01
4.24000000e+04 -5.09280201e-01
4.25000000e+04 -5.17148772e-01
4.25000000e+04 -5.17153705e-01
4.26000000e+04 -5.25104612e-01
4.26000000e+04 -5.25109698e-01
4.27000000e+04 -5.33149462e-01
4.27000000e+04 -5.33154593e-01
4.28000000e+04 -5.41286361e-01
4.28000000e+04 -5.41291616e-01
4.29000000e+04 -5.49520477e-01
4.29000000e+04 -5.49525806e-01
4.30000000e+04 -5.57855266e-01
4.30000000e+04 -5.57860708e-01
4.31000000e+04 -5.66295082e-01
4.31000000e+04 -5.66300614e-01
4.32000000e+04 -5.74843456e-01
4.32000000e+04 -5.74849097e-01
4.33000000e+04 -5.83504270e-01
4.33000000e+04 -5.83510010e-01
4.34000000e+04 -5.92280992e-01
4.34000000e+04 -5.92286841e-01
4.35000000e+04 -6.01177204e-01
4.35000000e+04 -6.01183159e-01
4.36000000e+04 -6.10196262e-01
4.36000000e+04 -6.10202328e-01
4.37000000e+04 -6.19341534e-01
4.37000000e+04 -6.19347711e-01
4.38000000e+04 -6.28616253e-01
4.38000000e+04 -6.28622543e-01
4.39000000e+04 -6.38023617e-01
4.39000000e+04 -6.38030020e-01
4.40000000e+04 -6.47566728e-01
4.40000000e+04 -6.47573248e-01
4.41000000e+04 -6.57248640e-01
4.41000000e+04 -6.57255275e-01
4.42000000e+04 -6.67072324e-01
4.42000000e+04 -6.67079076e-01
4.43000000e+04 -6.77040691e-01
4.43000000e+04 -6.77047561e-01
4.44000000e+04 -6.87156577e-01
4.44000000e+04 -6.87163566e-01
4.45000000e+04 -6.97422752e-01
4.45000000e+04 -6.97429860e-01
4.46000000e+04 -7.07841906e-01
4.46000000e+04 -7.07849133e-01
4.47000000e+04 -7.18416655e-01
4.47000000e+04 -7.18424000e-01
4.48000000e+04 -7.29149529e-01
4.48000000e+04 -7.29156993e-01
4.49000000e+04 -7.40042973e-01
4.49000000e+04 -7.40050555e-01
4.50000000e+04 -7.51099338e-01
4.50000000e+04 -7.51107036e-01
4.51000000e+04 -7.62320873e-01
4.51000000e+04 -7.62328686e-01
4.52000000e+04 -7.73709723e-01
4.52000000e+04 -7.73717650e-01
4.53000000e+04 -7.85267915e-01
4.53000000e+04 -7.85275953e-01
4.54000000e+04 -7.96997353e-01
4.54000000e+04 -7.97005500e-01
4.55000000e+04 -8.08899806e-01
4.55000000e+04 -8.08908059e-01
4.56000000e+04 -8.20976901e-01
4.56000000e+04 -8.20985256e-01
4.57000000e+04 -8.33230106e-01
4.57000000e+04 -8.33238560e-01
4.58000000e+04 -8.45660725e-01
4.58000000e+04 -8.45669274e-01
4.59000000e+04 -8.58269880e-01
4.59000000e+04 -8.58278518e-01
4.60000000e+04 -8.71058499e-01
4.60000000e+04 -8.71067222e-01
4.61000000e+04 -8.84027303e-01
4.61000000e+04 -8.84036103e-01
4.62000000e+04 -8.97176789e-01
4.62000000e+04 -8.97185659e-01
4.63000000e+04 -9.10507212e-01
4.63000000e+04 -9.10516146e-01
4.64000000e+04 -9.24018572e-01
4.64000000e+04 -9.24027561e-01
4.65000000e+04 -9.37710596e-01
4.65000000e+04 -9.37719631e-01
4.66000000e+04 -9.51582715e-01
4.66000000e+04 -9.51591786e-01
4.67000000e+04 -9.65634047e-01
4.67000000e+04 -9.65643143e-01
4.68000000e+04 -9.79863379e-01
4.68000000e+04 -9.79872489e-01
4.69000000e+04 -9.94269141e-01
4.69000000e+04 -9.94278252e-01
4.70000000e+04 -1.00884939e+00
4.70000000e+04 -1.00885849e+00
4.71000000e+04 -1.02360178e+00
4.71000000e+04 -1.02361085e+00
4.72000000e+04 -1.03852354e+00
4.72000000e+04 -1.03853256e+00
4.73000000e+04 -1.05361146e+00
4.73000000e+04 -1.05362043e+00
4.74000000e+04 -1.06886185e+00
4.74000000e+04 -1.06887074e+00
4.75000000e+04 -1.08427054e+00
4.75000000e+04 -1.08427933e+00
4.76000000e+04 -1.09983281e+00
4.76000000e+04 -1.09984149e+00
4.77000000e+04 -1.11554342e+00
4.77000000e+04 -1.11555196e+00
4.78000000e+04 -1.13139654e+00
4.78000000e+04 -1.13140491e+00
4.79000000e+04 -1.14738573e+00
4.79000000e+04 -1.14739392e+00
4.80000000e+04 -1.16350394e+00
4.80000000e+04 -1.16351192e+00
4.81000000e+04 -1.17974346e+00
4.81000000e+04 -1.17975120e+00
4.82000000e+04 -1.19609589e+00
4.82000000e+04 -1.19610337e+00
4.83000000e+04 -1.21255214e+00
4.83000000e+04 -1.21255932e+00
4.84000000e+04 -1.22910238e+00
4.84000000e+04 -1.22910923e+00
4.85000000e+04 -1.24573601e+00
4.85000000e+04 -1.24574250e+00
4.86000000e+04 -1.26244166e+00
4.86000000e+04 -1.26244776e+00
4.87000000e+04 -1.27920718e+00
4.87000000e+04 -1.27921285e+00
4.88000000e+04 -1.29601955e+00
4.88000000e+04 -1.29602476e+00
4.89000000e+04 -1.31286495e+00
4.89000000e+04 -1.31286966e+00
4.90000000e+04 -1.32972868e+00
4.90000000e+04 -1.32973285e+00
4.91000000e+04 -1.34659516e+00
4.91000000e+04 -1.34659875e+00
4.92000000e+04 -1.36344794e+00
4.92000000e+04 -1.36345091e+00
4.93000000e+04 -1.38026965e+00
4.93000000e+04 -1.38027196e+00
4.94000000e+04 -1.39704203e+00
4.94000000e+04 -1.39704364e+00
4.95000000e+04 -1.41374590e+00
4.95000000e+04 -1.41374677e+00
4.96000000e+04 -1.43036119e+00
4.96000000e+04 -1.43036127e+00
4.97000000e+04 -1.44686689e+00
4.97000000e+04 -1.44686615e+00
4.98000000e+04 -1.46324112e+00
4.98000000e+04 -1.46323950e+00
4.99000000e+04 -1.47946110e+00
4.99000000e+04 -1.47945857e+00
5.00000000e+04 -1.49550319e+00
5.00000000e+04 -1.49549970e+00
5.01000000e+04 -1.51134288e+00
5.01000000e+04 -1.51133839e+00
5.02000000e+04 -1.52695486e+00
5.02000000e+04 -1.52694932e+00
5.03000000e+04 -1.54231300e+00
5.03000000e+04 -1.54230638e+00
5.04000000e+04 -1.55739045e+00
5.04000000e+04 -1.55738270e+00
5.05000000e+04 -1.57215962e+00
5.05000000e+04 -1.57215071e+00
5.06000000e+04 -1.58659227e+00
5.06000000e+04 -1.58658215e+00
5.07000000e+04 -1.60065954e+00
5.07000000e+04 -1.60064818e+00
5.08000000e+04 -1.61433202e+00
5.08000000e+04 -1.61431939e+00
5.09000000e+04 -1.62757981e+00
5.09000000e+04 -1.62756588e+00
5.10000000e+04 -1.64037261e+00
5.10000000e+04 -1.64035735e+00
5.11000000e+04 -1.65267977e+00
5.11000000e+04 -1.65266315e+00
5.12000000e+04 -1.66447037e+00
5.12000000e+04 -1.66445237e+00
5.13000000e+04 -1.67571335e+00
5.13000000e+04 -1.67569395e+00
5.14000000e+04 -1.68637754e+00
5.14000000e+04 -1.68635673e+00
5.15000000e+04 -1.69643181e+00
5.15000000e+04 -1.69640957e+00
5.16000000e+04 -1.70584514e+00
5.16000000e+04 -1.70582147e+00
5.17000000e+04 -1.71458674e+00
5.17000000e+04 -1.71456163e+00
5.18000000e+04 -1.72262616e+00
5.18000000e+04 -1.72259962e+00
5.19000000e+04 -1.72993338e+00
5.19000000e+04 -1.72990541e+00
5.20000000e+04 -1.73647896e+00
5.20000000e+04 -1.73644958e+00
5.21000000e+04 -1.74223414e+00
5.21000000e+04 -1.74220336e+00
5.22000000e+04 -1.74717095e+00
5.22000000e+04 -1.74713879e+00
5.23000000e+04 -1.75126235e+00
5.23000000e+04 -1.75122885e+00
5.24000000e+04 -1.75448234e+00
5.24000000e+04 -1.75444752e+00
5.25000000e+04 -1.75680608e+00
5.25000000e+04 -1.75676998e+00
5.26000000e+04 -1.75821001e+00
5.26000000e+04 -1.75817268e+00
5.27000000e+04 -1.75867198e+00
5.27000000e+04 -1.75863346e+00
5.28000000e+04 -1.75817136e+00
5.28000000e+04 -1.75813171e+00
5.29000000e+04 -1.75668915e+00
5.29000000e+04 -1.75664844e+00
5.30000000e+04 -1.75420809e+00
5.30000000e+04 -1.75416638e+00
5.31000000e+04 -1.75071280e+00
5.31000000e+04 -1.75067016e+00
5.32000000e+04 -1.74618984e+00
5.32000000e+04 -1.74614635e+00
5.33000000e+04 -1.74062781e+00
5.33000000e+04 -1.74058356e+00
5.34000000e+04 -1.73401749e+00
5.34000000e+04 -1.73397256e+00
5.35000000e+04 -1.72635189e+00
5.35000000e+04 -1.72630637e+00
5.36000000e+04 -1.71762632e+00
5.36000000e+04 -1.71758031e+00
5.37000000e+04 -1.70783849e+00
5.37000000e+04 -1.70779210e+00
5.38000000e+04 -1.69698857e+00
5.38000000e+04 -1.69694189e+00
5.39000000e+04 -1.68507924e+00
5.39000000e+04 -1.68503239e+00
5.40000000e+04 -1.67211573e+00
5.40000000e+04 -1.67206882e+00
5.41000000e+04 -1.65810588e+00
5.41000000e+04 -1.65805903e+00
5.42000000e+04 -1.64306019e+00
5.42000000e+04 -1.64301351e+00
5.43000000e+04 -1.62699176e+00
5.43000000e+04 -1.62694538e+00
5.44000000e+04 -1.60991641e+00
5.44000000e+04 -1.60987044e+00
5.45000000e+04 -1.59185260e+00
5.45000000e+04 -1.59180718e+00
5.46000000e+04 -1.57282147e+00
5.46000000e+04 -1.57277671e+00
5.47000000e+04 -1.55284680e+00
5.47000000e+04 -1.55280283e+00
5.48000000e+04 -1.53195496e+00
5.48000000e+04 -1.53191191e+00
5.49000000e+04 -1.51017495e+00
5.49000000e+04 -1.51013293e+00
5.50000000e+04 -1.48753824e+00
5.50000000e+04 -1.48749740e+00
5.51000000e+04 -1.46407881e+00
5.51000000e+04 -1.46403925e+00
5.52000000e+04 -1.43983302e+00
5.52000000e+04 -1.43979486e+00
5.53000000e+04 -1.41483952e+00
5.53000000e+04 -1.41480289e+00
5.54000000e+04 -1.38913920e+00
5.54000000e+04 -1.38910421e+00
5.55000000e+04 -1.36277506e+00
5.55000000e+04 -1.36274182e+00
5.56000000e+04 -1.33579207e+00
5.56000000e+04 -1.33576068e+00
5.57000000e+04 -1.30823707e+00
5.57000000e+04 -1.30820764e+00
5.58000000e+04 -1.28015863e+00
5.58000000e+04 -1.28013125e+00
5.59000000e+04 -1.25160686e+00
5.59000000e+04 -1.25158162e+00
5.60000000e+04 -1.22263328e+00
5.60000000e+04 -1.22261025e+00
5.61000000e+04 -1.19329060e+00
5.61000000e+04 -1.19326987e+00
5.62000000e+04 -1.16363257e+00
5.62000000e+04 -1.16361419e+00
5.63000000e+04 -1.13371374e+00
5.63000000e+04 -1.13369777e+00
5.64000000e+04 -1.10358924e+00
5.64000000e+04 -1.10357572e+00
5.65000000e+04 -1.07331455e+00
5.65000000e+04 -1.07330353e+00
5.66000000e+04 -1.04294528e+00
5.66000000e+04 -1.04293677e+00
5.67000000e+04 -1.01253685e+00
5.67000000e+04 -1.01253085e+00
5.68000000e+04 -9.82144259e-01
5.68000000e+04 -9.82140772e-01
5.69000000e+04 -9.51821777e-01
5.69000000e+04 -9.51820785e-01
5.70000000e+04 -9.21622661e-01
5.70000000e+04 -9.21624129e-01
5.71000000e+04 -8.91598836e-01
5.71000000e+04 -8.91602716e-01
5.72000000e+04 -8.61800580e-01
5.72000000e+04 -8.61806805e-01
5.73000000e+04 -8.32276199e-01
5.73000000e+04 -8.32284688e-01
5.74000000e+04 -8.03071701e-01
5.74000000e+04 -8.03082355e-01
5.75000000e+04 -7.74230464e-01
5.75000000e+04 -7.74243167e-01
5.76000000e+04 -7.45792907e-01
5.76000000e+04 -7.45807528e-01
5.77000000e+04 -7.17796174e-01
5.77000000e+04 -7.17812562e-01
5.78000000e+04 -6.90273814e-01
5.78000000e+04 -6.90291804e-01
5.79000000e+04 -6.63255490e-01
5.79000000e+04 -6.63274900e-01
5.80000000e+04 -6.36766695e-01
5.80000000e+04 -6.36787330e-01
5.81000000e+04 -6.10828509e-01
5.81000000e+04 -6.10850159e-01
5.82000000e+04 -5.85457368e-01
5.82000000e+04 -5.85479811e-01
5.83000000e+04 -5.60664882e-01
5.83000000e+04 -5.60687888e-01
5.84000000e+04 -5.36457696e-01
5.84000000e+04 -5.36481025e-01
5.85000000e+04 -5.12837386e-01
5.85000000e+04 -5.12860793e-01
5.86000000e+04 -4.89800418e-01
5.86000000e+04 -4.89823656e-01
5.87000000e+04 -4.67338159e-01
5.87000000e+04 -4.67360979e-01
5.88000000e+04 -4.45436944e-01
5.88000000e+04 -4.45459103e-01
5.89000000e+04 -4.24078210e-01
5.89000000e+04 -4.24099468e-01
5.90000000e+04 -4.03238686e-01
5.90000000e+04 -4.03258812e-01
5.91000000e+04 -3.82890644e-01
5.91000000e+04 -3.82909422e-01
5.92000000e+04 -3.63002217e-01
5.92000000e+04 -3.63019445e-01
5.93000000e+04 -3.43537765e-01
5.93000000e+04 -3.43553258e-01
5.94000000e+04 -3.24458292e-01
5.94000000e+04 -3.24471887e-01
5.95000000e+04 -3.05721917e-01
5.95000000e+04 -3.05733473e-01
5.96000000e+04 -2.87284368e-01
5.96000000e+04 -2.87293769e-01
5.97000000e+04 -2.69099518e-01
5.97000000e+04 -2.69106674e-01
5.98000000e+04 -2.51119928e-01
5.98000000e+04 -2.51124775e-01
5.99000000e+04 -2.33297409e-01
5.99000000e+04 -2.33299913e-01
6.00000000e+04 -2.15583579e-01
6.00000000e+04 -2.15583730e-01
6.01000000e+04 -1.97930402e-01
6.01000000e+04 -1.97928219e-01
6.02000000e+04 -1.80290717e-01
6.02000000e+04 -1.80286244e-01
6.03000000e+04 -1.62618728e-01
6.03000000e+04 -1.62612033e-01
6.04000000e+04 -1.44870460e-01
6.04000000e+04 -1.44861631e-01
6.05000000e+04 -1.27004162e-01
6.05000000e+04 -1.26993309e-01
6.06000000e+04 -1.08980669e-01
6.06000000e+04 -1.08967920e-01
6.07000000e+04 -9.07637046e-02
6.07000000e+04 -9.07491989e-02
6.08000000e+04 -7.23201178e-02
6.08000000e+04 -7.23040091e-02
6.09000000e+04 -5.36200738e-02
6.09000000e+04 -5.36025235e-02
6.10000000e+04 -3.46371771e-02
6.10000000e+04 -3.46183529e-02
6.11000000e+04 -1.53485419e-02
6.11000000e+04 -1.53286144e-02
6.12000000e+04 4.26519303e-03
6.12000000e+04 4.28605234e-03
6.13000000e+04 2.42198974e-02
6.13000000e+04 2.42415189e-02
6.14000000e+04 4.45280282e-02
6.14000000e+04 4.45502461e-02
6.15000000e+04 6.51987478e-02
6.15000000e+04 6.52214020e-02
6.16000000e+04 8.62380740e-02
6.16000000e+04 8.62610118e-02
6.17000000e+04 1.07649059e-01
6.17000000e+04 1.07672136e-01
6.18000000e+04 1.29431989e-01
6.18000000e+04 1.29455071e-01
6.19000000e+04 1.51584599e-01
6.19000000e+04 1.51607561e-01
6.20000000e+04 1.74102295e-01
6.20000000e+04 1.74125024e-01
6.21000000e+04 1.96978388e-01
6.21000000e+04 1.97000780e-01
6.22000000e+04 2.20204320e-01
6.22000000e+04 2.20226284e-01
6.23000000e+04 2.43769892e-01
6.23000000e+04 2.43791347e-01
6.24000000e+04 2.67663483e-01
6.24000000e+04 2.67684358e-01
6.25000000e+04 2.91872258e-01
6.25000000e+04 2.91892492e-01
6.26000000e+04 3.16382366e-01
6.26000000e+04 3.16401908e-01
6.27000000e+04 3.41179126e-01
6.27000000e+04 3.41197932e-01
6.28000000e+04 3.66247191e-01
6.28000000e+04 3.66265228e-01
6.29000000e+04 3.91570708e-01
6.29000000e+04 3.91587947e-01
6.30000000e+04 4.17133452e-01
6.30000000e+04 4.17149873e-01
6.31000000e+04 4.42918951e-01
6.31000000e+04 4.42934538e-01
6.32000000e+04 4.68910593e-01
6.32000000e+04 4.68925335e-01
6.33000000e+04 4.95091718e-01
6.33000000e+04 4.95105610e-01
6.34000000e+04 5.21445699e-01
6.34000000e+04 5.21458739e-01
6.35000000e+04 5.47956007e-01
6.35000000e+04 5.47968196e-01
6.36000000e+04 5.74606266e-01
6.36000000e+04 5.74617608e-01
6.37000000e+04 6.01380293e-01
6.37000000e+04 6.01390793e-01
6.38000000e+04 6.28262135e-01
6.38000000e+04 6.28271800e-01
6.39000000e+04 6.55236087e-01
6.39000000e+04 6.55244926e-01
6.40000000e+04 6.82286714e-01
6.40000000e+04 6.82294735e-01
6.41000000e+04 7.09398855e-01
6.41000000e+04 7.09406067e-01
6.42000000e+04 7.36557628e-01
6.42000000e+04 7.36564040e-01
6.43000000e+04 7.63748426e-01
6.43000000e+04 7.63754048e-01
6.44000000e+04 7.90956914e-01
6.44000000e+04 7.90961755e-01
6.45000000e+04 8.18169018e-01
6.45000000e+04 8.18173086e-01
6.46000000e+04 8.45370913e-01
6.46000000e+04 8.45374216e-01
6.47000000e+04 8.72549007e-01
6.47000000e+04 8.72551551e-01
6.48000000e+04 8.99689927e-01
6.48000000e+04 8.99691719e-01
6.49000000e+04 9.26780503e-01
6.49000000e+04 9.26781549e-01
6.50000000e+04 9.53807752e-01
6.50000000e+04 9.53808057e-01
6.51000000e+04 9.80758862e-01
6.51000000e+04 9.80758429e-01
6.52000000e+04 1.00762117e+00
6.52000000e+04 1.00762000e+00
6.53000000e+04 1.03438214e+00
6.53000000e+04 1.03438024e+00
6.54000000e+04 1.06102929e+00
6.54000000e+04 1.06102665e+00
6.55000000e+04 1.08755015e+00
6.55000000e+04 1.08754676e+00
6.56000000e+04 1.11393222e+00
6.56000000e+04 1.11392809e+00
6.57000000e+04 1.14016317e+00
6.57000000e+04 1.14015831e+00
6.58000000e+04 1.16623123e+00
6.58000000e+04 1.16622569e+00
6.59000000e+04 1.19212590e+00
6.59000000e+04 1.19211980e+00
6.60000000e+04 1.21783870e+00
6.60000000e+04 1.21783216e+00
6.61000000e+04 1.24336339e+00
6.61000000e+04 1.24335652e+00
6.62000000e+04 1.26869507e+00
6.62000000e+04 1.26868785e+00
6.63000000e+04 1.29382779e+00
6.63000000e+04 1.29382001e+00
6.64000000e+04 1.31875105e+00
6.64000000e+04 1.31874227e+00
6.65000000e+04 1.34344641e+00
6.65000000e+04 1.34343607e+00
6.66000000e+04 1.36788594e+00
6.66000000e+04 1.36787353e+00
6.67000000e+04 1.39203397e+00
6.67000000e+04 1.39201923e+00
6.68000000e+04 1.41585209e+00
6.68000000e+04 1.41583516e+00
6.69000000e+04 1.43930605e+00
6.69000000e+04 1.43928747e+00
6.70000000e+04 1.46237189e+00
6.70000000e+04 1.46235242e+00
6.71000000e+04 1.48503888e+00
6.71000000e+04 1.48501925e+00
6.72000000e+04 1.50730819e+00
6.72000000e+04 1.50728891e+00
6.73000000e+04 1.52918824e+00
6.73000000e+04 1.52916945e+00
6.74000000e+04 1.55068868e+00
6.74000000e+04 1.55067021e+00
6.75000000e+04 1.57181540e+00
6.75000000e+04 1.57179689e+00
6.76000000e+04 1.59256805e+00
6.76000000e+04 1.59254911e+00
6.77000000e+04 1.61293995e+00
6.77000000e+04 1.61292027e+00
6.78000000e+04 1.63291969e+00
6.78000000e+04 1.63289910e+00
6.79000000e+04 1.65249312e+00
6.79000000e+04 1.65247152e+00
6.80000000e+04 1.67164489e+00
6.80000000e+04 1.67162225e+00
6.81000000e+04 1.69035936e+00
6.81000000e+04 1.69033568e+00
6.82000000e+04 1.70862092e+00
6.82000000e+04 1.70859620e+00
6.83000000e+04 1.72641406e+00
6.83000000e+04 1.72638830e+00
6.84000000e+04 1.74372332e+00
6.84000000e+04 1.74369653e+00
6.85000000e+04 1.76053335e+00
6.85000000e+04 1.76050551e+00
6.86000000e+04 1.77682883e+00
6.86000000e+04 1.77679995e+00
6.87000000e+04 1.79259455e+00
6.87000000e+04 1.79256463e+00
6.88000000e+04 1.80781541e+00
6.88000000e+04 1.80778446e+00
6.89000000e+04 1.82247643e+00
6.89000000e+04 1.82244444e+00
6.90000000e+04 1.83656274e+00
6.90000000e+04 1.83652971e+00
6.91000000e+04 1.85005963e+00
6.91000000e+04 1.85002558e+00
6.92000000e+04 1.86295259e+00
6.92000000e+04 1.86291752e+00
6.93000000e+04 1.87522731e+00
6.93000000e+04 1.87519124e+00
6.94000000e+04 1.88686979e+00
6.94000000e+04 1.88683273e+00
6.95000000e+04 1.89786636e+00
6.95000000e+04 1.89782832e+00
6.96000000e+04 1.90820374e+00
6.96000000e+04 1.90816475e+00
6.97000000e+04 1.91786913e+00
6.97000000e+04 1.91782922e+00
6.98000000e+04 1.92685025e+00
6.98000000e+04 1.92680945e+00
6.99000000e+04 1.93513536e+00
6.99000000e+04 1.93509370e+00
7.00000000e+04 1.94271331e+00
7.00000000e+04 1.94267082e+00
7.01000000e+04 1.94957351e+00
7.01000000e+04 1.94953022e+00
7.02000000e+04 1.95570594e+00
7.02000000e+04 1.95566189e+00
7.03000000e+04 1.96110112e+00
7.03000000e+04 1.96105632e+00
7.04000000e+04 1.96575004e+00
7.04000000e+04 1.96570453e+00
7.05000000e+04 1.96964420e+00
7.05000000e+04 1.96959800e+00
7.06000000e+04 1.97277553e+00
7.06000000e+04 1.97272867e+00
7.07000000e+04 1.97513645e+00
7.07000000e+04 1.97508897e+00
7.08000000e+04 1.97671992e+00
7.08000000e+04 1.97667184e+00
7.09000000e+04 1.97751946e+00
7.09000000e+04 1.97747082e+00
7.10000000e+04 1.97752931e+00
7.10000000e+04 1.97748016e+00
7.11000000e+04 1.97674451e+00
7.11000000e+04 1.97669491e+00
7.12000000e+04 1.97516103e+00
7.12000000e+04 1.97511103e+00
7.13000000e+04 1.97277584e+00
7.13000000e+04 1.97272551e+00
7.14000000e+04 1.96958698e+00
7.14000000e+04 1.96953638e+00
7.15000000e+04 1.96559356e+00
7.15000000e+04 1.96554277e+00
7.16000000e+04 1.96079572e+00
7.16000000e+04 1.96074480e+00
7.17000000e+04 1.95519452e+00
7.17000000e+04 1.95514350e+00
7.18000000e+04 1.94879176e+00
7.18000000e+04 1.94874070e+00
7.19000000e+04 1.94158987e+00
7.19000000e+04 1.94153880e+00
7.20000000e+04 1.93359170e+00
7.20000000e+04 1.93354065e+00
7.21000000e+04 1.92480044e+00
7.21000000e+04 1.92474941e+00
7.22000000e+04 1.91521950e+00
7.22000000e+04 1.91516851e+00
7.23000000e+04 1.90485258e+00
7.23000000e+04 1.90480167e+00
7.24000000e+04 1.89370378e+00
7.24000000e+04 1.89365297e+00
7.25000000e+04 1.88177776e+00
7.25000000e+04 1.88172710e+00
7.26000000e+04 1.86907998e+00
7.26000000e+04 1.86902953e+00
7.27000000e+04 1.85561696e+00
7.27000000e+04 1.85556681e+00
7.28000000e+04 1.84139651e+00
7.28000000e+04 1.84134676e+00
7.29000000e+04 1.82642786e+00
7.29000000e+04 1.82637859e+00
7.30000000e+04 1.81072164e+00
7.30000000e+04 1.81067295e+00
7.31000000e+04 1.79428981e+00
7.31000000e+04 1.79424178e+00
7.32000000e+04 1.77714540e+00
7.32000000e+04 1.77709807e+00
7.33000000e+04 1.75930209e+00
7.33000000e+04 1.75925549e+00
7.34000000e+04 1.74077382e+00
7.34000000e+04 1.74072796e+00
7.35000000e+04 1.72157437e+00
7.35000000e+04 1.72152923e+00
7.36000000e+04 1.70171702e+00
7.36000000e+04 1.70167254e+00
7.37000000e+04 1.68121433e+00
7.37000000e+04 1.68117049e+00
7.38000000e+04 1.66007821e+00
7.38000000e+04 1.66003497e+00
7.39000000e+04 1.63832011e+00
7.39000000e+04 1.63827747e+00
7.40000000e+04 1.61595151e+00
7.40000000e+04 1.61590951e+00
7.41000000e+04 1.59298446e+00
7.41000000e+04 1.59294317e+00
7.42000000e+04 1.56943224e+00
7.42000000e+04 1.56939178e+00
7.43000000e+04 1.54530996e+00
7.43000000e+04 1.54527048e+00
7.44000000e+04 1.52063491e+00
7.44000000e+04 1.52059659e+00
7.45000000e+04 1.49542679e+00
7.45000000e+04 1.49538977e+00
7.46000000e+04 1.46970743e+00
7.46000000e+04 1.46967186e+00
7.47000000e+04 1.44350037e+00
7.47000000e+04 1.44346634e+00
7.48000000e+04 1.41683005e+00
7.48000000e+04 1.41679759e+00
7.49000000e+04 1.38972087e+00
7.49000000e+04 1.38968995e+00
7.50000000e+04 1.36219625e+00
7.50000000e+04 1.36216679e+00
7.51000000e+04 1.33427789e+00
7.51000000e+04 1.33424977e+00
7.52000000e+04 1.30598529e+00
7.52000000e+04 1.30595837e+00
7.53000000e+04 1.27733573e+00
7.53000000e+04 1.27730992e+00
7.54000000e+04 1.24834482e+00
7.54000000e+04 1.24832005e+00
7.55000000e+04 1.21902740e+00
7.55000000e+04 1.21900371e+00
7.56000000e+04 1.18939888e+00
7.56000000e+04 1.18937639e+00
7.57000000e+04 1.15947669e+00
7.57000000e+04 1.15945564e+00
7.58000000e+04 1.12928172e+00
7.58000000e+04 1.12926240e+00
7.59000000e+04 1.09883937e+00
7.59000000e+04 1.09882212e+00
7.60000000e+04 1.06818012e+00
7.60000000e+04 1.06816531e+00
7.61000000e+04 1.03733949e+00
7.61000000e+04 1.03732743e+00
7.62000000e+04 1.00635724e+00
7.62000000e+04 1.00634817e+00
7.63000000e+04 9.75276026e-01
7.63000000e+04 9.75270048e-01
7.64000000e+04 9.44139606e-01
7.64000000e+04 9.44136707e-01
7.65000000e+04 9.12990960e-01
7.65000000e+04 9.12990996e-01
7.66000000e+04 8.81870542e-01
7.66000000e+04 8.81873268e-01
7.67000000e+04 8.50815028e-01
7.67000000e+04 8.50820142e-01
7.68000000e+04 8.19856763e-01
7.68000000e+04 8.19863963e-01
7.69000000e+04 7.89024050e-01
7.69000000e+04 7.89033089e-01
7.70000000e+04 7.58342252e-01
7.70000000e+04 7.58352990e-01
7.71000000e+04 7.27835579e-01
7.71000000e+04 7.27848017e-01
7.72000000e+04 6.97529277e-01
7.72000000e+04 6.97543568e-01
7.73000000e+04 6.67451888e-01
7.73000000e+04 6.67468327e-01
7.74000000e+04 6.37637210e-01
7.74000000e+04 6.37656199e-01
7.75000000e+04 6.08125646e-01
7.75000000e+04 6.08147637e-01
7.76000000e+04 5.78964698e-01
7.76000000e+04 5.78990134e-01
7.77000000e+04 5.50208518e-01
7.77000000e+04 5.50237768e-01
7.78000000e+04 5.21916548e-01
7.78000000e+04 5.21949853e-01
7.79000000e+04 4.94151423e-01
7.79000000e+04 4.94188858e-01
7.80000000e+04 4.66976406e-01
7.80000000e+04 4.67017867e-01
7.81000000e+04 4.40452684e-01
7.81000000e+04 4.40497890e-01
7.82000000e+04 4.14636825e-01
7.82000000e+04 4.14685343e-01
7.83000000e+04 3.89578680e-01
7.83000000e+04 3.89629972e-01
7.84000000e+04 3.65319915e-01
7.84000000e+04 3.65373378e-01
7.85000000e+04 3.41893239e-01
7.85000000e+04 3.41948256e-01
7.86000000e+04 3.19322318e-01
7.86000000e+04 3.19378301e-01
7.87000000e+04 2.97622264e-01
7.87000000e+04 2.97678684e-01
7.88000000e+04 2.76800529e-01
7.88000000e+04 2.76856934e-01
7.89000000e+04 2.56858020e-01
7.89000000e+04 2.56914043e-01
7.90000000e+04 2.37790255e-01
7.90000000e+04 2.37845609e-01
7.91000000e+04 2.19588425e-01
7.91000000e+04 2.19642887e-01
7.92000000e+04 2.02240254e-01
7.92000000e+04 2.02293653e-01
7.93000000e+04 1.85730640e-01
7.93000000e+04 1.85782839e-01
7.94000000e+04 1.70042081e-01
7.94000000e+04 1.70092964e-01
7.95000000e+04 1.55154928e-01
7.95000000e+04 1.55204390e-01
7.96000000e+04 1.41047534e-01
7.96000000e+04 1.41095478e-01
7.97000000e+04 1.27696369e-01
7.97000000e+04 1.27742703e-01
7.98000000e+04 1.15076134e-01
7.98000000e+04 1.15120776e-01
7.99000000e+04 1.03159934e-01
7.99000000e+04 1.03202811e-01
8.00000000e+04 9.19195059e-02
8.00000000e+04 9.19605634e-02
8.01000000e+04 8.13255064e-02
8.01000000e+04 8.13647070e-02
8.02000000e+04 7.13478434e-02
8.02000000e+04 7.13851703e-02
8.03000000e+04 6.19560281e-02
8.03000000e+04 6.19914852e-02
8.04000000e+04 5.31195259e-02
8.04000000e+04 5.31531363e-02
8.05000000e+04 4.48080850e-02
8.05000000e+04 4.48398890e-02
8.06000000e+04 3.69920296e-02
8.06000000e+04 3.70220817e-02
8.07000000e+04 2.96425057e-02
8.07000000e+04 2.96708714e-02
8.08000000e+04 2.27316782e-02
8.08000000e+04 2.27584309e-02
8.09000000e+04 1.62328787e-02
8.09000000e+04 1.62580968e-02
8.10000000e+04 1.01207073e-02
8.10000000e+04 1.01444717e-02
8.11000000e+04 4.37109460e-03
8.11000000e+04 4.39348662e-03
8.12000000e+04 -1.03867065e-03
8.12000000e+04 -1.01757081e-03
8.13000000e+04 -6.12994111e-03
8.13000000e+04 -6.11005563e-03
8.14000000e+04 -1.09227325e-02
8.14000000e+04 -1.09039867e-02
8.15000000e+04 -1.54357617e-02
8.15000000e+04 -1.54180846e-02
8.16000000e+04 -1.96864967e-02
8.16000000e+04 -1.96698211e-02
8.17000000e+04 -2.36912147e-02
8.17000000e+04 -2.36754777e-02
8.18000000e+04 -2.74650663e-02
8.18000000e+04 -2.74502088e-02
8.19000000e+04 -3.10221413e-02
8.19000000e+04 -3.10081082e-02
8.20000000e+04 -3.43755364e-02
8.20000000e+04 -3.43622761e-02
8.21000000e+04 -3.75374223e-02
8.21000000e+04 -3.75248870e-02
8.22000000e+04 -4.05191092e-02
8.22000000e+04 -4.05072540e-02
8.23000000e+04 -4.33311099e-02
8.23000000e+04 -4.33198931e-02
8.24000000e+04 -4.59831999e-02
8.24000000e+04 -4.59725825e-02
8.25000000e+04 -4.84844750e-02
8.25000000e+04 -4.84744206e-02
8.26000000e+04 -5.08434043e-02
8.26000000e+04 -5.08338789e-02
8.27000000e+04 -5.30678804e-02
8.27000000e+04 -5.30588523e-02
8.28000000e+04 -5.51652658e-02
8.28000000e+04 -5.51567053e-02
8.29000000e+04 -5.71424355e-02
8.29000000e+04 -5.71343148e-02
8.30000000e+04 -5.90058162e-02
8.30000000e+04 -5.89981093e-02
8.31000000e+04 -6.07614224e-02
8.31000000e+04 -6.07541049e-02
8.32000000e+04 -6.24148887e-02
8.32000000e+04 -6.24079378e-02
8.33000000e+04 -6.39714994e-02
8.33000000e+04 -6.39648938e-02
8.34000000e+04 -6.54362164e-02
8.34000000e+04 -6.54299362e-02
8.35000000e+04 -6.68137049e-02
8.35000000e+04 -6.68077317e-02
8.36000000e+04 -6.81083580e-02
8.36000000e+04 -6.81026747e-02
8.37000000e+04 -6.93243168e-02
8.37000000e+04 -6.93189072e-02
8.38000000e+04 -7.04654818e-02
8.38000000e+04 -7.04603295e-02
8.39000000e+04 -7.15355125e-02
8.39000000e+04 -7.15306007e-02
8.40000000e+04 -7.25378241e-02
8.40000000e+04 -7.25331361e-02
8.41000000e+04 -7.34756062e-02
8.41000000e+04 -7.34711295e-02
8.42000000e+04 -7.43519052e-02
8.42000000e+04 -7.43476383e-02
8.43000000e+04 -7.51697977e-02
8.43000000e+04 -7.51657555e-02
8.44000000e+04 -7.59326082e-02
8.44000000e+04 -7.59288188e-02
8.45000000e+04 -7.66440062e-02
8.45000000e+04 -7.66404877e-02
8.46000000e+04 -7.73076859e-02
8.46000000e+04 -7.73043969e-02
8.47000000e+04 -7.79263136e-02
8.47000000e+04 -7.79230878e-02
8.48000000e+04 -7.84996212e-02
8.48000000e+04 -7.84961136e-02
8.49000000e+04 -7.90219663e-02
8.49000000e+04 -7.90176519e-02
8.50000000e+04 -7.94802270e-02
8.50000000e+04 -7.94744895e-02
8.51000000e+04 -7.98532738e-02
8.51000000e+04 -7.98455881e-02
8.52000000e+04 -8.01141260e-02
8.52000000e+04 -8.01042908e-02
8.53000000e+04 -8.02351128e-02
8.53000000e+04 -8.02234428e-02
8.54000000e+04 -8.01951085e-02
8.54000000e+04 -8.01824903e-02
8.55000000e+04 -7.99867334e-02
8.55000000e+04 -7.99744850e-02
8.56000000e+04 -7.96209329e-02
8.56000000e+04 -7.96104886e-02
8.57000000e+04 -7.91269636e-02
8.57000000e+04 -7.91194850e-02
8.58000000e+04 -7.85473734e-02
8.58000000e+04 -7.85434306e-02
8.59000000e+04 -7.79294326e-02
8.59000000e+04 -7.79288754e-02
8.60000000e+04 -7.73157811e-02
8.60000000e+04 -7.73178421e-02
8.61000000e+04 -7.67372200e-02
8.61000000e+04 -7.67407944e-02
8.62000000e+04 -7.62095577e-02
8.62000000e+04 -7.62135408e-02
8.63000000e+04 -7.57347588e-02
8.63000000e+04 -7.57383151e-02
8.64000000e+04 -7.53051376e-02
8.64000000e+04 -7.53078248e-02
8.65000000e+04 -7.49085914e-02
8.65000000e+04 -7.49103342e-02
8.66000000e+04 -7.45330495e-02
8.66000000e+04 -7.45340149e-02
8.67000000e+04 -7.41691243e-02
8.67000000e+04 -7.41695738e-02
8.68000000e+04 -7.38108937e-02
8.68000000e+04 -7.38110693e-02
8.69000000e+04 -7.34553896e-02
8.69000000e+04 -7.34554583e-02
8.70000000e+04 -7.31015553e-02
8.70000000e+04 -7.31016045e-02
8.71000000e+04 -7.27492655e-02
8.71000000e+04 -7.27493261e-02
8.72000000e+04 -7.23986842e-02
8.72000000e+04 -7.23987589e-02
8.73000000e+04 -7.20499707e-02
8.73000000e+04 -7.20500537e-02
8.74000000e+04 -7.17032093e-02
8.74000000e+04 -7.17032959e-02
8.75000000e+04 -7.13584334e-02
8.75000000e+04 -7.13585217e-02
8.76000000e+04 -7.10156600e-02
8.76000000e+04 -7.10157501e-02
8.77000000e+04 -7.06749082e-02
8.77000000e+04 -7.06750005e-02
8.78000000e+04 -7.03362013e-02
8.78000000e+04 -7.03362960e-02
8.79000000e+04 -6.99995643e-02
8.79000000e+04 -6.99996613e-02
8.80000000e+04 -6.96650209e-02
8.80000000e+04 -6.96651201e-02
8.81000000e+04 -6.93325928e-02
8.81000000e+04 -6.93326940e-02
8.82000000e+04 -6.90023003e-02
8.82000000e+04 -6.90024035e-02
8.83000000e+04 -6.86741624e-02
8.83000000e+04 -6.86742674e-02
8.84000000e+04 -6.83481969e-02
8.84000000e+04 -6.83483037e-02
8.85000000e+04 -6.80244207e-02
8.85000000e+04 -6.80245292e-02
8.86000000e+04 -6.77028495e-02
8.86000000e+04 -6.77029596e-02
8.87000000e+04 -6.73834978e-02
8.87000000e+04 -6.73836095e-02
8.88000000e+04 -6.70663793e-02
8.88000000e+04 -6.70664925e-02
8.89000000e+04 -6.67515063e-02
8.89000000e+04 -6.67516209e-02
8.90000000e+04 -6.64388902e-02
8.90000000e+04 -6.64390060e-02
8.91000000e+04 -6.61285408e-02
8.91000000e+04 -6.61286579e-02
8.92000000e+04 -6.58204668e-02
8.92000000e+04 -6.58205849e-02
8.93000000e+04 -6.55146756e-02
8.93000000e+04 -6.55147948e-02
8.94000000e+04 -6.52111745e-02
8.94000000e+04 -6.52112947e-02
8.95000000e+04 -6.49099718e-02
8.95000000e+04 -6.49100933e-02
8.96000000e+04 -6.46110791e-02
8.96000000e+04 -6.46112023e-02
8.97000000e+04 -6.43145127e-02
8.97000000e+04 -6.43146379e-02
8.98000000e+04 -6.40202943e-02
8.98000000e+04 -6.40204220e-02
8.99000000e+04 -6.37284503e-02
8.99000000e+04 -6.37285807e-02
9.00000000e+04 -6.34390077e-02
9.00000000e+04 -6.34391405e-02
9.01000000e+04 -6.31519889e-02
9.01000000e+04 -6.31521235e-02
9.02000000e+04 -6.28674052e-02
9.02000000e+04 -6.28675403e-02
9.03000000e+04 -6.25852512e-02
9.03000000e+04 -6.25853853e-02
9.04000000e+04 -6.23055021e-02
9.04000000e+04 -6.23056337e-02
9.05000000e+04 -6.20281141e-02
9.05000000e+04 -6.20282418e-02
9.06000000e+04 -6.17530289e-02
9.06000000e+04 -6.17531520e-02
9.07000000e+04 -6.14801804e-02
9.07000000e+04 -6.14802986e-02
9.08000000e+04 -6.12095017e-02
9.08000000e+04 -6.12096154e-02
9.09000000e+04 -6.09409315e-02
9.09000000e+04 -6.09410413e-02
9.10000000e+04 -6.06744172e-02
9.10000000e+04 -6.06745238e-02
9.11000000e+04 -6.04099163e-02
9.11000000e+04 -6.04100205e-02
9.12000000e+04 -6.01473949e-02
9.12000000e+04 -6.01474972e-02
9.13000000e+04 -5.98868257e-02
9.13000000e+04 -5.98869265e-02
9.14000000e+04 -5.96281850e-02
9.14000000e+04 -5.96282845e-02
9.15000000e+04 -5.93714508e-02
9.15000000e+04 -5.93715489e-02
9.16000000e+04 -5.91166011e-02
9.16000000e+04 -5.91166978e-02
9.17000000e+04 -5.88636132e-02
9.17000000e+04 -5.88637085e-02
9.18000000e+04 -5.86124637e-02
9.18000000e+04 -5.86125574e-02
9.19000000e+04 -5.83631277e-02
9.19000000e+04 -5.83632198e-02
9.20000000e+04 -5.81155795e-02
9.20000000e+04 -5.81156699e-02
9.21000000e+04 -5.78697924e-02
9.21000000e+04 -5.78698809e-02
9.22000000e+04 -5.76257385e-02
9.22000000e+04 -5.76258251e-02
9.23000000e+04 -5.73833891e-02
9.23000000e+04 -5.73834737e-02
9.24000000e+04 -5.71427142e-02
9.24000000e+04 -5.71427967e-02
9.25000000e+04 -5.69036829e-02
9.25000000e+04 -5.69037632e-02
9.26000000e+04 -5.66662631e-02
9.26000000e+04 -5.66663411e-02
9.27000000e+04 -5.64304217e-02
9.27000000e+04 -5.64304972e-02
9.28000000e+04 -5.61961242e-02
9.28000000e+04 -5.61961973e-02
9.29000000e+04 -5.59633352e-02
9.29000000e+04 -5.59634057e-02
9.30000000e+04 -5.57320180e-02
9.30000000e+04 -5.57320857e-02
9.31000000e+04 -5.55021344e-02
9.31000000e+04 -5.55021993e-02
9.32000000e+04 -5.52736453e-02
9.32000000e+04 -5.52737072e-02
9.33000000e+04 -5.50465098e-02
9.33000000e+04 -5.50465687e-02
9.34000000e+04 -5.48206861e-02
9.34000000e+04 -5.48207417e-02
9.35000000e+04 -5.45961304e-02
9.35000000e+04 -5.45961828e-02
9.36000000e+04 -5.43727979e-02
9.36000000e+04 -5.43728468e-02
9.37000000e+04 -5.41506420e-02
9.37000000e+04 -5.41506873e-02
9.38000000e+04 -5.39296143e-02
9.38000000e+04 -5.39296558e-02
9.39000000e+04 -5.37096650e-02
9.39000000e+04 -5.37097026e-02
9.40000000e+04 -5.34907423e-02
9.40000000e+04 -5.34907758e-02
9.41000000e+04 -5.32727925e-02
9.41000000e+04 -5.32728218e-02
9.42000000e+04 -5.30557601e-02
9.42000000e+04 -5.30557849e-02
9.43000000e+04 -5.28395873e-02
9.43000000e+04 -5.28396075e-02
9.44000000e+04 -5.26242143e-02
9.44000000e+04 -5.26242296e-02
9.45000000e+04 -5.24095789e-02
9.45000000e+04 -5.24095892e-02
9.46000000e+04 -5.21956166e-02
9.46000000e+04 -5.21956216e-02
9.47000000e+04 -5.19822601e-02
9.47000000e+04 -5.19822597e-02
9.48000000e+04 -5.17694398e-02
9.48000000e+04 -5.17694336e-02
9.49000000e+04 -5.15570830e-02
9.49000000e+04 -5.15570708e-02
9.50000000e+04 -5.13451139e-02
9.50000000e+04 -5.13450955e-02
9.51000000e+04 -5.11334540e-02
9.51000000e+04 -5.11334290e-02
9.52000000e+04 -5.09220210e-02
9.52000000e+04 -5.09219891e-02
9.53000000e+04 -5.07107293e-02
9.53000000e+04 -5.07106903e-02
9.54000000e+04 -5.04994898e-02
9.54000000e+04 -5.04994433e-02
9.55000000e+04 -5.02882093e-02
9.55000000e+04 -5.02881549e-02
9.56000000e+04 -5.00767906e-02
9.56000000e+04 -5.00767280e-02
9.57000000e+04 -4.98651323e-02
9.57000000e+04 -4.98650611e-02
9.58000000e+04 -4.96531285e-02
9.58000000e+04 -4.96530483e-02
9.59000000e+04 -4.94406688e-02
9.59000000e+04 -4.94405791e-02
9.60000000e+04 -4.92276379e-02
9.60000000e+04 -4.92275383e-02
9.61000000e+04 -4.90139155e-02
9.61000000e+04 -4.90138056e-02
9.62000000e+04 -4.87993765e-02
9.62000000e+04 -4.87992559e-02
9.63000000e+04 -4.85838904e-02
9.63000000e+04 -4.85837585e-02
9.64000000e+04 -4.83673215e-02
9.64000000e+04 -4.83671779e-02
9.65000000e+04 -4.81495288e-02
9.65000000e+04 -4.81493730e-02
9.66000000e+04 -4.79303661e-02
9.66000000e+04 -4.79301977e-02
9.67000000e+04 -4.77096821e-02
9.67000000e+04 -4.77095005e-02
9.68000000e+04 -4.74873202e-02
9.68000000e+04 -4.74871251e-02
9.69000000e+04 -4.72631194e-02
9.69000000e+04 -4.72629103e-02
9.70000000e+04 -4.70369135e-02
9.70000000e+04 -4.70366901e-02
9.71000000e+04 -4.68085326e-02
9.71000000e+04 -4.68082943e-02
9.72000000e+04 -4.65778022e-02
9.72000000e+04 -4.65775488e-02
9.73000000e+04 -4.63445446e-02
9.73000000e+04 -4.63442757e-02
9.74000000e+04 -4.61085784e-02
9.74000000e+04 -4.61082938e-02
9.75000000e+04 -4.58697196e-02
9.75000000e+04 -4.58694189e-02
9.76000000e+04 -4.56277812e-02
9.76000000e+04 -4.56274642e-02
9.77000000e+04 -4.53825741e-02
9.77000000e+04 -4.53822407e-02
9.78000000e+04 -4.51339073e-02
9.78000000e+04 -4.51335572e-02
9.79000000e+04 -4.48815881e-02
9.79000000e+04 -4.48812210e-02
9.80000000e+04 -4.46254224e-02
9.80000000e+04 -4.46250384e-02
9.81000000e+04 -4.43652156e-02
9.81000000e+04 -4.43648145e-02
9.82000000e+04 -4.41007729e-02
9.82000000e+04 -4.41003546e-02
9.83000000e+04 -4.38318998e-02
9.83000000e+04 -4.38314645e-02
9.84000000e+04 -4.35584034e-02
9.84000000e+04 -4.35579512e-02
9.85000000e+04 -4.32800933e-02
9.85000000e+04 -4.32796244e-02
9.86000000e+04 -4.29967830e-02
9.86000000e+04 -4.29962977e-02
9.87000000e+04 -4.27082909e-02
9.87000000e+04 -4.27077898e-02
9.88000000e+04 -4.24144424e-02
9.88000000e+04 -4.24139260e-02
9.89000000e+04 -4.21150710e-02
9.89000000e+04 -4.21145402e-02
9.90000000e+04 -4.18100202e-02
9.90000000e+04 -4.18094758e-02
9.91000000e+04 -4.14991446e-02
9.91000000e+04 -4.14985875e-02
9.92000000e+04 -4.11823112e-02
9.92000000e+04 -4.11817425e-02
9.93000000e+04 -4.08594001e-02
9.93000000e+04 -4.08588210e-02
9.94000000e+04 -4.05303053e-02
9.94000000e+04 -4.05297168e-02
9.95000000e+04 -4.01949341e-02
9.95000000e+04 -4.01943375e-02
9.96000000e+04 -3.98532077e-02
9.96000000e+04 -3.98526040e-02
9.97000000e+04 -3.95050595e-02
9.97000000e+04 -3.95044497e-02
9.98000000e+04 -3.91504348e-02
9.98000000e+04 -3.91498198e-02
9.99000000e+04 -3.87892888e-02
9.99000000e+04 -3.87886694e-02
1.00000000e+05 -3.84215859e-02
1.00000000e+05 -3.84209628e-02
1.00100000e+05 -3.80472979e-02
1.00100000e+05 -3.80466716e-02
1.00200000e+05 -3.76664028e-02
1.00200000e+05 -3.76657737e-02
1.00300000e+05 -3.72788837e-02
1.00300000e+05 -3.72782523e-02
1.00400000e+05 -3.68847281e-02
1.00400000e+05 -3.68840947e-02
1.00500000e+05 -3.64839276e-02
1.00500000e+05 -3.64832926e-02
1.00600000e+05 -3.60764775e-02
1.00600000e+05 -3.60758412e-02
1.00700000e+05 -3.56623775e-02
1.00700000e+05 -3.56617402e-02
1.00800000e+05 -3.52416315e-02
1.00800000e+05 -3.52409937e-02
1.00900000e+05 -3.48142488e-02
1.00900000e+05 -3.48136111e-02
1.01000000e+05 -3.43802449e-02
1.01000000e+05 -3.43796077e-02
1.01100000e+05 -3.39396417e-02
1.01100000e+05 -3.39390057e-02
1.01200000e+05 -3.34924685e-02
1.01200000e+05 -3.34918343e-02
1.01300000e+05 -3.30387623e-02
1.01300000e+05 -3.30381306e-02
1.01400000e+05 -3.25785679e-02
1.01400000e+05 -3.25779394e-02
1.01500000e+05 -3.21119380e-02
1.01500000e+05 -3.21113134e-02
1.01600000e+05 -3.16389328e-02
1.01600000e+05 -3.16383127e-02
1.01700000e+05 -3.11596193e-02
1.01700000e+05 -3.11590043e-02
1.01800000e+05 -3.06740708e-02
1.01800000e+05 -3.06734614e-02
1.01900000e+05 -3.01823658e-02
1.01900000e+05 -3.01817624e-02
1.02000000e+05 -2.96845872e-02
1.02000000e+05 -2.96839901e-02
1.02100000e+05 -2.91808214e-02
1.02100000e+05 -2.91802310e-02
1.02200000e+05 -2.86711577e-02
1.02200000e+05 -2.86705742e-02
1.02300000e+05 -2.81556872e-02
1.02300000e+05 -2.81551107e-02
1.02400000e+05 -2.76345028e-02
1.02400000e+05 -2.76339335e-02
1.02500000e+05 -2.71076985e-02
1.02500000e+05 -2.71071365e-02
1.02600000e+05 -2.65753696e-02
1.02600000e+05 -2.65748151e-02
1.02700000e+05 -2.60376127e-02
1.02700000e+05 -2.60370657e-02
1.02800000e+05 -2.54945254e-02
1.02800000e+05 -2.54939862e-02
1.02900000e+05 -2.49462075e-02
1.02900000e+05 -2.49456762e-02
1.03000000e+05 -2.43927604e-02
1.03000000e+05 -2.43922372e-02
1.03100000e+05 -2.38342879e-02
1.03100000e+05 -2.38337731e-02
1.03200000e+05 -2.32708963e-02
1.03200000e+05 -2.32703901e-02
1.03300000e+05 -2.27026946e-02
1.03300000e+05 -2.27021974e-02
1.03400000e+05 -2.21297948e-02
1.03400000e+05 -2.21293067e-02
1.03500000e+05 -2.15523113e-02
1.03500000e+05 -2.15518327e-02
1.03600000e+05 -2.09703616e-02
1.03600000e+05 -2.09698927e-02
1.03700000e+05 -2.03840653e-02
1.03700000e+05 -2.03836063e-02
1.03800000e+05 -1.97935442e-02
1.03800000e+05 -1.97930953e-02
1.03900000e+05 -1.91989220e-02
1.03900000e+05 -1.91984835e-02
1.04000000e+05 -1.86003238e-02
1.04000000e+05 -1.85998957e-02
1.04100000e+05 -1.79978758e-02
1.04100000e+05 -1.79974582e-02
1.04200000e+05 -1.73917048e-02
1.04200000e+05 -1.73912978e-02
1.04300000e+05 -1.67819384e-02
1.04300000e+05 -1.67815420e-02
1.04400000e+05 -1.61687040e-02
1.04400000e+05 -1.61683184e-02
1.04500000e+05 -1.55521297e-02
1.04500000e+05 -1.55517548e-02
1.04600000e+05 -1.49323432e-02
1.04600000e+05 -1.49319791e-02
1.04700000e+05 -1.43094723e-02
1.04700000e+05 -1.43091191e-02
1.04800000e+05 -1.36836452e-02
1.04800000e+05 -1.36833028e-02
1.04900000e+05 -1.30549898e-02
1.04900000e+05 -1.30546584e-02
1.05000000e+05 -1.24236345e-02
1.05000000e+05 -1.24233141e-02
1.05100000e+05 -1.17897081e-02
1.05100000e+05 -1.17893986e-02
1.05200000e+05 -1.11533394e-02
1.05200000e+05 -1.11530411e-02
1.05300000e+05 -1.05146582e-02
1.05300000e+05 -1.05143710e-02
1.05400000e+05 -9.87379435e-03
1.05400000e+05 -9.87351847e-03
1.05500000e+05 -9.23087844e-03
1.05500000e+05 -9.23061388e-03
1.05600000e+05 -8.58604136e-03
1.05600000e+05 -8.58578820e-03
1.05700000e+05 -7.93941439e-03
1.05700000e+05 -7.93917267e-03
1.05800000e+05 -7.29112900e-03
1.05800000e+05 -7.29089877e-03
1.05900000e+05 -6.64131677e-03
1.05900000e+05 -6.64109806e-03
1.06000000e+05 -5.99010918e-03
1.06000000e+05 -5.98990201e-03
1.06100000e+05 -5.33763750e-03
1.06100000e+05 -5.33744186e-03
1.06200000e+05 -4.68403259e-03
1.06200000e+05 -4.68384848e-03
1.06300000e+05 -4.02942480e-03
1.06300000e+05 -4.02925218e-03
1.06400000e+05 -3.37394381e-03
1.06400000e+05 -3.37378266e-03
1.06500000e+05 -2.71771856e-03
1.06500000e+05 -2.71756882e-03
1.06600000e+05 -2.06087711e-03
1.06600000e+05 -2.06073874e-03
1.06700000e+05 -1.40354665e-03
1.06700000e+05 -1.40341960e-03
1.06800000e+05 -7.45853434e-04
1.06800000e+05 -7.45737642e-04
1.06900000e+05 -8.79227450e-05
1.06900000e+05 -8.78181554e-05
1.07000000e+05 5.70121099e-04
1.07000000e+05 5.70214546e-04
1.07100000e+05 1.22815475e-03
1.07100000e+05 1.22823711e-03
1.07200000e+05 1.88605583e-03
1.07200000e+05 1.88612716e-03
1.07300000e+05 2.54370292e-03
1.07300000e+05 2.54376329e-03
1.07400000e+05 3.20097558e-03
1.07400000e+05 3.20102504e-03
1.07500000e+05 3.85775434e-03
1.07500000e+05 3.85779296e-03
1.07600000e+05 4.51392078e-03
1.07600000e+05 4.51394862e-03
1.07700000e+05 5.16935748e-03
1.07700000e+05 5.16937462e-03
1.07800000e+05 5.82394814e-03
1.07800000e+05 5.82395465e-03
1.07900000e+05 6.47757761e-03
1.07900000e+05 6.47757358e-03
1.08000000e+05 7.13013195e-03
1.08000000e+05 7.13011745e-03
1.08100000e+05 7.78149848e-03
1.08100000e+05 7.78147361e-03
1.08200000e+05 8.43156588e-03
1.08200000e+05 8.43153075e-03
1.08300000e+05 9.08022424e-03
1.08300000e+05 9.08017896e-03
1.08400000e+05 9.72736516e-03
1.08400000e+05 9.72730983e-03
1.08500000e+05 1.03728817e-02
1.08500000e+05 1.03728165e-02
1.08600000e+05 1.10166687e-02
1.08600000e+05 1.10165937e-02
1.08700000e+05 1.16586224e-02
1.08700000e+05 1.16585377e-02
1.08800000e+05 1.22986409e-02
1.08800000e+05 1.22985466e-02
1.08900000e+05 1.29366239e-02
1.08900000e+05 1.29365202e-02
1.09000000e+05 1.35724729e-02
1.09000000e+05 1.35723600e-02
1.09100000e+05 1.42060911e-02
1.09100000e+05 1.42059690e-02
1.09200000e+05 1.48373835e-02
1.09200000e+05 1.48372524e-02
1.09300000e+05 1.54662567e-02
1.09300000e+05 1.54661168e-02
1.09400000e+05 1.60926194e-02
1.09400000e+05 1.60924708e-02
1.09500000e+05 1.67163817e-02
1.09500000e+05 1.67162245e-02
1.09600000e+05 1.73374557e-02
1.09600000e+05 1.73372901e-02
1.09700000e+05 1.79557551e-02
1.09700000e+05 1.79555812e-02
1.09800000e+05 1.85711955e-02
1.09800000e+05 1.85710135e-02
1.09900000e+05 1.91836941e-02
1.09900000e+05 1.91835042e-02
1.10000000e+05 1.97931702e-02
1.10000000e+05 1.97929724e-02
1.10100000e+05 2.03995445e-02
1.10100000e+05 2.03993390e-02
1.10200000e+05 2.10027398e-02
1.10200000e+05 2.10025267e-02
1.10300000e+05 2.16026804e-02
1.10300000e+05 2.16024599e-02
1.10400000e+05 2.21992927e-02
1.10400000e+05 2.21990650e-02
1.10500000e+05 2.27925047e-02
1.10500000e+05 2.27922699e-02
1.10600000e+05 2.33822464e-02
1.10600000e+05 2.33820046e-02
1.10700000e+05 2.39684495e-02
1.10700000e+05 2.39682009e-02
1.10800000e+05 2.45510475e-02
1.10800000e+05 2.45507924e-02
1.10900000e+05 2.51299760e-02
1.10900000e+05 2.51297144e-02
1.11000000e+05 2.57051722e-02
1.11000000e+05 2.57049042e-02
1.11100000e+05 2.62765751e-02
1.11100000e+05 2.62763010e-02
1.11200000e+05 2.68441257e-02
1.11200000e+05 2.68438456e-02
1.11300000e+05 2.74077667e-02
1.11300000e+05 2.74074807e-02
1.11400000e+05 2.79674426e-02
1.11400000e+05 2.79671510e-02
1.11500000e+05 2.85230998e-02
1.11500000e+05 2.85228026e-02
1.11600000e+05 2.90746863e-02
1.11600000e+05 2.90743837e-02
1.11700000e+05 2.96221519e-02
1.11700000e+05 2.96218441e-02
1.11800000e+05 3.01654483e-02
1.11800000e+05 3.01651354e-02
1.11900000e+05 3.07045287e-02
1.11900000e+05 3.07042109e-02
1.12000000e+05 3.12393480e-02
1.12000000e+05 3.12390255e-02
1.12100000e+05 3.17698630e-02
1.12100000e+05 3.17695358e-02
1.12200000e+05 3.22960319e-02
1.12200000e+05 3.22957002e-02
1.12300000e+05 3.28178147e-02
1.12300000e+05 3.28174786e-02
1.12400000e+05 3.33351728e-02
1.12400000e+05 3.33348326e-02
1.12500000e+05 3.38480695e-02
1.12500000e+05 3.38477252e-02
1.12600000e+05 3.43564694e-02
1.12600000e+05 3.43561212e-02
1.12700000e+05 3.48603389e-02
1.12700000e+05 3.48599868e-02
1.12800000e+05 3.53596456e-02
1.12800000e+05 3.53592899e-02
1.12900000e+05 3.58543588e-02
1.12900000e+05 3.58539996e-02
1.13000000e+05 3.63444495e-02
1.13000000e+05 3.63440869e-02
1.13100000e+05 3.68298898e-02
1.13100000e+05 3.68295240e-02
1.13200000e+05 3.73106536e-02
1.13200000e+05 3.73102846e-02
1.13300000e+05 3.77867158e-02
1.13300000e+05 3.77863439e-02
1.13400000e+05 3.82580532e-02
1.13400000e+05 3.82576783e-02
1.13500000e+05 3.87246435e-02
1.13500000e+05 3.87242659e-02
1.13600000e+05 3.91864660e-02
1.13600000e+05 3.91860858e-02
1.13700000e+05 3.96435013e-02
1.13700000e+05 3.96431186e-02
1.13800000e+05 4.00957314e-02
1.13800000e+05 4.00953464e-02
1.13900000e+05 4.05431398e-02
1.13900000e+05 4.05427525e-02
1.14000000e+05 4.09857114e-02
1.14000000e+05 4.09853221e-02
1.14100000e+05 4.14234329e-02
1.14100000e+05 4.14230416e-02
1.14200000e+05 4.18562918e-02
1.14200000e+05 4.18558986e-02
1.14300000e+05 4.22842765e-02
1.14300000e+05 4.22838815e-02
1.14400000e+05 4.27073753e-02
1.14400000e+05 4.27069784e-02
1.14500000e+05 4.31255751e-02
1.14500000e+05 4.31251760e-02
1.14600000e+05 4.35388606e-02
1.14600000e+05 4.35384592e-02
1.14700000e+05 4.39472141e-02
1.14700000e+05 4.39468100e-02
1.14800000e+05 4.43506147e-02
1.14800000e+05 4.43502078e-02
1.14900000e+05 4.47490400e-02
1.14900000e+05 4.47486302e-02
1.15000000e+05 4.51424671e-02
1.15000000e+05 4.51420543e-02
1.15100000e+05 4.55308743e-02
1.15100000e+05 4.55304589e-02
1.15200000e+05 4.59142434e-02
1.15200000e+05 4.59138258e-02
1.15300000e+05 4.62925607e-02
1.15300000e+05 4.62921414e-02
1.15400000e+05 4.66658180e-02
1.15400000e+05 4.66653973e-02
1.15500000e+05 4.70340118e-02
1.15500000e+05 4.70335904e-02
1.15600000e+05 4.73971434e-02
1.15600000e+05 4.73967215e-02
1.15700000e+05 4.77552165e-02
1.15700000e+05 4.77547943e-02
1.15800000e+05 4.81082369e-02
1.15800000e+05 4.81078145e-02
1.15900000e+05 4.84562106e-02
1.15900000e+05 4.84557881e-02
1.16000000e+05 4.87991438e-02
1.16000000e+05 4.87987210e-02
1.16100000e+05 4.91370417e-02
1.16100000e+05 4.91366187e-02
1.16200000e+05 4.94699094e-02
1.16200000e+05 4.94694862e-02
1.16300000e+05 4.97977518e-02
1.16300000e+05 4.97973282e-02
1.16400000e+05 5.01205734e-02
1.16400000e+05 5.01201496e-02
1.16500000e+05 5.04383796e-02
1.16500000e+05 5.04379555e-02
1.16600000e+05 5.07511758e-02
1.16600000e+05 5.07507516e-02
1.16700000e+05 5.10589685e-02
1.16700000e+05 5.10585441e-02
1.16800000e+05 5.13617644e-02
1.16800000e+05 5.13613400e-02
1.16900000e+05 5.16595712e-02
1.16900000e+05 5.16591469e-02
1.17000000e+05 5.19523973e-02
1.17000000e+05 5.19519731e-02
1.17100000e+05 5.22402515e-02
1.17100000e+05 5.22398275e-02
1.17200000e+05 5.25231436e-02
1.17200000e+05 5.25227198e-02
1.17300000e+05 5.28010836e-02
1.17300000e+05 5.28006601e-02
1.17400000e+05 5.30740826e-02
1.17400000e+05 5.30736594e-02
1.17500000e+05 5.33421518e-02
1.17500000e+05 5.33417291e-02
1.17600000e+05 5.36053035e-02
1.17600000e+05 5.36048812e-02
1.17700000e+05 5.38635502e-02
1.17700000e+05 5.38631285e-02
1.17800000e+05 5.41169053e-02
1.17800000e+05 5.41164842e-02
1.17900000e+05 5.43653825e-02
1.17900000e+05 5.43649621e-02
1.18000000e+05 5.46089962e-02
1.18000000e+05 5.46085765e-02
1.18100000e+05 5.48477615e-02
1.18100000e+05 5.48473426e-02
1.18200000e+05 5.50816937e-02
1.18200000e+05 5.50812757e-02
1.18300000e+05 5.53108091e-02
1.18300000e+05 5.53103920e-02
1.18400000e+05 5.55351242e-02
1.18400000e+05 5.55347080e-02
1.18500000e+05 5.57546561e-02
1.18500000e+05 5.57542410e-02
1.18600000e+05 5.59694226e-02
1.18600000e+05 5.59690085e-02
1.18700000e+05 5.61794419e-02
1.18700000e+05 5.61790289e-02
1.18800000e+05 5.63847327e-02
1.18800000e+05 5.63843209e-02
1.18900000e+05 5.65853142e-02
1.18900000e+05 5.65849037e-02
1.19000000e+05 5.67812063e-02
1.19000000e+05 5.67807970e-02
1.19100000e+05 5.69724291e-02
1.19100000e+05 5.69720213e-02
1.19200000e+05 5.71590036e-02
1.19200000e+05 5.71585971e-02
1.19300000e+05 5.73409510e-02
1.19300000e+05 5.73405460e-02
1.19400000e+05 5.75182930e-02
1.19400000e+05 5.75178895e-02
1.19500000e+05 5.76910520e-02
1.19500000e+05 5.76906501e-02
1.19600000e+05 5.78592508e-02
1.19600000e+05 5.78588505e-02
1.19700000e+05 5.80229125e-02
1.19700000e+05 5.80225139e-02
1.19800000e+05 5.81820610e-02
1.19800000e+05 5.81816641e-02
1.19900000e+05 5.83367205e-02
1.19900000e+05 5.83363254e-02
1.20000000e+05 5.84869157e-02
1.20000000e+05 5.84865225e-02
1.20100000e+05 5.86326718e-02
1.20100000e+05 5.86322805e-02
1.20200000e+05 5.87740145e-02
1.20200000e+05 5.87736251e-02
1.20300000e+05 5.89109699e-02
1.20300000e+05 5.89105825e-02
1.20400000e+05 5.90435647e-02
1.20400000e+05 5.90431793e-02
1.20500000e+05 5.91718259e-02
1.20500000e+05 5.91714426e-02
1.20600000e+05 5.92957810e-02
1.20600000e+05 5.92953999e-02
1.20700000e+05 5.94154581e-02
1.20700000e+05 5.94150792e-02
1.20800000e+05 5.95308856e-02
1.20800000e+05 5.95305090e-02
1.20900000e+05 5.96420925e-02
1.20900000e+05 5.96417182e-02
1.21000000e+05 5.97491081e-02
1.21000000e+05 5.97487362e-02
1.21100000e+05 5.98519623e-02
1.21100000e+05 5.98515927e-02
1.21200000e+05 5.99506852e-02
1.21200000e+05 5.99503182e-02
1.21300000e+05 6.00453077e-02
1.21300000e+05 6.00449431e-02
1.21400000e+05 6.01358608e-02
1.21400000e+05 6.01354988e-02
1.21500000e+05 6.02223760e-02
1.21500000e+05 6.02220166e-02
1.21600000e+05 6.03048854e-02
1.21600000e+05 6.03045287e-02
1.21700000e+05 6.03834214e-02
1.21700000e+05 6.03830674e-02
1.21800000e+05 6.04580166e-02
1.21800000e+05 6.04576654e-02
1.21900000e+05 6.05287044e-02
1.21900000e+05 6.05283560e-02
1.22000000e+05 6.05955183e-02
1.22000000e+05 6.05951727e-02
1.22100000e+05 6.06584923e-02
1.22100000e+05 6.06581496e-02
1.22200000e+05 6.07176606e-02
1.22200000e+05 6.07173208e-02
1.22300000e+05 6.07730579e-02
1.22300000e+05 6.07727212e-02
1.22400000e+05 6.08247193e-02
1.22400000e+05 6.08243856e-02
1.22500000e+05 6.08726801e-02
1.22500000e+05 6.08723495e-02
1.22600000e+05 6.09169760e-02
1.22600000e+05 6.09166485e-02
1.22700000e+05 6.09576429e-02
1.22700000e+05 6.09573185e-02
1.22800000e+05 6.09947171e-02
1.22800000e+05 6.09943959e-02
1.22900000e+05 6.10282350e-02
1.22900000e+05 6.10279170e-02
1.23000000e+05 6.10582335e-02
1.23000000e+05 6.10579187e-02
1.23100000e+05 6.10847494e-02
1.23100000e+05 6.10844379e-02
1.23200000e+05 6.11078200e-02
1.23200000e+05 6.11075118e-02
1.23300000e+05 6.11274826e-02
1.23300000e+05 6.11271777e-02
1.23400000e+05 6.11437747e-02
1.23400000e+05 6.11434732e-02
1.23500000e+05 6.11567339e-02
1.23500000e+05 6.11564358e-02
1.23600000e+05 6.11663981e-02
1.23600000e+05 6.11661034e-02
1.23700000e+05 6.11728049e-02
1.23700000e+05 6.11725136e-02
1.23800000e+05 6.11759923e-02
1.23800000e+05 6.11757044e-02
1.23900000e+05 6.11759980e-02
1.23900000e+05 6.11757136e-02
1.24000000e+05 6.11728601e-02
1.24000000e+05 6.11725790e-02
1.24100000e+05 6.11666162e-02
1.24100000e+05 6.11663386e-02
1.24200000e+05 6.11573040e-02
1.24200000e+05 6.11570298e-02
1.24300000e+05 6.11449612e-02
1.24300000e+05 6.11446904e-02
1.24400000e+05 6.11296252e-02
1.24400000e+05 6.11293578e-02
1.24500000e+05 6.11113331e-02
1.24500000e+05 6.11110692e-02
1.24600000e+05 6.10901221e-02
1.24600000e+05 6.10898615e-02
1.24700000e+05 6.10660288e-02
1.24700000e+05 6.10657716e-02
1.24800000e+05 6.10390896e-02
1.24800000e+05 6.10388357e-02
1.24900000e+05 6.10093405e-02
1.24900000e+05 6.10090899e-02
1.25000000e+05 6.09768172e-02
1.25000000e+05 6.09765699e-02
1.25100000e+05 6.09415550e-02
1.25100000e+05 6.09413109e-02
1.25200000e+05 6.09035885e-02
1.25200000e+05 6.09033476e-02
1.25300000e+05 6.08629519e-02
1.25300000e+05 6.08627141e-02
1.25400000e+05 6.08196788e-02
1.25400000e+05 6.08194441e-02
1.25500000e+05 6.07738022e-02
1.25500000e+05 6.07735706e-02
1.25600000e+05 6.07253546e-02
1.25600000e+05 6.07251259e-02
1.25700000e+05 6.06743675e-02
1.25700000e+05 6.06741417e-02
1.25800000e+05 6.06208718e-02
1.25800000e+05 6.06206489e-02
1.25900000e+05 6.05648977e-02
1.25900000e+05 6.05646775e-02
1.26000000e+05 6.05064745e-02
1.26000000e+05 6.05062570e-02
1.26100000e+05 6.04456307e-02
1.26100000e+05 6.04454157e-02
1.26200000e+05 6.03823937e-02
1.26200000e+05 6.03821812e-02
1.26300000e+05 6.03167901e-02
1.26300000e+05 6.03165801e-02
1.26400000e+05 6.02488457e-02
1.26400000e+05 6.02486380e-02
1.26500000e+05 6.01785850e-02
1.26500000e+05 6.01783795e-02
1.26600000e+05 6.01060316e-02
1.26600000e+05 6.01058282e-02
1.26700000e+05 6.00312080e-02
1.26700000e+05 6.00310066e-02
1.26800000e+05 5.99541356e-02
1.26800000e+05 5.99539362e-02
1.26900000e+05 5.98748348e-02
1.26900000e+05 5.98746371e-02
1.27000000e+05 5.97933247e-02
1.27000000e+05 5.97931287e-02
1.27100000e+05 5.97096232e-02
1.27100000e+05 5.97094288e-02
1.27200000e+05 5.96237472e-02
1.27200000e+05 5.96235542e-02
1.27300000e+05 5.95357123e-02
1.27300000e+05 5.95355206e-02
1.27400000e+05 5.94455329e-02
1.27400000e+05 5.94453424e-02
1.27500000e+05 5.93532222e-02
1.27500000e+05 5.93530327e-02
1.27600000e+05 5.92587920e-02
1.27600000e+05 5.92586035e-02
1.27700000e+05 5.91622531e-02
1.27700000e+05 5.91620655e-02
1.27800000e+05 5.90636151e-02
1.27800000e+05 5.90634281e-02
1.27900000e+05 5.89628862e-02
1.27900000e+05 5.89626998e-02
1.28000000e+05 5.88600733e-02
1.28000000e+05 5.88598874e-02
1.28100000e+05 5.87551825e-02
1.28100000e+05 5.87549969e-02
1.28200000e+05 5.86482182e-02
1.28200000e+05 5.86480328e-02
1.28300000e+05 5.85391841e-02
1.28300000e+05 5.85389988e-02
1.28400000e+05 5.84280822e-02
1.28400000e+05 5.84278969e-02
1.28500000e+05 5.83149139e-02
1.28500000e+05 5.83147285e-02
1.28600000e+05 5.81996792e-02
1.28600000e+05 5.81994934e-02
1.28700000e+05 5.80823769e-02
1.28700000e+05 5.80821908e-02
1.28800000e+05 5.79630049e-02
1.28800000e+05 5.79628184e-02
1.28900000e+05 5.78415602e-02
1.28900000e+05 5.78413731e-02
1.29000000e+05 5.77180386e-02
1.29000000e+05 5.77178507e-02
1.29100000e+05 5.75924349e-02
1.29100000e+05 5.75922463e-02
1.29200000e+05 5.74647432e-02
1.29200000e+05 5.74645537e-02
1.29300000e+05 5.73349565e-02
1.29300000e+05 5.73347661e-02
1.29400000e+05 5.72030672e-02
1.29400000e+05 5.72028757e-02
1.29500000e+05 5.70690667e-02
1.29500000e+05 5.70688741e-02
1.29600000e+05 5.69329458e-02
1.29600000e+05 5.69327520e-02
1.29700000e+05 5.67946945e-02
1.29700000e+05 5.67944995e-02
1.29800000e+05 5.66543023e-02
1.29800000e+05 5.66541059e-02
1.29900000e+05 5.65117579e-02
1.29900000e+05 5.65115602e-02
1.30000000e+05 5.63670497e-02
1.30000000e+05 5.63668505e-02
1.30100000e+05 5.62201654e-02
1.30100000e+05 5.62199647e-02
1.30200000e+05 5.60710923e-02
1.30200000e+05 5.60708901e-02
1.30300000e+05 5.59198175e-02
1.30300000e+05 5.59196136e-02
1.30400000e+05 5.57663274e-02
1.30400000e+05 5.57661220e-02
1.30500000e+05 5.56106085e-02
1.30500000e+05 5.56104014e-02
1.30600000e+05 5.54526469e-02
1.30600000e+05 5.54524381e-02
1.30700000e+05 5.52924284e-02
1.30700000e+05 5.52922179e-02
1.30800000e+05 5.51299388e-02
1.30800000e+05 5.51297266e-02
1.30900000e+05 5.49651638e-02
1.30900000e+05 5.49649499e-02
1.31000000e+05 5.47980891e-02
1.31000000e+05 5.47978735e-02
1.31100000e+05 5.46287004e-02
1.31100000e+05 5.46284831e-02
1.31200000e+05 5.44569833e-02
1.31200000e+05 5.44567643e-02
1.31300000e+05 5.42829239e-02
1.31300000e+05 5.42827032e-02
1.31400000e+05 5.41065080e-02
1.31400000e+05 5.41062856e-02
1.31500000e+05 5.39277218e-02
1.31500000e+05 5.39274978e-02
1.31600000e+05 5.37465519e-02
1.31600000e+05 5.37463263e-02
1.31700000e+05 5.35629850e-02
1.31700000e+05 5.35627578e-02
1.31800000e+05 5.33770081e-02
1.31800000e+05 5.33767793e-02
1.31900000e+05 5.31886086e-02
1.31900000e+05 5.31883784e-02
1.32000000e+05 5.29977745e-02
1.32000000e+05 5.29975427e-02
1.32100000e+05 5.28044939e-02
1.32100000e+05 5.28042607e-02
1.32200000e+05 5.26087556e-02
1.32200000e+05 5.26085210e-02
1.32300000e+05 5.24105488e-02
1.32300000e+05 5.24103129e-02
1.32400000e+05 5.22098634e-02
1.32400000e+05 5.22096262e-02
1.32500000e+05 5.20066896e-02
1.32500000e+05 5.20064512e-02
1.32600000e+05 5.18010183e-02
1.32600000e+05 5.18007788e-02
1.32700000e+05 5.15928411e-02
1.32700000e+05 5.15926005e-02
1.32800000e+05 5.13821502e-02
1.32800000e+05 5.13819086e-02
1.32900000e+05 5.11689384e-02
1.32900000e+05 5.11686958e-02
1.33000000e+05 5.09531991e-02
1.33000000e+05 5.09529557e-02
1.33100000e+05 5.07349267e-02
1.33100000e+05 5.07346825e-02
1.33200000e+05 5.05141159e-02
1.33200000e+05 5.05138710e-02
1.33300000e+05 5.02907624e-02
1.33300000e+05 5.02905169e-02
1.33400000e+05 5.00648627e-02
1.33400000e+05 5.00646165e-02
1.33500000e+05 4.98364137e-02
1.33500000e+05 4.98361671e-02
1.33600000e+05 4.96054135e-02
1.33600000e+05 4.96051664e-02
1.33700000e+05 4.93718605e-02
1.33700000e+05 4.93716132e-02
1.33800000e+05 4.91357544e-02
1.33800000e+05 4.91355068e-02
1.33900000e+05 4.88970953e-02
1.33900000e+05 4.88968475e-02
1.34000000e+05 4.86558841e-02
1.34000000e+05 4.86556363e-02
1.34100000e+05 4.84121227e-02
1.34100000e+05 4.84118750e-02
1.34200000e+05 4.81658138e-02
1.34200000e+05 4.81655661e-02
1.34300000e+05 4.79169606e-02
1.34300000e+05 4.79167131e-02
1.34400000e+05 4.76655673e-02
1.34400000e+05 4.76653201e-02
1.34500000e+05 4.74116390e-02
1.34500000e+05 4.74113922e-02
1.34600000e+05 4.71551814e-02
1.34600000e+05 4.71549350e-02
1.34700000e+05 4.68962011e-02
1.34700000e+05 4.68959553e-02
1.34800000e+05 4.66347055e-02
1.34800000e+05 4.66344603e-02
1.34900000e+05 4.63707026e-02
1.34900000e+05 4.63704581e-02
1.35000000e+05 4.61042015e-02
1.35000000e+05 4.61039578e-02
1.35100000e+05 4.58352118e-02
1.35100000e+05 4.58349690e-02
1.35200000e+05 4.55637440e-02
1.35200000e+05 4.55635021e-02
1.35300000e+05 4.52898093e-02
1.35300000e+05 4.52895685e-02
1.35400000e+05 4.50134197e-02
1.35400000e+05 4.50131800e-02
1.35500000e+05 4.47345878e-02
1.35500000e+05 4.47343494e-02
1.35600000e+05 4.44533273e-02
1.35600000e+05 4.44530901e-02
1.35700000e+05 4.41696521e-02
1.35700000e+05 4.41694163e-02
1.35800000e+05 4.38835772e-02
1.35800000e+05 4.38833429e-02
1.35900000e+05 4.35951182e-02
1.35900000e+05 4.35948855e-02
1.36000000e+05 4.33042914e-02
1.36000000e+05 4.33040602e-02
1.36100000e+05 4.30111136e-02
1.36100000e+05 4.30108841e-02
1.36200000e+05 4.27156024e-02
1.36200000e+05 4.27153747e-02
1.36300000e+05 4.24177762e-02
1.36300000e+05 4.24175503e-02
1.36400000e+05 4.21176538e-02
1.36400000e+05 4.21174298e-02
1.36500000e+05 4.18152547e-02
1.36500000e+05 4.18150327e-02
1.36600000e+05 4.15105990e-02
1.36600000e+05 4.15103790e-02
1.36700000e+05 4.12037074e-02
1.36700000e+05 4.12034896e-02
1.36800000e+05 4.08946012e-02
1.36800000e+05 4.08943856e-02
1.36900000e+05 4.05833023e-02
1.36900000e+05 4.05830889e-02
1.37000000e+05 4.02698330e-02
1.37000000e+05 4.02696219e-02
1.37100000e+05 3.99542162e-02
1.37100000e+05 3.99540076e-02
1.37200000e+05 3.96364755e-02
1.37200000e+05 3.96362693e-02
1.37300000e+05 3.93166347e-02
1.37300000e+05 3.93164310e-02
1.37400000e+05 3.89947184e-02
1.37400000e+05 3.89945172e-02
1.37500000e+05 3.86707512e-02
1.37500000e+05 3.86705526e-02
1.37600000e+05 3.83447588e-02
1.37600000e+05 3.83445628e-02
1.37700000e+05 3.80167667e-02
1.37700000e+05 3.80165735e-02
1.37800000e+05 3.76868013e-02
1.37800000e+05 3.76866108e-02
1.37900000e+05 3.73548891e-02
1.37900000e+05 3.73547014e-02
1.38000000e+05 3.70210572e-02
1.38000000e+05 3.70208724e-02
1.38100000e+05 3.66853329e-02
1.38100000e+05 3.66851510e-02
1.38200000e+05 3.63477440e-02
1.38200000e+05 3.63475650e-02
1.38300000e+05 3.60083185e-02
1.38300000e+05 3.60081425e-02
1.38400000e+05 3.56670848e-02
1.38400000e+05 3.56669119e-02
1.38500000e+05 3.53240717e-02
1.38500000e+05 3.53239019e-02
1.38600000e+05 3.49793082e-02
1.38600000e+05 3.49791414e-02
1.38700000e+05 3.46328234e-02
1.38700000e+05 3.46326598e-02
1.38800000e+05 3.42846471e-02
1.38800000e+05 3.42844867e-02
1.38900000e+05 3.39348089e-02
1.38900000e+05 3.39346516e-02
1.39000000e+05 3.35833388e-02
1.39000000e+05 3.35831848e-02
1.39100000e+05 3.32302671e-02
1.39100000e+05 3.32301164e-02
1.39200000e+05 3.28756242e-02
1.39200000e+05 3.28754767e-02
1.39300000e+05 3.25194406e-02
1.39300000e+05 3.25192965e-02
1.39400000e+05 3.21617473e-02
1.39400000e+05 3.21616065e-02
1.39500000e+05 3.18025750e-02
1.39500000e+05 3.18024376e-02
1.39600000e+05 3.14419549e-02
1.39600000e+05 3.14418209e-02
1.39700000e+05 3.10799181e-02
1.39700000e+05 3.10797875e-02
1.39800000e+05 3.07164959e-02
1.39800000e+05 3.07163687e-02
1.39900000e+05 3.03517197e-02
1.39900000e+05 3.03515960e-02
1.40000000e+05 2.99856209e-02
1.40000000e+05 2.99855007e-02
1.40100000e+05 2.96182312e-02
1.40100000e+05 2.96181144e-02
1.40200000e+05 2.92495820e-02
1.40200000e+05 2.92494687e-02
1.40300000e+05 2.88797050e-02
1.40300000e+05 2.88795951e-02
1.40400000e+05 2.85086318e-02
1.40400000e+05 2.85085254e-02
1.40500000e+05 2.81363940e-02
1.40500000e+05 2.81362912e-02
1.40600000e+05 2.77630234e-02
1.40600000e+05 2.77629241e-02
1.40700000e+05 2.73885515e-02
1.40700000e+05 2.73884558e-02
1.40800000e+05 2.70130100e-02
1.40800000e+05 2.70129178e-02
1.40900000e+05 2.66364305e-02
1.40900000e+05 2.66363417e-02
1.41000000e+05 2.62588443e-02
1.41000000e+05 2.62587591e-02
1.41100000e+05 2.58802831e-02
1.41100000e+05 2.58802014e-02
1.41200000e+05 2.55007782e-02
1.41200000e+05 2.55007000e-02
1.41300000e+05 2.51203608e-02
1.41300000e+05 2.51202862e-02
1.41400000e+05 2.47390622e-02
1.41400000e+05 2.47389911e-02
1.41500000e+05 2.43569135e-02
1.41500000e+05 2.43568458e-02
1.41600000e+05 2.39739455e-02
1.41600000e+05 2.39738814e-02
1.41700000e+05 2.35901892e-02
1.41700000e+05 2.35901286e-02
1.41800000e+05 2.32056753e-02
1.41800000e+05 2.32056181e-02
1.41900000e+05 2.28204342e-02
1.41900000e+05 2.28203805e-02
1.42000000e+05 2.24344964e-02
1.42000000e+05 2.24344462e-02
1.42100000e+05 2.20478921e-02
1.42100000e+05 2.20478453e-02
1.42200000e+05 2.16606514e-02
1.42200000e+05 2.16606080e-02
1.42300000e+05 2.12728040e-02
1.42300000e+05 2.12727640e-02
1.42400000e+05 2.08843796e-02
1.42400000e+05 2.08843431e-02
1.42500000e+05 2.04954078e-02
1.42500000e+05 2.04953746e-02
1.42600000e+05 2.01059176e-02
1.42600000e+05 2.01058878e-02
1.42700000e+05 1.97159382e-02
1.42700000e+05 1.97159117e-02
1.42800000e+05 1.93254983e-02
1.42800000e+05 1.93254752e-02
1.42900000e+05 1.89346265e-02
1.42900000e+05 1.89346066e-02
1.43000000e+05 1.85433510e-02
1.43000000e+05 1.85433345e-02
1.43100000e+05 1.81517000e-02
1.43100000e+05 1.81516867e-02
1.43200000e+05 1.77597012e-02
1.43200000e+05 1.77596912e-02
1.43300000e+05 1.73673822e-02
1.43300000e+05 1.73673754e-02
1.43400000e+05 1.69747702e-02
1.43400000e+05 1.69747666e-02
1.43500000e+05 1.65818923e-02
1.43500000e+05 1.65818918e-02
1.43600000e+05 1.61887751e-02
1.43600000e+05 1.61887777e-02
1.43700000e+05 1.57954450e-02
1.43700000e+05 1.57954508e-02
1.43800000e+05 1.54019283e-02
1.43800000e+05 1.54019371e-02
1.43900000e+05 1.50082506e-02
1.43900000e+05 1.50082625e-02
1.44000000e+05 1.46144376e-02
1.44000000e+05 1.46144526e-02
1.44100000e+05 1.42205145e-02
1.44100000e+05 1.42205325e-02
1.44200000e+05 1.38265062e-02
1.44200000e+05 1.38265271e-02
1.44300000e+05 1.34324373e-02
1.44300000e+05 1.34324611e-02
1.44400000e+05 1.30383320e-02
1.44400000e+05 1.30383588e-02
1.44500000e+05 1.26442144e-02
1.44500000e+05 1.26442440e-02
1.44600000e+05 1.22501079e-02
1.44600000e+05 1.22501404e-02
1.44700000e+05 1.18560360e-02
1.44700000e+05 1.18560713e-02
1.44800000e+05 1.14620215e-02
1.44800000e+05 1.14620596e-02
1.44900000e+05 1.10680871e-02
1.44900000e+05 1.10681279e-02
1.45000000e+05 1.06742550e-02
1.45000000e+05 1.06742985e-02
1.45100000e+05 1.02805472e-02
1.45100000e+05 1.02805934e-02
1.45200000e+05 9.88698522e-03
1.45200000e+05 9.88703405e-03
1.45300000e+05 9.49359033e-03
1.45300000e+05 9.49364178e-03
1.45400000e+05 9.10038343e-03
1.45400000e+05 9.10043745e-03
1.45500000e+05 8.70738506e-03
1.45500000e+05 8.70744161e-03
1.45600000e+05 8.31461540e-03
1.45600000e+05 8.31467447e-03
1.45700000e+05 7.92209434e-03
1.45700000e+05 7.92215587e-03
1.45800000e+05 7.52984137e-03
1.45800000e+05 7.52990534e-03
1.45900000e+05 7.13787564e-03
1.45900000e+05 7.13794201e-03
1.46000000e+05 6.74621597e-03
1.46000000e+05 6.74628470e-03
1.46100000e+05 6.35488078e-03
1.46100000e+05 6.35495184e-03
1.46200000e+05 5.96388819e-03
1.46200000e+05 5.96396155e-03
1.46300000e+05 5.57325595e-03
1.46300000e+05 5.57333156e-03
1.46400000e+05 5.18300143e-03
1.46400000e+05 5.18307926e-03
1.46500000e+05 4.79314168e-03
1.46500000e+05 4.79322170e-03
1.46600000e+05 4.40369338e-03
1.46600000e+05 4.40377555e-03
1.46700000e+05 4.01467287e-03
1.46700000e+05 4.01475715e-03
1.46800000e+05 3.62609613e-03
1.46800000e+05 3.62618249e-03
1.46900000e+05 3.23797880e-03
1.46900000e+05 3.23806720e-03
1.47000000e+05 2.85033616e-03
1.47000000e+05 2.85042655e-03
1.47100000e+05 2.46318312e-03
1.47100000e+05 2.46327548e-03
1.47200000e+05 2.07653427e-03
1.47200000e+05 2.07662857e-03
1.47300000e+05 1.69040386e-03
1.47300000e+05 1.69050005e-03
1.47400000e+05 1.30480578e-03
1.47400000e+05 1.30490383e-03
1.47500000e+05 9.19753576e-04
1.47500000e+05 9.19853448e-04
1.47600000e+05 5.35260450e-04
1.47600000e+05 5.35362110e-04
1.47700000e+05 1.51339278e-04
1.47700000e+05 1.51442692e-04
1.47800000e+05 -2.31997407e-04
1.47800000e+05 -2.31892275e-04
1.47900000e+05 -6.14737410e-04
1.47900000e+05 -6.14630597e-04
1.48000000e+05 -9.96868872e-04
1.48000000e+05 -9.96760411e-04
1.48100000e+05 -1.37838027e-03
1.48100000e+05 -1.37827019e-03
1.48200000e+05 -1.75926039e-03
1.48200000e+05 -1.75914874e-03
1.48300000e+05 -2.13949837e-03
1.48300000e+05 -2.13938518e-03
1.48400000e+05 -2.51908366e-03
1.48400000e+05 -2.51896895e-03
1.48500000e+05 -2.89800602e-03
1.48500000e+05 -2.89788984e-03
1.48600000e+05 -3.27625555e-03
1.48600000e+05 -3.27613792e-03
1.48700000e+05 -3.65382264e-03
1.48700000e+05 -3.65370361e-03
1.48800000e+05 -4.03069802e-03
1.48800000e+05 -4.03057762e-03
1.48900000e+05 -4.40687272e-03
1.48900000e+05 -4.40675097e-03
1.49000000e+05 -4.78233807e-03
1.49000000e+05 -4.78221502e-03
1.49100000e+05 -5.15708573e-03
1.49100000e+05 -5.15696139e-03
1.49200000e+05 -5.53110762e-03
1.49200000e+05 -5.53098203e-03
1.49300000e+05 -5.90439598e-03
1.49300000e+05 -5.90426918e-03
1.49400000e+05 -6.27694335e-03
1.49400000e+05 -6.27681537e-03
1.49500000e+05 -6.64874255e-03
1.49500000e+05 -6.64861342e-03
1.49600000e+05 -7.01978669e-03
1.49600000e+05 -7.01965644e-03
1.49700000e+05 -7.39006918e-03
1.49700000e+05 -7.38993784e-03
1.49800000e+05 -7.75958368e-03
1.49800000e+05 -7.75945128e-03
1.49900000e+05 -8.12832416e-03
1.49900000e+05 -8.12819073e-03
1.50000000e+05 -8.49628484e-03
1.50000000e+05 -8.49615041e-03
1.50100000e+05 -8.86346022e-03
1.50100000e+05 -8.86332482e-03
1.50200000e+05 -9.22984507e-03
1.50200000e+05 -9.22970872e-03
1.50300000e+05 -9.59543442e-03
1.50300000e+05 -9.59529716e-03
1.50400000e+05 -9.96022357e-03
1.50400000e+05 -9.96008543e-03
1.50500000e+05 -1.03242081e-02
1.50500000e+05 -1.03240691e-02
1.50600000e+05 -1.06873837e-02
1.50600000e+05 -1.06872439e-02
1.50700000e+05 -1.10497465e-02
1.50700000e+05 -1.10496059e-02
1.50800000e+05 -1.14112928e-02
1.50800000e+05 -1.14111514e-02
1.50900000e+05 -1.17720191e-02
1.50900000e+05 -1.17718770e-02
1.51000000e+05 -1.21319222e-02
1.51000000e+05 -1.21317793e-02
1.51100000e+05 -1.24909991e-02
1.51100000e+05 -1.24908555e-02
1.51200000e+05 -1.28492471e-02
1.51200000e+05 -1.28491028e-02
1.51300000e+05 -1.32066635e-02
1.51300000e+05 -1.32065186e-02
1.51400000e+05 -1.35632461e-02
1.51400000e+05 -1.35631005e-02
1.51500000e+05 -1.39189928e-02
1.51500000e+05 -1.39188466e-02
1.51600000e+05 -1.42739017e-02
1.51600000e+05 -1.42737550e-02
1.51700000e+05 -1.46279711e-02
1.51700000e+05 -1.46278239e-02
1.51800000e+05 -1.49811997e-02
1.51800000e+05 -1.49810519e-02
1.51900000e+05 -1.53335860e-02
1.51900000e+05 -1.53334377e-02
1.52000000e+05 -1.56851292e-02
1.52000000e+05 -1.56849803e-02
1.52100000e+05 -1.60358282e-02
1.52100000e+05 -1.60356789e-02
1.52200000e+05 -1.63856825e-02
1.52200000e+05 -1.63855328e-02
1.52300000e+05 -1.67346916e-02
1.52300000e+05 -1.67345415e-02
1.52400000e+05 -1.70828552e-02
1.52400000e+05 -1.70827046e-02
1.52500000e+05 -1.74301732e-02
1.52500000e+05 -1.74300222e-02
1.52600000e+05 -1.77766456e-02
1.52600000e+05 -1.77764943e-02
1.52700000e+05 -1.81222727e-02
1.52700000e+05 -1.81221211e-02
1.52800000e+05 -1.84670550e-02
1.52800000e+05 -1.84669030e-02
1.52900000e+05 -1.88109930e-02
1.52900000e+05 -1.88108407e-02
1.53000000e+05 -1.91540875e-02
1.53000000e+05 -1.91539349e-02
1.53100000e+05 -1.94963394e-02
1.53100000e+05 -1.94961865e-02
1.53200000e+05 -1.98377497e-02
1.53200000e+05 -1.98375966e-02
1.53300000e+05 -2.01783197e-02
1.53300000e+05 -2.01781664e-02
1.53400000e+05 -2.05180508e-02
1.53400000e+05 -2.05178972e-02
1.53500000e+05 -2.08569445e-02
1.53500000e+05 -2.08567908e-02
1.53600000e+05 -2.11950025e-02
1.53600000e+05 -2.11948485e-02
1.53700000e+05 -2.15322266e-02
1.53700000e+05 -2.15320724e-02
1.53800000e+05 -2.18686187e-02
1.53800000e+05 -2.18684644e-02
1.53900000e+05 -2.22041809e-02
1.53900000e+05 -2.22040265e-02
1.54000000e+05 -2.25389155e-02
1.54000000e+05 -2.25387609e-02
1.54100000e+05 -2.28728248e-02
1.54100000e+05 -2.28726701e-02
1.54200000e+05 -2.32059112e-02
1.54200000e+05 -2.32057564e-02
1.54300000e+05 -2.35381774e-02
1.54300000e+05 -2.35380226e-02
1.54400000e+05 -2.38696261e-02
1.54400000e+05 -2.38694710e-02
1.54500000e+05 -2.42002603e-02
1.54500000e+05 -2.42001059e-02
1.54600000e+05 -2.45300815e-02
1.54600000e+05 -2.45299229e-02
1.54700000e+05 -2.48591008e-02
1.54700000e+05 -2.48589650e-02
1.54800000e+05 -2.51872770e-02
1.54800000e+05 -2.51870162e-02
1.54900000e+05 -2.55148579e-02
1.54900000e+05 -2.55153331e-02
1.55000000e+05 -2.58405057e-02
1.55000000e+05 -2.58392853e-02
1.55100000e+05 -2.61634377e-02
1.55100000e+05 -2.61639153e-02
1.55200000e+05 -2.64887136e-02
1.55200000e+05 -2.64884535e-02
1.55300000e+05 -2.68116986e-02
1.55300000e+05 -2.68115632e-02
1.55400000e+05 -2.71336522e-02
1.55400000e+05 -2.71334945e-02
1.55500000e+05 -2.74543652e-02
1.55500000e+05 -2.74542118e-02
1.55600000e+05 -2.77738844e-02
1.55600000e+05 -2.77737306e-02
1.55700000e+05 -2.80922109e-02
1.55700000e+05 -2.80920574e-02
1.55800000e+05 -2.84093537e-02
1.55800000e+05 -2.84092005e-02
1.55900000e+05 -2.87253206e-02
1.55900000e+05 -2.87251677e-02
1.56000000e+05 -2.90401197e-02
1.56000000e+05 -2.90399670e-02
1.56100000e+05 -2.93537588e-02
1.56100000e+05 -2.93536065e-02
1.56200000e+05 -2.96662461e-02
1.56200000e+05 -2.96660941e-02
1.56300000e+05 -2.99775897e-02
1.56300000e+05 -2.99774380e-02
1.56400000e+05 -3.02877975e-02
1.56400000e+05 -3.02876461e-02
1.56500000e+05 -3.05968777e-02
1.56500000e+05 -3.05967266e-02
1.56600000e+05 -3.09048384e-02
1.56600000e+05 -3.09046877e-02
1.56700000e+05 -3.12116877e-02
1.56700000e+05 -3.12115373e-02
1.56800000e+05 -3.15174338e-02
1.56800000e+05 -3.15172838e-02
1.56900000e+05 -3.18220848e-02
1.56900000e+05 -3.18219351e-02
1.57000000e+05 -3.21256488e-02
1.57000000e+05 -3.21254995e-02
1.57100000e+05 -3.24281341e-02
1.57100000e+05 -3.24279851e-02
1.57200000e+05 -3.27295488e-02
1.57200000e+05 -3.27294002e-02
1.57300000e+05 -3.30299010e-02
1.57300000e+05 -3.30297527e-02
1.57400000e+05 -3.33291989e-02
1.57400000e+05 -3.33290510e-02
1.57500000e+05 -3.36274507e-02
1.57500000e+05 -3.36273032e-02
1.57600000e+05 -3.39246646e-02
1.57600000e+05 -3.39245175e-02
1.57700000e+05 -3.42208487e-02
1.57700000e+05 -3.42207019e-02
1.57800000e+05 -3.45160112e-02
1.57800000e+05 -3.45158648e-02
1.57900000e+05 -3.48101601e-02
1.57900000e+05 -3.48100141e-02
1.58000000e+05 -3.51033038e-02
1.58000000e+05 -3.51031582e-02
1.58100000e+05 -3.53954502e-02
1.58100000e+05 -3.53953050e-02
1.58200000e+05 -3.56866076e-02
1.58200000e+05 -3.56864627e-02
1.58300000e+05 -3.59767839e-02
1.58300000e+05 -3.59766395e-02
1.58400000e+05 -3.62659874e-02
1.58400000e+05 -3.62658434e-02
1.58500000e+05 -3.65542261e-02
1.58500000e+05 -3.65540824e-02
1.58600000e+05 -3.68415080e-02
1.58600000e+05 -3.68413648e-02
1.58700000e+05 -3.71278413e-02
1.58700000e+05 -3.71276984e-02
1.58800000e+05 -3.74132339e-02
1.58800000e+05 -3.74130914e-02
1.58900000e+05 -3.76976938e-02
1.58900000e+05 -3.76975517e-02
1.59000000e+05 -3.79812291e-02
1.59000000e+05 -3.79810874e-02
1.59100000e+05 -3.82638477e-02
1.59100000e+05 -3.82637064e-02
1.59200000e+05 -3.85455576e-02
1.59200000e+05 -3.85454167e-02
1.59300000e+05 -3.88263666e-02
1.59300000e+05 -3.88262262e-02
1.59400000e+05 -3.91062828e-02
1.59400000e+05 -3.91061427e-02
1.59500000e+05 -3.93853140e-02
1.59500000e+05 -3.93851743e-02
1.59600000e+05 -3.96634680e-02
1.59600000e+05 -3.96633287e-02
1.59700000e+05 -3.99407526e-02
1.59700000e+05 -3.99406138e-02
1.59800000e+05 -4.02171758e-02
1.59800000e+05 -4.02170373e-02
1.59900000e+05 -4.04927452e-02
1.59900000e+05 -4.04926071e-02
1.60000000e+05 -4.07674686e-02
1.60000000e+05 -4.07673310e-02
1.60100000e+05 -4.10413538e-02
1.60100000e+05 -4.10412165e-02
1.60200000e+05 -4.13144083e-02
1.60200000e+05 -4.13142715e-02
1.60300000e+05 -4.15866400e-02
1.60300000e+05 -4.15865035e-02
1.60400000e+05 -4.18580564e-02
1.60400000e+05 -4.18579203e-02
1.60500000e+05 -4.21286652e-02
1.60500000e+05 -4.21285295e-02
1.60600000e+05 -4.23984738e-02
1.60600000e+05 -4.23983385e-02
1.60700000e+05 -4.26674900e-02
1.60700000e+05 -4.26673551e-02
1.60800000e+05 -4.29357211e-02
1.60800000e+05 -4.29355866e-02
1.60900000e+05 -4.32031746e-02
1.60900000e+05 -4.32030405e-02
1.61000000e+05 -4.34698581e-02
1.61000000e+05 -4.34697244e-02
1.61100000e+05 -4.37357789e-02
1.61100000e+05 -4.37356455e-02
1.61200000e+05 -4.40009444e-02
1.61200000e+05 -4.40008114e-02
1.61300000e+05 -4.42653620e-02
1.61300000e+05 -4.42652294e-02
1.61400000e+05 -4.45290389e-02
1.61400000e+05 -4.45289067e-02
1.61500000e+05 -4.47919826e-02
1.61500000e+05 -4.47918508e-02
1.61600000e+05 -4.50542001e-02
1.61600000e+05 -4.50540687e-02
1.61700000e+05 -4.53156988e-02
1.61700000e+05 -4.53155678e-02
1.61800000e+05 -4.55764859e-02
1.61800000e+05 -4.55763552e-02
1.61900000e+05 -4.58365684e-02
1.61900000e+05 -4.58364380e-02
1.62000000e+05 -4.60959534e-02
1.62000000e+05 -4.60958235e-02
1.62100000e+05 -4.63546482e-02
1.62100000e+05 -4.63545186e-02
1.62200000e+05 -4.66126597e-02
1.62200000e+05 -4.66125305e-02
1.62300000e+05 -4.68699949e-02
1.62300000e+05 -4.68698660e-02
1.62400000e+05 -4.71266607e-02
1.62400000e+05 -4.71265323e-02
1.62500000e+05 -4.73826643e-02
1.62500000e+05 -4.73825361e-02
1.62600000e+05 -4.76380123e-02
1.62600000e+05 -4.76378846e-02
1.62700000e+05 -4.78927118e-02
1.62700000e+05 -4.78925844e-02
1.62800000e+05 -4.81467695e-02
1.62800000e+05 -4.81466424e-02
1.62900000e+05 -4.84001922e-02
1.62900000e+05 -4.84000655e-02
1.63000000e+05 -4.86529868e-02
1.63000000e+05 -4.86528604e-02
1.63100000e+05 -4.89051599e-02
1.63100000e+05 -4.89050339e-02
1.63200000e+05 -4.91567182e-02
1.63200000e+05 -4.91565925e-02
1.63300000e+05 -4.94076683e-02
1.63300000e+05 -4.94075430e-02
1.63400000e+05 -4.96580170e-02
1.63400000e+05 -4.96578920e-02
1.63500000e+05 -4.99077707e-02
1.63500000e+05 -4.99076461e-02
1.63600000e+05 -5.01569361e-02
1.63600000e+05 -5.01568117e-02
1.63700000e+05 -5.04055196e-02
1.63700000e+05 -5.04053956e-02
1.63800000e+05 -5.06535277e-02
1.63800000e+05 -5.06534040e-02
1.63900000e+05 -5.09009668e-02
1.63900000e+05 -5.09008435e-02
1.64000000e+05 -5.11478434e-02
1.64000000e+05 -5.11477204e-02
1.64100000e+05 -5.13941639e-02
1.64100000e+05 -5.13940412e-02
1.64200000e+05 -5.16399345e-02
1.64200000e+05 -5.16398121e-02
1.64300000e+05 -5.18851616e-02
1.64300000e+05 -5.18850395e-02
1.64400000e+05 -5.21298514e-02
1.64400000e+05 -5.21297296e-02
1.64500000e+05 -5.23740102e-02
1.64500000e+05 -5.23738887e-02
1.64600000e+05 -5.26176441e-02
1.64600000e+05 -5.26175229e-02
1.64700000e+05 -5.28607594e-02
1.64700000e+05 -5.28606385e-02
1.64800000e+05 -5.31033621e-02
1.64800000e+05 -5.31032415e-02
1.64900000e+05 -5.33454583e-02
1.64900000e+05 -5.33453380e-02
1.65000000e+05 -5.35870542e-02
1.65000000e+05 -5.35869341e-02
1.65100000e+05 -5.38281556e-02
1.65100000e+05 -5.38280359e-02
1.65200000e+05 -5.40687687e-02
1.65200000e+05 -5.40686492e-02
1.65300000e+05 -5.43088993e-02
1.65300000e+05 -5.43087801e-02
1.65400000e+05 -5.45485535e-02
1.65400000e+05 -5.45484345e-02
1.65500000e+05 -5.47877370e-02
1.65500000e+05 -5.47876183e-02
1.65600000e+05 -5.50264557e-02
1.65600000e+05 -5.50263373e-02
1.65700000e+05 -5.52647155e-02
1.65700000e+05 -5.52645973e-02
1.65800000e+05 -5.55025221e-02
1.65800000e+05 -5.55024042e-02
1.65900000e+05 -5.57398813e-02
1.65900000e+05 -5.57397637e-02
1.66000000e+05 -5.59767988e-02
1.66000000e+05 -5.59766815e-02
1.66100000e+05 -5.62132803e-02
1.66100000e+05 -5.62131633e-02
1.66200000e+05 -5.64493315e-02
1.66200000e+05 -5.64492147e-02
1.66300000e+05 -5.66849580e-02
1.66300000e+05 -5.66848414e-02
1.66400000e+05 -5.69201654e-02
1.66400000e+05 -5.69200490e-02
1.66500000e+05 -5.71549592e-02
1.66500000e+05 -5.71548431e-02
1.66600000e+05 -5.73893450e-02
1.66600000e+05 -5.73892291e-02
1.66700000e+05 -5.76233282e-02
1.66700000e+05 -5.76232126e-02
1.66800000e+05 -5.78569144e-02
1.66800000e+05 -5.78567990e-02
1.66900000e+05 -5.80901090e-02
1.66900000e+05 -5.80899938e-02
1.67000000e+05 -5.83229174e-02
1.67000000e+05 -5.83228024e-02
1.67100000e+05 -5.85553449e-02
1.67100000e+05 -5.85552301e-02
1.67200000e+05 -5.87873969e-02
1.67200000e+05 -5.87872824e-02
1.67300000e+05 -5.90190787e-02
1.67300000e+05 -5.90189644e-02
1.67400000e+05 -5.92503956e-02
1.67400000e+05 -5.92502815e-02
1.67500000e+05 -5.94813528e-02
1.67500000e+05 -5.94812389e-02
1.67600000e+05 -5.97119556e-02
1.67600000e+05 -5.97118420e-02
1.67700000e+05 -5.99422092e-02
1.67700000e+05 -5.99420957e-02
1.67800000e+05 -6.01721187e-02
1.67800000e+05 -6.01720054e-02
1.67900000e+05 -6.04016892e-02
1.67900000e+05 -6.04015762e-02
1.68000000e+05 -6.06309260e-02
1.68000000e+05 -6.06308131e-02
1.68100000e+05 -6.08598340e-02
1.68100000e+05 -6.08597213e-02
1.68200000e+05 -6.10884182e-02
1.68200000e+05 -6.10883057e-02
1.68300000e+05 -6.13166838e-02
1.68300000e+05 -6.13165715e-02
1.68400000e+05 -6.15446357e-02
1.68400000e+05 -6.15445236e-02
1.68500000e+05 -6.17722789e-02
1.68500000e+05 -6.17721670e-02
1.68600000e+05 -6.19996183e-02
1.68600000e+05 -6.19995065e-02
1.68700000e+05 -6.22266589e-02
1.68700000e+05 -6.22265472e-02
1.68800000e+05 -6.24534054e-02
1.68800000e+05 -6.24532940e-02
1.68900000e+05 -6.26798628e-02
1.68900000e+05 -6.26797515e-02
1.69000000e+05 -6.29060359e-02
1.69000000e+05 -6.29059248e-02
1.69100000e+05 -6.31319295e-02
1.69100000e+05 -6.31318186e-02
1.69200000e+05 -6.33575484e-02
1.69200000e+05 -6.33574376e-02
1.69300000e+05 -6.35828973e-02
1.69300000e+05 -6.35827867e-02
1.69400000e+05 -6.38079810e-02
1.69400000e+05 -6.38078705e-02
1.69500000e+05 -6.40328041e-02
1.69500000e+05 -6.40326938e-02
1.69600000e+05 -6.42573714e-02
1.69600000e+05 -6.42572612e-02
1.69700000e+05 -6.44816874e-02
1.69700000e+05 -6.44815774e-02
1.69800000e+05 -6.47057569e-02
1.69800000e+05 -6.47056469e-02
1.69900000e+05 -6.49295843e-02
1.69900000e+05 -6.49294745e-02
1.70000000e+05 -6.51531743e-02
1.70000000e+05 -6.51530646e-02
1.70100000e+05 -6.53765314e-02
1.70100000e+05 -6.53764219e-02
1.70200000e+05 -6.55996602e-02
1.70200000e+05 -6.55995508e-02
1.70300000e+05 -6.58225652e-02
1.70300000e+05 -6.58224558e-02
1.70400000e+05 -6.60452507e-02
1.70400000e+05 -6.60451415e-02
1.70500000e+05 -6.62677214e-02
1.70500000e+05 -6.62676123e-02
1.70600000e+05 -6.64899815e-02
1.70600000e+05 -6.64898725e-02
1.70700000e+05 -6.67120356e-02
1.70700000e+05 -6.67119267e-02
1.70800000e+05 -6.69338879e-02
1.70800000e+05 -6.69337792e-02
1.70900000e+05 -6.71555430e-02
1.70900000e+05 -6.71554343e-02
1.71000000e+05 -6.73770050e-02
1.71000000e+05 -6.73768964e-02
1.71100000e+05 -6.75982783e-02
1.71100000e+05 -6.75981699e-02
1.71200000e+05 -6.78193673e-02
1.71200000e+05 -6.78192589e-02
1.71300000e+05 -6.80402761e-02
1.71300000e+05 -6.80401679e-02
1.71400000e+05 -6.82610091e-02
1.71400000e+05 -6.82609009e-02
1.71500000e+05 -6.84815704e-02
1.71500000e+05 -6.84814623e-02
1.71600000e+05 -6.87019643e-02
1.71600000e+05 -6.87018563e-02
1.71700000e+05 -6.89221950e-02
1.71700000e+05 -6.89220870e-02
1.71800000e+05 -6.91422665e-02
1.71800000e+05 -6.91421587e-02
1.71900000e+05 -6.93621832e-02
1.71900000e+05 -6.93620754e-02
1.72000000e+05 -6.95819490e-02
1.72000000e+05 -6.95818413e-02
1.72100000e+05 -6.98015681e-02
1.72100000e+05 -6.98014605e-02
1.72200000e+05 -7.00210446e-02
1.72200000e+05 -7.00209370e-02
1.72300000e+05 -7.02403825e-02
1.72300000e+05 -7.02402750e-02
1.72400000e+05 -7.04595859e-02
1.72400000e+05 -7.04594785e-02
1.72500000e+05 -7.06786588e-02
1.72500000e+05 -7.06785514e-02
1.72600000e+05 -7.08976052e-02
1.72600000e+05 -7.08974979e-02
1.72700000e+05 -7.11164291e-02
1.72700000e+05 -7.11163218e-02
1.72800000e+05 -7.13351344e-02
1.72800000e+05 -7.13350272e-02
1.72900000e+05 -7.15537252e-02
1.72900000e+05 -7.15536180e-02
1.73000000e+05 -7.17722052e-02
1.73000000e+05 -7.17720981e-02
1.73100000e+05 -7.19905785e-02
1.73100000e+05 -7.19904714e-02
1.73200000e+05 -7.22088489e-02
1.73200000e+05 -7.22087418e-02
1.73300000e+05 -7.24270203e-02
1.73300000e+05 -7.24269133e-02
1.73400000e+05 -7.26450965e-02
1.73400000e+05 -7.26449895e-02
1.73500000e+05 -7.28630814e-02
1.73500000e+05 -7.28629745e-02
1.73600000e+05 -7.30809788e-02
1.73600000e+05 -7.30808719e-02
1.73700000e+05 -7.32987925e-02
1.73700000e+05 -7.32986856e-02
1.73800000e+05 -7.35165263e-02
1.73800000e+05 -7.35164194e-02
1.73900000e+05 -7.37341839e-02
1.73900000e+05 -7.37340770e-02
1.74000000e+05 -7.39517691e-02
1.74000000e+05 -7.39516622e-02
1.74100000e+05 -7.41692855e-02
1.74100000e+05 -7.41691787e-02
1.74200000e+05 -7.43867370e-02
1.74200000e+05 -7.43866302e-02
1.74300000e+05 -7.46041272e-02
1.74300000e+05 -7.46040204e-02
1.74400000e+05 -7.48214598e-02
1.74400000e+05 -7.48213530e-02
1.74500000e+05 -7.50387385e-02
1.74500000e+05 -7.50386317e-02
1.74600000e+05 -7.52559669e-02
1.74600000e+05 -7.52558601e-02
1.74700000e+05 -7.54731486e-02
1.74700000e+05 -7.54730418e-02
1.74800000e+05 -7.56902873e-02
1.74800000e+05 -7.56901805e-02
1.74900000e+05 -7.59073865e-02
1.74900000e+05 -7.59072797e-02
1.75000000e+05 -7.61244498e-02
1.75000000e+05 -7.61243430e-02
1.75100000e+05 -7.63414808e-02
1.75100000e+05 -7.63413740e-02
1.75200000e+05 -7.65584831e-02
1.75200000e+05 -7.65583763e-02
1.75300000e+05 -7.67754602e-02
1.75300000e+05 -7.67753534e-02
1.75400000e+05 -7.69924156e-02
1.75400000e+05 -7.69923087e-02
1.75500000e+05 -7.72093528e-02
1.75500000e+05 -7.72092459e-02
1.75600000e+05 -7.74262754e-02
1.75600000e+05 -7.74261685e-02
1.75700000e+05 -7.76431867e-02
1.75700000e+05 -7.76430798e-02
1.75800000e+05 -7.78600903e-02
1.75800000e+05 -7.78599833e-02
1.75900000e+05 -7.80769896e-02
1.75900000e+05 -7.80768826e-02
1.76000000e+05 -7.82938880e-02
1.76000000e+05 -7.82937810e-02
1.76100000e+05 -7.85107890e-02
1.76100000e+05 -7.85106819e-02
1.76200000e+05 -7.87276960e-02
1.76200000e+05 -7.87275889e-02
1.76300000e+05 -7.89446123e-02
1.76300000e+05 -7.89445052e-02
1.76400000e+05 -7.91615414e-02
1.76400000e+05 -7.91614342e-02
1.76500000e+05 -7.93784866e-02
1.76500000e+05 -7.93783794e-02
1.76600000e+05 -7.95954512e-02
1.76600000e+05 -7.95953440e-02
1.76700000e+05 -7.98124387e-02
1.76700000e+05 -7.98123314e-02
1.76800000e+05 -8.00294523e-02
1.76800000e+05 -8.00293449e-02
1.76900000e+05 -8.02464953e-02
1.76900000e+05 -8.02463879e-02
1.77000000e+05 -8.04635710e-02
1.77000000e+05 -8.04634636e-02
1.77100000e+05 -8.06806828e-02
1.77100000e+05 -8.06805753e-02
1.77200000e+05 -8.08978339e-02
1.77200000e+05 -8.08977263e-02
1.77300000e+05 -8.11150275e-02
1.77300000e+05 -8.11149199e-02
1.77400000e+05 -8.13322670e-02
1.77400000e+05 -8.13321593e-02
1.77500000e+05 -8.15495555e-02
1.77500000e+05 -8.15494477e-02
1.77600000e+05 -8.17668963e-02
1.77600000e+05 -8.17667884e-02
1.77700000e+05 -8.19842925e-02
1.77700000e+05 -8.19841846e-02
1.77800000e+05 -8.22017475e-02
1.77800000e+05 -8.22016395e-02
1.77900000e+05 -8.24192643e-02
1.77900000e+05 -8.24191563e-02
1.78000000e+05 -8.26368462e-02
1.78000000e+05 -8.26367381e-02
1.78100000e+05 -8.28544963e-02
1.78100000e+05 -8.28543881e-02
1.78200000e+05 -8.30722177e-02
1.78200000e+05 -8.30721095e-02
1.78300000e+05 -8.32900137e-02
1.78300000e+05 -8.32899054e-02
1.78400000e+05 -8.35078874e-02
1.78400000e+05 -8.35077789e-02
1.78500000e+05 -8.37258418e-02
1.78500000e+05 -8.37257333e-02
1.78600000e+05 -8.39438801e-02
1.78600000e+05 -8.39437715e-02
1.78700000e+05 -8.41620054e-02
1.78700000e+05 -8.41618967e-02
1.78800000e+05 -8.43802207e-02
1.78800000e+05 -8.43801119e-02
1.78900000e+05 -8.45985292e-02
1.78900000e+05 -8.45984203e-02
1.79000000e+05 -8.48169340e-02
1.79000000e+05 -8.48168250e-02
1.79100000e+05 -8.50354380e-02
1.79100000e+05 -8.50353289e-02
1.79200000e+05 -8.52540443e-02
1.79200000e+05 -8.52539352e-02
1.79300000e+05 -8.54727561e-02
1.79300000e+05 -8.54726468e-02
1.79400000e+05 -8.56915762e-02
1.79400000e+05 -8.56914668e-02
1.79500000e+05 -8.59105077e-02
1.79500000e+05 -8.59103982e-02
1.79600000e+05 -8.61295536e-02
1.79600000e+05 -8.61294440e-02
1.79700000e+05 -8.63487170e-02
1.79700000e+05 -8.63486072e-02
1.79800000e+05 -8.65680007e-02
1.79800000e+05 -8.65678909e-02
1.79900000e+05 -8.67874079e-02
1.79900000e+05 -8.67872979e-02
1.80000000e+05 -8.70069413e-02
1.80000000e+05 -8.70068313e-02
1.80100000e+05 -8.72266041e-02
1.80100000e+05 -8.72264939e-02
1.80200000e+05 -8.74463992e-02
1.80200000e+05 -8.74462889e-02
1.80300000e+05 -8.76663294e-02
1.80300000e+05 -8.76662190e-02
1.80400000e+05 -8.78863978e-02
1.80400000e+05 -8.78862872e-02
1.80500000e+05 -8.81066072e-02
1.80500000e+05 -8.81064965e-02
1.80600000e+05 -8.83269606e-02
1.80600000e+05 -8.83268498e-02
1.80700000e+05 -8.85474609e-02
1.80700000e+05 -8.85473499e-02
1.80800000e+05 -8.87681109e-02
1.80800000e+05 -8.87679998e-02
1.80900000e+05 -8.89889135e-02
1.80900000e+05 -8.89888023e-02
1.81000000e+05 -8.92098717e-02
1.81000000e+05 -8.92097603e-02
1.81100000e+05 -8.94309882e-02
1.81100000e+05 -8.94308767e-02
1.81200000e+05 -8.96522660e-02
1.81200000e+05 -8.96521544e-02
1.81300000e+05 -8.98737079e-02
1.81300000e+05 -8.98735961e-02
1.81400000e+05 -9.00953167e-02
1.81400000e+05 -9.00952048e-02
1.81500000e+05 -9.03170953e-02
1.81500000e+05 -9.03169832e-02
1.81600000e+05 -9.05390465e-02
1.81600000e+05 -9.05389343e-02
1.81700000e+05 -9.07611731e-02
1.81700000e+05 -9.07610607e-02
1.81800000e+05 -9.09834779e-02
1.81800000e+05 -9.09833654e-02
1.81900000e+05 -9.12059638e-02
1.81900000e+05 -9.12058511e-02
1.82000000e+05 -9.14286334e-02
1.82000000e+05 -9.14285206e-02
1.82100000e+05 -9.16514897e-02
1.82100000e+05 -9.16513768e-02
1.82200000e+05 -9.18745354e-02
1.82200000e+05 -9.18744223e-02
1.82300000e+05 -9.20977732e-02
1.82300000e+05 -9.20976600e-02
1.82400000e+05 -9.23212060e-02
1.82400000e+05 -9.23210926e-02
1.82500000e+05 -9.25448364e-02
1.82500000e+05 -9.25447228e-02
1.82600000e+05 -9.27686673e-02
1.82600000e+05 -9.27685535e-02
1.82700000e+05 -9.29927013e-02
1.82700000e+05 -9.29925874e-02
1.82800000e+05 -9.32169413e-02
1.82800000e+05 -9.32168272e-02
1.82900000e+05 -9.34413899e-02
1.82900000e+05 -9.34412756e-02
1.83000000e+05 -9.36660498e-02
1.83000000e+05 -9.36659354e-02
1.83100000e+05 -9.38909239e-02
1.83100000e+05 -9.38908093e-02
1.83200000e+05 -9.41160147e-02
1.83200000e+05 -9.41158999e-02
1.83300000e+05 -9.43413250e-02
1.83300000e+05 -9.43412100e-02
1.83400000e+05 -9.45668575e-02
1.83400000e+05 -9.45667423e-02
1.83500000e+05 -9.47926148e-02
1.83500000e+05 -9.47924995e-02
1.83600000e+05 -9.50185997e-02
1.83600000e+05 -9.50184842e-02
1.83700000e+05 -9.52448149e-02
1.83700000e+05 -9.52446992e-02
1.83800000e+05 -9.54712629e-02
1.83800000e+05 -9.54711470e-02
1.83900000e+05 -9.56979465e-02
1.83900000e+05 -9.56978305e-02
1.84000000e+05 -9.59248684e-02
1.84000000e+05 -9.59247521e-02
1.84100000e+05 -9.61520311e-02
1.84100000e+05 -9.61519147e-02
1.84200000e+05 -9.63794374e-02
1.84200000e+05 -9.63793208e-02
1.84300000e+05 -9.66070899e-02
1.84300000e+05 -9.66069730e-02
1.84400000e+05 -9.68349911e-02
1.84400000e+05 -9.68348741e-02
1.84500000e+05 -9.70631438e-02
1.84500000e+05 -9.70630266e-02
1.84600000e+05 -9.72915506e-02
1.84600000e+05 -9.72914332e-02
1.84700000e+05 -9.75202141e-02
1.84700000e+05 -9.75200965e-02
1.84800000e+05 -9.77491369e-02
1.84800000e+05 -9.77490191e-02
1.84900000e+05 -9.79783216e-02
1.84900000e+05 -9.79782036e-02
1.85000000e+05 -9.82077709e-02
1.85000000e+05 -9.82076527e-02
1.85100000e+05 -9.84374873e-02
1.85100000e+05 -9.84373689e-02
1.85200000e+05 -9.86674735e-02
1.85200000e+05 -9.86673548e-02
1.85300000e+05 -9.88977320e-02
1.85300000e+05 -9.88976131e-02
1.85400000e+05 -9.91282654e-02
1.85400000e+05 -9.91281463e-02
1.85500000e+05 -9.93590763e-02
1.85500000e+05 -9.93589570e-02
1.85600000e+05 -9.95901673e-02
1.85600000e+05 -9.95900478e-02
1.85700000e+05 -9.98215410e-02
1.85700000e+05 -9.98214213e-02
1.85800000e+05 -1.00053200e-01
1.85800000e+05 -1.00053080e-01
1.85900000e+05 -1.00285147e-01
1.85900000e+05 -1.00285027e-01
1.86000000e+05 -1.00517384e-01
1.86000000e+05 -1.00517263e-01
1.86100000e+05 -1.00749914e-01
1.86100000e+05 -1.00749793e-01
1.86200000e+05 -1.00982740e-01
1.86200000e+05 -1.00982619e-01
1.86300000e+05 -1.01215863e-01
1.86300000e+05 -1.01215742e-01
1.86400000e+05 -1.01449288e-01
1.86400000e+05 -1.01449166e-01
1.86500000e+05 -1.01683015e-01
1.86500000e+05 -1.01682893e-01
1.86600000e+05 -1.01917048e-01
1.86600000e+05 -1.01916926e-01
1.86700000e+05 -1.02151390e-01
1.86700000e+05 -1.02151268e-01
1.86800000e+05 -1.02386042e-01
1.86800000e+05 -1.02385920e-01
1.86900000e+05 -1.02621007e-01
1.86900000e+05 -1.02620885e-01
1.87000000e+05 -1.02856289e-01
1.87000000e+05 -1.02856166e-01
1.87100000e+05 -1.03091889e-01
1.87100000e+05 -1.03091766e-01
1.87200000e+05 -1.03327810e-01
1.87200000e+05 -1.03327686e-01
1.87300000e+05 -1.03564054e-01
1.87300000e+05 -1.03563930e-01
1.87400000e+05 -1.03800624e-01
1.87400000e+05 -1.03800501e-01
1.87500000e+05 -1.04037523e-01
1.87500000e+05 -1.04037399e-01
1.87600000e+05 -1.04274753e-01
1.87600000e+05 -1.04274629e-01
1.87700000e+05 -1.04512316e-01
1.87700000e+05 -1.04512192e-01
1.87800000e+05 -1.04750216e-01
1.87800000e+05 -1.04750091e-01
1.87900000e+05 -1.04988454e-01
1.87900000e+05 -1.04988329e-01
1.88000000e+05 -1.05227033e-01
1.88000000e+05 -1.05226908e-01
1.88100000e+05 -1.05465956e-01
1.88100000e+05 -1.05465831e-01
1.88200000e+05 -1.05705226e-01
1.88200000e+05 -1.05705100e-01
1.88300000e+05 -1.05944843e-01
1.88300000e+05 -1.05944717e-01
1.88400000e+05 -1.06184812e-01
1.88400000e+05 -1.06184686e-01
1.88500000e+05 -1.06425135e-01
1.88500000e+05 -1.06425008e-01
1.88600000e+05 -1.06665814e-01
1.88600000e+05 -1.06665687e-01
1.88700000e+05 -1.06906851e-01
1.88700000e+05 -1.06906724e-01
1.88800000e+05 -1.07148250e-01
1.88800000e+05 -1.07148123e-01
1.88900000e+05 -1.07390013e-01
1.88900000e+05 -1.07389885e-01
1.89000000e+05 -1.07632141e-01
1.89000000e+05 -1.07632013e-01
1.89100000e+05 -1.07874639e-01
1.89100000e+05 -1.07874511e-01
1.89200000e+05 -1.08117508e-01
1.89200000e+05 -1.08117379e-01
1.89300000e+05 -1.08360750e-01
1.89300000e+05 -1.08360621e-01
1.89400000e+05 -1.08604369e-01
1.89400000e+05 -1.08604240e-01
1.89500000e+05 -1.08848366e-01
1.89500000e+05 -1.08848237e-01
1.89600000e+05 -1.09092745e-01
1.89600000e+05 -1.09092615e-01
1.89700000e+05 -1.09337508e-01
1.89700000e+05 -1.09337378e-01
1.89800000e+05 -1.09582656e-01
1.89800000e+05 -1.09582526e-01
1.89900000e+05 -1.09828194e-01
1.89900000e+05 -1.09828063e-01
1.90000000e+05 -1.10074123e-01
1.90000000e+05 -1.10073992e-01
1.90100000e+05 -1.10320445e-01
1.90100000e+05 -1.10320314e-01
1.90200000e+05 -1.10567164e-01
1.90200000e+05 -1.10567033e-01
1.90300000e+05 -1.10814282e-01
1.90300000e+05 -1.10814150e-01
1.90400000e+05 -1.11061801e-01
1.90400000e+05 -1.11061669e-01
1.90500000e+05 -1.11309724e-01
1.90500000e+05 -1.11309592e-01
1.90600000e+05 -1.11558053e-01
1.90600000e+05 -1.11557921e-01
1.90700000e+05 -1.11806792e-01
1.90700000e+05 -1.11806659e-01
1.90800000e+05 -1.12055941e-01
1.90800000e+05 -1.12055808e-01
1.90900000e+05 -1.12305504e-01
1.90900000e+05 -1.12305371e-01
1.91000000e+05 -1.12555484e-01
1.91000000e+05 -1.12555350e-01
1.91100000e+05 -1.12805883e-01
1.91100000e+05 -1.12805748e-01
1.91200000e+05 -1.13056703e-01
1.91200000e+05 -1.13056568e-01
1.91300000e+05 -1.13307947e-01
1.91300000e+05 -1.13307812e-01
1.91400000e+05 -1.13559617e-01
1.91400000e+05 -1.13559482e-01
1.91500000e+05 -1.13811717e-01
1.91500000e+05 -1.13811581e-01
1.91600000e+05 -1.14064247e-01
1.91600000e+05 -1.14064112e-01
1.91700000e+05 -1.14317212e-01
1.91700000e+05 -1.14317076e-01
1.91800000e+05 -1.14570614e-01
1.91800000e+05 -1.14570477e-01
1.91900000e+05 -1.14824454e-01
1.91900000e+05 -1.14824318e-01
1.92000000e+05 -1.15078737e-01
1.92000000e+05 -1.15078599e-01
1.92100000e+05 -1.15333463e-01
1.92100000e+05 -1.15333325e-01
1.92200000e+05 -1.15588636e-01
1.92200000e+05 -1.15588498e-01
1.92300000e+05 -1.15844258e-01
1.92300000e+05 -1.15844120e-01
1.92400000e+05 -1.16100332e-01
1.92400000e+05 -1.16100193e-01
1.92500000e+05 -1.16356860e-01
1.92500000e+05 -1.16356721e-01
1.92600000e+05 -1.16613845e-01
1.92600000e+05 -1.16613706e-01
1.92700000e+05 -1.16871290e-01
1.92700000e+05 -1.16871150e-01
1.92800000e+05 -1.17129196e-01
1.92800000e+05 -1.17129056e-01
1.92900000e+05 -1.17387567e-01
1.92900000e+05 -1.17387427e-01
1.93000000e+05 -1.17646405e-01
1.93000000e+05 -1.17646264e-01
1.93100000e+05 -1.17905712e-01
1.93100000e+05 -1.17905571e-01
1.93200000e+05 -1.18165492e-01
1.93200000e+05 -1.18165350e-01
1.93300000e+05 -1.18425746e-01
1.93300000e+05 -1.18425604e-01
1.93400000e+05 -1.18686478e-01
1.93400000e+05 -1.18686335e-01
1.93500000e+05 -1.18947689e-01
1.93500000e+05 -1.18947546e-01
1.93600000e+05 -1.19209383e-01
1.93600000e+05 -1.19209240e-01
1.93700000e+05 -1.19471561e-01
1.93700000e+05 -1.19471418e-01
1.93800000e+05 -1.19734228e-01
1.93800000e+05 -1.19734084e-01
1.93900000e+05 -1.19997384e-01
1.93900000e+05 -1.19997240e-01
1.94000000e+05 -1.20261033e-01
1.94000000e+05 -1.20260889e-01
1.94100000e+05 -1.20525177e-01
1.94100000e+05 -1.20525033e-01
1.94200000e+05 -1.20789820e-01
1.94200000e+05 -1.20789674e-01
1.94300000e+05 -1.21054962e-01
1.94300000e+05 -1.21054817e-01
1.94400000e+05 -1.21320608e-01
1.94400000e+05 -1.21320462e-01
1.94500000e+05 -1.21586759e-01
1.94500000e+05 -1.21586613e-01
1.94600000e+05 -1.21853419e-01
1.94600000e+05 -1.21853272e-01
1.94700000e+05 -1.22120590e-01
1.94700000e+05 -1.22120443e-01
1.94800000e+05 -1.22388274e-01
1.94800000e+05 -1.22388126e-01
1.94900000e+05 -1.22656474e-01
1.94900000e+05 -1.22656326e-01
1.95000000e+05 -1.22925193e-01
1.95000000e+05 -1.22925045e-01
1.95100000e+05 -1.23194434e-01
1.95100000e+05 -1.23194284e-01
1.95200000e+05 -1.23464197e-01
1.95200000e+05 -1.23464048e-01
1.95300000e+05 -1.23734488e-01
1.95300000e+05 -1.23734338e-01
1.95400000e+05 -1.24005308e-01
1.95400000e+05 -1.24005158e-01
1.95500000e+05 -1.24276660e-01
1.95500000e+05 -1.24276509e-01
1.95600000e+05 -1.24548546e-01
1.95600000e+05 -1.24548395e-01
1.95700000e+05 -1.24820969e-01
1.95700000e+05 -1.24820818e-01
1.95800000e+05 -1.25093932e-01
1.95800000e+05 -1.25093781e-01
1.95900000e+05 -1.25367438e-01
1.95900000e+05 -1.25367286e-01
1.96000000e+05 -1.25641489e-01
1.96000000e+05 -1.25641336e-01
1.96100000e+05 -1.25916087e-01
1.96100000e+05 -1.25915934e-01
1.96200000e+05 -1.26191236e-01
1.96200000e+05 -1.26191083e-01
1.96300000e+05 -1.26466938e-01
1.96300000e+05 -1.26466784e-01
1.96400000e+05 -1.26743195e-01
1.96400000e+05 -1.26743041e-01
1.96500000e+05 -1.27020011e-01
1.96500000e+05 -1.27019856e-01
1.96600000e+05 -1.27297388e-01
1.96600000e+05 -1.27297233e-01
1.96700000e+05 -1.27575329e-01
1.96700000e+05 -1.27575173e-01
1.96800000e+05 -1.27853836e-01
1.96800000e+05 -1.27853680e-01
1.96900000e+05 -1.28132912e-01
1.96900000e+05 -1.28132756e-01
1.97000000e+05 -1.28412560e-01
1.97000000e+05 -1.28412404e-01
1.97100000e+05 -1.28692783e-01
1.97100000e+05 -1.28692626e-01
1.97200000e+05 -1.28973583e-01
1.97200000e+05 -1.28973425e-01
1.97300000e+05 -1.29254963e-01
1.97300000e+05 -1.29254805e-01
1.97400000e+05 -1.29536925e-01
1.97400000e+05 -1.29536767e-01
1.97500000e+05 -1.29819473e-01
1.97500000e+05 -1.29819314e-01
1.97600000e+05 -1.30102609e-01
1.97600000e+05 -1.30102450e-01
1.97700000e+05 -1.30386336e-01
1.97700000e+05 -1.30386176e-01
1.97800000e+05 -1.30670657e-01
1.97800000e+05 -1.30670496e-01
1.97900000e+05 -1.30955574e-01
1.97900000e+05 -1.30955413e-01
1.98000000e+05 -1.31241089e-01
1.98000000e+05 -1.31240928e-01
1.98100000e+05 -1.31527207e-01
1.98100000e+05 -1.31527045e-01
1.98200000e+05 -1.31813929e-01
1.98200000e+05 -1.31813767e-01
1.98300000e+05 -1.32101259e-01
1.98300000e+05 -1.32101096e-01
1.98400000e+05 -1.32389198e-01
1.98400000e+05 -1.32389035e-01
1.98500000e+05 -1.32677751e-01
1.98500000e+05 -1.32677587e-01
1.98600000e+05 -1.32966919e-01
1.98600000e+05 -1.32966755e-01
1.98700000e+05 -1.33256705e-01
1.98700000e+05 -1.33256541e-01
1.98800000e+05 -1.33547113e-01
1.98800000e+05 -1.33546948e-01
1.98900000e+05 -1.33838145e-01
1.98900000e+05 -1.33837979e-01
1.99000000e+05 -1.34129803e-01
1.99000000e+05 -1.34129637e-01
1.99100000e+05 -1.34422091e-01
1.99100000e+05 -1.34421925e-01
1.99200000e+05 -1.34715012e-01
1.99200000e+05 -1.34714845e-01
1.99300000e+05 -1.35008568e-01
1.99300000e+05 -1.35008400e-01
1.99400000e+05 -1.35302761e-01
1.99400000e+05 -1.35302593e-01
1.99500000e+05 -1.35597596e-01
1.99500000e+05 -1.35597427e-01
1.99600000e+05 -1.35893074e-01
1.99600000e+05 -1.35892905e-01
1.99700000e+05 -1.36189199e-01
1.99700000e+05 -1.36189027e-01
1.99800000e+05 -1.36485974e-01
1.99800000e+05 -1.36485804e-01
1.99900000e+05 -1.36783391e-01
1.99900000e+05 -1.36782619e-01
2.00000000e+05 -1.37082108e-01
2.00000000e+05 -1.37083100e-01


==> MixPlotData/opt_T700_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.73710123e-02
3.00000000e+04 -1.73744169e-02
3.01000000e+04 -2.16507635e-02
3.01000000e+04 -2.16529082e-02
3.02000000e+04 -2.61980983e-02
3.02000000e+04 -2.61987642e-02
3.03000000e+04 -3.08399834e-02
3.03000000e+04 -3.08391355e-02
3.04000000e+04 -3.53973701e-02
3.04000000e+04 -3.53951650e-02
3.05000000e+04 -3.97076113e-02
3.05000000e+04 -3.97043657e-02
3.06000000e+04 -4.36436663e-02
3.06000000e+04 -4.36397955e-02
3.07000000e+04 -4.71264248e-02
3.07000000e+04 -4.71223661e-02
3.08000000e+04 -5.01281933e-02
3.08000000e+04 -5.01243327e-02
3.09000000e+04 -5.26675498e-02
3.09000000e+04 -5.26641691e-02
3.10000000e+04 -5.47977462e-02
3.10000000e+04 -5.47950003e-02
3.11000000e+04 -5.65920369e-02
3.11000000e+04 -5.65899605e-02
3.12000000e+04 -5.81294403e-02
3.12000000e+04 -5.81279772e-02
3.13000000e+04 -5.94836014e-02
3.13000000e+04 -5.94826425e-02
3.14000000e+04 -6.07160347e-02
3.14000000e+04 -6.07154545e-02
3.15000000e+04 -6.18736479e-02
3.15000000e+04 -6.18733305e-02
3.16000000e+04 -6.29894893e-02
3.16000000e+04 -6.29893425e-02
3.17000000e+04 -6.40853109e-02
3.17000000e+04 -6.40852691e-02
3.18000000e+04 -6.51746848e-02
3.18000000e+04 -6.51747062e-02
3.19000000e+04 -6.62658334e-02
3.19000000e+04 -6.62658934e-02
3.20000000e+04 -6.73637888e-02
3.20000000e+04 -6.73638743e-02
3.21000000e+04 -6.84718372e-02
3.21000000e+04 -6.84719418e-02
3.22000000e+04 -6.95923824e-02
3.22000000e+04 -6.95925030e-02
3.23000000e+04 -7.07274139e-02
3.23000000e+04 -7.07275493e-02
3.24000000e+04 -7.18787403e-02
3.24000000e+04 -7.18788899e-02
3.25000000e+04 -7.30480969e-02
3.25000000e+04 -7.30482606e-02
3.26000000e+04 -7.42371940e-02
3.26000000e+04 -7.42373719e-02
3.27000000e+04 -7.54477394e-02
3.27000000e+04 -7.54479314e-02
3.28000000e+04 -7.66814494e-02
3.28000000e+04 -7.66816558e-02
3.29000000e+04 -7.79400572e-02
3.29000000e+04 -7.79402780e-02
3.30000000e+04 -7.92253189e-02
3.30000000e+04 -7.92255545e-02
3.31000000e+04 -8.05390195e-02
3.31000000e+04 -8.05392701e-02
3.32000000e+04 -8.18829788e-02
3.32000000e+04 -8.18832448e-02
3.33000000e+04 -8.32590567e-02
3.33000000e+04 -8.32593384e-02
3.34000000e+04 -8.46691595e-02
3.34000000e+04 -8.46694573e-02
3.35000000e+04 -8.61152452e-02
3.35000000e+04 -8.61155597e-02
3.36000000e+04 -8.75993302e-02
3.36000000e+04 -8.75996618e-02
3.37000000e+04 -8.91234946e-02
3.37000000e+04 -8.91238439e-02
3.38000000e+04 -9.06898895e-02
3.38000000e+04 -9.06902572e-02
3.39000000e+04 -9.23007428e-02
3.39000000e+04 -9.23011296e-02
3.40000000e+04 -9.39583670e-02
3.40000000e+04 -9.39587735e-02
3.41000000e+04 -9.56651653e-02
3.41000000e+04 -9.56655924e-02
3.42000000e+04 -9.74236406e-02
3.42000000e+04 -9.74240892e-02
3.43000000e+04 -9.92364020e-02
3.43000000e+04 -9.92368730e-02
3.44000000e+04 -1.01106175e-01
3.44000000e+04 -1.01106670e-01
3.45000000e+04 -1.03035809e-01
3.45000000e+04 -1.03036328e-01
3.46000000e+04 -1.05028288e-01
3.46000000e+04 -1.05028833e-01
3.47000000e+04 -1.07086739e-01
3.47000000e+04 -1.07087311e-01
3.48000000e+04 -1.09214448e-01
3.48000000e+04 -1.09215048e-01
3.49000000e+04 -1.11414862e-01
3.49000000e+04 -1.11415492e-01
3.50000000e+04 -1.13691615e-01
3.50000000e+04 -1.13692276e-01
3.51000000e+04 -1.16048524e-01
3.51000000e+04 -1.16049218e-01
3.52000000e+04 -1.18489627e-01
3.52000000e+04 -1.18490356e-01
3.53000000e+04 -1.21019167e-01
3.53000000e+04 -1.21019933e-01
3.54000000e+04 -1.23641653e-01
3.54000000e+04 -1.23642458e-01
3.55000000e+04 -1.26361813e-01
3.55000000e+04 -1.26362659e-01
3.56000000e+04 -1.29184709e-01
3.56000000e+04 -1.29185599e-01
3.57000000e+04 -1.32115625e-01
3.57000000e+04 -1.32116560e-01
3.58000000e+04 -1.35160272e-01
3.58000000e+04 -1.35161257e-01
3.59000000e+04 -1.38324563e-01
3.59000000e+04 -1.38325599e-01
3.60000000e+04 -1.41614989e-01
3.60000000e+04 -1.41616082e-01
3.61000000e+04 -1.45038161e-01
3.61000000e+04 -1.45039311e-01
3.62000000e+04 -1.48601523e-01
3.62000000e+04 -1.48602738e-01
3.63000000e+04 -1.52312443e-01
3.63000000e+04 -1.52313721e-01
3.64000000e+04 -1.56179556e-01
3.64000000e+04 -1.56180911e-01
3.65000000e+04 -1.60211006e-01
3.65000000e+04 -1.60212430e-01
3.66000000e+04 -1.64416979e-01
3.66000000e+04 -1.64418493e-01
3.67000000e+04 -1.68806319e-01
3.67000000e+04 -1.68807907e-01
3.68000000e+04 -1.73391328e-01
3.68000000e+04 -1.73393028e-01
3.69000000e+04 -1.78181275e-01
3.69000000e+04 -1.78183049e-01
3.70000000e+04 -1.83191518e-01
3.70000000e+04 -1.83193434e-01
3.71000000e+04 -1.88431060e-01
3.71000000e+04 -1.88433042e-01
3.72000000e+04 -1.93919944e-01
3.72000000e+04 -1.93922117e-01
3.73000000e+04 -1.99665406e-01
3.73000000e+04 -1.99667619e-01
3.74000000e+04 -2.05695074e-01
3.74000000e+04 -2.05697560e-01
3.75000000e+04 -2.12011314e-01
3.75000000e+04 -2.12013775e-01
3.76000000e+04 -2.18654647e-01
3.76000000e+04 -2.18657523e-01
3.77000000e+04 -2.25616351e-01
3.77000000e+04 -2.25619064e-01
3.78000000e+04 -2.32959697e-01
3.78000000e+04 -2.32963082e-01
3.79000000e+04 -2.40652630e-01
3.79000000e+04 -2.40655566e-01
3.80000000e+04 -2.48799676e-01
3.80000000e+04 -2.48803757e-01
3.81000000e+04 -2.57321577e-01
3.81000000e+04 -2.57324641e-01
3.82000000e+04 -2.66399109e-01
3.82000000e+04 -2.66404200e-01
3.83000000e+04 -2.75859573e-01
3.83000000e+04 -2.75862530e-01
3.84000000e+04 -2.86026459e-01
3.84000000e+04 -2.86033107e-01
3.85000000e+04 -2.96544432e-01
3.85000000e+04 -2.96546769e-01
3.86000000e+04 -3.08006280e-01
3.86000000e+04 -3.08015466e-01
3.87000000e+04 -3.19702434e-01
3.87000000e+04 -3.19703095e-01
3.88000000e+04 -3.32736478e-01
3.88000000e+04 -3.32750003e-01
3.89000000e+04 -3.45715105e-01
3.89000000e+04 -3.45711973e-01
3.90000000e+04 -3.60713781e-01
3.90000000e+04 -3.60734998e-01
3.91000000e+04 -3.75023785e-01
3.91000000e+04 -3.75012690e-01
3.92000000e+04 -3.92572875e-01
3.92000000e+04 -3.92608085e-01
3.93000000e+04 -4.08127788e-01
3.93000000e+04 -4.08100613e-01
3.94000000e+04 -4.29148902e-01
3.94000000e+04 -4.29210010e-01
3.95000000e+04 -4.45567614e-01
3.95000000e+04 -4.45508668e-01
3.96000000e+04 -4.71580758e-01
3.96000000e+04 -4.71690323e-01
3.97000000e+04 -4.87876322e-01
3.97000000e+04 -4.87755444e-01
3.98000000e+04 -5.21486646e-01
3.98000000e+04 -5.21687418e-01
3.99000000e+04 -5.35458549e-01
3.99000000e+04 -5.35216119e-01
4.00000000e+04 -5.82175372e-01
4.00000000e+04 -5.82511275e-01
4.01000000e+04 -6.23791090e-01
4.01000000e+04 -6.23532487e-01
4.02000000e+04 -6.35510838e-01
4.02000000e+04 -6.35722095e-01
4.03000000e+04 -6.65484237e-01
4.03000000e+04 -6.65356382e-01
4.04000000e+04 -6.82672783e-01
4.04000000e+04 -6.82789224e-01
4.05000000e+04 -7.07535746e-01
4.05000000e+04 -7.07475886e-01
4.06000000e+04 -7.26753298e-01
4.06000000e+04 -7.26820241e-01
4.07000000e+04 -7.49349172e-01
4.07000000e+04 -7.49324991e-01
4.08000000e+04 -7.69428442e-01
4.08000000e+04 -7.69469691e-01
4.09000000e+04 -7.91072362e-01
4.09000000e+04 -7.91066902e-01
4.10000000e+04 -8.11631824e-01
4.10000000e+04 -8.11659903e-01
4.11000000e+04 -8.32983750e-01
4.11000000e+04 -8.32988128e-01
4.12000000e+04 -8.53931308e-01
4.12000000e+04 -8.53952776e-01
4.13000000e+04 -8.75348876e-01
4.13000000e+04 -8.75358467e-01
4.14000000e+04 -8.96697308e-01
4.14000000e+04 -8.96715569e-01
4.15000000e+04 -9.18388916e-01
4.15000000e+04 -9.18401317e-01
4.16000000e+04 -9.40183548e-01
4.16000000e+04 -9.40200344e-01
4.17000000e+04 -9.62278202e-01
4.17000000e+04 -9.62292164e-01
4.18000000e+04 -9.84568037e-01
4.18000000e+04 -9.84584231e-01
4.19000000e+04 -1.00714838e+00
4.19000000e+04 -1.00716324e+00
4.20000000e+04 -1.02997459e+00
4.20000000e+04 -1.02999058e+00
4.21000000e+04 -1.05309288e+00
4.21000000e+04 -1.05310825e+00
4.22000000e+04 -1.07648419e+00
4.22000000e+04 -1.07650012e+00
4.23000000e+04 -1.10016998e+00
4.23000000e+04 -1.10018561e+00
4.24000000e+04 -1.12414074e+00
4.24000000e+04 -1.12415662e+00
4.25000000e+04 -1.14840435e+00
4.25000000e+04 -1.14842005e+00
4.26000000e+04 -1.17295342e+00
4.26000000e+04 -1.17296916e+00
4.27000000e+04 -1.19778723e+00
4.27000000e+04 -1.19780280e+00
4.28000000e+04 -1.22289694e+00
4.28000000e+04 -1.22291241e+00
4.29000000e+04 -1.24827542e+00
4.29000000e+04 -1.24829065e+00
4.30000000e+04 -1.27391052e+00
4.30000000e+04 -1.27392551e+00
4.31000000e+04 -1.29978948e+00
4.31000000e+04 -1.29980413e+00
4.32000000e+04 -1.32589583e+00
4.32000000e+04 -1.32591011e+00
4.33000000e+04 -1.35221133e+00
4.33000000e+04 -1.35222514e+00
4.34000000e+04 -1.37871452e+00
4.34000000e+04 -1.37872780e+00
4.35000000e+04 -1.40538154e+00
4.35000000e+04 -1.40539419e+00
4.36000000e+04 -1.43218541e+00
4.36000000e+04 -1.43219736e+00
4.37000000e+04 -1.45909640e+00
4.37000000e+04 -1.45910756e+00
4.38000000e+04 -1.48608167e+00
4.38000000e+04 -1.48609194e+00
4.39000000e+04 -1.51310533e+00
4.39000000e+04 -1.51311461e+00
4.40000000e+04 -1.54012833e+00
4.40000000e+04 -1.54013652e+00
4.41000000e+04 -1.56710848e+00
4.41000000e+04 -1.56711545e+00
4.42000000e+04 -1.59400031e+00
4.42000000e+04 -1.59400597e+00
4.43000000e+04 -1.62075518e+00
4.43000000e+04 -1.62075942e+00
4.44000000e+04 -1.64732121e+00
4.44000000e+04 -1.64732390e+00
4.45000000e+04 -1.67364333e+00
4.45000000e+04 -1.67364436e+00
4.46000000e+04 -1.69966333e+00
4.46000000e+04 -1.69966258e+00
4.47000000e+04 -1.72531996e+00
4.47000000e+04 -1.72531731e+00
4.48000000e+04 -1.75054901e+00
4.48000000e+04 -1.75054434e+00
4.49000000e+04 -1.77528345e+00
4.49000000e+04 -1.77527665e+00
4.50000000e+04 -1.79945362e+00
4.50000000e+04 -1.79944457e+00
4.51000000e+04 -1.82298742e+00
4.51000000e+04 -1.82297601e+00
4.52000000e+04 -1.84581050e+00
4.52000000e+04 -1.84579664e+00
4.53000000e+04 -1.86784660e+00
4.53000000e+04 -1.86783019e+00
4.54000000e+04 -1.88901779e+00
4.54000000e+04 -1.88899873e+00
4.55000000e+04 -1.90924480e+00
4.55000000e+04 -1.90922303e+00
4.56000000e+04 -1.92844743e+00
4.56000000e+04 -1.92842287e+00
4.57000000e+04 -1.94654488e+00
4.57000000e+04 -1.94651747e+00
4.58000000e+04 -1.96345622e+00
4.58000000e+04 -1.96342591e+00
4.59000000e+04 -1.97910079e+00
4.59000000e+04 -1.97906755e+00
4.60000000e+04 -1.99339870e+00
4.60000000e+04 -1.99336252e+00
4.61000000e+04 -2.00627134e+00
4.61000000e+04 -2.00623221e+00
4.62000000e+04 -2.01764182e+00
4.62000000e+04 -2.01759977e+00
4.63000000e+04 -2.02743556e+00
4.63000000e+04 -2.02739061e+00
4.64000000e+04 -2.03558077e+00
4.64000000e+04 -2.03553298e+00
4.65000000e+04 -2.04200904e+00
4.65000000e+04 -2.04195848e+00
4.66000000e+04 -2.04665581e+00
4.66000000e+04 -2.04660256e+00
4.67000000e+04 -2.04946094e+00
4.67000000e+04 -2.04940512e+00
4.68000000e+04 -2.05036924e+00
4.68000000e+04 -2.05031097e+00
4.69000000e+04 -2.04933093e+00
4.69000000e+04 -2.04927037e+00
4.70000000e+04 -2.04630220e+00
4.70000000e+04 -2.04623952e+00
4.71000000e+04 -2.04124562e+00
4.71000000e+04 -2.04118100e+00
4.72000000e+04 -2.03413059e+00
4.72000000e+04 -2.03406423e+00
4.73000000e+04 -2.02493375e+00
4.73000000e+04 -2.02486588e+00
4.74000000e+04 -2.01363934e+00
4.74000000e+04 -2.01357021e+00
4.75000000e+04 -2.00023955e+00
4.75000000e+04 -2.00016941e+00
4.76000000e+04 -1.98473478e+00
4.76000000e+04 -1.98466389e+00
4.77000000e+04 -1.96713384e+00
4.77000000e+04 -1.96706250e+00
4.78000000e+04 -1.94745423e+00
4.78000000e+04 -1.94738272e+00
4.79000000e+04 -1.92572215e+00
4.79000000e+04 -1.92565079e+00
4.80000000e+04 -1.90197269e+00
4.80000000e+04 -1.90190178e+00
4.81000000e+04 -1.87624973e+00
4.81000000e+04 -1.87617960e+00
4.82000000e+04 -1.84860600e+00
4.82000000e+04 -1.84853698e+00
4.83000000e+04 -1.81910293e+00
4.83000000e+04 -1.81903532e+00
4.84000000e+04 -1.78781046e+00
4.84000000e+04 -1.78774461e+00
4.85000000e+04 -1.75480689e+00
4.85000000e+04 -1.75474311e+00
4.86000000e+04 -1.72017851e+00
4.86000000e+04 -1.72011713e+00
4.87000000e+04 -1.68401933e+00
4.87000000e+04 -1.68396064e+00
4.88000000e+04 -1.64643061e+00
4.88000000e+04 -1.64637492e+00
4.89000000e+04 -1.60752041e+00
4.89000000e+04 -1.60746800e+00
4.90000000e+04 -1.56740306e+00
4.90000000e+04 -1.56735422e+00
4.91000000e+04 -1.52619858e+00
4.91000000e+04 -1.52615354e+00
4.92000000e+04 -1.48403198e+00
4.92000000e+04 -1.48399099e+00
4.93000000e+04 -1.44103259e+00
4.93000000e+04 -1.44099586e+00
4.94000000e+04 -1.39733326e+00
4.94000000e+04 -1.39730096e+00
4.95000000e+04 -1.35306951e+00
4.95000000e+04 -1.35304180e+00
4.96000000e+04 -1.30837865e+00
4.96000000e+04 -1.30835564e+00
4.97000000e+04 -1.26339881e+00
4.97000000e+04 -1.26338061e+00
4.98000000e+04 -1.21826797e+00
4.98000000e+04 -1.21825461e+00
4.99000000e+04 -1.17312283e+00
4.99000000e+04 -1.17311431e+00
5.00000000e+04 -1.12809774e+00
5.00000000e+04 -1.12809403e+00
5.01000000e+04 -1.08332355e+00
5.01000000e+04 -1.08332456e+00
5.02000000e+04 -1.03892641e+00
5.02000000e+04 -1.03893201e+00
5.03000000e+04 -9.95026565e-01
5.03000000e+04 -9.95036580e-01
5.04000000e+04 -9.51737161e-01
5.04000000e+04 -9.51751356e-01
5.05000000e+04 -9.09163011e-01
5.05000000e+04 -9.09181104e-01
5.06000000e+04 -8.67399432e-01
5.06000000e+04 -8.67421094e-01
5.07000000e+04 -8.26531115e-01
5.07000000e+04 -8.26555967e-01
5.08000000e+04 -7.86631073e-01
5.08000000e+04 -7.86658691e-01
5.09000000e+04 -7.47759686e-01
5.09000000e+04 -7.47789605e-01
5.10000000e+04 -7.09963881e-01
5.10000000e+04 -7.09995600e-01
5.11000000e+04 -6.73276472e-01
5.11000000e+04 -6.73309461e-01
5.12000000e+04 -6.37715683e-01
5.12000000e+04 -6.37749389e-01
5.13000000e+04 -6.03284886e-01
5.13000000e+04 -6.03318743e-01
5.14000000e+04 -5.69972573e-01
5.14000000e+04 -5.70006012e-01
5.15000000e+04 -5.37752580e-01
5.15000000e+04 -5.37785038e-01
5.16000000e+04 -5.06584574e-01
5.16000000e+04 -5.06615505e-01
5.17000000e+04 -4.76414804e-01
5.17000000e+04 -4.76443692e-01
5.18000000e+04 -4.47177109e-01
5.18000000e+04 -4.47203475e-01
5.19000000e+04 -4.18794172e-01
5.19000000e+04 -4.18817585e-01
5.20000000e+04 -3.91178989e-01
5.20000000e+04 -3.91199076e-01
5.21000000e+04 -3.64236522e-01
5.21000000e+04 -3.64252975e-01
5.22000000e+04 -3.37865500e-01
5.22000000e+04 -3.37878079e-01
5.23000000e+04 -3.11960310e-01
5.23000000e+04 -3.11968851e-01
5.24000000e+04 -2.86412937e-01
5.24000000e+04 -2.86417351e-01
5.25000000e+04 -2.61114891e-01
5.25000000e+04 -2.61115164e-01
5.26000000e+04 -2.35959081e-01
5.26000000e+04 -2.35955270e-01
5.27000000e+04 -2.10841566e-01
5.27000000e+04 -2.10833796e-01
5.28000000e+04 -1.85663161e-01
5.28000000e+04 -1.85651620e-01
5.29000000e+04 -1.60330850e-01
5.29000000e+04 -1.60315780e-01
5.30000000e+04 -1.34758974e-01
5.30000000e+04 -1.34740661e-01
5.31000000e+04 -1.08870185e-01
5.31000000e+04 -1.08848950e-01
5.32000000e+04 -8.25961446e-02
5.32000000e+04 -8.25723374e-02
5.33000000e+04 -5.58779821e-02
5.33000000e+04 -5.58519674e-02
5.34000000e+04 -2.86665073e-02
5.34000000e+04 -2.86386580e-02
5.35000000e+04 -9.22203069e-04
5.35000000e+04 -8.92891158e-04
5.36000000e+04 2.73849827e-02
5.36000000e+04 2.74153938e-02
5.37000000e+04 5.62760176e-02
5.37000000e+04 5.63071791e-02
5.38000000e+04 8.57633072e-02
5.38000000e+04 8.57948906e-02
5.39000000e+04 1.15851328e-01
5.39000000e+04 1.15883029e-01
5.40000000e+04 1.46537343e-01
5.40000000e+04 1.46568884e-01
5.41000000e+04 1.77812160e-01
5.41000000e+04 1.77843292e-01
5.42000000e+04 2.09660921e-01
5.42000000e+04 2.09691426e-01
5.43000000e+04 2.42063890e-01
5.43000000e+04 2.42093577e-01
5.44000000e+04 2.74997209e-01
5.44000000e+04 2.75025919e-01
5.45000000e+04 3.08433636e-01
5.45000000e+04 3.08461234e-01
5.46000000e+04 3.42343216e-01
5.46000000e+04 3.42369593e-01
5.47000000e+04 3.76693903e-01
5.47000000e+04 3.76718973e-01
5.48000000e+04 4.11452120e-01
5.48000000e+04 4.11475818e-01
5.49000000e+04 4.46583247e-01
5.49000000e+04 4.46605528e-01
5.50000000e+04 4.82052051e-01
5.50000000e+04 4.82072883e-01
5.51000000e+04 5.17823044e-01
5.51000000e+04 5.17842409e-01
5.52000000e+04 5.53860782e-01
5.52000000e+04 5.53878673e-01
5.53000000e+04 5.90130111e-01
5.53000000e+04 5.90146532e-01
5.54000000e+04 6.26596356e-01
5.54000000e+04 6.26611315e-01
5.55000000e+04 6.63225464e-01
5.55000000e+04 6.63238977e-01
5.56000000e+04 6.99984109e-01
5.56000000e+04 6.99996193e-01
5.57000000e+04 7.36839752e-01
5.57000000e+04 7.36850429e-01
5.58000000e+04 7.73760686e-01
5.58000000e+04 7.73769978e-01
5.59000000e+04 8.10716040e-01
5.59000000e+04 8.10723969e-01
5.60000000e+04 8.47675773e-01
5.60000000e+04 8.47682360e-01
5.61000000e+04 8.84610649e-01
5.61000000e+04 8.84615915e-01
5.62000000e+04 9.21492199e-01
5.62000000e+04 9.21496164e-01
5.63000000e+04 9.58292678e-01
5.63000000e+04 9.58295361e-01
5.64000000e+04 9.94985015e-01
5.64000000e+04 9.94986430e-01
5.65000000e+04 1.03154275e+00
5.65000000e+04 1.03154291e+00
5.66000000e+04 1.06793995e+00
5.66000000e+04 1.06793887e+00
5.67000000e+04 1.10415113e+00
5.67000000e+04 1.10414880e+00
5.68000000e+04 1.14015115e+00
5.68000000e+04 1.14014759e+00
5.69000000e+04 1.17591529e+00
5.69000000e+04 1.17591051e+00
5.70000000e+04 1.21141954e+00
5.70000000e+04 1.21141358e+00
5.71000000e+04 1.24664122e+00
5.71000000e+04 1.24663417e+00
5.72000000e+04 1.28155980e+00
5.72000000e+04 1.28155178e+00
5.73000000e+04 1.31615737e+00
5.73000000e+04 1.31614848e+00
5.74000000e+04 1.35041786e+00
5.74000000e+04 1.35040808e+00
5.75000000e+04 1.38432446e+00
5.75000000e+04 1.38431361e+00
5.76000000e+04 1.41785545e+00
5.76000000e+04 1.41784309e+00
5.77000000e+04 1.45097976e+00
5.77000000e+04 1.45096533e+00
5.78000000e+04 1.48365482e+00
5.78000000e+04 1.48363779e+00
5.79000000e+04 1.51582861e+00
5.79000000e+04 1.51580875e+00
5.80000000e+04 1.54744639e+00
5.80000000e+04 1.54742391e+00
5.81000000e+04 1.57845993e+00
5.81000000e+04 1.57843547e+00
5.82000000e+04 1.60883540e+00
5.82000000e+04 1.60880981e+00
5.83000000e+04 1.63855650e+00
5.83000000e+04 1.63853053e+00
5.84000000e+04 1.66762143e+00
5.84000000e+04 1.66759551e+00
5.85000000e+04 1.69603555e+00
5.85000000e+04 1.69600967e+00
5.86000000e+04 1.72380302e+00
5.86000000e+04 1.72377686e+00
5.87000000e+04 1.75092087e+00
5.87000000e+04 1.75089398e+00
5.88000000e+04 1.77737701e+00
5.88000000e+04 1.77734897e+00
5.89000000e+04 1.80315143e+00
5.89000000e+04 1.80312195e+00
5.90000000e+04 1.82821897e+00
5.90000000e+04 1.82818791e+00
5.91000000e+04 1.85255206e+00
5.91000000e+04 1.85251937e+00
5.92000000e+04 1.87612238e+00
5.92000000e+04 1.87608805e+00
5.93000000e+04 1.89890168e+00
5.93000000e+04 1.89886571e+00
5.94000000e+04 1.92086197e+00
5.94000000e+04 1.92082438e+00
5.95000000e+04 1.94197559e+00
5.95000000e+04 1.94193637e+00
5.96000000e+04 1.96221519e+00
5.96000000e+04 1.96217435e+00
5.97000000e+04 1.98155378e+00
5.97000000e+04 1.98151133e+00
5.98000000e+04 1.99996479e+00
5.98000000e+04 1.99992074e+00
5.99000000e+04 2.01742214e+00
5.99000000e+04 2.01737652e+00
6.00000000e+04 2.03390032e+00
6.00000000e+04 2.03385314e+00
6.01000000e+04 2.04937451e+00
6.01000000e+04 2.04932581e+00
6.02000000e+04 2.06382069e+00
6.02000000e+04 2.06377051e+00
6.03000000e+04 2.07721584e+00
6.03000000e+04 2.07716421e+00
6.04000000e+04 2.08953799e+00
6.04000000e+04 2.08948498e+00
6.05000000e+04 2.10076641e+00
6.05000000e+04 2.10071208e+00
6.06000000e+04 2.11088165e+00
6.06000000e+04 2.11082604e+00
6.07000000e+04 2.11986555e+00
6.07000000e+04 2.11980874e+00
6.08000000e+04 2.12770128e+00
6.08000000e+04 2.12764332e+00
6.09000000e+04 2.13437324e+00
6.09000000e+04 2.13431418e+00
6.10000000e+04 2.13986704e+00
6.10000000e+04 2.13980695e+00
6.11000000e+04 2.14416947e+00
6.11000000e+04 2.14410840e+00
6.12000000e+04 2.14726852e+00
6.12000000e+04 2.14720653e+00
6.13000000e+04 2.14915342e+00
6.13000000e+04 2.14909058e+00
6.14000000e+04 2.14981487e+00
6.14000000e+04 2.14975126e+00
6.15000000e+04 2.14924516e+00
6.15000000e+04 2.14918087e+00
6.16000000e+04 2.14743844e+00
6.16000000e+04 2.14737358e+00
6.17000000e+04 2.14439088e+00
6.17000000e+04 2.14432556e+00
6.18000000e+04 2.14010082e+00
6.18000000e+04 2.14003514e+00
6.19000000e+04 2.13456873e+00
6.19000000e+04 2.13450281e+00
6.20000000e+04 2.12779713e+00
6.20000000e+04 2.12773108e+00
6.21000000e+04 2.11979034e+00
6.21000000e+04 2.11972423e+00
6.22000000e+04 2.11055415e+00
6.22000000e+04 2.11048806e+00
6.23000000e+04 2.10009554e+00
6.23000000e+04 2.10002952e+00
6.24000000e+04 2.08842238e+00
6.24000000e+04 2.08835647e+00
6.25000000e+04 2.07554337e+00
6.25000000e+04 2.07547763e+00
6.26000000e+04 2.06146810e+00
6.26000000e+04 2.06140258e+00
6.27000000e+04 2.04620728e+00
6.27000000e+04 2.04614208e+00
6.28000000e+04 2.02977318e+00
6.28000000e+04 2.02970839e+00
6.29000000e+04 2.01218003e+00
6.29000000e+04 2.01211578e+00
6.30000000e+04 1.99344440e+00
6.30000000e+04 1.99338084e+00
6.31000000e+04 1.97358538e+00
6.31000000e+04 1.97352265e+00
6.32000000e+04 1.95262449e+00
6.32000000e+04 1.95256271e+00
6.33000000e+04 1.93058528e+00
6.33000000e+04 1.93052455e+00
6.34000000e+04 1.90749269e+00
6.34000000e+04 1.90743307e+00
6.35000000e+04 1.88337228e+00
6.35000000e+04 1.88331376e+00
6.36000000e+04 1.85824944e+00
6.36000000e+04 1.85819202e+00
6.37000000e+04 1.83214893e+00
6.37000000e+04 1.83209255e+00
6.38000000e+04 1.80509464e+00
6.38000000e+04 1.80503929e+00
6.39000000e+04 1.77710997e+00
6.39000000e+04 1.77705566e+00
6.40000000e+04 1.74821853e+00
6.40000000e+04 1.74816532e+00
6.41000000e+04 1.71844519e+00
6.41000000e+04 1.71839320e+00
6.42000000e+04 1.68781722e+00
6.42000000e+04 1.68776665e+00
6.43000000e+04 1.65636519e+00
6.43000000e+04 1.65631626e+00
6.44000000e+04 1.62412348e+00
6.44000000e+04 1.62407640e+00
6.45000000e+04 1.59113005e+00
6.45000000e+04 1.59108501e+00
6.46000000e+04 1.55742566e+00
6.46000000e+04 1.55738277e+00
6.47000000e+04 1.52305246e+00
6.47000000e+04 1.52301174e+00
6.48000000e+04 1.48805236e+00
6.48000000e+04 1.48801375e+00
6.49000000e+04 1.45246552e+00
6.49000000e+04 1.45242889e+00
6.50000000e+04 1.41632939e+00
6.50000000e+04 1.41629457e+00
6.51000000e+04 1.37967854e+00
6.51000000e+04 1.37964542e+00
6.52000000e+04 1.34254556e+00
6.52000000e+04 1.34251412e+00
6.53000000e+04 1.30496287e+00
6.53000000e+04 1.30493321e+00
6.54000000e+04 1.26696513e+00
6.54000000e+04 1.26693750e+00
6.55000000e+04 1.22859180e+00
6.55000000e+04 1.22856659e+00
6.56000000e+04 1.18988925e+00
6.56000000e+04 1.18986694e+00
6.57000000e+04 1.15091192e+00
6.57000000e+04 1.15089298e+00
6.58000000e+04 1.11172215e+00
6.58000000e+04 1.11170699e+00
6.59000000e+04 1.07238862e+00
6.59000000e+04 1.07237752e+00
6.60000000e+04 1.03298368e+00
6.60000000e+04 1.03297672e+00
6.61000000e+04 9.93579992e-01
6.61000000e+04 9.93577065e-01
6.62000000e+04 9.54247336e-01
6.62000000e+04 9.54248180e-01
6.63000000e+04 9.15050137e-01
6.63000000e+04 9.15054407e-01
6.64000000e+04 8.76046423e-01
6.64000000e+04 8.76053785e-01
6.65000000e+04 8.37288452e-01
6.65000000e+04 8.37298681e-01
6.66000000e+04 7.98824956e-01
6.66000000e+04 7.98838015e-01
6.67000000e+04 7.60704584e-01
6.67000000e+04 7.60720662e-01
6.68000000e+04 7.22979803e-01
6.68000000e+04 7.22999308e-01
6.69000000e+04 6.85710454e-01
6.69000000e+04 6.85733955e-01
6.70000000e+04 6.48966131e-01
6.70000000e+04 6.48994264e-01
6.71000000e+04 6.12826853e-01
6.71000000e+04 6.12860209e-01
6.72000000e+04 5.77381776e-01
6.72000000e+04 5.77420791e-01
6.73000000e+04 5.42726112e-01
6.73000000e+04 5.42770977e-01
6.74000000e+04 5.08956732e-01
6.74000000e+04 5.09007352e-01
6.75000000e+04 4.76167168e-01
6.75000000e+04 4.76223152e-01
6.76000000e+04 4.44442760e-01
6.76000000e+04 4.44503466e-01
6.77000000e+04 4.13856651e-01
6.77000000e+04 4.13921253e-01
6.78000000e+04 3.84467071e-01
6.78000000e+04 3.84534648e-01
6.79000000e+04 3.56316113e-01
6.79000000e+04 3.56385730e-01
6.80000000e+04 3.29429915e-01
6.80000000e+04 3.29500696e-01
6.81000000e+04 3.03819953e-01
6.81000000e+04 3.03891129e-01
6.82000000e+04 2.79485026e-01
6.82000000e+04 2.79555955e-01
6.83000000e+04 2.56413505e-01
6.83000000e+04 2.56483669e-01
6.84000000e+04 2.34585472e-01
6.84000000e+04 2.34654462e-01
6.85000000e+04 2.13974521e-01
6.85000000e+04 2.14042012e-01
6.86000000e+04 1.94549121e-01
6.86000000e+04 1.94614845e-01
6.87000000e+04 1.76273554e-01
6.87000000e+04 1.76337282e-01
6.88000000e+04 1.59108555e-01
6.88000000e+04 1.59170084e-01
6.89000000e+04 1.43011768e-01
6.89000000e+04 1.43070917e-01
6.90000000e+04 1.27938159e-01
6.90000000e+04 1.27994775e-01
6.91000000e+04 1.13840483e-01
6.91000000e+04 1.13894440e-01
6.92000000e+04 1.00669820e-01
6.92000000e+04 1.00721029e-01
6.93000000e+04 8.83762024e-02
6.93000000e+04 8.84246134e-02
6.94000000e+04 7.69092887e-02
6.94000000e+04 7.69548935e-02
6.95000000e+04 6.62190339e-02
6.95000000e+04 6.62618624e-02
6.96000000e+04 5.62563136e-02
6.96000000e+04 5.62964301e-02
6.97000000e+04 4.69734625e-02
6.97000000e+04 4.70109594e-02
6.98000000e+04 3.83247061e-02
6.98000000e+04 3.83596975e-02
6.99000000e+04 3.02664778e-02
6.99000000e+04 3.02990925e-02
7.00000000e+04 2.27576258e-02
7.00000000e+04 2.27880016e-02
7.01000000e+04 1.57595224e-02
7.01000000e+04 1.57878011e-02
7.02000000e+04 9.23609324e-03
7.02000000e+04 9.26241599e-03
7.03000000e+04 3.15378228e-03
7.03000000e+04 3.17828723e-03
7.04000000e+04 -2.51852815e-03
7.04000000e+04 -2.49570835e-03
7.05000000e+04 -7.80962970e-03
7.05000000e+04 -7.78836922e-03
7.06000000e+04 -1.27461197e-02
7.06000000e+04 -1.27263004e-02
7.07000000e+04 -1.73525434e-02
7.07000000e+04 -1.73340550e-02
7.08000000e+04 -2.16515394e-02
7.08000000e+04 -2.16342797e-02
7.09000000e+04 -2.56639838e-02
7.09000000e+04 -2.56478584e-02
7.10000000e+04 -2.94091294e-02
7.10000000e+04 -2.93940516e-02
7.11000000e+04 -3.29047379e-02
7.11000000e+04 -3.28906280e-02
7.12000000e+04 -3.61672042e-02
7.12000000e+04 -3.61539890e-02
7.13000000e+04 -3.92116712e-02
7.13000000e+04 -3.91992839e-02
7.14000000e+04 -4.20521367e-02
7.14000000e+04 -4.20405159e-02
7.15000000e+04 -4.47015507e-02
7.15000000e+04 -4.46906402e-02
7.16000000e+04 -4.71719046e-02
7.16000000e+04 -4.71616530e-02
7.17000000e+04 -4.94743128e-02
7.17000000e+04 -4.94646731e-02
7.18000000e+04 -5.16190873e-02
7.18000000e+04 -5.16100163e-02
7.19000000e+04 -5.36158060e-02
7.19000000e+04 -5.36072644e-02
7.20000000e+04 -5.54733748e-02
7.20000000e+04 -5.54653263e-02
7.21000000e+04 -5.72000815e-02
7.21000000e+04 -5.71924924e-02
7.22000000e+04 -5.88036384e-02
7.22000000e+04 -5.87964770e-02
7.23000000e+04 -6.02912164e-02
7.23000000e+04 -6.02844528e-02
7.24000000e+04 -6.16694817e-02
7.24000000e+04 -6.16630889e-02
7.25000000e+04 -6.29446633e-02
7.25000000e+04 -6.29386213e-02
7.26000000e+04 -6.41226829e-02
7.26000000e+04 -6.41169833e-02
7.27000000e+04 -6.52093420e-02
7.27000000e+04 -6.52039881e-02
7.28000000e+04 -6.62104643e-02
7.28000000e+04 -6.62054589e-02
7.29000000e+04 -6.71317582e-02
7.29000000e+04 -6.71270692e-02
7.30000000e+04 -6.79780617e-02
7.30000000e+04 -6.79735673e-02
7.31000000e+04 -6.87517081e-02
7.31000000e+04 -6.87471379e-02
7.32000000e+04 -6.94500928e-02
7.32000000e+04 -6.94450001e-02
7.33000000e+04 -7.00631048e-02
7.33000000e+04 -7.00569122e-02
7.34000000e+04 -7.05716677e-02
7.34000000e+04 -7.05638102e-02
7.35000000e+04 -7.09488211e-02
7.35000000e+04 -7.09389645e-02
7.36000000e+04 -7.11642307e-02
7.36000000e+04 -7.11524926e-02
7.37000000e+04 -7.11917363e-02
7.37000000e+04 -7.11788066e-02
7.38000000e+04 -7.10179991e-02
7.38000000e+04 -7.10050726e-02
7.39000000e+04 -7.06492613e-02
7.39000000e+04 -7.06377694e-02
7.40000000e+04 -7.01133975e-02
7.40000000e+04 -7.01046165e-02
7.41000000e+04 -6.94559503e-02
7.41000000e+04 -6.94506330e-02
7.42000000e+04 -6.87311323e-02
7.42000000e+04 -6.87293097e-02
7.43000000e+04 -6.79907644e-02
7.43000000e+04 -6.79917915e-02
7.44000000e+04 -6.72748340e-02
7.44000000e+04 -6.72776486e-02
7.45000000e+04 -6.66064819e-02
7.45000000e+04 -6.66099561e-02
7.46000000e+04 -6.59922632e-02
7.46000000e+04 -6.59955054e-02
7.47000000e+04 -6.54264889e-02
7.47000000e+04 -6.54289984e-02
7.48000000e+04 -6.48972726e-02
7.48000000e+04 -6.48989290e-02
7.49000000e+04 -6.43919325e-02
7.49000000e+04 -6.43928727e-02
7.50000000e+04 -6.39003463e-02
7.50000000e+04 -6.39008108e-02
7.51000000e+04 -6.34160605e-02
7.51000000e+04 -6.34162746e-02
7.52000000e+04 -6.29358150e-02
7.52000000e+04 -6.29359320e-02
7.53000000e+04 -6.24584129e-02
7.53000000e+04 -6.24585109e-02
7.54000000e+04 -6.19836531e-02
7.54000000e+04 -6.19837587e-02
7.55000000e+04 -6.15116476e-02
7.55000000e+04 -6.15117633e-02
7.56000000e+04 -6.10425210e-02
7.56000000e+04 -6.10426429e-02
7.57000000e+04 -6.05763436e-02
7.57000000e+04 -6.05764689e-02
7.58000000e+04 -6.01131518e-02
7.58000000e+04 -6.01132798e-02
7.59000000e+04 -5.96529745e-02
7.59000000e+04 -5.96531054e-02
7.60000000e+04 -5.91958431e-02
7.60000000e+04 -5.91959770e-02
7.61000000e+04 -5.87417903e-02
7.61000000e+04 -5.87419271e-02
7.62000000e+04 -5.82908475e-02
7.62000000e+04 -5.82909871e-02
7.63000000e+04 -5.78430430e-02
7.63000000e+04 -5.78431852e-02
7.64000000e+04 -5.73984026e-02
7.64000000e+04 -5.73985473e-02
7.65000000e+04 -5.69569498e-02
7.65000000e+04 -5.69570969e-02
7.66000000e+04 -5.65187061e-02
7.66000000e+04 -5.65188554e-02
7.67000000e+04 -5.60836909e-02
7.67000000e+04 -5.60838422e-02
7.68000000e+04 -5.56519211e-02
7.68000000e+04 -5.56520742e-02
7.69000000e+04 -5.52234115e-02
7.69000000e+04 -5.52235665e-02
7.70000000e+04 -5.47981752e-02
7.70000000e+04 -5.47983318e-02
7.71000000e+04 -5.43762236e-02
7.71000000e+04 -5.43763818e-02
7.72000000e+04 -5.39575688e-02
7.72000000e+04 -5.39577288e-02
7.73000000e+04 -5.35422252e-02
7.73000000e+04 -5.35423872e-02
7.74000000e+04 -5.31302115e-02
7.74000000e+04 -5.31303760e-02
7.75000000e+04 -5.27215520e-02
7.75000000e+04 -5.27217193e-02
7.76000000e+04 -5.23162753e-02
7.76000000e+04 -5.23164455e-02
7.77000000e+04 -5.19144107e-02
7.77000000e+04 -5.19145836e-02
7.78000000e+04 -5.15159812e-02
7.78000000e+04 -5.15161559e-02
7.79000000e+04 -5.11209960e-02
7.79000000e+04 -5.11211712e-02
7.80000000e+04 -5.07294430e-02
7.80000000e+04 -5.07296171e-02
7.81000000e+04 -5.03412848e-02
7.81000000e+04 -5.03414559e-02
7.82000000e+04 -4.99564592e-02
7.82000000e+04 -4.99566258e-02
7.83000000e+04 -4.95748842e-02
7.83000000e+04 -4.95750453e-02
7.84000000e+04 -4.91964665e-02
7.84000000e+04 -4.91966220e-02
7.85000000e+04 -4.88211115e-02
7.85000000e+04 -4.88212615e-02
7.86000000e+04 -4.84487307e-02
7.86000000e+04 -4.84488759e-02
7.87000000e+04 -4.80792468e-02
7.87000000e+04 -4.80793881e-02
7.88000000e+04 -4.77125951e-02
7.88000000e+04 -4.77127334e-02
7.89000000e+04 -4.73487219e-02
7.89000000e+04 -4.73488577e-02
7.90000000e+04 -4.69875813e-02
7.90000000e+04 -4.69877148e-02
7.91000000e+04 -4.66291314e-02
7.91000000e+04 -4.66292629e-02
7.92000000e+04 -4.62733324e-02
7.92000000e+04 -4.62734618e-02
7.93000000e+04 -4.59201438e-02
7.93000000e+04 -4.59202710e-02
7.94000000e+04 -4.55695238e-02
7.94000000e+04 -4.55696487e-02
7.95000000e+04 -4.52214290e-02
7.95000000e+04 -4.52215514e-02
7.96000000e+04 -4.48758140e-02
7.96000000e+04 -4.48759338e-02
7.97000000e+04 -4.45326318e-02
7.97000000e+04 -4.45327489e-02
7.98000000e+04 -4.41918333e-02
7.98000000e+04 -4.41919475e-02
7.99000000e+04 -4.38533678e-02
7.99000000e+04 -4.38534789e-02
8.00000000e+04 -4.35171824e-02
8.00000000e+04 -4.35172903e-02
8.01000000e+04 -4.31832225e-02
8.01000000e+04 -4.31833270e-02
8.02000000e+04 -4.28514314e-02
8.02000000e+04 -4.28515323e-02
8.03000000e+04 -4.25217500e-02
8.03000000e+04 -4.25218473e-02
8.04000000e+04 -4.21941175e-02
8.04000000e+04 -4.21942108e-02
8.05000000e+04 -4.18684703e-02
8.05000000e+04 -4.18685596e-02
8.06000000e+04 -4.15447429e-02
8.06000000e+04 -4.15448279e-02
8.07000000e+04 -4.12228669e-02
8.07000000e+04 -4.12229475e-02
8.08000000e+04 -4.09027715e-02
8.08000000e+04 -4.09028475e-02
8.09000000e+04 -4.05843831e-02
8.09000000e+04 -4.05844542e-02
8.10000000e+04 -4.02676252e-02
8.10000000e+04 -4.02676912e-02
8.11000000e+04 -3.99524181e-02
8.11000000e+04 -3.99524789e-02
8.12000000e+04 -3.96386793e-02
8.12000000e+04 -3.96387344e-02
8.13000000e+04 -3.93263224e-02
8.13000000e+04 -3.93263718e-02
8.14000000e+04 -3.90152579e-02
8.14000000e+04 -3.90153012e-02
8.15000000e+04 -3.87053922e-02
8.15000000e+04 -3.87054291e-02
8.16000000e+04 -3.83966280e-02
8.16000000e+04 -3.83966582e-02
8.17000000e+04 -3.80888636e-02
8.17000000e+04 -3.80888869e-02
8.18000000e+04 -3.77819932e-02
8.18000000e+04 -3.77820091e-02
8.19000000e+04 -3.74759062e-02
8.19000000e+04 -3.74759144e-02
8.20000000e+04 -3.71704871e-02
8.20000000e+04 -3.71704872e-02
8.21000000e+04 -3.68656155e-02
8.21000000e+04 -3.68656070e-02
8.22000000e+04 -3.65611654e-02
8.22000000e+04 -3.65611479e-02
8.23000000e+04 -3.62570054e-02
8.23000000e+04 -3.62569783e-02
8.24000000e+04 -3.59529979e-02
8.24000000e+04 -3.59529608e-02
8.25000000e+04 -3.56489992e-02
8.25000000e+04 -3.56489516e-02
8.26000000e+04 -3.53448592e-02
8.26000000e+04 -3.53448003e-02
8.27000000e+04 -3.50404207e-02
8.27000000e+04 -3.50403500e-02
8.28000000e+04 -3.47355195e-02
8.28000000e+04 -3.47354363e-02
8.29000000e+04 -3.44299838e-02
8.29000000e+04 -3.44298875e-02
8.30000000e+04 -3.41236343e-02
8.30000000e+04 -3.41235241e-02
8.31000000e+04 -3.38162834e-02
8.31000000e+04 -3.38161585e-02
8.32000000e+04 -3.35077352e-02
8.32000000e+04 -3.35075951e-02
8.33000000e+04 -3.31977857e-02
8.33000000e+04 -3.31976293e-02
8.34000000e+04 -3.28862217e-02
8.34000000e+04 -3.28860486e-02
8.35000000e+04 -3.25728219e-02
8.35000000e+04 -3.25726312e-02
8.36000000e+04 -3.22573561e-02
8.36000000e+04 -3.22571470e-02
8.37000000e+04 -3.19395855e-02
8.37000000e+04 -3.19393574e-02
8.38000000e+04 -3.16192631e-02
8.38000000e+04 -3.16190154e-02
8.39000000e+04 -3.12961339e-02
8.39000000e+04 -3.12958659e-02
8.40000000e+04 -3.09699352e-02
8.40000000e+04 -3.09696465e-02
8.41000000e+04 -3.06403972e-02
8.41000000e+04 -3.06400872e-02
8.42000000e+04 -3.03072430e-02
8.42000000e+04 -3.03069114e-02
8.43000000e+04 -2.99701901e-02
8.43000000e+04 -2.99698365e-02
8.44000000e+04 -2.96289497e-02
8.44000000e+04 -2.96285738e-02
8.45000000e+04 -2.92832284e-02
8.45000000e+04 -2.92828299e-02
8.46000000e+04 -2.89327282e-02
8.46000000e+04 -2.89323071e-02
8.47000000e+04 -2.85771480e-02
8.47000000e+04 -2.85767040e-02
8.48000000e+04 -2.82161841e-02
8.48000000e+04 -2.82157171e-02
8.49000000e+04 -2.78495321e-02
8.49000000e+04 -2.78490421e-02
8.50000000e+04 -2.74768888e-02
8.50000000e+04 -2.74763758e-02
8.51000000e+04 -2.70979544e-02
8.51000000e+04 -2.70974185e-02
8.52000000e+04 -2.67124358e-02
8.52000000e+04 -2.67118772e-02
8.53000000e+04 -2.63200500e-02
8.53000000e+04 -2.63194689e-02
8.54000000e+04 -2.59205281e-02
8.54000000e+04 -2.59199250e-02
8.55000000e+04 -2.55136202e-02
8.55000000e+04 -2.55129954e-02
8.56000000e+04 -2.50990999e-02
8.56000000e+04 -2.50984539e-02
8.57000000e+04 -2.46767690e-02
8.57000000e+04 -2.46761022e-02
8.58000000e+04 -2.42464626e-02
8.58000000e+04 -2.42457755e-02
8.59000000e+04 -2.38080534e-02
8.59000000e+04 -2.38073460e-02
8.60000000e+04 -2.33614552e-02
8.60000000e+04 -2.33607276e-02
8.61000000e+04 -2.29066267e-02
8.61000000e+04 -2.29058785e-02
8.62000000e+04 -2.24435739e-02
8.62000000e+04 -2.24428045e-02
8.63000000e+04 -2.19723522e-02
8.63000000e+04 -2.19715605e-02
8.64000000e+04 -2.14930679e-02
8.64000000e+04 -2.14922525e-02
8.65000000e+04 -2.10058798e-02
8.65000000e+04 -2.10050385e-02
8.66000000e+04 -2.05109994e-02
8.66000000e+04 -2.05101299e-02
8.67000000e+04 -2.00086925e-02
8.67000000e+04 -2.00077920e-02
8.68000000e+04 -1.94992802e-02
8.68000000e+04 -1.94983456e-02
8.69000000e+04 -1.89831397e-02
8.69000000e+04 -1.89821677e-02
8.70000000e+04 -1.84607060e-02
8.70000000e+04 -1.84596932e-02
8.71000000e+04 -1.79324728e-02
8.71000000e+04 -1.79314158e-02
8.72000000e+04 -1.73989941e-02
8.72000000e+04 -1.73978893e-02
8.73000000e+04 -1.68608840e-02
8.73000000e+04 -1.68597284e-02
8.74000000e+04 -1.63188176e-02
8.74000000e+04 -1.63176081e-02
8.75000000e+04 -1.57735289e-02
8.75000000e+04 -1.57722630e-02
8.76000000e+04 -1.52258090e-02
8.76000000e+04 -1.52244846e-02
8.77000000e+04 -1.46765020e-02
8.77000000e+04 -1.46751173e-02
8.78000000e+04 -1.41264992e-02
8.78000000e+04 -1.41250531e-02
8.79000000e+04 -1.35767318e-02
8.79000000e+04 -1.35752237e-02
8.80000000e+04 -1.30281622e-02
8.80000000e+04 -1.30265923e-02
8.81000000e+04 -1.24817732e-02
8.81000000e+04 -1.24801421e-02
8.82000000e+04 -1.19385559e-02
8.82000000e+04 -1.19368654e-02
8.83000000e+04 -1.13994972e-02
8.83000000e+04 -1.13977497e-02
8.84000000e+04 -1.08655655e-02
8.84000000e+04 -1.08637644e-02
8.85000000e+04 -1.03376968e-02
8.85000000e+04 -1.03358464e-02
8.86000000e+04 -9.81677971e-03
8.86000000e+04 -9.81488541e-03
8.87000000e+04 -9.30364103e-03
8.87000000e+04 -9.30170925e-03
8.88000000e+04 -8.79903178e-03
8.88000000e+04 -8.79706998e-03
8.89000000e+04 -8.30361341e-03
8.89000000e+04 -8.30163010e-03
8.90000000e+04 -7.81794497e-03
8.90000000e+04 -7.81594965e-03
8.91000000e+04 -7.34247130e-03
8.91000000e+04 -7.34047438e-03
8.92000000e+04 -6.87751228e-03
8.92000000e+04 -6.87552499e-03
8.93000000e+04 -6.42325352e-03
8.93000000e+04 -6.42128775e-03
8.94000000e+04 -5.97973848e-03
8.94000000e+04 -5.97780666e-03
8.95000000e+04 -5.54686243e-03
8.95000000e+04 -5.54497732e-03
8.96000000e+04 -5.12436813e-03
8.96000000e+04 -5.12254264e-03
8.97000000e+04 -4.71184371e-03
8.97000000e+04 -4.71009071e-03
8.98000000e+04 -4.30872266e-03
8.98000000e+04 -4.30705474e-03
8.99000000e+04 -3.91428623e-03
8.99000000e+04 -3.91271552e-03
9.00000000e+04 -3.52766817e-03
9.00000000e+04 -3.52620613e-03
9.01000000e+04 -3.14786205e-03
9.01000000e+04 -3.14651926e-03
9.02000000e+04 -2.77373094e-03
9.02000000e+04 -2.77251696e-03
9.03000000e+04 -2.40401955e-03
9.03000000e+04 -2.40294272e-03
9.04000000e+04 -2.03736858e-03
9.04000000e+04 -2.03643590e-03
9.05000000e+04 -1.67233106e-03
9.05000000e+04 -1.67154806e-03
9.06000000e+04 -1.30739054e-03
9.06000000e+04 -1.30676120e-03
9.07000000e+04 -9.40980641e-04
9.07000000e+04 -9.40507312e-04
9.08000000e+04 -5.71505672e-04
9.08000000e+04 -5.71189036e-04
9.09000000e+04 -1.97361937e-04
9.09000000e+04 -1.97200995e-04
9.10000000e+04 1.83040773e-04
9.10000000e+04 1.83048678e-04
9.11000000e+04 5.71257864e-04
9.11000000e+04 5.71117007e-04
9.12000000e+04 9.68789266e-04
9.12000000e+04 9.68505462e-04
9.13000000e+04 1.37705979e-03
9.13000000e+04 1.37664029e-03
9.14000000e+04 1.79740087e-03
9.14000000e+04 1.79685425e-03
9.15000000e+04 2.23103410e-03
9.15000000e+04 2.23037010e-03
9.16000000e+04 2.67905671e-03
9.16000000e+04 2.67828605e-03
9.17000000e+04 3.14242937e-03
9.17000000e+04 3.14156358e-03
9.18000000e+04 3.62196633e-03
9.18000000e+04 3.62101757e-03
9.19000000e+04 4.11832823e-03
9.19000000e+04 4.11730905e-03
9.20000000e+04 4.63201737e-03
9.20000000e+04 4.63094051e-03
9.21000000e+04 5.16337566e-03
9.21000000e+04 5.16225387e-03
9.22000000e+04 5.71258510e-03
9.22000000e+04 5.71143092e-03
9.23000000e+04 6.27967069e-03
9.23000000e+04 6.27849626e-03
9.24000000e+04 6.86450564e-03
9.24000000e+04 6.86332253e-03
9.25000000e+04 7.46681868e-03
9.25000000e+04 7.46563775e-03
9.26000000e+04 8.08620320e-03
9.26000000e+04 8.08503445e-03
9.27000000e+04 8.72212809e-03
9.27000000e+04 8.72098057e-03
9.28000000e+04 9.37394983e-03
9.28000000e+04 9.37283155e-03
9.29000000e+04 1.00409257e-02
9.29000000e+04 1.00398435e-02
9.30000000e+04 1.07222276e-02
9.30000000e+04 1.07211874e-02
9.31000000e+04 1.14169567e-02
9.31000000e+04 1.14159630e-02
9.32000000e+04 1.21241574e-02
9.32000000e+04 1.21232137e-02
9.33000000e+04 1.28428322e-02
9.33000000e+04 1.28419410e-02
9.34000000e+04 1.35719556e-02
9.34000000e+04 1.35711182e-02
9.35000000e+04 1.43104872e-02
9.35000000e+04 1.43097040e-02
9.36000000e+04 1.50573842e-02
9.36000000e+04 1.50566549e-02
9.37000000e+04 1.58116133e-02
9.37000000e+04 1.58109365e-02
9.38000000e+04 1.65721604e-02
9.38000000e+04 1.65715342e-02
9.39000000e+04 1.73380402e-02
9.39000000e+04 1.73374620e-02
9.40000000e+04 1.81083034e-02
9.40000000e+04 1.81077702e-02
9.41000000e+04 1.88820435e-02
9.41000000e+04 1.88815521e-02
9.42000000e+04 1.96584018e-02
9.42000000e+04 1.96579484e-02
9.43000000e+04 2.04365707e-02
9.43000000e+04 2.04361514e-02
9.44000000e+04 2.12157965e-02
9.44000000e+04 2.12154076e-02
9.45000000e+04 2.19953808e-02
9.45000000e+04 2.19950183e-02
9.46000000e+04 2.27746805e-02
9.46000000e+04 2.27743405e-02
9.47000000e+04 2.35531072e-02
9.47000000e+04 2.35527860e-02
9.48000000e+04 2.43301257e-02
9.48000000e+04 2.43298198e-02
9.49000000e+04 2.51052520e-02
9.49000000e+04 2.51049580e-02
9.50000000e+04 2.58780505e-02
9.50000000e+04 2.58777653e-02
9.51000000e+04 2.66481307e-02
9.51000000e+04 2.66478516e-02
9.52000000e+04 2.74151443e-02
9.52000000e+04 2.74148687e-02
9.53000000e+04 2.81787812e-02
9.53000000e+04 2.81785069e-02
9.54000000e+04 2.89387662e-02
9.54000000e+04 2.89384912e-02
9.55000000e+04 2.96948554e-02
9.55000000e+04 2.96945780e-02
9.56000000e+04 3.04468323e-02
9.56000000e+04 3.04465512e-02
9.57000000e+04 3.11945051e-02
9.57000000e+04 3.11942191e-02
9.58000000e+04 3.19377032e-02
9.58000000e+04 3.19374113e-02
9.59000000e+04 3.26762742e-02
9.59000000e+04 3.26759757e-02
9.60000000e+04 3.34100816e-02
9.60000000e+04 3.34097760e-02
9.61000000e+04 3.41390024e-02
9.61000000e+04 3.41386893e-02
9.62000000e+04 3.48629249e-02
9.62000000e+04 3.48626040e-02
9.63000000e+04 3.55817468e-02
9.63000000e+04 3.55814181e-02
9.64000000e+04 3.62953741e-02
9.64000000e+04 3.62950374e-02
9.65000000e+04 3.70037193e-02
9.65000000e+04 3.70033748e-02
9.66000000e+04 3.77067007e-02
9.66000000e+04 3.77063484e-02
9.67000000e+04 3.84042413e-02
9.67000000e+04 3.84038814e-02
9.68000000e+04 3.90962683e-02
9.68000000e+04 3.90959010e-02
9.69000000e+04 3.97827123e-02
9.69000000e+04 3.97823379e-02
9.70000000e+04 4.04635073e-02
9.70000000e+04 4.04631259e-02
9.71000000e+04 4.11385900e-02
9.71000000e+04 4.11382019e-02
9.72000000e+04 4.18078997e-02
9.72000000e+04 4.18075051e-02
9.73000000e+04 4.24713783e-02
9.73000000e+04 4.24709775e-02
9.74000000e+04 4.31289700e-02
9.74000000e+04 4.31285633e-02
9.75000000e+04 4.37806216e-02
9.75000000e+04 4.37802092e-02
9.76000000e+04 4.44262820e-02
9.76000000e+04 4.44258641e-02
9.77000000e+04 4.50659024e-02
9.77000000e+04 4.50654793e-02
9.78000000e+04 4.56994365e-02
9.78000000e+04 4.56990084e-02
9.79000000e+04 4.63268403e-02
9.79000000e+04 4.63264074e-02
9.80000000e+04 4.69480721e-02
9.80000000e+04 4.69476347e-02
9.81000000e+04 4.75630926e-02
9.81000000e+04 4.75626508e-02
9.82000000e+04 4.81718647e-02
9.82000000e+04 4.81714187e-02
9.83000000e+04 4.87743538e-02
9.83000000e+04 4.87739038e-02
9.84000000e+04 4.93705275e-02
9.84000000e+04 4.93700738e-02
9.85000000e+04 4.99603557e-02
9.85000000e+04 4.99598984e-02
9.86000000e+04 5.05438107e-02
9.86000000e+04 5.05433500e-02
9.87000000e+04 5.11208672e-02
9.87000000e+04 5.11204032e-02
9.88000000e+04 5.16915021e-02
9.88000000e+04 5.16910352e-02
9.89000000e+04 5.22556950e-02
9.89000000e+04 5.22552252e-02
9.90000000e+04 5.28134273e-02
9.90000000e+04 5.28129549e-02
9.91000000e+04 5.33646822e-02
9.91000000e+04 5.33642072e-02
9.92000000e+04 5.39094433e-02
9.92000000e+04 5.39089657e-02
9.93000000e+04 5.44476937e-02
9.93000000e+04 5.44472134e-02
9.94000000e+04 5.49794148e-02
9.94000000e+04 5.49789316e-02
9.95000000e+04 5.55045855e-02
9.95000000e+04 5.55040991e-02
9.96000000e+04 5.60231817e-02
9.96000000e+04 5.60226919e-02
9.97000000e+04 5.65351774e-02
9.97000000e+04 5.65346841e-02
9.98000000e+04 5.70405458e-02
9.98000000e+04 5.70400490e-02
9.99000000e+04 5.75392614e-02
9.99000000e+04 5.75387614e-02
1.00000000e+05 5.80313023e-02
1.00000000e+05 5.80307996e-02
1.00100000e+05 5.85166524e-02
1.00100000e+05 5.85161473e-02
1.00200000e+05 5.89953015e-02
1.00200000e+05 5.89947948e-02
1.00300000e+05 5.94672464e-02
1.00300000e+05 5.94667385e-02
1.00400000e+05 5.99324894e-02
1.00400000e+05 5.99319808e-02
1.00500000e+05 6.03910372e-02
1.00500000e+05 6.03905280e-02
1.00600000e+05 6.08428990e-02
1.00600000e+05 6.08423895e-02
1.00700000e+05 6.12880856e-02
1.00700000e+05 6.12875759e-02
1.00800000e+05 6.17266080e-02
1.00800000e+05 6.17260980e-02
1.00900000e+05 6.21584772e-02
1.00900000e+05 6.21579669e-02
1.01000000e+05 6.25837037e-02
1.01000000e+05 6.25831931e-02
1.01100000e+05 6.30022984e-02
1.01100000e+05 6.30017876e-02
1.01200000e+05 6.34142724e-02
1.01200000e+05 6.34137613e-02
1.01300000e+05 6.38196373e-02
1.01300000e+05 6.38191262e-02
1.01400000e+05 6.42184058e-02
1.01400000e+05 6.42178947e-02
1.01500000e+05 6.46105916e-02
1.01500000e+05 6.46100805e-02
1.01600000e+05 6.49962094e-02
1.01600000e+05 6.49956984e-02
1.01700000e+05 6.53752748e-02
1.01700000e+05 6.53747641e-02
1.01800000e+05 6.57478049e-02
1.01800000e+05 6.57472945e-02
1.01900000e+05 6.61138172e-02
1.01900000e+05 6.61133073e-02
1.02000000e+05 6.64733309e-02
1.02000000e+05 6.64728215e-02
1.02100000e+05 6.68263656e-02
1.02100000e+05 6.68258569e-02
1.02200000e+05 6.71729423e-02
1.02200000e+05 6.71724342e-02
1.02300000e+05 6.75130826e-02
1.02300000e+05 6.75125754e-02
1.02400000e+05 6.78468093e-02
1.02400000e+05 6.78463030e-02
1.02500000e+05 6.81741460e-02
1.02500000e+05 6.81736406e-02
1.02600000e+05 6.84951172e-02
1.02600000e+05 6.84946129e-02
1.02700000e+05 6.88097484e-02
1.02700000e+05 6.88092452e-02
1.02800000e+05 6.91180658e-02
1.02800000e+05 6.91175639e-02
1.02900000e+05 6.94200966e-02
1.02900000e+05 6.94195960e-02
1.03000000e+05 6.97158689e-02
1.03000000e+05 6.97153697e-02
1.03100000e+05 7.00054115e-02
1.03100000e+05 7.00049138e-02
1.03200000e+05 7.02887542e-02
1.03200000e+05 7.02882580e-02
1.03300000e+05 7.05659274e-02
1.03300000e+05 7.05654329e-02
1.03400000e+05 7.08369626e-02
1.03400000e+05 7.08364699e-02
1.03500000e+05 7.11018920e-02
1.03500000e+05 7.11014010e-02
1.03600000e+05 7.13607484e-02
1.03600000e+05 7.13602593e-02
1.03700000e+05 7.16135657e-02
1.03700000e+05 7.16130786e-02
1.03800000e+05 7.18603784e-02
1.03800000e+05 7.18598933e-02
1.03900000e+05 7.21012219e-02
1.03900000e+05 7.21007389e-02
1.04000000e+05 7.23361323e-02
1.04000000e+05 7.23356515e-02
1.04100000e+05 7.25651464e-02
1.04100000e+05 7.25646679e-02
1.04200000e+05 7.27883020e-02
1.04200000e+05 7.27878258e-02
1.04300000e+05 7.30056373e-02
1.04300000e+05 7.30051636e-02
1.04400000e+05 7.32171917e-02
1.04400000e+05 7.32167205e-02
1.04500000e+05 7.34230049e-02
1.04500000e+05 7.34225362e-02
1.04600000e+05 7.36231176e-02
1.04600000e+05 7.36226516e-02
1.04700000e+05 7.38175711e-02
1.04700000e+05 7.38171079e-02
1.04800000e+05 7.40064077e-02
1.04800000e+05 7.40059473e-02
1.04900000e+05 7.41896701e-02
1.04900000e+05 7.41892126e-02
1.05000000e+05 7.43674018e-02
1.05000000e+05 7.43669472e-02
1.05100000e+05 7.45396471e-02
1.05100000e+05 7.45391956e-02
1.05200000e+05 7.47064510e-02
1.05200000e+05 7.47060026e-02
1.05300000e+05 7.48678591e-02
1.05300000e+05 7.48674139e-02
1.05400000e+05 7.50239177e-02
1.05400000e+05 7.50234758e-02
1.05500000e+05 7.51746739e-02
1.05500000e+05 7.51742353e-02
1.05600000e+05 7.53201753e-02
1.05600000e+05 7.53197401e-02
1.05700000e+05 7.54604703e-02
1.05700000e+05 7.54600385e-02
1.05800000e+05 7.55956077e-02
1.05800000e+05 7.55951795e-02
1.05900000e+05 7.57256373e-02
1.05900000e+05 7.57252127e-02
1.06000000e+05 7.58506093e-02
1.06000000e+05 7.58501883e-02
1.06100000e+05 7.59705744e-02
1.06100000e+05 7.59701572e-02
1.06200000e+05 7.60855840e-02
1.06200000e+05 7.60851706e-02
1.06300000e+05 7.61956900e-02
1.06300000e+05 7.61952805e-02
1.06400000e+05 7.63009451e-02
1.06400000e+05 7.63005395e-02
1.06500000e+05 7.64014021e-02
1.06500000e+05 7.64010004e-02
1.06600000e+05 7.64971145e-02
1.06600000e+05 7.64967169e-02
1.06700000e+05 7.65881363e-02
1.06700000e+05 7.65877428e-02
1.06800000e+05 7.66745218e-02
1.06800000e+05 7.66741325e-02
1.06900000e+05 7.67563259e-02
1.06900000e+05 7.67559407e-02
1.07000000e+05 7.68336036e-02
1.07000000e+05 7.68332227e-02
1.07100000e+05 7.69064105e-02
1.07100000e+05 7.69060338e-02
1.07200000e+05 7.69748022e-02
1.07200000e+05 7.69744299e-02
1.07300000e+05 7.70388348e-02
1.07300000e+05 7.70384669e-02
1.07400000e+05 7.70985645e-02
1.07400000e+05 7.70982009e-02
1.07500000e+05 7.71540477e-02
1.07500000e+05 7.71536885e-02
1.07600000e+05 7.72053407e-02
1.07600000e+05 7.72049860e-02
1.07700000e+05 7.72525002e-02
1.07700000e+05 7.72521499e-02
1.07800000e+05 7.72955827e-02
1.07800000e+05 7.72952368e-02
1.07900000e+05 7.73346446e-02
1.07900000e+05 7.73343032e-02
1.08000000e+05 7.73697423e-02
1.08000000e+05 7.73694053e-02
1.08100000e+05 7.74009320e-02
1.08100000e+05 7.74005995e-02
1.08200000e+05 7.74282696e-02
1.08200000e+05 7.74279416e-02
1.08300000e+05 7.74518108e-02
1.08300000e+05 7.74514872e-02
1.08400000e+05 7.74716109e-02
1.08400000e+05 7.74712917e-02
1.08500000e+05 7.74877247e-02
1.08500000e+05 7.74874099e-02
1.08600000e+05 7.75002065e-02
1.08600000e+05 7.74998960e-02
1.08700000e+05 7.75091101e-02
1.08700000e+05 7.75088039e-02
1.08800000e+05 7.75144885e-02
1.08800000e+05 7.75141865e-02
1.08900000e+05 7.75163941e-02
1.08900000e+05 7.75160963e-02
1.09000000e+05 7.75148784e-02
1.09000000e+05 7.75145847e-02
1.09100000e+05 7.75099922e-02
1.09100000e+05 7.75097025e-02
1.09200000e+05 7.75017851e-02
1.09200000e+05 7.75014994e-02
1.09300000e+05 7.74903058e-02
1.09300000e+05 7.74900241e-02
1.09400000e+05 7.74756020e-02
1.09400000e+05 7.74753240e-02
1.09500000e+05 7.74577199e-02
1.09500000e+05 7.74574456e-02
1.09600000e+05 7.74367048e-02
1.09600000e+05 7.74364341e-02
1.09700000e+05 7.74126005e-02
1.09700000e+05 7.74123332e-02
1.09800000e+05 7.73854494e-02
1.09800000e+05 7.73851854e-02
1.09900000e+05 7.73552924e-02
1.09900000e+05 7.73550317e-02
1.10000000e+05 7.73221691e-02
1.10000000e+05 7.73219114e-02
1.10100000e+05 7.72861173e-02
1.10100000e+05 7.72858626e-02
1.10200000e+05 7.72471733e-02
1.10200000e+05 7.72469213e-02
1.10300000e+05 7.72053715e-02
1.10300000e+05 7.72051222e-02
1.10400000e+05 7.71607448e-02
1.10400000e+05 7.71604980e-02
1.10500000e+05 7.71133242e-02
1.10500000e+05 7.71130797e-02
1.10600000e+05 7.70631389e-02
1.10600000e+05 7.70628965e-02
1.10700000e+05 7.70102161e-02
1.10700000e+05 7.70099758e-02
1.10800000e+05 7.69545814e-02
1.10800000e+05 7.69543429e-02
1.10900000e+05 7.68962583e-02
1.10900000e+05 7.68960214e-02
1.11000000e+05 7.68352683e-02
1.11000000e+05 7.68350329e-02
1.11100000e+05 7.67716310e-02
1.11100000e+05 7.67713969e-02
1.11200000e+05 7.67053641e-02
1.11200000e+05 7.67051312e-02
1.11300000e+05 7.66364834e-02
1.11300000e+05 7.66362514e-02
1.11400000e+05 7.65650026e-02
1.11400000e+05 7.65647713e-02
1.11500000e+05 7.64909335e-02
1.11500000e+05 7.64907028e-02
1.11600000e+05 7.64142860e-02
1.11600000e+05 7.64140558e-02
1.11700000e+05 7.63350681e-02
1.11700000e+05 7.63348381e-02
1.11800000e+05 7.62532859e-02
1.11800000e+05 7.62530560e-02
1.11900000e+05 7.61689438e-02
1.11900000e+05 7.61687137e-02
1.12000000e+05 7.60820440e-02
1.12000000e+05 7.60818138e-02
1.12100000e+05 7.59925875e-02
1.12100000e+05 7.59923568e-02
1.12200000e+05 7.59005732e-02
1.12200000e+05 7.59003419e-02
1.12300000e+05 7.58059984e-02
1.12300000e+05 7.58057664e-02
1.12400000e+05 7.57088590e-02
1.12400000e+05 7.57086261e-02
1.12500000e+05 7.56091492e-02
1.12500000e+05 7.56089153e-02
1.12600000e+05 7.55068617e-02
1.12600000e+05 7.55066267e-02
1.12700000e+05 7.54019882e-02
1.12700000e+05 7.54017519e-02
1.12800000e+05 7.52945186e-02
1.12800000e+05 7.52942809e-02
1.12900000e+05 7.51844418e-02
1.12900000e+05 7.51842027e-02
1.13000000e+05 7.50717457e-02
1.13000000e+05 7.50715049e-02
1.13100000e+05 7.49564169e-02
1.13100000e+05 7.49561744e-02
1.13200000e+05 7.48384412e-02
1.13200000e+05 7.48381969e-02
1.13300000e+05 7.47178034e-02
1.13300000e+05 7.47175572e-02
1.13400000e+05 7.45944875e-02
1.13400000e+05 7.45942395e-02
1.13500000e+05 7.44684771e-02
1.13500000e+05 7.44682270e-02
1.13600000e+05 7.43397547e-02
1.13600000e+05 7.43395026e-02
1.13700000e+05 7.42083028e-02
1.13700000e+05 7.42080485e-02
1.13800000e+05 7.40741029e-02
1.13800000e+05 7.40738465e-02
1.13900000e+05 7.39371367e-02
1.13900000e+05 7.39368782e-02
1.14000000e+05 7.37973853e-02
1.14000000e+05 7.37971246e-02
1.14100000e+05 7.36548299e-02
1.14100000e+05 7.36545669e-02
1.14200000e+05 7.35094513e-02
1.14200000e+05 7.35091862e-02
1.14300000e+05 7.33612306e-02
1.14300000e+05 7.33609633e-02
1.14400000e+05 7.32101489e-02
1.14400000e+05 7.32098793e-02
1.14500000e+05 7.30561875e-02
1.14500000e+05 7.30559157e-02
1.14600000e+05 7.28993277e-02
1.14600000e+05 7.28990538e-02
1.14700000e+05 7.27395516e-02
1.14700000e+05 7.27392755e-02
1.14800000e+05 7.25768413e-02
1.14800000e+05 7.25765631e-02
1.14900000e+05 7.24111796e-02
1.14900000e+05 7.24108994e-02
1.15000000e+05 7.22425497e-02
1.15000000e+05 7.22422675e-02
1.15100000e+05 7.20709355e-02
1.15100000e+05 7.20706514e-02
1.15200000e+05 7.18963216e-02
1.15200000e+05 7.18960356e-02
1.15300000e+05 7.17186932e-02
1.15300000e+05 7.17184054e-02
1.15400000e+05 7.15380364e-02
1.15400000e+05 7.15377469e-02
1.15500000e+05 7.13543381e-02
1.15500000e+05 7.13540470e-02
1.15600000e+05 7.11675861e-02
1.15600000e+05 7.11672934e-02
1.15700000e+05 7.09777691e-02
1.15700000e+05 7.09774750e-02
1.15800000e+05 7.07848768e-02
1.15800000e+05 7.07845813e-02
1.15900000e+05 7.05888999e-02
1.15900000e+05 7.05886031e-02
1.16000000e+05 7.03898301e-02
1.16000000e+05 7.03895322e-02
1.16100000e+05 7.01876603e-02
1.16100000e+05 7.01873613e-02
1.16200000e+05 6.99823844e-02
1.16200000e+05 6.99820844e-02
1.16300000e+05 6.97739974e-02
1.16300000e+05 6.97736966e-02
1.16400000e+05 6.95624956e-02
1.16400000e+05 6.95621940e-02
1.16500000e+05 6.93478763e-02
1.16500000e+05 6.93475741e-02
1.16600000e+05 6.91301381e-02
1.16600000e+05 6.91298354e-02
1.16700000e+05 6.89092808e-02
1.16700000e+05 6.89089777e-02
1.16800000e+05 6.86853054e-02
1.16800000e+05 6.86850020e-02
1.16900000e+05 6.84582141e-02
1.16900000e+05 6.84579105e-02
1.17000000e+05 6.82280103e-02
1.17000000e+05 6.82277068e-02
1.17100000e+05 6.79946988e-02
1.17100000e+05 6.79943953e-02
1.17200000e+05 6.77582855e-02
1.17200000e+05 6.77579822e-02
1.17300000e+05 6.75187774e-02
1.17300000e+05 6.75184745e-02
1.17400000e+05 6.72761831e-02
1.17400000e+05 6.72758806e-02
1.17500000e+05 6.70305122e-02
1.17500000e+05 6.70302103e-02
1.17600000e+05 6.67817755e-02
1.17600000e+05 6.67814743e-02
1.17700000e+05 6.65299851e-02
1.17700000e+05 6.65296847e-02
1.17800000e+05 6.62751543e-02
1.17800000e+05 6.62748549e-02
1.17900000e+05 6.60172977e-02
1.17900000e+05 6.60169993e-02
1.18000000e+05 6.57564308e-02
1.18000000e+05 6.57561336e-02
1.18100000e+05 6.54925706e-02
1.18100000e+05 6.54922747e-02
1.18200000e+05 6.52257351e-02
1.18200000e+05 6.52254406e-02
1.18300000e+05 6.49559434e-02
1.18300000e+05 6.49556504e-02
1.18400000e+05 6.46832159e-02
1.18400000e+05 6.46829245e-02
1.18500000e+05 6.44075739e-02
1.18500000e+05 6.44072843e-02
1.18600000e+05 6.41290400e-02
1.18600000e+05 6.41287522e-02
1.18700000e+05 6.38476377e-02
1.18700000e+05 6.38473519e-02
1.18800000e+05 6.35633915e-02
1.18800000e+05 6.35631078e-02
1.18900000e+05 6.32763272e-02
1.18900000e+05 6.32760457e-02
1.19000000e+05 6.29864714e-02
1.19000000e+05 6.29861921e-02
1.19100000e+05 6.26938516e-02
1.19100000e+05 6.26935747e-02
1.19200000e+05 6.23984965e-02
1.19200000e+05 6.23982221e-02
1.19300000e+05 6.21004355e-02
1.19300000e+05 6.21001637e-02
1.19400000e+05 6.17996990e-02
1.19400000e+05 6.17994299e-02
1.19500000e+05 6.14963184e-02
1.19500000e+05 6.14960520e-02
1.19600000e+05 6.11903256e-02
1.19600000e+05 6.11900622e-02
1.19700000e+05 6.08817538e-02
1.19700000e+05 6.08814933e-02
1.19800000e+05 6.05706366e-02
1.19800000e+05 6.05703791e-02
1.19900000e+05 6.02570086e-02
1.19900000e+05 6.02567542e-02
1.20000000e+05 5.99409050e-02
1.20000000e+05 5.99406538e-02
1.20100000e+05 5.96223619e-02
1.20100000e+05 5.96221139e-02
1.20200000e+05 5.93014158e-02
1.20200000e+05 5.93011712e-02
1.20300000e+05 5.89781042e-02
1.20300000e+05 5.89778630e-02
1.20400000e+05 5.86524650e-02
1.20400000e+05 5.86522272e-02
1.20500000e+05 5.83245367e-02
1.20500000e+05 5.83243025e-02
1.20600000e+05 5.79943586e-02
1.20600000e+05 5.79941280e-02
1.20700000e+05 5.76619703e-02
1.20700000e+05 5.76617434e-02
1.20800000e+05 5.73274121e-02
1.20800000e+05 5.73271889e-02
1.20900000e+05 5.69907246e-02
1.20900000e+05 5.69905053e-02
1.21000000e+05 5.66519491e-02
1.21000000e+05 5.66517336e-02
1.21100000e+05 5.63111272e-02
1.21100000e+05 5.63109156e-02
1.21200000e+05 5.59683009e-02
1.21200000e+05 5.59680933e-02
1.21300000e+05 5.56235127e-02
1.21300000e+05 5.56233090e-02
1.21400000e+05 5.52768053e-02
1.21400000e+05 5.52766056e-02
1.21500000e+05 5.49282218e-02
1.21500000e+05 5.49280262e-02
1.21600000e+05 5.45778056e-02
1.21600000e+05 5.45776141e-02
1.21700000e+05 5.42256005e-02
1.21700000e+05 5.42254132e-02
1.21800000e+05 5.38716504e-02
1.21800000e+05 5.38714672e-02
1.21900000e+05 5.35159994e-02
1.21900000e+05 5.35158204e-02
1.22000000e+05 5.31586919e-02
1.22000000e+05 5.31585172e-02
1.22100000e+05 5.27997725e-02
1.22100000e+05 5.27996020e-02
1.22200000e+05 5.24392858e-02
1.22200000e+05 5.24391197e-02
1.22300000e+05 5.20772767e-02
1.22300000e+05 5.20771149e-02
1.22400000e+05 5.17137902e-02
1.22400000e+05 5.17136327e-02
1.22500000e+05 5.13488712e-02
1.22500000e+05 5.13487180e-02
1.22600000e+05 5.09825647e-02
1.22600000e+05 5.09824159e-02
1.22700000e+05 5.06149159e-02
1.22700000e+05 5.06147715e-02
1.22800000e+05 5.02459699e-02
1.22800000e+05 5.02458298e-02
1.22900000e+05 4.98757717e-02
1.22900000e+05 4.98756360e-02
1.23000000e+05 4.95043664e-02
1.23000000e+05 4.95042352e-02
1.23100000e+05 4.91317991e-02
1.23100000e+05 4.91316722e-02
1.23200000e+05 4.87581146e-02
1.23200000e+05 4.87579922e-02
1.23300000e+05 4.83833579e-02
1.23300000e+05 4.83832398e-02
1.23400000e+05 4.80075735e-02
1.23400000e+05 4.80074598e-02
1.23500000e+05 4.76308061e-02
1.23500000e+05 4.76306968e-02
1.23600000e+05 4.72531001e-02
1.23600000e+05 4.72529952e-02
1.23700000e+05 4.68744998e-02
1.23700000e+05 4.68743993e-02
1.23800000e+05 4.64950492e-02
1.23800000e+05 4.64949531e-02
1.23900000e+05 4.61147923e-02
1.23900000e+05 4.61147004e-02
1.24000000e+05 4.57337725e-02
1.24000000e+05 4.57336850e-02
1.24100000e+05 4.53520333e-02
1.24100000e+05 4.53519501e-02
1.24200000e+05 4.49696179e-02
1.24200000e+05 4.49695390e-02
1.24300000e+05 4.45865691e-02
1.24300000e+05 4.45864944e-02
1.24400000e+05 4.42029294e-02
1.24400000e+05 4.42028590e-02
1.24500000e+05 4.38187411e-02
1.24500000e+05 4.38186750e-02
1.24600000e+05 4.34340461e-02
1.24600000e+05 4.34339842e-02
1.24700000e+05 4.30488862e-02
1.24700000e+05 4.30488284e-02
1.24800000e+05 4.26633024e-02
1.24800000e+05 4.26632488e-02
1.24900000e+05 4.22773358e-02
1.24900000e+05 4.22772863e-02
1.25000000e+05 4.18910268e-02
1.25000000e+05 4.18909814e-02
1.25100000e+05 4.15044156e-02
1.25100000e+05 4.15043743e-02
1.25200000e+05 4.11175420e-02
1.25200000e+05 4.11175048e-02
1.25300000e+05 4.07304453e-02
1.25300000e+05 4.07304121e-02
1.25400000e+05 4.03431645e-02
1.25400000e+05 4.03431352e-02
1.25500000e+05 3.99557380e-02
1.25500000e+05 3.99557126e-02
1.25600000e+05 3.95682039e-02
1.25600000e+05 3.95681825e-02
1.25700000e+05 3.91805998e-02
1.25700000e+05 3.91805823e-02
1.25800000e+05 3.87929630e-02
1.25800000e+05 3.87929492e-02
1.25900000e+05 3.84053300e-02
1.25900000e+05 3.84053201e-02
1.26000000e+05 3.80177373e-02
1.26000000e+05 3.80177310e-02
1.26100000e+05 3.76302204e-02
1.26100000e+05 3.76302179e-02
1.26200000e+05 3.72428148e-02
1.26200000e+05 3.72428159e-02
1.26300000e+05 3.68555550e-02
1.26300000e+05 3.68555598e-02
1.26400000e+05 3.64684756e-02
1.26400000e+05 3.64684839e-02
1.26500000e+05 3.60816101e-02
1.26500000e+05 3.60816219e-02
1.26600000e+05 3.56949919e-02
1.26600000e+05 3.56950072e-02
1.26700000e+05 3.53086537e-02
1.26700000e+05 3.53086724e-02
1.26800000e+05 3.49226277e-02
1.26800000e+05 3.49226498e-02
1.26900000e+05 3.45369456e-02
1.26900000e+05 3.45369710e-02
1.27000000e+05 3.41516385e-02
1.27000000e+05 3.41516673e-02
1.27100000e+05 3.37667372e-02
1.27100000e+05 3.37667691e-02
1.27200000e+05 3.33822716e-02
1.27200000e+05 3.33823068e-02
1.27300000e+05 3.29982714e-02
1.27300000e+05 3.29983097e-02
1.27400000e+05 3.26147656e-02
1.27400000e+05 3.26148070e-02
1.27500000e+05 3.22317826e-02
1.27500000e+05 3.22318271e-02
1.27600000e+05 3.18493505e-02
1.27600000e+05 3.18493979e-02
1.27700000e+05 3.14674966e-02
1.27700000e+05 3.14675470e-02
1.27800000e+05 3.10862478e-02
1.27800000e+05 3.10863011e-02
1.27900000e+05 3.07056305e-02
1.27900000e+05 3.07056866e-02
1.28000000e+05 3.03256704e-02
1.28000000e+05 3.03257293e-02
1.28100000e+05 2.99463928e-02
1.28100000e+05 2.99464544e-02
1.28200000e+05 2.95678224e-02
1.28200000e+05 2.95678867e-02
1.28300000e+05 2.91899834e-02
1.28300000e+05 2.91900503e-02
1.28400000e+05 2.88128993e-02
1.28400000e+05 2.88129689e-02
1.28500000e+05 2.84365934e-02
1.28500000e+05 2.84366654e-02
1.28600000e+05 2.80610880e-02
1.28600000e+05 2.80611626e-02
1.28700000e+05 2.76864053e-02
1.28700000e+05 2.76864823e-02
1.28800000e+05 2.73125668e-02
1.28800000e+05 2.73126461e-02
1.28900000e+05 2.69395932e-02
1.28900000e+05 2.69396749e-02
1.29000000e+05 2.65675052e-02
1.29000000e+05 2.65675891e-02
1.29100000e+05 2.61963225e-02
1.29100000e+05 2.61964087e-02
1.29200000e+05 2.58260645e-02
1.29200000e+05 2.58261529e-02
1.29300000e+05 2.54567501e-02
1.29300000e+05 2.54568406e-02
1.29400000e+05 2.50883977e-02
1.29400000e+05 2.50884902e-02
1.29500000e+05 2.47210249e-02
1.29500000e+05 2.47211195e-02
1.29600000e+05 2.43546492e-02
1.29600000e+05 2.43547457e-02
1.29700000e+05 2.39892872e-02
1.29700000e+05 2.39893858e-02
1.29800000e+05 2.36249554e-02
1.29800000e+05 2.36250558e-02
1.29900000e+05 2.32616695e-02
1.29900000e+05 2.32617718e-02
1.30000000e+05 2.28994449e-02
1.30000000e+05 2.28995489e-02
1.30100000e+05 2.25382962e-02
1.30100000e+05 2.25384020e-02
1.30200000e+05 2.21782380e-02
1.30200000e+05 2.21783454e-02
1.30300000e+05 2.18192840e-02
1.30300000e+05 2.18193930e-02
1.30400000e+05 2.14614475e-02
1.30400000e+05 2.14615582e-02
1.30500000e+05 2.11047416e-02
1.30500000e+05 2.11048539e-02
1.30600000e+05 2.07491787e-02
1.30600000e+05 2.07492925e-02
1.30700000e+05 2.03947708e-02
1.30700000e+05 2.03948860e-02
1.30800000e+05 2.00415293e-02
1.30800000e+05 2.00416459e-02
1.30900000e+05 1.96894655e-02
1.30900000e+05 1.96895834e-02
1.31000000e+05 1.93385898e-02
1.31000000e+05 1.93387092e-02
1.31100000e+05 1.89889127e-02
1.31100000e+05 1.89890333e-02
1.31200000e+05 1.86404438e-02
1.31200000e+05 1.86405657e-02
1.31300000e+05 1.82931926e-02
1.31300000e+05 1.82933156e-02
1.31400000e+05 1.79471679e-02
1.31400000e+05 1.79472921e-02
1.31500000e+05 1.76023783e-02
1.31500000e+05 1.76025036e-02
1.31600000e+05 1.72588320e-02
1.31600000e+05 1.72589584e-02
1.31700000e+05 1.69165366e-02
1.31700000e+05 1.69166640e-02
1.31800000e+05 1.65754995e-02
1.31800000e+05 1.65756280e-02
1.31900000e+05 1.62357277e-02
1.31900000e+05 1.62358571e-02
1.32000000e+05 1.58972277e-02
1.32000000e+05 1.58973580e-02
1.32100000e+05 1.55600058e-02
1.32100000e+05 1.55601370e-02
1.32200000e+05 1.52240677e-02
1.32200000e+05 1.52241997e-02
1.32300000e+05 1.48894189e-02
1.32300000e+05 1.48895517e-02
1.32400000e+05 1.45560645e-02
1.32400000e+05 1.45561981e-02
1.32500000e+05 1.42240094e-02
1.32500000e+05 1.42241437e-02
1.32600000e+05 1.38932578e-02
1.32600000e+05 1.38933929e-02
1.32700000e+05 1.35638140e-02
1.32700000e+05 1.35639497e-02
1.32800000e+05 1.32356816e-02
1.32800000e+05 1.32358179e-02
1.32900000e+05 1.29088641e-02
1.32900000e+05 1.29090011e-02
1.33000000e+05 1.25833647e-02
1.33000000e+05 1.25835022e-02
1.33100000e+05 1.22591860e-02
1.33100000e+05 1.22593240e-02
1.33200000e+05 1.19363306e-02
1.33200000e+05 1.19364691e-02
1.33300000e+05 1.16148008e-02
1.33300000e+05 1.16149398e-02
1.33400000e+05 1.12945983e-02
1.33400000e+05 1.12947378e-02
1.33500000e+05 1.09757249e-02
1.33500000e+05 1.09758648e-02
1.33600000e+05 1.06581819e-02
1.33600000e+05 1.06583221e-02
1.33700000e+05 1.03419703e-02
1.33700000e+05 1.03421109e-02
1.33800000e+05 1.00270910e-02
1.33800000e+05 1.00272319e-02
1.33900000e+05 9.71354448e-03
1.33900000e+05 9.71368568e-03
1.34000000e+05 9.40133102e-03
1.34000000e+05 9.40147249e-03
1.34100000e+05 9.09045068e-03
1.34100000e+05 9.09059238e-03
1.34200000e+05 8.78090323e-03
1.34200000e+05 8.78104516e-03
1.34300000e+05 8.47268823e-03
1.34300000e+05 8.47283035e-03
1.34400000e+05 8.16580500e-03
1.34400000e+05 8.16594729e-03
1.34500000e+05 7.86025262e-03
1.34500000e+05 7.86039505e-03
1.34600000e+05 7.55602996e-03
1.34600000e+05 7.55617251e-03
1.34700000e+05 7.25313570e-03
1.34700000e+05 7.25327835e-03
1.34800000e+05 6.95156827e-03
1.34800000e+05 6.95171100e-03
1.34900000e+05 6.65132593e-03
1.34900000e+05 6.65146871e-03
1.35000000e+05 6.35240672e-03
1.35000000e+05 6.35254953e-03
1.35100000e+05 6.05480848e-03
1.35100000e+05 6.05495129e-03
1.35200000e+05 5.75852886e-03
1.35200000e+05 5.75867167e-03
1.35300000e+05 5.46356535e-03
1.35300000e+05 5.46370813e-03
1.35400000e+05 5.16991525e-03
1.35400000e+05 5.17005798e-03
1.35500000e+05 4.87757568e-03
1.35500000e+05 4.87771834e-03
1.35600000e+05 4.58654361e-03
1.35600000e+05 4.58668619e-03
1.35700000e+05 4.29681583e-03
1.35700000e+05 4.29695830e-03
1.35800000e+05 4.00838898e-03
1.35800000e+05 4.00853133e-03
1.35900000e+05 3.72125954e-03
1.35900000e+05 3.72140176e-03
1.36000000e+05 3.43542386e-03
1.36000000e+05 3.43556592e-03
1.36100000e+05 3.15087811e-03
1.36100000e+05 3.15102000e-03
1.36200000e+05 2.86761835e-03
1.36200000e+05 2.86776005e-03
1.36300000e+05 2.58564049e-03
1.36300000e+05 2.58578199e-03
1.36400000e+05 2.30494031e-03
1.36400000e+05 2.30508160e-03
1.36500000e+05 2.02551348e-03
1.36500000e+05 2.02565454e-03
1.36600000e+05 1.74735554e-03
1.36600000e+05 1.74749635e-03
1.36700000e+05 1.47046189e-03
1.36700000e+05 1.47060245e-03
1.36800000e+05 1.19482785e-03
1.36800000e+05 1.19496813e-03
1.36900000e+05 9.20448607e-04
1.36900000e+05 9.20588611e-04
1.37000000e+05 6.47319252e-04
1.37000000e+05 6.47458961e-04
1.37100000e+05 3.75434769e-04
1.37100000e+05 3.75574171e-04
1.37200000e+05 1.04790045e-04
1.37200000e+05 1.04929130e-04
1.37300000e+05 -1.64620129e-04
1.37300000e+05 -1.64481374e-04
1.37400000e+05 -4.32801054e-04
1.37400000e+05 -4.32662639e-04
1.37500000e+05 -6.99758114e-04
1.37500000e+05 -6.99620048e-04
1.37600000e+05 -9.65496779e-04
1.37600000e+05 -9.65359073e-04
1.37700000e+05 -1.23002260e-03
1.37700000e+05 -1.22988527e-03
1.37800000e+05 -1.49334122e-03
1.37800000e+05 -1.49320426e-03
1.37900000e+05 -1.75545832e-03
1.37900000e+05 -1.75532174e-03
1.38000000e+05 -2.01637968e-03
1.38000000e+05 -2.01624350e-03
1.38100000e+05 -2.27611114e-03
1.38100000e+05 -2.27597537e-03
1.38200000e+05 -2.53465862e-03
1.38200000e+05 -2.53452326e-03
1.38300000e+05 -2.79202806e-03
1.38300000e+05 -2.79189312e-03
1.38400000e+05 -3.04822551e-03
1.38400000e+05 -3.04809100e-03
1.38500000e+05 -3.30325704e-03
1.38500000e+05 -3.30312297e-03
1.38600000e+05 -3.55712879e-03
1.38600000e+05 -3.55699515e-03
1.38700000e+05 -3.80984694e-03
1.38700000e+05 -3.80971375e-03
1.38800000e+05 -4.06141771e-03
1.38800000e+05 -4.06128497e-03
1.38900000e+05 -4.31184740e-03
1.38900000e+05 -4.31171512e-03
1.39000000e+05 -4.56114230e-03
1.39000000e+05 -4.56101049e-03
1.39100000e+05 -4.80930879e-03
1.39100000e+05 -4.80917744e-03
1.39200000e+05 -5.05635326e-03
1.39200000e+05 -5.05622239e-03
1.39300000e+05 -5.30228214e-03
1.39300000e+05 -5.30215175e-03
1.39400000e+05 -5.54710190e-03
1.39400000e+05 -5.54697199e-03
1.39500000e+05 -5.79081903e-03
1.39500000e+05 -5.79068961e-03
1.39600000e+05 -6.03344005e-03
1.39600000e+05 -6.03331112e-03
1.39700000e+05 -6.27497151e-03
1.39700000e+05 -6.27484308e-03
1.39800000e+05 -6.51541998e-03
1.39800000e+05 -6.51529205e-03
1.39900000e+05 -6.75479205e-03
1.39900000e+05 -6.75466462e-03
1.40000000e+05 -6.99309434e-03
1.40000000e+05 -6.99296742e-03
1.40100000e+05 -7.23033349e-03
1.40100000e+05 -7.23020708e-03
1.40200000e+05 -7.46651614e-03
1.40200000e+05 -7.46639024e-03
1.40300000e+05 -7.70164895e-03
1.40300000e+05 -7.70152357e-03
1.40400000e+05 -7.93573860e-03
1.40400000e+05 -7.93561373e-03
1.40500000e+05 -8.16879177e-03
1.40500000e+05 -8.16866742e-03
1.40600000e+05 -8.40081516e-03
1.40600000e+05 -8.40069134e-03
1.40700000e+05 -8.63181548e-03
1.40700000e+05 -8.63169217e-03
1.40800000e+05 -8.86179942e-03
1.40800000e+05 -8.86167664e-03
1.40900000e+05 -9.09077371e-03
1.40900000e+05 -9.09065146e-03
1.41000000e+05 -9.31874507e-03
1.41000000e+05 -9.31862334e-03
1.41100000e+05 -9.54572020e-03
1.41100000e+05 -9.54559901e-03
1.41200000e+05 -9.77170583e-03
1.41200000e+05 -9.77158517e-03
1.41300000e+05 -9.99670867e-03
1.41300000e+05 -9.99658854e-03
1.41400000e+05 -1.02207354e-02
1.41400000e+05 -1.02206158e-02
1.41500000e+05 -1.04437928e-02
1.41500000e+05 -1.04436738e-02
1.41600000e+05 -1.06658876e-02
1.41600000e+05 -1.06657690e-02
1.41700000e+05 -1.08870264e-02
1.41700000e+05 -1.08869084e-02
1.41800000e+05 -1.11072159e-02
1.41800000e+05 -1.11070984e-02
1.41900000e+05 -1.13264628e-02
1.41900000e+05 -1.13263459e-02
1.42000000e+05 -1.15447738e-02
1.42000000e+05 -1.15446574e-02
1.42100000e+05 -1.17621556e-02
1.42100000e+05 -1.17620397e-02
1.42200000e+05 -1.19786147e-02
1.42200000e+05 -1.19784994e-02
1.42300000e+05 -1.21941580e-02
1.42300000e+05 -1.21940432e-02
1.42400000e+05 -1.24087918e-02
1.42400000e+05 -1.24086775e-02
1.42500000e+05 -1.26225229e-02
1.42500000e+05 -1.26224092e-02
1.42600000e+05 -1.28353579e-02
1.42600000e+05 -1.28352447e-02
1.42700000e+05 -1.30473034e-02
1.42700000e+05 -1.30471907e-02
1.42800000e+05 -1.32583658e-02
1.42800000e+05 -1.32582537e-02
1.42900000e+05 -1.34685518e-02
1.42900000e+05 -1.34684402e-02
1.43000000e+05 -1.36778678e-02
1.43000000e+05 -1.36777567e-02
1.43100000e+05 -1.38863204e-02
1.43100000e+05 -1.38862099e-02
1.43200000e+05 -1.40939161e-02
1.43200000e+05 -1.40938060e-02
1.43300000e+05 -1.43006613e-02
1.43300000e+05 -1.43005518e-02
1.43400000e+05 -1.45065624e-02
1.43400000e+05 -1.45064534e-02
1.43500000e+05 -1.47116259e-02
1.43500000e+05 -1.47115175e-02
1.43600000e+05 -1.49158583e-02
1.43600000e+05 -1.49157503e-02
1.43700000e+05 -1.51192657e-02
1.43700000e+05 -1.51191583e-02
1.43800000e+05 -1.53218547e-02
1.43800000e+05 -1.53217478e-02
1.43900000e+05 -1.55236315e-02
1.43900000e+05 -1.55235251e-02
1.44000000e+05 -1.57246024e-02
1.44000000e+05 -1.57244965e-02
1.44100000e+05 -1.59247737e-02
1.44100000e+05 -1.59246683e-02
1.44200000e+05 -1.61241517e-02
1.44200000e+05 -1.61240468e-02
1.44300000e+05 -1.63227425e-02
1.44300000e+05 -1.63226382e-02
1.44400000e+05 -1.65205525e-02
1.44400000e+05 -1.65204486e-02
1.44500000e+05 -1.67175877e-02
1.44500000e+05 -1.67174843e-02
1.44600000e+05 -1.69138543e-02
1.44600000e+05 -1.69137514e-02
1.44700000e+05 -1.71093583e-02
1.44700000e+05 -1.71092560e-02
1.44800000e+05 -1.73041060e-02
1.44800000e+05 -1.73040042e-02
1.44900000e+05 -1.74981034e-02
1.44900000e+05 -1.74980020e-02
1.45000000e+05 -1.76913564e-02
1.45000000e+05 -1.76912555e-02
1.45100000e+05 -1.78838711e-02
1.45100000e+05 -1.78837707e-02
1.45200000e+05 -1.80756535e-02
1.45200000e+05 -1.80755536e-02
1.45300000e+05 -1.82667095e-02
1.45300000e+05 -1.82666101e-02
1.45400000e+05 -1.84570450e-02
1.45400000e+05 -1.84569461e-02
1.45500000e+05 -1.86466659e-02
1.45500000e+05 -1.86465675e-02
1.45600000e+05 -1.88355781e-02
1.45600000e+05 -1.88354802e-02
1.45700000e+05 -1.90237874e-02
1.45700000e+05 -1.90236899e-02
1.45800000e+05 -1.92112995e-02
1.45800000e+05 -1.92112025e-02
1.45900000e+05 -1.93981203e-02
1.45900000e+05 -1.93980238e-02
1.46000000e+05 -1.95842555e-02
1.46000000e+05 -1.95841594e-02
1.46100000e+05 -1.97697108e-02
1.46100000e+05 -1.97696151e-02
1.46200000e+05 -1.99544918e-02
1.46200000e+05 -1.99543966e-02
1.46300000e+05 -2.01386041e-02
1.46300000e+05 -2.01385094e-02
1.46400000e+05 -2.03220535e-02
1.46400000e+05 -2.03219593e-02
1.46500000e+05 -2.05048455e-02
1.46500000e+05 -2.05047517e-02
1.46600000e+05 -2.06869856e-02
1.46600000e+05 -2.06868923e-02
1.46700000e+05 -2.08684793e-02
1.46700000e+05 -2.08683864e-02
1.46800000e+05 -2.10493322e-02
1.46800000e+05 -2.10492397e-02
1.46900000e+05 -2.12295496e-02
1.46900000e+05 -2.12294576e-02
1.47000000e+05 -2.14091370e-02
1.47000000e+05 -2.14090455e-02
1.47100000e+05 -2.15880999e-02
1.47100000e+05 -2.15880087e-02
1.47200000e+05 -2.17664434e-02
1.47200000e+05 -2.17663527e-02
1.47300000e+05 -2.19441731e-02
1.47300000e+05 -2.19440828e-02
1.47400000e+05 -2.21212941e-02
1.47400000e+05 -2.21212043e-02
1.47500000e+05 -2.22978117e-02
1.47500000e+05 -2.22977223e-02
1.47600000e+05 -2.24737312e-02
1.47600000e+05 -2.24736423e-02
1.47700000e+05 -2.26490578e-02
1.47700000e+05 -2.26489692e-02
1.47800000e+05 -2.28237966e-02
1.47800000e+05 -2.28237085e-02
1.47900000e+05 -2.29979528e-02
1.47900000e+05 -2.29978651e-02
1.48000000e+05 -2.31715315e-02
1.48000000e+05 -2.31714442e-02
1.48100000e+05 -2.33445377e-02
1.48100000e+05 -2.33444508e-02
1.48200000e+05 -2.35169765e-02
1.48200000e+05 -2.35168900e-02
1.48300000e+05 -2.36888530e-02
1.48300000e+05 -2.36887669e-02
1.48400000e+05 -2.38601720e-02
1.48400000e+05 -2.38600863e-02
1.48500000e+05 -2.40309386e-02
1.48500000e+05 -2.40308533e-02
1.48600000e+05 -2.42011577e-02
1.48600000e+05 -2.42010728e-02
1.48700000e+05 -2.43708341e-02
1.48700000e+05 -2.43707496e-02
1.48800000e+05 -2.45399728e-02
1.48800000e+05 -2.45398886e-02
1.48900000e+05 -2.47085784e-02
1.48900000e+05 -2.47084947e-02
1.49000000e+05 -2.48766560e-02
1.49000000e+05 -2.48765726e-02
1.49100000e+05 -2.50442101e-02
1.49100000e+05 -2.50441272e-02
1.49200000e+05 -2.52112456e-02
1.49200000e+05 -2.52111630e-02
1.49300000e+05 -2.53777672e-02
1.49300000e+05 -2.53776850e-02
1.49400000e+05 -2.55437795e-02
1.49400000e+05 -2.55436977e-02
1.49500000e+05 -2.57092872e-02
1.49500000e+05 -2.57092057e-02
1.49600000e+05 -2.58742949e-02
1.49600000e+05 -2.58742138e-02
1.49700000e+05 -2.60388071e-02
1.49700000e+05 -2.60387264e-02
1.49800000e+05 -2.62028285e-02
1.49800000e+05 -2.62027482e-02
1.49900000e+05 -2.63663636e-02
1.49900000e+05 -2.63662836e-02
1.50000000e+05 -2.65294169e-02
1.50000000e+05 -2.65293372e-02
1.50100000e+05 -2.66919928e-02
1.50100000e+05 -2.66919134e-02
1.50200000e+05 -2.68540957e-02
1.50200000e+05 -2.68540168e-02
1.50300000e+05 -2.70157302e-02
1.50300000e+05 -2.70156516e-02
1.50400000e+05 -2.71769005e-02
1.50400000e+05 -2.71768223e-02
1.50500000e+05 -2.73376111e-02
1.50500000e+05 -2.73375332e-02
1.50600000e+05 -2.74978662e-02
1.50600000e+05 -2.74977886e-02
1.50700000e+05 -2.76576702e-02
1.50700000e+05 -2.76575930e-02
1.50800000e+05 -2.78170273e-02
1.50800000e+05 -2.78169504e-02
1.50900000e+05 -2.79759418e-02
1.50900000e+05 -2.79758652e-02
1.51000000e+05 -2.81344178e-02
1.51000000e+05 -2.81343416e-02
1.51100000e+05 -2.82924597e-02
1.51100000e+05 -2.82923837e-02
1.51200000e+05 -2.84500714e-02
1.51200000e+05 -2.84499958e-02
1.51300000e+05 -2.86072572e-02
1.51300000e+05 -2.86071819e-02
1.51400000e+05 -2.87640212e-02
1.51400000e+05 -2.87639462e-02
1.51500000e+05 -2.89203673e-02
1.51500000e+05 -2.89202927e-02
1.51600000e+05 -2.90762998e-02
1.51600000e+05 -2.90762255e-02
1.51700000e+05 -2.92318226e-02
1.51700000e+05 -2.92317485e-02
1.51800000e+05 -2.93869397e-02
1.51800000e+05 -2.93868659e-02
1.51900000e+05 -2.95416550e-02
1.51900000e+05 -2.95415816e-02
1.52000000e+05 -2.96959726e-02
1.52000000e+05 -2.96958995e-02
1.52100000e+05 -2.98498963e-02
1.52100000e+05 -2.98498235e-02
1.52200000e+05 -3.00034301e-02
1.52200000e+05 -3.00033575e-02
1.52300000e+05 -3.01565778e-02
1.52300000e+05 -3.01565055e-02
1.52400000e+05 -3.03093431e-02
1.52400000e+05 -3.03092712e-02
1.52500000e+05 -3.04617301e-02
1.52500000e+05 -3.04616584e-02
1.52600000e+05 -3.06137424e-02
1.52600000e+05 -3.06136710e-02
1.52700000e+05 -3.07653838e-02
1.52700000e+05 -3.07653126e-02
1.52800000e+05 -3.09166580e-02
1.52800000e+05 -3.09165872e-02
1.52900000e+05 -3.10675688e-02
1.52900000e+05 -3.10674982e-02
1.53000000e+05 -3.12181199e-02
1.53000000e+05 -3.12180496e-02
1.53100000e+05 -3.13683149e-02
1.53100000e+05 -3.13682448e-02
1.53200000e+05 -3.15181574e-02
1.53200000e+05 -3.15180877e-02
1.53300000e+05 -3.16676512e-02
1.53300000e+05 -3.16675817e-02
1.53400000e+05 -3.18167997e-02
1.53400000e+05 -3.18167305e-02
1.53500000e+05 -3.19656066e-02
1.53500000e+05 -3.19655376e-02
1.53600000e+05 -3.21140754e-02
1.53600000e+05 -3.21140067e-02
1.53700000e+05 -3.22622096e-02
1.53700000e+05 -3.22621411e-02
1.53800000e+05 -3.24100127e-02
1.53800000e+05 -3.24099445e-02
1.53900000e+05 -3.25574883e-02
1.53900000e+05 -3.25574203e-02
1.54000000e+05 -3.27046397e-02
1.54000000e+05 -3.27045720e-02
1.54100000e+05 -3.28514704e-02
1.54100000e+05 -3.28514030e-02
1.54200000e+05 -3.29979838e-02
1.54200000e+05 -3.29979166e-02
1.54300000e+05 -3.31441833e-02
1.54300000e+05 -3.31441164e-02
1.54400000e+05 -3.32900723e-02
1.54400000e+05 -3.32900055e-02
1.54500000e+05 -3.34356542e-02
1.54500000e+05 -3.34355882e-02
1.54600000e+05 -3.35809315e-02
1.54600000e+05 -3.35808629e-02
1.54700000e+05 -3.37259127e-02
1.54700000e+05 -3.37258597e-02
1.54800000e+05 -3.38705715e-02
1.54800000e+05 -3.38704348e-02
1.54900000e+05 -3.40150750e-02
1.54900000e+05 -3.40154323e-02
1.55000000e+05 -3.41585266e-02
1.55000000e+05 -3.41577426e-02
1.55100000e+05 -3.43004502e-02
1.55100000e+05 -3.43008093e-02
1.55200000e+05 -3.44442968e-02
1.55200000e+05 -3.44441615e-02
1.55300000e+05 -3.45869541e-02
1.55300000e+05 -3.45869025e-02
1.55400000e+05 -3.47292658e-02
1.55400000e+05 -3.47291995e-02
1.55500000e+05 -3.48710914e-02
1.55500000e+05 -3.48710280e-02
1.55600000e+05 -3.50124614e-02
1.55600000e+05 -3.50123979e-02
1.55700000e+05 -3.51533760e-02
1.55700000e+05 -3.51533128e-02
1.55800000e+05 -3.52938405e-02
1.55800000e+05 -3.52937776e-02
1.55900000e+05 -3.54338592e-02
1.55900000e+05 -3.54337966e-02
1.56000000e+05 -3.55734366e-02
1.56000000e+05 -3.55733743e-02
1.56100000e+05 -3.57125772e-02
1.56100000e+05 -3.57125151e-02
1.56200000e+05 -3.58512853e-02
1.56200000e+05 -3.58512235e-02
1.56300000e+05 -3.59895652e-02
1.56300000e+05 -3.59895037e-02
1.56400000e+05 -3.61274213e-02
1.56400000e+05 -3.61273601e-02
1.56500000e+05 -3.62648579e-02
1.56500000e+05 -3.62647969e-02
1.56600000e+05 -3.64018790e-02
1.56600000e+05 -3.64018183e-02
1.56700000e+05 -3.65384889e-02
1.56700000e+05 -3.65384285e-02
1.56800000e+05 -3.66746917e-02
1.56800000e+05 -3.66746316e-02
1.56900000e+05 -3.68104915e-02
1.56900000e+05 -3.68104316e-02
1.57000000e+05 -3.69458924e-02
1.57000000e+05 -3.69458328e-02
1.57100000e+05 -3.70808984e-02
1.57100000e+05 -3.70808390e-02
1.57200000e+05 -3.72155133e-02
1.57200000e+05 -3.72154542e-02
1.57300000e+05 -3.73497413e-02
1.57300000e+05 -3.73496824e-02
1.57400000e+05 -3.74835861e-02
1.57400000e+05 -3.74835275e-02
1.57500000e+05 -3.76170517e-02
1.57500000e+05 -3.76169933e-02
1.57600000e+05 -3.77501419e-02
1.57600000e+05 -3.77500837e-02
1.57700000e+05 -3.78828604e-02
1.57700000e+05 -3.78828024e-02
1.57800000e+05 -3.80152109e-02
1.57800000e+05 -3.80151533e-02
1.57900000e+05 -3.81471974e-02
1.57900000e+05 -3.81471399e-02
1.58000000e+05 -3.82788233e-02
1.58000000e+05 -3.82787661e-02
1.58100000e+05 -3.84100924e-02
1.58100000e+05 -3.84100354e-02
1.58200000e+05 -3.85410083e-02
1.58200000e+05 -3.85409515e-02
1.58300000e+05 -3.86715745e-02
1.58300000e+05 -3.86715180e-02
1.58400000e+05 -3.88017946e-02
1.58400000e+05 -3.88017383e-02
1.58500000e+05 -3.89316722e-02
1.58500000e+05 -3.89316161e-02
1.58600000e+05 -3.90612106e-02
1.58600000e+05 -3.90611548e-02
1.58700000e+05 -3.91904135e-02
1.58700000e+05 -3.91903578e-02
1.58800000e+05 -3.93192840e-02
1.58800000e+05 -3.93192286e-02
1.58900000e+05 -3.94478258e-02
1.58900000e+05 -3.94477706e-02
1.59000000e+05 -3.95760421e-02
1.59000000e+05 -3.95759871e-02
1.59100000e+05 -3.97039362e-02
1.59100000e+05 -3.97038814e-02
1.59200000e+05 -3.98315115e-02
1.59200000e+05 -3.98314569e-02
1.59300000e+05 -3.99587711e-02
1.59300000e+05 -3.99587167e-02
1.59400000e+05 -4.00857185e-02
1.59400000e+05 -4.00856643e-02
1.59500000e+05 -4.02123566e-02
1.59500000e+05 -4.02123027e-02
1.59600000e+05 -4.03386889e-02
1.59600000e+05 -4.03386351e-02
1.59700000e+05 -4.04647183e-02
1.59700000e+05 -4.04646647e-02
1.59800000e+05 -4.05904480e-02
1.59800000e+05 -4.05903946e-02
1.59900000e+05 -4.07158811e-02
1.59900000e+05 -4.07158279e-02
1.60000000e+05 -4.08410207e-02
1.60000000e+05 -4.08409676e-02
1.60100000e+05 -4.09658697e-02
1.60100000e+05 -4.09658169e-02
1.60200000e+05 -4.10904313e-02
1.60200000e+05 -4.10903787e-02
1.60300000e+05 -4.12147084e-02
1.60300000e+05 -4.12146559e-02
1.60400000e+05 -4.13387040e-02
1.60400000e+05 -4.13386517e-02
1.60500000e+05 -4.14624210e-02
1.60500000e+05 -4.14623688e-02
1.60600000e+05 -4.15858622e-02
1.60600000e+05 -4.15858103e-02
1.60700000e+05 -4.17090307e-02
1.60700000e+05 -4.17089789e-02
1.60800000e+05 -4.18319292e-02
1.60800000e+05 -4.18318776e-02
1.60900000e+05 -4.19545606e-02
1.60900000e+05 -4.19545091e-02
1.61000000e+05 -4.20769276e-02
1.61000000e+05 -4.20768763e-02
1.61100000e+05 -4.21990331e-02
1.61100000e+05 -4.21989820e-02
1.61200000e+05 -4.23208799e-02
1.61200000e+05 -4.23208289e-02
1.61300000e+05 -4.24424706e-02
1.61300000e+05 -4.24424198e-02
1.61400000e+05 -4.25638079e-02
1.61400000e+05 -4.25637573e-02
1.61500000e+05 -4.26848946e-02
1.61500000e+05 -4.26848442e-02
1.61600000e+05 -4.28057334e-02
1.61600000e+05 -4.28056831e-02
1.61700000e+05 -4.29263268e-02
1.61700000e+05 -4.29262766e-02
1.61800000e+05 -4.30466775e-02
1.61800000e+05 -4.30466275e-02
1.61900000e+05 -4.31667880e-02
1.61900000e+05 -4.31667382e-02
1.62000000e+05 -4.32866611e-02
1.62000000e+05 -4.32866114e-02
1.62100000e+05 -4.34062991e-02
1.62100000e+05 -4.34062496e-02
1.62200000e+05 -4.35257047e-02
1.62200000e+05 -4.35256553e-02
1.62300000e+05 -4.36448803e-02
1.62300000e+05 -4.36448311e-02
1.62400000e+05 -4.37638285e-02
1.62400000e+05 -4.37637794e-02
1.62500000e+05 -4.38825517e-02
1.62500000e+05 -4.38825028e-02
1.62600000e+05 -4.40010524e-02
1.62600000e+05 -4.40010036e-02
1.62700000e+05 -4.41193330e-02
1.62700000e+05 -4.41192843e-02
1.62800000e+05 -4.42373958e-02
1.62800000e+05 -4.42373473e-02
1.62900000e+05 -4.43552434e-02
1.62900000e+05 -4.43551950e-02
1.63000000e+05 -4.44728780e-02
1.63000000e+05 -4.44728297e-02
1.63100000e+05 -4.45903020e-02
1.63100000e+05 -4.45902539e-02
1.63200000e+05 -4.47075178e-02
1.63200000e+05 -4.47074698e-02
1.63300000e+05 -4.48245276e-02
1.63300000e+05 -4.48244797e-02
1.63400000e+05 -4.49413338e-02
1.63400000e+05 -4.49412860e-02
1.63500000e+05 -4.50579386e-02
1.63500000e+05 -4.50578910e-02
1.63600000e+05 -4.51743442e-02
1.63600000e+05 -4.51742967e-02
1.63700000e+05 -4.52905530e-02
1.63700000e+05 -4.52905056e-02
1.63800000e+05 -4.54065671e-02
1.63800000e+05 -4.54065199e-02
1.63900000e+05 -4.55223888e-02
1.63900000e+05 -4.55223416e-02
1.64000000e+05 -4.56380201e-02
1.64000000e+05 -4.56379731e-02
1.64100000e+05 -4.57534634e-02
1.64100000e+05 -4.57534165e-02
1.64200000e+05 -4.58687206e-02
1.64200000e+05 -4.58686739e-02
1.64300000e+05 -4.59837941e-02
1.64300000e+05 -4.59837474e-02
1.64400000e+05 -4.60986858e-02
1.64400000e+05 -4.60986393e-02
1.64500000e+05 -4.62133979e-02
1.64500000e+05 -4.62133515e-02
1.64600000e+05 -4.63279325e-02
1.64600000e+05 -4.63278862e-02
1.64700000e+05 -4.64422916e-02
1.64700000e+05 -4.64422454e-02
1.64800000e+05 -4.65564773e-02
1.64800000e+05 -4.65564312e-02
1.64900000e+05 -4.66704917e-02
1.64900000e+05 -4.66704457e-02
1.65000000e+05 -4.67843366e-02
1.65000000e+05 -4.67842907e-02
1.65100000e+05 -4.68980142e-02
1.65100000e+05 -4.68979684e-02
1.65200000e+05 -4.70115265e-02
1.65200000e+05 -4.70114808e-02
1.65300000e+05 -4.71248753e-02
1.65300000e+05 -4.71248297e-02
1.65400000e+05 -4.72380627e-02
1.65400000e+05 -4.72380172e-02
1.65500000e+05 -4.73510906e-02
1.65500000e+05 -4.73510452e-02
1.65600000e+05 -4.74639610e-02
1.65600000e+05 -4.74639157e-02
1.65700000e+05 -4.75766757e-02
1.65700000e+05 -4.75766305e-02
1.65800000e+05 -4.76892366e-02
1.65800000e+05 -4.76891915e-02
1.65900000e+05 -4.78016457e-02
1.65900000e+05 -4.78016007e-02
1.66000000e+05 -4.79139048e-02
1.66000000e+05 -4.79138598e-02
1.66100000e+05 -4.80260157e-02
1.66100000e+05 -4.80259709e-02
1.66200000e+05 -4.81379803e-02
1.66200000e+05 -4.81379356e-02
1.66300000e+05 -4.82498005e-02
1.66300000e+05 -4.82497559e-02
1.66400000e+05 -4.83614780e-02
1.66400000e+05 -4.83614335e-02
1.66500000e+05 -4.84730147e-02
1.66500000e+05 -4.84729702e-02
1.66600000e+05 -4.85844123e-02
1.66600000e+05 -4.85843680e-02
1.66700000e+05 -4.86956727e-02
1.66700000e+05 -4.86956284e-02
1.66800000e+05 -4.88067975e-02
1.66800000e+05 -4.88067533e-02
1.66900000e+05 -4.89177886e-02
1.66900000e+05 -4.89177445e-02
1.67000000e+05 -4.90286477e-02
1.67000000e+05 -4.90286036e-02
1.67100000e+05 -4.91393764e-02
1.67100000e+05 -4.91393324e-02
1.67200000e+05 -4.92499766e-02
1.67200000e+05 -4.92499327e-02
1.67300000e+05 -4.93604499e-02
1.67300000e+05 -4.93604061e-02
1.67400000e+05 -4.94707980e-02
1.67400000e+05 -4.94707542e-02
1.67500000e+05 -4.95810226e-02
1.67500000e+05 -4.95809789e-02
1.67600000e+05 -4.96911253e-02
1.67600000e+05 -4.96910817e-02
1.67700000e+05 -4.98011078e-02
1.67700000e+05 -4.98010643e-02
1.67800000e+05 -4.99109718e-02
1.67800000e+05 -4.99109284e-02
1.67900000e+05 -5.00207189e-02
1.67900000e+05 -5.00206755e-02
1.68000000e+05 -5.01303506e-02
1.68000000e+05 -5.01303073e-02
1.68100000e+05 -5.02398687e-02
1.68100000e+05 -5.02398255e-02
1.68200000e+05 -5.03492747e-02
1.68200000e+05 -5.03492315e-02
1.68300000e+05 -5.04585702e-02
1.68300000e+05 -5.04585271e-02
1.68400000e+05 -5.05677567e-02
1.68400000e+05 -5.05677137e-02
1.68500000e+05 -5.06768359e-02
1.68500000e+05 -5.06767929e-02
1.68600000e+05 -5.07858092e-02
1.68600000e+05 -5.07857663e-02
1.68700000e+05 -5.08946783e-02
1.68700000e+05 -5.08946355e-02
1.68800000e+05 -5.10034447e-02
1.68800000e+05 -5.10034019e-02
1.68900000e+05 -5.11121098e-02
1.68900000e+05 -5.11120671e-02
1.69000000e+05 -5.12206753e-02
1.69000000e+05 -5.12206326e-02
1.69100000e+05 -5.13291425e-02
1.69100000e+05 -5.13291000e-02
1.69200000e+05 -5.14375131e-02
1.69200000e+05 -5.14374706e-02
1.69300000e+05 -5.15457884e-02
1.69300000e+05 -5.15457460e-02
1.69400000e+05 -5.16539700e-02
1.69400000e+05 -5.16539276e-02
1.69500000e+05 -5.17620594e-02
1.69500000e+05 -5.17620170e-02
1.69600000e+05 -5.18700579e-02
1.69600000e+05 -5.18700156e-02
1.69700000e+05 -5.19779670e-02
1.69700000e+05 -5.19779248e-02
1.69800000e+05 -5.20857882e-02
1.69800000e+05 -5.20857460e-02
1.69900000e+05 -5.21935229e-02
1.69900000e+05 -5.21934807e-02
1.70000000e+05 -5.23011725e-02
1.70000000e+05 -5.23011304e-02
1.70100000e+05 -5.24087384e-02
1.70100000e+05 -5.24086963e-02
1.70200000e+05 -5.25162220e-02
1.70200000e+05 -5.25161800e-02
1.70300000e+05 -5.26236247e-02
1.70300000e+05 -5.26235827e-02
1.70400000e+05 -5.27309479e-02
1.70400000e+05 -5.27309060e-02
1.70500000e+05 -5.28381930e-02
1.70500000e+05 -5.28381511e-02
1.70600000e+05 -5.29453612e-02
1.70600000e+05 -5.29453194e-02
1.70700000e+05 -5.30524541e-02
1.70700000e+05 -5.30524124e-02
1.70800000e+05 -5.31594729e-02
1.70800000e+05 -5.31594312e-02
1.70900000e+05 -5.32664190e-02
1.70900000e+05 -5.32663773e-02
1.71000000e+05 -5.33732937e-02
1.71000000e+05 -5.33732521e-02
1.71100000e+05 -5.34800983e-02
1.71100000e+05 -5.34800567e-02
1.71200000e+05 -5.35868342e-02
1.71200000e+05 -5.35867926e-02
1.71300000e+05 -5.36935026e-02
1.71300000e+05 -5.36934611e-02
1.71400000e+05 -5.38001049e-02
1.71400000e+05 -5.38000634e-02
1.71500000e+05 -5.39066423e-02
1.71500000e+05 -5.39066009e-02
1.71600000e+05 -5.40131162e-02
1.71600000e+05 -5.40130748e-02
1.71700000e+05 -5.41195277e-02
1.71700000e+05 -5.41194864e-02
1.71800000e+05 -5.42258783e-02
1.71800000e+05 -5.42258370e-02
1.71900000e+05 -5.43321691e-02
1.71900000e+05 -5.43321278e-02
1.72000000e+05 -5.44384014e-02
1.72000000e+05 -5.44383602e-02
1.72100000e+05 -5.45445765e-02
1.72100000e+05 -5.45445352e-02
1.72200000e+05 -5.46506955e-02
1.72200000e+05 -5.46506543e-02
1.72300000e+05 -5.47567598e-02
1.72300000e+05 -5.47567186e-02
1.72400000e+05 -5.48627705e-02
1.72400000e+05 -5.48627294e-02
1.72500000e+05 -5.49687289e-02
1.72500000e+05 -5.49686878e-02
1.72600000e+05 -5.50746362e-02
1.72600000e+05 -5.50745951e-02
1.72700000e+05 -5.51804936e-02
1.72700000e+05 -5.51804526e-02
1.72800000e+05 -5.52863023e-02
1.72800000e+05 -5.52862613e-02
1.72900000e+05 -5.53920634e-02
1.72900000e+05 -5.53920225e-02
1.73000000e+05 -5.54977783e-02
1.73000000e+05 -5.54977373e-02
1.73100000e+05 -5.56034480e-02
1.73100000e+05 -5.56034071e-02
1.73200000e+05 -5.57090738e-02
1.73200000e+05 -5.57090329e-02
1.73300000e+05 -5.58146567e-02
1.73300000e+05 -5.58146158e-02
1.73400000e+05 -5.59201980e-02
1.73400000e+05 -5.59201572e-02
1.73500000e+05 -5.60256988e-02
1.73500000e+05 -5.60256580e-02
1.73600000e+05 -5.61311603e-02
1.73600000e+05 -5.61311195e-02
1.73700000e+05 -5.62365836e-02
1.73700000e+05 -5.62365429e-02
1.73800000e+05 -5.63419699e-02
1.73800000e+05 -5.63419291e-02
1.73900000e+05 -5.64473202e-02
1.73900000e+05 -5.64472795e-02
1.74000000e+05 -5.65526358e-02
1.74000000e+05 -5.65525951e-02
1.74100000e+05 -5.66579177e-02
1.74100000e+05 -5.66578770e-02
1.74200000e+05 -5.67631670e-02
1.74200000e+05 -5.67631263e-02
1.74300000e+05 -5.68683849e-02
1.74300000e+05 -5.68683442e-02
1.74400000e+05 -5.69735724e-02
1.74400000e+05 -5.69735317e-02
1.74500000e+05 -5.70787307e-02
1.74500000e+05 -5.70786900e-02
1.74600000e+05 -5.71838608e-02
1.74600000e+05 -5.71838202e-02
1.74700000e+05 -5.72889639e-02
1.74700000e+05 -5.72889233e-02
1.74800000e+05 -5.73940409e-02
1.74800000e+05 -5.73940003e-02
1.74900000e+05 -5.74990931e-02
1.74900000e+05 -5.74990525e-02
1.75000000e+05 -5.76041215e-02
1.75000000e+05 -5.76040809e-02
1.75100000e+05 -5.77091270e-02
1.75100000e+05 -5.77090865e-02
1.75200000e+05 -5.78141109e-02
1.75200000e+05 -5.78140703e-02
1.75300000e+05 -5.79190741e-02
1.75300000e+05 -5.79190335e-02
1.75400000e+05 -5.80240177e-02
1.75400000e+05 -5.80239772e-02
1.75500000e+05 -5.81289428e-02
1.75500000e+05 -5.81289022e-02
1.75600000e+05 -5.82338503e-02
1.75600000e+05 -5.82338098e-02
1.75700000e+05 -5.83387414e-02
1.75700000e+05 -5.83387009e-02
1.75800000e+05 -5.84436171e-02
1.75800000e+05 -5.84435766e-02
1.75900000e+05 -5.85484783e-02
1.75900000e+05 -5.85484378e-02
1.76000000e+05 -5.86533262e-02
1.76000000e+05 -5.86532857e-02
1.76100000e+05 -5.87581617e-02
1.76100000e+05 -5.87581212e-02
1.76200000e+05 -5.88629858e-02
1.76200000e+05 -5.88629453e-02
1.76300000e+05 -5.89677996e-02
1.76300000e+05 -5.89677591e-02
1.76400000e+05 -5.90726041e-02
1.76400000e+05 -5.90725636e-02
1.76500000e+05 -5.91774003e-02
1.76500000e+05 -5.91773598e-02
1.76600000e+05 -5.92821891e-02
1.76600000e+05 -5.92821486e-02
1.76700000e+05 -5.93869715e-02
1.76700000e+05 -5.93869311e-02
1.76800000e+05 -5.94917487e-02
1.76800000e+05 -5.94917082e-02
1.76900000e+05 -5.95965214e-02
1.76900000e+05 -5.95964810e-02
1.77000000e+05 -5.97012908e-02
1.77000000e+05 -5.97012503e-02
1.77100000e+05 -5.98060578e-02
1.77100000e+05 -5.98060173e-02
1.77200000e+05 -5.99108233e-02
1.77200000e+05 -5.99107828e-02
1.77300000e+05 -6.00155884e-02
1.77300000e+05 -6.00155479e-02
1.77400000e+05 -6.01203540e-02
1.77400000e+05 -6.01203135e-02
1.77500000e+05 -6.02251210e-02
1.77500000e+05 -6.02250805e-02
1.77600000e+05 -6.03298905e-02
1.77600000e+05 -6.03298500e-02
1.77700000e+05 -6.04346633e-02
1.77700000e+05 -6.04346228e-02
1.77800000e+05 -6.05394404e-02
1.77800000e+05 -6.05393999e-02
1.77900000e+05 -6.06442229e-02
1.77900000e+05 -6.06441824e-02
1.78000000e+05 -6.07490115e-02
1.78000000e+05 -6.07489710e-02
1.78100000e+05 -6.08538073e-02
1.78100000e+05 -6.08537668e-02
1.78200000e+05 -6.09586112e-02
1.78200000e+05 -6.09585707e-02
1.78300000e+05 -6.10634242e-02
1.78300000e+05 -6.10633836e-02
1.78400000e+05 -6.11682471e-02
1.78400000e+05 -6.11682065e-02
1.78500000e+05 -6.12730808e-02
1.78500000e+05 -6.12730403e-02
1.78600000e+05 -6.13779264e-02
1.78600000e+05 -6.13778858e-02
1.78700000e+05 -6.14827847e-02
1.78700000e+05 -6.14827441e-02
1.78800000e+05 -6.15876567e-02
1.78800000e+05 -6.15876161e-02
1.78900000e+05 -6.16925433e-02
1.78900000e+05 -6.16925026e-02
1.79000000e+05 -6.17974453e-02
1.79000000e+05 -6.17974046e-02
1.79100000e+05 -6.19023637e-02
1.79100000e+05 -6.19023230e-02
1.79200000e+05 -6.20072994e-02
1.79200000e+05 -6.20072587e-02
1.79300000e+05 -6.21122533e-02
1.79300000e+05 -6.21122126e-02
1.79400000e+05 -6.22172263e-02
1.79400000e+05 -6.22171856e-02
1.79500000e+05 -6.23222193e-02
1.79500000e+05 -6.23221785e-02
1.79600000e+05 -6.24272331e-02
1.79600000e+05 -6.24271924e-02
1.79700000e+05 -6.25322688e-02
1.79700000e+05 -6.25322280e-02
1.79800000e+05 -6.26373271e-02
1.79800000e+05 -6.26372863e-02
1.79900000e+05 -6.27424090e-02
1.79900000e+05 -6.27423682e-02
1.80000000e+05 -6.28475153e-02
1.80000000e+05 -6.28474745e-02
1.80100000e+05 -6.29526469e-02
1.80100000e+05 -6.29526061e-02
1.80200000e+05 -6.30578048e-02
1.80200000e+05 -6.30577639e-02
1.80300000e+05 -6.31629897e-02
1.80300000e+05 -6.31629488e-02
1.80400000e+05 -6.32682025e-02
1.80400000e+05 -6.32681616e-02
1.80500000e+05 -6.33734442e-02
1.80500000e+05 -6.33734033e-02
1.80600000e+05 -6.34787155e-02
1.80600000e+05 -6.34786746e-02
1.80700000e+05 -6.35840174e-02
1.80700000e+05 -6.35839765e-02
1.80800000e+05 -6.36893507e-02
1.80800000e+05 -6.36893097e-02
1.80900000e+05 -6.37947163e-02
1.80900000e+05 -6.37946753e-02
1.81000000e+05 -6.39001150e-02
1.81000000e+05 -6.39000740e-02
1.81100000e+05 -6.40055477e-02
1.81100000e+05 -6.40055067e-02
1.81200000e+05 -6.41110153e-02
1.81200000e+05 -6.41109742e-02
1.81300000e+05 -6.42165185e-02
1.81300000e+05 -6.42164774e-02
1.81400000e+05 -6.43220583e-02
1.81400000e+05 -6.43220171e-02
1.81500000e+05 -6.44276354e-02
1.81500000e+05 -6.44275943e-02
1.81600000e+05 -6.45332508e-02
1.81600000e+05 -6.45332096e-02
1.81700000e+05 -6.46389053e-02
1.81700000e+05 -6.46388641e-02
1.81800000e+05 -6.47445997e-02
1.81800000e+05 -6.47445584e-02
1.81900000e+05 -6.48503349e-02
1.81900000e+05 -6.48502935e-02
1.82000000e+05 -6.49561116e-02
1.82000000e+05 -6.49560702e-02
1.82100000e+05 -6.50619307e-02
1.82100000e+05 -6.50618894e-02
1.82200000e+05 -6.51677932e-02
1.82200000e+05 -6.51677518e-02
1.82300000e+05 -6.52736997e-02
1.82300000e+05 -6.52736582e-02
1.82400000e+05 -6.53796511e-02
1.82400000e+05 -6.53796096e-02
1.82500000e+05 -6.54856483e-02
1.82500000e+05 -6.54856068e-02
1.82600000e+05 -6.55916920e-02
1.82600000e+05 -6.55916505e-02
1.82700000e+05 -6.56977832e-02
1.82700000e+05 -6.56977416e-02
1.82800000e+05 -6.58039225e-02
1.82800000e+05 -6.58038809e-02
1.82900000e+05 -6.59101109e-02
1.82900000e+05 -6.59100693e-02
1.83000000e+05 -6.60163492e-02
1.83000000e+05 -6.60163075e-02
1.83100000e+05 -6.61226381e-02
1.83100000e+05 -6.61225964e-02
1.83200000e+05 -6.62289785e-02
1.83200000e+05 -6.62289367e-02
1.83300000e+05 -6.63353712e-02
1.83300000e+05 -6.63353294e-02
1.83400000e+05 -6.64418170e-02
1.83400000e+05 -6.64417752e-02
1.83500000e+05 -6.65483168e-02
1.83500000e+05 -6.65482749e-02
1.83600000e+05 -6.66548713e-02
1.83600000e+05 -6.66548293e-02
1.83700000e+05 -6.67614813e-02
1.83700000e+05 -6.67614393e-02
1.83800000e+05 -6.68681477e-02
1.83800000e+05 -6.68681057e-02
1.83900000e+05 -6.69748712e-02
1.83900000e+05 -6.69748292e-02
1.84000000e+05 -6.70816527e-02
1.84000000e+05 -6.70816106e-02
1.84100000e+05 -6.71884930e-02
1.84100000e+05 -6.71884508e-02
1.84200000e+05 -6.72953928e-02
1.84200000e+05 -6.72953506e-02
1.84300000e+05 -6.74023530e-02
1.84300000e+05 -6.74023107e-02
1.84400000e+05 -6.75093743e-02
1.84400000e+05 -6.75093320e-02
1.84500000e+05 -6.76164576e-02
1.84500000e+05 -6.76164152e-02
1.84600000e+05 -6.77236036e-02
1.84600000e+05 -6.77235612e-02
1.84700000e+05 -6.78308132e-02
1.84700000e+05 -6.78307708e-02
1.84800000e+05 -6.79380872e-02
1.84800000e+05 -6.79380447e-02
1.84900000e+05 -6.80454262e-02
1.84900000e+05 -6.80453837e-02
1.85000000e+05 -6.81528313e-02
1.85000000e+05 -6.81527887e-02
1.85100000e+05 -6.82603030e-02
1.85100000e+05 -6.82602604e-02
1.85200000e+05 -6.83678422e-02
1.85200000e+05 -6.83677995e-02
1.85300000e+05 -6.84754498e-02
1.85300000e+05 -6.84754070e-02
1.85400000e+05 -6.85831264e-02
1.85400000e+05 -6.85830836e-02
1.85500000e+05 -6.86908729e-02
1.85500000e+05 -6.86908301e-02
1.85600000e+05 -6.87986901e-02
1.85600000e+05 -6.87986472e-02
1.85700000e+05 -6.89065787e-02
1.85700000e+05 -6.89065358e-02
1.85800000e+05 -6.90145396e-02
1.85800000e+05 -6.90144966e-02
1.85900000e+05 -6.91225735e-02
1.85900000e+05 -6.91225304e-02
1.86000000e+05 -6.92306812e-02
1.86000000e+05 -6.92306380e-02
1.86100000e+05 -6.93388634e-02
1.86100000e+05 -6.93388203e-02
1.86200000e+05 -6.94471211e-02
1.86200000e+05 -6.94470779e-02
1.86300000e+05 -6.95554549e-02
1.86300000e+05 -6.95554116e-02
1.86400000e+05 -6.96638656e-02
1.86400000e+05 -6.96638223e-02
1.86500000e+05 -6.97723541e-02
1.86500000e+05 -6.97723107e-02
1.86600000e+05 -6.98809210e-02
1.86600000e+05 -6.98808776e-02
1.86700000e+05 -6.99895672e-02
1.86700000e+05 -6.99895237e-02
1.86800000e+05 -7.00982935e-02
1.86800000e+05 -7.00982499e-02
1.86900000e+05 -7.02071006e-02
1.86900000e+05 -7.02070570e-02
1.87000000e+05 -7.03159893e-02
1.87000000e+05 -7.03159456e-02
1.87100000e+05 -7.04249604e-02
1.87100000e+05 -7.04249167e-02
1.87200000e+05 -7.05340147e-02
1.87200000e+05 -7.05339709e-02
1.87300000e+05 -7.06431529e-02
1.87300000e+05 -7.06431090e-02
1.87400000e+05 -7.07523758e-02
1.87400000e+05 -7.07523319e-02
1.87500000e+05 -7.08616843e-02
1.87500000e+05 -7.08616402e-02
1.87600000e+05 -7.09710790e-02
1.87600000e+05 -7.09710349e-02
1.87700000e+05 -7.10805607e-02
1.87700000e+05 -7.10805166e-02
1.87800000e+05 -7.11901303e-02
1.87800000e+05 -7.11900861e-02
1.87900000e+05 -7.12997885e-02
1.87900000e+05 -7.12997442e-02
1.88000000e+05 -7.14095360e-02
1.88000000e+05 -7.14094917e-02
1.88100000e+05 -7.15193737e-02
1.88100000e+05 -7.15193293e-02
1.88200000e+05 -7.16293023e-02
1.88200000e+05 -7.16292578e-02
1.88300000e+05 -7.17393226e-02
1.88300000e+05 -7.17392781e-02
1.88400000e+05 -7.18494354e-02
1.88400000e+05 -7.18493908e-02
1.88500000e+05 -7.19596415e-02
1.88500000e+05 -7.19595968e-02
1.88600000e+05 -7.20699415e-02
1.88600000e+05 -7.20698968e-02
1.88700000e+05 -7.21803364e-02
1.88700000e+05 -7.21802915e-02
1.88800000e+05 -7.22908268e-02
1.88800000e+05 -7.22907819e-02
1.88900000e+05 -7.24014136e-02
1.88900000e+05 -7.24013686e-02
1.89000000e+05 -7.25120975e-02
1.89000000e+05 -7.25120524e-02
1.89100000e+05 -7.26228792e-02
1.89100000e+05 -7.26228341e-02
1.89200000e+05 -7.27337597e-02
1.89200000e+05 -7.27337145e-02
1.89300000e+05 -7.28447396e-02
1.89300000e+05 -7.28446943e-02
1.89400000e+05 -7.29558197e-02
1.89400000e+05 -7.29557743e-02
1.89500000e+05 -7.30670008e-02
1.89500000e+05 -7.30669554e-02
1.89600000e+05 -7.31782837e-02
1.89600000e+05 -7.31782381e-02
1.89700000e+05 -7.32896691e-02
1.89700000e+05 -7.32896235e-02
1.89800000e+05 -7.34011578e-02
1.89800000e+05 -7.34011121e-02
1.89900000e+05 -7.35127506e-02
1.89900000e+05 -7.35127049e-02
1.90000000e+05 -7.36244483e-02
1.90000000e+05 -7.36244025e-02
1.90100000e+05 -7.37362516e-02
1.90100000e+05 -7.37362057e-02
1.90200000e+05 -7.38481614e-02
1.90200000e+05 -7.38481154e-02
1.90300000e+05 -7.39601783e-02
1.90300000e+05 -7.39601322e-02
1.90400000e+05 -7.40723032e-02
1.90400000e+05 -7.40722571e-02
1.90500000e+05 -7.41845369e-02
1.90500000e+05 -7.41844906e-02
1.90600000e+05 -7.42968801e-02
1.90600000e+05 -7.42968338e-02
1.90700000e+05 -7.44093336e-02
1.90700000e+05 -7.44092872e-02
1.90800000e+05 -7.45218982e-02
1.90800000e+05 -7.45218517e-02
1.90900000e+05 -7.46345746e-02
1.90900000e+05 -7.46345280e-02
1.91000000e+05 -7.47473637e-02
1.91000000e+05 -7.47473170e-02
1.91100000e+05 -7.48602662e-02
1.91100000e+05 -7.48602194e-02
1.91200000e+05 -7.49732829e-02
1.91200000e+05 -7.49732360e-02
1.91300000e+05 -7.50864145e-02
1.91300000e+05 -7.50863676e-02
1.91400000e+05 -7.51996619e-02
1.91400000e+05 -7.51996149e-02
1.91500000e+05 -7.53130259e-02
1.91500000e+05 -7.53129788e-02
1.91600000e+05 -7.54265072e-02
1.91600000e+05 -7.54264600e-02
1.91700000e+05 -7.55401066e-02
1.91700000e+05 -7.55400593e-02
1.91800000e+05 -7.56538248e-02
1.91800000e+05 -7.56537774e-02
1.91900000e+05 -7.57676627e-02
1.91900000e+05 -7.57676153e-02
1.92000000e+05 -7.58816211e-02
1.92000000e+05 -7.58815735e-02
1.92100000e+05 -7.59957007e-02
1.92100000e+05 -7.59956531e-02
1.92200000e+05 -7.61099024e-02
1.92200000e+05 -7.61098546e-02
1.92300000e+05 -7.62242268e-02
1.92300000e+05 -7.62241789e-02
1.92400000e+05 -7.63386748e-02
1.92400000e+05 -7.63386269e-02
1.92500000e+05 -7.64532472e-02
1.92500000e+05 -7.64531992e-02
1.92600000e+05 -7.65679448e-02
1.92600000e+05 -7.65678966e-02
1.92700000e+05 -7.66827683e-02
1.92700000e+05 -7.66827200e-02
1.92800000e+05 -7.67977185e-02
1.92800000e+05 -7.67976702e-02
1.92900000e+05 -7.69127963e-02
1.92900000e+05 -7.69127479e-02
1.93000000e+05 -7.70280024e-02
1.93000000e+05 -7.70279538e-02
1.93100000e+05 -7.71433376e-02
1.93100000e+05 -7.71432889e-02
1.93200000e+05 -7.72588026e-02
1.93200000e+05 -7.72587539e-02
1.93300000e+05 -7.73743984e-02
1.93300000e+05 -7.73743496e-02
1.93400000e+05 -7.74901257e-02
1.93400000e+05 -7.74900767e-02
1.93500000e+05 -7.76059852e-02
1.93500000e+05 -7.76059362e-02
1.93600000e+05 -7.77219778e-02
1.93600000e+05 -7.77219287e-02
1.93700000e+05 -7.78381043e-02
1.93700000e+05 -7.78380550e-02
1.93800000e+05 -7.79543654e-02
1.93800000e+05 -7.79543160e-02
1.93900000e+05 -7.80707619e-02
1.93900000e+05 -7.80707125e-02
1.94000000e+05 -7.81872948e-02
1.94000000e+05 -7.81872452e-02
1.94100000e+05 -7.83039646e-02
1.94100000e+05 -7.83039150e-02
1.94200000e+05 -7.84207723e-02
1.94200000e+05 -7.84207226e-02
1.94300000e+05 -7.85377187e-02
1.94300000e+05 -7.85376688e-02
1.94400000e+05 -7.86548045e-02
1.94400000e+05 -7.86547545e-02
1.94500000e+05 -7.87720305e-02
1.94500000e+05 -7.87719804e-02
1.94600000e+05 -7.88893976e-02
1.94600000e+05 -7.88893474e-02
1.94700000e+05 -7.90069066e-02
1.94700000e+05 -7.90068563e-02
1.94800000e+05 -7.91245582e-02
1.94800000e+05 -7.91245078e-02
1.94900000e+05 -7.92423532e-02
1.94900000e+05 -7.92423025e-02
1.95000000e+05 -7.93602928e-02
1.95000000e+05 -7.93602426e-02
1.95100000e+05 -7.94783777e-02
1.95100000e+05 -7.94783265e-02
1.95200000e+05 -7.95966072e-02
1.95200000e+05 -7.95965565e-02
1.95300000e+05 -7.97149845e-02
1.95300000e+05 -7.97149335e-02
1.95400000e+05 -7.98335090e-02
1.95400000e+05 -7.98334579e-02
1.95500000e+05 -7.99521819e-02
1.95500000e+05 -7.99521307e-02
1.95600000e+05 -8.00710038e-02
1.95600000e+05 -8.00709525e-02
1.95700000e+05 -8.01899758e-02
1.95700000e+05 -8.01899243e-02
1.95800000e+05 -8.03090984e-02
1.95800000e+05 -8.03090468e-02
1.95900000e+05 -8.04283726e-02
1.95900000e+05 -8.04283209e-02
1.96000000e+05 -8.05477992e-02
1.96000000e+05 -8.05477474e-02
1.96100000e+05 -8.06673790e-02
1.96100000e+05 -8.06673270e-02
1.96200000e+05 -8.07871127e-02
1.96200000e+05 -8.07870607e-02
1.96300000e+05 -8.09070013e-02
1.96300000e+05 -8.09069492e-02
1.96400000e+05 -8.10270455e-02
1.96400000e+05 -8.10269933e-02
1.96500000e+05 -8.11472462e-02
1.96500000e+05 -8.11471938e-02
1.96600000e+05 -8.12676042e-02
1.96600000e+05 -8.12675517e-02
1.96700000e+05 -8.13881202e-02
1.96700000e+05 -8.13880676e-02
1.96800000e+05 -8.15087952e-02
1.96800000e+05 -8.15087425e-02
1.96900000e+05 -8.16296299e-02
1.96900000e+05 -8.16295771e-02
1.97000000e+05 -8.17506252e-02
1.97000000e+05 -8.17505722e-02
1.97100000e+05 -8.18717819e-02
1.97100000e+05 -8.18717288e-02
1.97200000e+05 -8.19931008e-02
1.97200000e+05 -8.19930476e-02
1.97300000e+05 -8.21145828e-02
1.97300000e+05 -8.21145294e-02
1.97400000e+05 -8.22362286e-02
1.97400000e+05 -8.22361751e-02
1.97500000e+05 -8.23580392e-02
1.97500000e+05 -8.23579855e-02
1.97600000e+05 -8.24800152e-02
1.97600000e+05 -8.24799615e-02
1.97700000e+05 -8.26021577e-02
1.97700000e+05 -8.26021038e-02
1.97800000e+05 -8.27244673e-02
1.97800000e+05 -8.27244133e-02
1.97900000e+05 -8.28469450e-02
1.97900000e+05 -8.28468908e-02
1.98000000e+05 -8.29695915e-02
1.98000000e+05 -8.29695373e-02
1.98100000e+05 -8.30924078e-02
1.98100000e+05 -8.30923534e-02
1.98200000e+05 -8.32153946e-02
1.98200000e+05 -8.32153400e-02
1.98300000e+05 -8.33385528e-02
1.98300000e+05 -8.33384981e-02
1.98400000e+05 -8.34618831e-02
1.98400000e+05 -8.34618283e-02
1.98500000e+05 -8.35853866e-02
1.98500000e+05 -8.35853316e-02
1.98600000e+05 -8.37090639e-02
1.98600000e+05 -8.37090089e-02
1.98700000e+05 -8.38329160e-02
1.98700000e+05 -8.38328608e-02
1.98800000e+05 -8.39569437e-02
1.98800000e+05 -8.39568884e-02
1.98900000e+05 -8.40811478e-02
1.98900000e+05 -8.40810923e-02
1.99000000e+05 -8.42055292e-02
1.99000000e+05 -8.42054736e-02
1.99100000e+05 -8.43300887e-02
1.99100000e+05 -8.43300329e-02
1.99200000e+05 -8.44548272e-02
1.99200000e+05 -8.44547713e-02
1.99300000e+05 -8.45797454e-02
1.99300000e+05 -8.45796894e-02
1.99400000e+05 -8.47048444e-02
1.99400000e+05 -8.47047882e-02
1.99500000e+05 -8.48301249e-02
1.99500000e+05 -8.48300686e-02
1.99600000e+05 -8.49555878e-02
1.99600000e+05 -8.49555313e-02
1.99700000e+05 -8.50812338e-02
1.99700000e+05 -8.50811763e-02
1.99800000e+05 -8.52070650e-02
1.99800000e+05 -8.52070083e-02
1.99900000e+05 -8.53330741e-02
1.99900000e+05 -8.53326492e-02
2.00000000e+05 -8.54596642e-02
2.00000000e+05 -8.54603272e-02


==> MixPlotData/opt_T800_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -6.05160025e-02
3.00000000e+04 -6.05152436e-02
3.01000000e+04 -6.17273495e-02
3.01000000e+04 -6.17268850e-02
3.02000000e+04 -6.28789975e-02
3.02000000e+04 -6.28787422e-02
3.03000000e+04 -6.39971539e-02
3.03000000e+04 -6.39970392e-02
3.04000000e+04 -6.50996430e-02
3.04000000e+04 -6.50996192e-02
3.05000000e+04 -6.61980897e-02
3.05000000e+04 -6.61981235e-02
3.06000000e+04 -6.72999193e-02
3.06000000e+04 -6.72999904e-02
3.07000000e+04 -6.84099302e-02
3.07000000e+04 -6.84100269e-02
3.08000000e+04 -6.95313953e-02
3.08000000e+04 -6.95315115e-02
3.09000000e+04 -7.06667625e-02
3.09000000e+04 -7.06668951e-02
3.10000000e+04 -7.18180629e-02
3.10000000e+04 -7.18182105e-02
3.11000000e+04 -7.29871316e-02
3.11000000e+04 -7.29872936e-02
3.12000000e+04 -7.41757201e-02
3.12000000e+04 -7.41758963e-02
3.13000000e+04 -7.53855506e-02
3.13000000e+04 -7.53857410e-02
3.14000000e+04 -7.66183429e-02
3.14000000e+04 -7.66185476e-02
3.15000000e+04 -7.78758284e-02
3.15000000e+04 -7.78760475e-02
3.16000000e+04 -7.91597589e-02
3.16000000e+04 -7.91599927e-02
3.17000000e+04 -8.04719136e-02
3.17000000e+04 -8.04721623e-02
3.18000000e+04 -8.18141048e-02
3.18000000e+04 -8.18143688e-02
3.19000000e+04 -8.31881840e-02
3.19000000e+04 -8.31884637e-02
3.20000000e+04 -8.45960475e-02
3.20000000e+04 -8.45963432e-02
3.21000000e+04 -8.60396421e-02
3.21000000e+04 -8.60399544e-02
3.22000000e+04 -8.75209712e-02
3.22000000e+04 -8.75213005e-02
3.23000000e+04 -8.90421008e-02
3.23000000e+04 -8.90424477e-02
3.24000000e+04 -9.06051658e-02
3.24000000e+04 -9.06055309e-02
3.25000000e+04 -9.22123765e-02
3.25000000e+04 -9.22127605e-02
3.26000000e+04 -9.38660253e-02
3.26000000e+04 -9.38664289e-02
3.27000000e+04 -9.55684940e-02
3.27000000e+04 -9.55689179e-02
3.28000000e+04 -9.73222608e-02
3.28000000e+04 -9.73227060e-02
3.29000000e+04 -9.91299087e-02
3.29000000e+04 -9.91303761e-02
3.30000000e+04 -1.00994133e-01
3.30000000e+04 -1.00994624e-01
3.31000000e+04 -1.02917752e-01
3.31000000e+04 -1.02918267e-01
3.32000000e+04 -1.04903714e-01
3.32000000e+04 -1.04904254e-01
3.33000000e+04 -1.06955106e-01
3.33000000e+04 -1.06955673e-01
3.34000000e+04 -1.09075170e-01
3.34000000e+04 -1.09075764e-01
3.35000000e+04 -1.11267308e-01
3.35000000e+04 -1.11267932e-01
3.36000000e+04 -1.13535097e-01
3.36000000e+04 -1.13535752e-01
3.37000000e+04 -1.15882304e-01
3.37000000e+04 -1.15882992e-01
3.38000000e+04 -1.18312895e-01
3.38000000e+04 -1.18313616e-01
3.39000000e+04 -1.20831052e-01
3.39000000e+04 -1.20831810e-01
3.40000000e+04 -1.23441192e-01
3.40000000e+04 -1.23441989e-01
3.41000000e+04 -1.26147981e-01
3.41000000e+04 -1.26148817e-01
3.42000000e+04 -1.28956353e-01
3.42000000e+04 -1.28957232e-01
3.43000000e+04 -1.31871531e-01
3.43000000e+04 -1.31872455e-01
3.44000000e+04 -1.34899050e-01
3.44000000e+04 -1.34900022e-01
3.45000000e+04 -1.38044778e-01
3.45000000e+04 -1.38045801e-01
3.46000000e+04 -1.41314946e-01
3.46000000e+04 -1.41316024e-01
3.47000000e+04 -1.44716170e-01
3.47000000e+04 -1.44717305e-01
3.48000000e+04 -1.48255491e-01
3.48000000e+04 -1.48256686e-01
3.49000000e+04 -1.51940390e-01
3.49000000e+04 -1.51941651e-01
3.50000000e+04 -1.55778855e-01
3.50000000e+04 -1.55780185e-01
3.51000000e+04 -1.59779377e-01
3.51000000e+04 -1.59780780e-01
3.52000000e+04 -1.63951047e-01
3.52000000e+04 -1.63952530e-01
3.53000000e+04 -1.68303538e-01
3.53000000e+04 -1.68305104e-01
3.54000000e+04 -1.72847240e-01
3.54000000e+04 -1.72848897e-01
3.55000000e+04 -1.77593200e-01
3.55000000e+04 -1.77594952e-01
3.56000000e+04 -1.82553350e-01
3.56000000e+04 -1.82555207e-01
3.57000000e+04 -1.87740341e-01
3.57000000e+04 -1.87742307e-01
3.58000000e+04 -1.93167946e-01
3.58000000e+04 -1.93170032e-01
3.59000000e+04 -1.98850682e-01
3.59000000e+04 -1.98852893e-01
3.60000000e+04 -2.04804544e-01
3.60000000e+04 -2.04806895e-01
3.61000000e+04 -2.11046211e-01
3.61000000e+04 -2.11048705e-01
3.62000000e+04 -2.17594400e-01
3.62000000e+04 -2.17597058e-01
3.63000000e+04 -2.24468257e-01
3.63000000e+04 -2.24471079e-01
3.64000000e+04 -2.31689907e-01
3.64000000e+04 -2.31692923e-01
3.65000000e+04 -2.39281242e-01
3.65000000e+04 -2.39284445e-01
3.66000000e+04 -2.47268770e-01
3.66000000e+04 -2.47272207e-01
3.67000000e+04 -2.55677288e-01
3.67000000e+04 -2.55680933e-01
3.68000000e+04 -2.64539150e-01
3.68000000e+04 -2.64543085e-01
3.69000000e+04 -2.73881899e-01
3.69000000e+04 -2.73886058e-01
3.70000000e+04 -2.83746058e-01
3.70000000e+04 -2.83750587e-01
3.71000000e+04 -2.94161016e-01
3.71000000e+04 -2.94165771e-01
3.72000000e+04 -3.05179334e-01
3.72000000e+04 -3.05184582e-01
3.73000000e+04 -3.16829799e-01
3.73000000e+04 -3.16835240e-01
3.74000000e+04 -3.29183719e-01
3.74000000e+04 -3.29189851e-01
3.75000000e+04 -3.42263633e-01
3.75000000e+04 -3.42269850e-01
3.76000000e+04 -3.56171640e-01
3.76000000e+04 -3.56178887e-01
3.77000000e+04 -3.70911958e-01
3.77000000e+04 -3.70919026e-01
3.78000000e+04 -3.86639631e-01
3.78000000e+04 -3.86648329e-01
3.79000000e+04 -4.03315716e-01
3.79000000e+04 -4.03323656e-01
3.80000000e+04 -4.21189658e-01
3.80000000e+04 -4.21200324e-01
3.81000000e+04 -4.40129381e-01
3.81000000e+04 -4.40138081e-01
3.82000000e+04 -4.60557211e-01
3.82000000e+04 -4.60570681e-01
3.83000000e+04 -4.82148753e-01
3.83000000e+04 -4.82157808e-01
3.84000000e+04 -5.05648908e-01
3.84000000e+04 -5.05666602e-01
3.85000000e+04 -5.30345873e-01
3.85000000e+04 -5.30354263e-01
3.86000000e+04 -5.57593832e-01
3.86000000e+04 -5.57618249e-01
3.87000000e+04 -5.85912384e-01
3.87000000e+04 -5.85917845e-01
3.88000000e+04 -6.17815170e-01
3.88000000e+04 -6.17850827e-01
3.89000000e+04 -6.50312349e-01
3.89000000e+04 -6.50310141e-01
3.90000000e+04 -6.88132671e-01
3.90000000e+04 -6.88187901e-01
3.91000000e+04 -7.25344294e-01
3.91000000e+04 -7.25324831e-01
3.92000000e+04 -7.70913003e-01
3.92000000e+04 -7.71003336e-01
3.93000000e+04 -8.13209483e-01
3.93000000e+04 -8.13153806e-01
3.94000000e+04 -8.69295873e-01
3.94000000e+04 -8.69450408e-01
3.95000000e+04 -9.16577725e-01
3.95000000e+04 -9.16448947e-01
3.96000000e+04 -9.87541194e-01
3.96000000e+04 -9.87814449e-01
3.97000000e+04 -1.03863143e+00
3.97000000e+04 -1.03835884e+00
3.98000000e+04 -1.13156877e+00
3.98000000e+04 -1.13206237e+00
3.99000000e+04 -1.18303172e+00
3.99000000e+04 -1.18247732e+00
4.00000000e+04 -1.31160435e+00
4.00000000e+04 -1.31242051e+00
4.01000000e+04 -1.42714471e+00
4.01000000e+04 -1.42655487e+00
4.02000000e+04 -1.46916900e+00
4.02000000e+04 -1.46965939e+00
4.03000000e+04 -1.55463338e+00
4.03000000e+04 -1.55435504e+00
4.04000000e+04 -1.60962379e+00
4.04000000e+04 -1.60988715e+00
4.05000000e+04 -1.68168078e+00
4.05000000e+04 -1.68155327e+00
4.06000000e+04 -1.74009566e+00
4.06000000e+04 -1.74024098e+00
4.07000000e+04 -1.80514723e+00
4.07000000e+04 -1.80509214e+00
4.08000000e+04 -1.86345821e+00
4.08000000e+04 -1.86353907e+00
4.09000000e+04 -1.92388820e+00
4.09000000e+04 -1.92386508e+00
4.10000000e+04 -1.98039793e+00
4.10000000e+04 -1.98044065e+00
4.11000000e+04 -2.03685483e+00
4.11000000e+04 -2.03684215e+00
4.12000000e+04 -2.09041547e+00
4.12000000e+04 -2.09043255e+00
4.13000000e+04 -2.14270217e+00
4.13000000e+04 -2.14268803e+00
4.14000000e+04 -2.19228221e+00
4.14000000e+04 -2.19227918e+00
4.15000000e+04 -2.23974815e+00
4.15000000e+04 -2.23972569e+00
4.16000000e+04 -2.28429373e+00
4.16000000e+04 -2.28427268e+00
4.17000000e+04 -2.32603466e+00
4.17000000e+04 -2.32599981e+00
4.18000000e+04 -2.36444649e+00
4.18000000e+04 -2.36440801e+00
4.19000000e+04 -2.39942784e+00
4.19000000e+04 -2.39937824e+00
4.20000000e+04 -2.43058881e+00
4.20000000e+04 -2.43053305e+00
4.21000000e+04 -2.45773925e+00
4.21000000e+04 -2.45767376e+00
4.22000000e+04 -2.48056643e+00
4.22000000e+04 -2.48049372e+00
4.23000000e+04 -2.49886015e+00
4.23000000e+04 -2.49877866e+00
4.24000000e+04 -2.51236839e+00
4.24000000e+04 -2.51227959e+00
4.25000000e+04 -2.52090202e+00
4.25000000e+04 -2.52080545e+00
4.26000000e+04 -2.52427142e+00
4.26000000e+04 -2.52416813e+00
4.27000000e+04 -2.52233590e+00
4.27000000e+04 -2.52222612e+00
4.28000000e+04 -2.51497687e+00
4.28000000e+04 -2.51486156e+00
4.29000000e+04 -2.50212151e+00
4.29000000e+04 -2.50200131e+00
4.30000000e+04 -2.48373196e+00
4.30000000e+04 -2.48360791e+00
4.31000000e+04 -2.45981675e+00
4.31000000e+04 -2.45968975e+00
4.32000000e+04 -2.43042639e+00
4.32000000e+04 -2.43029760e+00
4.33000000e+04 -2.39565861e+00
4.33000000e+04 -2.39552913e+00
4.34000000e+04 -2.35565606e+00
4.34000000e+04 -2.35552711e+00
4.35000000e+04 -2.31060785e+00
4.35000000e+04 -2.31048064e+00
4.36000000e+04 -2.26074744e+00
4.36000000e+04 -2.26062324e+00
4.37000000e+04 -2.20635177e+00
4.37000000e+04 -2.20623180e+00
4.38000000e+04 -2.14773838e+00
4.38000000e+04 -2.14762387e+00
4.39000000e+04 -2.08526272e+00
4.39000000e+04 -2.08515483e+00
4.40000000e+04 -2.01931426e+00
4.40000000e+04 -2.01921411e+00
4.41000000e+04 -1.95031234e+00
4.41000000e+04 -1.95022095e+00
4.42000000e+04 -1.87870122e+00
4.42000000e+04 -1.87861950e+00
4.43000000e+04 -1.80494474e+00
4.43000000e+04 -1.80487349e+00
4.44000000e+04 -1.72952044e+00
4.44000000e+04 -1.72946030e+00
4.45000000e+04 -1.65291331e+00
4.45000000e+04 -1.65286477e+00
4.46000000e+04 -1.57560917e+00
4.46000000e+04 -1.57557252e+00
4.47000000e+04 -1.49808777e+00
4.47000000e+04 -1.49806314e+00
4.48000000e+04 -1.42081571e+00
4.48000000e+04 -1.42080300e+00
4.49000000e+04 -1.34423929e+00
4.49000000e+04 -1.34423818e+00
4.50000000e+04 -1.26877727e+00
4.50000000e+04 -1.26878723e+00
4.51000000e+04 -1.19481397e+00
4.51000000e+04 -1.19483425e+00
4.52000000e+04 -1.12269256e+00
4.52000000e+04 -1.12272220e+00
4.53000000e+04 -1.05270896e+00
4.53000000e+04 -1.05274678e+00
4.54000000e+04 -9.85106401e-01
4.54000000e+04 -9.85151051e-01
4.55000000e+04 -9.20071054e-01
4.55000000e+04 -9.20121026e-01
4.56000000e+04 -8.57728741e-01
4.56000000e+04 -8.57782408e-01
4.57000000e+04 -7.98143115e-01
4.57000000e+04 -7.98198773e-01
4.58000000e+04 -7.41315393e-01
4.58000000e+04 -7.41371309e-01
4.59000000e+04 -6.87185791e-01
4.59000000e+04 -6.87240257e-01
4.60000000e+04 -6.35636716e-01
4.60000000e+04 -6.35688101e-01
4.61000000e+04 -5.86497670e-01
4.61000000e+04 -5.86544477e-01
4.62000000e+04 -5.39551759e-01
4.62000000e+04 -5.39592672e-01
4.63000000e+04 -4.94543567e-01
4.63000000e+04 -4.94577490e-01
4.64000000e+04 -4.51188091e-01
4.64000000e+04 -4.51214187e-01
4.65000000e+04 -4.09180381e-01
4.65000000e+04 -4.09198088e-01
4.66000000e+04 -3.68205437e-01
4.66000000e+04 -3.68214474e-01
4.67000000e+04 -3.27947944e-01
4.67000000e+04 -3.27948312e-01
4.68000000e+04 -2.88101428e-01
4.68000000e+04 -2.88093388e-01
4.69000000e+04 -2.48376445e-01
4.69000000e+04 -2.48360489e-01
4.70000000e+04 -2.08507508e-01
4.70000000e+04 -2.08484324e-01
4.71000000e+04 -1.68258544e-01
4.71000000e+04 -1.68228972e-01
4.72000000e+04 -1.27426750e-01
4.72000000e+04 -1.27391735e-01
4.73000000e+04 -8.58448528e-02
4.73000000e+04 -8.58054023e-02
4.74000000e+04 -4.33818446e-02
4.74000000e+04 -4.33389823e-02
4.75000000e+04 5.76555179e-05
4.75000000e+04 1.02926134e-04
4.76000000e+04 4.45351875e-02
4.76000000e+04 4.45819149e-02
4.77000000e+04 9.00811422e-02
4.77000000e+04 9.01284516e-02
4.78000000e+04 1.36698096e-01
4.78000000e+04 1.36745205e-01
4.79000000e+04 1.84364528e-01
4.79000000e+04 1.84410761e-01
4.80000000e+04 2.33038703e-01
4.80000000e+04 2.33083487e-01
4.81000000e+04 2.82662501e-01
4.81000000e+04 2.82705371e-01
4.82000000e+04 3.33165059e-01
4.82000000e+04 3.33205649e-01
4.83000000e+04 3.84466103e-01
4.83000000e+04 3.84504136e-01
4.84000000e+04 4.36478891e-01
4.84000000e+04 4.36514173e-01
4.85000000e+04 4.89112745e-01
4.85000000e+04 4.89145148e-01
4.86000000e+04 5.42275149e-01
4.86000000e+04 5.42304601e-01
4.87000000e+04 5.95873431e-01
4.87000000e+04 5.95899907e-01
4.88000000e+04 6.49816067e-01
4.88000000e+04 6.49839576e-01
4.89000000e+04 7.04013635e-01
4.89000000e+04 7.04034212e-01
4.90000000e+04 7.58379475e-01
4.90000000e+04 7.58397172e-01
4.91000000e+04 8.12830095e-01
4.91000000e+04 8.12844976e-01
4.92000000e+04 8.67285380e-01
4.92000000e+04 8.67297513e-01
4.93000000e+04 9.21668635e-01
4.93000000e+04 9.21678090e-01
4.94000000e+04 9.75906517e-01
4.94000000e+04 9.75913361e-01
4.95000000e+04 1.02992886e+00
4.95000000e+04 1.02993316e+00
4.96000000e+04 1.08366846e+00
4.96000000e+04 1.08367026e+00
4.97000000e+04 1.13706074e+00
4.97000000e+04 1.13706010e+00
4.98000000e+04 1.19004357e+00
4.98000000e+04 1.19004053e+00
4.99000000e+04 1.24255716e+00
4.99000000e+04 1.24255178e+00
5.00000000e+04 1.29454447e+00
5.00000000e+04 1.29453684e+00
5.01000000e+04 1.34595195e+00
5.01000000e+04 1.34594219e+00
5.02000000e+04 1.39673025e+00
5.02000000e+04 1.39671849e+00
5.03000000e+04 1.44683366e+00
5.03000000e+04 1.44681993e+00
5.04000000e+04 1.49621703e+00
5.04000000e+04 1.49620115e+00
5.05000000e+04 1.54482995e+00
5.05000000e+04 1.54481146e+00
5.06000000e+04 1.59260999e+00
5.06000000e+04 1.59258827e+00
5.07000000e+04 1.63947911e+00
5.07000000e+04 1.63945358e+00
5.08000000e+04 1.68534689e+00
5.08000000e+04 1.68531736e+00
5.09000000e+04 1.73012156e+00
5.09000000e+04 1.73008843e+00
5.10000000e+04 1.77372469e+00
5.10000000e+04 1.77368884e+00
5.11000000e+04 1.81610240e+00
5.11000000e+04 1.81606488e+00
5.12000000e+04 1.85722709e+00
5.12000000e+04 1.85718863e+00
5.13000000e+04 1.89708885e+00
5.13000000e+04 1.89704967e+00
5.14000000e+04 1.93568147e+00
5.14000000e+04 1.93564126e+00
5.15000000e+04 1.97299008e+00
5.15000000e+04 1.97294826e+00
5.16000000e+04 2.00898532e+00
5.16000000e+04 2.00894131e+00
5.17000000e+04 2.04362426e+00
5.17000000e+04 2.04357767e+00
5.18000000e+04 2.07685518e+00
5.18000000e+04 2.07680583e+00
5.19000000e+04 2.10862256e+00
5.19000000e+04 2.10857040e+00
5.20000000e+04 2.13887029e+00
5.20000000e+04 2.13881533e+00
5.21000000e+04 2.16754316e+00
5.21000000e+04 2.16748543e+00
5.22000000e+04 2.19458734e+00
5.22000000e+04 2.19452687e+00
5.23000000e+04 2.21995057e+00
5.23000000e+04 2.21988741e+00
5.24000000e+04 2.24358237e+00
5.24000000e+04 2.24351659e+00
5.25000000e+04 2.26543442e+00
5.25000000e+04 2.26536608e+00
5.26000000e+04 2.28546081e+00
5.26000000e+04 2.28539001e+00
5.27000000e+04 2.30361849e+00
5.27000000e+04 2.30354535e+00
5.28000000e+04 2.31986757e+00
5.28000000e+04 2.31979220e+00
5.29000000e+04 2.33417160e+00
5.29000000e+04 2.33409414e+00
5.30000000e+04 2.34649770e+00
5.30000000e+04 2.34641828e+00
5.31000000e+04 2.35681661e+00
5.31000000e+04 2.35673537e+00
5.32000000e+04 2.36510263e+00
5.32000000e+04 2.36501971e+00
5.33000000e+04 2.37133355e+00
5.33000000e+04 2.37124908e+00
5.34000000e+04 2.37549068e+00
5.34000000e+04 2.37540482e+00
5.35000000e+04 2.37755901e+00
5.35000000e+04 2.37747191e+00
5.36000000e+04 2.37752753e+00
5.36000000e+04 2.37743936e+00
5.37000000e+04 2.37538960e+00
5.37000000e+04 2.37530059e+00
5.38000000e+04 2.37114342e+00
5.38000000e+04 2.37105377e+00
5.39000000e+04 2.36479219e+00
5.39000000e+04 2.36470211e+00
5.40000000e+04 2.35634410e+00
5.40000000e+04 2.35625381e+00
5.41000000e+04 2.34581196e+00
5.41000000e+04 2.34572165e+00
5.42000000e+04 2.33321263e+00
5.42000000e+04 2.33312245e+00
5.43000000e+04 2.31856631e+00
5.43000000e+04 2.31847640e+00
5.44000000e+04 2.30189600e+00
5.44000000e+04 2.30180649e+00
5.45000000e+04 2.28322732e+00
5.45000000e+04 2.28313834e+00
5.46000000e+04 2.26258872e+00
5.46000000e+04 2.26250043e+00
5.47000000e+04 2.24001205e+00
5.47000000e+04 2.23992464e+00
5.48000000e+04 2.21553331e+00
5.48000000e+04 2.21544701e+00
5.49000000e+04 2.18919321e+00
5.49000000e+04 2.18910826e+00
5.50000000e+04 2.16103724e+00
5.50000000e+04 2.16095386e+00
5.51000000e+04 2.13111508e+00
5.51000000e+04 2.13103342e+00
5.52000000e+04 2.09947941e+00
5.52000000e+04 2.09939959e+00
5.53000000e+04 2.06618442e+00
5.53000000e+04 2.06610647e+00
5.54000000e+04 2.03128445e+00
5.54000000e+04 2.03120838e+00
5.55000000e+04 1.99483329e+00
5.55000000e+04 1.99475910e+00
5.56000000e+04 1.95688441e+00
5.56000000e+04 1.95681215e+00
5.57000000e+04 1.91749222e+00
5.57000000e+04 1.91742203e+00
5.58000000e+04 1.87671396e+00
5.58000000e+04 1.87664608e+00
5.59000000e+04 1.83461163e+00
5.59000000e+04 1.83454635e+00
5.60000000e+04 1.79125321e+00
5.60000000e+04 1.79119085e+00
5.61000000e+04 1.74671264e+00
5.61000000e+04 1.74665345e+00
5.62000000e+04 1.70106832e+00
5.62000000e+04 1.70101244e+00
5.63000000e+04 1.65440055e+00
5.63000000e+04 1.65434800e+00
5.64000000e+04 1.60678872e+00
5.64000000e+04 1.60673940e+00
5.65000000e+04 1.55830916e+00
5.65000000e+04 1.55826294e+00
5.66000000e+04 1.50903477e+00
5.66000000e+04 1.50899156e+00
5.67000000e+04 1.45903671e+00
5.67000000e+04 1.45899660e+00
5.68000000e+04 1.40838807e+00
5.68000000e+04 1.40835135e+00
5.69000000e+04 1.35716846e+00
5.69000000e+04 1.35713565e+00
5.70000000e+04 1.30546828e+00
5.70000000e+04 1.30544003e+00
5.71000000e+04 1.25339108e+00
5.71000000e+04 1.25336805e+00
5.72000000e+04 1.20105318e+00
5.72000000e+04 1.20103591e+00
5.73000000e+04 1.14858033e+00
5.73000000e+04 1.14856910e+00
5.74000000e+04 1.09610227e+00
5.74000000e+04 1.09609709e+00
5.75000000e+04 1.04374666e+00
5.75000000e+04 1.04374727e+00
5.76000000e+04 9.91634363e-01
5.76000000e+04 9.91640397e-01
5.77000000e+04 9.39877528e-01
5.77000000e+04 9.39888661e-01
5.78000000e+04 8.88581341e-01
5.78000000e+04 8.88597461e-01
5.79000000e+04 8.37848978e-01
5.79000000e+04 8.37870296e-01
5.80000000e+04 7.87788410e-01
5.80000000e+04 7.87815473e-01
5.81000000e+04 7.38518975e-01
5.81000000e+04 7.38552568e-01
5.82000000e+04 6.90175593e-01
5.82000000e+04 6.90216566e-01
5.83000000e+04 6.42909116e-01
5.83000000e+04 6.42958166e-01
5.84000000e+04 5.96882286e-01
5.84000000e+04 5.96939765e-01
5.85000000e+04 5.52261948e-01
5.85000000e+04 5.52327731e-01
5.86000000e+04 5.09209049e-01
5.86000000e+04 5.09282504e-01
5.87000000e+04 4.67868452e-01
5.87000000e+04 4.67948500e-01
5.88000000e+04 4.28360419e-01
5.88000000e+04 4.28445671e-01
5.89000000e+04 3.90775112e-01
5.89000000e+04 3.90864038e-01
5.90000000e+04 3.55170575e-01
5.90000000e+04 3.55261663e-01
5.91000000e+04 3.21573895e-01
5.91000000e+04 3.21665775e-01
5.92000000e+04 2.89984627e-01
5.92000000e+04 2.90076136e-01
5.93000000e+04 2.60379370e-01
5.93000000e+04 2.60469567e-01
5.94000000e+04 2.32716434e-01
5.94000000e+04 2.32804578e-01
5.95000000e+04 2.06939932e-01
5.95000000e+04 2.07025438e-01
5.96000000e+04 1.82982970e-01
5.96000000e+04 1.83065367e-01
5.97000000e+04 1.60770006e-01
5.97000000e+04 1.60848912e-01
5.98000000e+04 1.40218637e-01
5.98000000e+04 1.40293738e-01
5.99000000e+04 1.21241113e-01
5.99000000e+04 1.21312166e-01
6.00000000e+04 1.03745825e-01
6.00000000e+04 1.03812663e-01
6.01000000e+04 8.76388755e-02
6.01000000e+04 8.77014106e-02
6.02000000e+04 7.28257164e-02
6.02000000e+04 7.28839427e-02
6.03000000e+04 5.92127670e-02
6.03000000e+04 5.92667556e-02
6.04000000e+04 4.67088916e-02
6.04000000e+04 4.67587797e-02
6.05000000e+04 3.52266341e-02
6.05000000e+04 3.52726110e-02
6.06000000e+04 2.46831524e-02
6.06000000e+04 2.47254437e-02
6.07000000e+04 1.50008361e-02
6.07000000e+04 1.50396892e-02
6.08000000e+04 6.10763404e-03
6.08000000e+04 6.14330533e-03
6.09000000e+04 -2.06286287e-03
6.09000000e+04 -2.03011803e-03
6.10000000e+04 -9.57152546e-03
6.10000000e+04 -9.54145987e-03
6.11000000e+04 -1.64739220e-02
6.11000000e+04 -1.64463014e-02
6.12000000e+04 -2.28206373e-02
6.12000000e+04 -2.27952432e-02
6.13000000e+04 -2.86576368e-02
6.13000000e+04 -2.86342678e-02
6.14000000e+04 -3.40266480e-02
6.14000000e+04 -3.40051198e-02
6.15000000e+04 -3.89655386e-02
6.15000000e+04 -3.89456840e-02
6.16000000e+04 -4.35086797e-02
6.16000000e+04 -4.34903472e-02
6.17000000e+04 -4.76872861e-02
6.17000000e+04 -4.76703389e-02
6.18000000e+04 -5.15297296e-02
6.18000000e+04 -5.15140447e-02
6.19000000e+04 -5.50618258e-02
6.19000000e+04 -5.50472923e-02
6.20000000e+04 -5.83070928e-02
6.20000000e+04 -5.82936110e-02
6.21000000e+04 -6.12869837e-02
6.21000000e+04 -6.12744638e-02
6.22000000e+04 -6.40210930e-02
6.22000000e+04 -6.40094538e-02
6.23000000e+04 -6.65273366e-02
6.23000000e+04 -6.65165044e-02
6.24000000e+04 -6.88221095e-02
6.24000000e+04 -6.88120177e-02
6.25000000e+04 -7.09204384e-02
6.25000000e+04 -7.09110280e-02
6.26000000e+04 -7.28361550e-02
6.26000000e+04 -7.28273777e-02
6.27000000e+04 -7.45821158e-02
6.27000000e+04 -7.45739360e-02
6.28000000e+04 -7.61704340e-02
6.28000000e+04 -7.61628243e-02
6.29000000e+04 -7.76125614e-02
6.29000000e+04 -7.76054822e-02
6.30000000e+04 -7.89188941e-02
6.30000000e+04 -7.89122500e-02
6.31000000e+04 -8.00974951e-02
6.31000000e+04 -8.00910731e-02
6.32000000e+04 -8.11517156e-02
6.32000000e+04 -8.11451320e-02
6.33000000e+04 -8.20770649e-02
6.33000000e+04 -8.20697656e-02
6.34000000e+04 -8.28585092e-02
6.34000000e+04 -8.28498681e-02
6.35000000e+04 -8.34700374e-02
6.35000000e+04 -8.34595613e-02
6.36000000e+04 -8.38782270e-02
6.36000000e+04 -8.38658145e-02
6.37000000e+04 -8.40503106e-02
6.37000000e+04 -8.40364528e-02
6.38000000e+04 -8.39651384e-02
6.38000000e+04 -8.39509380e-02
6.39000000e+04 -8.36234331e-02
6.39000000e+04 -8.36103800e-02
6.40000000e+04 -8.30530763e-02
6.40000000e+04 -8.30426290e-02
6.41000000e+04 -8.23065711e-02
6.41000000e+04 -8.22997042e-02
6.42000000e+04 -8.14508952e-02
6.42000000e+04 -8.14478058e-02
6.43000000e+04 -8.05532090e-02
6.43000000e+04 -8.05533082e-02
6.44000000e+04 -7.96675960e-02
6.44000000e+04 -7.96697751e-02
6.45000000e+04 -7.88272802e-02
6.45000000e+04 -7.88303161e-02
6.46000000e+04 -7.80440730e-02
6.46000000e+04 -7.80469899e-02
6.47000000e+04 -7.73136804e-02
6.47000000e+04 -7.73159354e-02
6.48000000e+04 -7.66235545e-02
6.48000000e+04 -7.66250218e-02
6.49000000e+04 -7.59599112e-02
6.49000000e+04 -7.59607353e-02
6.50000000e+04 -7.53119458e-02
6.50000000e+04 -7.53123654e-02
6.51000000e+04 -7.46730629e-02
6.51000000e+04 -7.46732869e-02
6.52000000e+04 -7.40401463e-02
6.52000000e+04 -7.40403041e-02
6.53000000e+04 -7.34121583e-02
6.53000000e+04 -7.34123077e-02
6.54000000e+04 -7.27889584e-02
6.54000000e+04 -7.27891151e-02
6.55000000e+04 -7.21706403e-02
6.55000000e+04 -7.21708042e-02
6.56000000e+04 -7.15572931e-02
6.56000000e+04 -7.15574618e-02
6.57000000e+04 -7.09489711e-02
6.57000000e+04 -7.09491437e-02
6.58000000e+04 -7.03457162e-02
6.58000000e+04 -7.03458928e-02
6.59000000e+04 -6.97475706e-02
6.59000000e+04 -6.97477512e-02
6.60000000e+04 -6.91545759e-02
6.60000000e+04 -6.91547602e-02
6.61000000e+04 -6.85667695e-02
6.61000000e+04 -6.85669574e-02
6.62000000e+04 -6.79841834e-02
6.62000000e+04 -6.79843745e-02
6.63000000e+04 -6.74068446e-02
6.63000000e+04 -6.74070387e-02
6.64000000e+04 -6.68347757e-02
6.64000000e+04 -6.68349725e-02
6.65000000e+04 -6.62679959e-02
6.65000000e+04 -6.62681953e-02
6.66000000e+04 -6.57065228e-02
6.66000000e+04 -6.57067248e-02
6.67000000e+04 -6.51503742e-02
6.67000000e+04 -6.51505790e-02
6.68000000e+04 -6.45995714e-02
6.68000000e+04 -6.45997792e-02
6.69000000e+04 -6.40541404e-02
6.69000000e+04 -6.40543516e-02
6.70000000e+04 -6.35141114e-02
6.70000000e+04 -6.35143260e-02
6.71000000e+04 -6.29795142e-02
6.71000000e+04 -6.29797320e-02
6.72000000e+04 -6.24503699e-02
6.72000000e+04 -6.24505897e-02
6.73000000e+04 -6.19266795e-02
6.73000000e+04 -6.19268997e-02
6.74000000e+04 -6.14084141e-02
6.74000000e+04 -6.14086326e-02
6.75000000e+04 -6.08955082e-02
6.75000000e+04 -6.08957228e-02
6.76000000e+04 -6.03878602e-02
6.76000000e+04 -6.03880690e-02
6.77000000e+04 -5.98853394e-02
6.77000000e+04 -5.98855412e-02
6.78000000e+04 -5.93877990e-02
6.78000000e+04 -5.93879935e-02
6.79000000e+04 -5.88950897e-02
6.79000000e+04 -5.88952772e-02
6.80000000e+04 -5.84070711e-02
6.80000000e+04 -5.84072524e-02
6.81000000e+04 -5.79236185e-02
6.81000000e+04 -5.79237947e-02
6.82000000e+04 -5.74446243e-02
6.82000000e+04 -5.74447963e-02
6.83000000e+04 -5.69699950e-02
6.83000000e+04 -5.69701632e-02
6.84000000e+04 -5.64996463e-02
6.84000000e+04 -5.64998110e-02
6.85000000e+04 -5.60334980e-02
6.85000000e+04 -5.60336593e-02
6.86000000e+04 -5.55714705e-02
6.86000000e+04 -5.55716283e-02
6.87000000e+04 -5.51134823e-02
6.87000000e+04 -5.51136363e-02
6.88000000e+04 -5.46594488e-02
6.88000000e+04 -5.46595988e-02
6.89000000e+04 -5.42092820e-02
6.89000000e+04 -5.42094277e-02
6.90000000e+04 -5.37628900e-02
6.90000000e+04 -5.37630313e-02
6.91000000e+04 -5.33201776e-02
6.91000000e+04 -5.33203140e-02
6.92000000e+04 -5.28810453e-02
6.92000000e+04 -5.28811767e-02
6.93000000e+04 -5.24453902e-02
6.93000000e+04 -5.24455163e-02
6.94000000e+04 -5.20131051e-02
6.94000000e+04 -5.20132256e-02
6.95000000e+04 -5.15840786e-02
6.95000000e+04 -5.15841932e-02
6.96000000e+04 -5.11581949e-02
6.96000000e+04 -5.11583032e-02
6.97000000e+04 -5.07353337e-02
6.97000000e+04 -5.07354355e-02
6.98000000e+04 -5.03153697e-02
6.98000000e+04 -5.03154646e-02
6.99000000e+04 -4.98981728e-02
6.99000000e+04 -4.98982604e-02
7.00000000e+04 -4.94836073e-02
7.00000000e+04 -4.94836872e-02
7.01000000e+04 -4.90715318e-02
7.01000000e+04 -4.90716037e-02
7.02000000e+04 -4.86617990e-02
7.02000000e+04 -4.86618624e-02
7.03000000e+04 -4.82542552e-02
7.03000000e+04 -4.82543095e-02
7.04000000e+04 -4.78487395e-02
7.04000000e+04 -4.78487844e-02
7.05000000e+04 -4.74450841e-02
7.05000000e+04 -4.74451189e-02
7.06000000e+04 -4.70431132e-02
7.06000000e+04 -4.70431374e-02
7.07000000e+04 -4.66426424e-02
7.07000000e+04 -4.66426554e-02
7.08000000e+04 -4.62434786e-02
7.08000000e+04 -4.62434798e-02
7.09000000e+04 -4.58454188e-02
7.09000000e+04 -4.58454075e-02
7.10000000e+04 -4.54482500e-02
7.10000000e+04 -4.54482254e-02
7.11000000e+04 -4.50517476e-02
7.11000000e+04 -4.50517089e-02
7.12000000e+04 -4.46556757e-02
7.12000000e+04 -4.46556221e-02
7.13000000e+04 -4.42597854e-02
7.13000000e+04 -4.42597159e-02
7.14000000e+04 -4.38638145e-02
7.14000000e+04 -4.38637283e-02
7.15000000e+04 -4.34674866e-02
7.15000000e+04 -4.34673826e-02
7.16000000e+04 -4.30705104e-02
7.16000000e+04 -4.30703875e-02
7.17000000e+04 -4.26725788e-02
7.17000000e+04 -4.26724360e-02
7.18000000e+04 -4.22733687e-02
7.18000000e+04 -4.22732047e-02
7.19000000e+04 -4.18725401e-02
7.19000000e+04 -4.18723538e-02
7.20000000e+04 -4.14697363e-02
7.20000000e+04 -4.14695266e-02
7.21000000e+04 -4.10645838e-02
7.21000000e+04 -4.10643495e-02
7.22000000e+04 -4.06566923e-02
7.22000000e+04 -4.06564323e-02
7.23000000e+04 -4.02456556e-02
7.23000000e+04 -4.02453686e-02
7.24000000e+04 -3.98310519e-02
7.24000000e+04 -3.98307371e-02
7.25000000e+04 -3.94124456e-02
7.25000000e+04 -3.94121018e-02
7.26000000e+04 -3.89893877e-02
7.26000000e+04 -3.89890141e-02
7.27000000e+04 -3.85614179e-02
7.27000000e+04 -3.85610136e-02
7.28000000e+04 -3.81280654e-02
7.28000000e+04 -3.81276298e-02
7.29000000e+04 -3.76888513e-02
7.29000000e+04 -3.76883838e-02
7.30000000e+04 -3.72432897e-02
7.30000000e+04 -3.72427896e-02
7.31000000e+04 -3.67908894e-02
7.31000000e+04 -3.67903565e-02
7.32000000e+04 -3.63311566e-02
7.32000000e+04 -3.63305907e-02
7.33000000e+04 -3.58635970e-02
7.33000000e+04 -3.58629979e-02
7.34000000e+04 -3.53877188e-02
7.34000000e+04 -3.53870867e-02
7.35000000e+04 -3.49030367e-02
7.35000000e+04 -3.49023721e-02
7.36000000e+04 -3.44090760e-02
7.36000000e+04 -3.44083798e-02
7.37000000e+04 -3.39053783e-02
7.37000000e+04 -3.39046515e-02
7.38000000e+04 -3.33915064e-02
7.38000000e+04 -3.33907505e-02
7.39000000e+04 -3.28670502e-02
7.39000000e+04 -3.28662672e-02
7.40000000e+04 -3.23316323e-02
7.40000000e+04 -3.23308243e-02
7.41000000e+04 -3.17849120e-02
7.41000000e+04 -3.17840815e-02
7.42000000e+04 -3.12265892e-02
7.42000000e+04 -3.12257388e-02
7.43000000e+04 -3.06564057e-02
7.43000000e+04 -3.06555381e-02
7.44000000e+04 -3.00741454e-02
7.44000000e+04 -3.00732632e-02
7.45000000e+04 -2.94796326e-02
7.45000000e+04 -2.94787382e-02
7.46000000e+04 -2.88727288e-02
7.46000000e+04 -2.88718244e-02
7.47000000e+04 -2.82533290e-02
7.47000000e+04 -2.82524165e-02
7.48000000e+04 -2.76213566e-02
7.48000000e+04 -2.76204376e-02
7.49000000e+04 -2.69767594e-02
7.49000000e+04 -2.69758353e-02
7.50000000e+04 -2.63195059e-02
7.50000000e+04 -2.63185780e-02
7.51000000e+04 -2.56495829e-02
7.51000000e+04 -2.56486522e-02
7.52000000e+04 -2.49669937e-02
7.52000000e+04 -2.49660614e-02
7.53000000e+04 -2.42717588e-02
7.53000000e+04 -2.42708259e-02
7.54000000e+04 -2.35639158e-02
7.54000000e+04 -2.35629837e-02
7.55000000e+04 -2.28435219e-02
7.55000000e+04 -2.28425919e-02
7.56000000e+04 -2.21106549e-02
7.56000000e+04 -2.21097285e-02
7.57000000e+04 -2.13654148e-02
7.57000000e+04 -2.13644935e-02
7.58000000e+04 -2.06079243e-02
7.58000000e+04 -2.06070097e-02
7.59000000e+04 -1.98383290e-02
7.59000000e+04 -1.98374226e-02
7.60000000e+04 -1.90567959e-02
7.60000000e+04 -1.90558990e-02
7.61000000e+04 -1.82635114e-02
7.61000000e+04 -1.82626254e-02
7.62000000e+04 -1.74586791e-02
7.62000000e+04 -1.74578049e-02
7.63000000e+04 -1.66425165e-02
7.63000000e+04 -1.66416550e-02
7.64000000e+04 -1.58152522e-02
7.64000000e+04 -1.58144041e-02
7.65000000e+04 -1.49771238e-02
7.65000000e+04 -1.49762896e-02
7.66000000e+04 -1.41283753e-02
7.66000000e+04 -1.41275556e-02
7.67000000e+04 -1.32692566e-02
7.67000000e+04 -1.32684517e-02
7.68000000e+04 -1.24000222e-02
7.68000000e+04 -1.23992326e-02
7.69000000e+04 -1.15209318e-02
7.69000000e+04 -1.15201579e-02
7.70000000e+04 -1.06322506e-02
7.70000000e+04 -1.06314929e-02
7.71000000e+04 -9.73424952e-03
7.71000000e+04 -9.73350851e-03
7.72000000e+04 -8.82720645e-03
7.72000000e+04 -8.82648270e-03
7.73000000e+04 -7.91140623e-03
7.73000000e+04 -7.91070034e-03
7.74000000e+04 -6.98714095e-03
7.74000000e+04 -6.98645348e-03
7.75000000e+04 -6.05470961e-03
7.75000000e+04 -6.05404110e-03
7.76000000e+04 -5.11441752e-03
7.76000000e+04 -5.11376845e-03
7.77000000e+04 -4.16657537e-03
7.77000000e+04 -4.16594616e-03
7.78000000e+04 -3.21149818e-03
7.78000000e+04 -3.21088915e-03
7.79000000e+04 -2.24950407e-03
7.79000000e+04 -2.24891549e-03
7.80000000e+04 -1.28091330e-03
7.80000000e+04 -1.28034536e-03
7.81000000e+04 -3.06047271e-04
7.81000000e+04 -3.05500117e-04
7.82000000e+04 6.74772080e-04
7.82000000e+04 6.75298336e-04
7.83000000e+04 1.66122272e-03
7.83000000e+04 1.66172798e-03
7.84000000e+04 2.65298270e-03
7.84000000e+04 2.65346687e-03
7.85000000e+04 3.64973013e-03
7.85000000e+04 3.65019311e-03
7.86000000e+04 4.65114307e-03
7.86000000e+04 4.65158475e-03
7.87000000e+04 5.65689937e-03
7.87000000e+04 5.65731962e-03
7.88000000e+04 6.66667651e-03
7.88000000e+04 6.66707520e-03
7.89000000e+04 7.68015155e-03
7.89000000e+04 7.68052856e-03
7.90000000e+04 8.69700123e-03
7.90000000e+04 8.69735645e-03
7.91000000e+04 9.71690215e-03
7.91000000e+04 9.71723548e-03
7.92000000e+04 1.07395311e-02
7.92000000e+04 1.07398425e-02
7.93000000e+04 1.17645656e-02
7.93000000e+04 1.17648550e-02
7.94000000e+04 1.27916842e-02
7.94000000e+04 1.27919516e-02
7.95000000e+04 1.38205672e-02
7.95000000e+04 1.38208127e-02
7.96000000e+04 1.48508969e-02
7.96000000e+04 1.48511205e-02
7.97000000e+04 1.58823583e-02
7.97000000e+04 1.58825602e-02
7.98000000e+04 1.69146395e-02
7.98000000e+04 1.69148198e-02
7.99000000e+04 1.79474315e-02
7.99000000e+04 1.79475903e-02
8.00000000e+04 1.89804290e-02
8.00000000e+04 1.89805665e-02
8.01000000e+04 2.00133301e-02
8.01000000e+04 2.00134465e-02
8.02000000e+04 2.10458366e-02
8.02000000e+04 2.10459320e-02
8.03000000e+04 2.20776540e-02
8.03000000e+04 2.20777285e-02
8.04000000e+04 2.31084912e-02
8.04000000e+04 2.31085451e-02
8.05000000e+04 2.41380614e-02
8.05000000e+04 2.41380948e-02
8.06000000e+04 2.51660812e-02
8.06000000e+04 2.51660943e-02
8.07000000e+04 2.61922714e-02
8.07000000e+04 2.61922645e-02
8.08000000e+04 2.72163569e-02
8.08000000e+04 2.72163301e-02
8.09000000e+04 2.82380669e-02
8.09000000e+04 2.82380205e-02
8.10000000e+04 2.92571352e-02
8.10000000e+04 2.92570694e-02
8.11000000e+04 3.02733002e-02
8.11000000e+04 3.02732153e-02
8.12000000e+04 3.12863054e-02
8.12000000e+04 3.12862018e-02
8.13000000e+04 3.22958995e-02
8.13000000e+04 3.22957774e-02
8.14000000e+04 3.33018365e-02
8.14000000e+04 3.33016963e-02
8.15000000e+04 3.43038760e-02
8.15000000e+04 3.43037179e-02
8.16000000e+04 3.53017831e-02
8.16000000e+04 3.53016075e-02
8.17000000e+04 3.62953286e-02
8.17000000e+04 3.62951358e-02
8.18000000e+04 3.72842891e-02
8.18000000e+04 3.72840795e-02
8.19000000e+04 3.82684471e-02
8.19000000e+04 3.82682211e-02
8.20000000e+04 3.92475907e-02
8.20000000e+04 3.92473486e-02
8.21000000e+04 4.02215140e-02
8.21000000e+04 4.02212561e-02
8.22000000e+04 4.11900167e-02
8.22000000e+04 4.11897435e-02
8.23000000e+04 4.21529045e-02
8.23000000e+04 4.21526162e-02
8.24000000e+04 4.31099886e-02
8.24000000e+04 4.31096857e-02
8.25000000e+04 4.40610863e-02
8.25000000e+04 4.40607691e-02
8.26000000e+04 4.50060206e-02
8.26000000e+04 4.50056894e-02
8.27000000e+04 4.59446201e-02
8.27000000e+04 4.59442753e-02
8.28000000e+04 4.68767194e-02
8.28000000e+04 4.68763615e-02
8.29000000e+04 4.78021590e-02
8.29000000e+04 4.78017883e-02
8.30000000e+04 4.87207850e-02
8.30000000e+04 4.87204019e-02
8.31000000e+04 4.96324495e-02
8.31000000e+04 4.96320543e-02
8.32000000e+04 5.05370101e-02
8.32000000e+04 5.05366033e-02
8.33000000e+04 5.14343306e-02
8.33000000e+04 5.14339125e-02
8.34000000e+04 5.23242802e-02
8.34000000e+04 5.23238512e-02
8.35000000e+04 5.32067339e-02
8.35000000e+04 5.32062943e-02
8.36000000e+04 5.40815721e-02
8.36000000e+04 5.40811224e-02
8.37000000e+04 5.49486810e-02
8.37000000e+04 5.49482215e-02
8.38000000e+04 5.58079521e-02
8.38000000e+04 5.58074832e-02
8.39000000e+04 5.66592824e-02
8.39000000e+04 5.66588044e-02
8.40000000e+04 5.75025739e-02
8.40000000e+04 5.75020872e-02
8.41000000e+04 5.83377341e-02
8.41000000e+04 5.83372391e-02
8.42000000e+04 5.91646755e-02
8.42000000e+04 5.91641725e-02
8.43000000e+04 5.99833154e-02
8.43000000e+04 5.99828048e-02
8.44000000e+04 6.07935764e-02
8.44000000e+04 6.07930584e-02
8.45000000e+04 6.15953856e-02
8.45000000e+04 6.15948606e-02
8.46000000e+04 6.23886748e-02
8.46000000e+04 6.23881432e-02
8.47000000e+04 6.31733808e-02
8.47000000e+04 6.31728428e-02
8.48000000e+04 6.39494446e-02
8.48000000e+04 6.39489006e-02
8.49000000e+04 6.47168118e-02
8.49000000e+04 6.47162620e-02
8.50000000e+04 6.54754321e-02
8.50000000e+04 6.54748770e-02
8.51000000e+04 6.62252600e-02
8.51000000e+04 6.62246998e-02
8.52000000e+04 6.69662538e-02
8.52000000e+04 6.69656888e-02
8.53000000e+04 6.76983764e-02
8.53000000e+04 6.76978069e-02
8.54000000e+04 6.84215946e-02
8.54000000e+04 6.84210210e-02
8.55000000e+04 6.91358794e-02
8.55000000e+04 6.91353018e-02
8.56000000e+04 6.98412047e-02
8.56000000e+04 6.98406234e-02
8.57000000e+04 7.05375471e-02
8.57000000e+04 7.05369621e-02
8.58000000e+04 7.12248835e-02
8.58000000e+04 7.12242949e-02
8.59000000e+04 7.19031906e-02
8.59000000e+04 7.19025981e-02
8.60000000e+04 7.25724428e-02
8.60000000e+04 7.25718464e-02
8.61000000e+04 7.32326120e-02
8.61000000e+04 7.32320113e-02
8.62000000e+04 7.38836675e-02
8.62000000e+04 7.38830626e-02
8.63000000e+04 7.45255782e-02
8.63000000e+04 7.45249690e-02
8.64000000e+04 7.51583142e-02
8.64000000e+04 7.51577010e-02
8.65000000e+04 7.57818501e-02
8.65000000e+04 7.57812334e-02
8.66000000e+04 7.63961674e-02
8.66000000e+04 7.63955478e-02
8.67000000e+04 7.70012562e-02
8.67000000e+04 7.70006343e-02
8.68000000e+04 7.75971154e-02
8.68000000e+04 7.75964920e-02
8.69000000e+04 7.81837523e-02
8.69000000e+04 7.81831279e-02
8.70000000e+04 7.87611804e-02
8.70000000e+04 7.87605553e-02
8.71000000e+04 7.93294178e-02
8.71000000e+04 7.93287922e-02
8.72000000e+04 7.98884848e-02
8.72000000e+04 7.98878590e-02
8.73000000e+04 8.04384035e-02
8.73000000e+04 8.04377775e-02
8.74000000e+04 8.09791961e-02
8.74000000e+04 8.09785699e-02
8.75000000e+04 8.15108853e-02
8.75000000e+04 8.15102589e-02
8.76000000e+04 8.20334945e-02
8.76000000e+04 8.20328681e-02
8.77000000e+04 8.25470480e-02
8.77000000e+04 8.25464216e-02
8.78000000e+04 8.30515715e-02
8.78000000e+04 8.30509452e-02
8.79000000e+04 8.35470921e-02
8.79000000e+04 8.35464661e-02
8.80000000e+04 8.40336389e-02
8.80000000e+04 8.40330133e-02
8.81000000e+04 8.45112425e-02
8.81000000e+04 8.45106176e-02
8.82000000e+04 8.49799356e-02
8.82000000e+04 8.49793114e-02
8.83000000e+04 8.54397522e-02
8.83000000e+04 8.54391289e-02
8.84000000e+04 8.58907282e-02
8.84000000e+04 8.58901059e-02
8.85000000e+04 8.63329011e-02
8.85000000e+04 8.63322800e-02
8.86000000e+04 8.67663101e-02
8.86000000e+04 8.67656902e-02
8.87000000e+04 8.71909957e-02
8.87000000e+04 8.71903773e-02
8.88000000e+04 8.76070002e-02
8.88000000e+04 8.76063834e-02
8.89000000e+04 8.80143673e-02
8.89000000e+04 8.80137521e-02
8.90000000e+04 8.84131422e-02
8.90000000e+04 8.84125288e-02
8.91000000e+04 8.88033714e-02
8.91000000e+04 8.88027600e-02
8.92000000e+04 8.91851031e-02
8.92000000e+04 8.91844937e-02
8.93000000e+04 8.95583867e-02
8.93000000e+04 8.95577796e-02
8.94000000e+04 8.99232732e-02
8.94000000e+04 8.99226683e-02
8.95000000e+04 9.02798146e-02
8.95000000e+04 9.02792122e-02
8.96000000e+04 9.06280647e-02
8.96000000e+04 9.06274648e-02
8.97000000e+04 9.09680783e-02
8.97000000e+04 9.09674811e-02
8.98000000e+04 9.12999117e-02
8.98000000e+04 9.12993173e-02
8.99000000e+04 9.16236224e-02
8.99000000e+04 9.16230309e-02
9.00000000e+04 9.19392692e-02
9.00000000e+04 9.19386808e-02
9.01000000e+04 9.22469123e-02
9.01000000e+04 9.22463270e-02
9.02000000e+04 9.25466129e-02
9.02000000e+04 9.25460309e-02
9.03000000e+04 9.28384338e-02
9.03000000e+04 9.28378551e-02
9.04000000e+04 9.31224387e-02
9.04000000e+04 9.31218635e-02
9.05000000e+04 9.33986927e-02
9.05000000e+04 9.33981212e-02
9.06000000e+04 9.36672621e-02
9.06000000e+04 9.36666943e-02
9.07000000e+04 9.39282144e-02
9.07000000e+04 9.39276504e-02
9.08000000e+04 9.41816182e-02
9.08000000e+04 9.41810582e-02
9.09000000e+04 9.44275433e-02
9.09000000e+04 9.44269874e-02
9.10000000e+04 9.46660608e-02
9.10000000e+04 9.46655090e-02
9.11000000e+04 9.48972426e-02
9.11000000e+04 9.48966951e-02
9.12000000e+04 9.51211621e-02
9.12000000e+04 9.51206189e-02
9.13000000e+04 9.53378935e-02
9.13000000e+04 9.53373548e-02
9.14000000e+04 9.55475122e-02
9.14000000e+04 9.55469782e-02
9.15000000e+04 9.57500947e-02
9.15000000e+04 9.57495654e-02
9.16000000e+04 9.59457185e-02
9.16000000e+04 9.59451940e-02
9.17000000e+04 9.61344619e-02
9.17000000e+04 9.61339424e-02
9.18000000e+04 9.63164046e-02
9.18000000e+04 9.63158900e-02
9.19000000e+04 9.64916267e-02
9.19000000e+04 9.64911173e-02
9.20000000e+04 9.66602096e-02
9.20000000e+04 9.66597054e-02
9.21000000e+04 9.68222353e-02
9.21000000e+04 9.68217365e-02
9.22000000e+04 9.69777869e-02
9.22000000e+04 9.69772935e-02
9.23000000e+04 9.71269480e-02
9.23000000e+04 9.71264601e-02
9.24000000e+04 9.72698031e-02
9.24000000e+04 9.72693207e-02
9.25000000e+04 9.74064372e-02
9.25000000e+04 9.74059604e-02
9.26000000e+04 9.75369360e-02
9.26000000e+04 9.75364649e-02
9.27000000e+04 9.76613857e-02
9.27000000e+04 9.76609205e-02
9.28000000e+04 9.77798732e-02
9.28000000e+04 9.77794138e-02
9.29000000e+04 9.78924855e-02
9.29000000e+04 9.78920320e-02
9.30000000e+04 9.79993102e-02
9.30000000e+04 9.79988626e-02
9.31000000e+04 9.81004349e-02
9.31000000e+04 9.80999932e-02
9.32000000e+04 9.81959475e-02
9.32000000e+04 9.81955118e-02
9.33000000e+04 9.82859360e-02
9.33000000e+04 9.82855064e-02
9.34000000e+04 9.83704885e-02
9.34000000e+04 9.83700650e-02
9.35000000e+04 9.84496928e-02
9.35000000e+04 9.84492753e-02
9.36000000e+04 9.85236366e-02
9.36000000e+04 9.85232251e-02
9.37000000e+04 9.85924072e-02
9.37000000e+04 9.85920018e-02
9.38000000e+04 9.86560916e-02
9.38000000e+04 9.86556921e-02
9.39000000e+04 9.87147760e-02
9.39000000e+04 9.87143825e-02
9.40000000e+04 9.87685462e-02
9.40000000e+04 9.87681586e-02
9.41000000e+04 9.88174871e-02
9.41000000e+04 9.88171052e-02
9.42000000e+04 9.88616824e-02
9.42000000e+04 9.88613064e-02
9.43000000e+04 9.89012151e-02
9.43000000e+04 9.89008448e-02
9.44000000e+04 9.89361668e-02
9.44000000e+04 9.89358020e-02
9.45000000e+04 9.89666176e-02
9.45000000e+04 9.89662583e-02
9.46000000e+04 9.89926463e-02
9.46000000e+04 9.89922923e-02
9.47000000e+04 9.90143297e-02
9.47000000e+04 9.90139810e-02
9.48000000e+04 9.90317430e-02
9.48000000e+04 9.90313994e-02
9.49000000e+04 9.90449593e-02
9.49000000e+04 9.90446207e-02
9.50000000e+04 9.90540496e-02
9.50000000e+04 9.90537158e-02
9.51000000e+04 9.90590824e-02
9.51000000e+04 9.90587532e-02
9.52000000e+04 9.90601239e-02
9.52000000e+04 9.90597992e-02
9.53000000e+04 9.90572375e-02
9.53000000e+04 9.90569171e-02
9.54000000e+04 9.90504840e-02
9.54000000e+04 9.90501677e-02
9.55000000e+04 9.90399211e-02
9.55000000e+04 9.90396086e-02
9.56000000e+04 9.90256035e-02
9.56000000e+04 9.90252948e-02
9.57000000e+04 9.90075827e-02
9.57000000e+04 9.90072775e-02
9.58000000e+04 9.89859071e-02
9.58000000e+04 9.89856052e-02
9.59000000e+04 9.89606215e-02
9.59000000e+04 9.89603227e-02
9.60000000e+04 9.89317674e-02
9.60000000e+04 9.89314714e-02
9.61000000e+04 9.88993826e-02
9.61000000e+04 9.88990892e-02
9.62000000e+04 9.88635016e-02
9.62000000e+04 9.88632106e-02
9.63000000e+04 9.88241552e-02
9.63000000e+04 9.88238663e-02
9.64000000e+04 9.87813706e-02
9.64000000e+04 9.87810836e-02
9.65000000e+04 9.87351717e-02
9.65000000e+04 9.87348863e-02
9.66000000e+04 9.86855786e-02
9.66000000e+04 9.86852947e-02
9.67000000e+04 9.86326083e-02
9.67000000e+04 9.86323255e-02
9.68000000e+04 9.85762744e-02
9.68000000e+04 9.85759924e-02
9.69000000e+04 9.85165872e-02
9.69000000e+04 9.85163058e-02
9.70000000e+04 9.84535541e-02
9.70000000e+04 9.84532731e-02
9.71000000e+04 9.83871797e-02
9.71000000e+04 9.83868987e-02
9.72000000e+04 9.83174657e-02
9.72000000e+04 9.83171845e-02
9.73000000e+04 9.82444114e-02
9.73000000e+04 9.82441296e-02
9.74000000e+04 9.81680136e-02
9.74000000e+04 9.81677311e-02
9.75000000e+04 9.80882672e-02
9.75000000e+04 9.80879836e-02
9.76000000e+04 9.80051648e-02
9.76000000e+04 9.80048800e-02
9.77000000e+04 9.79186975e-02
9.77000000e+04 9.79184111e-02
9.78000000e+04 9.78288543e-02
9.78000000e+04 9.78285661e-02
9.79000000e+04 9.77356229e-02
9.79000000e+04 9.77353328e-02
9.80000000e+04 9.76389892e-02
9.80000000e+04 9.76386970e-02
9.81000000e+04 9.75389378e-02
9.81000000e+04 9.75386433e-02
9.82000000e+04 9.74354514e-02
9.82000000e+04 9.74351545e-02
9.83000000e+04 9.73285111e-02
9.83000000e+04 9.73282117e-02
9.84000000e+04 9.72180958e-02
9.84000000e+04 9.72177940e-02
9.85000000e+04 9.71041823e-02
9.85000000e+04 9.71038780e-02
9.86000000e+04 9.69867443e-02
9.86000000e+04 9.69864379e-02
9.87000000e+04 9.68657526e-02
9.87000000e+04 9.68654442e-02
9.88000000e+04 9.67411738e-02
9.88000000e+04 9.67408637e-02
9.89000000e+04 9.66129699e-02
9.89000000e+04 9.66126585e-02
9.90000000e+04 9.64810971e-02
9.90000000e+04 9.64807851e-02
9.91000000e+04 9.63455051e-02
9.91000000e+04 9.63451931e-02
9.92000000e+04 9.62061359e-02
9.92000000e+04 9.62058247e-02
9.93000000e+04 9.60629222e-02
9.93000000e+04 9.60626129e-02
9.94000000e+04 9.59157866e-02
9.94000000e+04 9.59154803e-02
9.95000000e+04 9.57646397e-02
9.95000000e+04 9.57643376e-02
9.96000000e+04 9.56093787e-02
9.96000000e+04 9.56090823e-02
9.97000000e+04 9.54498859e-02
9.97000000e+04 9.54495969e-02
9.98000000e+04 9.52860270e-02
9.98000000e+04 9.52857471e-02
9.99000000e+04 9.51176495e-02
9.99000000e+04 9.51173807e-02
1.00000000e+05 9.49445809e-02
1.00000000e+05 9.49443253e-02
1.00100000e+05 9.47666277e-02
1.00100000e+05 9.47663875e-02
1.00200000e+05 9.45835731e-02
1.00200000e+05 9.45833507e-02
1.00300000e+05 9.43951765e-02
1.00300000e+05 9.43949745e-02
1.00400000e+05 9.42011719e-02
1.00400000e+05 9.42009928e-02
1.00500000e+05 9.40012670e-02
1.00500000e+05 9.40011135e-02
1.00600000e+05 9.37951427e-02
1.00600000e+05 9.37950175e-02
1.00700000e+05 9.35824525e-02
1.00700000e+05 9.35823583e-02
1.00800000e+05 9.33628228e-02
1.00800000e+05 9.33627624e-02
1.00900000e+05 9.31358529e-02
1.00900000e+05 9.31358289e-02
1.01000000e+05 9.29011162e-02
1.01000000e+05 9.29011310e-02
1.01100000e+05 9.26581609e-02
1.01100000e+05 9.26582170e-02
1.01200000e+05 9.24065123e-02
1.01200000e+05 9.24066119e-02
1.01300000e+05 9.21456748e-02
1.01300000e+05 9.21458199e-02
1.01400000e+05 9.18751347e-02
1.01400000e+05 9.18753268e-02
1.01500000e+05 9.15943633e-02
1.01500000e+05 9.15946038e-02
1.01600000e+05 9.13028209e-02
1.01600000e+05 9.13031108e-02
1.01700000e+05 9.09999615e-02
1.01700000e+05 9.10003012e-02
1.01800000e+05 9.06852367e-02
1.01800000e+05 9.06856263e-02
1.01900000e+05 9.03581022e-02
1.01900000e+05 9.03585411e-02
1.02000000e+05 9.00180224e-02
1.02000000e+05 9.00185097e-02
1.02100000e+05 8.96644773e-02
1.02100000e+05 8.96650114e-02
1.02200000e+05 8.92969685e-02
1.02200000e+05 8.92975472e-02
1.02300000e+05 8.89150261e-02
1.02300000e+05 8.89156465e-02
1.02400000e+05 8.85182151e-02
1.02400000e+05 8.85188738e-02
1.02500000e+05 8.81061427e-02
1.02500000e+05 8.81068357e-02
1.02600000e+05 8.76784647e-02
1.02600000e+05 8.76791875e-02
1.02700000e+05 8.72348926e-02
1.02700000e+05 8.72356399e-02
1.02800000e+05 8.67751996e-02
1.02800000e+05 8.67759656e-02
1.02900000e+05 8.62992268e-02
1.02900000e+05 8.63000054e-02
1.03000000e+05 8.58068890e-02
1.03000000e+05 8.58076735e-02
1.03100000e+05 8.52981796e-02
1.03100000e+05 8.52989628e-02
1.03200000e+05 8.47731746e-02
1.03200000e+05 8.47739492e-02
1.03300000e+05 8.42320367e-02
1.03300000e+05 8.42327951e-02
1.03400000e+05 8.36750178e-02
1.03400000e+05 8.36757521e-02
1.03500000e+05 8.31024605e-02
1.03500000e+05 8.31031628e-02
1.03600000e+05 8.25147992e-02
1.03600000e+05 8.25154617e-02
1.03700000e+05 8.19125596e-02
1.03700000e+05 8.19131747e-02
1.03800000e+05 8.12963574e-02
1.03800000e+05 8.12969174e-02
1.03900000e+05 8.06668957e-02
1.03900000e+05 8.06673935e-02
1.04000000e+05 8.00249613e-02
1.04000000e+05 8.00253901e-02
1.04100000e+05 7.93714201e-02
1.04100000e+05 7.93717736e-02
1.04200000e+05 7.87072113e-02
1.04200000e+05 7.87074840e-02
1.04300000e+05 7.80333408e-02
1.04300000e+05 7.80335276e-02
1.04400000e+05 7.73508731e-02
1.04400000e+05 7.73509698e-02
1.04500000e+05 7.66609231e-02
1.04500000e+05 7.66609262e-02
1.04600000e+05 7.59646467e-02
1.04600000e+05 7.59645538e-02
1.04700000e+05 7.52632313e-02
1.04700000e+05 7.52630407e-02
1.04800000e+05 7.45578850e-02
1.04800000e+05 7.45575960e-02
1.04900000e+05 7.38498264e-02
1.04900000e+05 7.38494393e-02
1.05000000e+05 7.31402739e-02
1.05000000e+05 7.31397898e-02
1.05100000e+05 7.24304344e-02
1.05100000e+05 7.24298555e-02
1.05200000e+05 7.17214932e-02
1.05200000e+05 7.17208227e-02
1.05300000e+05 7.10146037e-02
1.05300000e+05 7.10138453e-02
1.05400000e+05 7.03108771e-02
1.05400000e+05 7.03100356e-02
1.05500000e+05 6.96113735e-02
1.05500000e+05 6.96104543e-02
1.05600000e+05 6.89170932e-02
1.05600000e+05 6.89161025e-02
1.05700000e+05 6.82289690e-02
1.05700000e+05 6.82279135e-02
1.05800000e+05 6.75478594e-02
1.05800000e+05 6.75467464e-02
1.05900000e+05 6.68745431e-02
1.05900000e+05 6.68733802e-02
1.06000000e+05 6.62097140e-02
1.06000000e+05 6.62085091e-02
1.06100000e+05 6.55539777e-02
1.06100000e+05 6.55527390e-02
1.06200000e+05 6.49078494e-02
1.06200000e+05 6.49065851e-02
1.06300000e+05 6.42717525e-02
1.06300000e+05 6.42704707e-02
1.06400000e+05 6.36460185e-02
1.06400000e+05 6.36447274e-02
1.06500000e+05 6.30308883e-02
1.06500000e+05 6.30295957e-02
1.06600000e+05 6.24265138e-02
1.06600000e+05 6.24252275e-02
1.06700000e+05 6.18329618e-02
1.06700000e+05 6.18316889e-02
1.06800000e+05 6.12502172e-02
1.06800000e+05 6.12489645e-02
1.06900000e+05 6.06781884e-02
1.06900000e+05 6.06769622e-02
1.07000000e+05 6.01167125e-02
1.07000000e+05 6.01155185e-02
1.07100000e+05 5.95655616e-02
1.07100000e+05 5.95644049e-02
1.07200000e+05 5.90244492e-02
1.07200000e+05 5.90233344e-02
1.07300000e+05 5.84930374e-02
1.07300000e+05 5.84919683e-02
1.07400000e+05 5.79709439e-02
1.07400000e+05 5.79699237e-02
1.07500000e+05 5.74577490e-02
1.07500000e+05 5.74567803e-02
1.07600000e+05 5.69530034e-02
1.07600000e+05 5.69520881e-02
1.07700000e+05 5.64562349e-02
1.07700000e+05 5.64553743e-02
1.07800000e+05 5.59669553e-02
1.07800000e+05 5.59661502e-02
1.07900000e+05 5.54846675e-02
1.07900000e+05 5.54839179e-02
1.08000000e+05 5.50088709e-02
1.08000000e+05 5.50081765e-02
1.08100000e+05 5.45390678e-02
1.08100000e+05 5.45384278e-02
1.08200000e+05 5.40747684e-02
1.08200000e+05 5.40741816e-02
1.08300000e+05 5.36154955e-02
1.08300000e+05 5.36149602e-02
1.08400000e+05 5.31607886e-02
1.08400000e+05 5.31603029e-02
1.08500000e+05 5.27102073e-02
1.08500000e+05 5.27097691e-02
1.08600000e+05 5.22633345e-02
1.08600000e+05 5.22629413e-02
1.08700000e+05 5.18197783e-02
1.08700000e+05 5.18194277e-02
1.08800000e+05 5.13791743e-02
1.08800000e+05 5.13788636e-02
1.08900000e+05 5.09411861e-02
1.08900000e+05 5.09409126e-02
1.09000000e+05 5.05055067e-02
1.09000000e+05 5.05052677e-02
1.09100000e+05 5.00718580e-02
1.09100000e+05 5.00716508e-02
1.09200000e+05 4.96399913e-02
1.09200000e+05 4.96398133e-02
1.09300000e+05 4.92096862e-02
1.09300000e+05 4.92095347e-02
1.09400000e+05 4.87807496e-02
1.09400000e+05 4.87806224e-02
1.09500000e+05 4.83530152e-02
1.09500000e+05 4.83529098e-02
1.09600000e+05 4.79263413e-02
1.09600000e+05 4.79262555e-02
1.09700000e+05 4.75006095e-02
1.09700000e+05 4.75005414e-02
1.09800000e+05 4.70757232e-02
1.09800000e+05 4.70756709e-02
1.09900000e+05 4.66516055e-02
1.09900000e+05 4.66515673e-02
1.10000000e+05 4.62281976e-02
1.10000000e+05 4.62281718e-02
1.10100000e+05 4.58054565e-02
1.10100000e+05 4.58054419e-02
1.10200000e+05 4.53833540e-02
1.10200000e+05 4.53833493e-02
1.10300000e+05 4.49618742e-02
1.10300000e+05 4.49618783e-02
1.10400000e+05 4.45410121e-02
1.10400000e+05 4.45410241e-02
1.10500000e+05 4.41207722e-02
1.10500000e+05 4.41207912e-02
1.10600000e+05 4.37011667e-02
1.10600000e+05 4.37011921e-02
1.10700000e+05 4.32822146e-02
1.10700000e+05 4.32822457e-02
1.10800000e+05 4.28639399e-02
1.10800000e+05 4.28639762e-02
1.10900000e+05 4.24463711e-02
1.10900000e+05 4.24464121e-02
1.11000000e+05 4.20295397e-02
1.11000000e+05 4.20295853e-02
1.11100000e+05 4.16134800e-02
1.11100000e+05 4.16135297e-02
1.11200000e+05 4.11982278e-02
1.11200000e+05 4.11982814e-02
1.11300000e+05 4.07838198e-02
1.11300000e+05 4.07838772e-02
1.11400000e+05 4.03702937e-02
1.11400000e+05 4.03703546e-02
1.11500000e+05 3.99576870e-02
1.11500000e+05 3.99577514e-02
1.11600000e+05 3.95460371e-02
1.11600000e+05 3.95461048e-02
1.11700000e+05 3.91353810e-02
1.11700000e+05 3.91354520e-02
1.11800000e+05 3.87257551e-02
1.11800000e+05 3.87258293e-02
1.11900000e+05 3.83171948e-02
1.11900000e+05 3.83172721e-02
1.12000000e+05 3.79097347e-02
1.12000000e+05 3.79098150e-02
1.12100000e+05 3.75034082e-02
1.12100000e+05 3.75034916e-02
1.12200000e+05 3.70982479e-02
1.12200000e+05 3.70983343e-02
1.12300000e+05 3.66942853e-02
1.12300000e+05 3.66943745e-02
1.12400000e+05 3.62915507e-02
1.12400000e+05 3.62916428e-02
1.12500000e+05 3.58900734e-02
1.12500000e+05 3.58901683e-02
1.12600000e+05 3.54898817e-02
1.12600000e+05 3.54899793e-02
1.12700000e+05 3.50910029e-02
1.12700000e+05 3.50911031e-02
1.12800000e+05 3.46934633e-02
1.12800000e+05 3.46935661e-02
1.12900000e+05 3.42972881e-02
1.12900000e+05 3.42973935e-02
1.13000000e+05 3.39025019e-02
1.13000000e+05 3.39026097e-02
1.13100000e+05 3.35091281e-02
1.13100000e+05 3.35092384e-02
1.13200000e+05 3.31171895e-02
1.13200000e+05 3.31173021e-02
1.13300000e+05 3.27267078e-02
1.13300000e+05 3.27268226e-02
1.13400000e+05 3.23377041e-02
1.13400000e+05 3.23378211e-02
1.13500000e+05 3.19501985e-02
1.13500000e+05 3.19503178e-02
1.13600000e+05 3.15642107e-02
1.13600000e+05 3.15643320e-02
1.13700000e+05 3.11797591e-02
1.13700000e+05 3.11798824e-02
1.13800000e+05 3.07968618e-02
1.13800000e+05 3.07969870e-02
1.13900000e+05 3.04155359e-02
1.13900000e+05 3.04156630e-02
1.14000000e+05 3.00357980e-02
1.14000000e+05 3.00359269e-02
1.14100000e+05 2.96576637e-02
1.14100000e+05 2.96577944e-02
1.14200000e+05 2.92811483e-02
1.14200000e+05 2.92812806e-02
1.14300000e+05 2.89062659e-02
1.14300000e+05 2.89063999e-02
1.14400000e+05 2.85330305e-02
1.14400000e+05 2.85331660e-02
1.14500000e+05 2.81614549e-02
1.14500000e+05 2.81615919e-02
1.14600000e+05 2.77915515e-02
1.14600000e+05 2.77916900e-02
1.14700000e+05 2.74233321e-02
1.14700000e+05 2.74234719e-02
1.14800000e+05 2.70568078e-02
1.14800000e+05 2.70569489e-02
1.14900000e+05 2.66919889e-02
1.14900000e+05 2.66921313e-02
1.15000000e+05 2.63288854e-02
1.15000000e+05 2.63290290e-02
1.15100000e+05 2.59675065e-02
1.15100000e+05 2.59676513e-02
1.15200000e+05 2.56078608e-02
1.15200000e+05 2.56080066e-02
1.15300000e+05 2.52499563e-02
1.15300000e+05 2.52501032e-02
1.15400000e+05 2.48938006e-02
1.15400000e+05 2.48939485e-02
1.15500000e+05 2.45394005e-02
1.15500000e+05 2.45395493e-02
1.15600000e+05 2.41867624e-02
1.15600000e+05 2.41869121e-02
1.15700000e+05 2.38358922e-02
1.15700000e+05 2.38360428e-02
1.15800000e+05 2.34867952e-02
1.15800000e+05 2.34869465e-02
1.15900000e+05 2.31394760e-02
1.15900000e+05 2.31396281e-02
1.16000000e+05 2.27939391e-02
1.16000000e+05 2.27940919e-02
1.16100000e+05 2.24501882e-02
1.16100000e+05 2.24503416e-02
1.16200000e+05 2.21082266e-02
1.16200000e+05 2.21083806e-02
1.16300000e+05 2.17680572e-02
1.16300000e+05 2.17682117e-02
1.16400000e+05 2.14296822e-02
1.16400000e+05 2.14298373e-02
1.16500000e+05 2.10931038e-02
1.16500000e+05 2.10932593e-02
1.16600000e+05 2.07583232e-02
1.16600000e+05 2.07584792e-02
1.16700000e+05 2.04253417e-02
1.16700000e+05 2.04254981e-02
1.16800000e+05 2.00941598e-02
1.16800000e+05 2.00943166e-02
1.16900000e+05 1.97647779e-02
1.16900000e+05 1.97649349e-02
1.17000000e+05 1.94371957e-02
1.17000000e+05 1.94373530e-02
1.17100000e+05 1.91114127e-02
1.17100000e+05 1.91115702e-02
1.17200000e+05 1.87874280e-02
1.17200000e+05 1.87875858e-02
1.17300000e+05 1.84652404e-02
1.17300000e+05 1.84653983e-02
1.17400000e+05 1.81448482e-02
1.17400000e+05 1.81450062e-02
1.17500000e+05 1.78262495e-02
1.17500000e+05 1.78264076e-02
1.17600000e+05 1.75094419e-02
1.17600000e+05 1.75096002e-02
1.17700000e+05 1.71944230e-02
1.17700000e+05 1.71945812e-02
1.17800000e+05 1.68811896e-02
1.17800000e+05 1.68813479e-02
1.17900000e+05 1.65697387e-02
1.17900000e+05 1.65698969e-02
1.18000000e+05 1.62600666e-02
1.18000000e+05 1.62602247e-02
1.18100000e+05 1.59521695e-02
1.18100000e+05 1.59523276e-02
1.18200000e+05 1.56460434e-02
1.18200000e+05 1.56462014e-02
1.18300000e+05 1.53416839e-02
1.18300000e+05 1.53418418e-02
1.18400000e+05 1.50390864e-02
1.18400000e+05 1.50392441e-02
1.18500000e+05 1.47382461e-02
1.18500000e+05 1.47384036e-02
1.18600000e+05 1.44391577e-02
1.18600000e+05 1.44393150e-02
1.18700000e+05 1.41418161e-02
1.18700000e+05 1.41419731e-02
1.18800000e+05 1.38462155e-02
1.18800000e+05 1.38463723e-02
1.18900000e+05 1.35523503e-02
1.18900000e+05 1.35525068e-02
1.19000000e+05 1.32602145e-02
1.19000000e+05 1.32603707e-02
1.19100000e+05 1.29698018e-02
1.19100000e+05 1.29699577e-02
1.19200000e+05 1.26811058e-02
1.19200000e+05 1.26812614e-02
1.19300000e+05 1.23941201e-02
1.19300000e+05 1.23942753e-02
1.19400000e+05 1.21088379e-02
1.19400000e+05 1.21089927e-02
1.19500000e+05 1.18252523e-02
1.19500000e+05 1.18254067e-02
1.19600000e+05 1.15433561e-02
1.19600000e+05 1.15435101e-02
1.19700000e+05 1.12631421e-02
1.19700000e+05 1.12632957e-02
1.19800000e+05 1.09846030e-02
1.19800000e+05 1.09847561e-02
1.19900000e+05 1.07077312e-02
1.19900000e+05 1.07078839e-02
1.20000000e+05 1.04325190e-02
1.20000000e+05 1.04326712e-02
1.20100000e+05 1.01589587e-02
1.20100000e+05 1.01591104e-02
1.20200000e+05 9.88704231e-03
1.20200000e+05 9.88719347e-03
1.20300000e+05 9.61676176e-03
1.20300000e+05 9.61691240e-03
1.20400000e+05 9.34810891e-03
1.20400000e+05 9.34825901e-03
1.20500000e+05 9.08107551e-03
1.20500000e+05 9.08122506e-03
1.20600000e+05 8.81565316e-03
1.20600000e+05 8.81580216e-03
1.20700000e+05 8.55183342e-03
1.20700000e+05 8.55198185e-03
1.20800000e+05 8.28960773e-03
1.20800000e+05 8.28975557e-03
1.20900000e+05 8.02896743e-03
1.20900000e+05 8.02911468e-03
1.21000000e+05 7.76990380e-03
1.21000000e+05 7.77005046e-03
1.21100000e+05 7.51240805e-03
1.21100000e+05 7.51255409e-03
1.21200000e+05 7.25647128e-03
1.21200000e+05 7.25661671e-03
1.21300000e+05 7.00208457e-03
1.21300000e+05 7.00222937e-03
1.21400000e+05 6.74923890e-03
1.21400000e+05 6.74938307e-03
1.21500000e+05 6.49792522e-03
1.21500000e+05 6.49806874e-03
1.21600000e+05 6.24813440e-03
1.21600000e+05 6.24827727e-03
1.21700000e+05 5.99985728e-03
1.21700000e+05 5.99999949e-03
1.21800000e+05 5.75308465e-03
1.21800000e+05 5.75322620e-03
1.21900000e+05 5.50780725e-03
1.21900000e+05 5.50794813e-03
1.22000000e+05 5.26401580e-03
1.22000000e+05 5.26415600e-03
1.22100000e+05 5.02170096e-03
1.22100000e+05 5.02184048e-03
1.22200000e+05 4.78085338e-03
1.22200000e+05 4.78099222e-03
1.22300000e+05 4.54146368e-03
1.22300000e+05 4.54160183e-03
1.22400000e+05 4.30352244e-03
1.22400000e+05 4.30365990e-03
1.22500000e+05 4.06702025e-03
1.22500000e+05 4.06715701e-03
1.22600000e+05 3.83194765e-03
1.22600000e+05 3.83208370e-03
1.22700000e+05 3.59829517e-03
1.22700000e+05 3.59843052e-03
1.22800000e+05 3.36605336e-03
1.22800000e+05 3.36618800e-03
1.22900000e+05 3.13521272e-03
1.22900000e+05 3.13534665e-03
1.23000000e+05 2.90576378e-03
1.23000000e+05 2.90589699e-03
1.23100000e+05 2.67769704e-03
1.23100000e+05 2.67782953e-03
1.23200000e+05 2.45100300e-03
1.23200000e+05 2.45113478e-03
1.23300000e+05 2.22567219e-03
1.23300000e+05 2.22580325e-03
1.23400000e+05 2.00169511e-03
1.23400000e+05 2.00182544e-03
1.23500000e+05 1.77906229e-03
1.23500000e+05 1.77919190e-03
1.23600000e+05 1.55776426e-03
1.23600000e+05 1.55789315e-03
1.23700000e+05 1.33779156e-03
1.23700000e+05 1.33791972e-03
1.23800000e+05 1.11913475e-03
1.23800000e+05 1.11926218e-03
1.23900000e+05 9.01784386e-04
1.23900000e+05 9.01911097e-04
1.24000000e+05 6.85731068e-04
1.24000000e+05 6.85857051e-04
1.24100000e+05 4.70965398e-04
1.24100000e+05 4.71090655e-04
1.24200000e+05 2.57478005e-04
1.24200000e+05 2.57602535e-04
1.24300000e+05 4.52595373e-05
1.24300000e+05 4.53833404e-05
1.24400000e+05 -1.65699330e-04
1.24400000e+05 -1.65576252e-04
1.24500000e+05 -3.75407898e-04
1.24500000e+05 -3.75285546e-04
1.24600000e+05 -5.83875442e-04
1.24600000e+05 -5.83753816e-04
1.24700000e+05 -7.91111204e-04
1.24700000e+05 -7.90990300e-04
1.24800000e+05 -9.97124398e-04
1.24800000e+05 -9.97004216e-04
1.24900000e+05 -1.20192421e-03
1.24900000e+05 -1.20180475e-03
1.25000000e+05 -1.40551978e-03
1.25000000e+05 -1.40540104e-03
1.25100000e+05 -1.60792023e-03
1.25100000e+05 -1.60780221e-03
1.25200000e+05 -1.80913465e-03
1.25200000e+05 -1.80901734e-03
1.25300000e+05 -2.00917207e-03
1.25300000e+05 -2.00905548e-03
1.25400000e+05 -2.20804150e-03
1.25400000e+05 -2.20792562e-03
1.25500000e+05 -2.40575191e-03
1.25500000e+05 -2.40563675e-03
1.25600000e+05 -2.60231223e-03
1.25600000e+05 -2.60219778e-03
1.25700000e+05 -2.79773135e-03
1.25700000e+05 -2.79761760e-03
1.25800000e+05 -2.99201811e-03
1.25800000e+05 -2.99190507e-03
1.25900000e+05 -3.18518133e-03
1.25900000e+05 -3.18506898e-03
1.26000000e+05 -3.37722975e-03
1.26000000e+05 -3.37711811e-03
1.26100000e+05 -3.56817210e-03
1.26100000e+05 -3.56806115e-03
1.26200000e+05 -3.75801706e-03
1.26200000e+05 -3.75790680e-03
1.26300000e+05 -3.94677324e-03
1.26300000e+05 -3.94666368e-03
1.26400000e+05 -4.13444924e-03
1.26400000e+05 -4.13434037e-03
1.26500000e+05 -4.32105359e-03
1.26500000e+05 -4.32094541e-03
1.26600000e+05 -4.50659479e-03
1.26600000e+05 -4.50648728e-03
1.26700000e+05 -4.69108127e-03
1.26700000e+05 -4.69097444e-03
1.26800000e+05 -4.87452142e-03
1.26800000e+05 -4.87441528e-03
1.26900000e+05 -5.05692361e-03
1.26900000e+05 -5.05681813e-03
1.27000000e+05 -5.23829611e-03
1.27000000e+05 -5.23819131e-03
1.27100000e+05 -5.41864719e-03
1.27100000e+05 -5.41854305e-03
1.27200000e+05 -5.59798503e-03
1.27200000e+05 -5.59788156e-03
1.27300000e+05 -5.77631780e-03
1.27300000e+05 -5.77621498e-03
1.27400000e+05 -5.95365358e-03
1.27400000e+05 -5.95355142e-03
1.27500000e+05 -6.13000042e-03
1.27500000e+05 -6.12989892e-03
1.27600000e+05 -6.30536633e-03
1.27600000e+05 -6.30526547e-03
1.27700000e+05 -6.47975924e-03
1.27700000e+05 -6.47965903e-03
1.27800000e+05 -6.65318706e-03
1.27800000e+05 -6.65308749e-03
1.27900000e+05 -6.82565762e-03
1.27900000e+05 -6.82555869e-03
1.28000000e+05 -6.99717872e-03
1.28000000e+05 -6.99708043e-03
1.28100000e+05 -7.16775810e-03
1.28100000e+05 -7.16766044e-03
1.28200000e+05 -7.33740345e-03
1.28200000e+05 -7.33730642e-03
1.28300000e+05 -7.50612241e-03
1.28300000e+05 -7.50602600e-03
1.28400000e+05 -7.67392255e-03
1.28400000e+05 -7.67382676e-03
1.28500000e+05 -7.84081141e-03
1.28500000e+05 -7.84071624e-03
1.28600000e+05 -8.00679647e-03
1.28600000e+05 -8.00670191e-03
1.28700000e+05 -8.17188515e-03
1.28700000e+05 -8.17179121e-03
1.28800000e+05 -8.33608484e-03
1.28800000e+05 -8.33599150e-03
1.28900000e+05 -8.49940286e-03
1.28900000e+05 -8.49931012e-03
1.29000000e+05 -8.66184647e-03
1.29000000e+05 -8.66175433e-03
1.29100000e+05 -8.82342290e-03
1.29100000e+05 -8.82333135e-03
1.29200000e+05 -8.98413931e-03
1.29200000e+05 -8.98404835e-03
1.29300000e+05 -9.14400282e-03
1.29300000e+05 -9.14391244e-03
1.29400000e+05 -9.30302048e-03
1.29400000e+05 -9.30293069e-03
1.29500000e+05 -9.46119932e-03
1.29500000e+05 -9.46111011e-03
1.29600000e+05 -9.61854629e-03
1.29600000e+05 -9.61845765e-03
1.29700000e+05 -9.77506829e-03
1.29700000e+05 -9.77498023e-03
1.29800000e+05 -9.93077219e-03
1.29800000e+05 -9.93068469e-03
1.29900000e+05 -1.00856648e-02
1.29900000e+05 -1.00855779e-02
1.30000000e+05 -1.02397528e-02
1.30000000e+05 -1.02396665e-02
1.30100000e+05 -1.03930430e-02
1.30100000e+05 -1.03929572e-02
1.30200000e+05 -1.05455420e-02
1.30200000e+05 -1.05454568e-02
1.30300000e+05 -1.06972564e-02
1.30300000e+05 -1.06971717e-02
1.30400000e+05 -1.08481928e-02
1.30400000e+05 -1.08481086e-02
1.30500000e+05 -1.09983576e-02
1.30500000e+05 -1.09982739e-02
1.30600000e+05 -1.11477573e-02
1.30600000e+05 -1.11476742e-02
1.30700000e+05 -1.12963983e-02
1.30700000e+05 -1.12963157e-02
1.30800000e+05 -1.14442869e-02
1.30800000e+05 -1.14442049e-02
1.30900000e+05 -1.15914295e-02
1.30900000e+05 -1.15913480e-02
1.31000000e+05 -1.17378323e-02
1.31000000e+05 -1.17377513e-02
1.31100000e+05 -1.18835015e-02
1.31100000e+05 -1.18834210e-02
1.31200000e+05 -1.20284432e-02
1.31200000e+05 -1.20283632e-02
1.31300000e+05 -1.21726636e-02
1.31300000e+05 -1.21725841e-02
1.31400000e+05 -1.23161687e-02
1.31400000e+05 -1.23160897e-02
1.31500000e+05 -1.24589645e-02
1.31500000e+05 -1.24588860e-02
1.31600000e+05 -1.26010569e-02
1.31600000e+05 -1.26009790e-02
1.31700000e+05 -1.27424520e-02
1.31700000e+05 -1.27423745e-02
1.31800000e+05 -1.28831554e-02
1.31800000e+05 -1.28830785e-02
1.31900000e+05 -1.30231732e-02
1.31900000e+05 -1.30230967e-02
1.32000000e+05 -1.31625110e-02
1.32000000e+05 -1.31624349e-02
1.32100000e+05 -1.33011745e-02
1.32100000e+05 -1.33010989e-02
1.32200000e+05 -1.34391694e-02
1.32200000e+05 -1.34390944e-02
1.32300000e+05 -1.35765014e-02
1.32300000e+05 -1.35764268e-02
1.32400000e+05 -1.37131761e-02
1.32400000e+05 -1.37131019e-02
1.32500000e+05 -1.38491989e-02
1.32500000e+05 -1.38491252e-02
1.32600000e+05 -1.39845754e-02
1.32600000e+05 -1.39845022e-02
1.32700000e+05 -1.41193110e-02
1.32700000e+05 -1.41192383e-02
1.32800000e+05 -1.42534112e-02
1.32800000e+05 -1.42533389e-02
1.32900000e+05 -1.43868812e-02
1.32900000e+05 -1.43868094e-02
1.33000000e+05 -1.45197265e-02
1.33000000e+05 -1.45196551e-02
1.33100000e+05 -1.46519522e-02
1.33100000e+05 -1.46518813e-02
1.33200000e+05 -1.47835637e-02
1.33200000e+05 -1.47834931e-02
1.33300000e+05 -1.49145660e-02
1.33300000e+05 -1.49144959e-02
1.33400000e+05 -1.50449644e-02
1.33400000e+05 -1.50448947e-02
1.33500000e+05 -1.51747639e-02
1.33500000e+05 -1.51746947e-02
1.33600000e+05 -1.53039696e-02
1.33600000e+05 -1.53039008e-02
1.33700000e+05 -1.54325865e-02
1.33700000e+05 -1.54325181e-02
1.33800000e+05 -1.55606197e-02
1.33800000e+05 -1.55605517e-02
1.33900000e+05 -1.56880739e-02
1.33900000e+05 -1.56880063e-02
1.34000000e+05 -1.58149542e-02
1.34000000e+05 -1.58148870e-02
1.34100000e+05 -1.59412653e-02
1.34100000e+05 -1.59411986e-02
1.34200000e+05 -1.60670121e-02
1.34200000e+05 -1.60669458e-02
1.34300000e+05 -1.61921994e-02
1.34300000e+05 -1.61921335e-02
1.34400000e+05 -1.63168319e-02
1.34400000e+05 -1.63167663e-02
1.34500000e+05 -1.64409142e-02
1.34500000e+05 -1.64408491e-02
1.34600000e+05 -1.65644511e-02
1.34600000e+05 -1.65643864e-02
1.34700000e+05 -1.66874472e-02
1.34700000e+05 -1.66873828e-02
1.34800000e+05 -1.68099070e-02
1.34800000e+05 -1.68098430e-02
1.34900000e+05 -1.69318350e-02
1.34900000e+05 -1.69317714e-02
1.35000000e+05 -1.70532359e-02
1.35000000e+05 -1.70531726e-02
1.35100000e+05 -1.71741139e-02
1.35100000e+05 -1.71740511e-02
1.35200000e+05 -1.72944737e-02
1.35200000e+05 -1.72944112e-02
1.35300000e+05 -1.74143195e-02
1.35300000e+05 -1.74142574e-02
1.35400000e+05 -1.75336557e-02
1.35400000e+05 -1.75335940e-02
1.35500000e+05 -1.76524866e-02
1.35500000e+05 -1.76524253e-02
1.35600000e+05 -1.77708166e-02
1.35600000e+05 -1.77707556e-02
1.35700000e+05 -1.78886498e-02
1.35700000e+05 -1.78885891e-02
1.35800000e+05 -1.80059905e-02
1.35800000e+05 -1.80059301e-02
1.35900000e+05 -1.81228428e-02
1.35900000e+05 -1.81227828e-02
1.36000000e+05 -1.82392109e-02
1.36000000e+05 -1.82391512e-02
1.36100000e+05 -1.83550988e-02
1.36100000e+05 -1.83550396e-02
1.36200000e+05 -1.84705108e-02
1.36200000e+05 -1.84704518e-02
1.36300000e+05 -1.85854507e-02
1.36300000e+05 -1.85853921e-02
1.36400000e+05 -1.86999226e-02
1.36400000e+05 -1.86998644e-02
1.36500000e+05 -1.88139306e-02
1.36500000e+05 -1.88138727e-02
1.36600000e+05 -1.89274784e-02
1.36600000e+05 -1.89274208e-02
1.36700000e+05 -1.90405700e-02
1.36700000e+05 -1.90405128e-02
1.36800000e+05 -1.91532094e-02
1.36800000e+05 -1.91531524e-02
1.36900000e+05 -1.92654002e-02
1.36900000e+05 -1.92653436e-02
1.37000000e+05 -1.93771464e-02
1.37000000e+05 -1.93770902e-02
1.37100000e+05 -1.94884518e-02
1.37100000e+05 -1.94883958e-02
1.37200000e+05 -1.95993200e-02
1.37200000e+05 -1.95992643e-02
1.37300000e+05 -1.97097548e-02
1.37300000e+05 -1.97096994e-02
1.37400000e+05 -1.98197598e-02
1.37400000e+05 -1.98197048e-02
1.37500000e+05 -1.99293388e-02
1.37500000e+05 -1.99292840e-02
1.37600000e+05 -2.00384953e-02
1.37600000e+05 -2.00384409e-02
1.37700000e+05 -2.01472329e-02
1.37700000e+05 -2.01471788e-02
1.37800000e+05 -2.02555553e-02
1.37800000e+05 -2.02555015e-02
1.37900000e+05 -2.03634659e-02
1.37900000e+05 -2.03634124e-02
1.38000000e+05 -2.04709682e-02
1.38000000e+05 -2.04709150e-02
1.38100000e+05 -2.05780658e-02
1.38100000e+05 -2.05780129e-02
1.38200000e+05 -2.06847620e-02
1.38200000e+05 -2.06847094e-02
1.38300000e+05 -2.07910604e-02
1.38300000e+05 -2.07910080e-02
1.38400000e+05 -2.08969642e-02
1.38400000e+05 -2.08969121e-02
1.38500000e+05 -2.10024769e-02
1.38500000e+05 -2.10024251e-02
1.38600000e+05 -2.11076017e-02
1.38600000e+05 -2.11075502e-02
1.38700000e+05 -2.12123421e-02
1.38700000e+05 -2.12122909e-02
1.38800000e+05 -2.13167012e-02
1.38800000e+05 -2.13166503e-02
1.38900000e+05 -2.14206824e-02
1.38900000e+05 -2.14206317e-02
1.39000000e+05 -2.15242889e-02
1.39000000e+05 -2.15242385e-02
1.39100000e+05 -2.16275238e-02
1.39100000e+05 -2.16274736e-02
1.39200000e+05 -2.17303904e-02
1.39200000e+05 -2.17303405e-02
1.39300000e+05 -2.18328918e-02
1.39300000e+05 -2.18328421e-02
1.39400000e+05 -2.19350311e-02
1.39400000e+05 -2.19349817e-02
1.39500000e+05 -2.20368114e-02
1.39500000e+05 -2.20367623e-02
1.39600000e+05 -2.21382359e-02
1.39600000e+05 -2.21381870e-02
1.39700000e+05 -2.22393075e-02
1.39700000e+05 -2.22392589e-02
1.39800000e+05 -2.23400292e-02
1.39800000e+05 -2.23399809e-02
1.39900000e+05 -2.24404042e-02
1.39900000e+05 -2.24403561e-02
1.40000000e+05 -2.25404353e-02
1.40000000e+05 -2.25403875e-02
1.40100000e+05 -2.26401256e-02
1.40100000e+05 -2.26400780e-02
1.40200000e+05 -2.27394779e-02
1.40200000e+05 -2.27394305e-02
1.40300000e+05 -2.28384951e-02
1.40300000e+05 -2.28384480e-02
1.40400000e+05 -2.29371802e-02
1.40400000e+05 -2.29371333e-02
1.40500000e+05 -2.30355360e-02
1.40500000e+05 -2.30354893e-02
1.40600000e+05 -2.31335653e-02
1.40600000e+05 -2.31335189e-02
1.40700000e+05 -2.32312710e-02
1.40700000e+05 -2.32312248e-02
1.40800000e+05 -2.33286558e-02
1.40800000e+05 -2.33286098e-02
1.40900000e+05 -2.34257225e-02
1.40900000e+05 -2.34256768e-02
1.41000000e+05 -2.35224739e-02
1.41000000e+05 -2.35224284e-02
1.41100000e+05 -2.36189127e-02
1.41100000e+05 -2.36188674e-02
1.41200000e+05 -2.37150415e-02
1.41200000e+05 -2.37149965e-02
1.41300000e+05 -2.38108632e-02
1.41300000e+05 -2.38108183e-02
1.41400000e+05 -2.39063802e-02
1.41400000e+05 -2.39063356e-02
1.41500000e+05 -2.40015954e-02
1.41500000e+05 -2.40015510e-02
1.41600000e+05 -2.40965112e-02
1.41600000e+05 -2.40964670e-02
1.41700000e+05 -2.41911304e-02
1.41700000e+05 -2.41910864e-02
1.41800000e+05 -2.42854554e-02
1.41800000e+05 -2.42854116e-02
1.41900000e+05 -2.43794888e-02
1.41900000e+05 -2.43794453e-02
1.42000000e+05 -2.44732332e-02
1.42000000e+05 -2.44731899e-02
1.42100000e+05 -2.45666911e-02
1.42100000e+05 -2.45666480e-02
1.42200000e+05 -2.46598650e-02
1.42200000e+05 -2.46598221e-02
1.42300000e+05 -2.47527574e-02
1.42300000e+05 -2.47527146e-02
1.42400000e+05 -2.48453706e-02
1.42400000e+05 -2.48453281e-02
1.42500000e+05 -2.49377073e-02
1.42500000e+05 -2.49376649e-02
1.42600000e+05 -2.50297697e-02
1.42600000e+05 -2.50297276e-02
1.42700000e+05 -2.51215603e-02
1.42700000e+05 -2.51215184e-02
1.42800000e+05 -2.52130815e-02
1.42800000e+05 -2.52130398e-02
1.42900000e+05 -2.53043356e-02
1.42900000e+05 -2.53042941e-02
1.43000000e+05 -2.53953251e-02
1.43000000e+05 -2.53952837e-02
1.43100000e+05 -2.54860521e-02
1.43100000e+05 -2.54860109e-02
1.43200000e+05 -2.55765190e-02
1.43200000e+05 -2.55764780e-02
1.43300000e+05 -2.56667282e-02
1.43300000e+05 -2.56666874e-02
1.43400000e+05 -2.57566819e-02
1.43400000e+05 -2.57566412e-02
1.43500000e+05 -2.58463823e-02
1.43500000e+05 -2.58463418e-02
1.43600000e+05 -2.59358317e-02
1.43600000e+05 -2.59357914e-02
1.43700000e+05 -2.60250323e-02
1.43700000e+05 -2.60249922e-02
1.43800000e+05 -2.61139863e-02
1.43800000e+05 -2.61139464e-02
1.43900000e+05 -2.62026959e-02
1.43900000e+05 -2.62026562e-02
1.44000000e+05 -2.62911633e-02
1.44000000e+05 -2.62911238e-02
1.44100000e+05 -2.63793907e-02
1.44100000e+05 -2.63793513e-02
1.44200000e+05 -2.64673801e-02
1.44200000e+05 -2.64673409e-02
1.44300000e+05 -2.65551337e-02
1.44300000e+05 -2.65550946e-02
1.44400000e+05 -2.66426536e-02
1.44400000e+05 -2.66426147e-02
1.44500000e+05 -2.67299419e-02
1.44500000e+05 -2.67299032e-02
1.44600000e+05 -2.68170006e-02
1.44600000e+05 -2.68169621e-02
1.44700000e+05 -2.69038319e-02
1.44700000e+05 -2.69037935e-02
1.44800000e+05 -2.69904377e-02
1.44800000e+05 -2.69903995e-02
1.44900000e+05 -2.70768202e-02
1.44900000e+05 -2.70767821e-02
1.45000000e+05 -2.71629812e-02
1.45000000e+05 -2.71629433e-02
1.45100000e+05 -2.72489229e-02
1.45100000e+05 -2.72488851e-02
1.45200000e+05 -2.73346471e-02
1.45200000e+05 -2.73346095e-02
1.45300000e+05 -2.74201559e-02
1.45300000e+05 -2.74201185e-02
1.45400000e+05 -2.75054512e-02
1.45400000e+05 -2.75054139e-02
1.45500000e+05 -2.75905349e-02
1.45500000e+05 -2.75904978e-02
1.45600000e+05 -2.76754090e-02
1.45600000e+05 -2.76753720e-02
1.45700000e+05 -2.77600754e-02
1.45700000e+05 -2.77600386e-02
1.45800000e+05 -2.78445359e-02
1.45800000e+05 -2.78444993e-02
1.45900000e+05 -2.79287925e-02
1.45900000e+05 -2.79287560e-02
1.46000000e+05 -2.80128470e-02
1.46000000e+05 -2.80128107e-02
1.46100000e+05 -2.80967013e-02
1.46100000e+05 -2.80966651e-02
1.46200000e+05 -2.81803572e-02
1.46200000e+05 -2.81803212e-02
1.46300000e+05 -2.82638166e-02
1.46300000e+05 -2.82637806e-02
1.46400000e+05 -2.83470811e-02
1.46400000e+05 -2.83470453e-02
1.46500000e+05 -2.84301528e-02
1.46500000e+05 -2.84301171e-02
1.46600000e+05 -2.85130332e-02
1.46600000e+05 -2.85129977e-02
1.46700000e+05 -2.85957243e-02
1.46700000e+05 -2.85956889e-02
1.46800000e+05 -2.86782277e-02
1.46800000e+05 -2.86781925e-02
1.46900000e+05 -2.87605453e-02
1.46900000e+05 -2.87605102e-02
1.47000000e+05 -2.88426787e-02
1.47000000e+05 -2.88426437e-02
1.47100000e+05 -2.89246296e-02
1.47100000e+05 -2.89245948e-02
1.47200000e+05 -2.90063999e-02
1.47200000e+05 -2.90063652e-02
1.47300000e+05 -2.90879911e-02
1.47300000e+05 -2.90879565e-02
1.47400000e+05 -2.91694050e-02
1.47400000e+05 -2.91693705e-02
1.47500000e+05 -2.92506432e-02
1.47500000e+05 -2.92506089e-02
1.47600000e+05 -2.93317074e-02
1.47600000e+05 -2.93316732e-02
1.47700000e+05 -2.94125992e-02
1.47700000e+05 -2.94125652e-02
1.47800000e+05 -2.94933204e-02
1.47800000e+05 -2.94932864e-02
1.47900000e+05 -2.95738724e-02
1.47900000e+05 -2.95738386e-02
1.48000000e+05 -2.96542569e-02
1.48000000e+05 -2.96542232e-02
1.48100000e+05 -2.97344756e-02
1.48100000e+05 -2.97344420e-02
1.48200000e+05 -2.98145300e-02
1.48200000e+05 -2.98144965e-02
1.48300000e+05 -2.98944216e-02
1.48300000e+05 -2.98943883e-02
1.48400000e+05 -2.99741521e-02
1.48400000e+05 -2.99741189e-02
1.48500000e+05 -3.00537231e-02
1.48500000e+05 -3.00536900e-02
1.48600000e+05 -3.01331360e-02
1.48600000e+05 -3.01331030e-02
1.48700000e+05 -3.02123924e-02
1.48700000e+05 -3.02123595e-02
1.48800000e+05 -3.02914938e-02
1.48800000e+05 -3.02914610e-02
1.48900000e+05 -3.03704417e-02
1.48900000e+05 -3.03704091e-02
1.49000000e+05 -3.04492377e-02
1.49000000e+05 -3.04492052e-02
1.49100000e+05 -3.05278833e-02
1.49100000e+05 -3.05278508e-02
1.49200000e+05 -3.06063798e-02
1.49200000e+05 -3.06063475e-02
1.49300000e+05 -3.06847288e-02
1.49300000e+05 -3.06846966e-02
1.49400000e+05 -3.07629318e-02
1.49400000e+05 -3.07628997e-02
1.49500000e+05 -3.08409902e-02
1.49500000e+05 -3.08409582e-02
1.49600000e+05 -3.09189054e-02
1.49600000e+05 -3.09188735e-02
1.49700000e+05 -3.09966789e-02
1.49700000e+05 -3.09966471e-02
1.49800000e+05 -3.10743121e-02
1.49800000e+05 -3.10742804e-02
1.49900000e+05 -3.11518064e-02
1.49900000e+05 -3.11517748e-02
1.50000000e+05 -3.12291633e-02
1.50000000e+05 -3.12291318e-02
1.50100000e+05 -3.13063840e-02
1.50100000e+05 -3.13063526e-02
1.50200000e+05 -3.13834700e-02
1.50200000e+05 -3.13834388e-02
1.50300000e+05 -3.14604228e-02
1.50300000e+05 -3.14603916e-02
1.50400000e+05 -3.15372435e-02
1.50400000e+05 -3.15372124e-02
1.50500000e+05 -3.16139337e-02
1.50500000e+05 -3.16139027e-02
1.50600000e+05 -3.16904946e-02
1.50600000e+05 -3.16904637e-02
1.50700000e+05 -3.17669275e-02
1.50700000e+05 -3.17668967e-02
1.50800000e+05 -3.18432339e-02
1.50800000e+05 -3.18432032e-02
1.50900000e+05 -3.19194151e-02
1.50900000e+05 -3.19193844e-02
1.51000000e+05 -3.19954722e-02
1.51000000e+05 -3.19954417e-02
1.51100000e+05 -3.20714067e-02
1.51100000e+05 -3.20713763e-02
1.51200000e+05 -3.21472199e-02
1.51200000e+05 -3.21471895e-02
1.51300000e+05 -3.22229130e-02
1.51300000e+05 -3.22228827e-02
1.51400000e+05 -3.22984873e-02
1.51400000e+05 -3.22984571e-02
1.51500000e+05 -3.23739440e-02
1.51500000e+05 -3.23739140e-02
1.51600000e+05 -3.24492846e-02
1.51600000e+05 -3.24492546e-02
1.51700000e+05 -3.25245101e-02
1.51700000e+05 -3.25244802e-02
1.51800000e+05 -3.25996218e-02
1.51800000e+05 -3.25995920e-02
1.51900000e+05 -3.26746210e-02
1.51900000e+05 -3.26745913e-02
1.52000000e+05 -3.27495090e-02
1.52000000e+05 -3.27494793e-02
1.52100000e+05 -3.28242868e-02
1.52100000e+05 -3.28242573e-02
1.52200000e+05 -3.28989558e-02
1.52200000e+05 -3.28989264e-02
1.52300000e+05 -3.29735172e-02
1.52300000e+05 -3.29734878e-02
1.52400000e+05 -3.30479721e-02
1.52400000e+05 -3.30479428e-02
1.52500000e+05 -3.31223217e-02
1.52500000e+05 -3.31222925e-02
1.52600000e+05 -3.31965673e-02
1.52600000e+05 -3.31965381e-02
1.52700000e+05 -3.32707099e-02
1.52700000e+05 -3.32706808e-02
1.52800000e+05 -3.33447508e-02
1.52800000e+05 -3.33447218e-02
1.52900000e+05 -3.34186912e-02
1.52900000e+05 -3.34186622e-02
1.53000000e+05 -3.34925321e-02
1.53000000e+05 -3.34925032e-02
1.53100000e+05 -3.35662747e-02
1.53100000e+05 -3.35662459e-02
1.53200000e+05 -3.36399202e-02
1.53200000e+05 -3.36398915e-02
1.53300000e+05 -3.37134697e-02
1.53300000e+05 -3.37134411e-02
1.53400000e+05 -3.37869243e-02
1.53400000e+05 -3.37868958e-02
1.53500000e+05 -3.38602852e-02
1.53500000e+05 -3.38602567e-02
1.53600000e+05 -3.39335534e-02
1.53600000e+05 -3.39335250e-02
1.53700000e+05 -3.40067301e-02
1.53700000e+05 -3.40067017e-02
1.53800000e+05 -3.40798163e-02
1.53800000e+05 -3.40797880e-02
1.53900000e+05 -3.41528132e-02
1.53900000e+05 -3.41527850e-02
1.54000000e+05 -3.42257218e-02
1.54000000e+05 -3.42256936e-02
1.54100000e+05 -3.42985432e-02
1.54100000e+05 -3.42985151e-02
1.54200000e+05 -3.43712785e-02
1.54200000e+05 -3.43712505e-02
1.54300000e+05 -3.44439287e-02
1.54300000e+05 -3.44439008e-02
1.54400000e+05 -3.45164949e-02
1.54400000e+05 -3.45164670e-02
1.54500000e+05 -3.45889783e-02
1.54500000e+05 -3.45889508e-02
1.54600000e+05 -3.46613792e-02
1.54600000e+05 -3.46613496e-02
1.54700000e+05 -3.47337027e-02
1.54700000e+05 -3.47336850e-02
1.54800000e+05 -3.48059270e-02
1.54800000e+05 -3.48058446e-02
1.54900000e+05 -3.48781796e-02
1.54900000e+05 -3.48784784e-02
1.55000000e+05 -3.49497668e-02
1.55000000e+05 -3.49491824e-02
1.55100000e+05 -3.50203445e-02
1.55100000e+05 -3.50206443e-02
1.55200000e+05 -3.50926047e-02
1.55200000e+05 -3.50925229e-02
1.55300000e+05 -3.51641411e-02
1.55300000e+05 -3.51641238e-02
1.55400000e+05 -3.52356030e-02
1.55400000e+05 -3.52355741e-02
1.55500000e+05 -3.53068796e-02
1.55500000e+05 -3.53068528e-02
1.55600000e+05 -3.53779927e-02
1.55600000e+05 -3.53779657e-02
1.55700000e+05 -3.54489403e-02
1.55700000e+05 -3.54489135e-02
1.55800000e+05 -3.55197246e-02
1.55800000e+05 -3.55196979e-02
1.55900000e+05 -3.55903471e-02
1.55900000e+05 -3.55903205e-02
1.56000000e+05 -3.56608093e-02
1.56000000e+05 -3.56607827e-02
1.56100000e+05 -3.57311127e-02
1.56100000e+05 -3.57310862e-02
1.56200000e+05 -3.58012587e-02
1.56200000e+05 -3.58012323e-02
1.56300000e+05 -3.58712490e-02
1.56300000e+05 -3.58712227e-02
1.56400000e+05 -3.59410849e-02
1.56400000e+05 -3.59410587e-02
1.56500000e+05 -3.60107680e-02
1.56500000e+05 -3.60107419e-02
1.56600000e+05 -3.60802996e-02
1.56600000e+05 -3.60802736e-02
1.56700000e+05 -3.61496813e-02
1.56700000e+05 -3.61496553e-02
1.56800000e+05 -3.62189144e-02
1.56800000e+05 -3.62188885e-02
1.56900000e+05 -3.62880004e-02
1.56900000e+05 -3.62879746e-02
1.57000000e+05 -3.63569406e-02
1.57000000e+05 -3.63569149e-02
1.57100000e+05 -3.64257364e-02
1.57100000e+05 -3.64257108e-02
1.57200000e+05 -3.64943893e-02
1.57200000e+05 -3.64943637e-02
1.57300000e+05 -3.65629005e-02
1.57300000e+05 -3.65628750e-02
1.57400000e+05 -3.66312714e-02
1.57400000e+05 -3.66312460e-02
1.57500000e+05 -3.66995035e-02
1.57500000e+05 -3.66994781e-02
1.57600000e+05 -3.67675978e-02
1.57600000e+05 -3.67675726e-02
1.57700000e+05 -3.68355559e-02
1.57700000e+05 -3.68355308e-02
1.57800000e+05 -3.69033790e-02
1.57800000e+05 -3.69033539e-02
1.57900000e+05 -3.69710684e-02
1.57900000e+05 -3.69710434e-02
1.58000000e+05 -3.70386254e-02
1.58000000e+05 -3.70386004e-02
1.58100000e+05 -3.71060512e-02
1.58100000e+05 -3.71060263e-02
1.58200000e+05 -3.71733471e-02
1.58200000e+05 -3.71733223e-02
1.58300000e+05 -3.72405144e-02
1.58300000e+05 -3.72404897e-02
1.58400000e+05 -3.73075542e-02
1.58400000e+05 -3.73075296e-02
1.58500000e+05 -3.73744679e-02
1.58500000e+05 -3.73744433e-02
1.58600000e+05 -3.74412566e-02
1.58600000e+05 -3.74412321e-02
1.58700000e+05 -3.75079215e-02
1.58700000e+05 -3.75078971e-02
1.58800000e+05 -3.75744639e-02
1.58800000e+05 -3.75744395e-02
1.58900000e+05 -3.76408849e-02
1.58900000e+05 -3.76408606e-02
1.59000000e+05 -3.77071857e-02
1.59000000e+05 -3.77071614e-02
1.59100000e+05 -3.77733674e-02
1.59100000e+05 -3.77733433e-02
1.59200000e+05 -3.78394313e-02
1.59200000e+05 -3.78394072e-02
1.59300000e+05 -3.79053784e-02
1.59300000e+05 -3.79053544e-02
1.59400000e+05 -3.79712100e-02
1.59400000e+05 -3.79711860e-02
1.59500000e+05 -3.80369270e-02
1.59500000e+05 -3.80369031e-02
1.59600000e+05 -3.81025307e-02
1.59600000e+05 -3.81025068e-02
1.59700000e+05 -3.81680222e-02
1.59700000e+05 -3.81679984e-02
1.59800000e+05 -3.82334025e-02
1.59800000e+05 -3.82333787e-02
1.59900000e+05 -3.82986727e-02
1.59900000e+05 -3.82986490e-02
1.60000000e+05 -3.83638340e-02
1.60000000e+05 -3.83638104e-02
1.60100000e+05 -3.84288874e-02
1.60100000e+05 -3.84288638e-02
1.60200000e+05 -3.84938339e-02
1.60200000e+05 -3.84938104e-02
1.60300000e+05 -3.85586747e-02
1.60300000e+05 -3.85586512e-02
1.60400000e+05 -3.86234107e-02
1.60400000e+05 -3.86233873e-02
1.60500000e+05 -3.86880430e-02
1.60500000e+05 -3.86880197e-02
1.60600000e+05 -3.87525727e-02
1.60600000e+05 -3.87525495e-02
1.60700000e+05 -3.88170008e-02
1.60700000e+05 -3.88169775e-02
1.60800000e+05 -3.88813282e-02
1.60800000e+05 -3.88813050e-02
1.60900000e+05 -3.89455559e-02
1.60900000e+05 -3.89455328e-02
1.61000000e+05 -3.90096851e-02
1.61000000e+05 -3.90096620e-02
1.61100000e+05 -3.90737166e-02
1.61100000e+05 -3.90736936e-02
1.61200000e+05 -3.91376515e-02
1.61200000e+05 -3.91376286e-02
1.61300000e+05 -3.92014907e-02
1.61300000e+05 -3.92014678e-02
1.61400000e+05 -3.92652352e-02
1.61400000e+05 -3.92652123e-02
1.61500000e+05 -3.93288859e-02
1.61500000e+05 -3.93288631e-02
1.61600000e+05 -3.93924438e-02
1.61600000e+05 -3.93924211e-02
1.61700000e+05 -3.94559099e-02
1.61700000e+05 -3.94558872e-02
1.61800000e+05 -3.95192851e-02
1.61800000e+05 -3.95192624e-02
1.61900000e+05 -3.95825702e-02
1.61900000e+05 -3.95825476e-02
1.62000000e+05 -3.96457663e-02
1.62000000e+05 -3.96457438e-02
1.62100000e+05 -3.97088743e-02
1.62100000e+05 -3.97088518e-02
1.62200000e+05 -3.97718950e-02
1.62200000e+05 -3.97718725e-02
1.62300000e+05 -3.98348293e-02
1.62300000e+05 -3.98348069e-02
1.62400000e+05 -3.98976783e-02
1.62400000e+05 -3.98976559e-02
1.62500000e+05 -3.99604426e-02
1.62500000e+05 -3.99604203e-02
1.62600000e+05 -4.00231233e-02
1.62600000e+05 -4.00231010e-02
1.62700000e+05 -4.00857212e-02
1.62700000e+05 -4.00856989e-02
1.62800000e+05 -4.01482371e-02
1.62800000e+05 -4.01482149e-02
1.62900000e+05 -4.02106720e-02
1.62900000e+05 -4.02106498e-02
1.63000000e+05 -4.02730266e-02
1.63000000e+05 -4.02730045e-02
1.63100000e+05 -4.03353019e-02
1.63100000e+05 -4.03352798e-02
1.63200000e+05 -4.03974986e-02
1.63200000e+05 -4.03974766e-02
1.63300000e+05 -4.04596176e-02
1.63300000e+05 -4.04595957e-02
1.63400000e+05 -4.05216598e-02
1.63400000e+05 -4.05216379e-02
1.63500000e+05 -4.05836260e-02
1.63500000e+05 -4.05836041e-02
1.63600000e+05 -4.06455169e-02
1.63600000e+05 -4.06454950e-02
1.63700000e+05 -4.07073334e-02
1.63700000e+05 -4.07073116e-02
1.63800000e+05 -4.07690763e-02
1.63800000e+05 -4.07690545e-02
1.63900000e+05 -4.08307463e-02
1.63900000e+05 -4.08307246e-02
1.64000000e+05 -4.08923444e-02
1.64000000e+05 -4.08923227e-02
1.64100000e+05 -4.09538712e-02
1.64100000e+05 -4.09538496e-02
1.64200000e+05 -4.10153276e-02
1.64200000e+05 -4.10153060e-02
1.64300000e+05 -4.10767144e-02
1.64300000e+05 -4.10766928e-02
1.64400000e+05 -4.11380322e-02
1.64400000e+05 -4.11380107e-02
1.64500000e+05 -4.11992819e-02
1.64500000e+05 -4.11992604e-02
1.64600000e+05 -4.12604642e-02
1.64600000e+05 -4.12604428e-02
1.64700000e+05 -4.13215799e-02
1.64700000e+05 -4.13215585e-02
1.64800000e+05 -4.13826298e-02
1.64800000e+05 -4.13826084e-02
1.64900000e+05 -4.14436145e-02
1.64900000e+05 -4.14435931e-02
1.65000000e+05 -4.15045348e-02
1.65000000e+05 -4.15045135e-02
1.65100000e+05 -4.15653915e-02
1.65100000e+05 -4.15653702e-02
1.65200000e+05 -4.16261852e-02
1.65200000e+05 -4.16261640e-02
1.65300000e+05 -4.16869168e-02
1.65300000e+05 -4.16868956e-02
1.65400000e+05 -4.17475869e-02
1.65400000e+05 -4.17475657e-02
1.65500000e+05 -4.18081962e-02
1.65500000e+05 -4.18081750e-02
1.65600000e+05 -4.18687454e-02
1.65600000e+05 -4.18687243e-02
1.65700000e+05 -4.19292353e-02
1.65700000e+05 -4.19292142e-02
1.65800000e+05 -4.19896665e-02
1.65800000e+05 -4.19896455e-02
1.65900000e+05 -4.20500398e-02
1.65900000e+05 -4.20500188e-02
1.66000000e+05 -4.21103558e-02
1.66000000e+05 -4.21103348e-02
1.66100000e+05 -4.21706152e-02
1.66100000e+05 -4.21705942e-02
1.66200000e+05 -4.22308186e-02
1.66200000e+05 -4.22307977e-02
1.66300000e+05 -4.22909669e-02
1.66300000e+05 -4.22909460e-02
1.66400000e+05 -4.23510606e-02
1.66400000e+05 -4.23510397e-02
1.66500000e+05 -4.24111003e-02
1.66500000e+05 -4.24110795e-02
1.66600000e+05 -4.24710869e-02
1.66600000e+05 -4.24710661e-02
1.66700000e+05 -4.25310208e-02
1.66700000e+05 -4.25310001e-02
1.66800000e+05 -4.25909029e-02
1.66800000e+05 -4.25908821e-02
1.66900000e+05 -4.26507336e-02
1.66900000e+05 -4.26507129e-02
1.67000000e+05 -4.27105137e-02
1.67000000e+05 -4.27104930e-02
1.67100000e+05 -4.27702438e-02
1.67100000e+05 -4.27702232e-02
1.67200000e+05 -4.28299246e-02
1.67200000e+05 -4.28299039e-02
1.67300000e+05 -4.28895566e-02
1.67300000e+05 -4.28895360e-02
1.67400000e+05 -4.29491405e-02
1.67400000e+05 -4.29491199e-02
1.67500000e+05 -4.30086769e-02
1.67500000e+05 -4.30086564e-02
1.67600000e+05 -4.30681665e-02
1.67600000e+05 -4.30681460e-02
1.67700000e+05 -4.31276098e-02
1.67700000e+05 -4.31275893e-02
1.67800000e+05 -4.31870075e-02
1.67800000e+05 -4.31869870e-02
1.67900000e+05 -4.32463602e-02
1.67900000e+05 -4.32463397e-02
1.68000000e+05 -4.33056684e-02
1.68000000e+05 -4.33056480e-02
1.68100000e+05 -4.33649328e-02
1.68100000e+05 -4.33649124e-02
1.68200000e+05 -4.34241540e-02
1.68200000e+05 -4.34241336e-02
1.68300000e+05 -4.34833326e-02
1.68300000e+05 -4.34833122e-02
1.68400000e+05 -4.35424691e-02
1.68400000e+05 -4.35424488e-02
1.68500000e+05 -4.36015641e-02
1.68500000e+05 -4.36015438e-02
1.68600000e+05 -4.36606183e-02
1.68600000e+05 -4.36605980e-02
1.68700000e+05 -4.37196321e-02
1.68700000e+05 -4.37196119e-02
1.68800000e+05 -4.37786062e-02
1.68800000e+05 -4.37785860e-02
1.68900000e+05 -4.38375412e-02
1.68900000e+05 -4.38375210e-02
1.69000000e+05 -4.38964376e-02
1.69000000e+05 -4.38964173e-02
1.69100000e+05 -4.39552959e-02
1.69100000e+05 -4.39552757e-02
1.69200000e+05 -4.40141167e-02
1.69200000e+05 -4.40140966e-02
1.69300000e+05 -4.40729007e-02
1.69300000e+05 -4.40728805e-02
1.69400000e+05 -4.41316482e-02
1.69400000e+05 -4.41316281e-02
1.69500000e+05 -4.41903600e-02
1.69500000e+05 -4.41903399e-02
1.69600000e+05 -4.42490365e-02
1.69600000e+05 -4.42490164e-02
1.69700000e+05 -4.43076783e-02
1.69700000e+05 -4.43076582e-02
1.69800000e+05 -4.43662858e-02
1.69800000e+05 -4.43662658e-02
1.69900000e+05 -4.44248598e-02
1.69900000e+05 -4.44248397e-02
1.70000000e+05 -4.44834006e-02
1.70000000e+05 -4.44833805e-02
1.70100000e+05 -4.45419088e-02
1.70100000e+05 -4.45418888e-02
1.70200000e+05 -4.46003849e-02
1.70200000e+05 -4.46003649e-02
1.70300000e+05 -4.46588295e-02
1.70300000e+05 -4.46588096e-02
1.70400000e+05 -4.47172431e-02
1.70400000e+05 -4.47172232e-02
1.70500000e+05 -4.47756262e-02
1.70500000e+05 -4.47756063e-02
1.70600000e+05 -4.48339794e-02
1.70600000e+05 -4.48339594e-02
1.70700000e+05 -4.48923030e-02
1.70700000e+05 -4.48922831e-02
1.70800000e+05 -4.49505977e-02
1.70800000e+05 -4.49505778e-02
1.70900000e+05 -4.50088639e-02
1.70900000e+05 -4.50088440e-02
1.71000000e+05 -4.50671022e-02
1.71000000e+05 -4.50670823e-02
1.71100000e+05 -4.51253130e-02
1.71100000e+05 -4.51252931e-02
1.71200000e+05 -4.51834968e-02
1.71200000e+05 -4.51834770e-02
1.71300000e+05 -4.52416542e-02
1.71300000e+05 -4.52416344e-02
1.71400000e+05 -4.52997856e-02
1.71400000e+05 -4.52997658e-02
1.71500000e+05 -4.53578915e-02
1.71500000e+05 -4.53578717e-02
1.71600000e+05 -4.54159725e-02
1.71600000e+05 -4.54159527e-02
1.71700000e+05 -4.54740289e-02
1.71700000e+05 -4.54740091e-02
1.71800000e+05 -4.55320612e-02
1.71800000e+05 -4.55320415e-02
1.71900000e+05 -4.55900701e-02
1.71900000e+05 -4.55900503e-02
1.72000000e+05 -4.56480558e-02
1.72000000e+05 -4.56480361e-02
1.72100000e+05 -4.57060189e-02
1.72100000e+05 -4.57059992e-02
1.72200000e+05 -4.57639599e-02
1.72200000e+05 -4.57639402e-02
1.72300000e+05 -4.58218792e-02
1.72300000e+05 -4.58218595e-02
1.72400000e+05 -4.58797773e-02
1.72400000e+05 -4.58797576e-02
1.72500000e+05 -4.59376547e-02
1.72500000e+05 -4.59376350e-02
1.72600000e+05 -4.59955118e-02
1.72600000e+05 -4.59954921e-02
1.72700000e+05 -4.60533490e-02
1.72700000e+05 -4.60533294e-02
1.72800000e+05 -4.61111669e-02
1.72800000e+05 -4.61111472e-02
1.72900000e+05 -4.61689658e-02
1.72900000e+05 -4.61689462e-02
1.73000000e+05 -4.62267463e-02
1.73000000e+05 -4.62267267e-02
1.73100000e+05 -4.62845088e-02
1.73100000e+05 -4.62844892e-02
1.73200000e+05 -4.63422537e-02
1.73200000e+05 -4.63422341e-02
1.73300000e+05 -4.63999814e-02
1.73300000e+05 -4.63999618e-02
1.73400000e+05 -4.64576925e-02
1.73400000e+05 -4.64576729e-02
1.73500000e+05 -4.65153873e-02
1.73500000e+05 -4.65153677e-02
1.73600000e+05 -4.65730663e-02
1.73600000e+05 -4.65730467e-02
1.73700000e+05 -4.66307299e-02
1.73700000e+05 -4.66307104e-02
1.73800000e+05 -4.66883786e-02
1.73800000e+05 -4.66883590e-02
1.73900000e+05 -4.67460127e-02
1.73900000e+05 -4.67459932e-02
1.74000000e+05 -4.68036328e-02
1.74000000e+05 -4.68036132e-02
1.74100000e+05 -4.68612391e-02
1.74100000e+05 -4.68612196e-02
1.74200000e+05 -4.69188322e-02
1.74200000e+05 -4.69188127e-02
1.74300000e+05 -4.69764126e-02
1.74300000e+05 -4.69763930e-02
1.74400000e+05 -4.70339805e-02
1.74400000e+05 -4.70339609e-02
1.74500000e+05 -4.70915364e-02
1.74500000e+05 -4.70915169e-02
1.74600000e+05 -4.71490807e-02
1.74600000e+05 -4.71490612e-02
1.74700000e+05 -4.72066139e-02
1.74700000e+05 -4.72065944e-02
1.74800000e+05 -4.72641363e-02
1.74800000e+05 -4.72641168e-02
1.74900000e+05 -4.73216484e-02
1.74900000e+05 -4.73216289e-02
1.75000000e+05 -4.73791505e-02
1.75000000e+05 -4.73791310e-02
1.75100000e+05 -4.74366432e-02
1.75100000e+05 -4.74366237e-02
1.75200000e+05 -4.74941267e-02
1.75200000e+05 -4.74941072e-02
1.75300000e+05 -4.75516014e-02
1.75300000e+05 -4.75515820e-02
1.75400000e+05 -4.76090679e-02
1.75400000e+05 -4.76090484e-02
1.75500000e+05 -4.76665264e-02
1.75500000e+05 -4.76665069e-02
1.75600000e+05 -4.77239774e-02
1.75600000e+05 -4.77239579e-02
1.75700000e+05 -4.77814212e-02
1.75700000e+05 -4.77814018e-02
1.75800000e+05 -4.78388583e-02
1.75800000e+05 -4.78388389e-02
1.75900000e+05 -4.78962891e-02
1.75900000e+05 -4.78962696e-02
1.76000000e+05 -4.79537139e-02
1.76000000e+05 -4.79536944e-02
1.76100000e+05 -4.80111331e-02
1.76100000e+05 -4.80111137e-02
1.76200000e+05 -4.80685471e-02
1.76200000e+05 -4.80685277e-02
1.76300000e+05 -4.81259563e-02
1.76300000e+05 -4.81259369e-02
1.76400000e+05 -4.81833611e-02
1.76400000e+05 -4.81833417e-02
1.76500000e+05 -4.82407618e-02
1.76500000e+05 -4.82407424e-02
1.76600000e+05 -4.82981589e-02
1.76600000e+05 -4.82981394e-02
1.76700000e+05 -4.83555526e-02
1.76700000e+05 -4.83555332e-02
1.76800000e+05 -4.84129435e-02
1.76800000e+05 -4.84129240e-02
1.76900000e+05 -4.84703317e-02
1.76900000e+05 -4.84703123e-02
1.77000000e+05 -4.85277179e-02
1.77000000e+05 -4.85276984e-02
1.77100000e+05 -4.85851022e-02
1.77100000e+05 -4.85850827e-02
1.77200000e+05 -4.86424850e-02
1.77200000e+05 -4.86424656e-02
1.77300000e+05 -4.86998668e-02
1.77300000e+05 -4.86998474e-02
1.77400000e+05 -4.87572479e-02
1.77400000e+05 -4.87572285e-02
1.77500000e+05 -4.88146287e-02
1.77500000e+05 -4.88146093e-02
1.77600000e+05 -4.88720095e-02
1.77600000e+05 -4.88719900e-02
1.77700000e+05 -4.89293906e-02
1.77700000e+05 -4.89293712e-02
1.77800000e+05 -4.89867725e-02
1.77800000e+05 -4.89867531e-02
1.77900000e+05 -4.90441555e-02
1.77900000e+05 -4.90441361e-02
1.78000000e+05 -4.91015399e-02
1.78000000e+05 -4.91015205e-02
1.78100000e+05 -4.91589262e-02
1.78100000e+05 -4.91589068e-02
1.78200000e+05 -4.92163146e-02
1.78200000e+05 -4.92162952e-02
1.78300000e+05 -4.92737055e-02
1.78300000e+05 -4.92736861e-02
1.78400000e+05 -4.93310993e-02
1.78400000e+05 -4.93310799e-02
1.78500000e+05 -4.93884964e-02
1.78500000e+05 -4.93884769e-02
1.78600000e+05 -4.94458969e-02
1.78600000e+05 -4.94458775e-02
1.78700000e+05 -4.95033014e-02
1.78700000e+05 -4.95032820e-02
1.78800000e+05 -4.95607101e-02
1.78800000e+05 -4.95606907e-02
1.78900000e+05 -4.96181235e-02
1.78900000e+05 -4.96181040e-02
1.79000000e+05 -4.96755417e-02
1.79000000e+05 -4.96755223e-02
1.79100000e+05 -4.97329653e-02
1.79100000e+05 -4.97329458e-02
1.79200000e+05 -4.97903945e-02
1.79200000e+05 -4.97903750e-02
1.79300000e+05 -4.98478296e-02
1.79300000e+05 -4.98478102e-02
1.79400000e+05 -4.99052711e-02
1.79400000e+05 -4.99052516e-02
1.79500000e+05 -4.99627191e-02
1.79500000e+05 -4.99626997e-02
1.79600000e+05 -5.00201742e-02
1.79600000e+05 -5.00201547e-02
1.79700000e+05 -5.00776365e-02
1.79700000e+05 -5.00776171e-02
1.79800000e+05 -5.01351065e-02
1.79800000e+05 -5.01350870e-02
1.79900000e+05 -5.01925845e-02
1.79900000e+05 -5.01925650e-02
1.80000000e+05 -5.02500707e-02
1.80000000e+05 -5.02500512e-02
1.80100000e+05 -5.03075656e-02
1.80100000e+05 -5.03075461e-02
1.80200000e+05 -5.03650694e-02
1.80200000e+05 -5.03650499e-02
1.80300000e+05 -5.04225825e-02
1.80300000e+05 -5.04225630e-02
1.80400000e+05 -5.04801052e-02
1.80400000e+05 -5.04800857e-02
1.80500000e+05 -5.05376379e-02
1.80500000e+05 -5.05376184e-02
1.80600000e+05 -5.05951808e-02
1.80600000e+05 -5.05951613e-02
1.80700000e+05 -5.06527342e-02
1.80700000e+05 -5.06527147e-02
1.80800000e+05 -5.07102986e-02
1.80800000e+05 -5.07102791e-02
1.80900000e+05 -5.07678741e-02
1.80900000e+05 -5.07678546e-02
1.81000000e+05 -5.08254612e-02
1.81000000e+05 -5.08254417e-02
1.81100000e+05 -5.08830602e-02
1.81100000e+05 -5.08830406e-02
1.81200000e+05 -5.09406713e-02
1.81200000e+05 -5.09406517e-02
1.81300000e+05 -5.09982949e-02
1.81300000e+05 -5.09982753e-02
1.81400000e+05 -5.10559312e-02
1.81400000e+05 -5.10559117e-02
1.81500000e+05 -5.11135807e-02
1.81500000e+05 -5.11135611e-02
1.81600000e+05 -5.11712436e-02
1.81600000e+05 -5.11712240e-02
1.81700000e+05 -5.12289202e-02
1.81700000e+05 -5.12289006e-02
1.81800000e+05 -5.12866108e-02
1.81800000e+05 -5.12865913e-02
1.81900000e+05 -5.13443158e-02
1.81900000e+05 -5.13442962e-02
1.82000000e+05 -5.14020354e-02
1.82000000e+05 -5.14020158e-02
1.82100000e+05 -5.14597700e-02
1.82100000e+05 -5.14597504e-02
1.82200000e+05 -5.15175198e-02
1.82200000e+05 -5.15175002e-02
1.82300000e+05 -5.15752852e-02
1.82300000e+05 -5.15752656e-02
1.82400000e+05 -5.16330665e-02
1.82400000e+05 -5.16330469e-02
1.82500000e+05 -5.16908639e-02
1.82500000e+05 -5.16908443e-02
1.82600000e+05 -5.17486778e-02
1.82600000e+05 -5.17486582e-02
1.82700000e+05 -5.18065085e-02
1.82700000e+05 -5.18064888e-02
1.82800000e+05 -5.18643562e-02
1.82800000e+05 -5.18643365e-02
1.82900000e+05 -5.19222213e-02
1.82900000e+05 -5.19222016e-02
1.83000000e+05 -5.19801040e-02
1.83000000e+05 -5.19800843e-02
1.83100000e+05 -5.20380047e-02
1.83100000e+05 -5.20379850e-02
1.83200000e+05 -5.20959237e-02
1.83200000e+05 -5.20959040e-02
1.83300000e+05 -5.21538612e-02
1.83300000e+05 -5.21538414e-02
1.83400000e+05 -5.22118175e-02
1.83400000e+05 -5.22117978e-02
1.83500000e+05 -5.22697929e-02
1.83500000e+05 -5.22697732e-02
1.83600000e+05 -5.23277878e-02
1.83600000e+05 -5.23277681e-02
1.83700000e+05 -5.23858024e-02
1.83700000e+05 -5.23857826e-02
1.83800000e+05 -5.24438370e-02
1.83800000e+05 -5.24438172e-02
1.83900000e+05 -5.25018919e-02
1.83900000e+05 -5.25018721e-02
1.84000000e+05 -5.25599673e-02
1.84000000e+05 -5.25599475e-02
1.84100000e+05 -5.26180636e-02
1.84100000e+05 -5.26180438e-02
1.84200000e+05 -5.26761811e-02
1.84200000e+05 -5.26761613e-02
1.84300000e+05 -5.27343200e-02
1.84300000e+05 -5.27343002e-02
1.84400000e+05 -5.27924806e-02
1.84400000e+05 -5.27924608e-02
1.84500000e+05 -5.28506632e-02
1.84500000e+05 -5.28506434e-02
1.84600000e+05 -5.29088681e-02
1.84600000e+05 -5.29088482e-02
1.84700000e+05 -5.29670956e-02
1.84700000e+05 -5.29670757e-02
1.84800000e+05 -5.30253459e-02
1.84800000e+05 -5.30253260e-02
1.84900000e+05 -5.30836193e-02
1.84900000e+05 -5.30835994e-02
1.85000000e+05 -5.31419162e-02
1.85000000e+05 -5.31418962e-02
1.85100000e+05 -5.32002367e-02
1.85100000e+05 -5.32002168e-02
1.85200000e+05 -5.32585812e-02
1.85200000e+05 -5.32585612e-02
1.85300000e+05 -5.33169499e-02
1.85300000e+05 -5.33169300e-02
1.85400000e+05 -5.33753432e-02
1.85400000e+05 -5.33753232e-02
1.85500000e+05 -5.34337612e-02
1.85500000e+05 -5.34337412e-02
1.85600000e+05 -5.34922043e-02
1.85600000e+05 -5.34921843e-02
1.85700000e+05 -5.35506728e-02
1.85700000e+05 -5.35506528e-02
1.85800000e+05 -5.36091669e-02
1.85800000e+05 -5.36091468e-02
1.85900000e+05 -5.36676868e-02
1.85900000e+05 -5.36676668e-02
1.86000000e+05 -5.37262329e-02
1.86000000e+05 -5.37262129e-02
1.86100000e+05 -5.37848055e-02
1.86100000e+05 -5.37847854e-02
1.86200000e+05 -5.38434048e-02
1.86200000e+05 -5.38433847e-02
1.86300000e+05 -5.39020310e-02
1.86300000e+05 -5.39020109e-02
1.86400000e+05 -5.39606845e-02
1.86400000e+05 -5.39606644e-02
1.86500000e+05 -5.40193655e-02
1.86500000e+05 -5.40193454e-02
1.86600000e+05 -5.40780742e-02
1.86600000e+05 -5.40780541e-02
1.86700000e+05 -5.41368111e-02
1.86700000e+05 -5.41367909e-02
1.86800000e+05 -5.41955762e-02
1.86800000e+05 -5.41955560e-02
1.86900000e+05 -5.42543699e-02
1.86900000e+05 -5.42543497e-02
1.87000000e+05 -5.43131925e-02
1.87000000e+05 -5.43131723e-02
1.87100000e+05 -5.43720442e-02
1.87100000e+05 -5.43720240e-02
1.87200000e+05 -5.44309252e-02
1.87200000e+05 -5.44309050e-02
1.87300000e+05 -5.44898359e-02
1.87300000e+05 -5.44898157e-02
1.87400000e+05 -5.45487765e-02
1.87400000e+05 -5.45487563e-02
1.87500000e+05 -5.46077473e-02
1.87500000e+05 -5.46077270e-02
1.87600000e+05 -5.46667485e-02
1.87600000e+05 -5.46667282e-02
1.87700000e+05 -5.47257804e-02
1.87700000e+05 -5.47257601e-02
1.87800000e+05 -5.47848432e-02
1.87800000e+05 -5.47848229e-02
1.87900000e+05 -5.48439373e-02
1.87900000e+05 -5.48439170e-02
1.88000000e+05 -5.49030628e-02
1.88000000e+05 -5.49030425e-02
1.88100000e+05 -5.49622201e-02
1.88100000e+05 -5.49621998e-02
1.88200000e+05 -5.50214094e-02
1.88200000e+05 -5.50213890e-02
1.88300000e+05 -5.50806309e-02
1.88300000e+05 -5.50806105e-02
1.88400000e+05 -5.51398849e-02
1.88400000e+05 -5.51398645e-02
1.88500000e+05 -5.51991717e-02
1.88500000e+05 -5.51991513e-02
1.88600000e+05 -5.52584915e-02
1.88600000e+05 -5.52584711e-02
1.88700000e+05 -5.53178446e-02
1.88700000e+05 -5.53178242e-02
1.88800000e+05 -5.53772313e-02
1.88800000e+05 -5.53772108e-02
1.88900000e+05 -5.54366517e-02
1.88900000e+05 -5.54366312e-02
1.89000000e+05 -5.54961062e-02
1.89000000e+05 -5.54960857e-02
1.89100000e+05 -5.55555950e-02
1.89100000e+05 -5.55555744e-02
1.89200000e+05 -5.56151183e-02
1.89200000e+05 -5.56150978e-02
1.89300000e+05 -5.56746765e-02
1.89300000e+05 -5.56746559e-02
1.89400000e+05 -5.57342697e-02
1.89400000e+05 -5.57342491e-02
1.89500000e+05 -5.57938982e-02
1.89500000e+05 -5.57938776e-02
1.89600000e+05 -5.58535623e-02
1.89600000e+05 -5.58535417e-02
1.89700000e+05 -5.59132623e-02
1.89700000e+05 -5.59132416e-02
1.89800000e+05 -5.59729983e-02
1.89800000e+05 -5.59729776e-02
1.89900000e+05 -5.60327706e-02
1.89900000e+05 -5.60327499e-02
1.90000000e+05 -5.60925795e-02
1.90000000e+05 -5.60925588e-02
1.90100000e+05 -5.61524252e-02
1.90100000e+05 -5.61524045e-02
1.90200000e+05 -5.62123080e-02
1.90200000e+05 -5.62122873e-02
1.90300000e+05 -5.62722281e-02
1.90300000e+05 -5.62722074e-02
1.90400000e+05 -5.63321858e-02
1.90400000e+05 -5.63321651e-02
1.90500000e+05 -5.63921814e-02
1.90500000e+05 -5.63921606e-02
1.90600000e+05 -5.64522150e-02
1.90600000e+05 -5.64521941e-02
1.90700000e+05 -5.65122869e-02
1.90700000e+05 -5.65122660e-02
1.90800000e+05 -5.65723974e-02
1.90800000e+05 -5.65723765e-02
1.90900000e+05 -5.66325467e-02
1.90900000e+05 -5.66325258e-02
1.91000000e+05 -5.66927351e-02
1.91000000e+05 -5.66927142e-02
1.91100000e+05 -5.67529627e-02
1.91100000e+05 -5.67529418e-02
1.91200000e+05 -5.68132300e-02
1.91200000e+05 -5.68132090e-02
1.91300000e+05 -5.68735370e-02
1.91300000e+05 -5.68735160e-02
1.91400000e+05 -5.69338841e-02
1.91400000e+05 -5.69338631e-02
1.91500000e+05 -5.69942715e-02
1.91500000e+05 -5.69942505e-02
1.91600000e+05 -5.70546994e-02
1.91600000e+05 -5.70546784e-02
1.91700000e+05 -5.71151681e-02
1.91700000e+05 -5.71151471e-02
1.91800000e+05 -5.71756779e-02
1.91800000e+05 -5.71756568e-02
1.91900000e+05 -5.72362289e-02
1.91900000e+05 -5.72362078e-02
1.92000000e+05 -5.72968214e-02
1.92000000e+05 -5.72968003e-02
1.92100000e+05 -5.73574557e-02
1.92100000e+05 -5.73574345e-02
1.92200000e+05 -5.74181320e-02
1.92200000e+05 -5.74181108e-02
1.92300000e+05 -5.74788505e-02
1.92300000e+05 -5.74788293e-02
1.92400000e+05 -5.75396116e-02
1.92400000e+05 -5.75395903e-02
1.92500000e+05 -5.76004153e-02
1.92500000e+05 -5.76003941e-02
1.92600000e+05 -5.76612621e-02
1.92600000e+05 -5.76612408e-02
1.92700000e+05 -5.77221520e-02
1.92700000e+05 -5.77221307e-02
1.92800000e+05 -5.77830854e-02
1.92800000e+05 -5.77830641e-02
1.92900000e+05 -5.78440626e-02
1.92900000e+05 -5.78440412e-02
1.93000000e+05 -5.79050836e-02
1.93000000e+05 -5.79050623e-02
1.93100000e+05 -5.79661488e-02
1.93100000e+05 -5.79661275e-02
1.93200000e+05 -5.80272585e-02
1.93200000e+05 -5.80272371e-02
1.93300000e+05 -5.80884128e-02
1.93300000e+05 -5.80883914e-02
1.93400000e+05 -5.81496121e-02
1.93400000e+05 -5.81495906e-02
1.93500000e+05 -5.82108565e-02
1.93500000e+05 -5.82108350e-02
1.93600000e+05 -5.82721462e-02
1.93600000e+05 -5.82721247e-02
1.93700000e+05 -5.83334816e-02
1.93700000e+05 -5.83334601e-02
1.93800000e+05 -5.83948629e-02
1.93800000e+05 -5.83948413e-02
1.93900000e+05 -5.84562903e-02
1.93900000e+05 -5.84562687e-02
1.94000000e+05 -5.85177640e-02
1.94000000e+05 -5.85177424e-02
1.94100000e+05 -5.85792843e-02
1.94100000e+05 -5.85792626e-02
1.94200000e+05 -5.86408514e-02
1.94200000e+05 -5.86408297e-02
1.94300000e+05 -5.87024656e-02
1.94300000e+05 -5.87024439e-02
1.94400000e+05 -5.87641270e-02
1.94400000e+05 -5.87641053e-02
1.94500000e+05 -5.88258361e-02
1.94500000e+05 -5.88258143e-02
1.94600000e+05 -5.88875929e-02
1.94600000e+05 -5.88875711e-02
1.94700000e+05 -5.89493977e-02
1.94700000e+05 -5.89493759e-02
1.94800000e+05 -5.90112507e-02
1.94800000e+05 -5.90112289e-02
1.94900000e+05 -5.90731523e-02
1.94900000e+05 -5.90731303e-02
1.95000000e+05 -5.91351027e-02
1.95000000e+05 -5.91350812e-02
1.95100000e+05 -5.91971024e-02
1.95100000e+05 -5.91970801e-02
1.95200000e+05 -5.92591502e-02
1.95200000e+05 -5.92591285e-02
1.95300000e+05 -5.93212483e-02
1.95300000e+05 -5.93212264e-02
1.95400000e+05 -5.93833959e-02
1.95400000e+05 -5.93833740e-02
1.95500000e+05 -5.94455935e-02
1.95500000e+05 -5.94455715e-02
1.95600000e+05 -5.95078412e-02
1.95600000e+05 -5.95078192e-02
1.95700000e+05 -5.95701393e-02
1.95700000e+05 -5.95701172e-02
1.95800000e+05 -5.96324880e-02
1.95800000e+05 -5.96324659e-02
1.95900000e+05 -5.96948876e-02
1.95900000e+05 -5.96948655e-02
1.96000000e+05 -5.97573383e-02
1.96000000e+05 -5.97573161e-02
1.96100000e+05 -5.98198403e-02
1.96100000e+05 -5.98198181e-02
1.96200000e+05 -5.98823939e-02
1.96200000e+05 -5.98823717e-02
1.96300000e+05 -5.99449993e-02
1.96300000e+05 -5.99449771e-02
1.96400000e+05 -6.00076567e-02
1.96400000e+05 -6.00076345e-02
1.96500000e+05 -6.00703665e-02
1.96500000e+05 -6.00703442e-02
1.96600000e+05 -6.01331288e-02
1.96600000e+05 -6.01331065e-02
1.96700000e+05 -6.01959438e-02
1.96700000e+05 -6.01959215e-02
1.96800000e+05 -6.02588118e-02
1.96800000e+05 -6.02587894e-02
1.96900000e+05 -6.03217330e-02
1.96900000e+05 -6.03217107e-02
1.97000000e+05 -6.03847077e-02
1.97000000e+05 -6.03846853e-02
1.97100000e+05 -6.04477361e-02
1.97100000e+05 -6.04477137e-02
1.97200000e+05 -6.05108185e-02
1.97200000e+05 -6.05107960e-02
1.97300000e+05 -6.05739550e-02
1.97300000e+05 -6.05739325e-02
1.97400000e+05 -6.06371459e-02
1.97400000e+05 -6.06371234e-02
1.97500000e+05 -6.07003915e-02
1.97500000e+05 -6.07003690e-02
1.97600000e+05 -6.07636920e-02
1.97600000e+05 -6.07636694e-02
1.97700000e+05 -6.08270475e-02
1.97700000e+05 -6.08270249e-02
1.97800000e+05 -6.08904584e-02
1.97800000e+05 -6.08904358e-02
1.97900000e+05 -6.09539249e-02
1.97900000e+05 -6.09539023e-02
1.98000000e+05 -6.10174473e-02
1.98000000e+05 -6.10174246e-02
1.98100000e+05 -6.10810257e-02
1.98100000e+05 -6.10810029e-02
1.98200000e+05 -6.11446603e-02
1.98200000e+05 -6.11446376e-02
1.98300000e+05 -6.12083515e-02
1.98300000e+05 -6.12083287e-02
1.98400000e+05 -6.12720995e-02
1.98400000e+05 -6.12720767e-02
1.98500000e+05 -6.13359045e-02
1.98500000e+05 -6.13358816e-02
1.98600000e+05 -6.13997667e-02
1.98600000e+05 -6.13997438e-02
1.98700000e+05 -6.14636864e-02
1.98700000e+05 -6.14636635e-02
1.98800000e+05 -6.15276638e-02
1.98800000e+05 -6.15276409e-02
1.98900000e+05 -6.15916992e-02
1.98900000e+05 -6.15916762e-02
1.99000000e+05 -6.16557927e-02
1.99000000e+05 -6.16557697e-02
1.99100000e+05 -6.17199447e-02
1.99100000e+05 -6.17199216e-02
1.99200000e+05 -6.17841553e-02
1.99200000e+05 -6.17841322e-02
1.99300000e+05 -6.18484248e-02
1.99300000e+05 -6.18484017e-02
1.99400000e+05 -6.19127535e-02
1.99400000e+05 -6.19127303e-02
1.99500000e+05 -6.19771415e-02
1.99500000e+05 -6.19771183e-02
1.99600000e+05 -6.20415891e-02
1.99600000e+05 -6.20415659e-02
1.99700000e+05 -6.21060965e-02
1.99700000e+05 -6.21060726e-02
1.99800000e+05 -6.21706648e-02
1.99800000e+05 -6.21706415e-02
1.99900000e+05 -6.22352884e-02
1.99900000e+05 -6.22350047e-02
2.00000000e+05 -6.23002522e-02
2.00000000e+05 -6.23007418e-02


==> MixPlotData/opt_T900_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -7.65550962e-02
3.00000000e+04 -7.65552992e-02
3.01000000e+04 -7.78114756e-02
3.01000000e+04 -7.78116930e-02
3.02000000e+04 -7.90940895e-02
3.02000000e+04 -7.90943215e-02
3.03000000e+04 -8.04047121e-02
3.03000000e+04 -8.04049591e-02
3.04000000e+04 -8.17451490e-02
3.04000000e+04 -8.17454112e-02
3.05000000e+04 -8.31172434e-02
3.05000000e+04 -8.31175211e-02
3.06000000e+04 -8.45228817e-02
3.06000000e+04 -8.45231754e-02
3.07000000e+04 -8.59639997e-02
3.07000000e+04 -8.59643098e-02
3.08000000e+04 -8.74425880e-02
3.08000000e+04 -8.74429150e-02
3.09000000e+04 -8.89606987e-02
3.09000000e+04 -8.89610431e-02
3.10000000e+04 -9.05204506e-02
3.10000000e+04 -9.05208131e-02
3.11000000e+04 -9.21240365e-02
3.11000000e+04 -9.21244177e-02
3.12000000e+04 -9.37737292e-02
3.12000000e+04 -9.37741299e-02
3.13000000e+04 -9.54718889e-02
3.13000000e+04 -9.54723098e-02
3.14000000e+04 -9.72209701e-02
3.14000000e+04 -9.72214120e-02
3.15000000e+04 -9.90235293e-02
3.15000000e+04 -9.90239932e-02
3.16000000e+04 -1.00882233e-01
3.16000000e+04 -1.00882720e-01
3.17000000e+04 -1.02799867e-01
3.17000000e+04 -1.02800378e-01
3.18000000e+04 -1.04779345e-01
3.18000000e+04 -1.04779880e-01
3.19000000e+04 -1.06823715e-01
3.19000000e+04 -1.06824277e-01
3.20000000e+04 -1.08936176e-01
3.20000000e+04 -1.08936766e-01
3.21000000e+04 -1.11120085e-01
3.21000000e+04 -1.11120703e-01
3.22000000e+04 -1.13378966e-01
3.22000000e+04 -1.13379615e-01
3.23000000e+04 -1.15716529e-01
3.23000000e+04 -1.15717210e-01
3.24000000e+04 -1.18136677e-01
3.24000000e+04 -1.18137392e-01
3.25000000e+04 -1.20643525e-01
3.25000000e+04 -1.20644275e-01
3.26000000e+04 -1.23241411e-01
3.26000000e+04 -1.23242199e-01
3.27000000e+04 -1.25934919e-01
3.27000000e+04 -1.25935747e-01
3.28000000e+04 -1.28728890e-01
3.28000000e+04 -1.28729759e-01
3.29000000e+04 -1.31628443e-01
3.29000000e+04 -1.31629356e-01
3.30000000e+04 -1.34639000e-01
3.30000000e+04 -1.34639961e-01
3.31000000e+04 -1.37766304e-01
3.31000000e+04 -1.37767314e-01
3.32000000e+04 -1.41016445e-01
3.32000000e+04 -1.41017508e-01
3.33000000e+04 -1.44395885e-01
3.33000000e+04 -1.44397004e-01
3.34000000e+04 -1.47911489e-01
3.34000000e+04 -1.47912667e-01
3.35000000e+04 -1.51570554e-01
3.35000000e+04 -1.51571795e-01
3.36000000e+04 -1.55380843e-01
3.36000000e+04 -1.55382152e-01
3.37000000e+04 -1.59350623e-01
3.37000000e+04 -1.59352004e-01
3.38000000e+04 -1.63488704e-01
3.38000000e+04 -1.63490161e-01
3.39000000e+04 -1.67804481e-01
3.39000000e+04 -1.67806019e-01
3.40000000e+04 -1.72307984e-01
3.40000000e+04 -1.72309609e-01
3.41000000e+04 -1.77009927e-01
3.41000000e+04 -1.77011645e-01
3.42000000e+04 -1.81921768e-01
3.42000000e+04 -1.81923585e-01
3.43000000e+04 -1.87055767e-01
3.43000000e+04 -1.87057690e-01
3.44000000e+04 -1.92425057e-01
3.44000000e+04 -1.92427094e-01
3.45000000e+04 -1.98043715e-01
3.45000000e+04 -1.98045874e-01
3.46000000e+04 -2.03926850e-01
3.46000000e+04 -2.03929139e-01
3.47000000e+04 -2.10090676e-01
3.47000000e+04 -2.10093106e-01
3.48000000e+04 -2.16552639e-01
3.48000000e+04 -2.16555220e-01
3.49000000e+04 -2.23331484e-01
3.49000000e+04 -2.23334227e-01
3.50000000e+04 -2.30447429e-01
3.50000000e+04 -2.30450346e-01
3.51000000e+04 -2.37922219e-01
3.51000000e+04 -2.37925324e-01
3.52000000e+04 -2.45779377e-01
3.52000000e+04 -2.45782685e-01
3.53000000e+04 -2.54044217e-01
3.53000000e+04 -2.54047744e-01
3.54000000e+04 -2.62744223e-01
3.54000000e+04 -2.62747987e-01
3.55000000e+04 -2.71908960e-01
3.55000000e+04 -2.71912978e-01
3.56000000e+04 -2.81570684e-01
3.56000000e+04 -2.81574980e-01
3.57000000e+04 -2.91764029e-01
3.57000000e+04 -2.91768622e-01
3.58000000e+04 -3.02527048e-01
3.58000000e+04 -3.02531968e-01
3.59000000e+04 -3.13900411e-01
3.59000000e+04 -3.13905678e-01
3.60000000e+04 -3.25929272e-01
3.60000000e+04 -3.25934927e-01
3.61000000e+04 -3.38661465e-01
3.61000000e+04 -3.38667526e-01
3.62000000e+04 -3.52150945e-01
3.62000000e+04 -3.52157470e-01
3.63000000e+04 -3.66453969e-01
3.63000000e+04 -3.66460967e-01
3.64000000e+04 -3.81635587e-01
3.64000000e+04 -3.81643145e-01
3.65000000e+04 -3.97761765e-01
3.65000000e+04 -3.97769870e-01
3.66000000e+04 -4.14911860e-01
3.66000000e+04 -4.14920651e-01
3.67000000e+04 -4.33162621e-01
3.67000000e+04 -4.33172033e-01
3.68000000e+04 -4.52612426e-01
3.68000000e+04 -4.52622697e-01
3.69000000e+04 -4.73349089e-01
3.69000000e+04 -4.73360045e-01
3.70000000e+04 -4.95497320e-01
3.70000000e+04 -4.95509382e-01
3.71000000e+04 -5.19154279e-01
3.71000000e+04 -5.19167045e-01
3.72000000e+04 -5.44482944e-01
3.72000000e+04 -5.44497194e-01
3.73000000e+04 -5.71583578e-01
3.73000000e+04 -5.71598443e-01
3.74000000e+04 -6.00677924e-01
3.74000000e+04 -6.00694884e-01
3.75000000e+04 -6.31853458e-01
3.75000000e+04 -6.31870702e-01
3.76000000e+04 -6.65427297e-01
3.76000000e+04 -6.65447678e-01
3.77000000e+04 -7.01438375e-01
3.77000000e+04 -7.01458198e-01
3.78000000e+04 -7.40366535e-01
3.78000000e+04 -7.40391358e-01
3.79000000e+04 -7.82126348e-01
3.79000000e+04 -7.82148723e-01
3.80000000e+04 -8.27486772e-01
3.80000000e+04 -8.27517581e-01
3.81000000e+04 -8.76082634e-01
3.81000000e+04 -8.76106997e-01
3.82000000e+04 -9.29211868e-01
3.82000000e+04 -9.29251131e-01
3.83000000e+04 -9.85918311e-01
3.83000000e+04 -9.85942968e-01
3.84000000e+04 -1.04848604e+00
3.84000000e+04 -1.04853789e+00
3.85000000e+04 -1.11475524e+00
3.85000000e+04 -1.11477621e+00
3.86000000e+04 -1.18886614e+00
3.86000000e+04 -1.18893778e+00
3.87000000e+04 -1.26626789e+00
3.87000000e+04 -1.26627677e+00
3.88000000e+04 -1.35460161e+00
3.88000000e+04 -1.35470578e+00
3.89000000e+04 -1.44465990e+00
3.89000000e+04 -1.44463989e+00
3.90000000e+04 -1.55065841e+00
3.90000000e+04 -1.55081784e+00
3.91000000e+04 -1.65448402e+00
3.91000000e+04 -1.65440295e+00
3.92000000e+04 -1.78257517e+00
3.92000000e+04 -1.78283003e+00
3.93000000e+04 -1.90009850e+00
3.93000000e+04 -1.89989663e+00
3.94000000e+04 -2.05585951e+00
3.94000000e+04 -2.05627919e+00
3.95000000e+04 -2.18425524e+00
3.95000000e+04 -2.18382472e+00
3.96000000e+04 -2.37413031e+00
3.96000000e+04 -2.37482990e+00
3.97000000e+04 -2.50448262e+00
3.97000000e+04 -2.50363335e+00
3.98000000e+04 -2.73377603e+00
3.98000000e+04 -2.73493493e+00
3.99000000e+04 -2.84348405e+00
3.99000000e+04 -2.84187535e+00
4.00000000e+04 -3.11231766e+00
4.00000000e+04 -3.11399496e+00
4.01000000e+04 -3.28669012e+00
4.01000000e+04 -3.28483515e+00
4.02000000e+04 -3.21802662e+00
4.02000000e+04 -3.21880848e+00
4.03000000e+04 -3.25143163e+00
4.03000000e+04 -3.25032411e+00
4.04000000e+04 -3.17699044e+00
4.04000000e+04 -3.17718504e+00
4.05000000e+04 -3.12455025e+00
4.05000000e+04 -3.12380144e+00
4.06000000e+04 -3.01473864e+00
4.06000000e+04 -3.01466380e+00
4.07000000e+04 -2.90279529e+00
4.07000000e+04 -2.90226184e+00
4.08000000e+04 -2.75807797e+00
4.08000000e+04 -2.75791398e+00
4.09000000e+04 -2.60681387e+00
4.09000000e+04 -2.60644691e+00
4.10000000e+04 -2.43823061e+00
4.10000000e+04 -2.43808343e+00
4.11000000e+04 -2.26626274e+00
4.11000000e+04 -2.26604531e+00
4.12000000e+04 -2.08827784e+00
4.12000000e+04 -2.08820214e+00
4.13000000e+04 -1.91234989e+00
4.13000000e+04 -1.91226668e+00
4.14000000e+04 -1.73877157e+00
4.14000000e+04 -1.73878261e+00
4.15000000e+04 -1.57227137e+00
4.15000000e+04 -1.57229669e+00
4.16000000e+04 -1.41366166e+00
4.16000000e+04 -1.41374575e+00
4.17000000e+04 -1.26537423e+00
4.17000000e+04 -1.26547127e+00
4.18000000e+04 -1.12769971e+00
4.18000000e+04 -1.12782549e+00
4.19000000e+04 -1.00134274e+00
4.19000000e+04 -1.00146928e+00
4.20000000e+04 -8.85769839e-01
4.20000000e+04 -8.85900132e-01
4.21000000e+04 -7.80435668e-01
4.21000000e+04 -7.80552543e-01
4.22000000e+04 -6.84104725e-01
4.22000000e+04 -6.84207274e-01
4.23000000e+04 -5.95479942e-01
4.23000000e+04 -5.95558865e-01
4.24000000e+04 -5.12964031e-01
4.24000000e+04 -5.13019078e-01
4.25000000e+04 -4.35003645e-01
4.25000000e+04 -4.35031668e-01
4.26000000e+04 -3.60029339e-01
4.26000000e+04 -3.60032357e-01
4.27000000e+04 -2.86643393e-01
4.27000000e+04 -2.86622643e-01
4.28000000e+04 -2.13609972e-01
4.28000000e+04 -2.13569411e-01
4.29000000e+04 -1.39941342e-01
4.29000000e+04 -1.39884573e-01
4.30000000e+04 -6.48826009e-02
4.30000000e+04 -6.48142676e-02
4.31000000e+04 1.20705322e-02
4.31000000e+04 1.21463404e-02
4.32000000e+04 9.12050840e-02
4.32000000e+04 9.12842860e-02
4.33000000e+04 1.72611767e-01
4.33000000e+04 1.72691052e-01
4.34000000e+04 2.56227544e-01
4.34000000e+04 2.56304091e-01
4.35000000e+04 3.41869363e-01
4.35000000e+04 3.41941118e-01
4.36000000e+04 4.29272680e-01
4.36000000e+04 4.29338142e-01
4.37000000e+04 5.18120998e-01
4.37000000e+04 5.18179253e-01
4.38000000e+04 6.08072648e-01
4.38000000e+04 6.08123188e-01
4.39000000e+04 6.98779540e-01
4.39000000e+04 6.98822211e-01
4.40000000e+04 7.89901515e-01
4.40000000e+04 7.89936383e-01
4.41000000e+04 8.81114930e-01
4.41000000e+04 8.81142221e-01
4.42000000e+04 9.72117854e-01
4.42000000e+04 9.72137871e-01
4.43000000e+04 1.06263192e+00
4.43000000e+04 1.06264500e+00
4.44000000e+04 1.15240233e+00
4.44000000e+04 1.15240881e+00
4.45000000e+04 1.24119647e+00
4.45000000e+04 1.24119668e+00
4.46000000e+04 1.32880228e+00
4.46000000e+04 1.32879653e+00
4.47000000e+04 1.41502691e+00
4.47000000e+04 1.41501553e+00
4.48000000e+04 1.49969595e+00
4.48000000e+04 1.49967926e+00
4.49000000e+04 1.58265166e+00
4.49000000e+04 1.58262988e+00
4.50000000e+04 1.66374748e+00
4.50000000e+04 1.66372054e+00
4.51000000e+04 1.74283688e+00
4.51000000e+04 1.74280434e+00
4.52000000e+04 1.81975954e+00
4.52000000e+04 1.81972064e+00
4.53000000e+04 1.89433330e+00
4.53000000e+04 1.89428742e+00
4.54000000e+04 1.96636173e+00
4.54000000e+04 1.96630893e+00
4.55000000e+04 2.03565838e+00
4.55000000e+04 2.03559959e+00
4.56000000e+04 2.10207548e+00
4.56000000e+04 2.10201219e+00
4.57000000e+04 2.16551847e+00
4.57000000e+04 2.16545195e+00
4.58000000e+04 2.22593532e+00
4.58000000e+04 2.22586604e+00
4.59000000e+04 2.28328770e+00
4.59000000e+04 2.28321521e+00
4.60000000e+04 2.33752218e+00
4.60000000e+04 2.33744560e+00
4.61000000e+04 2.38855707e+00
4.61000000e+04 2.38847560e+00
4.62000000e+04 2.43628646e+00
4.62000000e+04 2.43619970e+00
4.63000000e+04 2.48059278e+00
4.63000000e+04 2.48050065e+00
4.64000000e+04 2.52135808e+00
4.64000000e+04 2.52126069e+00
4.65000000e+04 2.55847039e+00
4.65000000e+04 2.55836796e+00
4.66000000e+04 2.59182640e+00
4.66000000e+04 2.59171918e+00
4.67000000e+04 2.62133285e+00
4.67000000e+04 2.62122114e+00
4.68000000e+04 2.64690773e+00
4.68000000e+04 2.64679187e+00
4.69000000e+04 2.66848130e+00
4.69000000e+04 2.66836167e+00
4.70000000e+04 2.68599677e+00
4.70000000e+04 2.68587376e+00
4.71000000e+04 2.69941046e+00
4.71000000e+04 2.69928447e+00
4.72000000e+04 2.70869177e+00
4.72000000e+04 2.70856322e+00
4.73000000e+04 2.71382316e+00
4.73000000e+04 2.71369248e+00
4.74000000e+04 2.71480039e+00
4.74000000e+04 2.71466803e+00
4.75000000e+04 2.71163296e+00
4.75000000e+04 2.71149941e+00
4.76000000e+04 2.70434475e+00
4.76000000e+04 2.70421052e+00
4.77000000e+04 2.69297418e+00
4.77000000e+04 2.69283976e+00
4.78000000e+04 2.67757362e+00
4.78000000e+04 2.67743950e+00
4.79000000e+04 2.65820809e+00
4.79000000e+04 2.65807469e+00
4.80000000e+04 2.63495351e+00
4.80000000e+04 2.63482119e+00
4.81000000e+04 2.60789519e+00
4.81000000e+04 2.60776433e+00
4.82000000e+04 2.57712729e+00
4.82000000e+04 2.57699825e+00
4.83000000e+04 2.54275310e+00
4.83000000e+04 2.54262629e+00
4.84000000e+04 2.50488583e+00
4.84000000e+04 2.50476168e+00
4.85000000e+04 2.46364887e+00
4.85000000e+04 2.46352780e+00
4.86000000e+04 2.41917480e+00
4.86000000e+04 2.41905713e+00
4.87000000e+04 2.37160296e+00
4.87000000e+04 2.37148893e+00
4.88000000e+04 2.32107646e+00
4.88000000e+04 2.32096621e+00
4.89000000e+04 2.26773982e+00
4.89000000e+04 2.26763346e+00
4.90000000e+04 2.21173864e+00
4.90000000e+04 2.21163636e+00
4.91000000e+04 2.15322151e+00
4.91000000e+04 2.15312361e+00
4.92000000e+04 2.09234330e+00
4.92000000e+04 2.09225018e+00
4.93000000e+04 2.02926789e+00
4.93000000e+04 2.02918001e+00
4.94000000e+04 1.96416864e+00
4.94000000e+04 1.96408637e+00
4.95000000e+04 1.89722579e+00
4.95000000e+04 1.89714932e+00
4.96000000e+04 1.82862192e+00
4.96000000e+04 1.82855131e+00
4.97000000e+04 1.75853799e+00
4.97000000e+04 1.75847323e+00
4.98000000e+04 1.68715258e+00
4.98000000e+04 1.68709378e+00
4.99000000e+04 1.61464580e+00
4.99000000e+04 1.61459335e+00
5.00000000e+04 1.54120697e+00
5.00000000e+04 1.54116158e+00
5.01000000e+04 1.46704291e+00
5.01000000e+04 1.46700551e+00
5.02000000e+04 1.39238286e+00
5.02000000e+04 1.39235440e+00
5.03000000e+04 1.31747726e+00
5.03000000e+04 1.31745843e+00
5.04000000e+04 1.24259016e+00
5.04000000e+04 1.24258125e+00
5.05000000e+04 1.16798841e+00
5.05000000e+04 1.16798932e+00
5.06000000e+04 1.09393243e+00
5.06000000e+04 1.09394291e+00
5.07000000e+04 1.02067320e+00
5.07000000e+04 1.02069315e+00
5.08000000e+04 9.48457217e-01
5.08000000e+04 9.48486919e-01
5.09000000e+04 8.77537354e-01
5.09000000e+04 8.77577596e-01
5.10000000e+04 8.08184664e-01
5.10000000e+04 8.08236537e-01
5.11000000e+04 7.40694773e-01
5.11000000e+04 7.40759313e-01
5.12000000e+04 6.75384443e-01
5.12000000e+04 6.75462203e-01
5.13000000e+04 6.12577365e-01
5.13000000e+04 6.12668070e-01
5.14000000e+04 5.52582164e-01
5.14000000e+04 5.52684578e-01
5.15000000e+04 4.95668269e-01
5.15000000e+04 4.95780308e-01
5.16000000e+04 4.42045698e-01
5.16000000e+04 4.42164723e-01
5.17000000e+04 3.91853024e-01
5.17000000e+04 3.91976211e-01
5.18000000e+04 3.45154887e-01
5.18000000e+04 3.45279559e-01
5.19000000e+04 3.01947585e-01
5.19000000e+04 3.02071427e-01
5.20000000e+04 2.62169599e-01
5.20000000e+04 2.62290737e-01
5.21000000e+04 2.25713674e-01
5.21000000e+04 2.25830654e-01
5.22000000e+04 1.92438023e-01
5.22000000e+04 1.92549742e-01
5.23000000e+04 1.62175574e-01
5.23000000e+04 1.62281208e-01
5.24000000e+04 1.34741338e-01
5.24000000e+04 1.34840293e-01
5.25000000e+04 1.09938537e-01
5.25000000e+04 1.10030432e-01
5.26000000e+04 8.75641313e-02
5.26000000e+04 8.76487882e-02
5.27000000e+04 6.74140345e-02
5.27000000e+04 6.74914740e-02
5.28000000e+04 4.92879575e-02
5.28000000e+04 4.93583763e-02
5.29000000e+04 3.29935995e-02
5.29000000e+04 3.30573374e-02
5.30000000e+04 1.83499091e-02
5.30000000e+04 1.84074081e-02
5.31000000e+04 5.18926723e-03
5.31000000e+04 5.24102916e-03
5.32000000e+04 -6.64138462e-03
5.32000000e+04 -6.59483510e-03
5.33000000e+04 -1.72803139e-02
5.33000000e+04 -1.72384579e-02
5.34000000e+04 -2.68514379e-02
5.34000000e+04 -2.68137817e-02
5.35000000e+04 -3.54652061e-02
5.35000000e+04 -3.54312930e-02
5.36000000e+04 -4.32197266e-02
5.36000000e+04 -4.31891421e-02
5.37000000e+04 -5.02019881e-02
5.37000000e+04 -5.01743611e-02
5.38000000e+04 -5.64890778e-02
5.38000000e+04 -5.64640789e-02
5.39000000e+04 -6.21493341e-02
5.39000000e+04 -6.21266727e-02
5.40000000e+04 -6.72434012e-02
5.40000000e+04 -6.72228217e-02
5.41000000e+04 -7.18251723e-02
5.41000000e+04 -7.18064500e-02
5.42000000e+04 -7.59426212e-02
5.42000000e+04 -7.59255587e-02
5.43000000e+04 -7.96385423e-02
5.43000000e+04 -7.96229678e-02
5.44000000e+04 -8.29512340e-02
5.44000000e+04 -8.29370006e-02
5.45000000e+04 -8.59151541e-02
5.45000000e+04 -8.59021388e-02
5.46000000e+04 -8.85614956e-02
5.46000000e+04 -8.85495894e-02
5.47000000e+04 -9.09184414e-02
5.47000000e+04 -9.09075201e-02
5.48000000e+04 -9.30106154e-02
5.48000000e+04 -9.30004815e-02
5.49000000e+04 -9.48571495e-02
5.49000000e+04 -9.48474577e-02
5.50000000e+04 -9.64681680e-02
5.50000000e+04 -9.64583723e-02
5.51000000e+04 -9.78405050e-02
5.51000000e+04 -9.78298934e-02
5.52000000e+04 -9.89548534e-02
5.52000000e+04 -9.89427218e-02
5.53000000e+04 -9.97773930e-02
5.53000000e+04 -9.97633449e-02
5.54000000e+04 -1.00268182e-01
5.54000000e+04 -1.00252443e-01
5.55000000e+04 -1.00395800e-01
5.55000000e+04 -1.00379371e-01
5.56000000e+04 -1.00153912e-01
5.56000000e+04 -1.00138409e-01
5.57000000e+04 -9.95728179e-02
5.57000000e+04 -9.95599977e-02
5.58000000e+04 -9.87198388e-02
5.58000000e+04 -9.87109969e-02
5.59000000e+04 -9.76869170e-02
5.59000000e+04 -9.76824312e-02
5.60000000e+04 -9.65698232e-02
5.60000000e+04 -9.65690761e-02
5.61000000e+04 -9.54474254e-02
5.61000000e+04 -9.54491252e-02
5.62000000e+04 -9.43690225e-02
5.62000000e+04 -9.43717354e-02
5.63000000e+04 -9.33532159e-02
5.63000000e+04 -9.33558367e-02
5.64000000e+04 -9.23961038e-02
5.64000000e+04 -9.23980708e-02
5.65000000e+04 -9.14830840e-02
5.65000000e+04 -9.14843189e-02
5.66000000e+04 -9.05987119e-02
5.66000000e+04 -9.05994056e-02
5.67000000e+04 -8.97318540e-02
5.67000000e+04 -8.97322523e-02
5.68000000e+04 -8.88765001e-02
5.68000000e+04 -8.88767822e-02
5.69000000e+04 -8.80302680e-02
5.69000000e+04 -8.80305236e-02
5.70000000e+04 -8.71925642e-02
5.70000000e+04 -8.71928224e-02
5.71000000e+04 -8.63633803e-02
5.71000000e+04 -8.63636449e-02
5.72000000e+04 -8.55427968e-02
5.72000000e+04 -8.55430667e-02
5.73000000e+04 -8.47308780e-02
5.73000000e+04 -8.47311529e-02
5.74000000e+04 -8.39276807e-02
5.74000000e+04 -8.39279605e-02
5.75000000e+04 -8.31332599e-02
5.75000000e+04 -8.31335444e-02
5.76000000e+04 -8.23476640e-02
5.76000000e+04 -8.23479527e-02
5.77000000e+04 -8.15709319e-02
5.77000000e+04 -8.15712245e-02
5.78000000e+04 -8.08030958e-02
5.78000000e+04 -8.08033923e-02
5.79000000e+04 -8.00441864e-02
5.79000000e+04 -8.00444868e-02
5.80000000e+04 -7.92942361e-02
5.80000000e+04 -7.92945406e-02
5.81000000e+04 -7.85532789e-02
5.81000000e+04 -7.85535875e-02
5.82000000e+04 -7.78213450e-02
5.82000000e+04 -7.78216570e-02
5.83000000e+04 -7.70984484e-02
5.83000000e+04 -7.70987624e-02
5.84000000e+04 -7.63845705e-02
5.84000000e+04 -7.63848842e-02
5.85000000e+04 -7.56796430e-02
5.85000000e+04 -7.56799535e-02
5.86000000e+04 -7.49835373e-02
5.86000000e+04 -7.49838416e-02
5.87000000e+04 -7.42960651e-02
5.87000000e+04 -7.42963607e-02
5.88000000e+04 -7.36169912e-02
5.88000000e+04 -7.36172766e-02
5.89000000e+04 -7.29460545e-02
5.89000000e+04 -7.29463291e-02
5.90000000e+04 -7.22829913e-02
5.90000000e+04 -7.22832559e-02
5.91000000e+04 -7.16275538e-02
5.91000000e+04 -7.16278093e-02
5.92000000e+04 -7.09795188e-02
5.92000000e+04 -7.09797664e-02
5.93000000e+04 -7.03386873e-02
5.93000000e+04 -7.03389280e-02
5.94000000e+04 -6.97048788e-02
5.94000000e+04 -6.97051130e-02
5.95000000e+04 -6.90779216e-02
5.95000000e+04 -6.90781493e-02
5.96000000e+04 -6.84576459e-02
5.96000000e+04 -6.84578669e-02
5.97000000e+04 -6.78438783e-02
5.97000000e+04 -6.78440923e-02
5.98000000e+04 -6.72364391e-02
5.98000000e+04 -6.72366456e-02
5.99000000e+04 -6.66351408e-02
5.99000000e+04 -6.66353393e-02
6.00000000e+04 -6.60397880e-02
6.00000000e+04 -6.60399780e-02
6.01000000e+04 -6.54501768e-02
6.01000000e+04 -6.54503578e-02
6.02000000e+04 -6.48660946e-02
6.02000000e+04 -6.48662661e-02
6.03000000e+04 -6.42873194e-02
6.03000000e+04 -6.42874808e-02
6.04000000e+04 -6.37136198e-02
6.04000000e+04 -6.37137705e-02
6.05000000e+04 -6.31447541e-02
6.05000000e+04 -6.31448935e-02
6.06000000e+04 -6.25804695e-02
6.06000000e+04 -6.25805969e-02
6.07000000e+04 -6.20205018e-02
6.07000000e+04 -6.20206164e-02
6.08000000e+04 -6.14645742e-02
6.08000000e+04 -6.14646753e-02
6.09000000e+04 -6.09123966e-02
6.09000000e+04 -6.09124833e-02
6.10000000e+04 -6.03636642e-02
6.10000000e+04 -6.03637356e-02
6.11000000e+04 -5.98180567e-02
6.11000000e+04 -5.98181119e-02
6.12000000e+04 -5.92752368e-02
6.12000000e+04 -5.92752746e-02
6.13000000e+04 -5.87348486e-02
6.13000000e+04 -5.87348679e-02
6.14000000e+04 -5.81965162e-02
6.14000000e+04 -5.81965159e-02
6.15000000e+04 -5.76598422e-02
6.15000000e+04 -5.76598208e-02
6.16000000e+04 -5.71244054e-02
6.16000000e+04 -5.71243615e-02
6.17000000e+04 -5.65897593e-02
6.17000000e+04 -5.65896912e-02
6.18000000e+04 -5.60554298e-02
6.18000000e+04 -5.60553360e-02
6.19000000e+04 -5.55209138e-02
6.19000000e+04 -5.55207924e-02
6.20000000e+04 -5.49856771e-02
6.20000000e+04 -5.49855262e-02
6.21000000e+04 -5.44491528e-02
6.21000000e+04 -5.44489705e-02
6.22000000e+04 -5.39107403e-02
6.22000000e+04 -5.39105245e-02
6.23000000e+04 -5.33698043e-02
6.23000000e+04 -5.33695529e-02
6.24000000e+04 -5.28256749e-02
6.24000000e+04 -5.28253859e-02
6.25000000e+04 -5.22776479e-02
6.25000000e+04 -5.22773192e-02
6.26000000e+04 -5.17249863e-02
6.26000000e+04 -5.17246161e-02
6.27000000e+04 -5.11669225e-02
6.27000000e+04 -5.11665089e-02
6.28000000e+04 -5.06026602e-02
6.28000000e+04 -5.06022016e-02
6.29000000e+04 -5.00313787e-02
6.29000000e+04 -5.00308735e-02
6.30000000e+04 -4.94522358e-02
6.30000000e+04 -4.94516828e-02
6.31000000e+04 -4.88643723e-02
6.31000000e+04 -4.88637704e-02
6.32000000e+04 -4.82669165e-02
6.32000000e+04 -4.82662649e-02
6.33000000e+04 -4.76589894e-02
6.33000000e+04 -4.76582877e-02
6.34000000e+04 -4.70397112e-02
6.34000000e+04 -4.70389594e-02
6.35000000e+04 -4.64082088e-02
6.35000000e+04 -4.64074073e-02
6.36000000e+04 -4.57636248e-02
6.36000000e+04 -4.57627744e-02
6.37000000e+04 -4.51051282e-02
6.37000000e+04 -4.51042307e-02
6.38000000e+04 -4.44319265e-02
6.38000000e+04 -4.44309842e-02
6.39000000e+04 -4.37432785e-02
6.39000000e+04 -4.37422944e-02
6.40000000e+04 -4.30385058e-02
6.40000000e+04 -4.30374835e-02
6.41000000e+04 -4.23170038e-02
6.41000000e+04 -4.23159476e-02
6.42000000e+04 -4.15782490e-02
6.42000000e+04 -4.15771633e-02
6.43000000e+04 -4.08218031e-02
6.43000000e+04 -4.08206924e-02
6.44000000e+04 -4.00473120e-02
6.44000000e+04 -4.00461807e-02
6.45000000e+04 -3.92545024e-02
6.45000000e+04 -3.92533545e-02
6.46000000e+04 -3.84431739e-02
6.46000000e+04 -3.84420129e-02
6.47000000e+04 -3.76131902e-02
6.47000000e+04 -3.76120193e-02
6.48000000e+04 -3.67644706e-02
6.48000000e+04 -3.67632924e-02
6.49000000e+04 -3.58969814e-02
6.49000000e+04 -3.58957983e-02
6.50000000e+04 -3.50107310e-02
6.50000000e+04 -3.50095452e-02
6.51000000e+04 -3.41057671e-02
6.51000000e+04 -3.41045807e-02
6.52000000e+04 -3.31821763e-02
6.52000000e+04 -3.31809917e-02
6.53000000e+04 -3.22400856e-02
6.53000000e+04 -3.22389052e-02
6.54000000e+04 -3.12796646e-02
6.54000000e+04 -3.12784909e-02
6.55000000e+04 -3.03011270e-02
6.55000000e+04 -3.02999625e-02
6.56000000e+04 -2.93047307e-02
6.56000000e+04 -2.93035781e-02
6.57000000e+04 -2.82907766e-02
6.57000000e+04 -2.82896382e-02
6.58000000e+04 -2.72596045e-02
6.58000000e+04 -2.72584824e-02
6.59000000e+04 -2.62115882e-02
6.59000000e+04 -2.62104843e-02
6.60000000e+04 -2.51471298e-02
6.60000000e+04 -2.51460456e-02
6.61000000e+04 -2.40666537e-02
6.61000000e+04 -2.40655904e-02
6.62000000e+04 -2.29706019e-02
6.62000000e+04 -2.29695604e-02
6.63000000e+04 -2.18594298e-02
6.63000000e+04 -2.18584110e-02
6.64000000e+04 -2.07336045e-02
6.64000000e+04 -2.07326092e-02
6.65000000e+04 -1.95936040e-02
6.65000000e+04 -1.95926329e-02
6.66000000e+04 -1.84399168e-02
6.66000000e+04 -1.84389709e-02
6.67000000e+04 -1.72730435e-02
6.67000000e+04 -1.72721236e-02
6.68000000e+04 -1.60934966e-02
6.68000000e+04 -1.60926037e-02
6.69000000e+04 -1.49018015e-02
6.69000000e+04 -1.49009364e-02
6.70000000e+04 -1.36984952e-02
6.70000000e+04 -1.36976589e-02
6.71000000e+04 -1.24841258e-02
6.71000000e+04 -1.24833189e-02
6.72000000e+04 -1.12592500e-02
6.72000000e+04 -1.12584732e-02
6.73000000e+04 -1.00244314e-02
6.73000000e+04 -1.00236852e-02
6.74000000e+04 -8.78023796e-03
6.74000000e+04 -8.77952263e-03
6.75000000e+04 -7.52723991e-03
6.75000000e+04 -7.52655579e-03
6.76000000e+04 -6.26600838e-03
6.76000000e+04 -6.26535569e-03
6.77000000e+04 -4.99711419e-03
6.77000000e+04 -4.99649309e-03
6.78000000e+04 -3.72112737e-03
6.78000000e+04 -3.72053802e-03
6.79000000e+04 -2.43861697e-03
6.79000000e+04 -2.43805952e-03
6.80000000e+04 -1.15015118e-03
6.80000000e+04 -1.14962579e-03
6.81000000e+04 1.43702590e-04
6.81000000e+04 1.44195745e-04
6.82000000e+04 1.44237765e-03
6.82000000e+04 1.44283842e-03
6.83000000e+04 2.74530832e-03
6.83000000e+04 2.74573657e-03
6.84000000e+04 4.05193039e-03
6.84000000e+04 4.05232605e-03
6.85000000e+04 5.36168192e-03
6.85000000e+04 5.36204496e-03
6.86000000e+04 6.67400417e-03
6.86000000e+04 6.67433462e-03
6.87000000e+04 7.98834264e-03
6.87000000e+04 7.98864061e-03
6.88000000e+04 9.30414810e-03
6.88000000e+04 9.30441374e-03
6.89000000e+04 1.06208775e-02
6.89000000e+04 1.06211110e-02
6.90000000e+04 1.19379947e-02
6.90000000e+04 1.19381964e-02
6.91000000e+04 1.32549712e-02
6.91000000e+04 1.32551413e-02
6.92000000e+04 1.45712862e-02
6.92000000e+04 1.45714251e-02
6.93000000e+04 1.58864273e-02
6.93000000e+04 1.58865352e-02
6.94000000e+04 1.71998903e-02
6.94000000e+04 1.71999675e-02
6.95000000e+04 1.85111794e-02
6.95000000e+04 1.85112264e-02
6.96000000e+04 1.98198077e-02
6.96000000e+04 1.98198248e-02
6.97000000e+04 2.11252971e-02
6.97000000e+04 2.11252846e-02
6.98000000e+04 2.24271785e-02
6.98000000e+04 2.24271369e-02
6.99000000e+04 2.37249925e-02
6.99000000e+04 2.37249223e-02
7.00000000e+04 2.50182898e-02
7.00000000e+04 2.50181913e-02
7.01000000e+04 2.63066312e-02
7.01000000e+04 2.63065050e-02
7.02000000e+04 2.75895884e-02
7.02000000e+04 2.75894350e-02
7.03000000e+04 2.88667444e-02
7.03000000e+04 2.88665644e-02
7.04000000e+04 3.01376935e-02
7.04000000e+04 3.01374874e-02
7.05000000e+04 3.14020420e-02
7.05000000e+04 3.14018105e-02
7.06000000e+04 3.26594079e-02
7.06000000e+04 3.26591516e-02
7.07000000e+04 3.39094214e-02
7.07000000e+04 3.39091408e-02
7.08000000e+04 3.51517247e-02
7.08000000e+04 3.51514206e-02
7.09000000e+04 3.63859721e-02
7.09000000e+04 3.63856450e-02
7.10000000e+04 3.76118298e-02
7.10000000e+04 3.76114804e-02
7.11000000e+04 3.88289764e-02
7.11000000e+04 3.88286053e-02
7.12000000e+04 4.00371020e-02
7.12000000e+04 4.00367098e-02
7.13000000e+04 4.12359090e-02
7.13000000e+04 4.12354964e-02
7.14000000e+04 4.24251116e-02
7.14000000e+04 4.24246792e-02
7.15000000e+04 4.36044357e-02
7.15000000e+04 4.36039842e-02
7.16000000e+04 4.47736195e-02
7.16000000e+04 4.47731496e-02
7.17000000e+04 4.59324126e-02
7.17000000e+04 4.59319249e-02
7.18000000e+04 4.70805766e-02
7.18000000e+04 4.70800717e-02
7.19000000e+04 4.82178848e-02
7.19000000e+04 4.82173633e-02
7.20000000e+04 4.93441218e-02
7.20000000e+04 4.93435845e-02
7.21000000e+04 5.04590839e-02
7.21000000e+04 5.04585314e-02
7.22000000e+04 5.15625786e-02
7.22000000e+04 5.15620116e-02
7.23000000e+04 5.26544246e-02
7.23000000e+04 5.26538437e-02
7.24000000e+04 5.37344513e-02
7.24000000e+04 5.37338571e-02
7.25000000e+04 5.48024989e-02
7.25000000e+04 5.48018920e-02
7.26000000e+04 5.58584180e-02
7.26000000e+04 5.58577990e-02
7.27000000e+04 5.69020694e-02
7.27000000e+04 5.69014389e-02
7.28000000e+04 5.79333240e-02
7.28000000e+04 5.79326826e-02
7.29000000e+04 5.89520624e-02
7.29000000e+04 5.89514107e-02
7.30000000e+04 5.99581746e-02
7.30000000e+04 5.99575132e-02
7.31000000e+04 6.09515600e-02
7.31000000e+04 6.09508894e-02
7.32000000e+04 6.19321271e-02
7.32000000e+04 6.19314478e-02
7.33000000e+04 6.28997932e-02
7.33000000e+04 6.28991058e-02
7.34000000e+04 6.38544841e-02
7.34000000e+04 6.38537891e-02
7.35000000e+04 6.47961345e-02
7.35000000e+04 6.47954324e-02
7.36000000e+04 6.57246870e-02
7.36000000e+04 6.57239784e-02
7.37000000e+04 6.66400924e-02
7.37000000e+04 6.66393778e-02
7.38000000e+04 6.75423088e-02
7.38000000e+04 6.75415884e-02
7.39000000e+04 6.84312999e-02
7.39000000e+04 6.84305741e-02
7.40000000e+04 6.93070338e-02
7.40000000e+04 6.93063028e-02
7.41000000e+04 7.01694807e-02
7.41000000e+04 7.01687445e-02
7.42000000e+04 7.10186104e-02
7.42000000e+04 7.10178690e-02
7.43000000e+04 7.18543913e-02
7.43000000e+04 7.18536444e-02
7.44000000e+04 7.26767896e-02
7.44000000e+04 7.26760372e-02
7.45000000e+04 7.34857712e-02
7.45000000e+04 7.34850134e-02
7.46000000e+04 7.42813044e-02
7.46000000e+04 7.42805415e-02
7.47000000e+04 7.50633635e-02
7.47000000e+04 7.50625960e-02
7.48000000e+04 7.58319325e-02
7.48000000e+04 7.58311613e-02
7.49000000e+04 7.65870079e-02
7.49000000e+04 7.65862339e-02
7.50000000e+04 7.73285997e-02
7.50000000e+04 7.73278237e-02
7.51000000e+04 7.80567301e-02
7.51000000e+04 7.80559529e-02
7.52000000e+04 7.87714317e-02
7.52000000e+04 7.87706538e-02
7.53000000e+04 7.94727444e-02
7.53000000e+04 7.94719661e-02
7.54000000e+04 8.01607128e-02
7.54000000e+04 8.01599345e-02
7.55000000e+04 8.08353846e-02
7.55000000e+04 8.08346063e-02
7.56000000e+04 8.14968091e-02
7.56000000e+04 8.14960309e-02
7.57000000e+04 8.21450372e-02
7.57000000e+04 8.21442593e-02
7.58000000e+04 8.27801217e-02
7.58000000e+04 8.27793444e-02
7.59000000e+04 8.34021180e-02
7.59000000e+04 8.34013413e-02
7.60000000e+04 8.40110838e-02
7.60000000e+04 8.40103080e-02
7.61000000e+04 8.46070801e-02
7.61000000e+04 8.46063054e-02
7.62000000e+04 8.51901707e-02
7.62000000e+04 8.51893974e-02
7.63000000e+04 8.57604228e-02
7.63000000e+04 8.57596511e-02
7.64000000e+04 8.63179062e-02
7.64000000e+04 8.63171364e-02
7.65000000e+04 8.68626941e-02
7.65000000e+04 8.68619263e-02
7.66000000e+04 8.73948621e-02
7.66000000e+04 8.73940965e-02
7.67000000e+04 8.79144888e-02
7.67000000e+04 8.79137257e-02
7.68000000e+04 8.84216553e-02
7.68000000e+04 8.84208949e-02
7.69000000e+04 8.89164457e-02
7.69000000e+04 8.89156882e-02
7.70000000e+04 8.93989462e-02
7.70000000e+04 8.93981918e-02
7.71000000e+04 8.98692459e-02
7.71000000e+04 8.98684947e-02
7.72000000e+04 9.03274361e-02
7.72000000e+04 9.03266884e-02
7.73000000e+04 9.07736106e-02
7.73000000e+04 9.07728667e-02
7.74000000e+04 9.12078657e-02
7.74000000e+04 9.12071256e-02
7.75000000e+04 9.16302998e-02
7.75000000e+04 9.16295638e-02
7.76000000e+04 9.20410137e-02
7.76000000e+04 9.20402819e-02
7.77000000e+04 9.24401105e-02
7.77000000e+04 9.24393832e-02
7.78000000e+04 9.28276953e-02
7.78000000e+04 9.28269727e-02
7.79000000e+04 9.32038757e-02
7.79000000e+04 9.32031579e-02
7.80000000e+04 9.35687612e-02
7.80000000e+04 9.35680483e-02
7.81000000e+04 9.39224635e-02
7.81000000e+04 9.39217558e-02
7.82000000e+04 9.42650963e-02
7.82000000e+04 9.42643940e-02
7.83000000e+04 9.45967755e-02
7.83000000e+04 9.45960787e-02
7.84000000e+04 9.49176188e-02
7.84000000e+04 9.49169278e-02
7.85000000e+04 9.52277463e-02
7.85000000e+04 9.52270612e-02
7.86000000e+04 9.55272796e-02
7.86000000e+04 9.55266005e-02
7.87000000e+04 9.58163424e-02
7.87000000e+04 9.58156696e-02
7.88000000e+04 9.60950605e-02
7.88000000e+04 9.60943941e-02
7.89000000e+04 9.63635611e-02
7.89000000e+04 9.63629013e-02
7.90000000e+04 9.66219736e-02
7.90000000e+04 9.66213205e-02
7.91000000e+04 9.68704289e-02
7.91000000e+04 9.68697827e-02
7.92000000e+04 9.71090597e-02
7.92000000e+04 9.71084206e-02
7.93000000e+04 9.73380003e-02
7.93000000e+04 9.73373685e-02
7.94000000e+04 9.75573866e-02
7.94000000e+04 9.75567622e-02
7.95000000e+04 9.77673560e-02
7.95000000e+04 9.77667391e-02
7.96000000e+04 9.79680471e-02
7.96000000e+04 9.79674379e-02
7.97000000e+04 9.81596001e-02
7.97000000e+04 9.81589987e-02
7.98000000e+04 9.83421562e-02
7.98000000e+04 9.83415627e-02
7.99000000e+04 9.85158578e-02
7.99000000e+04 9.85152723e-02
8.00000000e+04 9.86808481e-02
8.00000000e+04 9.86802708e-02
8.01000000e+04 9.88372714e-02
8.01000000e+04 9.88367023e-02
8.02000000e+04 9.89852726e-02
8.02000000e+04 9.89847118e-02
8.03000000e+04 9.91249969e-02
8.03000000e+04 9.91244446e-02
8.04000000e+04 9.92565902e-02
8.04000000e+04 9.92560463e-02
8.05000000e+04 9.93801984e-02
8.05000000e+04 9.93796630e-02
8.06000000e+04 9.94959674e-02
8.06000000e+04 9.94954406e-02
8.07000000e+04 9.96040430e-02
8.07000000e+04 9.96035248e-02
8.08000000e+04 9.97045705e-02
8.08000000e+04 9.97040608e-02
8.09000000e+04 9.97976944e-02
8.09000000e+04 9.97971933e-02
8.10000000e+04 9.98835586e-02
8.10000000e+04 9.98830660e-02
8.11000000e+04 9.99623056e-02
8.11000000e+04 9.99618216e-02
8.12000000e+04 1.00034077e-01
8.12000000e+04 1.00033601e-01
8.13000000e+04 1.00099012e-01
8.13000000e+04 1.00098544e-01
8.14000000e+04 1.00157248e-01
8.14000000e+04 1.00156789e-01
8.15000000e+04 1.00208921e-01
8.15000000e+04 1.00208470e-01
8.16000000e+04 1.00254163e-01
8.16000000e+04 1.00253720e-01
8.17000000e+04 1.00293105e-01
8.17000000e+04 1.00292670e-01
8.18000000e+04 1.00325875e-01
8.18000000e+04 1.00325447e-01
8.19000000e+04 1.00352595e-01
8.19000000e+04 1.00352175e-01
8.20000000e+04 1.00373387e-01
8.20000000e+04 1.00372974e-01
8.21000000e+04 1.00388365e-01
8.21000000e+04 1.00387959e-01
8.22000000e+04 1.00397644e-01
8.22000000e+04 1.00397244e-01
8.23000000e+04 1.00401329e-01
8.23000000e+04 1.00400936e-01
8.24000000e+04 1.00399526e-01
8.24000000e+04 1.00399139e-01
8.25000000e+04 1.00392331e-01
8.25000000e+04 1.00391949e-01
8.26000000e+04 1.00379838e-01
8.26000000e+04 1.00379462e-01
8.27000000e+04 1.00362135e-01
8.27000000e+04 1.00361764e-01
8.28000000e+04 1.00339305e-01
8.28000000e+04 1.00338938e-01
8.29000000e+04 1.00311424e-01
8.29000000e+04 1.00311062e-01
8.30000000e+04 1.00278564e-01
8.30000000e+04 1.00278205e-01
8.31000000e+04 1.00240790e-01
8.31000000e+04 1.00240434e-01
8.32000000e+04 1.00198161e-01
8.32000000e+04 1.00197809e-01
8.33000000e+04 1.00150732e-01
8.33000000e+04 1.00150382e-01
8.34000000e+04 1.00098549e-01
8.34000000e+04 1.00098202e-01
8.35000000e+04 1.00041655e-01
8.35000000e+04 1.00041309e-01
8.36000000e+04 9.99800849e-02
8.36000000e+04 9.99797406e-02
8.37000000e+04 9.99138692e-02
8.37000000e+04 9.99135258e-02
8.38000000e+04 9.98430319e-02
8.38000000e+04 9.98426891e-02
8.39000000e+04 9.97675916e-02
8.39000000e+04 9.97672489e-02
8.40000000e+04 9.96875615e-02
8.40000000e+04 9.96872185e-02
8.41000000e+04 9.96029494e-02
8.41000000e+04 9.96026058e-02
8.42000000e+04 9.95137580e-02
8.42000000e+04 9.95134135e-02
8.43000000e+04 9.94199854e-02
8.43000000e+04 9.94196396e-02
8.44000000e+04 9.93216249e-02
8.44000000e+04 9.93212774e-02
8.45000000e+04 9.92186654e-02
8.45000000e+04 9.92183159e-02
8.46000000e+04 9.91110918e-02
8.46000000e+04 9.91107401e-02
8.47000000e+04 9.89988854e-02
8.47000000e+04 9.89985311e-02
8.48000000e+04 9.88820238e-02
8.48000000e+04 9.88816668e-02
8.49000000e+04 9.87604816e-02
8.49000000e+04 9.87601216e-02
8.50000000e+04 9.86342307e-02
8.50000000e+04 9.86338676e-02
8.51000000e+04 9.85032404e-02
8.51000000e+04 9.85028740e-02
8.52000000e+04 9.83674780e-02
8.52000000e+04 9.83671081e-02
8.53000000e+04 9.82269089e-02
8.53000000e+04 9.82265354e-02
8.54000000e+04 9.80814973e-02
8.54000000e+04 9.80811200e-02
8.55000000e+04 9.79312060e-02
8.55000000e+04 9.79308250e-02
8.56000000e+04 9.77759972e-02
8.56000000e+04 9.77756124e-02
8.57000000e+04 9.76158328e-02
8.57000000e+04 9.76154442e-02
8.58000000e+04 9.74506744e-02
8.58000000e+04 9.74502820e-02
8.59000000e+04 9.72804839e-02
8.59000000e+04 9.72800877e-02
8.60000000e+04 9.71052237e-02
8.60000000e+04 9.71048236e-02
8.61000000e+04 9.69248569e-02
8.61000000e+04 9.69244531e-02
8.62000000e+04 9.67393478e-02
8.62000000e+04 9.67389404e-02
8.63000000e+04 9.65486619e-02
8.63000000e+04 9.65482510e-02
8.64000000e+04 9.63527665e-02
8.64000000e+04 9.63523523e-02
8.65000000e+04 9.61516306e-02
8.65000000e+04 9.61512131e-02
8.66000000e+04 9.59452251e-02
8.66000000e+04 9.59448045e-02
8.67000000e+04 9.57335235e-02
8.67000000e+04 9.57331000e-02
8.68000000e+04 9.55165013e-02
8.68000000e+04 9.55160751e-02
8.69000000e+04 9.52941370e-02
8.69000000e+04 9.52937082e-02
8.70000000e+04 9.50664115e-02
8.70000000e+04 9.50659804e-02
8.71000000e+04 9.48333090e-02
8.71000000e+04 9.48328758e-02
8.72000000e+04 9.45948163e-02
8.72000000e+04 9.45943812e-02
8.73000000e+04 9.43509235e-02
8.73000000e+04 9.43504869e-02
8.74000000e+04 9.41016241e-02
8.74000000e+04 9.41011861e-02
8.75000000e+04 9.38469146e-02
8.75000000e+04 9.38464755e-02
8.76000000e+04 9.35867950e-02
8.76000000e+04 9.35863550e-02
8.77000000e+04 9.33212687e-02
8.77000000e+04 9.33208282e-02
8.78000000e+04 9.30503426e-02
8.78000000e+04 9.30499017e-02
8.79000000e+04 9.27740269e-02
8.79000000e+04 9.27735859e-02
8.80000000e+04 9.24923354e-02
8.80000000e+04 9.24918947e-02
8.81000000e+04 9.22052855e-02
8.81000000e+04 9.22048453e-02
8.82000000e+04 9.19128980e-02
8.82000000e+04 9.19124585e-02
8.83000000e+04 9.16151971e-02
8.83000000e+04 9.16147587e-02
8.84000000e+04 9.13122106e-02
8.84000000e+04 9.13117735e-02
8.85000000e+04 9.10039696e-02
8.85000000e+04 9.10035341e-02
8.86000000e+04 9.06905088e-02
8.86000000e+04 9.06900751e-02
8.87000000e+04 9.03718660e-02
8.87000000e+04 9.03714344e-02
8.88000000e+04 9.00480824e-02
8.88000000e+04 9.00476532e-02
8.89000000e+04 8.97192025e-02
8.89000000e+04 8.97187759e-02
8.90000000e+04 8.93852738e-02
8.90000000e+04 8.93848502e-02
8.91000000e+04 8.90463472e-02
8.91000000e+04 8.90459267e-02
8.92000000e+04 8.87024762e-02
8.92000000e+04 8.87020591e-02
8.93000000e+04 8.83537177e-02
8.93000000e+04 8.83533042e-02
8.94000000e+04 8.80001311e-02
8.94000000e+04 8.79997216e-02
8.95000000e+04 8.76417789e-02
8.95000000e+04 8.76413735e-02
8.96000000e+04 8.72787261e-02
8.96000000e+04 8.72783249e-02
8.97000000e+04 8.69110402e-02
8.97000000e+04 8.69106436e-02
8.98000000e+04 8.65387915e-02
8.98000000e+04 8.65383997e-02
8.99000000e+04 8.61620525e-02
8.99000000e+04 8.61616656e-02
9.00000000e+04 8.57808982e-02
9.00000000e+04 8.57805164e-02
9.01000000e+04 8.53954055e-02
9.01000000e+04 8.53950291e-02
9.02000000e+04 8.50056538e-02
9.02000000e+04 8.50052830e-02
9.03000000e+04 8.46117243e-02
9.03000000e+04 8.46113591e-02
9.04000000e+04 8.42137002e-02
9.04000000e+04 8.42133409e-02
9.05000000e+04 8.38116664e-02
9.05000000e+04 8.38113131e-02
9.06000000e+04 8.34057096e-02
9.06000000e+04 8.34053625e-02
9.07000000e+04 8.29959182e-02
9.07000000e+04 8.29955774e-02
9.08000000e+04 8.25823820e-02
9.08000000e+04 8.25820477e-02
9.09000000e+04 8.21651922e-02
9.09000000e+04 8.21648644e-02
9.10000000e+04 8.17444413e-02
9.10000000e+04 8.17441203e-02
9.11000000e+04 8.13202232e-02
9.11000000e+04 8.13199091e-02
9.12000000e+04 8.08926328e-02
9.12000000e+04 8.08923255e-02
9.13000000e+04 8.04617658e-02
9.13000000e+04 8.04614656e-02
9.14000000e+04 8.00277191e-02
9.14000000e+04 8.00274260e-02
9.15000000e+04 7.95905903e-02
9.15000000e+04 7.95903045e-02
9.16000000e+04 7.91504779e-02
9.16000000e+04 7.91501994e-02
9.17000000e+04 7.87074807e-02
9.17000000e+04 7.87072095e-02
9.18000000e+04 7.82616983e-02
9.18000000e+04 7.82614346e-02
9.19000000e+04 7.78132308e-02
9.19000000e+04 7.78129746e-02
9.20000000e+04 7.73621784e-02
9.20000000e+04 7.73619297e-02
9.21000000e+04 7.69086417e-02
9.21000000e+04 7.69084007e-02
9.22000000e+04 7.64527217e-02
9.22000000e+04 7.64524883e-02
9.23000000e+04 7.59945192e-02
9.23000000e+04 7.59942934e-02
9.24000000e+04 7.55341352e-02
9.24000000e+04 7.55339171e-02
9.25000000e+04 7.50716707e-02
9.25000000e+04 7.50714603e-02
9.26000000e+04 7.46072263e-02
9.26000000e+04 7.46070236e-02
9.27000000e+04 7.41409027e-02
9.27000000e+04 7.41407078e-02
9.28000000e+04 7.36728002e-02
9.28000000e+04 7.36726130e-02
9.29000000e+04 7.32030188e-02
9.29000000e+04 7.32028393e-02
9.30000000e+04 7.27316579e-02
9.30000000e+04 7.27314862e-02
9.31000000e+04 7.22588168e-02
9.31000000e+04 7.22586527e-02
9.32000000e+04 7.17845939e-02
9.32000000e+04 7.17844375e-02
9.33000000e+04 7.13090871e-02
9.33000000e+04 7.13089383e-02
9.34000000e+04 7.08323937e-02
9.34000000e+04 7.08322525e-02
9.35000000e+04 7.03546101e-02
9.35000000e+04 7.03544766e-02
9.36000000e+04 6.98758323e-02
9.36000000e+04 6.98757063e-02
9.37000000e+04 6.93961549e-02
9.37000000e+04 6.93960364e-02
9.38000000e+04 6.89156721e-02
9.38000000e+04 6.89155611e-02
9.39000000e+04 6.84344770e-02
9.39000000e+04 6.84343733e-02
9.40000000e+04 6.79526616e-02
9.40000000e+04 6.79525653e-02
9.41000000e+04 6.74703170e-02
9.41000000e+04 6.74702279e-02
9.42000000e+04 6.69875332e-02
9.42000000e+04 6.69874514e-02
9.43000000e+04 6.65043992e-02
9.43000000e+04 6.65043244e-02
9.44000000e+04 6.60210025e-02
9.44000000e+04 6.60209348e-02
9.45000000e+04 6.55374299e-02
9.45000000e+04 6.55373692e-02
9.46000000e+04 6.50537665e-02
9.46000000e+04 6.50537128e-02
9.47000000e+04 6.45700966e-02
9.47000000e+04 6.45700496e-02
9.48000000e+04 6.40865028e-02
9.48000000e+04 6.40864626e-02
9.49000000e+04 6.36030667e-02
9.49000000e+04 6.36030331e-02
9.50000000e+04 6.31198684e-02
9.50000000e+04 6.31198414e-02
9.51000000e+04 6.26369867e-02
9.51000000e+04 6.26369661e-02
9.52000000e+04 6.21544989e-02
9.52000000e+04 6.21544847e-02
9.53000000e+04 6.16724810e-02
9.53000000e+04 6.16724731e-02
9.54000000e+04 6.11910076e-02
9.54000000e+04 6.11910058e-02
9.55000000e+04 6.07101517e-02
9.55000000e+04 6.07101560e-02
9.56000000e+04 6.02299850e-02
9.56000000e+04 6.02299953e-02
9.57000000e+04 5.97505776e-02
9.57000000e+04 5.97505938e-02
9.58000000e+04 5.92719981e-02
9.58000000e+04 5.92720201e-02
9.59000000e+04 5.87943138e-02
9.59000000e+04 5.87943414e-02
9.60000000e+04 5.83175902e-02
9.60000000e+04 5.83176233e-02
9.61000000e+04 5.78418915e-02
9.61000000e+04 5.78419300e-02
9.62000000e+04 5.73672802e-02
9.62000000e+04 5.73673241e-02
9.63000000e+04 5.68938176e-02
9.63000000e+04 5.68938667e-02
9.64000000e+04 5.64215632e-02
9.64000000e+04 5.64216174e-02
9.65000000e+04 5.59505750e-02
9.65000000e+04 5.59506342e-02
9.66000000e+04 5.54809097e-02
9.66000000e+04 5.54809738e-02
9.67000000e+04 5.50126222e-02
9.67000000e+04 5.50126911e-02
9.68000000e+04 5.45457662e-02
9.68000000e+04 5.45458397e-02
9.69000000e+04 5.40803935e-02
9.69000000e+04 5.40804716e-02
9.70000000e+04 5.36165548e-02
9.70000000e+04 5.36166373e-02
9.71000000e+04 5.31542991e-02
9.71000000e+04 5.31543859e-02
9.72000000e+04 5.26936739e-02
9.72000000e+04 5.26937649e-02
9.73000000e+04 5.22347252e-02
9.73000000e+04 5.22348203e-02
9.74000000e+04 5.17774977e-02
9.74000000e+04 5.17775968e-02
9.75000000e+04 5.13220343e-02
9.75000000e+04 5.13221373e-02
9.76000000e+04 5.08683769e-02
9.76000000e+04 5.08684837e-02
9.77000000e+04 5.04165656e-02
9.77000000e+04 5.04166760e-02
9.78000000e+04 4.99666393e-02
9.78000000e+04 4.99667532e-02
9.79000000e+04 4.95186352e-02
9.79000000e+04 4.95187526e-02
9.80000000e+04 4.90725895e-02
9.80000000e+04 4.90727102e-02
9.81000000e+04 4.86285367e-02
9.81000000e+04 4.86286606e-02
9.82000000e+04 4.81865101e-02
9.82000000e+04 4.81866372e-02
9.83000000e+04 4.77465416e-02
9.83000000e+04 4.77466717e-02
9.84000000e+04 4.73086618e-02
9.84000000e+04 4.73087948e-02
9.85000000e+04 4.68728999e-02
9.85000000e+04 4.68730357e-02
9.86000000e+04 4.64392840e-02
9.86000000e+04 4.64394224e-02
9.87000000e+04 4.60078407e-02
9.87000000e+04 4.60079817e-02
9.88000000e+04 4.55785954e-02
9.88000000e+04 4.55787390e-02
9.89000000e+04 4.51515724e-02
9.89000000e+04 4.51517184e-02
9.90000000e+04 4.47267948e-02
9.90000000e+04 4.47269430e-02
9.91000000e+04 4.43042842e-02
9.91000000e+04 4.43044347e-02
9.92000000e+04 4.38840614e-02
9.92000000e+04 4.38842140e-02
9.93000000e+04 4.34661458e-02
9.93000000e+04 4.34663004e-02
9.94000000e+04 4.30505558e-02
9.94000000e+04 4.30507124e-02
9.95000000e+04 4.26373086e-02
9.95000000e+04 4.26374671e-02
9.96000000e+04 4.22264205e-02
9.96000000e+04 4.22265807e-02
9.97000000e+04 4.18179065e-02
9.97000000e+04 4.18180683e-02
9.98000000e+04 4.14117806e-02
9.98000000e+04 4.14119441e-02
9.99000000e+04 4.10080560e-02
9.99000000e+04 4.10082210e-02
1.00000000e+05 4.06067447e-02
1.00000000e+05 4.06069110e-02
1.00100000e+05 4.02078576e-02
1.00100000e+05 4.02080253e-02
1.00200000e+05 3.98114051e-02
1.00200000e+05 3.98115740e-02
1.00300000e+05 3.94173961e-02
1.00300000e+05 3.94175663e-02
1.00400000e+05 3.90258391e-02
1.00400000e+05 3.90260104e-02
1.00500000e+05 3.86367414e-02
1.00500000e+05 3.86369138e-02
1.00600000e+05 3.82501096e-02
1.00600000e+05 3.82502829e-02
1.00700000e+05 3.78659493e-02
1.00700000e+05 3.78661235e-02
1.00800000e+05 3.74842654e-02
1.00800000e+05 3.74844404e-02
1.00900000e+05 3.71050619e-02
1.00900000e+05 3.71052377e-02
1.01000000e+05 3.67283422e-02
1.01000000e+05 3.67285186e-02
1.01100000e+05 3.63541087e-02
1.01100000e+05 3.63542858e-02
1.01200000e+05 3.59823634e-02
1.01200000e+05 3.59825411e-02
1.01300000e+05 3.56131072e-02
1.01300000e+05 3.56132854e-02
1.01400000e+05 3.52463406e-02
1.01400000e+05 3.52465192e-02
1.01500000e+05 3.48820632e-02
1.01500000e+05 3.48822422e-02
1.01600000e+05 3.45202742e-02
1.01600000e+05 3.45204535e-02
1.01700000e+05 3.41609719e-02
1.01700000e+05 3.41611515e-02
1.01800000e+05 3.38041542e-02
1.01800000e+05 3.38043341e-02
1.01900000e+05 3.34498183e-02
1.01900000e+05 3.34499984e-02
1.02000000e+05 3.30979609e-02
1.02000000e+05 3.30981410e-02
1.02100000e+05 3.27485780e-02
1.02100000e+05 3.27487582e-02
1.02200000e+05 3.24016652e-02
1.02200000e+05 3.24018455e-02
1.02300000e+05 3.20572176e-02
1.02300000e+05 3.20573978e-02
1.02400000e+05 3.17152296e-02
1.02400000e+05 3.17154098e-02
1.02500000e+05 3.13756954e-02
1.02500000e+05 3.13758755e-02
1.02600000e+05 3.10386085e-02
1.02600000e+05 3.10387885e-02
1.02700000e+05 3.07039621e-02
1.02700000e+05 3.07041419e-02
1.02800000e+05 3.03717489e-02
1.02800000e+05 3.03719285e-02
1.02900000e+05 3.00419612e-02
1.02900000e+05 3.00421405e-02
1.03000000e+05 2.97145909e-02
1.03000000e+05 2.97147699e-02
1.03100000e+05 2.93896295e-02
1.03100000e+05 2.93898082e-02
1.03200000e+05 2.90670682e-02
1.03200000e+05 2.90672465e-02
1.03300000e+05 2.87468978e-02
1.03300000e+05 2.87470757e-02
1.03400000e+05 2.84291087e-02
1.03400000e+05 2.84292862e-02
1.03500000e+05 2.81136911e-02
1.03500000e+05 2.81138681e-02
1.03600000e+05 2.78006348e-02
1.03600000e+05 2.78008113e-02
1.03700000e+05 2.74899294e-02
1.03700000e+05 2.74901055e-02
1.03800000e+05 2.71815643e-02
1.03800000e+05 2.71817397e-02
1.03900000e+05 2.68755282e-02
1.03900000e+05 2.68757031e-02
1.04000000e+05 2.65718102e-02
1.04000000e+05 2.65719844e-02
1.04100000e+05 2.62703985e-02
1.04100000e+05 2.62705722e-02
1.04200000e+05 2.59712816e-02
1.04200000e+05 2.59714546e-02
1.04300000e+05 2.56744475e-02
1.04300000e+05 2.56746198e-02
1.04400000e+05 2.53798841e-02
1.04400000e+05 2.53800557e-02
1.04500000e+05 2.50875790e-02
1.04500000e+05 2.50877499e-02
1.04600000e+05 2.47975197e-02
1.04600000e+05 2.47976900e-02
1.04700000e+05 2.45096937e-02
1.04700000e+05 2.45098632e-02
1.04800000e+05 2.42240879e-02
1.04800000e+05 2.42242567e-02
1.04900000e+05 2.39406896e-02
1.04900000e+05 2.39408575e-02
1.05000000e+05 2.36594854e-02
1.05000000e+05 2.36596525e-02
1.05100000e+05 2.33804622e-02
1.05100000e+05 2.33806285e-02
1.05200000e+05 2.31036065e-02
1.05200000e+05 2.31037720e-02
1.05300000e+05 2.28289048e-02
1.05300000e+05 2.28290695e-02
1.05400000e+05 2.25563436e-02
1.05400000e+05 2.25565074e-02
1.05500000e+05 2.22859090e-02
1.05500000e+05 2.22860720e-02
1.05600000e+05 2.20175873e-02
1.05600000e+05 2.20177494e-02
1.05700000e+05 2.17513645e-02
1.05700000e+05 2.17515258e-02
1.05800000e+05 2.14872268e-02
1.05800000e+05 2.14873871e-02
1.05900000e+05 2.12251599e-02
1.05900000e+05 2.12253193e-02
1.06000000e+05 2.09651498e-02
1.06000000e+05 2.09653083e-02
1.06100000e+05 2.07071822e-02
1.06100000e+05 2.07073398e-02
1.06200000e+05 2.04512430e-02
1.06200000e+05 2.04513996e-02
1.06300000e+05 2.01973178e-02
1.06300000e+05 2.01974735e-02
1.06400000e+05 1.99453923e-02
1.06400000e+05 1.99455471e-02
1.06500000e+05 1.96954521e-02
1.06500000e+05 1.96956060e-02
1.06600000e+05 1.94474828e-02
1.06600000e+05 1.94476357e-02
1.06700000e+05 1.92014700e-02
1.06700000e+05 1.92016220e-02
1.06800000e+05 1.89573992e-02
1.06800000e+05 1.89575503e-02
1.06900000e+05 1.87152561e-02
1.06900000e+05 1.87154061e-02
1.07000000e+05 1.84750260e-02
1.07000000e+05 1.84751751e-02
1.07100000e+05 1.82366946e-02
1.07100000e+05 1.82368428e-02
1.07200000e+05 1.80002475e-02
1.07200000e+05 1.80003946e-02
1.07300000e+05 1.77656701e-02
1.07300000e+05 1.77658163e-02
1.07400000e+05 1.75329482e-02
1.07400000e+05 1.75330934e-02
1.07500000e+05 1.73020673e-02
1.07500000e+05 1.73022116e-02
1.07600000e+05 1.70730132e-02
1.07600000e+05 1.70731565e-02
1.07700000e+05 1.68457716e-02
1.07700000e+05 1.68459139e-02
1.07800000e+05 1.66203282e-02
1.07800000e+05 1.66204695e-02
1.07900000e+05 1.63966689e-02
1.07900000e+05 1.63968092e-02
1.08000000e+05 1.61747796e-02
1.08000000e+05 1.61749190e-02
1.08100000e+05 1.59546464e-02
1.08100000e+05 1.59547847e-02
1.08200000e+05 1.57362552e-02
1.08200000e+05 1.57363926e-02
1.08300000e+05 1.55195923e-02
1.08300000e+05 1.55197287e-02
1.08400000e+05 1.53046440e-02
1.08400000e+05 1.53047793e-02
1.08500000e+05 1.50913964e-02
1.08500000e+05 1.50915308e-02
1.08600000e+05 1.48798362e-02
1.08600000e+05 1.48799695e-02
1.08700000e+05 1.46699497e-02
1.08700000e+05 1.46700821e-02
1.08800000e+05 1.44617237e-02
1.08800000e+05 1.44618551e-02
1.08900000e+05 1.42551449e-02
1.08900000e+05 1.42552752e-02
1.09000000e+05 1.40502001e-02
1.09000000e+05 1.40503294e-02
1.09100000e+05 1.38468761e-02
1.09100000e+05 1.38470044e-02
1.09200000e+05 1.36451600e-02
1.09200000e+05 1.36452873e-02
1.09300000e+05 1.34450388e-02
1.09300000e+05 1.34451651e-02
1.09400000e+05 1.32464996e-02
1.09400000e+05 1.32466249e-02
1.09500000e+05 1.30495296e-02
1.09500000e+05 1.30496539e-02
1.09600000e+05 1.28541159e-02
1.09600000e+05 1.28542393e-02
1.09700000e+05 1.26602458e-02
1.09700000e+05 1.26603682e-02
1.09800000e+05 1.24679065e-02
1.09800000e+05 1.24680280e-02
1.09900000e+05 1.22770853e-02
1.09900000e+05 1.22772058e-02
1.10000000e+05 1.20877693e-02
1.10000000e+05 1.20878889e-02
1.10100000e+05 1.18999458e-02
1.10100000e+05 1.19000645e-02
1.10200000e+05 1.17136019e-02
1.10200000e+05 1.17137198e-02
1.10300000e+05 1.15287247e-02
1.10300000e+05 1.15288417e-02
1.10400000e+05 1.13453012e-02
1.10400000e+05 1.13454173e-02
1.10500000e+05 1.11633184e-02
1.10500000e+05 1.11634337e-02
1.10600000e+05 1.09827631e-02
1.10600000e+05 1.09828775e-02
1.10700000e+05 1.08036220e-02
1.10700000e+05 1.08037357e-02
1.10800000e+05 1.06258819e-02
1.10800000e+05 1.06259948e-02
1.10900000e+05 1.04495294e-02
1.10900000e+05 1.04496416e-02
1.11000000e+05 1.02745509e-02
1.11000000e+05 1.02746624e-02
1.11100000e+05 1.01009330e-02
1.11100000e+05 1.01010438e-02
1.11200000e+05 9.92866208e-03
1.11200000e+05 9.92877215e-03
1.11300000e+05 9.75772447e-03
1.11300000e+05 9.75783385e-03
1.11400000e+05 9.58810657e-03
1.11400000e+05 9.58821529e-03
1.11500000e+05 9.41979482e-03
1.11500000e+05 9.41990288e-03
1.11600000e+05 9.25277571e-03
1.11600000e+05 9.25288311e-03
1.11700000e+05 9.08703585e-03
1.11700000e+05 9.08714259e-03
1.11800000e+05 8.92256198e-03
1.11800000e+05 8.92266806e-03
1.11900000e+05 8.75934106e-03
1.11900000e+05 8.75944647e-03
1.12000000e+05 8.59736029e-03
1.12000000e+05 8.59746501e-03
1.12100000e+05 8.43660715e-03
1.12100000e+05 8.43671116e-03
1.12200000e+05 8.27706945e-03
1.12200000e+05 8.27717273e-03
1.12300000e+05 8.11873535e-03
1.12300000e+05 8.11883788e-03
1.12400000e+05 7.96159344e-03
1.12400000e+05 7.96169520e-03
1.12500000e+05 7.80563269e-03
1.12500000e+05 7.80573364e-03
1.12600000e+05 7.65084247e-03
1.12600000e+05 7.65094261e-03
1.12700000e+05 7.49721259e-03
1.12700000e+05 7.49731188e-03
1.12800000e+05 7.34473320e-03
1.12800000e+05 7.34483164e-03
1.12900000e+05 7.19339478e-03
1.12900000e+05 7.19349235e-03
1.13000000e+05 7.04318802e-03
1.13000000e+05 7.04328474e-03
1.13100000e+05 6.89410374e-03
1.13100000e+05 6.89419963e-03
1.13200000e+05 6.74613271e-03
1.13200000e+05 6.74622782e-03
1.13300000e+05 6.59926549e-03
1.13300000e+05 6.59935988e-03
1.13400000e+05 6.45349214e-03
1.13400000e+05 6.45358590e-03
1.13500000e+05 6.30880200e-03
1.13500000e+05 6.30889527e-03
1.13600000e+05 6.16518332e-03
1.13600000e+05 6.16527626e-03
1.13700000e+05 6.02262290e-03
1.13700000e+05 6.02271572e-03
1.13800000e+05 5.88110563e-03
1.13800000e+05 5.88119859e-03
1.13900000e+05 5.74061403e-03
1.13900000e+05 5.74070744e-03
1.14000000e+05 5.60112765e-03
1.14000000e+05 5.60122189e-03
1.14100000e+05 5.46262250e-03
1.14100000e+05 5.46271801e-03
1.14200000e+05 5.32507037e-03
1.14200000e+05 5.32516767e-03
1.14300000e+05 5.18843811e-03
1.14300000e+05 5.18853778e-03
1.14400000e+05 5.05268687e-03
1.14400000e+05 5.05278959e-03
1.14500000e+05 4.91777128e-03
1.14500000e+05 4.91787779e-03
1.14600000e+05 4.78363856e-03
1.14600000e+05 4.78374971e-03
1.14700000e+05 4.65022769e-03
1.14700000e+05 4.65034441e-03
1.14800000e+05 4.51746844e-03
1.14800000e+05 4.51759177e-03
1.14900000e+05 4.38528047e-03
1.14900000e+05 4.38541151e-03
1.15000000e+05 4.25357238e-03
1.15000000e+05 4.25371235e-03
1.15100000e+05 4.12224080e-03
1.15100000e+05 4.12239099e-03
1.15200000e+05 3.99116944e-03
1.15200000e+05 3.99133124e-03
1.15300000e+05 3.86022828e-03
1.15300000e+05 3.86040315e-03
1.15400000e+05 3.72927273e-03
1.15400000e+05 3.72946220e-03
1.15500000e+05 3.59814287e-03
1.15500000e+05 3.59834854e-03
1.15600000e+05 3.46666282e-03
1.15600000e+05 3.46688635e-03
1.15700000e+05 3.33464020e-03
1.15700000e+05 3.33488328e-03
1.15800000e+05 3.20186566e-03
1.15800000e+05 3.20213001e-03
1.15900000e+05 3.06811266e-03
1.15900000e+05 3.06840000e-03
1.16000000e+05 2.93313730e-03
1.16000000e+05 2.93344936e-03
1.16100000e+05 2.79667840e-03
1.16100000e+05 2.79701687e-03
1.16200000e+05 2.65845778e-03
1.16200000e+05 2.65882430e-03
1.16300000e+05 2.51818069e-03
1.16300000e+05 2.51857684e-03
1.16400000e+05 2.37553654e-03
1.16400000e+05 2.37596379e-03
1.16500000e+05 2.23019980e-03
1.16500000e+05 2.23065952e-03
1.16600000e+05 2.08183119e-03
1.16600000e+05 2.08232460e-03
1.16700000e+05 1.93007911e-03
1.16700000e+05 1.93060726e-03
1.16800000e+05 1.77458132e-03
1.16800000e+05 1.77514507e-03
1.16900000e+05 1.61496690e-03
1.16900000e+05 1.61556687e-03
1.17000000e+05 1.45085841e-03
1.17000000e+05 1.45149501e-03
1.17100000e+05 1.28187438e-03
1.17100000e+05 1.28254772e-03
1.17200000e+05 1.10763195e-03
1.17200000e+05 1.10834187e-03
1.17300000e+05 9.27749783e-04
1.17300000e+05 9.28495810e-04
1.17400000e+05 7.41851175e-04
1.17400000e+05 7.42632511e-04
1.17500000e+05 5.49567325e-04
1.17500000e+05 5.50382829e-04
1.17600000e+05 3.50540773e-04
1.17600000e+05 3.51388951e-04
1.17700000e+05 1.44428954e-04
1.17700000e+05 1.45307952e-04
1.17800000e+05 -6.90921620e-05
1.17800000e+05 -6.81845636e-05
1.17900000e+05 -2.90324381e-04
1.17900000e+05 -2.89390768e-04
1.18000000e+05 -5.19543584e-04
1.18000000e+05 -5.18586907e-04
1.18100000e+05 -7.56996079e-04
1.18100000e+05 -7.56019640e-04
1.18200000e+05 -1.00289500e-03
1.18200000e+05 -1.00190244e-03
1.18300000e+05 -1.25741686e-03
1.18300000e+05 -1.25641215e-03
1.18400000e+05 -1.52069829e-03
1.18400000e+05 -1.51968569e-03
1.18500000e+05 -1.79283294e-03
1.18500000e+05 -1.79181701e-03
1.18600000e+05 -2.07386875e-03
1.18600000e+05 -2.07285426e-03
1.18700000e+05 -2.36380542e-03
1.18700000e+05 -2.36279737e-03
1.18800000e+05 -2.66259230e-03
1.18800000e+05 -2.66159585e-03
1.18900000e+05 -2.97012672e-03
1.18900000e+05 -2.96914715e-03
1.19000000e+05 -3.28625263e-03
1.19000000e+05 -3.28529530e-03
1.19100000e+05 -3.61075982e-03
1.19100000e+05 -3.60983012e-03
1.19200000e+05 -3.94338358e-03
1.19200000e+05 -3.94248688e-03
1.19300000e+05 -4.28380490e-03
1.19300000e+05 -4.28294649e-03
1.19400000e+05 -4.63165115e-03
1.19400000e+05 -4.63083620e-03
1.19500000e+05 -4.98649734e-03
1.19500000e+05 -4.98573083e-03
1.19600000e+05 -5.34786793e-03
1.19600000e+05 -5.34715460e-03
1.19700000e+05 -5.71523909e-03
1.19700000e+05 -5.71458342e-03
1.19800000e+05 -6.08804161e-03
1.19800000e+05 -6.08744771e-03
1.19900000e+05 -6.46566416e-03
1.19900000e+05 -6.46513579e-03
1.20000000e+05 -6.84745714e-03
1.20000000e+05 -6.84699763e-03
1.20100000e+05 -7.23273692e-03
1.20100000e+05 -7.23234912e-03
1.20200000e+05 -7.62079040e-03
1.20200000e+05 -7.62047668e-03
1.20300000e+05 -8.01088006e-03
1.20300000e+05 -8.01064227e-03
1.20400000e+05 -8.40224920e-03
1.20400000e+05 -8.40208863e-03
1.20500000e+05 -8.79412739e-03
1.20500000e+05 -8.79404478e-03
1.20600000e+05 -9.18573621e-03
1.20600000e+05 -9.18573172e-03
1.20700000e+05 -9.57629497e-03
1.20700000e+05 -9.57636817e-03
1.20800000e+05 -9.96502654e-03
1.20800000e+05 -9.96517646e-03
1.20900000e+05 -1.03511631e-02
1.20900000e+05 -1.03513882e-02
1.21000000e+05 -1.07339520e-02
1.21000000e+05 -1.07342502e-02
1.21100000e+05 -1.11126610e-02
1.21100000e+05 -1.11130296e-02
1.21200000e+05 -1.14865838e-02
1.21200000e+05 -1.14870197e-02
1.21300000e+05 -1.18550450e-02
1.21300000e+05 -1.18555446e-02
1.21400000e+05 -1.22174047e-02
1.21400000e+05 -1.22179641e-02
1.21500000e+05 -1.25730628e-02
1.21500000e+05 -1.25736776e-02
1.21600000e+05 -1.29214630e-02
1.21600000e+05 -1.29221285e-02
1.21700000e+05 -1.32620960e-02
1.21700000e+05 -1.32628072e-02
1.21800000e+05 -1.35945022e-02
1.21800000e+05 -1.35952540e-02
1.21900000e+05 -1.39182745e-02
1.21900000e+05 -1.39190614e-02
1.22000000e+05 -1.42330593e-02
1.22000000e+05 -1.42338759e-02
1.22100000e+05 -1.45385585e-02
1.22100000e+05 -1.45393992e-02
1.22200000e+05 -1.48345294e-02
1.22200000e+05 -1.48353888e-02
1.22300000e+05 -1.51207854e-02
1.22300000e+05 -1.51216579e-02
1.22400000e+05 -1.53971949e-02
1.22400000e+05 -1.53980752e-02
1.22500000e+05 -1.56636810e-02
1.22500000e+05 -1.56645638e-02
1.22600000e+05 -1.59202191e-02
1.22600000e+05 -1.59210996e-02
1.22700000e+05 -1.61668360e-02
1.22700000e+05 -1.61677092e-02
1.22800000e+05 -1.64036065e-02
1.22800000e+05 -1.64044680e-02
1.22900000e+05 -1.66306514e-02
1.22900000e+05 -1.66314970e-02
1.23000000e+05 -1.68481341e-02
1.23000000e+05 -1.68489599e-02
1.23100000e+05 -1.70562570e-02
1.23100000e+05 -1.70570596e-02
1.23200000e+05 -1.72552586e-02
1.23200000e+05 -1.72560348e-02
1.23300000e+05 -1.74454089e-02
1.23300000e+05 -1.74461561e-02
1.23400000e+05 -1.76270061e-02
1.23400000e+05 -1.76277218e-02
1.23500000e+05 -1.78003724e-02
1.23500000e+05 -1.78010548e-02
1.23600000e+05 -1.79658502e-02
1.23600000e+05 -1.79664977e-02
1.23700000e+05 -1.81237979e-02
1.23700000e+05 -1.81244093e-02
1.23800000e+05 -1.82745863e-02
1.23800000e+05 -1.82751608e-02
1.23900000e+05 -1.84185946e-02
1.23900000e+05 -1.84191318e-02
1.24000000e+05 -1.85562072e-02
1.24000000e+05 -1.85567070e-02
1.24100000e+05 -1.86878100e-02
1.24100000e+05 -1.86882725e-02
1.24200000e+05 -1.88137872e-02
1.24200000e+05 -1.88142129e-02
1.24300000e+05 -1.89345187e-02
1.24300000e+05 -1.89349084e-02
1.24400000e+05 -1.90503772e-02
1.24400000e+05 -1.90507318e-02
1.24500000e+05 -1.91617259e-02
1.24500000e+05 -1.91620467e-02
1.24600000e+05 -1.92689166e-02
1.24600000e+05 -1.92692048e-02
1.24700000e+05 -1.93722875e-02
1.24700000e+05 -1.93725446e-02
1.24800000e+05 -1.94721619e-02
1.24800000e+05 -1.94723896e-02
1.24900000e+05 -1.95688475e-02
1.24900000e+05 -1.95690473e-02
1.25000000e+05 -1.96626344e-02
1.25000000e+05 -1.96628083e-02
1.25100000e+05 -1.97537955e-02
1.25100000e+05 -1.97539452e-02
1.25200000e+05 -1.98425856e-02
1.25200000e+05 -1.98427128e-02
1.25300000e+05 -1.99292410e-02
1.25300000e+05 -1.99293475e-02
1.25400000e+05 -2.00139801e-02
1.25400000e+05 -2.00140677e-02
1.25500000e+05 -2.00970032e-02
1.25500000e+05 -2.00970737e-02
1.25600000e+05 -2.01784932e-02
1.25600000e+05 -2.01785482e-02
1.25700000e+05 -2.02586158e-02
1.25700000e+05 -2.02586569e-02
1.25800000e+05 -2.03375206e-02
1.25800000e+05 -2.03375494e-02
1.25900000e+05 -2.04153415e-02
1.25900000e+05 -2.04153593e-02
1.26000000e+05 -2.04921980e-02
1.26000000e+05 -2.04922061e-02
1.26100000e+05 -2.05681954e-02
1.26100000e+05 -2.05681953e-02
1.26200000e+05 -2.06434268e-02
1.26200000e+05 -2.06434194e-02
1.26300000e+05 -2.07179732e-02
1.26300000e+05 -2.07179595e-02
1.26400000e+05 -2.07919047e-02
1.26400000e+05 -2.07918859e-02
1.26500000e+05 -2.08652821e-02
1.26500000e+05 -2.08652588e-02
1.26600000e+05 -2.09381568e-02
1.26600000e+05 -2.09381299e-02
1.26700000e+05 -2.10105728e-02
1.26700000e+05 -2.10105429e-02
1.26800000e+05 -2.10825668e-02
1.26800000e+05 -2.10825345e-02
1.26900000e+05 -2.11541695e-02
1.26900000e+05 -2.11541353e-02
1.27000000e+05 -2.12254062e-02
1.27000000e+05 -2.12253706e-02
1.27100000e+05 -2.12962975e-02
1.27100000e+05 -2.12962609e-02
1.27200000e+05 -2.13668604e-02
1.27200000e+05 -2.13668230e-02
1.27300000e+05 -2.14371081e-02
1.27300000e+05 -2.14370702e-02
1.27400000e+05 -2.15070513e-02
1.27400000e+05 -2.15070131e-02
1.27500000e+05 -2.15766982e-02
1.27500000e+05 -2.15766599e-02
1.27600000e+05 -2.16460555e-02
1.27600000e+05 -2.16460172e-02
1.27700000e+05 -2.17151279e-02
1.27700000e+05 -2.17150897e-02
1.27800000e+05 -2.17839194e-02
1.27800000e+05 -2.17838814e-02
1.27900000e+05 -2.18524328e-02
1.27900000e+05 -2.18523950e-02
1.28000000e+05 -2.19206703e-02
1.28000000e+05 -2.19206328e-02
1.28100000e+05 -2.19886337e-02
1.28100000e+05 -2.19885966e-02
1.28200000e+05 -2.20563244e-02
1.28200000e+05 -2.20562876e-02
1.28300000e+05 -2.21237437e-02
1.28300000e+05 -2.21237072e-02
1.28400000e+05 -2.21908927e-02
1.28400000e+05 -2.21908565e-02
1.28500000e+05 -2.22577725e-02
1.28500000e+05 -2.22577366e-02
1.28600000e+05 -2.23243842e-02
1.28600000e+05 -2.23243487e-02
1.28700000e+05 -2.23907291e-02
1.28700000e+05 -2.23906938e-02
1.28800000e+05 -2.24568084e-02
1.28800000e+05 -2.24567734e-02
1.28900000e+05 -2.25226235e-02
1.28900000e+05 -2.25225888e-02
1.29000000e+05 -2.25881759e-02
1.29000000e+05 -2.25881415e-02
1.29100000e+05 -2.26534673e-02
1.29100000e+05 -2.26534331e-02
1.29200000e+05 -2.27184992e-02
1.29200000e+05 -2.27184652e-02
1.29300000e+05 -2.27832734e-02
1.29300000e+05 -2.27832397e-02
1.29400000e+05 -2.28477919e-02
1.29400000e+05 -2.28477583e-02
1.29500000e+05 -2.29120564e-02
1.29500000e+05 -2.29120231e-02
1.29600000e+05 -2.29760690e-02
1.29600000e+05 -2.29760358e-02
1.29700000e+05 -2.30398317e-02
1.29700000e+05 -2.30397987e-02
1.29800000e+05 -2.31033464e-02
1.29800000e+05 -2.31033136e-02
1.29900000e+05 -2.31666152e-02
1.29900000e+05 -2.31665826e-02
1.30000000e+05 -2.32296402e-02
1.30000000e+05 -2.32296077e-02
1.30100000e+05 -2.32924234e-02
1.30100000e+05 -2.32923911e-02
1.30200000e+05 -2.33549668e-02
1.30200000e+05 -2.33549347e-02
1.30300000e+05 -2.34172725e-02
1.30300000e+05 -2.34172406e-02
1.30400000e+05 -2.34793426e-02
1.30400000e+05 -2.34793108e-02
1.30500000e+05 -2.35411790e-02
1.30500000e+05 -2.35411473e-02
1.30600000e+05 -2.36027837e-02
1.30600000e+05 -2.36027522e-02
1.30700000e+05 -2.36641586e-02
1.30700000e+05 -2.36641273e-02
1.30800000e+05 -2.37253059e-02
1.30800000e+05 -2.37252747e-02
1.30900000e+05 -2.37862272e-02
1.30900000e+05 -2.37861962e-02
1.31000000e+05 -2.38469247e-02
1.31000000e+05 -2.38468938e-02
1.31100000e+05 -2.39074001e-02
1.31100000e+05 -2.39073694e-02
1.31200000e+05 -2.39676554e-02
1.31200000e+05 -2.39676249e-02
1.31300000e+05 -2.40276924e-02
1.31300000e+05 -2.40276620e-02
1.31400000e+05 -2.40875128e-02
1.31400000e+05 -2.40874826e-02
1.31500000e+05 -2.41471187e-02
1.31500000e+05 -2.41470886e-02
1.31600000e+05 -2.42065116e-02
1.31600000e+05 -2.42064817e-02
1.31700000e+05 -2.42656935e-02
1.31700000e+05 -2.42656637e-02
1.31800000e+05 -2.43246661e-02
1.31800000e+05 -2.43246365e-02
1.31900000e+05 -2.43834311e-02
1.31900000e+05 -2.43834016e-02
1.32000000e+05 -2.44419903e-02
1.32000000e+05 -2.44419610e-02
1.32100000e+05 -2.45003454e-02
1.32100000e+05 -2.45003162e-02
1.32200000e+05 -2.45584981e-02
1.32200000e+05 -2.45584690e-02
1.32300000e+05 -2.46164500e-02
1.32300000e+05 -2.46164211e-02
1.32400000e+05 -2.46742029e-02
1.32400000e+05 -2.46741742e-02
1.32500000e+05 -2.47317585e-02
1.32500000e+05 -2.47317299e-02
1.32600000e+05 -2.47891183e-02
1.32600000e+05 -2.47890898e-02
1.32700000e+05 -2.48462841e-02
1.32700000e+05 -2.48462557e-02
1.32800000e+05 -2.49032573e-02
1.32800000e+05 -2.49032291e-02
1.32900000e+05 -2.49600397e-02
1.32900000e+05 -2.49600117e-02
1.33000000e+05 -2.50166329e-02
1.33000000e+05 -2.50166049e-02
1.33100000e+05 -2.50730384e-02
1.33100000e+05 -2.50730106e-02
1.33200000e+05 -2.51292577e-02
1.33200000e+05 -2.51292300e-02
1.33300000e+05 -2.51852925e-02
1.33300000e+05 -2.51852650e-02
1.33400000e+05 -2.52411443e-02
1.33400000e+05 -2.52411169e-02
1.33500000e+05 -2.52968146e-02
1.33500000e+05 -2.52967873e-02
1.33600000e+05 -2.53523050e-02
1.33600000e+05 -2.53522778e-02
1.33700000e+05 -2.54076169e-02
1.33700000e+05 -2.54075898e-02
1.33800000e+05 -2.54627518e-02
1.33800000e+05 -2.54627249e-02
1.33900000e+05 -2.55177112e-02
1.33900000e+05 -2.55176844e-02
1.34000000e+05 -2.55724967e-02
1.34000000e+05 -2.55724700e-02
1.34100000e+05 -2.56271095e-02
1.34100000e+05 -2.56270830e-02
1.34200000e+05 -2.56815513e-02
1.34200000e+05 -2.56815248e-02
1.34300000e+05 -2.57358233e-02
1.34300000e+05 -2.57357970e-02
1.34400000e+05 -2.57899271e-02
1.34400000e+05 -2.57899009e-02
1.34500000e+05 -2.58438641e-02
1.34500000e+05 -2.58438380e-02
1.34600000e+05 -2.58976356e-02
1.34600000e+05 -2.58976096e-02
1.34700000e+05 -2.59512430e-02
1.34700000e+05 -2.59512172e-02
1.34800000e+05 -2.60046878e-02
1.34800000e+05 -2.60046620e-02
1.34900000e+05 -2.60579712e-02
1.34900000e+05 -2.60579456e-02
1.35000000e+05 -2.61110946e-02
1.35000000e+05 -2.61110691e-02
1.35100000e+05 -2.61640595e-02
1.35100000e+05 -2.61640341e-02
1.35200000e+05 -2.62168670e-02
1.35200000e+05 -2.62168417e-02
1.35300000e+05 -2.62695185e-02
1.35300000e+05 -2.62694934e-02
1.35400000e+05 -2.63220154e-02
1.35400000e+05 -2.63219903e-02
1.35500000e+05 -2.63743589e-02
1.35500000e+05 -2.63743340e-02
1.35600000e+05 -2.64265503e-02
1.35600000e+05 -2.64265255e-02
1.35700000e+05 -2.64785910e-02
1.35700000e+05 -2.64785662e-02
1.35800000e+05 -2.65304821e-02
1.35800000e+05 -2.65304575e-02
1.35900000e+05 -2.65822249e-02
1.35900000e+05 -2.65822004e-02
1.36000000e+05 -2.66338208e-02
1.36000000e+05 -2.66337964e-02
1.36100000e+05 -2.66852708e-02
1.36100000e+05 -2.66852465e-02
1.36200000e+05 -2.67365763e-02
1.36200000e+05 -2.67365521e-02
1.36300000e+05 -2.67877385e-02
1.36300000e+05 -2.67877144e-02
1.36400000e+05 -2.68387585e-02
1.36400000e+05 -2.68387345e-02
1.36500000e+05 -2.68896377e-02
1.36500000e+05 -2.68896138e-02
1.36600000e+05 -2.69403771e-02
1.36600000e+05 -2.69403533e-02
1.36700000e+05 -2.69909780e-02
1.36700000e+05 -2.69909543e-02
1.36800000e+05 -2.70414415e-02
1.36800000e+05 -2.70414179e-02
1.36900000e+05 -2.70917688e-02
1.36900000e+05 -2.70917453e-02
1.37000000e+05 -2.71419611e-02
1.37000000e+05 -2.71419377e-02
1.37100000e+05 -2.71920194e-02
1.37100000e+05 -2.71919961e-02
1.37200000e+05 -2.72419450e-02
1.37200000e+05 -2.72419218e-02
1.37300000e+05 -2.72917390e-02
1.37300000e+05 -2.72917159e-02
1.37400000e+05 -2.73414025e-02
1.37400000e+05 -2.73413794e-02
1.37500000e+05 -2.73909365e-02
1.37500000e+05 -2.73909136e-02
1.37600000e+05 -2.74403423e-02
1.37600000e+05 -2.74403194e-02
1.37700000e+05 -2.74896208e-02
1.37700000e+05 -2.74895981e-02
1.37800000e+05 -2.75387733e-02
1.37800000e+05 -2.75387506e-02
1.37900000e+05 -2.75878007e-02
1.37900000e+05 -2.75877781e-02
1.38000000e+05 -2.76367041e-02
1.38000000e+05 -2.76366816e-02
1.38100000e+05 -2.76854847e-02
1.38100000e+05 -2.76854623e-02
1.38200000e+05 -2.77341433e-02
1.38200000e+05 -2.77341210e-02
1.38300000e+05 -2.77826812e-02
1.38300000e+05 -2.77826590e-02
1.38400000e+05 -2.78310993e-02
1.38400000e+05 -2.78310772e-02
1.38500000e+05 -2.78793987e-02
1.38500000e+05 -2.78793767e-02
1.38600000e+05 -2.79275804e-02
1.38600000e+05 -2.79275584e-02
1.38700000e+05 -2.79756453e-02
1.38700000e+05 -2.79756235e-02
1.38800000e+05 -2.80235946e-02
1.38800000e+05 -2.80235728e-02
1.38900000e+05 -2.80714292e-02
1.38900000e+05 -2.80714075e-02
1.39000000e+05 -2.81191501e-02
1.39000000e+05 -2.81191285e-02
1.39100000e+05 -2.81667583e-02
1.39100000e+05 -2.81667368e-02
1.39200000e+05 -2.82142548e-02
1.39200000e+05 -2.82142333e-02
1.39300000e+05 -2.82616405e-02
1.39300000e+05 -2.82616191e-02
1.39400000e+05 -2.83089164e-02
1.39400000e+05 -2.83088951e-02
1.39500000e+05 -2.83560835e-02
1.39500000e+05 -2.83560622e-02
1.39600000e+05 -2.84031427e-02
1.39600000e+05 -2.84031215e-02
1.39700000e+05 -2.84500949e-02
1.39700000e+05 -2.84500739e-02
1.39800000e+05 -2.84969412e-02
1.39800000e+05 -2.84969202e-02
1.39900000e+05 -2.85436824e-02
1.39900000e+05 -2.85436614e-02
1.40000000e+05 -2.85903194e-02
1.40000000e+05 -2.85902985e-02
1.40100000e+05 -2.86368532e-02
1.40100000e+05 -2.86368324e-02
1.40200000e+05 -2.86832847e-02
1.40200000e+05 -2.86832639e-02
1.40300000e+05 -2.87296147e-02
1.40300000e+05 -2.87295941e-02
1.40400000e+05 -2.87758442e-02
1.40400000e+05 -2.87758237e-02
1.40500000e+05 -2.88219741e-02
1.40500000e+05 -2.88219536e-02
1.40600000e+05 -2.88680053e-02
1.40600000e+05 -2.88679848e-02
1.40700000e+05 -2.89139385e-02
1.40700000e+05 -2.89139182e-02
1.40800000e+05 -2.89597748e-02
1.40800000e+05 -2.89597545e-02
1.40900000e+05 -2.90055150e-02
1.40900000e+05 -2.90054948e-02
1.41000000e+05 -2.90511598e-02
1.41000000e+05 -2.90511397e-02
1.41100000e+05 -2.90967103e-02
1.41100000e+05 -2.90966902e-02
1.41200000e+05 -2.91421672e-02
1.41200000e+05 -2.91421472e-02
1.41300000e+05 -2.91875313e-02
1.41300000e+05 -2.91875114e-02
1.41400000e+05 -2.92328036e-02
1.41400000e+05 -2.92327837e-02
1.41500000e+05 -2.92779848e-02
1.41500000e+05 -2.92779650e-02
1.41600000e+05 -2.93230757e-02
1.41600000e+05 -2.93230560e-02
1.41700000e+05 -2.93680773e-02
1.41700000e+05 -2.93680576e-02
1.41800000e+05 -2.94129902e-02
1.41800000e+05 -2.94129706e-02
1.41900000e+05 -2.94578153e-02
1.41900000e+05 -2.94577958e-02
1.42000000e+05 -2.95025535e-02
1.42000000e+05 -2.95025340e-02
1.42100000e+05 -2.95472054e-02
1.42100000e+05 -2.95471860e-02
1.42200000e+05 -2.95917719e-02
1.42200000e+05 -2.95917526e-02
1.42300000e+05 -2.96362538e-02
1.42300000e+05 -2.96362345e-02
1.42400000e+05 -2.96806518e-02
1.42400000e+05 -2.96806326e-02
1.42500000e+05 -2.97249668e-02
1.42500000e+05 -2.97249477e-02
1.42600000e+05 -2.97691995e-02
1.42600000e+05 -2.97691804e-02
1.42700000e+05 -2.98133506e-02
1.42700000e+05 -2.98133316e-02
1.42800000e+05 -2.98574209e-02
1.42800000e+05 -2.98574020e-02
1.42900000e+05 -2.99014112e-02
1.42900000e+05 -2.99013923e-02
1.43000000e+05 -2.99453223e-02
1.43000000e+05 -2.99453034e-02
1.43100000e+05 -2.99891548e-02
1.43100000e+05 -2.99891360e-02
1.43200000e+05 -3.00329095e-02
1.43200000e+05 -3.00328907e-02
1.43300000e+05 -3.00765871e-02
1.43300000e+05 -3.00765684e-02
1.43400000e+05 -3.01201884e-02
1.43400000e+05 -3.01201697e-02
1.43500000e+05 -3.01637140e-02
1.43500000e+05 -3.01636955e-02
1.43600000e+05 -3.02071648e-02
1.43600000e+05 -3.02071463e-02
1.43700000e+05 -3.02505414e-02
1.43700000e+05 -3.02505230e-02
1.43800000e+05 -3.02938445e-02
1.43800000e+05 -3.02938261e-02
1.43900000e+05 -3.03370749e-02
1.43900000e+05 -3.03370565e-02
1.44000000e+05 -3.03802332e-02
1.44000000e+05 -3.03802149e-02
1.44100000e+05 -3.04233201e-02
1.44100000e+05 -3.04233018e-02
1.44200000e+05 -3.04663363e-02
1.44200000e+05 -3.04663181e-02
1.44300000e+05 -3.05092825e-02
1.44300000e+05 -3.05092644e-02
1.44400000e+05 -3.05521594e-02
1.44400000e+05 -3.05521413e-02
1.44500000e+05 -3.05949676e-02
1.44500000e+05 -3.05949496e-02
1.44600000e+05 -3.06377079e-02
1.44600000e+05 -3.06376899e-02
1.44700000e+05 -3.06803808e-02
1.44700000e+05 -3.06803629e-02
1.44800000e+05 -3.07229872e-02
1.44800000e+05 -3.07229693e-02
1.44900000e+05 -3.07655275e-02
1.44900000e+05 -3.07655097e-02
1.45000000e+05 -3.08080025e-02
1.45000000e+05 -3.08079847e-02
1.45100000e+05 -3.08504128e-02
1.45100000e+05 -3.08503951e-02
1.45200000e+05 -3.08927591e-02
1.45200000e+05 -3.08927414e-02
1.45300000e+05 -3.09350420e-02
1.45300000e+05 -3.09350244e-02
1.45400000e+05 -3.09772621e-02
1.45400000e+05 -3.09772446e-02
1.45500000e+05 -3.10194201e-02
1.45500000e+05 -3.10194026e-02
1.45600000e+05 -3.10615167e-02
1.45600000e+05 -3.10614992e-02
1.45700000e+05 -3.11035523e-02
1.45700000e+05 -3.11035349e-02
1.45800000e+05 -3.11455277e-02
1.45800000e+05 -3.11455103e-02
1.45900000e+05 -3.11874435e-02
1.45900000e+05 -3.11874261e-02
1.46000000e+05 -3.12293002e-02
1.46000000e+05 -3.12292829e-02
1.46100000e+05 -3.12710985e-02
1.46100000e+05 -3.12710813e-02
1.46200000e+05 -3.13128390e-02
1.46200000e+05 -3.13128218e-02
1.46300000e+05 -3.13545223e-02
1.46300000e+05 -3.13545052e-02
1.46400000e+05 -3.13961490e-02
1.46400000e+05 -3.13961319e-02
1.46500000e+05 -3.14377197e-02
1.46500000e+05 -3.14377026e-02
1.46600000e+05 -3.14792350e-02
1.46600000e+05 -3.14792179e-02
1.46700000e+05 -3.15206954e-02
1.46700000e+05 -3.15206784e-02
1.46800000e+05 -3.15621015e-02
1.46800000e+05 -3.15620846e-02
1.46900000e+05 -3.16034540e-02
1.46900000e+05 -3.16034371e-02
1.47000000e+05 -3.16447533e-02
1.47000000e+05 -3.16447365e-02
1.47100000e+05 -3.16860001e-02
1.47100000e+05 -3.16859833e-02
1.47200000e+05 -3.17271950e-02
1.47200000e+05 -3.17271782e-02
1.47300000e+05 -3.17683384e-02
1.47300000e+05 -3.17683217e-02
1.47400000e+05 -3.18094310e-02
1.47400000e+05 -3.18094143e-02
1.47500000e+05 -3.18504733e-02
1.47500000e+05 -3.18504567e-02
1.47600000e+05 -3.18914659e-02
1.47600000e+05 -3.18914493e-02
1.47700000e+05 -3.19324092e-02
1.47700000e+05 -3.19323927e-02
1.47800000e+05 -3.19733040e-02
1.47800000e+05 -3.19732874e-02
1.47900000e+05 -3.20141506e-02
1.47900000e+05 -3.20141341e-02
1.48000000e+05 -3.20549496e-02
1.48000000e+05 -3.20549332e-02
1.48100000e+05 -3.20957017e-02
1.48100000e+05 -3.20956853e-02
1.48200000e+05 -3.21364072e-02
1.48200000e+05 -3.21363908e-02
1.48300000e+05 -3.21770668e-02
1.48300000e+05 -3.21770505e-02
1.48400000e+05 -3.22176809e-02
1.48400000e+05 -3.22176646e-02
1.48500000e+05 -3.22582502e-02
1.48500000e+05 -3.22582339e-02
1.48600000e+05 -3.22987750e-02
1.48600000e+05 -3.22987588e-02
1.48700000e+05 -3.23392559e-02
1.48700000e+05 -3.23392398e-02
1.48800000e+05 -3.23796935e-02
1.48800000e+05 -3.23796774e-02
1.48900000e+05 -3.24200883e-02
1.48900000e+05 -3.24200722e-02
1.49000000e+05 -3.24604406e-02
1.49000000e+05 -3.24604246e-02
1.49100000e+05 -3.25007512e-02
1.49100000e+05 -3.25007352e-02
1.49200000e+05 -3.25410204e-02
1.49200000e+05 -3.25410044e-02
1.49300000e+05 -3.25812487e-02
1.49300000e+05 -3.25812328e-02
1.49400000e+05 -3.26214367e-02
1.49400000e+05 -3.26214208e-02
1.49500000e+05 -3.26615848e-02
1.49500000e+05 -3.26615689e-02
1.49600000e+05 -3.27016936e-02
1.49600000e+05 -3.27016777e-02
1.49700000e+05 -3.27417635e-02
1.49700000e+05 -3.27417476e-02
1.49800000e+05 -3.27817949e-02
1.49800000e+05 -3.27817791e-02
1.49900000e+05 -3.28217885e-02
1.49900000e+05 -3.28217727e-02
1.50000000e+05 -3.28617446e-02
1.50000000e+05 -3.28617289e-02
1.50100000e+05 -3.29016637e-02
1.50100000e+05 -3.29016480e-02
1.50200000e+05 -3.29415464e-02
1.50200000e+05 -3.29415307e-02
1.50300000e+05 -3.29813930e-02
1.50300000e+05 -3.29813773e-02
1.50400000e+05 -3.30212040e-02
1.50400000e+05 -3.30211884e-02
1.50500000e+05 -3.30609800e-02
1.50500000e+05 -3.30609644e-02
1.50600000e+05 -3.31007213e-02
1.50600000e+05 -3.31007057e-02
1.50700000e+05 -3.31404284e-02
1.50700000e+05 -3.31404129e-02
1.50800000e+05 -3.31801018e-02
1.50800000e+05 -3.31800863e-02
1.50900000e+05 -3.32197419e-02
1.50900000e+05 -3.32197265e-02
1.51000000e+05 -3.32593492e-02
1.51000000e+05 -3.32593338e-02
1.51100000e+05 -3.32989242e-02
1.51100000e+05 -3.32989088e-02
1.51200000e+05 -3.33384672e-02
1.51200000e+05 -3.33384518e-02
1.51300000e+05 -3.33779787e-02
1.51300000e+05 -3.33779634e-02
1.51400000e+05 -3.34174592e-02
1.51400000e+05 -3.34174438e-02
1.51500000e+05 -3.34569090e-02
1.51500000e+05 -3.34568937e-02
1.51600000e+05 -3.34963287e-02
1.51600000e+05 -3.34963134e-02
1.51700000e+05 -3.35357186e-02
1.51700000e+05 -3.35357034e-02
1.51800000e+05 -3.35750792e-02
1.51800000e+05 -3.35750641e-02
1.51900000e+05 -3.36144110e-02
1.51900000e+05 -3.36143958e-02
1.52000000e+05 -3.36537143e-02
1.52000000e+05 -3.36536991e-02
1.52100000e+05 -3.36929895e-02
1.52100000e+05 -3.36929744e-02
1.52200000e+05 -3.37322371e-02
1.52200000e+05 -3.37322220e-02
1.52300000e+05 -3.37714575e-02
1.52300000e+05 -3.37714425e-02
1.52400000e+05 -3.38106512e-02
1.52400000e+05 -3.38106362e-02
1.52500000e+05 -3.38498185e-02
1.52500000e+05 -3.38498035e-02
1.52600000e+05 -3.38889598e-02
1.52600000e+05 -3.38889448e-02
1.52700000e+05 -3.39280756e-02
1.52700000e+05 -3.39280606e-02
1.52800000e+05 -3.39671662e-02
1.52800000e+05 -3.39671513e-02
1.52900000e+05 -3.40062321e-02
1.52900000e+05 -3.40062172e-02
1.53000000e+05 -3.40452736e-02
1.53000000e+05 -3.40452588e-02
1.53100000e+05 -3.40842913e-02
1.53100000e+05 -3.40842764e-02
1.53200000e+05 -3.41232853e-02
1.53200000e+05 -3.41232705e-02
1.53300000e+05 -3.41622563e-02
1.53300000e+05 -3.41622415e-02
1.53400000e+05 -3.42012045e-02
1.53400000e+05 -3.42011897e-02
1.53500000e+05 -3.42401303e-02
1.53500000e+05 -3.42401156e-02
1.53600000e+05 -3.42790342e-02
1.53600000e+05 -3.42790195e-02
1.53700000e+05 -3.43179165e-02
1.53700000e+05 -3.43179018e-02
1.53800000e+05 -3.43567776e-02
1.53800000e+05 -3.43567629e-02
1.53900000e+05 -3.43956179e-02
1.53900000e+05 -3.43956033e-02
1.54000000e+05 -3.44344378e-02
1.54000000e+05 -3.44344232e-02
1.54100000e+05 -3.44732377e-02
1.54100000e+05 -3.44732230e-02
1.54200000e+05 -3.45120178e-02
1.54200000e+05 -3.45120032e-02
1.54300000e+05 -3.45507787e-02
1.54300000e+05 -3.45507641e-02
1.54400000e+05 -3.45895206e-02
1.54400000e+05 -3.45895060e-02
1.54500000e+05 -3.46282441e-02
1.54500000e+05 -3.46282298e-02
1.54600000e+05 -3.46669489e-02
1.54600000e+05 -3.46669328e-02
1.54700000e+05 -3.47056388e-02
1.54700000e+05 -3.47056327e-02
1.54800000e+05 -3.47442949e-02
1.54800000e+05 -3.47442341e-02
1.54900000e+05 -3.47830245e-02
1.54900000e+05 -3.47832860e-02
1.55000000e+05 -3.48212402e-02
1.55000000e+05 -3.48207533e-02
1.55100000e+05 -3.48586645e-02
1.55100000e+05 -3.48589269e-02
1.55200000e+05 -3.48975916e-02
1.55200000e+05 -3.48975312e-02
1.55300000e+05 -3.49359839e-02
1.55300000e+05 -3.49359779e-02
1.55400000e+05 -3.49743896e-02
1.55400000e+05 -3.49743738e-02
1.55500000e+05 -3.50127146e-02
1.55500000e+05 -3.50127006e-02
1.55600000e+05 -3.50509764e-02
1.55600000e+05 -3.50509621e-02
1.55700000e+05 -3.50891726e-02
1.55700000e+05 -3.50891584e-02
1.55800000e+05 -3.51273044e-02
1.55800000e+05 -3.51272902e-02
1.55900000e+05 -3.51653723e-02
1.55900000e+05 -3.51653582e-02
1.56000000e+05 -3.52033769e-02
1.56000000e+05 -3.52033628e-02
1.56100000e+05 -3.52413187e-02
1.56100000e+05 -3.52413047e-02
1.56200000e+05 -3.52791984e-02
1.56200000e+05 -3.52791844e-02
1.56300000e+05 -3.53170165e-02
1.56300000e+05 -3.53170026e-02
1.56400000e+05 -3.53547737e-02
1.56400000e+05 -3.53547597e-02
1.56500000e+05 -3.53924704e-02
1.56500000e+05 -3.53924565e-02
1.56600000e+05 -3.54301072e-02
1.56600000e+05 -3.54300933e-02
1.56700000e+05 -3.54676847e-02
1.56700000e+05 -3.54676709e-02
1.56800000e+05 -3.55052035e-02
1.56800000e+05 -3.55051897e-02
1.56900000e+05 -3.55426641e-02
1.56900000e+05 -3.55426503e-02
1.57000000e+05 -3.55800670e-02
1.57000000e+05 -3.55800533e-02
1.57100000e+05 -3.56174128e-02
1.57100000e+05 -3.56173991e-02
1.57200000e+05 -3.56547020e-02
1.57200000e+05 -3.56546883e-02
1.57300000e+05 -3.56919351e-02
1.57300000e+05 -3.56919215e-02
1.57400000e+05 -3.57291127e-02
1.57400000e+05 -3.57290991e-02
1.57500000e+05 -3.57662354e-02
1.57500000e+05 -3.57662218e-02
1.57600000e+05 -3.58033035e-02
1.57600000e+05 -3.58032899e-02
1.57700000e+05 -3.58403176e-02
1.57700000e+05 -3.58403041e-02
1.57800000e+05 -3.58772783e-02
1.57800000e+05 -3.58772648e-02
1.57900000e+05 -3.59141860e-02
1.57900000e+05 -3.59141725e-02
1.58000000e+05 -3.59510412e-02
1.58000000e+05 -3.59510278e-02
1.58100000e+05 -3.59878445e-02
1.58100000e+05 -3.59878311e-02
1.58200000e+05 -3.60245964e-02
1.58200000e+05 -3.60245830e-02
1.58300000e+05 -3.60612972e-02
1.58300000e+05 -3.60612839e-02
1.58400000e+05 -3.60979476e-02
1.58400000e+05 -3.60979343e-02
1.58500000e+05 -3.61345479e-02
1.58500000e+05 -3.61345346e-02
1.58600000e+05 -3.61710987e-02
1.58600000e+05 -3.61710855e-02
1.58700000e+05 -3.62076005e-02
1.58700000e+05 -3.62075872e-02
1.58800000e+05 -3.62440536e-02
1.58800000e+05 -3.62440404e-02
1.58900000e+05 -3.62804587e-02
1.58900000e+05 -3.62804455e-02
1.59000000e+05 -3.63168160e-02
1.59000000e+05 -3.63168029e-02
1.59100000e+05 -3.63531262e-02
1.59100000e+05 -3.63531131e-02
1.59200000e+05 -3.63893896e-02
1.59200000e+05 -3.63893766e-02
1.59300000e+05 -3.64256068e-02
1.59300000e+05 -3.64255937e-02
1.59400000e+05 -3.64617781e-02
1.59400000e+05 -3.64617651e-02
1.59500000e+05 -3.64979040e-02
1.59500000e+05 -3.64978910e-02
1.59600000e+05 -3.65339849e-02
1.59600000e+05 -3.65339720e-02
1.59700000e+05 -3.65700214e-02
1.59700000e+05 -3.65700084e-02
1.59800000e+05 -3.66060137e-02
1.59800000e+05 -3.66060008e-02
1.59900000e+05 -3.66419624e-02
1.59900000e+05 -3.66419495e-02
1.60000000e+05 -3.66778679e-02
1.60000000e+05 -3.66778550e-02
1.60100000e+05 -3.67137306e-02
1.60100000e+05 -3.67137178e-02
1.60200000e+05 -3.67495509e-02
1.60200000e+05 -3.67495381e-02
1.60300000e+05 -3.67853293e-02
1.60300000e+05 -3.67853165e-02
1.60400000e+05 -3.68210661e-02
1.60400000e+05 -3.68210533e-02
1.60500000e+05 -3.68567618e-02
1.60500000e+05 -3.68567491e-02
1.60600000e+05 -3.68924168e-02
1.60600000e+05 -3.68924041e-02
1.60700000e+05 -3.69280315e-02
1.60700000e+05 -3.69280188e-02
1.60800000e+05 -3.69636062e-02
1.60800000e+05 -3.69635936e-02
1.60900000e+05 -3.69991415e-02
1.60900000e+05 -3.69991289e-02
1.61000000e+05 -3.70346377e-02
1.61000000e+05 -3.70346250e-02
1.61100000e+05 -3.70700951e-02
1.61100000e+05 -3.70700825e-02
1.61200000e+05 -3.71055142e-02
1.61200000e+05 -3.71055017e-02
1.61300000e+05 -3.71408954e-02
1.61300000e+05 -3.71408829e-02
1.61400000e+05 -3.71762391e-02
1.61400000e+05 -3.71762265e-02
1.61500000e+05 -3.72115456e-02
1.61500000e+05 -3.72115330e-02
1.61600000e+05 -3.72468153e-02
1.61600000e+05 -3.72468028e-02
1.61700000e+05 -3.72820486e-02
1.61700000e+05 -3.72820361e-02
1.61800000e+05 -3.73172459e-02
1.61800000e+05 -3.73172334e-02
1.61900000e+05 -3.73524075e-02
1.61900000e+05 -3.73523950e-02
1.62000000e+05 -3.73875338e-02
1.62000000e+05 -3.73875214e-02
1.62100000e+05 -3.74226252e-02
1.62100000e+05 -3.74226128e-02
1.62200000e+05 -3.74576821e-02
1.62200000e+05 -3.74576697e-02
1.62300000e+05 -3.74927048e-02
1.62300000e+05 -3.74926924e-02
1.62400000e+05 -3.75276936e-02
1.62400000e+05 -3.75276812e-02
1.62500000e+05 -3.75626489e-02
1.62500000e+05 -3.75626366e-02
1.62600000e+05 -3.75975712e-02
1.62600000e+05 -3.75975589e-02
1.62700000e+05 -3.76324606e-02
1.62700000e+05 -3.76324484e-02
1.62800000e+05 -3.76673177e-02
1.62800000e+05 -3.76673054e-02
1.62900000e+05 -3.77021426e-02
1.62900000e+05 -3.77021304e-02
1.63000000e+05 -3.77369359e-02
1.63000000e+05 -3.77369237e-02
1.63100000e+05 -3.77716977e-02
1.63100000e+05 -3.77716855e-02
1.63200000e+05 -3.78064285e-02
1.63200000e+05 -3.78064164e-02
1.63300000e+05 -3.78411286e-02
1.63300000e+05 -3.78411165e-02
1.63400000e+05 -3.78757984e-02
1.63400000e+05 -3.78757862e-02
1.63500000e+05 -3.79104380e-02
1.63500000e+05 -3.79104259e-02
1.63600000e+05 -3.79450480e-02
1.63600000e+05 -3.79450359e-02
1.63700000e+05 -3.79796286e-02
1.63700000e+05 -3.79796165e-02
1.63800000e+05 -3.80141801e-02
1.63800000e+05 -3.80141680e-02
1.63900000e+05 -3.80487029e-02
1.63900000e+05 -3.80486908e-02
1.64000000e+05 -3.80831972e-02
1.64000000e+05 -3.80831852e-02
1.64100000e+05 -3.81176635e-02
1.64100000e+05 -3.81176515e-02
1.64200000e+05 -3.81521020e-02
1.64200000e+05 -3.81520900e-02
1.64300000e+05 -3.81865131e-02
1.64300000e+05 -3.81865011e-02
1.64400000e+05 -3.82208970e-02
1.64400000e+05 -3.82208850e-02
1.64500000e+05 -3.82552541e-02
1.64500000e+05 -3.82552421e-02
1.64600000e+05 -3.82895846e-02
1.64600000e+05 -3.82895727e-02
1.64700000e+05 -3.83238889e-02
1.64700000e+05 -3.83238770e-02
1.64800000e+05 -3.83581673e-02
1.64800000e+05 -3.83581554e-02
1.64900000e+05 -3.83924201e-02
1.64900000e+05 -3.83924082e-02
1.65000000e+05 -3.84266476e-02
1.65000000e+05 -3.84266358e-02
1.65100000e+05 -3.84608501e-02
1.65100000e+05 -3.84608383e-02
1.65200000e+05 -3.84950279e-02
1.65200000e+05 -3.84950160e-02
1.65300000e+05 -3.85291812e-02
1.65300000e+05 -3.85291694e-02
1.65400000e+05 -3.85633105e-02
1.65400000e+05 -3.85632986e-02
1.65500000e+05 -3.85974159e-02
1.65500000e+05 -3.85974041e-02
1.65600000e+05 -3.86314977e-02
1.65600000e+05 -3.86314859e-02
1.65700000e+05 -3.86655563e-02
1.65700000e+05 -3.86655445e-02
1.65800000e+05 -3.86995919e-02
1.65800000e+05 -3.86995802e-02
1.65900000e+05 -3.87336048e-02
1.65900000e+05 -3.87335931e-02
1.66000000e+05 -3.87675954e-02
1.66000000e+05 -3.87675837e-02
1.66100000e+05 -3.88015638e-02
1.66100000e+05 -3.88015521e-02
1.66200000e+05 -3.88355104e-02
1.66200000e+05 -3.88354987e-02
1.66300000e+05 -3.88694354e-02
1.66300000e+05 -3.88694237e-02
1.66400000e+05 -3.89033391e-02
1.66400000e+05 -3.89033274e-02
1.66500000e+05 -3.89372218e-02
1.66500000e+05 -3.89372101e-02
1.66600000e+05 -3.89710837e-02
1.66600000e+05 -3.89710721e-02
1.66700000e+05 -3.90049252e-02
1.66700000e+05 -3.90049136e-02
1.66800000e+05 -3.90387465e-02
1.66800000e+05 -3.90387348e-02
1.66900000e+05 -3.90725478e-02
1.66900000e+05 -3.90725362e-02
1.67000000e+05 -3.91063295e-02
1.67000000e+05 -3.91063179e-02
1.67100000e+05 -3.91400917e-02
1.67100000e+05 -3.91400801e-02
1.67200000e+05 -3.91738348e-02
1.67200000e+05 -3.91738232e-02
1.67300000e+05 -3.92075590e-02
1.67300000e+05 -3.92075474e-02
1.67400000e+05 -3.92412646e-02
1.67400000e+05 -3.92412530e-02
1.67500000e+05 -3.92749518e-02
1.67500000e+05 -3.92749403e-02
1.67600000e+05 -3.93086209e-02
1.67600000e+05 -3.93086094e-02
1.67700000e+05 -3.93422721e-02
1.67700000e+05 -3.93422606e-02
1.67800000e+05 -3.93759058e-02
1.67800000e+05 -3.93758943e-02
1.67900000e+05 -3.94095220e-02
1.67900000e+05 -3.94095106e-02
1.68000000e+05 -3.94431212e-02
1.68000000e+05 -3.94431097e-02
1.68100000e+05 -3.94767035e-02
1.68100000e+05 -3.94766921e-02
1.68200000e+05 -3.95102692e-02
1.68200000e+05 -3.95102578e-02
1.68300000e+05 -3.95438186e-02
1.68300000e+05 -3.95438071e-02
1.68400000e+05 -3.95773518e-02
1.68400000e+05 -3.95773404e-02
1.68500000e+05 -3.96108691e-02
1.68500000e+05 -3.96108577e-02
1.68600000e+05 -3.96443708e-02
1.68600000e+05 -3.96443594e-02
1.68700000e+05 -3.96778571e-02
1.68700000e+05 -3.96778457e-02
1.68800000e+05 -3.97113283e-02
1.68800000e+05 -3.97113169e-02
1.68900000e+05 -3.97447845e-02
1.68900000e+05 -3.97447731e-02
1.69000000e+05 -3.97782261e-02
1.69000000e+05 -3.97782147e-02
1.69100000e+05 -3.98116532e-02
1.69100000e+05 -3.98116418e-02
1.69200000e+05 -3.98450660e-02
1.69200000e+05 -3.98450547e-02
1.69300000e+05 -3.98784649e-02
1.69300000e+05 -3.98784536e-02
1.69400000e+05 -3.99118501e-02
1.69400000e+05 -3.99118388e-02
1.69500000e+05 -3.99452217e-02
1.69500000e+05 -3.99452104e-02
1.69600000e+05 -3.99785800e-02
1.69600000e+05 -3.99785687e-02
1.69700000e+05 -4.00119253e-02
1.69700000e+05 -4.00119140e-02
1.69800000e+05 -4.00452577e-02
1.69800000e+05 -4.00452464e-02
1.69900000e+05 -4.00785775e-02
1.69900000e+05 -4.00785662e-02
1.70000000e+05 -4.01118849e-02
1.70000000e+05 -4.01118736e-02
1.70100000e+05 -4.01451801e-02
1.70100000e+05 -4.01451688e-02
1.70200000e+05 -4.01784634e-02
1.70200000e+05 -4.01784521e-02
1.70300000e+05 -4.02117349e-02
1.70300000e+05 -4.02117237e-02
1.70400000e+05 -4.02449949e-02
1.70400000e+05 -4.02449837e-02
1.70500000e+05 -4.02782437e-02
1.70500000e+05 -4.02782324e-02
1.70600000e+05 -4.03114813e-02
1.70600000e+05 -4.03114701e-02
1.70700000e+05 -4.03447081e-02
1.70700000e+05 -4.03446968e-02
1.70800000e+05 -4.03779242e-02
1.70800000e+05 -4.03779130e-02
1.70900000e+05 -4.04111298e-02
1.70900000e+05 -4.04111187e-02
1.71000000e+05 -4.04443253e-02
1.71000000e+05 -4.04443141e-02
1.71100000e+05 -4.04775107e-02
1.71100000e+05 -4.04774995e-02
1.71200000e+05 -4.05106863e-02
1.71200000e+05 -4.05106752e-02
1.71300000e+05 -4.05438523e-02
1.71300000e+05 -4.05438412e-02
1.71400000e+05 -4.05770090e-02
1.71400000e+05 -4.05769978e-02
1.71500000e+05 -4.06101564e-02
1.71500000e+05 -4.06101452e-02
1.71600000e+05 -4.06432948e-02
1.71600000e+05 -4.06432837e-02
1.71700000e+05 -4.06764245e-02
1.71700000e+05 -4.06764134e-02
1.71800000e+05 -4.07095456e-02
1.71800000e+05 -4.07095345e-02
1.71900000e+05 -4.07426583e-02
1.71900000e+05 -4.07426472e-02
1.72000000e+05 -4.07757628e-02
1.72000000e+05 -4.07757517e-02
1.72100000e+05 -4.08088594e-02
1.72100000e+05 -4.08088483e-02
1.72200000e+05 -4.08419482e-02
1.72200000e+05 -4.08419371e-02
1.72300000e+05 -4.08750294e-02
1.72300000e+05 -4.08750183e-02
1.72400000e+05 -4.09081032e-02
1.72400000e+05 -4.09080921e-02
1.72500000e+05 -4.09411699e-02
1.72500000e+05 -4.09411588e-02
1.72600000e+05 -4.09742295e-02
1.72600000e+05 -4.09742184e-02
1.72700000e+05 -4.10072823e-02
1.72700000e+05 -4.10072713e-02
1.72800000e+05 -4.10403286e-02
1.72800000e+05 -4.10403175e-02
1.72900000e+05 -4.10733684e-02
1.72900000e+05 -4.10733574e-02
1.73000000e+05 -4.11064020e-02
1.73000000e+05 -4.11063910e-02
1.73100000e+05 -4.11394296e-02
1.73100000e+05 -4.11394186e-02
1.73200000e+05 -4.11724514e-02
1.73200000e+05 -4.11724403e-02
1.73300000e+05 -4.12054674e-02
1.73300000e+05 -4.12054564e-02
1.73400000e+05 -4.12384781e-02
1.73400000e+05 -4.12384670e-02
1.73500000e+05 -4.12714834e-02
1.73500000e+05 -4.12714724e-02
1.73600000e+05 -4.13044836e-02
1.73600000e+05 -4.13044726e-02
1.73700000e+05 -4.13374790e-02
1.73700000e+05 -4.13374680e-02
1.73800000e+05 -4.13704696e-02
1.73800000e+05 -4.13704586e-02
1.73900000e+05 -4.14034557e-02
1.73900000e+05 -4.14034447e-02
1.74000000e+05 -4.14364374e-02
1.74000000e+05 -4.14364264e-02
1.74100000e+05 -4.14694149e-02
1.74100000e+05 -4.14694039e-02
1.74200000e+05 -4.15023884e-02
1.74200000e+05 -4.15023774e-02
1.74300000e+05 -4.15353581e-02
1.74300000e+05 -4.15353471e-02
1.74400000e+05 -4.15683242e-02
1.74400000e+05 -4.15683132e-02
1.74500000e+05 -4.16012868e-02
1.74500000e+05 -4.16012758e-02
1.74600000e+05 -4.16342461e-02
1.74600000e+05 -4.16342351e-02
1.74700000e+05 -4.16672023e-02
1.74700000e+05 -4.16671913e-02
1.74800000e+05 -4.17001556e-02
1.74800000e+05 -4.17001446e-02
1.74900000e+05 -4.17331061e-02
1.74900000e+05 -4.17330951e-02
1.75000000e+05 -4.17660540e-02
1.75000000e+05 -4.17660431e-02
1.75100000e+05 -4.17989995e-02
1.75100000e+05 -4.17989886e-02
1.75200000e+05 -4.18319428e-02
1.75200000e+05 -4.18319319e-02
1.75300000e+05 -4.18648840e-02
1.75300000e+05 -4.18648731e-02
1.75400000e+05 -4.18978233e-02
1.75400000e+05 -4.18978124e-02
1.75500000e+05 -4.19307609e-02
1.75500000e+05 -4.19307500e-02
1.75600000e+05 -4.19636970e-02
1.75600000e+05 -4.19636861e-02
1.75700000e+05 -4.19966316e-02
1.75700000e+05 -4.19966207e-02
1.75800000e+05 -4.20295650e-02
1.75800000e+05 -4.20295541e-02
1.75900000e+05 -4.20624974e-02
1.75900000e+05 -4.20624865e-02
1.76000000e+05 -4.20954289e-02
1.76000000e+05 -4.20954180e-02
1.76100000e+05 -4.21283597e-02
1.76100000e+05 -4.21283488e-02
1.76200000e+05 -4.21612899e-02
1.76200000e+05 -4.21612790e-02
1.76300000e+05 -4.21942197e-02
1.76300000e+05 -4.21942088e-02
1.76400000e+05 -4.22271493e-02
1.76400000e+05 -4.22271384e-02
1.76500000e+05 -4.22600788e-02
1.76500000e+05 -4.22600679e-02
1.76600000e+05 -4.22930085e-02
1.76600000e+05 -4.22929976e-02
1.76700000e+05 -4.23259384e-02
1.76700000e+05 -4.23259275e-02
1.76800000e+05 -4.23588687e-02
1.76800000e+05 -4.23588578e-02
1.76900000e+05 -4.23917996e-02
1.76900000e+05 -4.23917887e-02
1.77000000e+05 -4.24247312e-02
1.77000000e+05 -4.24247203e-02
1.77100000e+05 -4.24576638e-02
1.77100000e+05 -4.24576529e-02
1.77200000e+05 -4.24905974e-02
1.77200000e+05 -4.24905865e-02
1.77300000e+05 -4.25235322e-02
1.77300000e+05 -4.25235213e-02
1.77400000e+05 -4.25564684e-02
1.77400000e+05 -4.25564575e-02
1.77500000e+05 -4.25894061e-02
1.77500000e+05 -4.25893953e-02
1.77600000e+05 -4.26223455e-02
1.77600000e+05 -4.26223347e-02
1.77700000e+05 -4.26552868e-02
1.77700000e+05 -4.26552759e-02
1.77800000e+05 -4.26882301e-02
1.77800000e+05 -4.26882192e-02
1.77900000e+05 -4.27211755e-02
1.77900000e+05 -4.27211646e-02
1.78000000e+05 -4.27541232e-02
1.78000000e+05 -4.27541124e-02
1.78100000e+05 -4.27870734e-02
1.78100000e+05 -4.27870625e-02
1.78200000e+05 -4.28200262e-02
1.78200000e+05 -4.28200153e-02
1.78300000e+05 -4.28529817e-02
1.78300000e+05 -4.28529709e-02
1.78400000e+05 -4.28859402e-02
1.78400000e+05 -4.28859294e-02
1.78500000e+05 -4.29189017e-02
1.78500000e+05 -4.29188909e-02
1.78600000e+05 -4.29518665e-02
1.78600000e+05 -4.29518556e-02
1.78700000e+05 -4.29848346e-02
1.78700000e+05 -4.29848238e-02
1.78800000e+05 -4.30178062e-02
1.78800000e+05 -4.30177954e-02
1.78900000e+05 -4.30507815e-02
1.78900000e+05 -4.30507707e-02
1.79000000e+05 -4.30837606e-02
1.79000000e+05 -4.30837498e-02
1.79100000e+05 -4.31167437e-02
1.79100000e+05 -4.31167329e-02
1.79200000e+05 -4.31497309e-02
1.79200000e+05 -4.31497200e-02
1.79300000e+05 -4.31827223e-02
1.79300000e+05 -4.31827114e-02
1.79400000e+05 -4.32157181e-02
1.79400000e+05 -4.32157073e-02
1.79500000e+05 -4.32487185e-02
1.79500000e+05 -4.32487076e-02
1.79600000e+05 -4.32817235e-02
1.79600000e+05 -4.32817127e-02
1.79700000e+05 -4.33147334e-02
1.79700000e+05 -4.33147226e-02
1.79800000e+05 -4.33477483e-02
1.79800000e+05 -4.33477374e-02
1.79900000e+05 -4.33807683e-02
1.79900000e+05 -4.33807574e-02
1.80000000e+05 -4.34137935e-02
1.80000000e+05 -4.34137827e-02
1.80100000e+05 -4.34468242e-02
1.80100000e+05 -4.34468133e-02
1.80200000e+05 -4.34798604e-02
1.80200000e+05 -4.34798495e-02
1.80300000e+05 -4.35129022e-02
1.80300000e+05 -4.35128914e-02
1.80400000e+05 -4.35459500e-02
1.80400000e+05 -4.35459391e-02
1.80500000e+05 -4.35790036e-02
1.80500000e+05 -4.35789928e-02
1.80600000e+05 -4.36120634e-02
1.80600000e+05 -4.36120526e-02
1.80700000e+05 -4.36451294e-02
1.80700000e+05 -4.36451186e-02
1.80800000e+05 -4.36782019e-02
1.80800000e+05 -4.36781910e-02
1.80900000e+05 -4.37112808e-02
1.80900000e+05 -4.37112700e-02
1.81000000e+05 -4.37443664e-02
1.81000000e+05 -4.37443556e-02
1.81100000e+05 -4.37774588e-02
1.81100000e+05 -4.37774480e-02
1.81200000e+05 -4.38105582e-02
1.81200000e+05 -4.38105473e-02
1.81300000e+05 -4.38436646e-02
1.81300000e+05 -4.38436537e-02
1.81400000e+05 -4.38767782e-02
1.81400000e+05 -4.38767673e-02
1.81500000e+05 -4.39098991e-02
1.81500000e+05 -4.39098883e-02
1.81600000e+05 -4.39430276e-02
1.81600000e+05 -4.39430167e-02
1.81700000e+05 -4.39761636e-02
1.81700000e+05 -4.39761528e-02
1.81800000e+05 -4.40093074e-02
1.81800000e+05 -4.40092966e-02
1.81900000e+05 -4.40424591e-02
1.81900000e+05 -4.40424482e-02
1.82000000e+05 -4.40756188e-02
1.82000000e+05 -4.40756079e-02
1.82100000e+05 -4.41087866e-02
1.82100000e+05 -4.41087757e-02
1.82200000e+05 -4.41419627e-02
1.82200000e+05 -4.41419518e-02
1.82300000e+05 -4.41751472e-02
1.82300000e+05 -4.41751363e-02
1.82400000e+05 -4.42083402e-02
1.82400000e+05 -4.42083294e-02
1.82500000e+05 -4.42415419e-02
1.82500000e+05 -4.42415311e-02
1.82600000e+05 -4.42747524e-02
1.82600000e+05 -4.42747416e-02
1.82700000e+05 -4.43079718e-02
1.82700000e+05 -4.43079610e-02
1.82800000e+05 -4.43412003e-02
1.82800000e+05 -4.43411895e-02
1.82900000e+05 -4.43744380e-02
1.82900000e+05 -4.43744271e-02
1.83000000e+05 -4.44076850e-02
1.83000000e+05 -4.44076741e-02
1.83100000e+05 -4.44409414e-02
1.83100000e+05 -4.44409305e-02
1.83200000e+05 -4.44742074e-02
1.83200000e+05 -4.44741965e-02
1.83300000e+05 -4.45074830e-02
1.83300000e+05 -4.45074722e-02
1.83400000e+05 -4.45407685e-02
1.83400000e+05 -4.45407577e-02
1.83500000e+05 -4.45740640e-02
1.83500000e+05 -4.45740531e-02
1.83600000e+05 -4.46073695e-02
1.83600000e+05 -4.46073586e-02
1.83700000e+05 -4.46406852e-02
1.83700000e+05 -4.46406744e-02
1.83800000e+05 -4.46740113e-02
1.83800000e+05 -4.46740004e-02
1.83900000e+05 -4.47073478e-02
1.83900000e+05 -4.47073369e-02
1.84000000e+05 -4.47406948e-02
1.84000000e+05 -4.47406840e-02
1.84100000e+05 -4.47740526e-02
1.84100000e+05 -4.47740417e-02
1.84200000e+05 -4.48074212e-02
1.84200000e+05 -4.48074103e-02
1.84300000e+05 -4.48408007e-02
1.84300000e+05 -4.48407898e-02
1.84400000e+05 -4.48741913e-02
1.84400000e+05 -4.48741804e-02
1.84500000e+05 -4.49075931e-02
1.84500000e+05 -4.49075822e-02
1.84600000e+05 -4.49410062e-02
1.84600000e+05 -4.49409953e-02
1.84700000e+05 -4.49744307e-02
1.84700000e+05 -4.49744198e-02
1.84800000e+05 -4.50078668e-02
1.84800000e+05 -4.50078559e-02
1.84900000e+05 -4.50413145e-02
1.84900000e+05 -4.50413036e-02
1.85000000e+05 -4.50747741e-02
1.85000000e+05 -4.50747632e-02
1.85100000e+05 -4.51082455e-02
1.85100000e+05 -4.51082346e-02
1.85200000e+05 -4.51417290e-02
1.85200000e+05 -4.51417181e-02
1.85300000e+05 -4.51752246e-02
1.85300000e+05 -4.51752136e-02
1.85400000e+05 -4.52087324e-02
1.85400000e+05 -4.52087214e-02
1.85500000e+05 -4.52422525e-02
1.85500000e+05 -4.52422416e-02
1.85600000e+05 -4.52757851e-02
1.85600000e+05 -4.52757742e-02
1.85700000e+05 -4.53093304e-02
1.85700000e+05 -4.53093194e-02
1.85800000e+05 -4.53428884e-02
1.85800000e+05 -4.53428775e-02
1.85900000e+05 -4.53764594e-02
1.85900000e+05 -4.53764485e-02
1.86000000e+05 -4.54100437e-02
1.86000000e+05 -4.54100328e-02
1.86100000e+05 -4.54436413e-02
1.86100000e+05 -4.54436304e-02
1.86200000e+05 -4.54772525e-02
1.86200000e+05 -4.54772416e-02
1.86300000e+05 -4.55108776e-02
1.86300000e+05 -4.55108667e-02
1.86400000e+05 -4.55445164e-02
1.86400000e+05 -4.55445055e-02
1.86500000e+05 -4.55781692e-02
1.86500000e+05 -4.55781582e-02
1.86600000e+05 -4.56118356e-02
1.86600000e+05 -4.56118246e-02
1.86700000e+05 -4.56455154e-02
1.86700000e+05 -4.56455043e-02
1.86800000e+05 -4.56792080e-02
1.86800000e+05 -4.56791968e-02
1.86900000e+05 -4.57129127e-02
1.86900000e+05 -4.57129014e-02
1.87000000e+05 -4.57466286e-02
1.87000000e+05 -4.57466170e-02
1.87100000e+05 -4.57803545e-02
1.87100000e+05 -4.57803428e-02
1.87200000e+05 -4.58140893e-02
1.87200000e+05 -4.58140774e-02
1.87300000e+05 -4.58478318e-02
1.87300000e+05 -4.58478197e-02
1.87400000e+05 -4.58815808e-02
1.87400000e+05 -4.58815685e-02
1.87500000e+05 -4.59153354e-02
1.87500000e+05 -4.59153229e-02
1.87600000e+05 -4.59490947e-02
1.87600000e+05 -4.59490821e-02
1.87700000e+05 -4.59828585e-02
1.87700000e+05 -4.59828458e-02
1.87800000e+05 -4.60166267e-02
1.87800000e+05 -4.60166140e-02
1.87900000e+05 -4.60503998e-02
1.87900000e+05 -4.60503872e-02
1.88000000e+05 -4.60841787e-02
1.88000000e+05 -4.60841663e-02
1.88100000e+05 -4.61179649e-02
1.88100000e+05 -4.61179527e-02
1.88200000e+05 -4.61517603e-02
1.88200000e+05 -4.61517484e-02
1.88300000e+05 -4.61855670e-02
1.88300000e+05 -4.61855555e-02
1.88400000e+05 -4.62193876e-02
1.88400000e+05 -4.62193764e-02
1.88500000e+05 -4.62532249e-02
1.88500000e+05 -4.62532141e-02
1.88600000e+05 -4.62870817e-02
1.88600000e+05 -4.62870713e-02
1.88700000e+05 -4.63209608e-02
1.88700000e+05 -4.63209509e-02
1.88800000e+05 -4.63548651e-02
1.88800000e+05 -4.63548556e-02
1.88900000e+05 -4.63887973e-02
1.88900000e+05 -4.63887882e-02
1.89000000e+05 -4.64227599e-02
1.89000000e+05 -4.64227511e-02
1.89100000e+05 -4.64567552e-02
1.89100000e+05 -4.64567467e-02
1.89200000e+05 -4.64907852e-02
1.89200000e+05 -4.64907771e-02
1.89300000e+05 -4.65248518e-02
1.89300000e+05 -4.65248439e-02
1.89400000e+05 -4.65589567e-02
1.89400000e+05 -4.65589490e-02
1.89500000e+05 -4.65931011e-02
1.89500000e+05 -4.65930936e-02
1.89600000e+05 -4.66272863e-02
1.89600000e+05 -4.66272790e-02
1.89700000e+05 -4.66615134e-02
1.89700000e+05 -4.66615062e-02
1.89800000e+05 -4.66957833e-02
1.89800000e+05 -4.66957763e-02
1.89900000e+05 -4.67300969e-02
1.89900000e+05 -4.67300900e-02
1.90000000e+05 -4.67644549e-02
1.90000000e+05 -4.67644481e-02
1.90100000e+05 -4.67988582e-02
1.90100000e+05 -4.67988514e-02
1.90200000e+05 -4.68333073e-02
1.90200000e+05 -4.68333007e-02
1.90300000e+05 -4.68678030e-02
1.90300000e+05 -4.68677964e-02
1.90400000e+05 -4.69023460e-02
1.90400000e+05 -4.69023395e-02
1.90500000e+05 -4.69369368e-02
1.90500000e+05 -4.69369305e-02
1.90600000e+05 -4.69715763e-02
1.90600000e+05 -4.69715700e-02
1.90700000e+05 -4.70062651e-02
1.90700000e+05 -4.70062589e-02
1.90800000e+05 -4.70410039e-02
1.90800000e+05 -4.70409978e-02
1.90900000e+05 -4.70757934e-02
1.90900000e+05 -4.70757874e-02
1.91000000e+05 -4.71106343e-02
1.91000000e+05 -4.71106285e-02
1.91100000e+05 -4.71455274e-02
1.91100000e+05 -4.71455217e-02
1.91200000e+05 -4.71804735e-02
1.91200000e+05 -4.71804678e-02
1.91300000e+05 -4.72154732e-02
1.91300000e+05 -4.72154676e-02
1.91400000e+05 -4.72505274e-02
1.91400000e+05 -4.72505219e-02
1.91500000e+05 -4.72856368e-02
1.91500000e+05 -4.72856314e-02
1.91600000e+05 -4.73208022e-02
1.91600000e+05 -4.73207970e-02
1.91700000e+05 -4.73560245e-02
1.91700000e+05 -4.73560194e-02
1.91800000e+05 -4.73913045e-02
1.91800000e+05 -4.73912995e-02
1.91900000e+05 -4.74266430e-02
1.91900000e+05 -4.74266381e-02
1.92000000e+05 -4.74620408e-02
1.92000000e+05 -4.74620360e-02
1.92100000e+05 -4.74974989e-02
1.92100000e+05 -4.74974942e-02
1.92200000e+05 -4.75330180e-02
1.92200000e+05 -4.75330135e-02
1.92300000e+05 -4.75685992e-02
1.92300000e+05 -4.75685948e-02
1.92400000e+05 -4.76042433e-02
1.92400000e+05 -4.76042390e-02
1.92500000e+05 -4.76399512e-02
1.92500000e+05 -4.76399471e-02
1.92600000e+05 -4.76757239e-02
1.92600000e+05 -4.76757199e-02
1.92700000e+05 -4.77115624e-02
1.92700000e+05 -4.77115585e-02
1.92800000e+05 -4.77474675e-02
1.92800000e+05 -4.77474638e-02
1.92900000e+05 -4.77834404e-02
1.92900000e+05 -4.77834369e-02
1.93000000e+05 -4.78194820e-02
1.93000000e+05 -4.78194786e-02
1.93100000e+05 -4.78555933e-02
1.93100000e+05 -4.78555901e-02
1.93200000e+05 -4.78917755e-02
1.93200000e+05 -4.78917724e-02
1.93300000e+05 -4.79280295e-02
1.93300000e+05 -4.79280266e-02
1.93400000e+05 -4.79643565e-02
1.93400000e+05 -4.79643537e-02
1.93500000e+05 -4.80007575e-02
1.93500000e+05 -4.80007549e-02
1.93600000e+05 -4.80372337e-02
1.93600000e+05 -4.80372313e-02
1.93700000e+05 -4.80737862e-02
1.93700000e+05 -4.80737840e-02
1.93800000e+05 -4.81104163e-02
1.93800000e+05 -4.81104142e-02
1.93900000e+05 -4.81471250e-02
1.93900000e+05 -4.81471231e-02
1.94000000e+05 -4.81839137e-02
1.94000000e+05 -4.81839120e-02
1.94100000e+05 -4.82207835e-02
1.94100000e+05 -4.82207820e-02
1.94200000e+05 -4.82577357e-02
1.94200000e+05 -4.82577344e-02
1.94300000e+05 -4.82947717e-02
1.94300000e+05 -4.82947705e-02
1.94400000e+05 -4.83318926e-02
1.94400000e+05 -4.83318917e-02
1.94500000e+05 -4.83690999e-02
1.94500000e+05 -4.83690992e-02
1.94600000e+05 -4.84063950e-02
1.94600000e+05 -4.84063945e-02
1.94700000e+05 -4.84437791e-02
1.94700000e+05 -4.84437789e-02
1.94800000e+05 -4.84812538e-02
1.94800000e+05 -4.84812538e-02
1.94900000e+05 -4.85188205e-02
1.94900000e+05 -4.85188206e-02
1.95000000e+05 -4.85564808e-02
1.95000000e+05 -4.85564815e-02
1.95100000e+05 -4.85942363e-02
1.95100000e+05 -4.85942366e-02
1.95200000e+05 -4.86320875e-02
1.95200000e+05 -4.86320885e-02
1.95300000e+05 -4.86700374e-02
1.95300000e+05 -4.86700386e-02
1.95400000e+05 -4.87080870e-02
1.95400000e+05 -4.87080884e-02
1.95500000e+05 -4.87462378e-02
1.95500000e+05 -4.87462395e-02
1.95600000e+05 -4.87844918e-02
1.95600000e+05 -4.87844937e-02
1.95700000e+05 -4.88228505e-02
1.95700000e+05 -4.88228527e-02
1.95800000e+05 -4.88613157e-02
1.95800000e+05 -4.88613182e-02
1.95900000e+05 -4.88998891e-02
1.95900000e+05 -4.88998919e-02
1.96000000e+05 -4.89385727e-02
1.96000000e+05 -4.89385758e-02
1.96100000e+05 -4.89773683e-02
1.96100000e+05 -4.89773717e-02
1.96200000e+05 -4.90162778e-02
1.96200000e+05 -4.90162815e-02
1.96300000e+05 -4.90553032e-02
1.96300000e+05 -4.90553072e-02
1.96400000e+05 -4.90944464e-02
1.96400000e+05 -4.90944507e-02
1.96500000e+05 -4.91337095e-02
1.96500000e+05 -4.91337142e-02
1.96600000e+05 -4.91730946e-02
1.96600000e+05 -4.91730996e-02
1.96700000e+05 -4.92126038e-02
1.96700000e+05 -4.92126092e-02
1.96800000e+05 -4.92522394e-02
1.96800000e+05 -4.92522451e-02
1.96900000e+05 -4.92920035e-02
1.96900000e+05 -4.92920096e-02
1.97000000e+05 -4.93318985e-02
1.97000000e+05 -4.93319049e-02
1.97100000e+05 -4.93719266e-02
1.97100000e+05 -4.93719334e-02
1.97200000e+05 -4.94120903e-02
1.97200000e+05 -4.94120976e-02
1.97300000e+05 -4.94523921e-02
1.97300000e+05 -4.94523997e-02
1.97400000e+05 -4.94928344e-02
1.97400000e+05 -4.94928425e-02
1.97500000e+05 -4.95334198e-02
1.97500000e+05 -4.95334283e-02
1.97600000e+05 -4.95741510e-02
1.97600000e+05 -4.95741599e-02
1.97700000e+05 -4.96150306e-02
1.97700000e+05 -4.96150400e-02
1.97800000e+05 -4.96560614e-02
1.97800000e+05 -4.96560713e-02
1.97900000e+05 -4.96972463e-02
1.97900000e+05 -4.96972566e-02
1.98000000e+05 -4.97385881e-02
1.98000000e+05 -4.97385989e-02
1.98100000e+05 -4.97800898e-02
1.98100000e+05 -4.97801011e-02
1.98200000e+05 -4.98217544e-02
1.98200000e+05 -4.98217662e-02
1.98300000e+05 -4.98635851e-02
1.98300000e+05 -4.98635974e-02
1.98400000e+05 -4.99055850e-02
1.98400000e+05 -4.99055979e-02
1.98500000e+05 -4.99477574e-02
1.98500000e+05 -4.99477709e-02
1.98600000e+05 -4.99901057e-02
1.98600000e+05 -4.99901197e-02
1.98700000e+05 -5.00326331e-02
1.98700000e+05 -5.00326477e-02
1.98800000e+05 -5.00753433e-02
1.98800000e+05 -5.00753585e-02
1.98900000e+05 -5.01182399e-02
1.98900000e+05 -5.01182557e-02
1.99000000e+05 -5.01613265e-02
1.99000000e+05 -5.01613429e-02
1.99100000e+05 -5.02046069e-02
1.99100000e+05 -5.02046239e-02
1.99200000e+05 -5.02480849e-02
1.99200000e+05 -5.02481026e-02
1.99300000e+05 -5.02917644e-02
1.99300000e+05 -5.02917828e-02
1.99400000e+05 -5.03356496e-02
1.99400000e+05 -5.03356687e-02
1.99500000e+05 -5.03797445e-02
1.99500000e+05 -5.03797642e-02
1.99600000e+05 -5.04240533e-02
1.99600000e+05 -5.04240738e-02
1.99700000e+05 -5.04685803e-02
1.99700000e+05 -5.04686010e-02
1.99800000e+05 -5.05133306e-02
1.99800000e+05 -5.05133526e-02
1.99900000e+05 -5.05583042e-02
1.99900000e+05 -5.05581259e-02
2.00000000e+05 -5.06037256e-02
2.00000000e+05 -5.06041460e-02


==> MixPlotData/opt_deform7.5_z1_gamma0.03.txt <==
     x       deform
4.00000000e+04 -2.12577936e-02
4.01000000e+04 -2.13050364e-02
4.02000000e+04 -2.13524289e-02
4.03000000e+04 -2.13999717e-02
4.04000000e+04 -2.14476656e-02
4.05000000e+04 -2.14955110e-02
4.06000000e+04 -2.15435088e-02
4.07000000e+04 -2.15916594e-02
4.08000000e+04 -2.16399636e-02
4.09000000e+04 -2.16884221e-02
4.10000000e+04 -2.17370354e-02
4.11000000e+04 -2.17858043e-02
4.12000000e+04 -2.18347294e-02
4.13000000e+04 -2.18838113e-02
4.14000000e+04 -2.19330509e-02
4.15000000e+04 -2.19824486e-02
4.16000000e+04 -2.20320053e-02
4.17000000e+04 -2.20817216e-02
4.18000000e+04 -2.21315981e-02
4.19000000e+04 -2.21816356e-02
4.20000000e+04 -2.22318348e-02
4.21000000e+04 -2.22821963e-02
4.22000000e+04 -2.23327210e-02
4.23000000e+04 -2.23834094e-02
4.24000000e+04 -2.24342622e-02
4.25000000e+04 -2.24852803e-02
4.26000000e+04 -2.25364643e-02
4.27000000e+04 -2.25878149e-02
4.28000000e+04 -2.26393329e-02
4.29000000e+04 -2.26910190e-02
4.30000000e+04 -2.27428739e-02
4.31000000e+04 -2.27948984e-02
4.32000000e+04 -2.28470932e-02
4.33000000e+04 -2.28994590e-02
4.34000000e+04 -2.29519966e-02
4.35000000e+04 -2.30047068e-02
4.36000000e+04 -2.30575903e-02
4.37000000e+04 -2.31106478e-02
4.38000000e+04 -2.31638802e-02
4.39000000e+04 -2.32172882e-02
4.40000000e+04 -2.32708725e-02
4.41000000e+04 -2.33246341e-02
4.42000000e+04 -2.33785735e-02
4.43000000e+04 -2.34326917e-02
4.44000000e+04 -2.34869894e-02
4.45000000e+04 -2.35414675e-02
4.46000000e+04 -2.35961266e-02
4.47000000e+04 -2.36509676e-02
4.48000000e+04 -2.37059914e-02
4.49000000e+04 -2.37611987e-02
4.50000000e+04 -2.38165904e-02
4.51000000e+04 -2.38721672e-02
4.52000000e+04 -2.39279301e-02
4.53000000e+04 -2.39838798e-02
4.54000000e+04 -2.40400172e-02
4.55000000e+04 -2.40963430e-02
4.56000000e+04 -2.41528583e-02
4.57000000e+04 -2.42095637e-02
4.58000000e+04 -2.42664602e-02
4.59000000e+04 -2.43235486e-02
4.60000000e+04 -2.43808299e-02
4.61000000e+04 -2.44383047e-02
4.62000000e+04 -2.44959741e-02
4.63000000e+04 -2.45538389e-02
4.64000000e+04 -2.46119000e-02
4.65000000e+04 -2.46701583e-02
4.66000000e+04 -2.47286146e-02
4.67000000e+04 -2.47872700e-02
4.68000000e+04 -2.48461252e-02
4.69000000e+04 -2.49051811e-02
4.70000000e+04 -2.49644388e-02
4.71000000e+04 -2.50238991e-02
4.72000000e+04 -2.50835630e-02
4.73000000e+04 -2.51434313e-02
4.74000000e+04 -2.52035050e-02
4.75000000e+04 -2.52637850e-02
4.76000000e+04 -2.53242724e-02
4.77000000e+04 -2.53849680e-02
4.78000000e+04 -2.54458728e-02
4.79000000e+04 -2.55069877e-02
4.80000000e+04 -2.55683138e-02
4.81000000e+04 -2.56298520e-02
4.82000000e+04 -2.56916032e-02
4.83000000e+04 -2.57535685e-02
4.84000000e+04 -2.58157489e-02
4.85000000e+04 -2.58781453e-02
4.86000000e+04 -2.59407587e-02
4.87000000e+04 -2.60035902e-02
4.88000000e+04 -2.60666408e-02
4.89000000e+04 -2.61299115e-02
4.90000000e+04 -2.61934032e-02
4.91000000e+04 -2.62571171e-02
4.92000000e+04 -2.63210542e-02
4.93000000e+04 -2.63852154e-02
4.94000000e+04 -2.64496020e-02
4.95000000e+04 -2.65142148e-02
4.96000000e+04 -2.65790550e-02
4.97000000e+04 -2.66441237e-02
4.98000000e+04 -2.67094219e-02
4.99000000e+04 -2.67749506e-02
5.00000000e+04 -2.68407111e-02
5.01000000e+04 -2.69067043e-02
5.02000000e+04 -2.69729313e-02
5.03000000e+04 -2.70393933e-02
5.04000000e+04 -2.71060915e-02
5.05000000e+04 -2.71730268e-02
5.06000000e+04 -2.72402004e-02
5.07000000e+04 -2.73076134e-02
5.08000000e+04 -2.73752671e-02
5.09000000e+04 -2.74431625e-02
5.10000000e+04 -2.75113007e-02
5.11000000e+04 -2.75796830e-02
5.12000000e+04 -2.76483105e-02
5.13000000e+04 -2.77171843e-02
5.14000000e+04 -2.77863057e-02
5.15000000e+04 -2.78556758e-02
5.16000000e+04 -2.79252958e-02
5.17000000e+04 -2.79951670e-02
5.18000000e+04 -2.80652905e-02
5.19000000e+04 -2.81356675e-02
5.20000000e+04 -2.82062992e-02
5.21000000e+04 -2.82771869e-02
5.22000000e+04 -2.83483319e-02
5.23000000e+04 -2.84197353e-02
5.24000000e+04 -2.84913984e-02
5.25000000e+04 -2.85633225e-02
5.26000000e+04 -2.86355088e-02
5.27000000e+04 -2.87079586e-02
5.28000000e+04 -2.87806731e-02
5.29000000e+04 -2.88536537e-02
5.30000000e+04 -2.89269017e-02
5.31000000e+04 -2.90004184e-02
5.32000000e+04 -2.90742050e-02
5.33000000e+04 -2.91482629e-02
5.34000000e+04 -2.92225934e-02
5.35000000e+04 -2.92971978e-02
5.36000000e+04 -2.93720776e-02
5.37000000e+04 -2.94472340e-02
5.38000000e+04 -2.95226683e-02
5.39000000e+04 -2.95983821e-02
5.40000000e+04 -2.96743766e-02
5.41000000e+04 -2.97506532e-02
5.42000000e+04 -2.98272133e-02
5.43000000e+04 -2.99040583e-02
5.44000000e+04 -2.99811896e-02
5.45000000e+04 -3.00586087e-02
5.46000000e+04 -3.01363169e-02
5.47000000e+04 -3.02143158e-02
5.48000000e+04 -3.02926067e-02
5.49000000e+04 -3.03711910e-02
5.50000000e+04 -3.04500704e-02
5.51000000e+04 -3.05292461e-02
5.52000000e+04 -3.06087198e-02
5.53000000e+04 -3.06884928e-02
5.54000000e+04 -3.07685668e-02
5.55000000e+04 -3.08489431e-02
5.56000000e+04 -3.09296233e-02
5.57000000e+04 -3.10106090e-02
5.58000000e+04 -3.10919016e-02
5.59000000e+04 -3.11735028e-02
5.60000000e+04 -3.12554140e-02
5.61000000e+04 -3.13376369e-02
5.62000000e+04 -3.14201730e-02
5.63000000e+04 -3.15030238e-02
5.64000000e+04 -3.15861911e-02
5.65000000e+04 -3.16696763e-02
5.66000000e+04 -3.17534811e-02
5.67000000e+04 -3.18376071e-02
5.68000000e+04 -3.19220560e-02
5.69000000e+04 -3.20068294e-02
5.70000000e+04 -3.20919289e-02
5.71000000e+04 -3.21773562e-02
5.72000000e+04 -3.22631131e-02
5.73000000e+04 -3.23492011e-02
5.74000000e+04 -3.24356219e-02
5.75000000e+04 -3.25223773e-02
5.76000000e+04 -3.26094691e-02
5.77000000e+04 -3.26968988e-02
5.78000000e+04 -3.27846683e-02
5.79000000e+04 -3.28727793e-02
5.80000000e+04 -3.29612335e-02
5.81000000e+04 -3.30500328e-02
5.82000000e+04 -3.31391790e-02
5.83000000e+04 -3.32286737e-02
5.84000000e+04 -3.33185189e-02
5.85000000e+04 -3.34087163e-02
5.86000000e+04 -3.34992677e-02
5.87000000e+04 -3.35901751e-02
5.88000000e+04 -3.36814402e-02
5.89000000e+04 -3.37730650e-02
5.90000000e+04 -3.38650512e-02
5.91000000e+04 -3.39574009e-02
5.92000000e+04 -3.40501158e-02
5.93000000e+04 -3.41431979e-02
5.94000000e+04 -3.42366492e-02
5.95000000e+04 -3.43304715e-02
5.96000000e+04 -3.44246669e-02
5.97000000e+04 -3.45192372e-02
5.98000000e+04 -3.46141845e-02
5.99000000e+04 -3.47095107e-02
6.00000000e+04 -3.48052178e-02
6.01000000e+04 -3.49013079e-02
6.02000000e+04 -3.49977830e-02
6.03000000e+04 -3.50946451e-02
6.04000000e+04 -3.51918963e-02
6.05000000e+04 -3.52895387e-02
6.06000000e+04 -3.53875742e-02
6.07000000e+04 -3.54860051e-02
6.08000000e+04 -3.55848334e-02
6.09000000e+04 -3.56840612e-02
6.10000000e+04 -3.57836907e-02
6.11000000e+04 -3.58837241e-02
6.12000000e+04 -3.59841634e-02
6.13000000e+04 -3.60850109e-02
6.14000000e+04 -3.61862688e-02
6.15000000e+04 -3.62879392e-02
6.16000000e+04 -3.63900245e-02
6.17000000e+04 -3.64925267e-02
6.18000000e+04 -3.65954483e-02
6.19000000e+04 -3.66987913e-02
6.20000000e+04 -3.68025582e-02
6.21000000e+04 -3.69067512e-02
6.22000000e+04 -3.70113727e-02
6.23000000e+04 -3.71164248e-02
6.24000000e+04 -3.72219101e-02
6.25000000e+04 -3.73278309e-02
6.26000000e+04 -3.74341894e-02
6.27000000e+04 -3.75409882e-02
6.28000000e+04 -3.76482296e-02
6.29000000e+04 -3.77559160e-02
6.30000000e+04 -3.78640499e-02
6.31000000e+04 -3.79726337e-02
6.32000000e+04 -3.80816699e-02
6.33000000e+04 -3.81911610e-02
6.34000000e+04 -3.83011095e-02
6.35000000e+04 -3.84115179e-02
6.36000000e+04 -3.85223888e-02
6.37000000e+04 -3.86337246e-02
6.38000000e+04 -3.87455280e-02
6.39000000e+04 -3.88578016e-02
6.40000000e+04 -3.89705480e-02
6.41000000e+04 -3.90837697e-02
6.42000000e+04 -3.91974694e-02
6.43000000e+04 -3.93116499e-02
6.44000000e+04 -3.94263137e-02
6.45000000e+04 -3.95414636e-02
6.46000000e+04 -3.96571023e-02
6.47000000e+04 -3.97732324e-02
6.48000000e+04 -3.98898569e-02
6.49000000e+04 -4.00069783e-02
6.50000000e+04 -4.01245996e-02
6.51000000e+04 -4.02427236e-02
6.52000000e+04 -4.03613529e-02
6.53000000e+04 -4.04804906e-02
6.54000000e+04 -4.06001395e-02
6.55000000e+04 -4.07203024e-02
6.56000000e+04 -4.08409823e-02
6.57000000e+04 -4.09621821e-02
6.58000000e+04 -4.10839048e-02
6.59000000e+04 -4.12061532e-02
6.60000000e+04 -4.13289305e-02
6.61000000e+04 -4.14522395e-02
6.62000000e+04 -4.15760834e-02
6.63000000e+04 -4.17004652e-02
6.64000000e+04 -4.18253879e-02
6.65000000e+04 -4.19508547e-02
6.66000000e+04 -4.20768687e-02
6.67000000e+04 -4.22034330e-02
6.68000000e+04 -4.23305507e-02
6.69000000e+04 -4.24582251e-02
6.70000000e+04 -4.25864593e-02
6.71000000e+04 -4.27152566e-02
6.72000000e+04 -4.28446202e-02
6.73000000e+04 -4.29745534e-02
6.74000000e+04 -4.31050595e-02
6.75000000e+04 -4.32361417e-02
6.76000000e+04 -4.33678036e-02
6.77000000e+04 -4.35000483e-02
6.78000000e+04 -4.36328794e-02
6.79000000e+04 -4.37663001e-02
6.80000000e+04 -4.39003140e-02
6.81000000e+04 -4.40349245e-02
6.82000000e+04 -4.41701350e-02
6.83000000e+04 -4.43059492e-02
6.84000000e+04 -4.44423705e-02
6.85000000e+04 -4.45794025e-02
6.86000000e+04 -4.47170488e-02
6.87000000e+04 -4.48553130e-02
6.88000000e+04 -4.49941987e-02
6.89000000e+04 -4.51337096e-02
6.90000000e+04 -4.52738494e-02
6.91000000e+04 -4.54146218e-02
6.92000000e+04 -4.55560305e-02
6.93000000e+04 -4.56980793e-02
6.94000000e+04 -4.58407720e-02
6.95000000e+04 -4.59841124e-02
6.96000000e+04 -4.61281045e-02
6.97000000e+04 -4.62727520e-02
6.98000000e+04 -4.64180588e-02
6.99000000e+04 -4.65640290e-02
7.00000000e+04 -4.67106664e-02
7.01000000e+04 -4.68579750e-02
7.02000000e+04 -4.70059590e-02
7.03000000e+04 -4.71546223e-02
7.04000000e+04 -4.73039690e-02
7.05000000e+04 -4.74540032e-02
7.06000000e+04 -4.76047290e-02
7.07000000e+04 -4.77561507e-02
7.08000000e+04 -4.79082725e-02
7.09000000e+04 -4.80610985e-02
7.10000000e+04 -4.82146330e-02
7.11000000e+04 -4.83688803e-02
7.12000000e+04 -4.85238448e-02
7.13000000e+04 -4.86795308e-02
7.14000000e+04 -4.88359427e-02
7.15000000e+04 -4.89930849e-02
7.16000000e+04 -4.91509618e-02
7.17000000e+04 -4.93095780e-02
7.18000000e+04 -4.94689380e-02
7.19000000e+04 -4.96290463e-02
7.20000000e+04 -4.97899075e-02
7.21000000e+04 -4.99515263e-02
7.22000000e+04 -5.01139073e-02
7.23000000e+04 -5.02770551e-02
7.24000000e+04 -5.04409745e-02
7.25000000e+04 -5.06056704e-02
7.26000000e+04 -5.07711473e-02
7.27000000e+04 -5.09374103e-02
7.28000000e+04 -5.11044641e-02
7.29000000e+04 -5.12723137e-02
7.30000000e+04 -5.14409640e-02
7.31000000e+04 -5.16104200e-02
7.32000000e+04 -5.17806867e-02
7.33000000e+04 -5.19517691e-02
7.34000000e+04 -5.21236724e-02
7.35000000e+04 -5.22964016e-02
7.36000000e+04 -5.24699620e-02
7.37000000e+04 -5.26443587e-02
7.38000000e+04 -5.28195971e-02
7.39000000e+04 -5.29956823e-02
7.40000000e+04 -5.31726197e-02
7.41000000e+04 -5.33504146e-02
7.42000000e+04 -5.35290726e-02
7.43000000e+04 -5.37085989e-02
7.44000000e+04 -5.38889992e-02
7.45000000e+04 -5.40702789e-02
7.46000000e+04 -5.42524436e-02
7.47000000e+04 -5.44354990e-02
7.48000000e+04 -5.46194506e-02
7.49000000e+04 -5.48043043e-02
7.50000000e+04 -5.49900656e-02
7.51000000e+04 -5.51767405e-02
7.52000000e+04 -5.53643347e-02
7.53000000e+04 -5.55528542e-02
7.54000000e+04 -5.57423048e-02
7.55000000e+04 -5.59326926e-02
7.56000000e+04 -5.61240234e-02
7.57000000e+04 -5.63163035e-02
7.58000000e+04 -5.65095389e-02
7.59000000e+04 -5.67037357e-02
7.60000000e+04 -5.68989002e-02
7.61000000e+04 -5.70950386e-02
7.62000000e+04 -5.72921573e-02
7.63000000e+04 -5.74902624e-02
7.64000000e+04 -5.76893605e-02
7.65000000e+04 -5.78894581e-02
7.66000000e+04 -5.80905615e-02
7.67000000e+04 -5.82926773e-02
7.68000000e+04 -5.84958122e-02
7.69000000e+04 -5.86999727e-02
7.70000000e+04 -5.89051657e-02
7.71000000e+04 -5.91113977e-02
7.72000000e+04 -5.93186758e-02
7.73000000e+04 -5.95270066e-02
7.74000000e+04 -5.97363971e-02
7.75000000e+04 -5.99468543e-02
7.76000000e+04 -6.01583852e-02
7.77000000e+04 -6.03709969e-02
7.78000000e+04 -6.05846965e-02
7.79000000e+04 -6.07994911e-02
7.80000000e+04 -6.10153881e-02
7.81000000e+04 -6.12323948e-02
7.82000000e+04 -6.14505184e-02
7.83000000e+04 -6.16697665e-02
7.84000000e+04 -6.18901464e-02
7.85000000e+04 -6.21116658e-02
7.86000000e+04 -6.23343322e-02
7.87000000e+04 -6.25581533e-02
7.88000000e+04 -6.27831367e-02
7.89000000e+04 -6.30092903e-02
7.90000000e+04 -6.32366219e-02
7.91000000e+04 -6.34651394e-02
7.92000000e+04 -6.36948508e-02
7.93000000e+04 -6.39257641e-02
7.94000000e+04 -6.41578873e-02
7.95000000e+04 -6.43912287e-02
7.96000000e+04 -6.46257964e-02
7.97000000e+04 -6.48615988e-02
7.98000000e+04 -6.50986442e-02
7.99000000e+04 -6.53369410e-02
8.00000000e+04 -6.55764976e-02
8.01000000e+04 -6.58173228e-02
8.02000000e+04 -6.60594250e-02
8.03000000e+04 -6.63028129e-02
8.04000000e+04 -6.65474954e-02
8.05000000e+04 -6.67934813e-02
8.06000000e+04 -6.70407794e-02
8.07000000e+04 -6.72893987e-02
8.08000000e+04 -6.75393484e-02
8.09000000e+04 -6.77906374e-02
8.10000000e+04 -6.80432751e-02
8.11000000e+04 -6.82972706e-02
8.12000000e+04 -6.85526333e-02
8.13000000e+04 -6.88093726e-02
8.14000000e+04 -6.90674981e-02
8.15000000e+04 -6.93270193e-02
8.16000000e+04 -6.95879458e-02
8.17000000e+04 -6.98502874e-02
8.18000000e+04 -7.01140538e-02
8.19000000e+04 -7.03792550e-02
8.20000000e+04 -7.06459010e-02
8.21000000e+04 -7.09140017e-02
8.22000000e+04 -7.11835674e-02
8.23000000e+04 -7.14546081e-02
8.24000000e+04 -7.17271343e-02
8.25000000e+04 -7.20011563e-02
8.26000000e+04 -7.22766845e-02
8.27000000e+04 -7.25537296e-02
8.28000000e+04 -7.28323021e-02
8.29000000e+04 -7.31124127e-02
8.30000000e+04 -7.33940723e-02
8.31000000e+04 -7.36772918e-02
8.32000000e+04 -7.39620822e-02
8.33000000e+04 -7.42484545e-02
8.34000000e+04 -7.45364200e-02
8.35000000e+04 -7.48259897e-02
8.36000000e+04 -7.51171753e-02
8.37000000e+04 -7.54099880e-02
8.38000000e+04 -7.57044394e-02
8.39000000e+04 -7.60005411e-02
8.40000000e+04 -7.62983049e-02
8.41000000e+04 -7.65977427e-02
8.42000000e+04 -7.68988662e-02
8.43000000e+04 -7.72016877e-02
8.44000000e+04 -7.75062191e-02
8.45000000e+04 -7.78124727e-02
8.46000000e+04 -7.81204608e-02
8.47000000e+04 -7.84301958e-02
8.48000000e+04 -7.87416904e-02
8.49000000e+04 -7.90549570e-02
8.50000000e+04 -7.93700085e-02
8.51000000e+04 -7.96868576e-02
8.52000000e+04 -8.00055174e-02
8.53000000e+04 -8.03260009e-02
8.54000000e+04 -8.06483212e-02
8.55000000e+04 -8.09724916e-02
8.56000000e+04 -8.12985255e-02
8.57000000e+04 -8.16264363e-02
8.58000000e+04 -8.19562378e-02
8.59000000e+04 -8.22879436e-02
8.60000000e+04 -8.26215674e-02
8.61000000e+04 -8.29571234e-02
8.62000000e+04 -8.32946255e-02
8.63000000e+04 -8.36340879e-02
8.64000000e+04 -8.39755249e-02
8.65000000e+04 -8.43189509e-02
8.66000000e+04 -8.46643805e-02
8.67000000e+04 -8.50118282e-02
8.68000000e+04 -8.53613089e-02
8.69000000e+04 -8.57128375e-02
8.70000000e+04 -8.60664289e-02
8.71000000e+04 -8.64220984e-02
8.72000000e+04 -8.67798612e-02
8.73000000e+04 -8.71397326e-02
8.74000000e+04 -8.75017283e-02
8.75000000e+04 -8.78658638e-02
8.76000000e+04 -8.82321550e-02
8.77000000e+04 -8.86006178e-02
8.78000000e+04 -8.89712681e-02
8.79000000e+04 -8.93441222e-02
8.80000000e+04 -8.97191965e-02
8.81000000e+04 -9.00965072e-02
8.82000000e+04 -9.04760711e-02
8.83000000e+04 -9.08579048e-02
8.84000000e+04 -9.12420253e-02
8.85000000e+04 -9.16284494e-02
8.86000000e+04 -9.20171944e-02
8.87000000e+04 -9.24082775e-02
8.88000000e+04 -9.28017161e-02
8.89000000e+04 -9.31975279e-02
8.90000000e+04 -9.35957304e-02
8.91000000e+04 -9.39963417e-02
8.92000000e+04 -9.43993796e-02
8.93000000e+04 -9.48048624e-02
8.94000000e+04 -9.52128084e-02
8.95000000e+04 -9.56232359e-02
8.96000000e+04 -9.60361636e-02
8.97000000e+04 -9.64516104e-02
8.98000000e+04 -9.68695950e-02
8.99000000e+04 -9.72901365e-02
9.00000000e+04 -9.77132542e-02
9.01000000e+04 -9.81389675e-02
9.02000000e+04 -9.85672959e-02
9.03000000e+04 -9.89982590e-02
9.04000000e+04 -9.94318769e-02
9.05000000e+04 -9.98681694e-02
9.06000000e+04 -1.00307157e-01
9.07000000e+04 -1.00748859e-01
9.08000000e+04 -1.01193298e-01
9.09000000e+04 -1.01640493e-01
9.10000000e+04 -1.02090465e-01
9.11000000e+04 -1.02543235e-01
9.12000000e+04 -1.02998825e-01
9.13000000e+04 -1.03457256e-01
9.14000000e+04 -1.03918549e-01
9.15000000e+04 -1.04382727e-01
9.16000000e+04 -1.04849810e-01
9.17000000e+04 -1.05319821e-01
9.18000000e+04 -1.05792783e-01
9.19000000e+04 -1.06268718e-01
9.20000000e+04 -1.06747647e-01
9.21000000e+04 -1.07229595e-01
9.22000000e+04 -1.07714584e-01
9.23000000e+04 -1.08202637e-01
9.24000000e+04 -1.08693778e-01
9.25000000e+04 -1.09188030e-01
9.26000000e+04 -1.09685416e-01
9.27000000e+04 -1.10185961e-01
9.28000000e+04 -1.10689689e-01
9.29000000e+04 -1.11196624e-01
9.30000000e+04 -1.11706790e-01
9.31000000e+04 -1.12220212e-01
9.32000000e+04 -1.12736915e-01
9.33000000e+04 -1.13256924e-01
9.34000000e+04 -1.13780264e-01
9.35000000e+04 -1.14306960e-01
9.36000000e+04 -1.14837039e-01
9.37000000e+04 -1.15370526e-01
9.38000000e+04 -1.15907446e-01
9.39000000e+04 -1.16447827e-01
9.40000000e+04 -1.16991695e-01
9.41000000e+04 -1.17539075e-01
9.42000000e+04 -1.18089996e-01
9.43000000e+04 -1.18644484e-01
9.44000000e+04 -1.19202565e-01
9.45000000e+04 -1.19764269e-01
9.46000000e+04 -1.20329622e-01
9.47000000e+04 -1.20898652e-01
9.48000000e+04 -1.21471387e-01
9.49000000e+04 -1.22047855e-01
9.50000000e+04 -1.22628085e-01
9.51000000e+04 -1.23212106e-01
9.52000000e+04 -1.23799946e-01
9.53000000e+04 -1.24391634e-01
9.54000000e+04 -1.24987200e-01
9.55000000e+04 -1.25586673e-01
9.56000000e+04 -1.26190083e-01
9.57000000e+04 -1.26797460e-01
9.58000000e+04 -1.27408834e-01
9.59000000e+04 -1.28024235e-01
9.60000000e+04 -1.28643693e-01
9.61000000e+04 -1.29267240e-01
9.62000000e+04 -1.29894907e-01
9.63000000e+04 -1.30526724e-01
9.64000000e+04 -1.31162724e-01
9.65000000e+04 -1.31802937e-01
9.66000000e+04 -1.32447395e-01
9.67000000e+04 -1.33096131e-01
9.68000000e+04 -1.33749176e-01
9.69000000e+04 -1.34406564e-01
9.70000000e+04 -1.35068326e-01
9.71000000e+04 -1.35734496e-01
9.72000000e+04 -1.36405107e-01
9.73000000e+04 -1.37080192e-01
9.74000000e+04 -1.37759784e-01
9.75000000e+04 -1.38443918e-01
9.76000000e+04 -1.39132626e-01
9.77000000e+04 -1.39825944e-01
9.78000000e+04 -1.40523905e-01
9.79000000e+04 -1.41226544e-01
9.80000000e+04 -1.41933895e-01
9.81000000e+04 -1.42645995e-01
9.82000000e+04 -1.43362877e-01
9.83000000e+04 -1.44084577e-01
9.84000000e+04 -1.44811130e-01
9.85000000e+04 -1.45542573e-01
9.86000000e+04 -1.46278941e-01
9.87000000e+04 -1.47020270e-01
9.88000000e+04 -1.47766596e-01
9.89000000e+04 -1.48517957e-01
9.90000000e+04 -1.49274388e-01
9.91000000e+04 -1.50035926e-01
9.92000000e+04 -1.50802609e-01
9.93000000e+04 -1.51574473e-01
9.94000000e+04 -1.52351556e-01
9.95000000e+04 -1.53133895e-01
9.96000000e+04 -1.53921529e-01
9.97000000e+04 -1.54714494e-01
9.98000000e+04 -1.55512830e-01
9.99000000e+04 -1.56316573e-01
1.00000000e+05 -1.57125763e-01
1.00100000e+05 -1.57940438e-01
1.00200000e+05 -1.58760636e-01
1.00300000e+05 -1.59586396e-01
1.00400000e+05 -1.60417758e-01
1.00500000e+05 -1.61254759e-01
1.00600000e+05 -1.62097440e-01
1.00700000e+05 -1.62945839e-01
1.00800000e+05 -1.63799996e-01
1.00900000e+05 -1.64659951e-01
1.01000000e+05 -1.65525742e-01
1.01100000e+05 -1.66397410e-01
1.01200000e+05 -1.67274993e-01
1.01300000e+05 -1.68158534e-01
1.01400000e+05 -1.69048070e-01
1.01500000e+05 -1.69943642e-01
1.01600000e+05 -1.70845290e-01
1.01700000e+05 -1.71753054e-01
1.01800000e+05 -1.72666975e-01
1.01900000e+05 -1.73587092e-01
1.02000000e+05 -1.74513446e-01
1.02100000e+05 -1.75446076e-01
1.02200000e+05 -1.76385024e-01
1.02300000e+05 -1.77330329e-01
1.02400000e+05 -1.78282032e-01
1.02500000e+05 -1.79240172e-01
1.02600000e+05 -1.80204790e-01
1.02700000e+05 -1.81175927e-01
1.02800000e+05 -1.82153621e-01
1.02900000e+05 -1.83137914e-01
1.03000000e+05 -1.84128845e-01
1.03100000e+05 -1.85126453e-01
1.03200000e+05 -1.86130779e-01
1.03300000e+05 -1.87141863e-01
1.03400000e+05 -1.88159743e-01
1.03500000e+05 -1.89184459e-01
1.03600000e+05 -1.90216050e-01
1.03700000e+05 -1.91254556e-01
1.03800000e+05 -1.92300015e-01
1.03900000e+05 -1.93352465e-01
1.04000000e+05 -1.94411945e-01
1.04100000e+05 -1.95478494e-01
1.04200000e+05 -1.96552148e-01
1.04300000e+05 -1.97632947e-01
1.04400000e+05 -1.98720926e-01
1.04500000e+05 -1.99816123e-01
1.04600000e+05 -2.00918575e-01
1.04700000e+05 -2.02028318e-01
1.04800000e+05 -2.03145388e-01
1.04900000e+05 -2.04269820e-01
1.05000000e+05 -2.05401650e-01
1.05100000e+05 -2.06540912e-01
1.05200000e+05 -2.07687640e-01
1.05300000e+05 -2.08841869e-01
1.05400000e+05 -2.10003631e-01
1.05500000e+05 -2.11172959e-01
1.05600000e+05 -2.12349885e-01
1.05700000e+05 -2.13534441e-01
1.05800000e+05 -2.14726657e-01
1.05900000e+05 -2.15926565e-01
1.06000000e+05 -2.17134192e-01
1.06100000e+05 -2.18349569e-01
1.06200000e+05 -2.19572724e-01
1.06300000e+05 -2.20803683e-01
1.06400000e+05 -2.22042473e-01
1.06500000e+05 -2.23289121e-01
1.06600000e+05 -2.24543651e-01
1.06700000e+05 -2.25806086e-01
1.06800000e+05 -2.27076451e-01
1.06900000e+05 -2.28354766e-01
1.07000000e+05 -2.29641054e-01
1.07100000e+05 -2.30935334e-01
1.07200000e+05 -2.32237625e-01
1.07300000e+05 -2.33547945e-01
1.07400000e+05 -2.34866311e-01
1.07500000e+05 -2.36192738e-01
1.07600000e+05 -2.37527240e-01
1.07700000e+05 -2.38869831e-01
1.07800000e+05 -2.40220521e-01
1.07900000e+05 -2.41579322e-01
1.08000000e+05 -2.42946241e-01
1.08100000e+05 -2.44321287e-01
1.08200000e+05 -2.45704465e-01
1.08300000e+05 -2.47095780e-01
1.08400000e+05 -2.48495234e-01
1.08500000e+05 -2.49902828e-01
1.08600000e+05 -2.51318561e-01
1.08700000e+05 -2.52742432e-01
1.08800000e+05 -2.54174435e-01
1.08900000e+05 -2.55614565e-01
1.09000000e+05 -2.57062813e-01
1.09100000e+05 -2.58519170e-01
1.09200000e+05 -2.59983623e-01
1.09300000e+05 -2.61456159e-01
1.09400000e+05 -2.62936761e-01
1.09500000e+05 -2.64425410e-01
1.09600000e+05 -2.65922085e-01
1.09700000e+05 -2.67426765e-01
1.09800000e+05 -2.68939422e-01
1.09900000e+05 -2.70460028e-01
1.10000000e+05 -2.71988555e-01
1.10100000e+05 -2.73524967e-01
1.10200000e+05 -2.75069230e-01
1.10300000e+05 -2.76621305e-01
1.10400000e+05 -2.78181151e-01
1.10500000e+05 -2.79748723e-01
1.10600000e+05 -2.81323975e-01
1.10700000e+05 -2.82906856e-01
1.10800000e+05 -2.84497313e-01
1.10900000e+05 -2.86095290e-01
1.11000000e+05 -2.87700728e-01
1.11100000e+05 -2.89313563e-01
1.11200000e+05 -2.90933729e-01
1.11300000e+05 -2.92561157e-01
1.11400000e+05 -2.94195774e-01
1.11500000e+05 -2.95837504e-01
1.11600000e+05 -2.97486264e-01
1.11700000e+05 -2.99141973e-01
1.11800000e+05 -3.00804540e-01
1.11900000e+05 -3.02473876e-01
1.12000000e+05 -3.04149884e-01
1.12100000e+05 -3.05832464e-01
1.12200000e+05 -3.07521512e-01
1.12300000e+05 -3.09216920e-01
1.12400000e+05 -3.10918576e-01
1.12500000e+05 -3.12626362e-01
1.12600000e+05 -3.14340158e-01
1.12700000e+05 -3.16059837e-01
1.12800000e+05 -3.17785270e-01
1.12900000e+05 -3.19516321e-01
1.13000000e+05 -3.21252850e-01
1.13100000e+05 -3.22994713e-01
1.13200000e+05 -3.24741759e-01
1.13300000e+05 -3.26493836e-01
1.13400000e+05 -3.28250782e-01
1.13500000e+05 -3.30012433e-01
1.13600000e+05 -3.31778619e-01
1.13700000e+05 -3.33549165e-01
1.13800000e+05 -3.35323890e-01
1.13900000e+05 -3.37102608e-01
1.14000000e+05 -3.38885128e-01
1.14100000e+05 -3.40671251e-01
1.14200000e+05 -3.42460776e-01
1.14300000e+05 -3.44253494e-01
1.14400000e+05 -3.46049190e-01
1.14500000e+05 -3.47847645e-01
1.14600000e+05 -3.49648633e-01
1.14700000e+05 -3.51451920e-01
1.14800000e+05 -3.53257271e-01
1.14900000e+05 -3.55064439e-01
1.15000000e+05 -3.56873176e-01
1.15100000e+05 -3.58683224e-01
1.15200000e+05 -3.60494322e-01
1.15300000e+05 -3.62306200e-01
1.15400000e+05 -3.64118583e-01
1.15500000e+05 -3.65931190e-01
1.15600000e+05 -3.67743733e-01
1.15700000e+05 -3.69555917e-01
1.15800000e+05 -3.71367442e-01
1.15900000e+05 -3.73178001e-01
1.16000000e+05 -3.74987279e-01
1.16100000e+05 -3.76794957e-01
1.16200000e+05 -3.78600708e-01
1.16300000e+05 -3.80404199e-01
1.16400000e+05 -3.82205090e-01
1.16500000e+05 -3.84003034e-01
1.16600000e+05 -3.85797679e-01
1.16700000e+05 -3.87588665e-01
1.16800000e+05 -3.89375626e-01
1.16900000e+05 -3.91158191e-01
1.17000000e+05 -3.92935979e-01
1.17100000e+05 -3.94708606e-01
1.17200000e+05 -3.96475680e-01
1.17300000e+05 -3.98236803e-01
1.17400000e+05 -3.99991570e-01
1.17500000e+05 -4.01739570e-01
1.17600000e+05 -4.03480387e-01
1.17700000e+05 -4.05213598e-01
1.17800000e+05 -4.06938772e-01
1.17900000e+05 -4.08655476e-01
1.18000000e+05 -4.10363267e-01
1.18100000e+05 -4.12061699e-01
1.18200000e+05 -4.13750318e-01
1.18300000e+05 -4.15428667e-01
1.18400000e+05 -4.17096281e-01
1.18500000e+05 -4.18752690e-01
1.18600000e+05 -4.20397420e-01
1.18700000e+05 -4.22029991e-01
1.18800000e+05 -4.23649918e-01
1.18900000e+05 -4.25256710e-01
1.19000000e+05 -4.26849873e-01
1.19100000e+05 -4.28428907e-01
1.19200000e+05 -4.29993308e-01
1.19300000e+05 -4.31542569e-01
1.19400000e+05 -4.33076176e-01
1.19500000e+05 -4.34593613e-01
1.19600000e+05 -4.36094361e-01
1.19700000e+05 -4.37577895e-01
1.19800000e+05 -4.39043689e-01
1.19900000e+05 -4.40491212e-01
1.20000000e+05 -4.41919932e-01
1.20100000e+05 -4.43329312e-01
1.20200000e+05 -4.44718815e-01
1.20300000e+05 -4.46087900e-01
1.20400000e+05 -4.47436024e-01
1.20500000e+05 -4.48762643e-01
1.20600000e+05 -4.50067211e-01
1.20700000e+05 -4.51349182e-01
1.20800000e+05 -4.52608007e-01
1.20900000e+05 -4.53843138e-01
1.21000000e+05 -4.55054026e-01
1.21100000e+05 -4.56240122e-01
1.21200000e+05 -4.57400876e-01
1.21300000e+05 -4.58535741e-01
1.21400000e+05 -4.59644168e-01
1.21500000e+05 -4.60725611e-01
1.21600000e+05 -4.61779525e-01
1.21700000e+05 -4.62805366e-01
1.21800000e+05 -4.63802593e-01
1.21900000e+05 -4.64770667e-01
1.22000000e+05 -4.65709052e-01
1.22100000e+05 -4.66617214e-01
1.22200000e+05 -4.67494624e-01
1.22300000e+05 -4.68340754e-01
1.22400000e+05 -4.69155084e-01
1.22500000e+05 -4.69937095e-01
1.22600000e+05 -4.70686275e-01
1.22700000e+05 -4.71402116e-01
1.22800000e+05 -4.72084116e-01
1.22900000e+05 -4.72731778e-01
1.23000000e+05 -4.73344612e-01
1.23100000e+05 -4.73922135e-01
1.23200000e+05 -4.74463870e-01
1.23300000e+05 -4.74969347e-01
1.23400000e+05 -4.75438106e-01
1.23500000e+05 -4.75869691e-01
1.23600000e+05 -4.76263659e-01
1.23700000e+05 -4.76619573e-01
1.23800000e+05 -4.76937005e-01
1.23900000e+05 -4.77215538e-01
1.24000000e+05 -4.77454763e-01
1.24100000e+05 -4.77654283e-01
1.24200000e+05 -4.77813711e-01
1.24300000e+05 -4.77932671e-01
1.24400000e+05 -4.78010797e-01
1.24500000e+05 -4.78047737e-01
1.24600000e+05 -4.78043149e-01
1.24700000e+05 -4.77996704e-01
1.24800000e+05 -4.77908087e-01
1.24900000e+05 -4.77776993e-01
1.25000000e+05 -4.77603133e-01
1.25100000e+05 -4.77386231e-01
1.25200000e+05 -4.77126024e-01
1.25300000e+05 -4.76822265e-01
1.25400000e+05 -4.76474720e-01
1.25500000e+05 -4.76083172e-01
1.25600000e+05 -4.75647417e-01
1.25700000e+05 -4.75167267e-01
1.25800000e+05 -4.74642552e-01
1.25900000e+05 -4.74073115e-01
1.26000000e+05 -4.73458817e-01
1.26100000e+05 -4.72799537e-01
1.26200000e+05 -4.72095168e-01
1.26300000e+05 -4.71345622e-01
1.26400000e+05 -4.70550827e-01
1.26500000e+05 -4.69710732e-01
1.26600000e+05 -4.68825300e-01
1.26700000e+05 -4.67894515e-01
1.26800000e+05 -4.66918376e-01
1.26900000e+05 -4.65896904e-01
1.27000000e+05 -4.64830137e-01
1.27100000e+05 -4.63718132e-01
1.27200000e+05 -4.62560965e-01
1.27300000e+05 -4.61358732e-01
1.27400000e+05 -4.60111547e-01
1.27500000e+05 -4.58819545e-01
1.27600000e+05 -4.57482880e-01
1.27700000e+05 -4.56101725e-01
1.27800000e+05 -4.54676274e-01
1.27900000e+05 -4.53206741e-01
1.28000000e+05 -4.51693359e-01
1.28100000e+05 -4.50136382e-01
1.28200000e+05 -4.48536083e-01
1.28300000e+05 -4.46892758e-01
1.28400000e+05 -4.45206721e-01
1.28500000e+05 -4.43478306e-01
1.28600000e+05 -4.41707868e-01
1.28700000e+05 -4.39895782e-01
1.28800000e+05 -4.38042445e-01
1.28900000e+05 -4.36148271e-01
1.29000000e+05 -4.34213698e-01
1.29100000e+05 -4.32239181e-01
1.29200000e+05 -4.30225196e-01
1.29300000e+05 -4.28172240e-01
1.29400000e+05 -4.26080827e-01
1.29500000e+05 -4.23951496e-01
1.29600000e+05 -4.21784799e-01
1.29700000e+05 -4.19581313e-01
1.29800000e+05 -4.17341631e-01
1.29900000e+05 -4.15066366e-01
1.30000000e+05 -4.12756150e-01
1.30100000e+05 -4.10411633e-01
1.30200000e+05 -4.08033485e-01
1.30300000e+05 -4.05622391e-01
1.30400000e+05 -4.03179058e-01
1.30500000e+05 -4.00704206e-01
1.30600000e+05 -3.98198576e-01
1.30700000e+05 -3.95662923e-01
1.30800000e+05 -3.93098019e-01
1.30900000e+05 -3.90504655e-01
1.31000000e+05 -3.87883633e-01
1.31100000e+05 -3.85235773e-01
1.31200000e+05 -3.82561909e-01
1.31300000e+05 -3.79862889e-01
1.31400000e+05 -3.77139574e-01
1.31500000e+05 -3.74392841e-01
1.31600000e+05 -3.71623576e-01
1.31700000e+05 -3.68832678e-01
1.31800000e+05 -3.66021059e-01
1.31900000e+05 -3.63189638e-01
1.32000000e+05 -3.60339349e-01
1.32100000e+05 -3.57471130e-01
1.32200000e+05 -3.54585931e-01
1.32300000e+05 -3.51684707e-01
1.32400000e+05 -3.48768423e-01
1.32500000e+05 -3.45838046e-01
1.32600000e+05 -3.42894552e-01
1.32700000e+05 -3.39938919e-01
1.32800000e+05 -3.36972127e-01
1.32900000e+05 -3.33995160e-01
1.33000000e+05 -3.31009004e-01
1.33100000e+05 -3.28014642e-01
1.33200000e+05 -3.25013059e-01
1.33300000e+05 -3.22005235e-01
1.33400000e+05 -3.18992149e-01
1.33500000e+05 -3.15974774e-01
1.33600000e+05 -3.12954077e-01
1.33700000e+05 -3.09931019e-01
1.33800000e+05 -3.06906552e-01
1.33900000e+05 -3.03881617e-01
1.34000000e+05 -3.00857146e-01
1.34100000e+05 -2.97834056e-01
1.34200000e+05 -2.94813251e-01
1.34300000e+05 -2.91795621e-01
1.34400000e+05 -2.88782035e-01
1.34500000e+05 -2.85773346e-01
1.34600000e+05 -2.82770388e-01
1.34700000e+05 -2.79773970e-01
1.34800000e+05 -2.76784880e-01
1.34900000e+05 -2.73803879e-01
1.35000000e+05 -2.70831704e-01
1.35100000e+05 -2.67869061e-01
1.35200000e+05 -2.64916628e-01
1.35300000e+05 -2.61975051e-01
1.35400000e+05 -2.59044943e-01
1.35500000e+05 -2.56126881e-01
1.35600000e+05 -2.53221407e-01
1.35700000e+05 -2.50329024e-01
1.35800000e+05 -2.47450196e-01
1.35900000e+05 -2.44585347e-01
1.36000000e+05 -2.41734856e-01
1.36100000e+05 -2.38899059e-01
1.36200000e+05 -2.36078249e-01
1.36300000e+05 -2.33272668e-01
1.36400000e+05 -2.30482513e-01
1.36500000e+05 -2.27707932e-01
1.36600000e+05 -2.24949020e-01
1.36700000e+05 -2.22205823e-01
1.36800000e+05 -2.19478333e-01
1.36900000e+05 -2.16766491e-01
1.37000000e+05 -2.14070183e-01
1.37100000e+05 -2.11389240e-01
1.37200000e+05 -2.08723437e-01
1.37300000e+05 -2.06072498e-01
1.37400000e+05 -2.03436085e-01
1.37500000e+05 -2.00813811e-01
1.37600000e+05 -1.98205227e-01
1.37700000e+05 -1.95609834e-01
1.37800000e+05 -1.93027074e-01
1.37900000e+05 -1.90456336e-01
1.38000000e+05 -1.87896956e-01
1.38100000e+05 -1.85348214e-01
1.38200000e+05 -1.82809341e-01
1.38300000e+05 -1.80279515e-01
1.38400000e+05 -1.77757865e-01
1.38500000e+05 -1.75243472e-01
1.38600000e+05 -1.72735370e-01
1.38700000e+05 -1.70232549e-01
1.38800000e+05 -1.67733956e-01
1.38900000e+05 -1.65238496e-01
1.39000000e+05 -1.62745037e-01
1.39100000e+05 -1.60252412e-01
1.39200000e+05 -1.57759418e-01
1.39300000e+05 -1.55264821e-01
1.39400000e+05 -1.52767363e-01
1.39500000e+05 -1.50265756e-01
1.39600000e+05 -1.47758692e-01
1.39700000e+05 -1.45244843e-01
1.39800000e+05 -1.42722865e-01
1.39900000e+05 -1.40191402e-01
1.40000000e+05 -1.37649086e-01
1.40100000e+05 -1.35094545e-01
1.40200000e+05 -1.32526401e-01
1.40300000e+05 -1.29943278e-01
1.40400000e+05 -1.27343802e-01
1.40500000e+05 -1.24726606e-01
1.40600000e+05 -1.22090332e-01
1.40700000e+05 -1.19433636e-01
1.40800000e+05 -1.16755188e-01
1.40900000e+05 -1.14053678e-01
1.41000000e+05 -1.11327819e-01
1.41100000e+05 -1.08576345e-01
1.41200000e+05 -1.05798021e-01
1.41300000e+05 -1.02991640e-01
1.41400000e+05 -1.00156030e-01
1.41500000e+05 -9.72900493e-02
1.41600000e+05 -9.43925978e-02
1.41700000e+05 -9.14626125e-02
1.41800000e+05 -8.84990718e-02
1.41900000e+05 -8.55009972e-02
1.42000000e+05 -8.24674546e-02
1.42100000e+05 -7.93975561e-02
1.42200000e+05 -7.62904608e-02
1.42300000e+05 -7.31453767e-02
1.42400000e+05 -6.99615609e-02
1.42500000e+05 -6.67383210e-02
1.42600000e+05 -6.34750152e-02
1.42700000e+05 -6.01710536e-02
1.42800000e+05 -5.68258976e-02
1.42900000e+05 -5.34390608e-02
1.43000000e+05 -5.00101090e-02
1.43100000e+05 -4.65386595e-02
1.43200000e+05 -4.30243818e-02
1.43300000e+05 -3.94669964e-02
1.43400000e+05 -3.58662750e-02
1.43500000e+05 -3.22220395e-02
1.43600000e+05 -2.85341614e-02
1.43700000e+05 -2.48025613e-02
1.43800000e+05 -2.10272076e-02
1.43900000e+05 -1.72081158e-02
1.44000000e+05 -1.33453475e-02
1.44100000e+05 -9.43900911e-03
1.44200000e+05 -5.48925094e-03
1.44300000e+05 -1.49626578e-03
1.44400000e+05 2.53971223e-03
1.44500000e+05 6.61840895e-03
1.44600000e+05 1.07395115e-02
1.44700000e+05 1.49026697e-02
1.44800000e+05 1.91074972e-02
1.44900000e+05 2.33535733e-02
1.45000000e+05 2.76404437e-02
1.45100000e+05 3.19676225e-02
1.45200000e+05 3.63345930e-02
1.45300000e+05 4.07408098e-02
1.45400000e+05 4.51856991e-02
1.45500000e+05 4.96686612e-02
1.45600000e+05 5.41890708e-02
1.45700000e+05 5.87462790e-02
1.45800000e+05 6.33396142e-02
1.45900000e+05 6.79683833e-02
1.46000000e+05 7.26318733e-02
1.46100000e+05 7.73293520e-02
1.46200000e+05 8.20600693e-02
1.46300000e+05 8.68232585e-02
1.46400000e+05 9.16181370e-02
1.46500000e+05 9.64439076e-02
1.46600000e+05 1.01299760e-01
1.46700000e+05 1.06184869e-01
1.46800000e+05 1.11098401e-01
1.46900000e+05 1.16039509e-01
1.47000000e+05 1.21007336e-01
1.47100000e+05 1.26001018e-01
1.47200000e+05 1.31019679e-01
1.47300000e+05 1.36062437e-01
1.47400000e+05 1.41128404e-01
1.47500000e+05 1.46216684e-01
1.47600000e+05 1.51326376e-01
1.47700000e+05 1.56456572e-01
1.47800000e+05 1.61606363e-01
1.47900000e+05 1.66774832e-01
1.48000000e+05 1.71961060e-01
1.48100000e+05 1.77164126e-01
1.48200000e+05 1.82383103e-01
1.48300000e+05 1.87617066e-01
1.48400000e+05 1.92865085e-01
1.48500000e+05 1.98126228e-01
1.48600000e+05 2.03399564e-01
1.48700000e+05 2.08684160e-01
1.48800000e+05 2.13979081e-01
1.48900000e+05 2.19283393e-01
1.49000000e+05 2.24596162e-01
1.49100000e+05 2.29916454e-01
1.49200000e+05 2.35243333e-01
1.49300000e+05 2.40575867e-01
1.49400000e+05 2.45913122e-01
1.49500000e+05 2.51254167e-01
1.49600000e+05 2.56598069e-01
1.49700000e+05 2.61943898e-01
1.49800000e+05 2.67290727e-01
1.49900000e+05 2.72637627e-01
1.50000000e+05 2.77983673e-01
1.50100000e+05 2.83327940e-01
1.50200000e+05 2.88669508e-01
1.50300000e+05 2.94007455e-01
1.50400000e+05 2.99340865e-01
1.50500000e+05 3.04668822e-01
1.50600000e+05 3.09990412e-01
1.50700000e+05 3.15304727e-01
1.50800000e+05 3.20610858e-01
1.50900000e+05 3.25907902e-01
1.51000000e+05 3.31194956e-01
1.51100000e+05 3.36471122e-01
1.51200000e+05 3.41735507e-01
1.51300000e+05 3.46987218e-01
1.51400000e+05 3.52225368e-01
1.51500000e+05 3.57449073e-01
1.51600000e+05 3.62657454e-01
1.51700000e+05 3.67849633e-01
1.51800000e+05 3.73024740e-01
1.51900000e+05 3.78181907e-01
1.52000000e+05 3.83320270e-01
1.52100000e+05 3.88438972e-01
1.52200000e+05 3.93537156e-01
1.52300000e+05 3.98613975e-01
1.52400000e+05 4.03668583e-01
1.52500000e+05 4.08700141e-01
1.52600000e+05 4.13707814e-01
1.52700000e+05 4.18690771e-01
1.52800000e+05 4.23648188e-01
1.52900000e+05 4.28579247e-01
1.53000000e+05 4.33483133e-01
1.53100000e+05 4.38359038e-01
1.53200000e+05 4.43206159e-01
1.53300000e+05 4.48023701e-01
1.53400000e+05 4.52810873e-01
1.53500000e+05 4.57566890e-01
1.53600000e+05 4.62290976e-01
1.53700000e+05 4.66982359e-01
1.53800000e+05 4.71640276e-01
1.53900000e+05 4.76263969e-01
1.54000000e+05 4.80852689e-01
1.54100000e+05 4.85405694e-01
1.54200000e+05 4.89922251e-01
1.54300000e+05 4.94401634e-01
1.54400000e+05 4.98843126e-01
1.54500000e+05 5.03246017e-01
1.54600000e+05 5.07609608e-01
1.54700000e+05 5.11933209e-01
1.54800000e+05 5.16216137e-01
1.54900000e+05 5.20457721e-01
1.55000000e+05 5.25299430e-01
1.55100000e+05 5.29394118e-01
1.55200000e+05 5.33443568e-01
1.55300000e+05 5.37447105e-01
1.55400000e+05 5.41404064e-01
1.55500000e+05 5.45313788e-01
1.55600000e+05 5.49175635e-01
1.55700000e+05 5.52988968e-01
1.55800000e+05 5.56753166e-01
1.55900000e+05 5.60467615e-01
1.56000000e+05 5.64131713e-01
1.56100000e+05 5.67744869e-01
1.56200000e+05 5.71306503e-01
1.56300000e+05 5.74816046e-01
1.56400000e+05 5.78272939e-01
1.56500000e+05 5.81676635e-01
1.56600000e+05 5.85026600e-01
1.56700000e+05 5.88322308e-01
1.56800000e+05 5.91563247e-01
1.56900000e+05 5.94748916e-01
1.57000000e+05 5.97878827e-01
1.57100000e+05 6.00952503e-01
1.57200000e+05 6.03969480e-01
1.57300000e+05 6.06929308e-01
1.57400000e+05 6.09831547e-01
1.57500000e+05 6.12675775e-01
1.57600000e+05 6.15461581e-01
1.57700000e+05 6.18188568e-01
1.57800000e+05 6.20856356e-01
1.57900000e+05 6.23464577e-01
1.58000000e+05 6.26012881e-01
1.58100000e+05 6.28500931e-01
1.58200000e+05 6.30928407e-01
1.58300000e+05 6.33295004e-01
1.58400000e+05 6.35600434e-01
1.58500000e+05 6.37844424e-01
1.58600000e+05 6.40026716e-01
1.58700000e+05 6.42147070e-01
1.58800000e+05 6.44205260e-01
1.58900000e+05 6.46201074e-01
1.59000000e+05 6.48134317e-01
1.59100000e+05 6.50004809e-01
1.59200000e+05 6.51812381e-01
1.59300000e+05 6.53556882e-01
1.59400000e+05 6.55238170e-01
1.59500000e+05 6.56856121e-01
1.59600000e+05 6.58410619e-01
1.59700000e+05 6.59901563e-01
1.59800000e+05 6.61328863e-01
1.59900000e+05 6.62692442e-01
1.60000000e+05 6.63992234e-01
1.60100000e+05 6.65228184e-01
1.60200000e+05 6.66400251e-01
1.60300000e+05 6.67508404e-01
1.60400000e+05 6.68552626e-01
1.60500000e+05 6.69532911e-01
1.60600000e+05 6.70449268e-01
1.60700000e+05 6.71301719e-01
1.60800000e+05 6.72090300e-01
1.60900000e+05 6.72815062e-01
1.61000000e+05 6.73476070e-01
1.61100000e+05 6.74073407e-01
1.61200000e+05 6.74607170e-01
1.61300000e+05 6.75077474e-01
1.61400000e+05 6.75484451e-01
1.61500000e+05 6.75828248e-01
1.61600000e+05 6.76109029e-01
1.61700000e+05 6.76326976e-01
1.61800000e+05 6.76482284e-01
1.61900000e+05 6.76575165e-01
1.62000000e+05 6.76605846e-01
1.62100000e+05 6.76574565e-01
1.62200000e+05 6.76481575e-01
1.62300000e+05 6.76327137e-01
1.62400000e+05 6.76111524e-01
1.62500000e+05 6.75835016e-01
1.62600000e+05 6.75497901e-01
1.62700000e+05 6.75100473e-01
1.62800000e+05 6.74643028e-01
1.62900000e+05 6.74125869e-01
1.63000000e+05 6.73549299e-01
1.63100000e+05 6.72913626e-01
1.63200000e+05 6.72219158e-01
1.63300000e+05 6.71466205e-01
1.63400000e+05 6.70655080e-01
1.63500000e+05 6.69786097e-01
1.63600000e+05 6.68859576e-01
1.63700000e+05 6.67875840e-01
1.63800000e+05 6.66835218e-01
1.63900000e+05 6.65738045e-01
1.64000000e+05 6.64584667e-01
1.64100000e+05 6.63375439e-01
1.64200000e+05 6.62110726e-01
1.64300000e+05 6.60790910e-01
1.64400000e+05 6.59416383e-01
1.64500000e+05 6.57987556e-01
1.64600000e+05 6.56504851e-01
1.64700000e+05 6.54968711e-01
1.64800000e+05 6.53379591e-01
1.64900000e+05 6.51737962e-01
1.65000000e+05 6.50044310e-01
1.65100000e+05 6.48299130e-01
1.65200000e+05 6.46502930e-01
1.65300000e+05 6.44656225e-01
1.65400000e+05 6.42759534e-01
1.65500000e+05 6.40813379e-01
1.65600000e+05 6.38818281e-01
1.65700000e+05 6.36774756e-01
1.65800000e+05 6.34683314e-01
1.65900000e+05 6.32544454e-01
1.66000000e+05 6.30358664e-01
1.66100000e+05 6.28126418e-01
1.66200000e+05 6.25848174e-01
1.66300000e+05 6.23524374e-01
1.66400000e+05 6.21155445e-01
1.66500000e+05 6.18741798e-01
1.66600000e+05 6.16283830e-01
1.66700000e+05 6.13781926e-01
1.66800000e+05 6.11236466e-01
1.66900000e+05 6.08647820e-01
1.67000000e+05 6.06016359e-01
1.67100000e+05 6.03342459e-01
1.67200000e+05 6.00626501e-01
1.67300000e+05 5.97868879e-01
1.67400000e+05 5.95070003e-01
1.67500000e+05 5.92230303e-01
1.67600000e+05 5.89350231e-01
1.67700000e+05 5.86430266e-01
1.67800000e+05 5.83470913e-01
1.67900000e+05 5.80472705e-01
1.68000000e+05 5.77436201e-01
1.68100000e+05 5.74361985e-01
1.68200000e+05 5.71250662e-01
1.68300000e+05 5.68102857e-01
1.68400000e+05 5.64919206e-01
1.68500000e+05 5.61700353e-01
1.68600000e+05 5.58446940e-01
1.68700000e+05 5.55159606e-01
1.68800000e+05 5.51838973e-01
1.68900000e+05 5.48485645e-01
1.69000000e+05 5.45100197e-01
1.69100000e+05 5.41683173e-01
1.69200000e+05 5.38235080e-01
1.69300000e+05 5.34756384e-01
1.69400000e+05 5.31247507e-01
1.69500000e+05 5.27708831e-01
1.69600000e+05 5.24140697e-01
1.69700000e+05 5.20543406e-01
1.69800000e+05 5.16917229e-01
1.69900000e+05 5.13262412e-01
1.70000000e+05 5.09579183e-01
1.70100000e+05 5.05867763e-01
1.70200000e+05 5.02128375e-01
1.70300000e+05 4.98361259e-01
1.70400000e+05 4.94566678e-01
1.70500000e+05 4.90744930e-01
1.70600000e+05 4.86896363e-01
1.70700000e+05 4.83021375e-01
1.70800000e+05 4.79120429e-01
1.70900000e+05 4.75194053e-01
1.71000000e+05 4.71242845e-01
1.71100000e+05 4.67267472e-01
1.71200000e+05 4.63268669e-01
1.71300000e+05 4.59247230e-01
1.71400000e+05 4.55204006e-01
1.71500000e+05 4.51139886e-01
1.71600000e+05 4.47055795e-01
1.71700000e+05 4.42952672e-01
1.71800000e+05 4.38831457e-01
1.71900000e+05 4.34693075e-01
1.72000000e+05 4.30538424e-01
1.72100000e+05 4.26368351e-01
1.72200000e+05 4.22183649e-01
1.72300000e+05 4.17985036e-01
1.72400000e+05 4.13773153e-01
1.72500000e+05 4.09548551e-01
1.72600000e+05 4.05311696e-01
1.72700000e+05 4.01062965e-01
1.72800000e+05 3.96802651e-01
1.72900000e+05 3.92530977e-01
1.73000000e+05 3.88248104e-01
1.73100000e+05 3.83954147e-01
1.73200000e+05 3.79649200e-01
1.73300000e+05 3.75333350e-01
1.73400000e+05 3.71006705e-01
1.73500000e+05 3.66669416e-01
1.73600000e+05 3.62321700e-01
1.73700000e+05 3.57963863e-01
1.73800000e+05 3.53596320e-01
1.73900000e+05 3.49219610e-01
1.74000000e+05 3.44834414e-01
1.74100000e+05 3.40441559e-01
1.74200000e+05 3.36042025e-01
1.74300000e+05 3.31636942e-01
1.74400000e+05 3.27227584e-01
1.74500000e+05 3.22815356e-01
1.74600000e+05 3.18401778e-01
1.74700000e+05 3.13988462e-01
1.74800000e+05 3.09577091e-01
1.74900000e+05 3.05169384e-01
1.75000000e+05 3.00767070e-01
1.75100000e+05 2.96371860e-01
1.75200000e+05 2.91985410e-01
1.75300000e+05 2.87609301e-01
1.75400000e+05 2.83245003e-01
1.75500000e+05 2.78893864e-01
1.75600000e+05 2.74557084e-01
1.75700000e+05 2.70235708e-01
1.75800000e+05 2.65930621e-01
1.75900000e+05 2.61642543e-01
1.76000000e+05 2.57372045e-01
1.76100000e+05 2.53119555e-01
1.76200000e+05 2.48885382e-01
1.76300000e+05 2.44669738e-01
1.76400000e+05 2.40472769e-01
1.76500000e+05 2.36294589e-01
1.76600000e+05 2.32135310e-01
1.76700000e+05 2.27995081e-01
1.76800000e+05 2.23874121e-01
1.76900000e+05 2.19772754e-01
1.77000000e+05 2.15691434e-01
1.77100000e+05 2.11630774e-01
1.77200000e+05 2.07591563e-01
1.77300000e+05 2.03574778e-01
1.77400000e+05 1.99581595e-01
1.77500000e+05 1.95613382e-01
1.77600000e+05 1.91671693e-01
1.77700000e+05 1.87758256e-01
1.77800000e+05 1.83874953e-01
1.77900000e+05 1.80023788e-01
1.78000000e+05 1.76206867e-01
1.78100000e+05 1.72426357e-01
1.78200000e+05 1.68684455e-01
1.78300000e+05 1.64983356e-01
1.78400000e+05 1.61325213e-01
1.78500000e+05 1.57712109e-01
1.78600000e+05 1.54146025e-01
1.78700000e+05 1.50628812e-01
1.78800000e+05 1.47162174e-01
1.78900000e+05 1.43747645e-01
1.79000000e+05 1.40386576e-01
1.79100000e+05 1.37080131e-01
1.79200000e+05 1.33829280e-01
1.79300000e+05 1.30634804e-01
1.79400000e+05 1.27497294e-01
1.79500000e+05 1.24417167e-01
1.79600000e+05 1.21394675e-01
1.79700000e+05 1.18429917e-01
1.79800000e+05 1.15522859e-01
1.79900000e+05 1.12673351e-01
1.80000000e+05 1.09881139e-01
1.80100000e+05 1.07145889e-01
1.80200000e+05 1.04467198e-01
1.80300000e+05 1.01844609e-01
1.80400000e+05 9.92776257e-02
1.80500000e+05 9.67657215e-02
1.80600000e+05 9.43083478e-02
1.80700000e+05 9.19049406e-02
1.80800000e+05 8.95549247e-02
1.80900000e+05 8.72577153e-02
1.81000000e+05 8.50127194e-02
1.81100000e+05 8.28193345e-02
1.81200000e+05 8.06769475e-02
1.81300000e+05 7.85849318e-02
1.81400000e+05 7.65426455e-02
1.81500000e+05 7.45494286e-02
1.81600000e+05 7.26046003e-02
1.81700000e+05 7.07074577e-02
1.81800000e+05 6.88572743e-02
1.81900000e+05 6.70532990e-02
1.82000000e+05 6.52947562e-02
1.82100000e+05 6.35808464e-02
1.82200000e+05 6.19107472e-02
1.82300000e+05 6.02836152e-02
1.82400000e+05 5.86985877e-02
1.82500000e+05 5.71547855e-02
1.82600000e+05 5.56513154e-02
1.82700000e+05 5.41872733e-02
1.82800000e+05 5.27617468e-02
1.82900000e+05 5.13738184e-02
1.83000000e+05 5.00225687e-02
1.83100000e+05 4.87070784e-02
1.83200000e+05 4.74264318e-02
1.83300000e+05 4.61797187e-02
1.83400000e+05 4.49660372e-02
1.83500000e+05 4.37844952e-02
1.83600000e+05 4.26342125e-02
1.83700000e+05 4.15143227e-02
1.83800000e+05 4.04239740e-02
1.83900000e+05 3.93623310e-02
1.84000000e+05 3.83285752e-02
1.84100000e+05 3.73219064e-02
1.84200000e+05 3.63415425e-02
1.84300000e+05 3.53867210e-02
1.84400000e+05 3.44566984e-02
1.84500000e+05 3.35507510e-02
1.84600000e+05 3.26681748e-02
1.84700000e+05 3.18082857e-02
1.84800000e+05 3.09704191e-02
1.84900000e+05 3.01539298e-02
1.85000000e+05 2.93581922e-02
1.85100000e+05 2.85825994e-02
1.85200000e+05 2.78265633e-02
1.85300000e+05 2.70895141e-02
1.85400000e+05 2.63709000e-02
1.85500000e+05 2.56701865e-02
1.85600000e+05 2.49868563e-02
1.85700000e+05 2.43204088e-02
1.85800000e+05 2.36703595e-02
1.85900000e+05 2.30362395e-02
1.86000000e+05 2.24175953e-02
1.86100000e+05 2.18139880e-02
1.86200000e+05 2.12249932e-02
1.86300000e+05 2.06502001e-02
1.86400000e+05 2.00892115e-02
1.86500000e+05 1.95416431e-02
1.86600000e+05 1.90071232e-02
1.86700000e+05 1.84852919e-02
1.86800000e+05 1.79758013e-02
1.86900000e+05 1.74783147e-02
1.87000000e+05 1.69925061e-02
1.87100000e+05 1.65180602e-02
1.87200000e+05 1.60546717e-02
1.87300000e+05 1.56020451e-02
1.87400000e+05 1.51598944e-02
1.87500000e+05 1.47279425e-02
1.87600000e+05 1.43059213e-02
1.87700000e+05 1.38935709e-02
1.87800000e+05 1.34906397e-02
1.87900000e+05 1.30968839e-02
1.88000000e+05 1.27120674e-02
1.88100000e+05 1.23359612e-02
1.88200000e+05 1.19683434e-02
1.88300000e+05 1.16089990e-02
1.88400000e+05 1.12577194e-02
1.88500000e+05 1.09143025e-02
1.88600000e+05 1.05785521e-02
1.88700000e+05 1.02502781e-02
1.88800000e+05 9.92929577e-03
1.88900000e+05 9.61542617e-03
1.89000000e+05 9.30849550e-03
1.89100000e+05 9.00833506e-03
1.89200000e+05 8.71478111e-03
1.89300000e+05 8.42767465e-03
1.89400000e+05 8.14686129e-03
1.89500000e+05 7.87219106e-03
1.89600000e+05 7.60351828e-03
1.89700000e+05 7.34070142e-03
1.89800000e+05 7.08360296e-03
1.89900000e+05 6.83208922e-03
1.90000000e+05 6.58603028e-03
1.90100000e+05 6.34529983e-03
1.90200000e+05 6.10977507e-03
1.90300000e+05 5.87933654e-03
1.90400000e+05 5.65386810e-03
1.90500000e+05 5.43325674e-03
1.90600000e+05 5.21739252e-03
1.90700000e+05 5.00616847e-03
1.90800000e+05 4.79948047e-03
1.90900000e+05 4.59722720e-03
1.91000000e+05 4.39931000e-03
1.91100000e+05 4.20563285e-03
1.91200000e+05 4.01610220e-03
1.91300000e+05 3.83062699e-03
1.91400000e+05 3.64911851e-03
1.91500000e+05 3.47149033e-03
1.91600000e+05 3.29765826e-03
1.91700000e+05 3.12754025e-03
1.91800000e+05 2.96105636e-03
1.91900000e+05 2.79812865e-03
1.92000000e+05 2.63868117e-03
1.92100000e+05 2.48263985e-03
1.92200000e+05 2.32993248e-03
1.92300000e+05 2.18048866e-03
1.92400000e+05 2.03423971e-03
1.92500000e+05 1.89111864e-03
1.92600000e+05 1.75106011e-03
1.92700000e+05 1.61400038e-03
1.92800000e+05 1.47987722e-03
1.92900000e+05 1.34862995e-03
1.93000000e+05 1.22019932e-03
1.93100000e+05 1.09452750e-03
1.93200000e+05 9.71558040e-04
1.93300000e+05 8.51235832e-04
1.93400000e+05 7.33507063e-04
1.93500000e+05 6.18319188e-04
1.93600000e+05 5.05620888e-04
1.93700000e+05 3.95362041e-04
1.93800000e+05 2.87493686e-04
1.93900000e+05 1.81967994e-04
1.94000000e+05 7.87382318e-05
1.94100000e+05 -2.22412606e-05
1.94200000e+05 -1.21015105e-04
1.94300000e+05 -2.17626909e-04
1.94400000e+05 -3.12119296e-04
1.94500000e+05 -4.04533930e-04
1.94600000e+05 -4.94911541e-04
1.94700000e+05 -5.83291949e-04
1.94800000e+05 -6.69714092e-04
1.94900000e+05 -7.54216042e-04
1.95000000e+05 -8.36835034e-04


==> MixPlotData/opt_deform7.5_z6_gamma0.03.txt <==
     x       deform
4.00000000e+04 -1.54794373e-01
4.01000000e+04 -1.55140037e-01
4.02000000e+04 -1.55486802e-01
4.03000000e+04 -1.55834673e-01
4.04000000e+04 -1.56183653e-01
4.05000000e+04 -1.56533749e-01
4.06000000e+04 -1.56884965e-01
4.07000000e+04 -1.57237306e-01
4.08000000e+04 -1.57590776e-01
4.09000000e+04 -1.57945380e-01
4.10000000e+04 -1.58301123e-01
4.11000000e+04 -1.58658010e-01
4.12000000e+04 -1.59016047e-01
4.13000000e+04 -1.59375237e-01
4.14000000e+04 -1.59735586e-01
4.15000000e+04 -1.60097099e-01
4.16000000e+04 -1.60459780e-01
4.17000000e+04 -1.60823636e-01
4.18000000e+04 -1.61188671e-01
4.19000000e+04 -1.61554889e-01
4.20000000e+04 -1.61922297e-01
4.21000000e+04 -1.62290899e-01
4.22000000e+04 -1.62660701e-01
4.23000000e+04 -1.63031708e-01
4.24000000e+04 -1.63403924e-01
4.25000000e+04 -1.63777356e-01
4.26000000e+04 -1.64152008e-01
4.27000000e+04 -1.64527886e-01
4.28000000e+04 -1.64904996e-01
4.29000000e+04 -1.65283342e-01
4.30000000e+04 -1.65662930e-01
4.31000000e+04 -1.66043766e-01
4.32000000e+04 -1.66425854e-01
4.33000000e+04 -1.66809201e-01
4.34000000e+04 -1.67193812e-01
4.35000000e+04 -1.67579692e-01
4.36000000e+04 -1.67966848e-01
4.37000000e+04 -1.68355284e-01
4.38000000e+04 -1.68745007e-01
4.39000000e+04 -1.69136022e-01
4.40000000e+04 -1.69528334e-01
4.41000000e+04 -1.69921950e-01
4.42000000e+04 -1.70316876e-01
4.43000000e+04 -1.70713116e-01
4.44000000e+04 -1.71110678e-01
4.45000000e+04 -1.71509566e-01
4.46000000e+04 -1.71909787e-01
4.47000000e+04 -1.72311347e-01
4.48000000e+04 -1.72714251e-01
4.49000000e+04 -1.73118506e-01
4.50000000e+04 -1.73524118e-01
4.51000000e+04 -1.73931092e-01
4.52000000e+04 -1.74339436e-01
4.53000000e+04 -1.74749154e-01
4.54000000e+04 -1.75160253e-01
4.55000000e+04 -1.75572740e-01
4.56000000e+04 -1.75986621e-01
4.57000000e+04 -1.76401901e-01
4.58000000e+04 -1.76818587e-01
4.59000000e+04 -1.77236687e-01
4.60000000e+04 -1.77656205e-01
4.61000000e+04 -1.78077148e-01
4.62000000e+04 -1.78499523e-01
4.63000000e+04 -1.78923336e-01
4.64000000e+04 -1.79348595e-01
4.65000000e+04 -1.79775304e-01
4.66000000e+04 -1.80203472e-01
4.67000000e+04 -1.80633104e-01
4.68000000e+04 -1.81064208e-01
4.69000000e+04 -1.81496789e-01
4.70000000e+04 -1.81930855e-01
4.71000000e+04 -1.82366413e-01
4.72000000e+04 -1.82803469e-01
4.73000000e+04 -1.83242030e-01
4.74000000e+04 -1.83682104e-01
4.75000000e+04 -1.84123696e-01
4.76000000e+04 -1.84566814e-01
4.77000000e+04 -1.85011466e-01
4.78000000e+04 -1.85457658e-01
4.79000000e+04 -1.85905397e-01
4.80000000e+04 -1.86354690e-01
4.81000000e+04 -1.86805545e-01
4.82000000e+04 -1.87257968e-01
4.83000000e+04 -1.87711968e-01
4.84000000e+04 -1.88167551e-01
4.85000000e+04 -1.88624725e-01
4.86000000e+04 -1.89083496e-01
4.87000000e+04 -1.89543874e-01
4.88000000e+04 -1.90005864e-01
4.89000000e+04 -1.90469475e-01
4.90000000e+04 -1.90934714e-01
4.91000000e+04 -1.91401588e-01
4.92000000e+04 -1.91870106e-01
4.93000000e+04 -1.92340275e-01
4.94000000e+04 -1.92812103e-01
4.95000000e+04 -1.93285597e-01
4.96000000e+04 -1.93760766e-01
4.97000000e+04 -1.94237617e-01
4.98000000e+04 -1.94716158e-01
4.99000000e+04 -1.95196397e-01
5.00000000e+04 -1.95678343e-01
5.01000000e+04 -1.96162002e-01
5.02000000e+04 -1.96647384e-01
5.03000000e+04 -1.97134497e-01
5.04000000e+04 -1.97623348e-01
5.05000000e+04 -1.98113946e-01
5.06000000e+04 -1.98606299e-01
5.07000000e+04 -1.99100416e-01
5.08000000e+04 -1.99596305e-01
5.09000000e+04 -2.00093975e-01
5.10000000e+04 -2.00593433e-01
5.11000000e+04 -2.01094688e-01
5.12000000e+04 -2.01597750e-01
5.13000000e+04 -2.02102627e-01
5.14000000e+04 -2.02609327e-01
5.15000000e+04 -2.03117859e-01
5.16000000e+04 -2.03628232e-01
5.17000000e+04 -2.04140455e-01
5.18000000e+04 -2.04654536e-01
5.19000000e+04 -2.05170485e-01
5.20000000e+04 -2.05688311e-01
5.21000000e+04 -2.06208023e-01
5.22000000e+04 -2.06729630e-01
5.23000000e+04 -2.07253140e-01
5.24000000e+04 -2.07778564e-01
5.25000000e+04 -2.08305911e-01
5.26000000e+04 -2.08835189e-01
5.27000000e+04 -2.09366409e-01
5.28000000e+04 -2.09899579e-01
5.29000000e+04 -2.10434710e-01
5.30000000e+04 -2.10971811e-01
5.31000000e+04 -2.11510891e-01
5.32000000e+04 -2.12051960e-01
5.33000000e+04 -2.12595028e-01
5.34000000e+04 -2.13140105e-01
5.35000000e+04 -2.13687200e-01
5.36000000e+04 -2.14236324e-01
5.37000000e+04 -2.14787486e-01
5.38000000e+04 -2.15340697e-01
5.39000000e+04 -2.15895966e-01
5.40000000e+04 -2.16453304e-01
5.41000000e+04 -2.17012721e-01
5.42000000e+04 -2.17574228e-01
5.43000000e+04 -2.18137834e-01
5.44000000e+04 -2.18703550e-01
5.45000000e+04 -2.19271386e-01
5.46000000e+04 -2.19841354e-01
5.47000000e+04 -2.20413463e-01
5.48000000e+04 -2.20987724e-01
5.49000000e+04 -2.21564149e-01
5.50000000e+04 -2.22142747e-01
5.51000000e+04 -2.22723530e-01
5.52000000e+04 -2.23306509e-01
5.53000000e+04 -2.23891695e-01
5.54000000e+04 -2.24479098e-01
5.55000000e+04 -2.25068730e-01
5.56000000e+04 -2.25660602e-01
5.57000000e+04 -2.26254726e-01
5.58000000e+04 -2.26851112e-01
5.59000000e+04 -2.27449772e-01
5.60000000e+04 -2.28050718e-01
5.61000000e+04 -2.28653961e-01
5.62000000e+04 -2.29259513e-01
5.63000000e+04 -2.29867386e-01
5.64000000e+04 -2.30477591e-01
5.65000000e+04 -2.31090140e-01
5.66000000e+04 -2.31705045e-01
5.67000000e+04 -2.32322318e-01
5.68000000e+04 -2.32941971e-01
5.69000000e+04 -2.33564017e-01
5.70000000e+04 -2.34188467e-01
5.71000000e+04 -2.34815334e-01
5.72000000e+04 -2.35444630e-01
5.73000000e+04 -2.36076368e-01
5.74000000e+04 -2.36710560e-01
5.75000000e+04 -2.37347219e-01
5.76000000e+04 -2.37986357e-01
5.77000000e+04 -2.38627988e-01
5.78000000e+04 -2.39272124e-01
5.79000000e+04 -2.39918778e-01
5.80000000e+04 -2.40567963e-01
5.81000000e+04 -2.41219693e-01
5.82000000e+04 -2.41873980e-01
5.83000000e+04 -2.42530837e-01
5.84000000e+04 -2.43190279e-01
5.85000000e+04 -2.43852318e-01
5.86000000e+04 -2.44516969e-01
5.87000000e+04 -2.45184244e-01
5.88000000e+04 -2.45854157e-01
5.89000000e+04 -2.46526723e-01
5.90000000e+04 -2.47201954e-01
5.91000000e+04 -2.47879866e-01
5.92000000e+04 -2.48560472e-01
5.93000000e+04 -2.49243786e-01
5.94000000e+04 -2.49929822e-01
5.95000000e+04 -2.50618596e-01
5.96000000e+04 -2.51310120e-01
5.97000000e+04 -2.52004411e-01
5.98000000e+04 -2.52701482e-01
5.99000000e+04 -2.53401347e-01
6.00000000e+04 -2.54104023e-01
6.01000000e+04 -2.54809524e-01
6.02000000e+04 -2.55517864e-01
6.03000000e+04 -2.56229060e-01
6.04000000e+04 -2.56943125e-01
6.05000000e+04 -2.57660076e-01
6.06000000e+04 -2.58379928e-01
6.07000000e+04 -2.59102695e-01
6.08000000e+04 -2.59828395e-01
6.09000000e+04 -2.60557043e-01
6.10000000e+04 -2.61288654e-01
6.11000000e+04 -2.62023244e-01
6.12000000e+04 -2.62760829e-01
6.13000000e+04 -2.63501426e-01
6.14000000e+04 -2.64245051e-01
6.15000000e+04 -2.64991719e-01
6.16000000e+04 -2.65741448e-01
6.17000000e+04 -2.66494254e-01
6.18000000e+04 -2.67250154e-01
6.19000000e+04 -2.68009164e-01
6.20000000e+04 -2.68771301e-01
6.21000000e+04 -2.69536583e-01
6.22000000e+04 -2.70305026e-01
6.23000000e+04 -2.71076648e-01
6.24000000e+04 -2.71851465e-01
6.25000000e+04 -2.72629496e-01
6.26000000e+04 -2.73410758e-01
6.27000000e+04 -2.74195269e-01
6.28000000e+04 -2.74983046e-01
6.29000000e+04 -2.75774108e-01
6.30000000e+04 -2.76568472e-01
6.31000000e+04 -2.77366156e-01
6.32000000e+04 -2.78167180e-01
6.33000000e+04 -2.78971561e-01
6.34000000e+04 -2.79779317e-01
6.35000000e+04 -2.80590469e-01
6.36000000e+04 -2.81405033e-01
6.37000000e+04 -2.82223030e-01
6.38000000e+04 -2.83044478e-01
6.39000000e+04 -2.83869396e-01
6.40000000e+04 -2.84697804e-01
6.41000000e+04 -2.85529722e-01
6.42000000e+04 -2.86365168e-01
6.43000000e+04 -2.87204162e-01
6.44000000e+04 -2.88046725e-01
6.45000000e+04 -2.88892876e-01
6.46000000e+04 -2.89742635e-01
6.47000000e+04 -2.90596023e-01
6.48000000e+04 -2.91453060e-01
6.49000000e+04 -2.92313767e-01
6.50000000e+04 -2.93178163e-01
6.51000000e+04 -2.94046271e-01
6.52000000e+04 -2.94918111e-01
6.53000000e+04 -2.95793703e-01
6.54000000e+04 -2.96673070e-01
6.55000000e+04 -2.97556233e-01
6.56000000e+04 -2.98443213e-01
6.57000000e+04 -2.99334032e-01
6.58000000e+04 -3.00228711e-01
6.59000000e+04 -3.01127273e-01
6.60000000e+04 -3.02029740e-01
6.61000000e+04 -3.02936135e-01
6.62000000e+04 -3.03846479e-01
6.63000000e+04 -3.04760795e-01
6.64000000e+04 -3.05679106e-01
6.65000000e+04 -3.06601435e-01
6.66000000e+04 -3.07527805e-01
6.67000000e+04 -3.08458240e-01
6.68000000e+04 -3.09392762e-01
6.69000000e+04 -3.10331395e-01
6.70000000e+04 -3.11274164e-01
6.71000000e+04 -3.12221091e-01
6.72000000e+04 -3.13172201e-01
6.73000000e+04 -3.14127519e-01
6.74000000e+04 -3.15087068e-01
6.75000000e+04 -3.16050873e-01
6.76000000e+04 -3.17018960e-01
6.77000000e+04 -3.17991352e-01
6.78000000e+04 -3.18968076e-01
6.79000000e+04 -3.19949156e-01
6.80000000e+04 -3.20934618e-01
6.81000000e+04 -3.21924487e-01
6.82000000e+04 -3.22918790e-01
6.83000000e+04 -3.23917552e-01
6.84000000e+04 -3.24920800e-01
6.85000000e+04 -3.25928560e-01
6.86000000e+04 -3.26940858e-01
6.87000000e+04 -3.27957722e-01
6.88000000e+04 -3.28979178e-01
6.89000000e+04 -3.30005254e-01
6.90000000e+04 -3.31035977e-01
6.91000000e+04 -3.32071374e-01
6.92000000e+04 -3.33111473e-01
6.93000000e+04 -3.34156303e-01
6.94000000e+04 -3.35205891e-01
6.95000000e+04 -3.36260265e-01
6.96000000e+04 -3.37319455e-01
6.97000000e+04 -3.38383489e-01
6.98000000e+04 -3.39452397e-01
6.99000000e+04 -3.40526206e-01
7.00000000e+04 -3.41604947e-01
7.01000000e+04 -3.42688650e-01
7.02000000e+04 -3.43777343e-01
7.03000000e+04 -3.44871058e-01
7.04000000e+04 -3.45969825e-01
7.05000000e+04 -3.47073673e-01
7.06000000e+04 -3.48182634e-01
7.07000000e+04 -3.49296739e-01
7.08000000e+04 -3.50416019e-01
7.09000000e+04 -3.51540505e-01
7.10000000e+04 -3.52670229e-01
7.11000000e+04 -3.53805222e-01
7.12000000e+04 -3.54945518e-01
7.13000000e+04 -3.56091148e-01
7.14000000e+04 -3.57242145e-01
7.15000000e+04 -3.58398541e-01
7.16000000e+04 -3.59560370e-01
7.17000000e+04 -3.60727666e-01
7.18000000e+04 -3.61900461e-01
7.19000000e+04 -3.63078789e-01
7.20000000e+04 -3.64262685e-01
7.21000000e+04 -3.65452183e-01
7.22000000e+04 -3.66647317e-01
7.23000000e+04 -3.67848122e-01
7.24000000e+04 -3.69054634e-01
7.25000000e+04 -3.70266888e-01
7.26000000e+04 -3.71484919e-01
7.27000000e+04 -3.72708763e-01
7.28000000e+04 -3.73938456e-01
7.29000000e+04 -3.75174035e-01
7.30000000e+04 -3.76415537e-01
7.31000000e+04 -3.77662999e-01
7.32000000e+04 -3.78916457e-01
7.33000000e+04 -3.80175949e-01
7.34000000e+04 -3.81441514e-01
7.35000000e+04 -3.82713189e-01
7.36000000e+04 -3.83991013e-01
7.37000000e+04 -3.85275024e-01
7.38000000e+04 -3.86565261e-01
7.39000000e+04 -3.87861764e-01
7.40000000e+04 -3.89164573e-01
7.41000000e+04 -3.90473726e-01
7.42000000e+04 -3.91789265e-01
7.43000000e+04 -3.93111229e-01
7.44000000e+04 -3.94439661e-01
7.45000000e+04 -3.95774600e-01
7.46000000e+04 -3.97116088e-01
7.47000000e+04 -3.98464167e-01
7.48000000e+04 -3.99818880e-01
7.49000000e+04 -4.01180268e-01
7.50000000e+04 -4.02548374e-01
7.51000000e+04 -4.03923241e-01
7.52000000e+04 -4.05304913e-01
7.53000000e+04 -4.06693433e-01
7.54000000e+04 -4.08088845e-01
7.55000000e+04 -4.09491195e-01
7.56000000e+04 -4.10900526e-01
7.57000000e+04 -4.12316884e-01
7.58000000e+04 -4.13740313e-01
7.59000000e+04 -4.15170861e-01
7.60000000e+04 -4.16608573e-01
7.61000000e+04 -4.18053495e-01
7.62000000e+04 -4.19505675e-01
7.63000000e+04 -4.20965160e-01
7.64000000e+04 -4.22431997e-01
7.65000000e+04 -4.23906234e-01
7.66000000e+04 -4.25387920e-01
7.67000000e+04 -4.26877103e-01
7.68000000e+04 -4.28373833e-01
7.69000000e+04 -4.29878159e-01
7.70000000e+04 -4.31390131e-01
7.71000000e+04 -4.32909799e-01
7.72000000e+04 -4.34437214e-01
7.73000000e+04 -4.35972427e-01
7.74000000e+04 -4.37515490e-01
7.75000000e+04 -4.39066454e-01
7.76000000e+04 -4.40625371e-01
7.77000000e+04 -4.42192296e-01
7.78000000e+04 -4.43767280e-01
7.79000000e+04 -4.45350377e-01
7.80000000e+04 -4.46941641e-01
7.81000000e+04 -4.48541127e-01
7.82000000e+04 -4.50148889e-01
7.83000000e+04 -4.51764983e-01
7.84000000e+04 -4.53389465e-01
7.85000000e+04 -4.55022390e-01
7.86000000e+04 -4.56663815e-01
7.87000000e+04 -4.58313798e-01
7.88000000e+04 -4.59972396e-01
7.89000000e+04 -4.61639666e-01
7.90000000e+04 -4.63315668e-01
7.91000000e+04 -4.65000461e-01
7.92000000e+04 -4.66694103e-01
7.93000000e+04 -4.68396654e-01
7.94000000e+04 -4.70108176e-01
7.95000000e+04 -4.71828728e-01
7.96000000e+04 -4.73558373e-01
7.97000000e+04 -4.75297172e-01
7.98000000e+04 -4.77045187e-01
7.99000000e+04 -4.78802481e-01
8.00000000e+04 -4.80569118e-01
8.01000000e+04 -4.82345161e-01
8.02000000e+04 -4.84130675e-01
8.03000000e+04 -4.85925726e-01
8.04000000e+04 -4.87730377e-01
8.05000000e+04 -4.89544695e-01
8.06000000e+04 -4.91368747e-01
8.07000000e+04 -4.93202600e-01
8.08000000e+04 -4.95046322e-01
8.09000000e+04 -4.96899980e-01
8.10000000e+04 -4.98763643e-01
8.11000000e+04 -5.00637381e-01
8.12000000e+04 -5.02521263e-01
8.13000000e+04 -5.04415360e-01
8.14000000e+04 -5.06319743e-01
8.15000000e+04 -5.08234483e-01
8.16000000e+04 -5.10159653e-01
8.17000000e+04 -5.12095325e-01
8.18000000e+04 -5.14041573e-01
8.19000000e+04 -5.15998470e-01
8.20000000e+04 -5.17966092e-01
8.21000000e+04 -5.19944513e-01
8.22000000e+04 -5.21933810e-01
8.23000000e+04 -5.23934058e-01
8.24000000e+04 -5.25945335e-01
8.25000000e+04 -5.27967718e-01
8.26000000e+04 -5.30001287e-01
8.27000000e+04 -5.32046119e-01
8.28000000e+04 -5.34102295e-01
8.29000000e+04 -5.36169895e-01
8.30000000e+04 -5.38248999e-01
8.31000000e+04 -5.40339691e-01
8.32000000e+04 -5.42442051e-01
8.33000000e+04 -5.44556163e-01
8.34000000e+04 -5.46682111e-01
8.35000000e+04 -5.48819979e-01
8.36000000e+04 -5.50969852e-01
8.37000000e+04 -5.53131816e-01
8.38000000e+04 -5.55305958e-01
8.39000000e+04 -5.57492365e-01
8.40000000e+04 -5.59691125e-01
8.41000000e+04 -5.61902327e-01
8.42000000e+04 -5.64126061e-01
8.43000000e+04 -5.66362415e-01
8.44000000e+04 -5.68611483e-01
8.45000000e+04 -5.70873354e-01
8.46000000e+04 -5.73148123e-01
8.47000000e+04 -5.75435882e-01
8.48000000e+04 -5.77736725e-01
8.49000000e+04 -5.80050748e-01
8.50000000e+04 -5.82378046e-01
8.51000000e+04 -5.84718715e-01
8.52000000e+04 -5.87072853e-01
8.53000000e+04 -5.89440559e-01
8.54000000e+04 -5.91821930e-01
8.55000000e+04 -5.94217067e-01
8.56000000e+04 -5.96626071e-01
8.57000000e+04 -5.99049044e-01
8.58000000e+04 -6.01486086e-01
8.59000000e+04 -6.03937303e-01
8.60000000e+04 -6.06402797e-01
8.61000000e+04 -6.08882674e-01
8.62000000e+04 -6.11377040e-01
8.63000000e+04 -6.13886002e-01
8.64000000e+04 -6.16409668e-01
8.65000000e+04 -6.18948145e-01
8.66000000e+04 -6.21501544e-01
8.67000000e+04 -6.24069975e-01
8.68000000e+04 -6.26653549e-01
8.69000000e+04 -6.29252380e-01
8.70000000e+04 -6.31866580e-01
8.71000000e+04 -6.34496263e-01
8.72000000e+04 -6.37141545e-01
8.73000000e+04 -6.39802543e-01
8.74000000e+04 -6.42479372e-01
8.75000000e+04 -6.45172153e-01
8.76000000e+04 -6.47881003e-01
8.77000000e+04 -6.50606044e-01
8.78000000e+04 -6.53347396e-01
8.79000000e+04 -6.56105182e-01
8.80000000e+04 -6.58879525e-01
8.81000000e+04 -6.61670550e-01
8.82000000e+04 -6.64478382e-01
8.83000000e+04 -6.67303148e-01
8.84000000e+04 -6.70144976e-01
8.85000000e+04 -6.73003993e-01
8.86000000e+04 -6.75880331e-01
8.87000000e+04 -6.78774120e-01
8.88000000e+04 -6.81685492e-01
8.89000000e+04 -6.84614581e-01
8.90000000e+04 -6.87561521e-01
8.91000000e+04 -6.90526446e-01
8.92000000e+04 -6.93509495e-01
8.93000000e+04 -6.96510805e-01
8.94000000e+04 -6.99530514e-01
8.95000000e+04 -7.02568764e-01
8.96000000e+04 -7.05625695e-01
8.97000000e+04 -7.08701450e-01
8.98000000e+04 -7.11796173e-01
8.99000000e+04 -7.14910009e-01
9.00000000e+04 -7.18043104e-01
9.01000000e+04 -7.21195606e-01
9.02000000e+04 -7.24367664e-01
9.03000000e+04 -7.27559428e-01
9.04000000e+04 -7.30771049e-01
9.05000000e+04 -7.34002680e-01
9.06000000e+04 -7.37254474e-01
9.07000000e+04 -7.40526588e-01
9.08000000e+04 -7.43819177e-01
9.09000000e+04 -7.47132400e-01
9.10000000e+04 -7.50466416e-01
9.11000000e+04 -7.53821385e-01
9.12000000e+04 -7.57197470e-01
9.13000000e+04 -7.60594833e-01
9.14000000e+04 -7.64013641e-01
9.15000000e+04 -7.67454058e-01
9.16000000e+04 -7.70916253e-01
9.17000000e+04 -7.74400394e-01
9.18000000e+04 -7.77906652e-01
9.19000000e+04 -7.81435199e-01
9.20000000e+04 -7.84986208e-01
9.21000000e+04 -7.88559854e-01
9.22000000e+04 -7.92156313e-01
9.23000000e+04 -7.95775763e-01
9.24000000e+04 -7.99418383e-01
9.25000000e+04 -8.03084353e-01
9.26000000e+04 -8.06773858e-01
9.27000000e+04 -8.10487079e-01
9.28000000e+04 -8.14224202e-01
9.29000000e+04 -8.17985415e-01
9.30000000e+04 -8.21770906e-01
9.31000000e+04 -8.25580864e-01
9.32000000e+04 -8.29415482e-01
9.33000000e+04 -8.33274953e-01
9.34000000e+04 -8.37159471e-01
9.35000000e+04 -8.41069233e-01
9.36000000e+04 -8.45004437e-01
9.37000000e+04 -8.48965283e-01
9.38000000e+04 -8.52951972e-01
9.39000000e+04 -8.56964708e-01
9.40000000e+04 -8.61003694e-01
9.41000000e+04 -8.65069138e-01
9.42000000e+04 -8.69161247e-01
9.43000000e+04 -8.73280232e-01
9.44000000e+04 -8.77426303e-01
9.45000000e+04 -8.81599675e-01
9.46000000e+04 -8.85800561e-01
9.47000000e+04 -8.90029180e-01
9.48000000e+04 -8.94285748e-01
9.49000000e+04 -8.98570487e-01
9.50000000e+04 -9.02883619e-01
9.51000000e+04 -9.07225367e-01
9.52000000e+04 -9.11595957e-01
9.53000000e+04 -9.15995616e-01
9.54000000e+04 -9.20424574e-01
9.55000000e+04 -9.24883061e-01
9.56000000e+04 -9.29371311e-01
9.57000000e+04 -9.33889558e-01
9.58000000e+04 -9.38438039e-01
9.59000000e+04 -9.43016992e-01
9.60000000e+04 -9.47626658e-01
9.61000000e+04 -9.52267278e-01
9.62000000e+04 -9.56939097e-01
9.63000000e+04 -9.61642361e-01
9.64000000e+04 -9.66377317e-01
9.65000000e+04 -9.71144215e-01
9.66000000e+04 -9.75943307e-01
9.67000000e+04 -9.80774847e-01
9.68000000e+04 -9.85639089e-01
9.69000000e+04 -9.90536292e-01
9.70000000e+04 -9.95466715e-01
9.71000000e+04 -1.00043062e+00
9.72000000e+04 -1.00542827e+00
9.73000000e+04 -1.01045992e+00
9.74000000e+04 -1.01552586e+00
9.75000000e+04 -1.02062633e+00
9.76000000e+04 -1.02576163e+00
9.77000000e+04 -1.03093201e+00
9.78000000e+04 -1.03613776e+00
9.79000000e+04 -1.04137915e+00
9.80000000e+04 -1.04665647e+00
9.81000000e+04 -1.05196998e+00
9.82000000e+04 -1.05731998e+00
9.83000000e+04 -1.06270674e+00
9.84000000e+04 -1.06813056e+00
9.85000000e+04 -1.07359173e+00
9.86000000e+04 -1.07909053e+00
9.87000000e+04 -1.08462726e+00
9.88000000e+04 -1.09020221e+00
9.89000000e+04 -1.09581568e+00
9.90000000e+04 -1.10146796e+00
9.91000000e+04 -1.10715937e+00
9.92000000e+04 -1.11289019e+00
9.93000000e+04 -1.11866074e+00
9.94000000e+04 -1.12447132e+00
9.95000000e+04 -1.13032224e+00
9.96000000e+04 -1.13621381e+00
9.97000000e+04 -1.14214634e+00
9.98000000e+04 -1.14812015e+00
9.99000000e+04 -1.15413554e+00
1.00000000e+05 -1.16019285e+00
1.00100000e+05 -1.16629238e+00
1.00200000e+05 -1.17243446e+00
1.00300000e+05 -1.17861942e+00
1.00400000e+05 -1.18484757e+00
1.00500000e+05 -1.19111924e+00
1.00600000e+05 -1.19743477e+00
1.00700000e+05 -1.20379448e+00
1.00800000e+05 -1.21019870e+00
1.00900000e+05 -1.21664778e+00
1.01000000e+05 -1.22314203e+00
1.01100000e+05 -1.22968181e+00
1.01200000e+05 -1.23626744e+00
1.01300000e+05 -1.24289927e+00
1.01400000e+05 -1.24957765e+00
1.01500000e+05 -1.25630290e+00
1.01600000e+05 -1.26307539e+00
1.01700000e+05 -1.26989545e+00
1.01800000e+05 -1.27676343e+00
1.01900000e+05 -1.28367968e+00
1.02000000e+05 -1.29064456e+00
1.02100000e+05 -1.29765840e+00
1.02200000e+05 -1.30472157e+00
1.02300000e+05 -1.31183443e+00
1.02400000e+05 -1.31899731e+00
1.02500000e+05 -1.32621059e+00
1.02600000e+05 -1.33347462e+00
1.02700000e+05 -1.34078975e+00
1.02800000e+05 -1.34815635e+00
1.02900000e+05 -1.35557478e+00
1.03000000e+05 -1.36304539e+00
1.03100000e+05 -1.37056855e+00
1.03200000e+05 -1.37814463e+00
1.03300000e+05 -1.38577398e+00
1.03400000e+05 -1.39345697e+00
1.03500000e+05 -1.40119396e+00
1.03600000e+05 -1.40898532e+00
1.03700000e+05 -1.41683141e+00
1.03800000e+05 -1.42473260e+00
1.03900000e+05 -1.43268925e+00
1.04000000e+05 -1.44070173e+00
1.04100000e+05 -1.44877040e+00
1.04200000e+05 -1.45689563e+00
1.04300000e+05 -1.46507778e+00
1.04400000e+05 -1.47331723e+00
1.04500000e+05 -1.48161432e+00
1.04600000e+05 -1.48996943e+00
1.04700000e+05 -1.49838293e+00
1.04800000e+05 -1.50685516e+00
1.04900000e+05 -1.51538650e+00
1.05000000e+05 -1.52397730e+00
1.05100000e+05 -1.53262792e+00
1.05200000e+05 -1.54133872e+00
1.05300000e+05 -1.55011006e+00
1.05400000e+05 -1.55894230e+00
1.05500000e+05 -1.56783578e+00
1.05600000e+05 -1.57679086e+00
1.05700000e+05 -1.58580789e+00
1.05800000e+05 -1.59488721e+00
1.05900000e+05 -1.60402917e+00
1.06000000e+05 -1.61323411e+00
1.06100000e+05 -1.62250238e+00
1.06200000e+05 -1.63183431e+00
1.06300000e+05 -1.64123023e+00
1.06400000e+05 -1.65069048e+00
1.06500000e+05 -1.66021538e+00
1.06600000e+05 -1.66980525e+00
1.06700000e+05 -1.67946043e+00
1.06800000e+05 -1.68918122e+00
1.06900000e+05 -1.69896793e+00
1.07000000e+05 -1.70882088e+00
1.07100000e+05 -1.71874036e+00
1.07200000e+05 -1.72872668e+00
1.07300000e+05 -1.73878013e+00
1.07400000e+05 -1.74890099e+00
1.07500000e+05 -1.75908954e+00
1.07600000e+05 -1.76934607e+00
1.07700000e+05 -1.77967085e+00
1.07800000e+05 -1.79006412e+00
1.07900000e+05 -1.80052616e+00
1.08000000e+05 -1.81105722e+00
1.08100000e+05 -1.82165752e+00
1.08200000e+05 -1.83232732e+00
1.08300000e+05 -1.84306683e+00
1.08400000e+05 -1.85387628e+00
1.08500000e+05 -1.86475587e+00
1.08600000e+05 -1.87570581e+00
1.08700000e+05 -1.88672629e+00
1.08800000e+05 -1.89781749e+00
1.08900000e+05 -1.90897958e+00
1.09000000e+05 -1.92021273e+00
1.09100000e+05 -1.93151709e+00
1.09200000e+05 -1.94289279e+00
1.09300000e+05 -1.95433997e+00
1.09400000e+05 -1.96585875e+00
1.09500000e+05 -1.97744923e+00
1.09600000e+05 -1.98911150e+00
1.09700000e+05 -2.00084564e+00
1.09800000e+05 -2.01265173e+00
1.09900000e+05 -2.02452980e+00
1.10000000e+05 -2.03647991e+00
1.10100000e+05 -2.04850206e+00
1.10200000e+05 -2.06059628e+00
1.10300000e+05 -2.07276256e+00
1.10400000e+05 -2.08500086e+00
1.10500000e+05 -2.09731115e+00
1.10600000e+05 -2.10969337e+00
1.10700000e+05 -2.12214745e+00
1.10800000e+05 -2.13467329e+00
1.10900000e+05 -2.14727079e+00
1.11000000e+05 -2.15993980e+00
1.11100000e+05 -2.17268018e+00
1.11200000e+05 -2.18549176e+00
1.11300000e+05 -2.19837434e+00
1.11400000e+05 -2.21132771e+00
1.11500000e+05 -2.22435164e+00
1.11600000e+05 -2.23744587e+00
1.11700000e+05 -2.25061011e+00
1.11800000e+05 -2.26384406e+00
1.11900000e+05 -2.27714739e+00
1.12000000e+05 -2.29051974e+00
1.12100000e+05 -2.30396074e+00
1.12200000e+05 -2.31746999e+00
1.12300000e+05 -2.33104703e+00
1.12400000e+05 -2.34469143e+00
1.12500000e+05 -2.35840267e+00
1.12600000e+05 -2.37218026e+00
1.12700000e+05 -2.38602364e+00
1.12800000e+05 -2.39993224e+00
1.12900000e+05 -2.41390543e+00
1.13000000e+05 -2.42794260e+00
1.13100000e+05 -2.44204306e+00
1.13200000e+05 -2.45620611e+00
1.13300000e+05 -2.47043102e+00
1.13400000e+05 -2.48471700e+00
1.13500000e+05 -2.49906326e+00
1.13600000e+05 -2.51346894e+00
1.13700000e+05 -2.52793318e+00
1.13800000e+05 -2.54245505e+00
1.13900000e+05 -2.55703359e+00
1.14000000e+05 -2.57166783e+00
1.14100000e+05 -2.58635672e+00
1.14200000e+05 -2.60109919e+00
1.14300000e+05 -2.61589414e+00
1.14400000e+05 -2.63074040e+00
1.14500000e+05 -2.64563678e+00
1.14600000e+05 -2.66058204e+00
1.14700000e+05 -2.67557490e+00
1.14800000e+05 -2.69061403e+00
1.14900000e+05 -2.70569807e+00
1.15000000e+05 -2.72082558e+00
1.15100000e+05 -2.73599512e+00
1.15200000e+05 -2.75120517e+00
1.15300000e+05 -2.76645416e+00
1.15400000e+05 -2.78174050e+00
1.15500000e+05 -2.79706253e+00
1.15600000e+05 -2.81241854e+00
1.15700000e+05 -2.82780678e+00
1.15800000e+05 -2.84322543e+00
1.15900000e+05 -2.85867264e+00
1.16000000e+05 -2.87414650e+00
1.16100000e+05 -2.88964504e+00
1.16200000e+05 -2.90516624e+00
1.16300000e+05 -2.92070803e+00
1.16400000e+05 -2.93626829e+00
1.16500000e+05 -2.95184483e+00
1.16600000e+05 -2.96743541e+00
1.16700000e+05 -2.98303774e+00
1.16800000e+05 -2.99864947e+00
1.16900000e+05 -3.01426818e+00
1.17000000e+05 -3.02989141e+00
1.17100000e+05 -3.04551663e+00
1.17200000e+05 -3.06114127e+00
1.17300000e+05 -3.07676266e+00
1.17400000e+05 -3.09237812e+00
1.17500000e+05 -3.10798488e+00
1.17600000e+05 -3.12358010e+00
1.17700000e+05 -3.13916092e+00
1.17800000e+05 -3.15472439e+00
1.17900000e+05 -3.17026749e+00
1.18000000e+05 -3.18578716e+00
1.18100000e+05 -3.20128027e+00
1.18200000e+05 -3.21674363e+00
1.18300000e+05 -3.23217399e+00
1.18400000e+05 -3.24756803e+00
1.18500000e+05 -3.26292237e+00
1.18600000e+05 -3.27823359e+00
1.18700000e+05 -3.29349816e+00
1.18800000e+05 -3.30871254e+00
1.18900000e+05 -3.32387309e+00
1.19000000e+05 -3.33897614e+00
1.19100000e+05 -3.35401792e+00
1.19200000e+05 -3.36899464e+00
1.19300000e+05 -3.38390242e+00
1.19400000e+05 -3.39873732e+00
1.19500000e+05 -3.41349537e+00
1.19600000e+05 -3.42817249e+00
1.19700000e+05 -3.44276459e+00
1.19800000e+05 -3.45726749e+00
1.19900000e+05 -3.47167695e+00
1.20000000e+05 -3.48598870e+00
1.20100000e+05 -3.50019838e+00
1.20200000e+05 -3.51430159e+00
1.20300000e+05 -3.52829386e+00
1.20400000e+05 -3.54217070e+00
1.20500000e+05 -3.55592752e+00
1.20600000e+05 -3.56955969e+00
1.20700000e+05 -3.58306256e+00
1.20800000e+05 -3.59643137e+00
1.20900000e+05 -3.60966136e+00
1.21000000e+05 -3.62274769e+00
1.21100000e+05 -3.63568549e+00
1.21200000e+05 -3.64846983e+00
1.21300000e+05 -3.66109573e+00
1.21400000e+05 -3.67355817e+00
1.21500000e+05 -3.68585210e+00
1.21600000e+05 -3.69797240e+00
1.21700000e+05 -3.70991393e+00
1.21800000e+05 -3.72167151e+00
1.21900000e+05 -3.73323990e+00
1.22000000e+05 -3.74461386e+00
1.22100000e+05 -3.75578807e+00
1.22200000e+05 -3.76675722e+00
1.22300000e+05 -3.77751594e+00
1.22400000e+05 -3.78805884e+00
1.22500000e+05 -3.79838051e+00
1.22600000e+05 -3.80847549e+00
1.22700000e+05 -3.81833831e+00
1.22800000e+05 -3.82796350e+00
1.22900000e+05 -3.83734553e+00
1.23000000e+05 -3.84647888e+00
1.23100000e+05 -3.85535801e+00
1.23200000e+05 -3.86397735e+00
1.23300000e+05 -3.87233134e+00
1.23400000e+05 -3.88041439e+00
1.23500000e+05 -3.88822093e+00
1.23600000e+05 -3.89574537e+00
1.23700000e+05 -3.90298211e+00
1.23800000e+05 -3.90992556e+00
1.23900000e+05 -3.91657015e+00
1.24000000e+05 -3.92291028e+00
1.24100000e+05 -3.92894038e+00
1.24200000e+05 -3.93465490e+00
1.24300000e+05 -3.94004829e+00
1.24400000e+05 -3.94511502e+00
1.24500000e+05 -3.94984958e+00
1.24600000e+05 -3.95424648e+00
1.24700000e+05 -3.95830026e+00
1.24800000e+05 -3.96200549e+00
1.24900000e+05 -3.96535676e+00
1.25000000e+05 -3.96834870e+00
1.25100000e+05 -3.97097599e+00
1.25200000e+05 -3.97323333e+00
1.25300000e+05 -3.97511548e+00
1.25400000e+05 -3.97661723e+00
1.25500000e+05 -3.97773345e+00
1.25600000e+05 -3.97845902e+00
1.25700000e+05 -3.97878892e+00
1.25800000e+05 -3.97871816e+00
1.25900000e+05 -3.97824182e+00
1.26000000e+05 -3.97735505e+00
1.26100000e+05 -3.97605308e+00
1.26200000e+05 -3.97433119e+00
1.26300000e+05 -3.97218475e+00
1.26400000e+05 -3.96960922e+00
1.26500000e+05 -3.96660012e+00
1.26600000e+05 -3.96315307e+00
1.26700000e+05 -3.95926378e+00
1.26800000e+05 -3.95492807e+00
1.26900000e+05 -3.95014181e+00
1.27000000e+05 -3.94490103e+00
1.27100000e+05 -3.93920182e+00
1.27200000e+05 -3.93304040e+00
1.27300000e+05 -3.92641310e+00
1.27400000e+05 -3.91931635e+00
1.27500000e+05 -3.91174671e+00
1.27600000e+05 -3.90370087e+00
1.27700000e+05 -3.89517563e+00
1.27800000e+05 -3.88616792e+00
1.27900000e+05 -3.87667482e+00
1.28000000e+05 -3.86669353e+00
1.28100000e+05 -3.85622140e+00
1.28200000e+05 -3.84525590e+00
1.28300000e+05 -3.83379467e+00
1.28400000e+05 -3.82183550e+00
1.28500000e+05 -3.80937631e+00
1.28600000e+05 -3.79641520e+00
1.28700000e+05 -3.78295043e+00
1.28800000e+05 -3.76898040e+00
1.28900000e+05 -3.75450369e+00
1.29000000e+05 -3.73951905e+00
1.29100000e+05 -3.72402541e+00
1.29200000e+05 -3.70802186e+00
1.29300000e+05 -3.69150766e+00
1.29400000e+05 -3.67448228e+00
1.29500000e+05 -3.65694536e+00
1.29600000e+05 -3.63889671e+00
1.29700000e+05 -3.62033635e+00
1.29800000e+05 -3.60126448e+00
1.29900000e+05 -3.58168151e+00
1.30000000e+05 -3.56158802e+00
1.30100000e+05 -3.54098480e+00
1.30200000e+05 -3.51987285e+00
1.30300000e+05 -3.49825336e+00
1.30400000e+05 -3.47612773e+00
1.30500000e+05 -3.45349755e+00
1.30600000e+05 -3.43036464e+00
1.30700000e+05 -3.40673101e+00
1.30800000e+05 -3.38259889e+00
1.30900000e+05 -3.35797071e+00
1.31000000e+05 -3.33284912e+00
1.31100000e+05 -3.30723697e+00
1.31200000e+05 -3.28113733e+00
1.31300000e+05 -3.25455348e+00
1.31400000e+05 -3.22748891e+00
1.31500000e+05 -3.19994732e+00
1.31600000e+05 -3.17193262e+00
1.31700000e+05 -3.14344893e+00
1.31800000e+05 -3.11450057e+00
1.31900000e+05 -3.08509208e+00
1.32000000e+05 -3.05522819e+00
1.32100000e+05 -3.02491384e+00
1.32200000e+05 -2.99415418e+00
1.32300000e+05 -2.96295453e+00
1.32400000e+05 -2.93132043e+00
1.32500000e+05 -2.89925759e+00
1.32600000e+05 -2.86677192e+00
1.32700000e+05 -2.83386951e+00
1.32800000e+05 -2.80055662e+00
1.32900000e+05 -2.76683969e+00
1.33000000e+05 -2.73272532e+00
1.33100000e+05 -2.69822027e+00
1.33200000e+05 -2.66333148e+00
1.33300000e+05 -2.62806600e+00
1.33400000e+05 -2.59243104e+00
1.33500000e+05 -2.55643395e+00
1.33600000e+05 -2.52008219e+00
1.33700000e+05 -2.48338336e+00
1.33800000e+05 -2.44634514e+00
1.33900000e+05 -2.40897533e+00
1.34000000e+05 -2.37128181e+00
1.34100000e+05 -2.33327255e+00
1.34200000e+05 -2.29495558e+00
1.34300000e+05 -2.25633898e+00
1.34400000e+05 -2.21743090e+00
1.34500000e+05 -2.17823951e+00
1.34600000e+05 -2.13877300e+00
1.34700000e+05 -2.09903959e+00
1.34800000e+05 -2.05904748e+00
1.34900000e+05 -2.01880485e+00
1.35000000e+05 -1.97831988e+00
1.35100000e+05 -1.93760069e+00
1.35200000e+05 -1.89665534e+00
1.35300000e+05 -1.85549183e+00
1.35400000e+05 -1.81411809e+00
1.35500000e+05 -1.77254192e+00
1.35600000e+05 -1.73077104e+00
1.35700000e+05 -1.68881303e+00
1.35800000e+05 -1.64667534e+00
1.35900000e+05 -1.60436525e+00
1.36000000e+05 -1.56188990e+00
1.36100000e+05 -1.51925623e+00
1.36200000e+05 -1.47647098e+00
1.36300000e+05 -1.43354071e+00
1.36400000e+05 -1.39047173e+00
1.36500000e+05 -1.34727015e+00
1.36600000e+05 -1.30394180e+00
1.36700000e+05 -1.26049229e+00
1.36800000e+05 -1.21692694e+00
1.36900000e+05 -1.17325082e+00
1.37000000e+05 -1.12946870e+00
1.37100000e+05 -1.08558506e+00
1.37200000e+05 -1.04160409e+00
1.37300000e+05 -9.97529668e-01
1.37400000e+05 -9.53365367e-01
1.37500000e+05 -9.09114448e-01
1.37600000e+05 -8.64779855e-01
1.37700000e+05 -8.20364214e-01
1.37800000e+05 -7.75869836e-01
1.37900000e+05 -7.31298714e-01
1.38000000e+05 -6.86652527e-01
1.38100000e+05 -6.41932645e-01
1.38200000e+05 -5.97140132e-01
1.38300000e+05 -5.52275752e-01
1.38400000e+05 -5.07339980e-01
1.38500000e+05 -4.62333008e-01
1.38600000e+05 -4.17254758e-01
1.38700000e+05 -3.72104891e-01
1.38800000e+05 -3.26882823e-01
1.38900000e+05 -2.81587739e-01
1.39000000e+05 -2.36218607e-01
1.39100000e+05 -1.90774197e-01
1.39200000e+05 -1.45253099e-01
1.39300000e+05 -9.96537394e-02
1.39400000e+05 -5.39744039e-02
1.39500000e+05 -8.21325749e-03
1.39600000e+05 3.76316340e-02
1.39700000e+05 8.35622815e-02
1.39800000e+05 1.29580750e-01
1.39900000e+05 1.75689133e-01
1.40000000e+05 2.21889535e-01
1.40100000e+05 2.68184037e-01
1.40200000e+05 3.14574684e-01
1.40300000e+05 3.61063451e-01
1.40400000e+05 4.07652228e-01
1.40500000e+05 4.54342786e-01
1.40600000e+05 5.01136764e-01
1.40700000e+05 5.48035640e-01
1.40800000e+05 5.95040708e-01
1.40900000e+05 6.42153060e-01
1.41000000e+05 6.89373565e-01
1.41100000e+05 7.36702844e-01
1.41200000e+05 7.84141258e-01
1.41300000e+05 8.31688885e-01
1.41400000e+05 8.79345506e-01
1.41500000e+05 9.27110587e-01
1.41600000e+05 9.74983269e-01
1.41700000e+05 1.02296235e+00
1.41800000e+05 1.07104628e+00
1.41900000e+05 1.11923313e+00
1.42000000e+05 1.16752064e+00
1.42100000e+05 1.21590612e+00
1.42200000e+05 1.26438653e+00
1.42300000e+05 1.31295844e+00
1.42400000e+05 1.36161802e+00
1.42500000e+05 1.41036105e+00
1.42600000e+05 1.45918292e+00
1.42700000e+05 1.50807862e+00
1.42800000e+05 1.55704277e+00
1.42900000e+05 1.60606958e+00
1.43000000e+05 1.65515291e+00
1.43100000e+05 1.70428622e+00
1.43200000e+05 1.75346263e+00
1.43300000e+05 1.80267489e+00
1.43400000e+05 1.85191541e+00
1.43500000e+05 1.90117626e+00
1.43600000e+05 1.95044918e+00
1.43700000e+05 1.99972562e+00
1.43800000e+05 2.04899671e+00
1.43900000e+05 2.09825331e+00
1.44000000e+05 2.14748601e+00
1.44100000e+05 2.19668512e+00
1.44200000e+05 2.24584076e+00
1.44300000e+05 2.29494278e+00
1.44400000e+05 2.34398084e+00
1.44500000e+05 2.39294443e+00
1.44600000e+05 2.44182283e+00
1.44700000e+05 2.49060519e+00
1.44800000e+05 2.53928050e+00
1.44900000e+05 2.58783764e+00
1.45000000e+05 2.63626538e+00
1.45100000e+05 2.68455239e+00
1.45200000e+05 2.73268728e+00
1.45300000e+05 2.78065860e+00
1.45400000e+05 2.82845484e+00
1.45500000e+05 2.87606448e+00
1.45600000e+05 2.92347598e+00
1.45700000e+05 2.97067781e+00
1.45800000e+05 3.01765845e+00
1.45900000e+05 3.06440641e+00
1.46000000e+05 3.11091025e+00
1.46100000e+05 3.15715858e+00
1.46200000e+05 3.20314010e+00
1.46300000e+05 3.24884357e+00
1.46400000e+05 3.29425784e+00
1.46500000e+05 3.33937188e+00
1.46600000e+05 3.38417478e+00
1.46700000e+05 3.42865572e+00
1.46800000e+05 3.47280406e+00
1.46900000e+05 3.51660927e+00
1.47000000e+05 3.56006097e+00
1.47100000e+05 3.60314898e+00
1.47200000e+05 3.64586323e+00
1.47300000e+05 3.68819387e+00
1.47400000e+05 3.73013120e+00
1.47500000e+05 3.77166573e+00
1.47600000e+05 3.81278815e+00
1.47700000e+05 3.85348934e+00
1.47800000e+05 3.89376040e+00
1.47900000e+05 3.93359264e+00
1.48000000e+05 3.97297755e+00
1.48100000e+05 4.01190688e+00
1.48200000e+05 4.05037255e+00
1.48300000e+05 4.08836675e+00
1.48400000e+05 4.12588186e+00
1.48500000e+05 4.16291049e+00
1.48600000e+05 4.19944549e+00
1.48700000e+05 4.23547994e+00
1.48800000e+05 4.27100714e+00
1.48900000e+05 4.30602063e+00
1.49000000e+05 4.34051418e+00
1.49100000e+05 4.37448178e+00
1.49200000e+05 4.40791767e+00
1.49300000e+05 4.44081632e+00
1.49400000e+05 4.47317242e+00
1.49500000e+05 4.50498090e+00
1.49600000e+05 4.53623692e+00
1.49700000e+05 4.56693585e+00
1.49800000e+05 4.59707331e+00
1.49900000e+05 4.62664513e+00
1.50000000e+05 4.65564737e+00
1.50100000e+05 4.68407630e+00
1.50200000e+05 4.71192843e+00
1.50300000e+05 4.73920046e+00
1.50400000e+05 4.76588932e+00
1.50500000e+05 4.79199215e+00
1.50600000e+05 4.81750630e+00
1.50700000e+05 4.84242933e+00
1.50800000e+05 4.86675898e+00
1.50900000e+05 4.89049324e+00
1.51000000e+05 4.91363026e+00
1.51100000e+05 4.93616840e+00
1.51200000e+05 4.95810622e+00
1.51300000e+05 4.97944247e+00
1.51400000e+05 5.00017609e+00
1.51500000e+05 5.02030621e+00
1.51600000e+05 5.03983214e+00
1.51700000e+05 5.05875337e+00
1.51800000e+05 5.07706960e+00
1.51900000e+05 5.09478066e+00
1.52000000e+05 5.11188659e+00
1.52100000e+05 5.12838759e+00
1.52200000e+05 5.14428403e+00
1.52300000e+05 5.15957644e+00
1.52400000e+05 5.17426552e+00
1.52500000e+05 5.18835213e+00
1.52600000e+05 5.20183728e+00
1.52700000e+05 5.21472213e+00
1.52800000e+05 5.22700800e+00
1.52900000e+05 5.23869635e+00
1.53000000e+05 5.24978877e+00
1.53100000e+05 5.26028701e+00
1.53200000e+05 5.27019295e+00
1.53300000e+05 5.27950858e+00
1.53400000e+05 5.28823604e+00
1.53500000e+05 5.29637761e+00
1.53600000e+05 5.30393565e+00
1.53700000e+05 5.31091268e+00
1.53800000e+05 5.31731131e+00
1.53900000e+05 5.32313429e+00
1.54000000e+05 5.32838445e+00
1.54100000e+05 5.33306477e+00
1.54200000e+05 5.33717831e+00
1.54300000e+05 5.34072824e+00
1.54400000e+05 5.34371784e+00
1.54500000e+05 5.34615050e+00
1.54600000e+05 5.34802970e+00
1.54700000e+05 5.34935903e+00
1.54800000e+05 5.35014216e+00
1.54900000e+05 5.35038287e+00
1.55000000e+05 5.35417410e+00
1.55100000e+05 5.35271268e+00
1.55200000e+05 5.35069142e+00
1.55300000e+05 5.34811439e+00
1.55400000e+05 5.34498575e+00
1.55500000e+05 5.34130978e+00
1.55600000e+05 5.33709086e+00
1.55700000e+05 5.33233345e+00
1.55800000e+05 5.32704213e+00
1.55900000e+05 5.32122155e+00
1.56000000e+05 5.31487645e+00
1.56100000e+05 5.30801167e+00
1.56200000e+05 5.30063211e+00
1.56300000e+05 5.29274277e+00
1.56400000e+05 5.28434871e+00
1.56500000e+05 5.27545507e+00
1.56600000e+05 5.26606706e+00
1.56700000e+05 5.25618996e+00
1.56800000e+05 5.24582910e+00
1.56900000e+05 5.23498989e+00
1.57000000e+05 5.22367779e+00
1.57100000e+05 5.21189830e+00
1.57200000e+05 5.19965702e+00
1.57300000e+05 5.18695957e+00
1.57400000e+05 5.17381163e+00
1.57500000e+05 5.16021895e+00
1.57600000e+05 5.14618732e+00
1.57700000e+05 5.13172258e+00
1.57800000e+05 5.11683063e+00
1.57900000e+05 5.10151744e+00
1.58000000e+05 5.08578900e+00
1.58100000e+05 5.06965138e+00
1.58200000e+05 5.05311070e+00
1.58300000e+05 5.03617312e+00
1.58400000e+05 5.01884487e+00
1.58500000e+05 5.00113222e+00
1.58600000e+05 4.98304150e+00
1.58700000e+05 4.96457908e+00
1.58800000e+05 4.94575138e+00
1.58900000e+05 4.92656487e+00
1.59000000e+05 4.90702604e+00
1.59100000e+05 4.88714144e+00
1.59200000e+05 4.86691764e+00
1.59300000e+05 4.84636124e+00
1.59400000e+05 4.82547886e+00
1.59500000e+05 4.80427714e+00
1.59600000e+05 4.78276274e+00
1.59700000e+05 4.76094233e+00
1.59800000e+05 4.73882257e+00
1.59900000e+05 4.71641014e+00
1.60000000e+05 4.69371170e+00
1.60100000e+05 4.67073391e+00
1.60200000e+05 4.64748344e+00
1.60300000e+05 4.62396692e+00
1.60400000e+05 4.60019100e+00
1.60500000e+05 4.57616228e+00
1.60600000e+05 4.55188739e+00
1.60700000e+05 4.52737291e+00
1.60800000e+05 4.50262545e+00
1.60900000e+05 4.47765158e+00
1.61000000e+05 4.45245789e+00
1.61100000e+05 4.42705094e+00
1.61200000e+05 4.40143731e+00
1.61300000e+05 4.37562356e+00
1.61400000e+05 4.34961628e+00
1.61500000e+05 4.32342202e+00
1.61600000e+05 4.29704738e+00
1.61700000e+05 4.27049892e+00
1.61800000e+05 4.24378322e+00
1.61900000e+05 4.21690686e+00
1.62000000e+05 4.18987640e+00
1.62100000e+05 4.16269840e+00
1.62200000e+05 4.13537939e+00
1.62300000e+05 4.10792589e+00
1.62400000e+05 4.08034439e+00
1.62500000e+05 4.05264134e+00
1.62600000e+05 4.02482313e+00
1.62700000e+05 3.99689613e+00
1.62800000e+05 3.96886661e+00
1.62900000e+05 3.94074079e+00
1.63000000e+05 3.91252483e+00
1.63100000e+05 3.88422479e+00
1.63200000e+05 3.85584665e+00
1.63300000e+05 3.82739630e+00
1.63400000e+05 3.79887954e+00
1.63500000e+05 3.77030206e+00
1.63600000e+05 3.74166950e+00
1.63700000e+05 3.71298736e+00
1.63800000e+05 3.68426109e+00
1.63900000e+05 3.65549604e+00
1.64000000e+05 3.62669748e+00
1.64100000e+05 3.59787061e+00
1.64200000e+05 3.56902057e+00
1.64300000e+05 3.54015243e+00
1.64400000e+05 3.51127121e+00
1.64500000e+05 3.48238188e+00
1.64600000e+05 3.45348936e+00
1.64700000e+05 3.42459855e+00
1.64800000e+05 3.39571427e+00
1.64900000e+05 3.36684134e+00
1.65000000e+05 3.33798451e+00
1.65100000e+05 3.30914851e+00
1.65200000e+05 3.28033800e+00
1.65300000e+05 3.25155760e+00
1.65400000e+05 3.22281184e+00
1.65500000e+05 3.19410520e+00
1.65600000e+05 3.16544207e+00
1.65700000e+05 3.13682673e+00
1.65800000e+05 3.10826338e+00
1.65900000e+05 3.07975607e+00
1.66000000e+05 3.05130874e+00
1.66100000e+05 3.02292520e+00
1.66200000e+05 2.99460911e+00
1.66300000e+05 2.96636397e+00
1.66400000e+05 2.93819313e+00
1.66500000e+05 2.91009981e+00
1.66600000e+05 2.88208704e+00
1.66700000e+05 2.85415776e+00
1.66800000e+05 2.82631471e+00
1.66900000e+05 2.79856054e+00
1.67000000e+05 2.77089779e+00
1.67100000e+05 2.74332886e+00
1.67200000e+05 2.71585609e+00
1.67300000e+05 2.68848175e+00
1.67400000e+05 2.66120803e+00
1.67500000e+05 2.63403709e+00
1.67600000e+05 2.60697107e+00
1.67700000e+05 2.58001207e+00
1.67800000e+05 2.55316219e+00
1.67900000e+05 2.52642354e+00
1.68000000e+05 2.49979822e+00
1.68100000e+05 2.47328832e+00
1.68200000e+05 2.44689594e+00
1.68300000e+05 2.42062317e+00
1.68400000e+05 2.39447207e+00
1.68500000e+05 2.36844468e+00
1.68600000e+05 2.34254297e+00
1.68700000e+05 2.31676885e+00
1.68800000e+05 2.29112415e+00
1.68900000e+05 2.26561059e+00
1.69000000e+05 2.24022975e+00
1.69100000e+05 2.21498311e+00
1.69200000e+05 2.18987194e+00
1.69300000e+05 2.16489739e+00
1.69400000e+05 2.14006041e+00
1.69500000e+05 2.11536179e+00
1.69600000e+05 2.09080211e+00
1.69700000e+05 2.06638184e+00
1.69800000e+05 2.04210122e+00
1.69900000e+05 2.01796042e+00
1.70000000e+05 1.99395943e+00
1.70100000e+05 1.97009819e+00
1.70200000e+05 1.94637655e+00
1.70300000e+05 1.92279431e+00
1.70400000e+05 1.89935130e+00
1.70500000e+05 1.87604734e+00
1.70600000e+05 1.85288232e+00
1.70700000e+05 1.82985620e+00
1.70800000e+05 1.80696906e+00
1.70900000e+05 1.78422108e+00
1.71000000e+05 1.76161259e+00
1.71100000e+05 1.73914404e+00
1.71200000e+05 1.71681605e+00
1.71300000e+05 1.69462935e+00
1.71400000e+05 1.67258479e+00
1.71500000e+05 1.65068331e+00
1.71600000e+05 1.62892594e+00
1.71700000e+05 1.60731373e+00
1.71800000e+05 1.58584774e+00
1.71900000e+05 1.56452900e+00
1.72000000e+05 1.54335846e+00
1.72100000e+05 1.52233698e+00
1.72200000e+05 1.50146524e+00
1.72300000e+05 1.48074379e+00
1.72400000e+05 1.46017294e+00
1.72500000e+05 1.43975281e+00
1.72600000e+05 1.41948329e+00
1.72700000e+05 1.39936403e+00
1.72800000e+05 1.37939446e+00
1.72900000e+05 1.35957382e+00
1.73000000e+05 1.33990115e+00
1.73100000e+05 1.32037536e+00
1.73200000e+05 1.30099525e+00
1.73300000e+05 1.28175957e+00
1.73400000e+05 1.26266707e+00
1.73500000e+05 1.24371653e+00
1.73600000e+05 1.22490685e+00
1.73700000e+05 1.20623708e+00
1.73800000e+05 1.18770648e+00
1.73900000e+05 1.16931455e+00
1.74000000e+05 1.15106107e+00
1.74100000e+05 1.13294612e+00
1.74200000e+05 1.11497010e+00
1.74300000e+05 1.09713375e+00
1.74400000e+05 1.07943810e+00
1.74500000e+05 1.06188446e+00
1.74600000e+05 1.04447443e+00
1.74700000e+05 1.02720981e+00
1.74800000e+05 1.01009255e+00
1.74900000e+05 9.93124725e-01
1.75000000e+05 9.76308441e-01
1.75100000e+05 9.59645788e-01
1.75200000e+05 9.43138767e-01
1.75300000e+05 9.26789232e-01
1.75400000e+05 9.10598829e-01
1.75500000e+05 8.94568953e-01
1.75600000e+05 8.78700702e-01
1.75700000e+05 8.62994854e-01
1.75800000e+05 8.47451847e-01
1.75900000e+05 8.32071776e-01
1.76000000e+05 8.16854406e-01
1.76100000e+05 8.01799196e-01
1.76200000e+05 7.86905330e-01
1.76300000e+05 7.72171771e-01
1.76400000e+05 7.57597314e-01
1.76500000e+05 7.43180648e-01
1.76600000e+05 7.28920429e-01
1.76700000e+05 7.14815350e-01
1.76800000e+05 7.00864207e-01
1.76900000e+05 6.87065971e-01
1.77000000e+05 6.73419843e-01
1.77100000e+05 6.59925311e-01
1.77200000e+05 6.46582189e-01
1.77300000e+05 6.33390643e-01
1.77400000e+05 6.20351212e-01
1.77500000e+05 6.07464808e-01
1.77600000e+05 5.94732702e-01
1.77700000e+05 5.82156504e-01
1.77800000e+05 5.69738121e-01
1.77900000e+05 5.57479715e-01
1.78000000e+05 5.45383646e-01
1.78100000e+05 5.33452411e-01
1.78200000e+05 5.21688581e-01
1.78300000e+05 5.10094729e-01
1.78400000e+05 4.98673373e-01
1.78500000e+05 4.87426909e-01
1.78600000e+05 4.76357554e-01
1.78700000e+05 4.65467296e-01
1.78800000e+05 4.54757852e-01
1.78900000e+05 4.44230632e-01
1.79000000e+05 4.33886714e-01
1.79100000e+05 4.23726831e-01
1.79200000e+05 4.13751361e-01
1.79300000e+05 4.03960328e-01
1.79400000e+05 3.94353419e-01
1.79500000e+05 3.84929990e-01
1.79600000e+05 3.75689099e-01
1.79700000e+05 3.66629527e-01
1.79800000e+05 3.57749811e-01
1.79900000e+05 3.49048274e-01
1.80000000e+05 3.40523061e-01
1.80100000e+05 3.32172171e-01
1.80200000e+05 3.23993482e-01
1.80300000e+05 3.15984788e-01
1.80400000e+05 3.08143816e-01
1.80500000e+05 3.00468251e-01
1.80600000e+05 2.92955750e-01
1.80700000e+05 2.85603957e-01
1.80800000e+05 2.78410510e-01
1.80900000e+05 2.71373050e-01
1.81000000e+05 2.64489217e-01
1.81100000e+05 2.57756654e-01
1.81200000e+05 2.51173007e-01
1.81300000e+05 2.44735916e-01
1.81400000e+05 2.38443015e-01
1.81500000e+05 2.32291928e-01
1.81600000e+05 2.26280263e-01
1.81700000e+05 2.20405612e-01
1.81800000e+05 2.14665545e-01
1.81900000e+05 2.09057613e-01
1.82000000e+05 2.03579344e-01
1.82100000e+05 1.98228247e-01
1.82200000e+05 1.93001812e-01
1.82300000e+05 1.87897515e-01
1.82400000e+05 1.82912818e-01
1.82500000e+05 1.78045177e-01
1.82600000e+05 1.73292044e-01
1.82700000e+05 1.68650876e-01
1.82800000e+05 1.64119132e-01
1.82900000e+05 1.59694286e-01
1.83000000e+05 1.55373830e-01
1.83100000e+05 1.51155274e-01
1.83200000e+05 1.47036158e-01
1.83300000e+05 1.43014048e-01
1.83400000e+05 1.39086547e-01
1.83500000e+05 1.35251294e-01
1.83600000e+05 1.31505966e-01
1.83700000e+05 1.27848285e-01
1.83800000e+05 1.24276016e-01
1.83900000e+05 1.20786972e-01
1.84000000e+05 1.17379012e-01
1.84100000e+05 1.14050043e-01
1.84200000e+05 1.10798025e-01
1.84300000e+05 1.07620963e-01
1.84400000e+05 1.04516916e-01
1.84500000e+05 1.01483991e-01
1.84600000e+05 9.85203462e-02
1.84700000e+05 9.56241889e-02
1.84800000e+05 9.27937751e-02
1.84900000e+05 9.00274095e-02
1.85000000e+05 8.73234441e-02
1.85100000e+05 8.46802780e-02
1.85200000e+05 8.20963559e-02
1.85300000e+05 7.95701675e-02
1.85400000e+05 7.71002462e-02
1.85500000e+05 7.46851681e-02
1.85600000e+05 7.23235512e-02
1.85700000e+05 7.00140538e-02
1.85800000e+05 6.77553737e-02
1.85900000e+05 6.55462472e-02
1.86000000e+05 6.33854475e-02
1.86100000e+05 6.12717842e-02
1.86200000e+05 5.92041017e-02
1.86300000e+05 5.71812784e-02
1.86400000e+05 5.52022256e-02
1.86500000e+05 5.32658864e-02
1.86600000e+05 5.13712349e-02
1.86700000e+05 4.95172747e-02
1.86800000e+05 4.77030385e-02
1.86900000e+05 4.59275869e-02
1.87000000e+05 4.41900075e-02
1.87100000e+05 4.24894141e-02
1.87200000e+05 4.08249457e-02
1.87300000e+05 3.91957657e-02
1.87400000e+05 3.76010612e-02
1.87500000e+05 3.60400422e-02
1.87600000e+05 3.45119408e-02
1.87700000e+05 3.30160104e-02
1.87800000e+05 3.15515251e-02
1.87900000e+05 3.01177791e-02
1.88000000e+05 2.87140857e-02
1.88100000e+05 2.73397772e-02
1.88200000e+05 2.59942039e-02
1.88300000e+05 2.46767335e-02
1.88400000e+05 2.33867507e-02
1.88500000e+05 2.21236567e-02
1.88600000e+05 2.08868685e-02
1.88700000e+05 1.96758184e-02
1.88800000e+05 1.84899537e-02
1.88900000e+05 1.73287361e-02
1.89000000e+05 1.61916411e-02
1.89100000e+05 1.50781578e-02
1.89200000e+05 1.39877884e-02
1.89300000e+05 1.29200477e-02
1.89400000e+05 1.18744631e-02
1.89500000e+05 1.08505734e-02
1.89600000e+05 9.84792930e-03
1.89700000e+05 8.86609263e-03
1.89800000e+05 7.90463601e-03
1.89900000e+05 6.96314263e-03
1.90000000e+05 6.04120587e-03
1.90100000e+05 5.13842901e-03
1.90200000e+05 4.25442495e-03
1.90300000e+05 3.38881593e-03
1.90400000e+05 2.54123320e-03
1.90500000e+05 1.71131685e-03
1.90600000e+05 8.98715462e-04
1.90700000e+05 1.03085929e-04
1.90800000e+05 -6.75906818e-04
1.90900000e+05 -1.43859003e-03
1.91000000e+05 -2.18528335e-03
1.91100000e+05 -2.91629905e-03
1.91200000e+05 -3.63194223e-03
1.91300000e+05 -4.33251100e-03
1.91400000e+05 -5.01829670e-03
1.91500000e+05 -5.68958408e-03
1.91600000e+05 -6.34665147e-03
1.91700000e+05 -6.98977096e-03
1.91800000e+05 -7.61920858e-03
1.91900000e+05 -8.23522445e-03
1.92000000e+05 -8.83807295e-03
1.92100000e+05 -9.42800286e-03
1.92200000e+05 -1.00052575e-02
1.92300000e+05 -1.05700750e-02
1.92400000e+05 -1.11226882e-02
1.92500000e+05 -1.16633248e-02
1.92600000e+05 -1.21922080e-02
1.92700000e+05 -1.27095559e-02
1.92800000e+05 -1.32155821e-02
1.92900000e+05 -1.37104955e-02
1.93000000e+05 -1.41945008e-02
1.93100000e+05 -1.46677984e-02
1.93200000e+05 -1.51305843e-02
1.93300000e+05 -1.55830505e-02
1.93400000e+05 -1.60253852e-02
1.93500000e+05 -1.64577726e-02
1.93600000e+05 -1.68803929e-02
1.93700000e+05 -1.72934229e-02
1.93800000e+05 -1.76970357e-02
1.93900000e+05 -1.80914008e-02
1.94000000e+05 -1.84766845e-02
1.94100000e+05 -1.88530494e-02
1.94200000e+05 -1.92206552e-02
1.94300000e+05 -1.95796580e-02
1.94400000e+05 -1.99302113e-02
1.94500000e+05 -2.02724650e-02
1.94600000e+05 -2.06065665e-02
1.94700000e+05 -2.09326601e-02
1.94800000e+05 -2.12508872e-02
1.94900000e+05 -2.15613865e-02
1.95000000e+05 -2.18642940e-02


==> MixPlotData/opt_deform8.5_z2_gamma0.03.txt <==
     x       deform
4.00000000e+04 -4.69142864e-02
4.01000000e+04 -4.70188549e-02
4.02000000e+04 -4.71237560e-02
4.03000000e+04 -4.72289911e-02
4.04000000e+04 -4.73345616e-02
4.05000000e+04 -4.74404689e-02
4.06000000e+04 -4.75467144e-02
4.07000000e+04 -4.76532996e-02
4.08000000e+04 -4.77602261e-02
4.09000000e+04 -4.78674951e-02
4.10000000e+04 -4.79751082e-02
4.11000000e+04 -4.80830668e-02
4.12000000e+04 -4.81913726e-02
4.13000000e+04 -4.83000268e-02
4.14000000e+04 -4.84090311e-02
4.15000000e+04 -4.85183869e-02
4.16000000e+04 -4.86280958e-02
4.17000000e+04 -4.87381593e-02
4.18000000e+04 -4.88485789e-02
4.19000000e+04 -4.89593562e-02
4.20000000e+04 -4.90704927e-02
4.21000000e+04 -4.91819899e-02
4.22000000e+04 -4.92938495e-02
4.23000000e+04 -4.94060729e-02
4.24000000e+04 -4.95186619e-02
4.25000000e+04 -4.96316179e-02
4.26000000e+04 -4.97449427e-02
4.27000000e+04 -4.98586377e-02
4.28000000e+04 -4.99727046e-02
4.29000000e+04 -5.00871450e-02
4.30000000e+04 -5.02019606e-02
4.31000000e+04 -5.03171530e-02
4.32000000e+04 -5.04327239e-02
4.33000000e+04 -5.05486749e-02
4.34000000e+04 -5.06650077e-02
4.35000000e+04 -5.07817239e-02
4.36000000e+04 -5.08988253e-02
4.37000000e+04 -5.10163136e-02
4.38000000e+04 -5.11341904e-02
4.39000000e+04 -5.12524576e-02
4.40000000e+04 -5.13711167e-02
4.41000000e+04 -5.14901696e-02
4.42000000e+04 -5.16096179e-02
4.43000000e+04 -5.17294635e-02
4.44000000e+04 -5.18497082e-02
4.45000000e+04 -5.19703536e-02
4.46000000e+04 -5.20914015e-02
4.47000000e+04 -5.22128538e-02
4.48000000e+04 -5.23347123e-02
4.49000000e+04 -5.24569788e-02
4.50000000e+04 -5.25796551e-02
4.51000000e+04 -5.27027430e-02
4.52000000e+04 -5.28262443e-02
4.53000000e+04 -5.29501610e-02
4.54000000e+04 -5.30744949e-02
4.55000000e+04 -5.31992479e-02
4.56000000e+04 -5.33244219e-02
4.57000000e+04 -5.34500186e-02
4.58000000e+04 -5.35760402e-02
4.59000000e+04 -5.37024884e-02
4.60000000e+04 -5.38293652e-02
4.61000000e+04 -5.39566726e-02
4.62000000e+04 -5.40844124e-02
4.63000000e+04 -5.42125867e-02
4.64000000e+04 -5.43411974e-02
4.65000000e+04 -5.44702466e-02
4.66000000e+04 -5.45997361e-02
4.67000000e+04 -5.47296680e-02
4.68000000e+04 -5.48600444e-02
4.69000000e+04 -5.49908672e-02
4.70000000e+04 -5.51221385e-02
4.71000000e+04 -5.52538603e-02
4.72000000e+04 -5.53860347e-02
4.73000000e+04 -5.55186638e-02
4.74000000e+04 -5.56517496e-02
4.75000000e+04 -5.57852943e-02
4.76000000e+04 -5.59193000e-02
4.77000000e+04 -5.60537688e-02
4.78000000e+04 -5.61887027e-02
4.79000000e+04 -5.63241041e-02
4.80000000e+04 -5.64599749e-02
4.81000000e+04 -5.65963175e-02
4.82000000e+04 -5.67331339e-02
4.83000000e+04 -5.68704264e-02
4.84000000e+04 -5.70081972e-02
4.85000000e+04 -5.71464484e-02
4.86000000e+04 -5.72851825e-02
4.87000000e+04 -5.74244014e-02
4.88000000e+04 -5.75641077e-02
4.89000000e+04 -5.77043034e-02
4.90000000e+04 -5.78449909e-02
4.91000000e+04 -5.79861725e-02
4.92000000e+04 -5.81278505e-02
4.93000000e+04 -5.82700273e-02
4.94000000e+04 -5.84127051e-02
4.95000000e+04 -5.85558863e-02
4.96000000e+04 -5.86995733e-02
4.97000000e+04 -5.88437685e-02
4.98000000e+04 -5.89884742e-02
4.99000000e+04 -5.91336929e-02
5.00000000e+04 -5.92794270e-02
5.01000000e+04 -5.94256789e-02
5.02000000e+04 -5.95724511e-02
5.03000000e+04 -5.97197460e-02
5.04000000e+04 -5.98675661e-02
5.05000000e+04 -6.00159139e-02
5.06000000e+04 -6.01647919e-02
5.07000000e+04 -6.03142027e-02
5.08000000e+04 -6.04641487e-02
5.09000000e+04 -6.06146326e-02
5.10000000e+04 -6.07656568e-02
5.11000000e+04 -6.09172240e-02
5.12000000e+04 -6.10693368e-02
5.13000000e+04 -6.12219978e-02
5.14000000e+04 -6.13752096e-02
5.15000000e+04 -6.15289748e-02
5.16000000e+04 -6.16832962e-02
5.17000000e+04 -6.18381763e-02
5.18000000e+04 -6.19936180e-02
5.19000000e+04 -6.21496238e-02
5.20000000e+04 -6.23061965e-02
5.21000000e+04 -6.24633389e-02
5.22000000e+04 -6.26210536e-02
5.23000000e+04 -6.27793436e-02
5.24000000e+04 -6.29382115e-02
5.25000000e+04 -6.30976602e-02
5.26000000e+04 -6.32576925e-02
5.27000000e+04 -6.34183112e-02
5.28000000e+04 -6.35795193e-02
5.29000000e+04 -6.37413194e-02
5.30000000e+04 -6.39037147e-02
5.31000000e+04 -6.40667079e-02
5.32000000e+04 -6.42303020e-02
5.33000000e+04 -6.43944999e-02
5.34000000e+04 -6.45593046e-02
5.35000000e+04 -6.47247191e-02
5.36000000e+04 -6.48907464e-02
5.37000000e+04 -6.50573895e-02
5.38000000e+04 -6.52246513e-02
5.39000000e+04 -6.53925351e-02
5.40000000e+04 -6.55610438e-02
5.41000000e+04 -6.57301805e-02
5.42000000e+04 -6.58999484e-02
5.43000000e+04 -6.60703505e-02
5.44000000e+04 -6.62413901e-02
5.45000000e+04 -6.64130702e-02
5.46000000e+04 -6.65853941e-02
5.47000000e+04 -6.67583650e-02
5.48000000e+04 -6.69319861e-02
5.49000000e+04 -6.71062606e-02
5.50000000e+04 -6.72811918e-02
5.51000000e+04 -6.74567831e-02
5.52000000e+04 -6.76330376e-02
5.53000000e+04 -6.78099587e-02
5.54000000e+04 -6.79875498e-02
5.55000000e+04 -6.81658142e-02
5.56000000e+04 -6.83447553e-02
5.57000000e+04 -6.85243766e-02
5.58000000e+04 -6.87046814e-02
5.59000000e+04 -6.88856732e-02
5.60000000e+04 -6.90673555e-02
5.61000000e+04 -6.92497317e-02
5.62000000e+04 -6.94328055e-02
5.63000000e+04 -6.96165803e-02
5.64000000e+04 -6.98010596e-02
5.65000000e+04 -6.99862471e-02
5.66000000e+04 -7.01721464e-02
5.67000000e+04 -7.03587610e-02
5.68000000e+04 -7.05460948e-02
5.69000000e+04 -7.07341512e-02
5.70000000e+04 -7.09229340e-02
5.71000000e+04 -7.11124470e-02
5.72000000e+04 -7.13026938e-02
5.73000000e+04 -7.14936783e-02
5.74000000e+04 -7.16854042e-02
5.75000000e+04 -7.18778753e-02
5.76000000e+04 -7.20710955e-02
5.77000000e+04 -7.22650686e-02
5.78000000e+04 -7.24597986e-02
5.79000000e+04 -7.26552893e-02
5.80000000e+04 -7.28515447e-02
5.81000000e+04 -7.30485687e-02
5.82000000e+04 -7.32463653e-02
5.83000000e+04 -7.34449385e-02
5.84000000e+04 -7.36442924e-02
5.85000000e+04 -7.38444311e-02
5.86000000e+04 -7.40453585e-02
5.87000000e+04 -7.42470789e-02
5.88000000e+04 -7.44495964e-02
5.89000000e+04 -7.46529151e-02
5.90000000e+04 -7.48570392e-02
5.91000000e+04 -7.50619730e-02
5.92000000e+04 -7.52677207e-02
5.93000000e+04 -7.54742866e-02
5.94000000e+04 -7.56816750e-02
5.95000000e+04 -7.58898902e-02
5.96000000e+04 -7.60989366e-02
5.97000000e+04 -7.63088185e-02
5.98000000e+04 -7.65195405e-02
5.99000000e+04 -7.67311068e-02
6.00000000e+04 -7.69435221e-02
6.01000000e+04 -7.71567907e-02
6.02000000e+04 -7.73709173e-02
6.03000000e+04 -7.75859064e-02
6.04000000e+04 -7.78017626e-02
6.05000000e+04 -7.80184906e-02
6.06000000e+04 -7.82360948e-02
6.07000000e+04 -7.84545802e-02
6.08000000e+04 -7.86739513e-02
6.09000000e+04 -7.88942129e-02
6.10000000e+04 -7.91153697e-02
6.11000000e+04 -7.93374267e-02
6.12000000e+04 -7.95603886e-02
6.13000000e+04 -7.97842603e-02
6.14000000e+04 -8.00090467e-02
6.15000000e+04 -8.02347527e-02
6.16000000e+04 -8.04613833e-02
6.17000000e+04 -8.06889436e-02
6.18000000e+04 -8.09174384e-02
6.19000000e+04 -8.11468730e-02
6.20000000e+04 -8.13772524e-02
6.21000000e+04 -8.16085817e-02
6.22000000e+04 -8.18408661e-02
6.23000000e+04 -8.20741108e-02
6.24000000e+04 -8.23083211e-02
6.25000000e+04 -8.25435022e-02
6.26000000e+04 -8.27796594e-02
6.27000000e+04 -8.30167981e-02
6.28000000e+04 -8.32549236e-02
6.29000000e+04 -8.34940414e-02
6.30000000e+04 -8.37341569e-02
6.31000000e+04 -8.39752757e-02
6.32000000e+04 -8.42174031e-02
6.33000000e+04 -8.44605449e-02
6.34000000e+04 -8.47047066e-02
6.35000000e+04 -8.49498937e-02
6.36000000e+04 -8.51961121e-02
6.37000000e+04 -8.54433675e-02
6.38000000e+04 -8.56916655e-02
6.39000000e+04 -8.59410119e-02
6.40000000e+04 -8.61914127e-02
6.41000000e+04 -8.64428737e-02
6.42000000e+04 -8.66954007e-02
6.43000000e+04 -8.69489998e-02
6.44000000e+04 -8.72036769e-02
6.45000000e+04 -8.74594380e-02
6.46000000e+04 -8.77162893e-02
6.47000000e+04 -8.79742369e-02
6.48000000e+04 -8.82332869e-02
6.49000000e+04 -8.84934454e-02
6.50000000e+04 -8.87547189e-02
6.51000000e+04 -8.90171134e-02
6.52000000e+04 -8.92806355e-02
6.53000000e+04 -8.95452914e-02
6.54000000e+04 -8.98110875e-02
6.55000000e+04 -9.00780304e-02
6.56000000e+04 -9.03461265e-02
6.57000000e+04 -9.06153823e-02
6.58000000e+04 -9.08858046e-02
6.59000000e+04 -9.11573998e-02
6.60000000e+04 -9.14301748e-02
6.61000000e+04 -9.17041361e-02
6.62000000e+04 -9.19792907e-02
6.63000000e+04 -9.22556454e-02
6.64000000e+04 -9.25332070e-02
6.65000000e+04 -9.28119824e-02
6.66000000e+04 -9.30919786e-02
6.67000000e+04 -9.33732027e-02
6.68000000e+04 -9.36556617e-02
6.69000000e+04 -9.39393627e-02
6.70000000e+04 -9.42243129e-02
6.71000000e+04 -9.45105196e-02
6.72000000e+04 -9.47979899e-02
6.73000000e+04 -9.50867313e-02
6.74000000e+04 -9.53767510e-02
6.75000000e+04 -9.56680566e-02
6.76000000e+04 -9.59606554e-02
6.77000000e+04 -9.62545551e-02
6.78000000e+04 -9.65497632e-02
6.79000000e+04 -9.68462874e-02
6.80000000e+04 -9.71441353e-02
6.81000000e+04 -9.74433147e-02
6.82000000e+04 -9.77438333e-02
6.83000000e+04 -9.80456992e-02
6.84000000e+04 -9.83489201e-02
6.85000000e+04 -9.86535041e-02
6.86000000e+04 -9.89594591e-02
6.87000000e+04 -9.92667933e-02
6.88000000e+04 -9.95755147e-02
6.89000000e+04 -9.98856317e-02
6.90000000e+04 -1.00197152e-01
6.91000000e+04 -1.00510085e-01
6.92000000e+04 -1.00824439e-01
6.93000000e+04 -1.01140221e-01
6.94000000e+04 -1.01457440e-01
6.95000000e+04 -1.01776106e-01
6.96000000e+04 -1.02096226e-01
6.97000000e+04 -1.02417809e-01
6.98000000e+04 -1.02740865e-01
6.99000000e+04 -1.03065401e-01
7.00000000e+04 -1.03391427e-01
7.01000000e+04 -1.03718952e-01
7.02000000e+04 -1.04047984e-01
7.03000000e+04 -1.04378533e-01
7.04000000e+04 -1.04710608e-01
7.05000000e+04 -1.05044218e-01
7.06000000e+04 -1.05379373e-01
7.07000000e+04 -1.05716081e-01
7.08000000e+04 -1.06054352e-01
7.09000000e+04 -1.06394195e-01
7.10000000e+04 -1.06735621e-01
7.11000000e+04 -1.07078639e-01
7.12000000e+04 -1.07423258e-01
7.13000000e+04 -1.07769488e-01
7.14000000e+04 -1.08117339e-01
7.15000000e+04 -1.08466822e-01
7.16000000e+04 -1.08817945e-01
7.17000000e+04 -1.09170719e-01
7.18000000e+04 -1.09525154e-01
7.19000000e+04 -1.09881260e-01
7.20000000e+04 -1.10239048e-01
7.21000000e+04 -1.10598528e-01
7.22000000e+04 -1.10959710e-01
7.23000000e+04 -1.11322605e-01
7.24000000e+04 -1.11687224e-01
7.25000000e+04 -1.12053576e-01
7.26000000e+04 -1.12421673e-01
7.27000000e+04 -1.12791526e-01
7.28000000e+04 -1.13163146e-01
7.29000000e+04 -1.13536543e-01
7.30000000e+04 -1.13911729e-01
7.31000000e+04 -1.14288714e-01
7.32000000e+04 -1.14667510e-01
7.33000000e+04 -1.15048129e-01
7.34000000e+04 -1.15430581e-01
7.35000000e+04 -1.15814879e-01
7.36000000e+04 -1.16201034e-01
7.37000000e+04 -1.16589056e-01
7.38000000e+04 -1.16978959e-01
7.39000000e+04 -1.17370754e-01
7.40000000e+04 -1.17764454e-01
7.41000000e+04 -1.18160069e-01
7.42000000e+04 -1.18557612e-01
7.43000000e+04 -1.18957095e-01
7.44000000e+04 -1.19358531e-01
7.45000000e+04 -1.19761932e-01
7.46000000e+04 -1.20167311e-01
7.47000000e+04 -1.20574679e-01
7.48000000e+04 -1.20984050e-01
7.49000000e+04 -1.21395437e-01
7.50000000e+04 -1.21808852e-01
7.51000000e+04 -1.22224309e-01
7.52000000e+04 -1.22641820e-01
7.53000000e+04 -1.23061398e-01
7.54000000e+04 -1.23483058e-01
7.55000000e+04 -1.23906811e-01
7.56000000e+04 -1.24332672e-01
7.57000000e+04 -1.24760655e-01
7.58000000e+04 -1.25190772e-01
7.59000000e+04 -1.25623038e-01
7.60000000e+04 -1.26057467e-01
7.61000000e+04 -1.26494073e-01
7.62000000e+04 -1.26932869e-01
7.63000000e+04 -1.27373870e-01
7.64000000e+04 -1.27817091e-01
7.65000000e+04 -1.28262545e-01
7.66000000e+04 -1.28710247e-01
7.67000000e+04 -1.29160213e-01
7.68000000e+04 -1.29612456e-01
7.69000000e+04 -1.30066992e-01
7.70000000e+04 -1.30523835e-01
7.71000000e+04 -1.30983002e-01
7.72000000e+04 -1.31444506e-01
7.73000000e+04 -1.31908364e-01
7.74000000e+04 -1.32374590e-01
7.75000000e+04 -1.32843201e-01
7.76000000e+04 -1.33314212e-01
7.77000000e+04 -1.33787640e-01
7.78000000e+04 -1.34263499e-01
7.79000000e+04 -1.34741806e-01
7.80000000e+04 -1.35222578e-01
7.81000000e+04 -1.35705831e-01
7.82000000e+04 -1.36191581e-01
7.83000000e+04 -1.36679844e-01
7.84000000e+04 -1.37170639e-01
7.85000000e+04 -1.37663980e-01
7.86000000e+04 -1.38159886e-01
7.87000000e+04 -1.38658374e-01
7.88000000e+04 -1.39159461e-01
7.89000000e+04 -1.39663164e-01
7.90000000e+04 -1.40169501e-01
7.91000000e+04 -1.40678489e-01
7.92000000e+04 -1.41190147e-01
7.93000000e+04 -1.41704492e-01
7.94000000e+04 -1.42221543e-01
7.95000000e+04 -1.42741318e-01
7.96000000e+04 -1.43263835e-01
7.97000000e+04 -1.43789112e-01
7.98000000e+04 -1.44317170e-01
7.99000000e+04 -1.44848025e-01
8.00000000e+04 -1.45381698e-01
8.01000000e+04 -1.45918207e-01
8.02000000e+04 -1.46457572e-01
8.03000000e+04 -1.46999813e-01
8.04000000e+04 -1.47544948e-01
8.05000000e+04 -1.48092998e-01
8.06000000e+04 -1.48643983e-01
8.07000000e+04 -1.49197922e-01
8.08000000e+04 -1.49754837e-01
8.09000000e+04 -1.50314746e-01
8.10000000e+04 -1.50877672e-01
8.11000000e+04 -1.51443635e-01
8.12000000e+04 -1.52012655e-01
8.13000000e+04 -1.52584755e-01
8.14000000e+04 -1.53159954e-01
8.15000000e+04 -1.53738275e-01
8.16000000e+04 -1.54319739e-01
8.17000000e+04 -1.54904368e-01
8.18000000e+04 -1.55492183e-01
8.19000000e+04 -1.56083208e-01
8.20000000e+04 -1.56677464e-01
8.21000000e+04 -1.57274974e-01
8.22000000e+04 -1.57875760e-01
8.23000000e+04 -1.58479846e-01
8.24000000e+04 -1.59087254e-01
8.25000000e+04 -1.59698008e-01
8.26000000e+04 -1.60312131e-01
8.27000000e+04 -1.60929647e-01
8.28000000e+04 -1.61550579e-01
8.29000000e+04 -1.62174952e-01
8.30000000e+04 -1.62802789e-01
8.31000000e+04 -1.63434116e-01
8.32000000e+04 -1.64068957e-01
8.33000000e+04 -1.64707335e-01
8.34000000e+04 -1.65349278e-01
8.35000000e+04 -1.65994809e-01
8.36000000e+04 -1.66643954e-01
8.37000000e+04 -1.67296740e-01
8.38000000e+04 -1.67953190e-01
8.39000000e+04 -1.68613333e-01
8.40000000e+04 -1.69277193e-01
8.41000000e+04 -1.69944798e-01
8.42000000e+04 -1.70616174e-01
8.43000000e+04 -1.71291347e-01
8.44000000e+04 -1.71970346e-01
8.45000000e+04 -1.72653197e-01
8.46000000e+04 -1.73339929e-01
8.47000000e+04 -1.74030568e-01
8.48000000e+04 -1.74725143e-01
8.49000000e+04 -1.75423682e-01
8.50000000e+04 -1.76126214e-01
8.51000000e+04 -1.76832767e-01
8.52000000e+04 -1.77543370e-01
8.53000000e+04 -1.78258053e-01
8.54000000e+04 -1.78976845e-01
8.55000000e+04 -1.79699775e-01
8.56000000e+04 -1.80426874e-01
8.57000000e+04 -1.81158172e-01
8.58000000e+04 -1.81893699e-01
8.59000000e+04 -1.82633485e-01
8.60000000e+04 -1.83377563e-01
8.61000000e+04 -1.84125962e-01
8.62000000e+04 -1.84878714e-01
8.63000000e+04 -1.85635852e-01
8.64000000e+04 -1.86397407e-01
8.65000000e+04 -1.87163411e-01
8.66000000e+04 -1.87933896e-01
8.67000000e+04 -1.88708896e-01
8.68000000e+04 -1.89488444e-01
8.69000000e+04 -1.90272572e-01
8.70000000e+04 -1.91061314e-01
8.71000000e+04 -1.91854705e-01
8.72000000e+04 -1.92652778e-01
8.73000000e+04 -1.93455568e-01
8.74000000e+04 -1.94263109e-01
8.75000000e+04 -1.95075436e-01
8.76000000e+04 -1.95892586e-01
8.77000000e+04 -1.96714592e-01
8.78000000e+04 -1.97541491e-01
8.79000000e+04 -1.98373319e-01
8.80000000e+04 -1.99210113e-01
8.81000000e+04 -2.00051909e-01
8.82000000e+04 -2.00898745e-01
8.83000000e+04 -2.01750657e-01
8.84000000e+04 -2.02607683e-01
8.85000000e+04 -2.03469862e-01
8.86000000e+04 -2.04337231e-01
8.87000000e+04 -2.05209829e-01
8.88000000e+04 -2.06087695e-01
8.89000000e+04 -2.06970869e-01
8.90000000e+04 -2.07859389e-01
8.91000000e+04 -2.08753295e-01
8.92000000e+04 -2.09652628e-01
8.93000000e+04 -2.10557429e-01
8.94000000e+04 -2.11467737e-01
8.95000000e+04 -2.12383595e-01
8.96000000e+04 -2.13305043e-01
8.97000000e+04 -2.14232124e-01
8.98000000e+04 -2.15164879e-01
8.99000000e+04 -2.16103352e-01
9.00000000e+04 -2.17047585e-01
9.01000000e+04 -2.17997621e-01
9.02000000e+04 -2.18953504e-01
9.03000000e+04 -2.19915277e-01
9.04000000e+04 -2.20882986e-01
9.05000000e+04 -2.21856674e-01
9.06000000e+04 -2.22836387e-01
9.07000000e+04 -2.23822169e-01
9.08000000e+04 -2.24814067e-01
9.09000000e+04 -2.25812127e-01
9.10000000e+04 -2.26816395e-01
9.11000000e+04 -2.27826918e-01
9.12000000e+04 -2.28843743e-01
9.13000000e+04 -2.29866917e-01
9.14000000e+04 -2.30896489e-01
9.15000000e+04 -2.31932507e-01
9.16000000e+04 -2.32975020e-01
9.17000000e+04 -2.34024076e-01
9.18000000e+04 -2.35079725e-01
9.19000000e+04 -2.36142017e-01
9.20000000e+04 -2.37211002e-01
9.21000000e+04 -2.38286731e-01
9.22000000e+04 -2.39369254e-01
9.23000000e+04 -2.40458624e-01
9.24000000e+04 -2.41554892e-01
9.25000000e+04 -2.42658111e-01
9.26000000e+04 -2.43768332e-01
9.27000000e+04 -2.44885609e-01
9.28000000e+04 -2.46009996e-01
9.29000000e+04 -2.47141545e-01
9.30000000e+04 -2.48280313e-01
9.31000000e+04 -2.49426352e-01
9.32000000e+04 -2.50579719e-01
9.33000000e+04 -2.51740468e-01
9.34000000e+04 -2.52908657e-01
9.35000000e+04 -2.54084340e-01
9.36000000e+04 -2.55267575e-01
9.37000000e+04 -2.56458419e-01
9.38000000e+04 -2.57656930e-01
9.39000000e+04 -2.58863166e-01
9.40000000e+04 -2.60077184e-01
9.41000000e+04 -2.61299045e-01
9.42000000e+04 -2.62528808e-01
9.43000000e+04 -2.63766531e-01
9.44000000e+04 -2.65012276e-01
9.45000000e+04 -2.66266103e-01
9.46000000e+04 -2.67528074e-01
9.47000000e+04 -2.68798249e-01
9.48000000e+04 -2.70076690e-01
9.49000000e+04 -2.71363461e-01
9.50000000e+04 -2.72658623e-01
9.51000000e+04 -2.73962241e-01
9.52000000e+04 -2.75274377e-01
9.53000000e+04 -2.76595097e-01
9.54000000e+04 -2.77924464e-01
9.55000000e+04 -2.79262544e-01
9.56000000e+04 -2.80609402e-01
9.57000000e+04 -2.81965104e-01
9.58000000e+04 -2.83329716e-01
9.59000000e+04 -2.84703306e-01
9.60000000e+04 -2.86085940e-01
9.61000000e+04 -2.87477686e-01
9.62000000e+04 -2.88878613e-01
9.63000000e+04 -2.90288788e-01
9.64000000e+04 -2.91708282e-01
9.65000000e+04 -2.93137162e-01
9.66000000e+04 -2.94575500e-01
9.67000000e+04 -2.96023366e-01
9.68000000e+04 -2.97480830e-01
9.69000000e+04 -2.98947963e-01
9.70000000e+04 -3.00424838e-01
9.71000000e+04 -3.01911526e-01
9.72000000e+04 -3.03408099e-01
9.73000000e+04 -3.04914631e-01
9.74000000e+04 -3.06431195e-01
9.75000000e+04 -3.07957865e-01
9.76000000e+04 -3.09494714e-01
9.77000000e+04 -3.11041817e-01
9.78000000e+04 -3.12599250e-01
9.79000000e+04 -3.14167088e-01
9.80000000e+04 -3.15745406e-01
9.81000000e+04 -3.17334280e-01
9.82000000e+04 -3.18933788e-01
9.83000000e+04 -3.20544006e-01
9.84000000e+04 -3.22165012e-01
9.85000000e+04 -3.23796882e-01
9.86000000e+04 -3.25439696e-01
9.87000000e+04 -3.27093532e-01
9.88000000e+04 -3.28758468e-01
9.89000000e+04 -3.30434584e-01
9.90000000e+04 -3.32121959e-01
9.91000000e+04 -3.33820673e-01
9.92000000e+04 -3.35530806e-01
9.93000000e+04 -3.37252439e-01
9.94000000e+04 -3.38985652e-01
9.95000000e+04 -3.40730527e-01
9.96000000e+04 -3.42487145e-01
9.97000000e+04 -3.44255588e-01
9.98000000e+04 -3.46035938e-01
9.99000000e+04 -3.47828276e-01
1.00000000e+05 -3.49632686e-01
1.00100000e+05 -3.51449250e-01
1.00200000e+05 -3.53278051e-01
1.00300000e+05 -3.55119173e-01
1.00400000e+05 -3.56972698e-01
1.00500000e+05 -3.58838711e-01
1.00600000e+05 -3.60717294e-01
1.00700000e+05 -3.62608533e-01
1.00800000e+05 -3.64512511e-01
1.00900000e+05 -3.66429313e-01
1.01000000e+05 -3.68359022e-01
1.01100000e+05 -3.70301723e-01
1.01200000e+05 -3.72257501e-01
1.01300000e+05 -3.74226441e-01
1.01400000e+05 -3.76208626e-01
1.01500000e+05 -3.78204143e-01
1.01600000e+05 -3.80213074e-01
1.01700000e+05 -3.82235506e-01
1.01800000e+05 -3.84271522e-01
1.01900000e+05 -3.86321208e-01
1.02000000e+05 -3.88384648e-01
1.02100000e+05 -3.90461926e-01
1.02200000e+05 -3.92553127e-01
1.02300000e+05 -3.94658335e-01
1.02400000e+05 -3.96777633e-01
1.02500000e+05 -3.98911106e-01
1.02600000e+05 -4.01058838e-01
1.02700000e+05 -4.03220910e-01
1.02800000e+05 -4.05397408e-01
1.02900000e+05 -4.07588412e-01
1.03000000e+05 -4.09794007e-01
1.03100000e+05 -4.12014272e-01
1.03200000e+05 -4.14249291e-01
1.03300000e+05 -4.16499144e-01
1.03400000e+05 -4.18763912e-01
1.03500000e+05 -4.21043675e-01
1.03600000e+05 -4.23338512e-01
1.03700000e+05 -4.25648503e-01
1.03800000e+05 -4.27973726e-01
1.03900000e+05 -4.30314258e-01
1.04000000e+05 -4.32670177e-01
1.04100000e+05 -4.35041558e-01
1.04200000e+05 -4.37428477e-01
1.04300000e+05 -4.39831009e-01
1.04400000e+05 -4.42249227e-01
1.04500000e+05 -4.44683203e-01
1.04600000e+05 -4.47133010e-01
1.04700000e+05 -4.49598718e-01
1.04800000e+05 -4.52080396e-01
1.04900000e+05 -4.54578114e-01
1.05000000e+05 -4.57091937e-01
1.05100000e+05 -4.59621932e-01
1.05200000e+05 -4.62168164e-01
1.05300000e+05 -4.64730695e-01
1.05400000e+05 -4.67309588e-01
1.05500000e+05 -4.69904902e-01
1.05600000e+05 -4.72516697e-01
1.05700000e+05 -4.75145028e-01
1.05800000e+05 -4.77789952e-01
1.05900000e+05 -4.80451523e-01
1.06000000e+05 -4.83129790e-01
1.06100000e+05 -4.85824806e-01
1.06200000e+05 -4.88536616e-01
1.06300000e+05 -4.91265267e-01
1.06400000e+05 -4.94010802e-01
1.06500000e+05 -4.96773263e-01
1.06600000e+05 -4.99552688e-01
1.06700000e+05 -5.02349114e-01
1.06800000e+05 -5.05162576e-01
1.06900000e+05 -5.07993103e-01
1.07000000e+05 -5.10840726e-01
1.07100000e+05 -5.13705471e-01
1.07200000e+05 -5.16587359e-01
1.07300000e+05 -5.19486413e-01
1.07400000e+05 -5.22402649e-01
1.07500000e+05 -5.25336080e-01
1.07600000e+05 -5.28286719e-01
1.07700000e+05 -5.31254572e-01
1.07800000e+05 -5.34239643e-01
1.07900000e+05 -5.37241932e-01
1.08000000e+05 -5.40261437e-01
1.08100000e+05 -5.43298150e-01
1.08200000e+05 -5.46352061e-01
1.08300000e+05 -5.49423154e-01
1.08400000e+05 -5.52511410e-01
1.08500000e+05 -5.55616805e-01
1.08600000e+05 -5.58739313e-01
1.08700000e+05 -5.61878900e-01
1.08800000e+05 -5.65035529e-01
1.08900000e+05 -5.68209160e-01
1.09000000e+05 -5.71399744e-01
1.09100000e+05 -5.74607230e-01
1.09200000e+05 -5.77831562e-01
1.09300000e+05 -5.81072677e-01
1.09400000e+05 -5.84330507e-01
1.09500000e+05 -5.87604980e-01
1.09600000e+05 -5.90896015e-01
1.09700000e+05 -5.94203528e-01
1.09800000e+05 -5.97527428e-01
1.09900000e+05 -6.00867617e-01
1.10000000e+05 -6.04223992e-01
1.10100000e+05 -6.07596443e-01
1.10200000e+05 -6.10984852e-01
1.10300000e+05 -6.14389097e-01
1.10400000e+05 -6.17809046e-01
1.10500000e+05 -6.21244562e-01
1.10600000e+05 -6.24695499e-01
1.10700000e+05 -6.28161704e-01
1.10800000e+05 -6.31643018e-01
1.10900000e+05 -6.35139272e-01
1.11000000e+05 -6.38650289e-01
1.11100000e+05 -6.42175886e-01
1.11200000e+05 -6.45715869e-01
1.11300000e+05 -6.49270037e-01
1.11400000e+05 -6.52838180e-01
1.11500000e+05 -6.56420080e-01
1.11600000e+05 -6.60015508e-01
1.11700000e+05 -6.63624226e-01
1.11800000e+05 -6.67245988e-01
1.11900000e+05 -6.70880538e-01
1.12000000e+05 -6.74527610e-01
1.12100000e+05 -6.78186927e-01
1.12200000e+05 -6.81858203e-01
1.12300000e+05 -6.85541142e-01
1.12400000e+05 -6.89235436e-01
1.12500000e+05 -6.92940767e-01
1.12600000e+05 -6.96656807e-01
1.12700000e+05 -7.00383215e-01
1.12800000e+05 -7.04119641e-01
1.12900000e+05 -7.07865721e-01
1.13000000e+05 -7.11621082e-01
1.13100000e+05 -7.15385338e-01
1.13200000e+05 -7.19158090e-01
1.13300000e+05 -7.22938929e-01
1.13400000e+05 -7.26727432e-01
1.13500000e+05 -7.30523164e-01
1.13600000e+05 -7.34325677e-01
1.13700000e+05 -7.38134511e-01
1.13800000e+05 -7.41949193e-01
1.13900000e+05 -7.45769235e-01
1.14000000e+05 -7.49594139e-01
1.14100000e+05 -7.53423391e-01
1.14200000e+05 -7.57256463e-01
1.14300000e+05 -7.61092816e-01
1.14400000e+05 -7.64931894e-01
1.14500000e+05 -7.68773129e-01
1.14600000e+05 -7.72615939e-01
1.14700000e+05 -7.76459726e-01
1.14800000e+05 -7.80303879e-01
1.14900000e+05 -7.84147772e-01
1.15000000e+05 -7.87990765e-01
1.15100000e+05 -7.91832203e-01
1.15200000e+05 -7.95671415e-01
1.15300000e+05 -7.99507717e-01
1.15400000e+05 -8.03340409e-01
1.15500000e+05 -8.07168776e-01
1.15600000e+05 -8.10992088e-01
1.15700000e+05 -8.14809600e-01
1.15800000e+05 -8.18620552e-01
1.15900000e+05 -8.22424168e-01
1.16000000e+05 -8.26219658e-01
1.16100000e+05 -8.30006216e-01
1.16200000e+05 -8.33783021e-01
1.16300000e+05 -8.37549235e-01
1.16400000e+05 -8.41304008e-01
1.16500000e+05 -8.45046472e-01
1.16600000e+05 -8.48775746e-01
1.16700000e+05 -8.52490932e-01
1.16800000e+05 -8.56191118e-01
1.16900000e+05 -8.59875377e-01
1.17000000e+05 -8.63542766e-01
1.17100000e+05 -8.67192329e-01
1.17200000e+05 -8.70823095e-01
1.17300000e+05 -8.74434076e-01
1.17400000e+05 -8.78024274e-01
1.17500000e+05 -8.81592673e-01
1.17600000e+05 -8.85138244e-01
1.17700000e+05 -8.88659946e-01
1.17800000e+05 -8.92156721e-01
1.17900000e+05 -8.95627500e-01
1.18000000e+05 -8.99071201e-01
1.18100000e+05 -9.02486727e-01
1.18200000e+05 -9.05872971e-01
1.18300000e+05 -9.09228810e-01
1.18400000e+05 -9.12553114e-01
1.18500000e+05 -9.15844735e-01
1.18600000e+05 -9.19102520e-01
1.18700000e+05 -9.22325300e-01
1.18800000e+05 -9.25511897e-01
1.18900000e+05 -9.28661123e-01
1.19000000e+05 -9.31771780e-01
1.19100000e+05 -9.34842661e-01
1.19200000e+05 -9.37872547e-01
1.19300000e+05 -9.40860215e-01
1.19400000e+05 -9.43804430e-01
1.19500000e+05 -9.46703951e-01
1.19600000e+05 -9.49557530e-01
1.19700000e+05 -9.52363911e-01
1.19800000e+05 -9.55121834e-01
1.19900000e+05 -9.57830031e-01
1.20000000e+05 -9.60487231e-01
1.20100000e+05 -9.63092158e-01
1.20200000e+05 -9.65643532e-01
1.20300000e+05 -9.68140070e-01
1.20400000e+05 -9.70580486e-01
1.20500000e+05 -9.72963493e-01
1.20600000e+05 -9.75287803e-01
1.20700000e+05 -9.77552125e-01
1.20800000e+05 -9.79755172e-01
1.20900000e+05 -9.81895654e-01
1.21000000e+05 -9.83972285e-01
1.21100000e+05 -9.85983782e-01
1.21200000e+05 -9.87928862e-01
1.21300000e+05 -9.89806249e-01
1.21400000e+05 -9.91614670e-01
1.21500000e+05 -9.93352858e-01
1.21600000e+05 -9.95019551e-01
1.21700000e+05 -9.96613496e-01
1.21800000e+05 -9.98133447e-01
1.21900000e+05 -9.99578165e-01
1.22000000e+05 -1.00094642e+00
1.22100000e+05 -1.00223700e+00
1.22200000e+05 -1.00344870e+00
1.22300000e+05 -1.00458032e+00
1.22400000e+05 -1.00563068e+00
1.22500000e+05 -1.00659861e+00
1.22600000e+05 -1.00748296e+00
1.22700000e+05 -1.00828259e+00
1.22800000e+05 -1.00899638e+00
1.22900000e+05 -1.00962323e+00
1.23000000e+05 -1.01016205e+00
1.23100000e+05 -1.01061177e+00
1.23200000e+05 -1.01097136e+00
1.23300000e+05 -1.01123977e+00
1.23400000e+05 -1.01141602e+00
1.23500000e+05 -1.01149911e+00
1.23600000e+05 -1.01148809e+00
1.23700000e+05 -1.01138204e+00
1.23800000e+05 -1.01118003e+00
1.23900000e+05 -1.01088118e+00
1.24000000e+05 -1.01048466e+00
1.24100000e+05 -1.00998961e+00
1.24200000e+05 -1.00939526e+00
1.24300000e+05 -1.00870083e+00
1.24400000e+05 -1.00790557e+00
1.24500000e+05 -1.00700880e+00
1.24600000e+05 -1.00600982e+00
1.24700000e+05 -1.00490800e+00
1.24800000e+05 -1.00370274e+00
1.24900000e+05 -1.00239345e+00
1.25000000e+05 -1.00097960e+00
1.25100000e+05 -9.99460691e-01
1.25200000e+05 -9.97836252e-01
1.25300000e+05 -9.96105857e-01
1.25400000e+05 -9.94269116e-01
1.25500000e+05 -9.92325678e-01
1.25600000e+05 -9.90275232e-01
1.25700000e+05 -9.88117506e-01
1.25800000e+05 -9.85852272e-01
1.25900000e+05 -9.83479339e-01
1.26000000e+05 -9.80998561e-01
1.26100000e+05 -9.78409835e-01
1.26200000e+05 -9.75713099e-01
1.26300000e+05 -9.72908337e-01
1.26400000e+05 -9.69995576e-01
1.26500000e+05 -9.66974888e-01
1.26600000e+05 -9.63846391e-01
1.26700000e+05 -9.60610247e-01
1.26800000e+05 -9.57266667e-01
1.26900000e+05 -9.53815906e-01
1.27000000e+05 -9.50258267e-01
1.27100000e+05 -9.46594100e-01
1.27200000e+05 -9.42823803e-01
1.27300000e+05 -9.38947820e-01
1.27400000e+05 -9.34966647e-01
1.27500000e+05 -9.30880825e-01
1.27600000e+05 -9.26690945e-01
1.27700000e+05 -9.22397647e-01
1.27800000e+05 -9.18001619e-01
1.27900000e+05 -9.13503599e-01
1.28000000e+05 -9.08904374e-01
1.28100000e+05 -9.04204781e-01
1.28200000e+05 -8.99405704e-01
1.28300000e+05 -8.94508078e-01
1.28400000e+05 -8.89512889e-01
1.28500000e+05 -8.84421168e-01
1.28600000e+05 -8.79234000e-01
1.28700000e+05 -8.73952515e-01
1.28800000e+05 -8.68577894e-01
1.28900000e+05 -8.63111367e-01
1.29000000e+05 -8.57554210e-01
1.29100000e+05 -8.51907751e-01
1.29200000e+05 -8.46173362e-01
1.29300000e+05 -8.40352467e-01
1.29400000e+05 -8.34446532e-01
1.29500000e+05 -8.28457075e-01
1.29600000e+05 -8.22385656e-01
1.29700000e+05 -8.16233885e-01
1.29800000e+05 -8.10003414e-01
1.29900000e+05 -8.03695942e-01
1.30000000e+05 -7.97313211e-01
1.30100000e+05 -7.90857008e-01
1.30200000e+05 -7.84329161e-01
1.30300000e+05 -7.77731541e-01
1.30400000e+05 -7.71066062e-01
1.30500000e+05 -7.64334677e-01
1.30600000e+05 -7.57539379e-01
1.30700000e+05 -7.50682200e-01
1.30800000e+05 -7.43765209e-01
1.30900000e+05 -7.36790513e-01
1.31000000e+05 -7.29760256e-01
1.31100000e+05 -7.22676613e-01
1.31200000e+05 -7.15541795e-01
1.31300000e+05 -7.08358046e-01
1.31400000e+05 -7.01127640e-01
1.31500000e+05 -6.93852880e-01
1.31600000e+05 -6.86536099e-01
1.31700000e+05 -6.79179654e-01
1.31800000e+05 -6.71785930e-01
1.31900000e+05 -6.64357335e-01
1.32000000e+05 -6.56896300e-01
1.32100000e+05 -6.49405273e-01
1.32200000e+05 -6.41886724e-01
1.32300000e+05 -6.34343139e-01
1.32400000e+05 -6.26777018e-01
1.32500000e+05 -6.19190875e-01
1.32600000e+05 -6.11587233e-01
1.32700000e+05 -6.03968626e-01
1.32800000e+05 -5.96337592e-01
1.32900000e+05 -5.88696676e-01
1.33000000e+05 -5.81048421e-01
1.33100000e+05 -5.73395374e-01
1.33200000e+05 -5.65740074e-01
1.33300000e+05 -5.58085059e-01
1.33400000e+05 -5.50432856e-01
1.33500000e+05 -5.42785981e-01
1.33600000e+05 -5.35146937e-01
1.33700000e+05 -5.27518210e-01
1.33800000e+05 -5.19902265e-01
1.33900000e+05 -5.12301546e-01
1.34000000e+05 -5.04718471e-01
1.34100000e+05 -4.97155428e-01
1.34200000e+05 -4.89614774e-01
1.34300000e+05 -4.82098829e-01
1.34400000e+05 -4.74609876e-01
1.34500000e+05 -4.67150155e-01
1.34600000e+05 -4.59721860e-01
1.34700000e+05 -4.52327136e-01
1.34800000e+05 -4.44968076e-01
1.34900000e+05 -4.37646716e-01
1.35000000e+05 -4.30365033e-01
1.35100000e+05 -4.23124939e-01
1.35200000e+05 -4.15928283e-01
1.35300000e+05 -4.08776838e-01
1.35400000e+05 -4.01672308e-01
1.35500000e+05 -3.94616315e-01
1.35600000e+05 -3.87610404e-01
1.35700000e+05 -3.80656032e-01
1.35800000e+05 -3.73754570e-01
1.35900000e+05 -3.66907295e-01
1.36000000e+05 -3.60115393e-01
1.36100000e+05 -3.53379948e-01
1.36200000e+05 -3.46701946e-01
1.36300000e+05 -3.40082268e-01
1.36400000e+05 -3.33521687e-01
1.36500000e+05 -3.27020868e-01
1.36600000e+05 -3.20580364e-01
1.36700000e+05 -3.14200613e-01
1.36800000e+05 -3.07881936e-01
1.36900000e+05 -3.01624537e-01
1.37000000e+05 -2.95428498e-01
1.37100000e+05 -2.89293782e-01
1.37200000e+05 -2.83220227e-01
1.37300000e+05 -2.77207549e-01
1.37400000e+05 -2.71255337e-01
1.37500000e+05 -2.65363059e-01
1.37600000e+05 -2.59530055e-01
1.37700000e+05 -2.53755541e-01
1.37800000e+05 -2.48038612e-01
1.37900000e+05 -2.42378236e-01
1.38000000e+05 -2.36773262e-01
1.38100000e+05 -2.31222418e-01
1.38200000e+05 -2.25724312e-01
1.38300000e+05 -2.20277440e-01
1.38400000e+05 -2.14880181e-01
1.38500000e+05 -2.09530807e-01
1.38600000e+05 -2.04227479e-01
1.38700000e+05 -1.98968258e-01
1.38800000e+05 -1.93751105e-01
1.38900000e+05 -1.88573886e-01
1.39000000e+05 -1.83434376e-01
1.39100000e+05 -1.78330266e-01
1.39200000e+05 -1.73259165e-01
1.39300000e+05 -1.68218609e-01
1.39400000e+05 -1.63206064e-01
1.39500000e+05 -1.58218935e-01
1.39600000e+05 -1.53254566e-01
1.39700000e+05 -1.48310255e-01
1.39800000e+05 -1.43383253e-01
1.39900000e+05 -1.38470775e-01
1.40000000e+05 -1.33570005e-01
1.40100000e+05 -1.28678102e-01
1.40200000e+05 -1.23792210e-01
1.40300000e+05 -1.18909460e-01
1.40400000e+05 -1.14026982e-01
1.40500000e+05 -1.09141909e-01
1.40600000e+05 -1.04251382e-01
1.40700000e+05 -9.93525612e-02
1.40800000e+05 -9.44426294e-02
1.40900000e+05 -8.95187987e-02
1.41000000e+05 -8.45783172e-02
1.41100000e+05 -7.96184750e-02
1.41200000e+05 -7.46366096e-02
1.41300000e+05 -6.96301120e-02
1.41400000e+05 -6.45964315e-02
1.41500000e+05 -5.95330810e-02
1.41600000e+05 -5.44376416e-02
1.41700000e+05 -4.93077672e-02
1.41800000e+05 -4.41411882e-02
1.41900000e+05 -3.89357157e-02
1.42000000e+05 -3.36892450e-02
1.42100000e+05 -2.83997581e-02
1.42200000e+05 -2.30653271e-02
1.42300000e+05 -1.76841165e-02
1.42400000e+05 -1.22543849e-02
1.42500000e+05 -6.77448717e-03
1.42600000e+05 -1.24287557e-03
1.42700000e+05 4.34189901e-03
1.42800000e+05 9.98118639e-03
1.42900000e+05 1.56762367e-02
1.43000000e+05 2.14282002e-02
1.43100000e+05 2.72381275e-02
1.43200000e+05 3.31069699e-02
1.43300000e+05 3.90355805e-02
1.43400000e+05 4.50247145e-02
1.43500000e+05 5.10750312e-02
1.43600000e+05 5.71870948e-02
1.43700000e+05 6.33613765e-02
1.43800000e+05 6.95982558e-02
1.43900000e+05 7.58980233e-02
1.44000000e+05 8.22608823e-02
1.44100000e+05 8.86869510e-02
1.44200000e+05 9.51762654e-02
1.44300000e+05 1.01728782e-01
1.44400000e+05 1.08344379e-01
1.44500000e+05 1.15022861e-01
1.44600000e+05 1.21763961e-01
1.44700000e+05 1.28567343e-01
1.44800000e+05 1.35432604e-01
1.44900000e+05 1.42359279e-01
1.45000000e+05 1.49346842e-01
1.45100000e+05 1.56394710e-01
1.45200000e+05 1.63502247e-01
1.45300000e+05 1.70668762e-01
1.45400000e+05 1.77893518e-01
1.45500000e+05 1.85175730e-01
1.45600000e+05 1.92514573e-01
1.45700000e+05 1.99909178e-01
1.45800000e+05 2.07358639e-01
1.45900000e+05 2.14862016e-01
1.46000000e+05 2.22418335e-01
1.46100000e+05 2.30026591e-01
1.46200000e+05 2.37685752e-01
1.46300000e+05 2.45394758e-01
1.46400000e+05 2.53152530e-01
1.46500000e+05 2.60957961e-01
1.46600000e+05 2.68809930e-01
1.46700000e+05 2.76707294e-01
1.46800000e+05 2.84648898e-01
1.46900000e+05 2.92633570e-01
1.47000000e+05 3.00660126e-01
1.47100000e+05 3.08727372e-01
1.47200000e+05 3.16834103e-01
1.47300000e+05 3.24979109e-01
1.47400000e+05 3.33161171e-01
1.47500000e+05 3.41379063e-01
1.47600000e+05 3.49631559e-01
1.47700000e+05 3.57917426e-01
1.47800000e+05 3.66235429e-01
1.47900000e+05 3.74584335e-01
1.48000000e+05 3.82962908e-01
1.48100000e+05 3.91369911e-01
1.48200000e+05 3.99804110e-01
1.48300000e+05 4.08264274e-01
1.48400000e+05 4.16749171e-01
1.48500000e+05 4.25257574e-01
1.48600000e+05 4.33788259e-01
1.48700000e+05 4.42340005e-01
1.48800000e+05 4.50911596e-01
1.48900000e+05 4.59501819e-01
1.49000000e+05 4.68109468e-01
1.49100000e+05 4.76733340e-01
1.49200000e+05 4.85372237e-01
1.49300000e+05 4.94024968e-01
1.49400000e+05 5.02690346e-01
1.49500000e+05 5.11367189e-01
1.49600000e+05 5.20054324e-01
1.49700000e+05 5.28750578e-01
1.49800000e+05 5.37454789e-01
1.49900000e+05 5.46165798e-01
1.50000000e+05 5.54882452e-01
1.50100000e+05 5.63603604e-01
1.50200000e+05 5.72328112e-01
1.50300000e+05 5.81054841e-01
1.50400000e+05 5.89782661e-01
1.50500000e+05 5.98510445e-01
1.50600000e+05 6.07237075e-01
1.50700000e+05 6.15961437e-01
1.50800000e+05 6.24682422e-01
1.50900000e+05 6.33398926e-01
1.51000000e+05 6.42109850e-01
1.51100000e+05 6.50814101e-01
1.51200000e+05 6.59510590e-01
1.51300000e+05 6.68198233e-01
1.51400000e+05 6.76875950e-01
1.51500000e+05 6.85542667e-01
1.51600000e+05 6.94197313e-01
1.51700000e+05 7.02838822e-01
1.51800000e+05 7.11466132e-01
1.51900000e+05 7.20078185e-01
1.52000000e+05 7.28673926e-01
1.52100000e+05 7.37252305e-01
1.52200000e+05 7.45812274e-01
1.52300000e+05 7.54352791e-01
1.52400000e+05 7.62872814e-01
1.52500000e+05 7.71371306e-01
1.52600000e+05 7.79847233e-01
1.52700000e+05 7.88299562e-01
1.52800000e+05 7.96727264e-01
1.52900000e+05 8.05129314e-01
1.53000000e+05 8.13504686e-01
1.53100000e+05 8.21852359e-01
1.53200000e+05 8.30171313e-01
1.53300000e+05 8.38460531e-01
1.53400000e+05 8.46718997e-01
1.53500000e+05 8.54945700e-01
1.53600000e+05 8.63139628e-01
1.53700000e+05 8.71299774e-01
1.53800000e+05 8.79425130e-01
1.53900000e+05 8.87514694e-01
1.54000000e+05 8.95567464e-01
1.54100000e+05 9.03582442e-01
1.54200000e+05 9.11558632e-01
1.54300000e+05 9.19495041e-01
1.54400000e+05 9.27390680e-01
1.54500000e+05 9.35244562e-01
1.54600000e+05 9.43055702e-01
1.54700000e+05 9.50823122e-01
1.54800000e+05 9.58545843e-01
1.54900000e+05 9.66222892e-01
1.55000000e+05 9.75223202e-01
1.55100000e+05 9.82640302e-01
1.55200000e+05 9.90004577e-01
1.55300000e+05 9.97315036e-01
1.55400000e+05 1.00457069e+00
1.55500000e+05 1.01177056e+00
1.55600000e+05 1.01891365e+00
1.55700000e+05 1.02599901e+00
1.55800000e+05 1.03302565e+00
1.55900000e+05 1.03999260e+00
1.56000000e+05 1.04689891e+00
1.56100000e+05 1.05374361e+00
1.56200000e+05 1.06052574e+00
1.56300000e+05 1.06724436e+00
1.56400000e+05 1.07389851e+00
1.56500000e+05 1.08048725e+00
1.56600000e+05 1.08700963e+00
1.56700000e+05 1.09346473e+00
1.56800000e+05 1.09985161e+00
1.56900000e+05 1.10616934e+00
1.57000000e+05 1.11241700e+00
1.57100000e+05 1.11859367e+00
1.57200000e+05 1.12469844e+00
1.57300000e+05 1.13073042e+00
1.57400000e+05 1.13668869e+00
1.57500000e+05 1.14257237e+00
1.57600000e+05 1.14838057e+00
1.57700000e+05 1.15411243e+00
1.57800000e+05 1.15976708e+00
1.57900000e+05 1.16534366e+00
1.58000000e+05 1.17084132e+00
1.58100000e+05 1.17625924e+00
1.58200000e+05 1.18159658e+00
1.58300000e+05 1.18685253e+00
1.58400000e+05 1.19202630e+00
1.58500000e+05 1.19711708e+00
1.58600000e+05 1.20212409e+00
1.58700000e+05 1.20704658e+00
1.58800000e+05 1.21188377e+00
1.58900000e+05 1.21663492e+00
1.59000000e+05 1.22129928e+00
1.59100000e+05 1.22587614e+00
1.59200000e+05 1.23036476e+00
1.59300000e+05 1.23476444e+00
1.59400000e+05 1.23907447e+00
1.59500000e+05 1.24329416e+00
1.59600000e+05 1.24742281e+00
1.59700000e+05 1.25145975e+00
1.59800000e+05 1.25540431e+00
1.59900000e+05 1.25925581e+00
1.60000000e+05 1.26301360e+00
1.60100000e+05 1.26667703e+00
1.60200000e+05 1.27024545e+00
1.60300000e+05 1.27371824e+00
1.60400000e+05 1.27709477e+00
1.60500000e+05 1.28037444e+00
1.60600000e+05 1.28355664e+00
1.60700000e+05 1.28664079e+00
1.60800000e+05 1.28962632e+00
1.60900000e+05 1.29251268e+00
1.61000000e+05 1.29529934e+00
1.61100000e+05 1.29798578e+00
1.61200000e+05 1.30057150e+00
1.61300000e+05 1.30305603e+00
1.61400000e+05 1.30543891e+00
1.61500000e+05 1.30771971e+00
1.61600000e+05 1.30989802e+00
1.61700000e+05 1.31197345e+00
1.61800000e+05 1.31394562e+00
1.61900000e+05 1.31581419e+00
1.62000000e+05 1.31757881e+00
1.62100000e+05 1.31923918e+00
1.62200000e+05 1.32079498e+00
1.62300000e+05 1.32224592e+00
1.62400000e+05 1.32359173e+00
1.62500000e+05 1.32483213e+00
1.62600000e+05 1.32596686e+00
1.62700000e+05 1.32699566e+00
1.62800000e+05 1.32791827e+00
1.62900000e+05 1.32873443e+00
1.63000000e+05 1.32944390e+00
1.63100000e+05 1.33004641e+00
1.63200000e+05 1.33054173e+00
1.63300000e+05 1.33092960e+00
1.63400000e+05 1.33120978e+00
1.63500000e+05 1.33138203e+00
1.63600000e+05 1.33144612e+00
1.63700000e+05 1.33140183e+00
1.63800000e+05 1.33124895e+00
1.63900000e+05 1.33098730e+00
1.64000000e+05 1.33061671e+00
1.64100000e+05 1.33013704e+00
1.64200000e+05 1.32954817e+00
1.64300000e+05 1.32885000e+00
1.64400000e+05 1.32804250e+00
1.64500000e+05 1.32712564e+00
1.64600000e+05 1.32609944e+00
1.64700000e+05 1.32496394e+00
1.64800000e+05 1.32371925e+00
1.64900000e+05 1.32236548e+00
1.65000000e+05 1.32090278e+00
1.65100000e+05 1.31933133e+00
1.65200000e+05 1.31765135e+00
1.65300000e+05 1.31586304e+00
1.65400000e+05 1.31396665e+00
1.65500000e+05 1.31196242e+00
1.65600000e+05 1.30985060e+00
1.65700000e+05 1.30763141e+00
1.65800000e+05 1.30530510e+00
1.65900000e+05 1.30287188e+00
1.66000000e+05 1.30033194e+00
1.66100000e+05 1.29768544e+00
1.66200000e+05 1.29493255e+00
1.66300000e+05 1.29207338e+00
1.66400000e+05 1.28910803e+00
1.66500000e+05 1.28603657e+00
1.66600000e+05 1.28285908e+00
1.66700000e+05 1.27957561e+00
1.66800000e+05 1.27618619e+00
1.66900000e+05 1.27269089e+00
1.67000000e+05 1.26908976e+00
1.67100000e+05 1.26538291e+00
1.67200000e+05 1.26157045e+00
1.67300000e+05 1.25765255e+00
1.67400000e+05 1.25362943e+00
1.67500000e+05 1.24950137e+00
1.67600000e+05 1.24526871e+00
1.67700000e+05 1.24093188e+00
1.67800000e+05 1.23649135e+00
1.67900000e+05 1.23194771e+00
1.68000000e+05 1.22730158e+00
1.68100000e+05 1.22255366e+00
1.68200000e+05 1.21770472e+00
1.68300000e+05 1.21275557e+00
1.68400000e+05 1.20770706e+00
1.68500000e+05 1.20256005e+00
1.68600000e+05 1.19731543e+00
1.68700000e+05 1.19197407e+00
1.68800000e+05 1.18653682e+00
1.68900000e+05 1.18100448e+00
1.69000000e+05 1.17537782e+00
1.69100000e+05 1.16965753e+00
1.69200000e+05 1.16384423e+00
1.69300000e+05 1.15793845e+00
1.69400000e+05 1.15194064e+00
1.69500000e+05 1.14585119e+00
1.69600000e+05 1.13967038e+00
1.69700000e+05 1.13339843e+00
1.69800000e+05 1.12703551e+00
1.69900000e+05 1.12058176e+00
1.70000000e+05 1.11403729e+00
1.70100000e+05 1.10740220e+00
1.70200000e+05 1.10067666e+00
1.70300000e+05 1.09386086e+00
1.70400000e+05 1.08695508e+00
1.70500000e+05 1.07995972e+00
1.70600000e+05 1.07287530e+00
1.70700000e+05 1.06570249e+00
1.70800000e+05 1.05844212e+00
1.70900000e+05 1.05109519e+00
1.71000000e+05 1.04366290e+00
1.71100000e+05 1.03614661e+00
1.71200000e+05 1.02854786e+00
1.71300000e+05 1.02086833e+00
1.71400000e+05 1.01310986e+00
1.71500000e+05 1.00527437e+00
1.71600000e+05 9.97363890e-01
1.71700000e+05 9.89380469e-01
1.71800000e+05 9.81326175e-01
1.71900000e+05 9.73203039e-01
1.72000000e+05 9.65013025e-01
1.72100000e+05 9.56757989e-01
1.72200000e+05 9.48439649e-01
1.72300000e+05 9.40059559e-01
1.72400000e+05 9.31619084e-01
1.72500000e+05 9.23119390e-01
1.72600000e+05 9.14561438e-01
1.72700000e+05 9.05945991e-01
1.72800000e+05 8.97273626e-01
1.72900000e+05 8.88544756e-01
1.73000000e+05 8.79759670e-01
1.73100000e+05 8.70918567e-01
1.73200000e+05 8.62021606e-01
1.73300000e+05 8.53068962e-01
1.73400000e+05 8.44060881e-01
1.73500000e+05 8.34997738e-01
1.73600000e+05 8.25880094e-01
1.73700000e+05 8.16708753e-01
1.73800000e+05 8.07484808e-01
1.73900000e+05 7.98209683e-01
1.74000000e+05 7.88885167e-01
1.74100000e+05 7.79513429e-01
1.74200000e+05 7.70097029e-01
1.74300000e+05 7.60638915e-01
1.74400000e+05 7.51142399e-01
1.74500000e+05 7.41611128e-01
1.74600000e+05 7.32049041e-01
1.74700000e+05 7.22460309e-01
1.74800000e+05 7.12849274e-01
1.74900000e+05 7.03220380e-01
1.75000000e+05 6.93578089e-01
1.75100000e+05 6.83926814e-01
1.75200000e+05 6.74270834e-01
1.75300000e+05 6.64614230e-01
1.75400000e+05 6.54960816e-01
1.75500000e+05 6.45314086e-01
1.75600000e+05 6.35677174e-01
1.75700000e+05 6.26052823e-01
1.75800000e+05 6.16443373e-01
1.75900000e+05 6.06850768e-01
1.76000000e+05 5.97276572e-01
1.76100000e+05 5.87722006e-01
1.76200000e+05 5.78188002e-01
1.76300000e+05 5.68675267e-01
1.76400000e+05 5.59184354e-01
1.76500000e+05 5.49715751e-01
1.76600000e+05 5.40269968e-01
1.76700000e+05 5.30847627e-01
1.76800000e+05 5.21449552e-01
1.76900000e+05 5.12076851e-01
1.77000000e+05 5.02730990e-01
1.77100000e+05 4.93413857e-01
1.77200000e+05 4.84127810e-01
1.77300000e+05 4.74875707e-01
1.77400000e+05 4.65660923e-01
1.77500000e+05 4.56487345e-01
1.77600000e+05 4.47359352e-01
1.77700000e+05 4.38281773e-01
1.77800000e+05 4.29259834e-01
1.77900000e+05 4.20299096e-01
1.78000000e+05 4.11405369e-01
1.78100000e+05 4.02584633e-01
1.78200000e+05 3.93842946e-01
1.78300000e+05 3.85186351e-01
1.78400000e+05 3.76620791e-01
1.78500000e+05 3.68152020e-01
1.78600000e+05 3.59785527e-01
1.78700000e+05 3.51526468e-01
1.78800000e+05 3.43379604e-01
1.78900000e+05 3.35349261e-01
1.79000000e+05 3.27439290e-01
1.79100000e+05 3.19653050e-01
1.79200000e+05 3.11993396e-01
1.79300000e+05 3.04462688e-01
1.79400000e+05 2.97062800e-01
1.79500000e+05 2.89795144e-01
1.79600000e+05 2.82660703e-01
1.79700000e+05 2.75660071e-01
1.79800000e+05 2.68793487e-01
1.79900000e+05 2.62060886e-01
1.80000000e+05 2.55461945e-01
1.80100000e+05 2.48996118e-01
1.80200000e+05 2.42662686e-01
1.80300000e+05 2.36460791e-01
1.80400000e+05 2.30389468e-01
1.80500000e+05 2.24447673e-01
1.80600000e+05 2.18634301e-01
1.80700000e+05 2.12948209e-01
1.80800000e+05 2.07388219e-01
1.80900000e+05 2.01953126e-01
1.81000000e+05 1.96641699e-01
1.81100000e+05 1.91452680e-01
1.81200000e+05 1.86384777e-01
1.81300000e+05 1.81436659e-01
1.81400000e+05 1.76606947e-01
1.81500000e+05 1.71894210e-01
1.81600000e+05 1.67296959e-01
1.81700000e+05 1.62813637e-01
1.81800000e+05 1.58442620e-01
1.81900000e+05 1.54182213e-01
1.82000000e+05 1.50030650e-01
1.82100000e+05 1.45986095e-01
1.82200000e+05 1.42046646e-01
1.82300000e+05 1.38210338e-01
1.82400000e+05 1.34475150e-01
1.82500000e+05 1.30839009e-01
1.82600000e+05 1.27299800e-01
1.82700000e+05 1.23855373e-01
1.82800000e+05 1.20503551e-01
1.82900000e+05 1.17242134e-01
1.83000000e+05 1.14068914e-01
1.83100000e+05 1.10981678e-01
1.83200000e+05 1.07978213e-01
1.83300000e+05 1.05056319e-01
1.83400000e+05 1.02213809e-01
1.83500000e+05 9.94485193e-02
1.83600000e+05 9.67583111e-02
1.83700000e+05 9.41410767e-02
1.83800000e+05 9.15947426e-02
1.83900000e+05 8.91172735e-02
1.84000000e+05 8.67066741e-02
1.84100000e+05 8.43609923e-02
1.84200000e+05 8.20783205e-02
1.84300000e+05 7.98567973e-02
1.84400000e+05 7.76946080e-02
1.84500000e+05 7.55899861e-02
1.84600000e+05 7.35412131e-02
1.84700000e+05 7.15466186e-02
1.84800000e+05 6.96045807e-02
1.84900000e+05 6.77135253e-02
1.85000000e+05 6.58719255e-02
1.85100000e+05 6.40783013e-02
1.85200000e+05 6.23312188e-02
1.85300000e+05 6.06292891e-02
1.85400000e+05 5.89711676e-02
1.85500000e+05 5.73555530e-02
1.85600000e+05 5.57811859e-02
1.85700000e+05 5.42468482e-02
1.85800000e+05 5.27513616e-02
1.85900000e+05 5.12935867e-02
1.86000000e+05 4.98724216e-02
1.86100000e+05 4.84868011e-02
1.86200000e+05 4.71356952e-02
1.86300000e+05 4.58181081e-02
1.86400000e+05 4.45330771e-02
1.86500000e+05 4.32796716e-02
1.86600000e+05 4.20569918e-02
1.86700000e+05 4.08641678e-02
1.86800000e+05 3.97003583e-02
1.86900000e+05 3.85647501e-02
1.87000000e+05 3.74565565e-02
1.87100000e+05 3.63750171e-02
1.87200000e+05 3.53193959e-02
1.87300000e+05 3.42889814e-02
1.87400000e+05 3.32830849e-02
1.87500000e+05 3.23010404e-02
1.87600000e+05 3.13422032e-02
1.87700000e+05 3.04059494e-02
1.87800000e+05 2.94916751e-02
1.87900000e+05 2.85987956e-02
1.88000000e+05 2.77267450e-02
1.88100000e+05 2.68749751e-02
1.88200000e+05 2.60429550e-02
1.88300000e+05 2.52301704e-02
1.88400000e+05 2.44361231e-02
1.88500000e+05 2.36603303e-02
1.88600000e+05 2.29023242e-02
1.88700000e+05 2.21616512e-02
1.88800000e+05 2.14378717e-02
1.88900000e+05 2.07305593e-02
1.89000000e+05 2.00393008e-02
1.89100000e+05 1.93636950e-02
1.89200000e+05 1.87033530e-02
1.89300000e+05 1.80578975e-02
1.89400000e+05 1.74269621e-02
1.89500000e+05 1.68101913e-02
1.89600000e+05 1.62072403e-02
1.89700000e+05 1.56177738e-02
1.89800000e+05 1.50414668e-02
1.89900000e+05 1.44780031e-02
1.90000000e+05 1.39270760e-02
1.90100000e+05 1.33883873e-02
1.90200000e+05 1.28616474e-02
1.90300000e+05 1.23465747e-02
1.90400000e+05 1.18428957e-02
1.90500000e+05 1.13503444e-02
1.90600000e+05 1.08686622e-02
1.90700000e+05 1.03975976e-02
1.90800000e+05 9.93690621e-03
1.90900000e+05 9.48635003e-03
1.91000000e+05 9.04569773e-03
1.91100000e+05 8.61472415e-03
1.91200000e+05 8.19321023e-03
1.91300000e+05 7.78094274e-03
1.91400000e+05 7.37771415e-03
1.91500000e+05 6.98332241e-03
1.91600000e+05 6.59757080e-03
1.91700000e+05 6.22026777e-03
1.91800000e+05 5.85122674e-03
1.91900000e+05 5.49026601e-03
1.92000000e+05 5.13720855e-03
1.92100000e+05 4.79188188e-03
1.92200000e+05 4.45411795e-03
1.92300000e+05 4.12375296e-03
1.92400000e+05 3.80062729e-03
1.92500000e+05 3.48458531e-03
1.92600000e+05 3.17547533e-03
1.92700000e+05 2.87314942e-03
1.92800000e+05 2.57746335e-03
1.92900000e+05 2.28827642e-03
1.93000000e+05 2.00545145e-03
1.93100000e+05 1.72885457e-03
1.93200000e+05 1.45835519e-03
1.93300000e+05 1.19382592e-03
1.93400000e+05 9.35142410e-04
1.93500000e+05 6.82183321e-04
1.93600000e+05 4.34830220e-04
1.93700000e+05 1.92967495e-04
1.93800000e+05 -4.35177176e-05
1.93900000e+05 -2.74735616e-04
1.94000000e+05 -5.00793803e-04
1.94100000e+05 -7.21797360e-04
1.94200000e+05 -9.37848917e-04
1.94300000e+05 -1.14904872e-03
1.94400000e+05 -1.35549469e-03
1.94500000e+05 -1.55728251e-03
1.94600000e+05 -1.75450563e-03
1.94700000e+05 -1.94725541e-03
1.94800000e+05 -2.13562111e-03
1.94900000e+05 -2.31968995e-03
1.95000000e+05 -2.49954721e-03


==> MixPlotData/opt_deform8.5_z6_gamma0.03.txt <==
     x       deform
4.00000000e+04 -1.72750834e-01
4.01000000e+04 -1.73135997e-01
4.02000000e+04 -1.73522385e-01
4.03000000e+04 -1.73910004e-01
4.04000000e+04 -1.74298857e-01
4.05000000e+04 -1.74688951e-01
4.06000000e+04 -1.75080291e-01
4.07000000e+04 -1.75472882e-01
4.08000000e+04 -1.75866730e-01
4.09000000e+04 -1.76261840e-01
4.10000000e+04 -1.76658217e-01
4.11000000e+04 -1.77055867e-01
4.12000000e+04 -1.77454795e-01
4.13000000e+04 -1.77855007e-01
4.14000000e+04 -1.78256508e-01
4.15000000e+04 -1.78659304e-01
4.16000000e+04 -1.79063401e-01
4.17000000e+04 -1.79468803e-01
4.18000000e+04 -1.79875517e-01
4.19000000e+04 -1.80283549e-01
4.20000000e+04 -1.80692903e-01
4.21000000e+04 -1.81103586e-01
4.22000000e+04 -1.81515604e-01
4.23000000e+04 -1.81928962e-01
4.24000000e+04 -1.82343666e-01
4.25000000e+04 -1.82759723e-01
4.26000000e+04 -1.83177137e-01
4.27000000e+04 -1.83595914e-01
4.28000000e+04 -1.84016062e-01
4.29000000e+04 -1.84437585e-01
4.30000000e+04 -1.84860490e-01
4.31000000e+04 -1.85284783e-01
4.32000000e+04 -1.85710470e-01
4.33000000e+04 -1.86137557e-01
4.34000000e+04 -1.86566050e-01
4.35000000e+04 -1.86995955e-01
4.36000000e+04 -1.87427279e-01
4.37000000e+04 -1.87860027e-01
4.38000000e+04 -1.88294207e-01
4.39000000e+04 -1.88729824e-01
4.40000000e+04 -1.89166884e-01
4.41000000e+04 -1.89605395e-01
4.42000000e+04 -1.90045363e-01
4.43000000e+04 -1.90486793e-01
4.44000000e+04 -1.90929693e-01
4.45000000e+04 -1.91374069e-01
4.46000000e+04 -1.91819927e-01
4.47000000e+04 -1.92267275e-01
4.48000000e+04 -1.92716118e-01
4.49000000e+04 -1.93166464e-01
4.50000000e+04 -1.93618320e-01
4.51000000e+04 -1.94071691e-01
4.52000000e+04 -1.94526585e-01
4.53000000e+04 -1.94983008e-01
4.54000000e+04 -1.95440968e-01
4.55000000e+04 -1.95900471e-01
4.56000000e+04 -1.96361525e-01
4.57000000e+04 -1.96824136e-01
4.58000000e+04 -1.97288311e-01
4.59000000e+04 -1.97754057e-01
4.60000000e+04 -1.98221381e-01
4.61000000e+04 -1.98690292e-01
4.62000000e+04 -1.99160795e-01
4.63000000e+04 -1.99632897e-01
4.64000000e+04 -2.00106607e-01
4.65000000e+04 -2.00581932e-01
4.66000000e+04 -2.01058878e-01
4.67000000e+04 -2.01537454e-01
4.68000000e+04 -2.02017666e-01
4.69000000e+04 -2.02499522e-01
4.70000000e+04 -2.02983029e-01
4.71000000e+04 -2.03468196e-01
4.72000000e+04 -2.03955030e-01
4.73000000e+04 -2.04443537e-01
4.74000000e+04 -2.04933727e-01
4.75000000e+04 -2.05425606e-01
4.76000000e+04 -2.05919183e-01
4.77000000e+04 -2.06414466e-01
4.78000000e+04 -2.06911461e-01
4.79000000e+04 -2.07410177e-01
4.80000000e+04 -2.07910623e-01
4.81000000e+04 -2.08412805e-01
4.82000000e+04 -2.08916732e-01
4.83000000e+04 -2.09422412e-01
4.84000000e+04 -2.09929854e-01
4.85000000e+04 -2.10439065e-01
4.86000000e+04 -2.10950053e-01
4.87000000e+04 -2.11462827e-01
4.88000000e+04 -2.11977395e-01
4.89000000e+04 -2.12493766e-01
4.90000000e+04 -2.13011948e-01
4.91000000e+04 -2.13531949e-01
4.92000000e+04 -2.14053778e-01
4.93000000e+04 -2.14577443e-01
4.94000000e+04 -2.15102953e-01
4.95000000e+04 -2.15630317e-01
4.96000000e+04 -2.16159544e-01
4.97000000e+04 -2.16690641e-01
4.98000000e+04 -2.17223618e-01
4.99000000e+04 -2.17758485e-01
5.00000000e+04 -2.18295248e-01
5.01000000e+04 -2.18833919e-01
5.02000000e+04 -2.19374505e-01
5.03000000e+04 -2.19917016e-01
5.04000000e+04 -2.20461461e-01
5.05000000e+04 -2.21007848e-01
5.06000000e+04 -2.21556188e-01
5.07000000e+04 -2.22106490e-01
5.08000000e+04 -2.22658762e-01
5.09000000e+04 -2.23213015e-01
5.10000000e+04 -2.23769257e-01
5.11000000e+04 -2.24327498e-01
5.12000000e+04 -2.24887748e-01
5.13000000e+04 -2.25450017e-01
5.14000000e+04 -2.26014313e-01
5.15000000e+04 -2.26580648e-01
5.16000000e+04 -2.27149029e-01
5.17000000e+04 -2.27719468e-01
5.18000000e+04 -2.28291975e-01
5.19000000e+04 -2.28866558e-01
5.20000000e+04 -2.29443229e-01
5.21000000e+04 -2.30021997e-01
5.22000000e+04 -2.30602873e-01
5.23000000e+04 -2.31185866e-01
5.24000000e+04 -2.31770987e-01
5.25000000e+04 -2.32358246e-01
5.26000000e+04 -2.32947654e-01
5.27000000e+04 -2.33539221e-01
5.28000000e+04 -2.34132958e-01
5.29000000e+04 -2.34728874e-01
5.30000000e+04 -2.35326982e-01
5.31000000e+04 -2.35927291e-01
5.32000000e+04 -2.36529812e-01
5.33000000e+04 -2.37134556e-01
5.34000000e+04 -2.37741534e-01
5.35000000e+04 -2.38350757e-01
5.36000000e+04 -2.38962236e-01
5.37000000e+04 -2.39575982e-01
5.38000000e+04 -2.40192006e-01
5.39000000e+04 -2.40810319e-01
5.40000000e+04 -2.41430934e-01
5.41000000e+04 -2.42053860e-01
5.42000000e+04 -2.42679110e-01
5.43000000e+04 -2.43306694e-01
5.44000000e+04 -2.43936626e-01
5.45000000e+04 -2.44568915e-01
5.46000000e+04 -2.45203575e-01
5.47000000e+04 -2.45840616e-01
5.48000000e+04 -2.46480051e-01
5.49000000e+04 -2.47121891e-01
5.50000000e+04 -2.47766149e-01
5.51000000e+04 -2.48412836e-01
5.52000000e+04 -2.49061965e-01
5.53000000e+04 -2.49713548e-01
5.54000000e+04 -2.50367598e-01
5.55000000e+04 -2.51024126e-01
5.56000000e+04 -2.51683145e-01
5.57000000e+04 -2.52344667e-01
5.58000000e+04 -2.53008707e-01
5.59000000e+04 -2.53675274e-01
5.60000000e+04 -2.54344384e-01
5.61000000e+04 -2.55016048e-01
5.62000000e+04 -2.55690280e-01
5.63000000e+04 -2.56367092e-01
5.64000000e+04 -2.57046498e-01
5.65000000e+04 -2.57728511e-01
5.66000000e+04 -2.58413143e-01
5.67000000e+04 -2.59100409e-01
5.68000000e+04 -2.59790322e-01
5.69000000e+04 -2.60482895e-01
5.70000000e+04 -2.61178142e-01
5.71000000e+04 -2.61876077e-01
5.72000000e+04 -2.62576712e-01
5.73000000e+04 -2.63280063e-01
5.74000000e+04 -2.63986143e-01
5.75000000e+04 -2.64694966e-01
5.76000000e+04 -2.65406547e-01
5.77000000e+04 -2.66120898e-01
5.78000000e+04 -2.66838036e-01
5.79000000e+04 -2.67557973e-01
5.80000000e+04 -2.68280726e-01
5.81000000e+04 -2.69006307e-01
5.82000000e+04 -2.69734732e-01
5.83000000e+04 -2.70466016e-01
5.84000000e+04 -2.71200173e-01
5.85000000e+04 -2.71937218e-01
5.86000000e+04 -2.72677167e-01
5.87000000e+04 -2.73420034e-01
5.88000000e+04 -2.74165835e-01
5.89000000e+04 -2.74914585e-01
5.90000000e+04 -2.75666300e-01
5.91000000e+04 -2.76420994e-01
5.92000000e+04 -2.77178685e-01
5.93000000e+04 -2.77939386e-01
5.94000000e+04 -2.78703115e-01
5.95000000e+04 -2.79469887e-01
5.96000000e+04 -2.80239718e-01
5.97000000e+04 -2.81012624e-01
5.98000000e+04 -2.81788622e-01
5.99000000e+04 -2.82567728e-01
6.00000000e+04 -2.83349958e-01
6.01000000e+04 -2.84135329e-01
6.02000000e+04 -2.84923858e-01
6.03000000e+04 -2.85715561e-01
6.04000000e+04 -2.86510455e-01
6.05000000e+04 -2.87308557e-01
6.06000000e+04 -2.88109885e-01
6.07000000e+04 -2.88914455e-01
6.08000000e+04 -2.89722285e-01
6.09000000e+04 -2.90533392e-01
6.10000000e+04 -2.91347795e-01
6.11000000e+04 -2.92165510e-01
6.12000000e+04 -2.92986555e-01
6.13000000e+04 -2.93810948e-01
6.14000000e+04 -2.94638708e-01
6.15000000e+04 -2.95469852e-01
6.16000000e+04 -2.96304399e-01
6.17000000e+04 -2.97142367e-01
6.18000000e+04 -2.97983774e-01
6.19000000e+04 -2.98828640e-01
6.20000000e+04 -2.99676983e-01
6.21000000e+04 -3.00528822e-01
6.22000000e+04 -3.01384175e-01
6.23000000e+04 -3.02243063e-01
6.24000000e+04 -3.03105503e-01
6.25000000e+04 -3.03971517e-01
6.26000000e+04 -3.04841122e-01
6.27000000e+04 -3.05714340e-01
6.28000000e+04 -3.06591188e-01
6.29000000e+04 -3.07471689e-01
6.30000000e+04 -3.08355861e-01
6.31000000e+04 -3.09243725e-01
6.32000000e+04 -3.10135301e-01
6.33000000e+04 -3.11030609e-01
6.34000000e+04 -3.11929670e-01
6.35000000e+04 -3.12832506e-01
6.36000000e+04 -3.13739136e-01
6.37000000e+04 -3.14649581e-01
6.38000000e+04 -3.15563864e-01
6.39000000e+04 -3.16482005e-01
6.40000000e+04 -3.17404025e-01
6.41000000e+04 -3.18329947e-01
6.42000000e+04 -3.19259792e-01
6.43000000e+04 -3.20193581e-01
6.44000000e+04 -3.21131337e-01
6.45000000e+04 -3.22073083e-01
6.46000000e+04 -3.23018840e-01
6.47000000e+04 -3.23968630e-01
6.48000000e+04 -3.24922478e-01
6.49000000e+04 -3.25880404e-01
6.50000000e+04 -3.26842433e-01
6.51000000e+04 -3.27808587e-01
6.52000000e+04 -3.28778890e-01
6.53000000e+04 -3.29753365e-01
6.54000000e+04 -3.30732036e-01
6.55000000e+04 -3.31714926e-01
6.56000000e+04 -3.32702060e-01
6.57000000e+04 -3.33693461e-01
6.58000000e+04 -3.34689154e-01
6.59000000e+04 -3.35689163e-01
6.60000000e+04 -3.36693513e-01
6.61000000e+04 -3.37702228e-01
6.62000000e+04 -3.38715334e-01
6.63000000e+04 -3.39732855e-01
6.64000000e+04 -3.40754817e-01
6.65000000e+04 -3.41781246e-01
6.66000000e+04 -3.42812166e-01
6.67000000e+04 -3.43847605e-01
6.68000000e+04 -3.44887587e-01
6.69000000e+04 -3.45932139e-01
6.70000000e+04 -3.46981287e-01
6.71000000e+04 -3.48035058e-01
6.72000000e+04 -3.49093479e-01
6.73000000e+04 -3.50156577e-01
6.74000000e+04 -3.51224378e-01
6.75000000e+04 -3.52296910e-01
6.76000000e+04 -3.53374201e-01
6.77000000e+04 -3.54456278e-01
6.78000000e+04 -3.55543169e-01
6.79000000e+04 -3.56634902e-01
6.80000000e+04 -3.57731505e-01
6.81000000e+04 -3.58833008e-01
6.82000000e+04 -3.59939438e-01
6.83000000e+04 -3.61050825e-01
6.84000000e+04 -3.62167198e-01
6.85000000e+04 -3.63288585e-01
6.86000000e+04 -3.64415017e-01
6.87000000e+04 -3.65546524e-01
6.88000000e+04 -3.66683134e-01
6.89000000e+04 -3.67824879e-01
6.90000000e+04 -3.68971789e-01
6.91000000e+04 -3.70123894e-01
6.92000000e+04 -3.71281226e-01
6.93000000e+04 -3.72443814e-01
6.94000000e+04 -3.73611691e-01
6.95000000e+04 -3.74784889e-01
6.96000000e+04 -3.75963437e-01
6.97000000e+04 -3.77147370e-01
6.98000000e+04 -3.78336718e-01
6.99000000e+04 -3.79531515e-01
7.00000000e+04 -3.80731793e-01
7.01000000e+04 -3.81937584e-01
7.02000000e+04 -3.83148923e-01
7.03000000e+04 -3.84365841e-01
7.04000000e+04 -3.85588374e-01
7.05000000e+04 -3.86816555e-01
7.06000000e+04 -3.88050417e-01
7.07000000e+04 -3.89289996e-01
7.08000000e+04 -3.90535326e-01
7.09000000e+04 -3.91786441e-01
7.10000000e+04 -3.93043377e-01
7.11000000e+04 -3.94306170e-01
7.12000000e+04 -3.95574854e-01
7.13000000e+04 -3.96849467e-01
7.14000000e+04 -3.98130043e-01
7.15000000e+04 -3.99416620e-01
7.16000000e+04 -4.00709233e-01
7.17000000e+04 -4.02007921e-01
7.18000000e+04 -4.03312720e-01
7.19000000e+04 -4.04623668e-01
7.20000000e+04 -4.05940803e-01
7.21000000e+04 -4.07264163e-01
7.22000000e+04 -4.08593785e-01
7.23000000e+04 -4.09929710e-01
7.24000000e+04 -4.11271975e-01
7.25000000e+04 -4.12620620e-01
7.26000000e+04 -4.13975685e-01
7.27000000e+04 -4.15337209e-01
7.28000000e+04 -4.16705232e-01
7.29000000e+04 -4.18079796e-01
7.30000000e+04 -4.19460939e-01
7.31000000e+04 -4.20848705e-01
7.32000000e+04 -4.22243134e-01
7.33000000e+04 -4.23644267e-01
7.34000000e+04 -4.25052147e-01
7.35000000e+04 -4.26466816e-01
7.36000000e+04 -4.27888316e-01
7.37000000e+04 -4.29316691e-01
7.38000000e+04 -4.30751983e-01
7.39000000e+04 -4.32194237e-01
7.40000000e+04 -4.33643496e-01
7.41000000e+04 -4.35099804e-01
7.42000000e+04 -4.36563207e-01
7.43000000e+04 -4.38033748e-01
7.44000000e+04 -4.39511474e-01
7.45000000e+04 -4.40996429e-01
7.46000000e+04 -4.42488661e-01
7.47000000e+04 -4.43988214e-01
7.48000000e+04 -4.45495136e-01
7.49000000e+04 -4.47009474e-01
7.50000000e+04 -4.48531275e-01
7.51000000e+04 -4.50060587e-01
7.52000000e+04 -4.51597458e-01
7.53000000e+04 -4.53141937e-01
7.54000000e+04 -4.54694072e-01
7.55000000e+04 -4.56253913e-01
7.56000000e+04 -4.57821509e-01
7.57000000e+04 -4.59396910e-01
7.58000000e+04 -4.60980167e-01
7.59000000e+04 -4.62571331e-01
7.60000000e+04 -4.64170452e-01
7.61000000e+04 -4.65777582e-01
7.62000000e+04 -4.67392773e-01
7.63000000e+04 -4.69016078e-01
7.64000000e+04 -4.70647549e-01
7.65000000e+04 -4.72287240e-01
7.66000000e+04 -4.73935204e-01
7.67000000e+04 -4.75591495e-01
7.68000000e+04 -4.77256167e-01
7.69000000e+04 -4.78929276e-01
7.70000000e+04 -4.80610877e-01
7.71000000e+04 -4.82301025e-01
7.72000000e+04 -4.83999777e-01
7.73000000e+04 -4.85707189e-01
7.74000000e+04 -4.87423319e-01
7.75000000e+04 -4.89148223e-01
7.76000000e+04 -4.90881960e-01
7.77000000e+04 -4.92624589e-01
7.78000000e+04 -4.94376168e-01
7.79000000e+04 -4.96136756e-01
7.80000000e+04 -4.97906413e-01
7.81000000e+04 -4.99685201e-01
7.82000000e+04 -5.01473178e-01
7.83000000e+04 -5.03270407e-01
7.84000000e+04 -5.05076950e-01
7.85000000e+04 -5.06892868e-01
7.86000000e+04 -5.08718225e-01
7.87000000e+04 -5.10553083e-01
7.88000000e+04 -5.12397506e-01
7.89000000e+04 -5.14251559e-01
7.90000000e+04 -5.16115306e-01
7.91000000e+04 -5.17988813e-01
7.92000000e+04 -5.19872145e-01
7.93000000e+04 -5.21765368e-01
7.94000000e+04 -5.23668550e-01
7.95000000e+04 -5.25581758e-01
7.96000000e+04 -5.27505060e-01
7.97000000e+04 -5.29438524e-01
7.98000000e+04 -5.31382220e-01
7.99000000e+04 -5.33336216e-01
8.00000000e+04 -5.35300583e-01
8.01000000e+04 -5.37275392e-01
8.02000000e+04 -5.39260714e-01
8.03000000e+04 -5.41256620e-01
8.04000000e+04 -5.43263184e-01
8.05000000e+04 -5.45280478e-01
8.06000000e+04 -5.47308576e-01
8.07000000e+04 -5.49347552e-01
8.08000000e+04 -5.51397481e-01
8.09000000e+04 -5.53458439e-01
8.10000000e+04 -5.55530500e-01
8.11000000e+04 -5.57613743e-01
8.12000000e+04 -5.59708244e-01
8.13000000e+04 -5.61814080e-01
8.14000000e+04 -5.63931332e-01
8.15000000e+04 -5.66060077e-01
8.16000000e+04 -5.68200396e-01
8.17000000e+04 -5.70352369e-01
8.18000000e+04 -5.72516078e-01
8.19000000e+04 -5.74691603e-01
8.20000000e+04 -5.76879028e-01
8.21000000e+04 -5.79078436e-01
8.22000000e+04 -5.81289910e-01
8.23000000e+04 -5.83513534e-01
8.24000000e+04 -5.85749396e-01
8.25000000e+04 -5.87997579e-01
8.26000000e+04 -5.90258171e-01
8.27000000e+04 -5.92531258e-01
8.28000000e+04 -5.94816930e-01
8.29000000e+04 -5.97115275e-01
8.30000000e+04 -5.99426382e-01
8.31000000e+04 -6.01750341e-01
8.32000000e+04 -6.04087244e-01
8.33000000e+04 -6.06437183e-01
8.34000000e+04 -6.08800249e-01
8.35000000e+04 -6.11176536e-01
8.36000000e+04 -6.13566138e-01
8.37000000e+04 -6.15969150e-01
8.38000000e+04 -6.18385667e-01
8.39000000e+04 -6.20815786e-01
8.40000000e+04 -6.23259604e-01
8.41000000e+04 -6.25717220e-01
8.42000000e+04 -6.28188731e-01
8.43000000e+04 -6.30674237e-01
8.44000000e+04 -6.33173839e-01
8.45000000e+04 -6.35687639e-01
8.46000000e+04 -6.38215738e-01
8.47000000e+04 -6.40758239e-01
8.48000000e+04 -6.43315246e-01
8.49000000e+04 -6.45886865e-01
8.50000000e+04 -6.48473199e-01
8.51000000e+04 -6.51074357e-01
8.52000000e+04 -6.53690445e-01
8.53000000e+04 -6.56321572e-01
8.54000000e+04 -6.58967846e-01
8.55000000e+04 -6.61629378e-01
8.56000000e+04 -6.64306279e-01
8.57000000e+04 -6.66998660e-01
8.58000000e+04 -6.69706635e-01
8.59000000e+04 -6.72430318e-01
8.60000000e+04 -6.75169822e-01
8.61000000e+04 -6.77925265e-01
8.62000000e+04 -6.80696762e-01
8.63000000e+04 -6.83484431e-01
8.64000000e+04 -6.86288391e-01
8.65000000e+04 -6.89108761e-01
8.66000000e+04 -6.91945663e-01
8.67000000e+04 -6.94799217e-01
8.68000000e+04 -6.97669547e-01
8.69000000e+04 -7.00556776e-01
8.70000000e+04 -7.03461029e-01
8.71000000e+04 -7.06382432e-01
8.72000000e+04 -7.09321111e-01
8.73000000e+04 -7.12277195e-01
8.74000000e+04 -7.15250812e-01
8.75000000e+04 -7.18242093e-01
8.76000000e+04 -7.21251169e-01
8.77000000e+04 -7.24278172e-01
8.78000000e+04 -7.27323235e-01
8.79000000e+04 -7.30386493e-01
8.80000000e+04 -7.33468082e-01
8.81000000e+04 -7.36568138e-01
8.82000000e+04 -7.39686800e-01
8.83000000e+04 -7.42824206e-01
8.84000000e+04 -7.45980496e-01
8.85000000e+04 -7.49155813e-01
8.86000000e+04 -7.52350298e-01
8.87000000e+04 -7.55564096e-01
8.88000000e+04 -7.58797351e-01
8.89000000e+04 -7.62050210e-01
8.90000000e+04 -7.65322821e-01
8.91000000e+04 -7.68615331e-01
8.92000000e+04 -7.71927891e-01
8.93000000e+04 -7.75260653e-01
8.94000000e+04 -7.78613768e-01
8.95000000e+04 -7.81987390e-01
8.96000000e+04 -7.85381675e-01
8.97000000e+04 -7.88796778e-01
8.98000000e+04 -7.92232858e-01
8.99000000e+04 -7.95690073e-01
9.00000000e+04 -7.99168584e-01
9.01000000e+04 -8.02668552e-01
9.02000000e+04 -8.06190141e-01
9.03000000e+04 -8.09733514e-01
9.04000000e+04 -8.13298837e-01
9.05000000e+04 -8.16886278e-01
9.06000000e+04 -8.20496004e-01
9.07000000e+04 -8.24128187e-01
9.08000000e+04 -8.27782996e-01
9.09000000e+04 -8.31460606e-01
9.10000000e+04 -8.35161189e-01
9.11000000e+04 -8.38884922e-01
9.12000000e+04 -8.42631981e-01
9.13000000e+04 -8.46402546e-01
9.14000000e+04 -8.50196795e-01
9.15000000e+04 -8.54014911e-01
9.16000000e+04 -8.57857077e-01
9.17000000e+04 -8.61723477e-01
9.18000000e+04 -8.65614297e-01
9.19000000e+04 -8.69529724e-01
9.20000000e+04 -8.73469948e-01
9.21000000e+04 -8.77435159e-01
9.22000000e+04 -8.81425549e-01
9.23000000e+04 -8.85441313e-01
9.24000000e+04 -8.89482645e-01
9.25000000e+04 -8.93549742e-01
9.26000000e+04 -8.97642803e-01
9.27000000e+04 -9.01762029e-01
9.28000000e+04 -9.05907620e-01
9.29000000e+04 -9.10079780e-01
9.30000000e+04 -9.14278714e-01
9.31000000e+04 -9.18504629e-01
9.32000000e+04 -9.22757733e-01
9.33000000e+04 -9.27038236e-01
9.34000000e+04 -9.31346350e-01
9.35000000e+04 -9.35682289e-01
9.36000000e+04 -9.40046266e-01
9.37000000e+04 -9.44438500e-01
9.38000000e+04 -9.48859208e-01
9.39000000e+04 -9.53308610e-01
9.40000000e+04 -9.57786930e-01
9.41000000e+04 -9.62294390e-01
9.42000000e+04 -9.66831216e-01
9.43000000e+04 -9.71397635e-01
9.44000000e+04 -9.75993876e-01
9.45000000e+04 -9.80620170e-01
9.46000000e+04 -9.85276750e-01
9.47000000e+04 -9.89963850e-01
9.48000000e+04 -9.94681706e-01
9.49000000e+04 -9.99430555e-01
9.50000000e+04 -1.00421064e+00
9.51000000e+04 -1.00902220e+00
9.52000000e+04 -1.01386548e+00
9.53000000e+04 -1.01874072e+00
9.54000000e+04 -1.02364817e+00
9.55000000e+04 -1.02858809e+00
9.56000000e+04 -1.03356072e+00
9.57000000e+04 -1.03856631e+00
9.58000000e+04 -1.04360512e+00
9.59000000e+04 -1.04867740e+00
9.60000000e+04 -1.05378342e+00
9.61000000e+04 -1.05892343e+00
9.62000000e+04 -1.06409770e+00
9.63000000e+04 -1.06930649e+00
9.64000000e+04 -1.07455006e+00
9.65000000e+04 -1.07982869e+00
9.66000000e+04 -1.08514264e+00
9.67000000e+04 -1.09049219e+00
9.68000000e+04 -1.09587761e+00
9.69000000e+04 -1.10129917e+00
9.70000000e+04 -1.10675715e+00
9.71000000e+04 -1.11225184e+00
9.72000000e+04 -1.11778350e+00
9.73000000e+04 -1.12335243e+00
9.74000000e+04 -1.12895892e+00
9.75000000e+04 -1.13460323e+00
9.76000000e+04 -1.14028568e+00
9.77000000e+04 -1.14600654e+00
9.78000000e+04 -1.15176611e+00
9.79000000e+04 -1.15756469e+00
9.80000000e+04 -1.16340256e+00
9.81000000e+04 -1.16928003e+00
9.82000000e+04 -1.17519741e+00
9.83000000e+04 -1.18115498e+00
9.84000000e+04 -1.18715305e+00
9.85000000e+04 -1.19319194e+00
9.86000000e+04 -1.19927194e+00
9.87000000e+04 -1.20539337e+00
9.88000000e+04 -1.21155654e+00
9.89000000e+04 -1.21776176e+00
9.90000000e+04 -1.22400935e+00
9.91000000e+04 -1.23029961e+00
9.92000000e+04 -1.23663288e+00
9.93000000e+04 -1.24300947e+00
9.94000000e+04 -1.24942970e+00
9.95000000e+04 -1.25589390e+00
9.96000000e+04 -1.26240238e+00
9.97000000e+04 -1.26895548e+00
9.98000000e+04 -1.27555353e+00
9.99000000e+04 -1.28219686e+00
1.00000000e+05 -1.28888579e+00
1.00100000e+05 -1.29562066e+00
1.00200000e+05 -1.30240181e+00
1.00300000e+05 -1.30922957e+00
1.00400000e+05 -1.31610428e+00
1.00500000e+05 -1.32302628e+00
1.00600000e+05 -1.32999591e+00
1.00700000e+05 -1.33701350e+00
1.00800000e+05 -1.34407941e+00
1.00900000e+05 -1.35119398e+00
1.01000000e+05 -1.35835756e+00
1.01100000e+05 -1.36557048e+00
1.01200000e+05 -1.37283311e+00
1.01300000e+05 -1.38014579e+00
1.01400000e+05 -1.38750886e+00
1.01500000e+05 -1.39492268e+00
1.01600000e+05 -1.40238761e+00
1.01700000e+05 -1.40990400e+00
1.01800000e+05 -1.41747219e+00
1.01900000e+05 -1.42509256e+00
1.02000000e+05 -1.43276544e+00
1.02100000e+05 -1.44049120e+00
1.02200000e+05 -1.44827020e+00
1.02300000e+05 -1.45610279e+00
1.02400000e+05 -1.46398933e+00
1.02500000e+05 -1.47193017e+00
1.02600000e+05 -1.47992569e+00
1.02700000e+05 -1.48797623e+00
1.02800000e+05 -1.49608216e+00
1.02900000e+05 -1.50424384e+00
1.03000000e+05 -1.51246162e+00
1.03100000e+05 -1.52073586e+00
1.03200000e+05 -1.52906693e+00
1.03300000e+05 -1.53745517e+00
1.03400000e+05 -1.54590096e+00
1.03500000e+05 -1.55440464e+00
1.03600000e+05 -1.56296658e+00
1.03700000e+05 -1.57158713e+00
1.03800000e+05 -1.58026665e+00
1.03900000e+05 -1.58900549e+00
1.04000000e+05 -1.59780400e+00
1.04100000e+05 -1.60666254e+00
1.04200000e+05 -1.61558146e+00
1.04300000e+05 -1.62456111e+00
1.04400000e+05 -1.63360183e+00
1.04500000e+05 -1.64270397e+00
1.04600000e+05 -1.65186789e+00
1.04700000e+05 -1.66109391e+00
1.04800000e+05 -1.67038238e+00
1.04900000e+05 -1.67973363e+00
1.05000000e+05 -1.68914801e+00
1.05100000e+05 -1.69862585e+00
1.05200000e+05 -1.70816746e+00
1.05300000e+05 -1.71777319e+00
1.05400000e+05 -1.72744336e+00
1.05500000e+05 -1.73717827e+00
1.05600000e+05 -1.74697826e+00
1.05700000e+05 -1.75684363e+00
1.05800000e+05 -1.76677470e+00
1.05900000e+05 -1.77677176e+00
1.06000000e+05 -1.78683511e+00
1.06100000e+05 -1.79696506e+00
1.06200000e+05 -1.80716188e+00
1.06300000e+05 -1.81742588e+00
1.06400000e+05 -1.82775731e+00
1.06500000e+05 -1.83815647e+00
1.06600000e+05 -1.84862362e+00
1.06700000e+05 -1.85915901e+00
1.06800000e+05 -1.86976291e+00
1.06900000e+05 -1.88043556e+00
1.07000000e+05 -1.89117720e+00
1.07100000e+05 -1.90198808e+00
1.07200000e+05 -1.91286841e+00
1.07300000e+05 -1.92381842e+00
1.07400000e+05 -1.93483831e+00
1.07500000e+05 -1.94592829e+00
1.07600000e+05 -1.95708855e+00
1.07700000e+05 -1.96831927e+00
1.07800000e+05 -1.97962064e+00
1.07900000e+05 -1.99099281e+00
1.08000000e+05 -2.00243594e+00
1.08100000e+05 -2.01395018e+00
1.08200000e+05 -2.02553565e+00
1.08300000e+05 -2.03719247e+00
1.08400000e+05 -2.04892077e+00
1.08500000e+05 -2.06072063e+00
1.08600000e+05 -2.07259214e+00
1.08700000e+05 -2.08453537e+00
1.08800000e+05 -2.09655039e+00
1.08900000e+05 -2.10863723e+00
1.09000000e+05 -2.12079593e+00
1.09100000e+05 -2.13302650e+00
1.09200000e+05 -2.14532894e+00
1.09300000e+05 -2.15770325e+00
1.09400000e+05 -2.17014939e+00
1.09500000e+05 -2.18266730e+00
1.09600000e+05 -2.19525694e+00
1.09700000e+05 -2.20791820e+00
1.09800000e+05 -2.22065101e+00
1.09900000e+05 -2.23345522e+00
1.10000000e+05 -2.24633072e+00
1.10100000e+05 -2.25927734e+00
1.10200000e+05 -2.27229490e+00
1.10300000e+05 -2.28538320e+00
1.10400000e+05 -2.29854203e+00
1.10500000e+05 -2.31177114e+00
1.10600000e+05 -2.32507027e+00
1.10700000e+05 -2.33843913e+00
1.10800000e+05 -2.35187741e+00
1.10900000e+05 -2.36538478e+00
1.11000000e+05 -2.37896087e+00
1.11100000e+05 -2.39260530e+00
1.11200000e+05 -2.40631765e+00
1.11300000e+05 -2.42009750e+00
1.11400000e+05 -2.43394436e+00
1.11500000e+05 -2.44785776e+00
1.11600000e+05 -2.46183716e+00
1.11700000e+05 -2.47588202e+00
1.11800000e+05 -2.48999175e+00
1.11900000e+05 -2.50416574e+00
1.12000000e+05 -2.51840335e+00
1.12100000e+05 -2.53270389e+00
1.12200000e+05 -2.54706667e+00
1.12300000e+05 -2.56149094e+00
1.12400000e+05 -2.57597591e+00
1.12500000e+05 -2.59052079e+00
1.12600000e+05 -2.60512472e+00
1.12700000e+05 -2.61978682e+00
1.12800000e+05 -2.63450617e+00
1.12900000e+05 -2.64928181e+00
1.13000000e+05 -2.66411274e+00
1.13100000e+05 -2.67899794e+00
1.13200000e+05 -2.69393632e+00
1.13300000e+05 -2.70892677e+00
1.13400000e+05 -2.72396813e+00
1.13500000e+05 -2.73905920e+00
1.13600000e+05 -2.75419874e+00
1.13700000e+05 -2.76938546e+00
1.13800000e+05 -2.78461804e+00
1.13900000e+05 -2.79989510e+00
1.14000000e+05 -2.81521521e+00
1.14100000e+05 -2.83057692e+00
1.14200000e+05 -2.84597871e+00
1.14300000e+05 -2.86141901e+00
1.14400000e+05 -2.87689622e+00
1.14500000e+05 -2.89240868e+00
1.14600000e+05 -2.90795468e+00
1.14700000e+05 -2.92353246e+00
1.14800000e+05 -2.93914021e+00
1.14900000e+05 -2.95477607e+00
1.15000000e+05 -2.97043812e+00
1.15100000e+05 -2.98612440e+00
1.15200000e+05 -3.00183290e+00
1.15300000e+05 -3.01756152e+00
1.15400000e+05 -3.03330815e+00
1.15500000e+05 -3.04907060e+00
1.15600000e+05 -3.06484663e+00
1.15700000e+05 -3.08063394e+00
1.15800000e+05 -3.09643018e+00
1.15900000e+05 -3.11223295e+00
1.16000000e+05 -3.12803977e+00
1.16100000e+05 -3.14384811e+00
1.16200000e+05 -3.15965540e+00
1.16300000e+05 -3.17545899e+00
1.16400000e+05 -3.19125617e+00
1.16500000e+05 -3.20704419e+00
1.16600000e+05 -3.22282023e+00
1.16700000e+05 -3.23858140e+00
1.16800000e+05 -3.25432475e+00
1.16900000e+05 -3.27004730e+00
1.17000000e+05 -3.28574598e+00
1.17100000e+05 -3.30141765e+00
1.17200000e+05 -3.31705914e+00
1.17300000e+05 -3.33266721e+00
1.17400000e+05 -3.34823854e+00
1.17500000e+05 -3.36376977e+00
1.17600000e+05 -3.37925748e+00
1.17700000e+05 -3.39469816e+00
1.17800000e+05 -3.41008828e+00
1.17900000e+05 -3.42542423e+00
1.18000000e+05 -3.44070233e+00
1.18100000e+05 -3.45591885e+00
1.18200000e+05 -3.47107002e+00
1.18300000e+05 -3.48615197e+00
1.18400000e+05 -3.50116081e+00
1.18500000e+05 -3.51609256e+00
1.18600000e+05 -3.53094322e+00
1.18700000e+05 -3.54570869e+00
1.18800000e+05 -3.56038484e+00
1.18900000e+05 -3.57496748e+00
1.19000000e+05 -3.58945236e+00
1.19100000e+05 -3.60383519e+00
1.19200000e+05 -3.61811161e+00
1.19300000e+05 -3.63227721e+00
1.19400000e+05 -3.64632753e+00
1.19500000e+05 -3.66025806e+00
1.19600000e+05 -3.67406426e+00
1.19700000e+05 -3.68774151e+00
1.19800000e+05 -3.70128515e+00
1.19900000e+05 -3.71469049e+00
1.20000000e+05 -3.72795279e+00
1.20100000e+05 -3.74106725e+00
1.20200000e+05 -3.75402906e+00
1.20300000e+05 -3.76683333e+00
1.20400000e+05 -3.77947517e+00
1.20500000e+05 -3.79194962e+00
1.20600000e+05 -3.80425172e+00
1.20700000e+05 -3.81637643e+00
1.20800000e+05 -3.82831872e+00
1.20900000e+05 -3.84007352e+00
1.21000000e+05 -3.85163571e+00
1.21100000e+05 -3.86300016e+00
1.21200000e+05 -3.87416173e+00
1.21300000e+05 -3.88511523e+00
1.21400000e+05 -3.89585547e+00
1.21500000e+05 -3.90637722e+00
1.21600000e+05 -3.91667527e+00
1.21700000e+05 -3.92674436e+00
1.21800000e+05 -3.93657924e+00
1.21900000e+05 -3.94617465e+00
1.22000000e+05 -3.95552531e+00
1.22100000e+05 -3.96462596e+00
1.22200000e+05 -3.97347130e+00
1.22300000e+05 -3.98205608e+00
1.22400000e+05 -3.99037502e+00
1.22500000e+05 -3.99842286e+00
1.22600000e+05 -4.00619434e+00
1.22700000e+05 -4.01368422e+00
1.22800000e+05 -4.02088728e+00
1.22900000e+05 -4.02779830e+00
1.23000000e+05 -4.03441210e+00
1.23100000e+05 -4.04072350e+00
1.23200000e+05 -4.04672739e+00
1.23300000e+05 -4.05241864e+00
1.23400000e+05 -4.05779217e+00
1.23500000e+05 -4.06284296e+00
1.23600000e+05 -4.06756600e+00
1.23700000e+05 -4.07195632e+00
1.23800000e+05 -4.07600901e+00
1.23900000e+05 -4.07971922e+00
1.24000000e+05 -4.08308211e+00
1.24100000e+05 -4.08609294e+00
1.24200000e+05 -4.08874700e+00
1.24300000e+05 -4.09103964e+00
1.24400000e+05 -4.09296630e+00
1.24500000e+05 -4.09452246e+00
1.24600000e+05 -4.09570368e+00
1.24700000e+05 -4.09650560e+00
1.24800000e+05 -4.09692393e+00
1.24900000e+05 -4.09695447e+00
1.25000000e+05 -4.09659309e+00
1.25100000e+05 -4.09583576e+00
1.25200000e+05 -4.09467854e+00
1.25300000e+05 -4.09311757e+00
1.25400000e+05 -4.09114910e+00
1.25500000e+05 -4.08876948e+00
1.25600000e+05 -4.08597516e+00
1.25700000e+05 -4.08276271e+00
1.25800000e+05 -4.07912878e+00
1.25900000e+05 -4.07507016e+00
1.26000000e+05 -4.07058376e+00
1.26100000e+05 -4.06566658e+00
1.26200000e+05 -4.06031577e+00
1.26300000e+05 -4.05452861e+00
1.26400000e+05 -4.04830248e+00
1.26500000e+05 -4.04163492e+00
1.26600000e+05 -4.03452359e+00
1.26700000e+05 -4.02696629e+00
1.26800000e+05 -4.01896098e+00
1.26900000e+05 -4.01050574e+00
1.27000000e+05 -4.00159881e+00
1.27100000e+05 -3.99223857e+00
1.27200000e+05 -3.98242357e+00
1.27300000e+05 -3.97215250e+00
1.27400000e+05 -3.96142420e+00
1.27500000e+05 -3.95023770e+00
1.27600000e+05 -3.93859218e+00
1.27700000e+05 -3.92648697e+00
1.27800000e+05 -3.91392159e+00
1.27900000e+05 -3.90089572e+00
1.28000000e+05 -3.88740922e+00
1.28100000e+05 -3.87346211e+00
1.28200000e+05 -3.85905461e+00
1.28300000e+05 -3.84418709e+00
1.28400000e+05 -3.82886014e+00
1.28500000e+05 -3.81307450e+00
1.28600000e+05 -3.79683111e+00
1.28700000e+05 -3.78013110e+00
1.28800000e+05 -3.76297577e+00
1.28900000e+05 -3.74536663e+00
1.29000000e+05 -3.72730537e+00
1.29100000e+05 -3.70879388e+00
1.29200000e+05 -3.68983425e+00
1.29300000e+05 -3.67042874e+00
1.29400000e+05 -3.65057983e+00
1.29500000e+05 -3.63029018e+00
1.29600000e+05 -3.60956267e+00
1.29700000e+05 -3.58840036e+00
1.29800000e+05 -3.56680650e+00
1.29900000e+05 -3.54478456e+00
1.30000000e+05 -3.52233820e+00
1.30100000e+05 -3.49947127e+00
1.30200000e+05 -3.47618784e+00
1.30300000e+05 -3.45249216e+00
1.30400000e+05 -3.42838867e+00
1.30500000e+05 -3.40388203e+00
1.30600000e+05 -3.37897708e+00
1.30700000e+05 -3.35367887e+00
1.30800000e+05 -3.32799262e+00
1.30900000e+05 -3.30192375e+00
1.31000000e+05 -3.27547788e+00
1.31100000e+05 -3.24866082e+00
1.31200000e+05 -3.22147854e+00
1.31300000e+05 -3.19393723e+00
1.31400000e+05 -3.16604322e+00
1.31500000e+05 -3.13780304e+00
1.31600000e+05 -3.10922341e+00
1.31700000e+05 -3.08031118e+00
1.31800000e+05 -3.05107340e+00
1.31900000e+05 -3.02151727e+00
1.32000000e+05 -2.99165014e+00
1.32100000e+05 -2.96147953e+00
1.32200000e+05 -2.93101310e+00
1.32300000e+05 -2.90025865e+00
1.32400000e+05 -2.86922412e+00
1.32500000e+05 -2.83791758e+00
1.32600000e+05 -2.80634722e+00
1.32700000e+05 -2.77452136e+00
1.32800000e+05 -2.74244842e+00
1.32900000e+05 -2.71013692e+00
1.33000000e+05 -2.67759548e+00
1.33100000e+05 -2.64483282e+00
1.33200000e+05 -2.61185772e+00
1.33300000e+05 -2.57867903e+00
1.33400000e+05 -2.54530567e+00
1.33500000e+05 -2.51174660e+00
1.33600000e+05 -2.47801083e+00
1.33700000e+05 -2.44410739e+00
1.33800000e+05 -2.41004534e+00
1.33900000e+05 -2.37583372e+00
1.34000000e+05 -2.34148160e+00
1.34100000e+05 -2.30699802e+00
1.34200000e+05 -2.27239197e+00
1.34300000e+05 -2.23767244e+00
1.34400000e+05 -2.20284833e+00
1.34500000e+05 -2.16792849e+00
1.34600000e+05 -2.13292167e+00
1.34700000e+05 -2.09783656e+00
1.34800000e+05 -2.06268169e+00
1.34900000e+05 -2.02746551e+00
1.35000000e+05 -1.99219632e+00
1.35100000e+05 -1.95688225e+00
1.35200000e+05 -1.92153128e+00
1.35300000e+05 -1.88615119e+00
1.35400000e+05 -1.85074959e+00
1.35500000e+05 -1.81533385e+00
1.35600000e+05 -1.77991113e+00
1.35700000e+05 -1.74448834e+00
1.35800000e+05 -1.70907213e+00
1.35900000e+05 -1.67366888e+00
1.36000000e+05 -1.63828470e+00
1.36100000e+05 -1.60292537e+00
1.36200000e+05 -1.56759640e+00
1.36300000e+05 -1.53230292e+00
1.36400000e+05 -1.49704978e+00
1.36500000e+05 -1.46184143e+00
1.36600000e+05 -1.42668199e+00
1.36700000e+05 -1.39157519e+00
1.36800000e+05 -1.35652439e+00
1.36900000e+05 -1.32153254e+00
1.37000000e+05 -1.28660222e+00
1.37100000e+05 -1.25173557e+00
1.37200000e+05 -1.21693434e+00
1.37300000e+05 -1.18219985e+00
1.37400000e+05 -1.14753301e+00
1.37500000e+05 -1.11293428e+00
1.37600000e+05 -1.07840372e+00
1.37700000e+05 -1.04394095e+00
1.37800000e+05 -1.00954515e+00
1.37900000e+05 -9.75215116e-01
1.38000000e+05 -9.40949181e-01
1.38100000e+05 -9.06745282e-01
1.38200000e+05 -8.72600946e-01
1.38300000e+05 -8.38513300e-01
1.38400000e+05 -8.04479075e-01
1.38500000e+05 -7.70494627e-01
1.38600000e+05 -7.36555941e-01
1.38700000e+05 -7.02658648e-01
1.38800000e+05 -6.68798039e-01
1.38900000e+05 -6.34969084e-01
1.39000000e+05 -6.01166446e-01
1.39100000e+05 -5.67384503e-01
1.39200000e+05 -5.33617365e-01
1.39300000e+05 -4.99858899e-01
1.39400000e+05 -4.66102747e-01
1.39500000e+05 -4.32342352e-01
1.39600000e+05 -3.98570982e-01
1.39700000e+05 -3.64781752e-01
1.39800000e+05 -3.30967653e-01
1.39900000e+05 -2.97121572e-01
1.40000000e+05 -2.63236326e-01
1.40100000e+05 -2.29304683e-01
1.40200000e+05 -1.95319389e-01
1.40300000e+05 -1.61273197e-01
1.40400000e+05 -1.27158892e-01
1.40500000e+05 -9.29693183e-02
1.40600000e+05 -5.86974039e-02
1.40700000e+05 -2.43361887e-02
1.40800000e+05 1.01211519e-02
1.40900000e+05 4.46812820e-02
1.41000000e+05 7.93506816e-02
1.41100000e+05 1.14135623e-01
1.41200000e+05 1.49042151e-01
1.41300000e+05 1.84076058e-01
1.41400000e+05 2.19242867e-01
1.41500000e+05 2.54547814e-01
1.41600000e+05 2.89995828e-01
1.41700000e+05 3.25591513e-01
1.41800000e+05 3.61339140e-01
1.41900000e+05 3.97242626e-01
1.42000000e+05 4.33305529e-01
1.42100000e+05 4.69531029e-01
1.42200000e+05 5.05921928e-01
1.42300000e+05 5.42480636e-01
1.42400000e+05 5.79209166e-01
1.42500000e+05 6.16109132e-01
1.42600000e+05 6.53181741e-01
1.42700000e+05 6.90427794e-01
1.42800000e+05 7.27847687e-01
1.42900000e+05 7.65441405e-01
1.43000000e+05 8.03208533e-01
1.43100000e+05 8.41148252e-01
1.43200000e+05 8.79259344e-01
1.43300000e+05 9.17540204e-01
1.43400000e+05 9.55988836e-01
1.43500000e+05 9.94602871e-01
1.43600000e+05 1.03337957e+00
1.43700000e+05 1.07231582e+00
1.43800000e+05 1.11140819e+00
1.43900000e+05 1.15065287e+00
1.44000000e+05 1.19004576e+00
1.44100000e+05 1.22958241e+00
1.44200000e+05 1.26925808e+00
1.44300000e+05 1.30906774e+00
1.44400000e+05 1.34900610e+00
1.44500000e+05 1.38906757e+00
1.44600000e+05 1.42924632e+00
1.44700000e+05 1.46953631e+00
1.44800000e+05 1.50993125e+00
1.44900000e+05 1.55042465e+00
1.45000000e+05 1.59100982e+00
1.45100000e+05 1.63167989e+00
1.45200000e+05 1.67242784e+00
1.45300000e+05 1.71324648e+00
1.45400000e+05 1.75412847e+00
1.45500000e+05 1.79506638e+00
1.45600000e+05 1.83605263e+00
1.45700000e+05 1.87707956e+00
1.45800000e+05 1.91813942e+00
1.45900000e+05 1.95922438e+00
1.46000000e+05 2.00032655e+00
1.46100000e+05 2.04143798e+00
1.46200000e+05 2.08255068e+00
1.46300000e+05 2.12365664e+00
1.46400000e+05 2.16474782e+00
1.46500000e+05 2.20581617e+00
1.46600000e+05 2.24685364e+00
1.46700000e+05 2.28785219e+00
1.46800000e+05 2.32880379e+00
1.46900000e+05 2.36970043e+00
1.47000000e+05 2.41053415e+00
1.47100000e+05 2.45129702e+00
1.47200000e+05 2.49198114e+00
1.47300000e+05 2.53257868e+00
1.47400000e+05 2.57308187e+00
1.47500000e+05 2.61348301e+00
1.47600000e+05 2.65377444e+00
1.47700000e+05 2.69394861e+00
1.47800000e+05 2.73399804e+00
1.47900000e+05 2.77391531e+00
1.48000000e+05 2.81369313e+00
1.48100000e+05 2.85332426e+00
1.48200000e+05 2.89280159e+00
1.48300000e+05 2.93211809e+00
1.48400000e+05 2.97126684e+00
1.48500000e+05 3.01024100e+00
1.48600000e+05 3.04903388e+00
1.48700000e+05 3.08763886e+00
1.48800000e+05 3.12604943e+00
1.48900000e+05 3.16425923e+00
1.49000000e+05 3.20226196e+00
1.49100000e+05 3.24005146e+00
1.49200000e+05 3.27762169e+00
1.49300000e+05 3.31496672e+00
1.49400000e+05 3.35208071e+00
1.49500000e+05 3.38895796e+00
1.49600000e+05 3.42559287e+00
1.49700000e+05 3.46197997e+00
1.49800000e+05 3.49811389e+00
1.49900000e+05 3.53398938e+00
1.50000000e+05 3.56960129e+00
1.50100000e+05 3.60494459e+00
1.50200000e+05 3.64001437e+00
1.50300000e+05 3.67480581e+00
1.50400000e+05 3.70931422e+00
1.50500000e+05 3.74353500e+00
1.50600000e+05 3.77746367e+00
1.50700000e+05 3.81109585e+00
1.50800000e+05 3.84442727e+00
1.50900000e+05 3.87745375e+00
1.51000000e+05 3.91017123e+00
1.51100000e+05 3.94257575e+00
1.51200000e+05 3.97466345e+00
1.51300000e+05 4.00643056e+00
1.51400000e+05 4.03787341e+00
1.51500000e+05 4.06898845e+00
1.51600000e+05 4.09977219e+00
1.51700000e+05 4.13022126e+00
1.51800000e+05 4.16033238e+00
1.51900000e+05 4.19010236e+00
1.52000000e+05 4.21952810e+00
1.52100000e+05 4.24860658e+00
1.52200000e+05 4.27733488e+00
1.52300000e+05 4.30571017e+00
1.52400000e+05 4.33372967e+00
1.52500000e+05 4.36139073e+00
1.52600000e+05 4.38869074e+00
1.52700000e+05 4.41562720e+00
1.52800000e+05 4.44219765e+00
1.52900000e+05 4.46839974e+00
1.53000000e+05 4.49423117e+00
1.53100000e+05 4.51968972e+00
1.53200000e+05 4.54477324e+00
1.53300000e+05 4.56947964e+00
1.53400000e+05 4.59380690e+00
1.53500000e+05 4.61775307e+00
1.53600000e+05 4.64131626e+00
1.53700000e+05 4.66449463e+00
1.53800000e+05 4.68728642e+00
1.53900000e+05 4.70968991e+00
1.54000000e+05 4.73170346e+00
1.54100000e+05 4.75332548e+00
1.54200000e+05 4.77455443e+00
1.54300000e+05 4.79538884e+00
1.54400000e+05 4.81582727e+00
1.54500000e+05 4.83586838e+00
1.54600000e+05 4.85551084e+00
1.54700000e+05 4.87475341e+00
1.54800000e+05 4.89359488e+00
1.54900000e+05 4.91203412e+00
1.55000000e+05 4.93490059e+00
1.55100000e+05 4.95187194e+00
1.55200000e+05 4.96841603e+00
1.55300000e+05 4.98453181e+00
1.55400000e+05 5.00021830e+00
1.55500000e+05 5.01547456e+00
1.55600000e+05 5.03029972e+00
1.55700000e+05 5.04469295e+00
1.55800000e+05 5.05865350e+00
1.55900000e+05 5.07218064e+00
1.56000000e+05 5.08527371e+00
1.56100000e+05 5.09793208e+00
1.56200000e+05 5.11015521e+00
1.56300000e+05 5.12194254e+00
1.56400000e+05 5.13329362e+00
1.56500000e+05 5.14420800e+00
1.56600000e+05 5.15468528e+00
1.56700000e+05 5.16472512e+00
1.56800000e+05 5.17432720e+00
1.56900000e+05 5.18349125e+00
1.57000000e+05 5.19221704e+00
1.57100000e+05 5.20050437e+00
1.57200000e+05 5.20835310e+00
1.57300000e+05 5.21576312e+00
1.57400000e+05 5.22273437e+00
1.57500000e+05 5.22926683e+00
1.57600000e+05 5.23536052e+00
1.57700000e+05 5.24101553e+00
1.57800000e+05 5.24623198e+00
1.57900000e+05 5.25101004e+00
1.58000000e+05 5.25534995e+00
1.58100000e+05 5.25925200e+00
1.58200000e+05 5.26271652e+00
1.58300000e+05 5.26574392e+00
1.58400000e+05 5.26833466e+00
1.58500000e+05 5.27048924e+00
1.58600000e+05 5.27220825e+00
1.58700000e+05 5.27349230e+00
1.58800000e+05 5.27434210e+00
1.58900000e+05 5.27475837e+00
1.59000000e+05 5.27474191e+00
1.59100000e+05 5.27429356e+00
1.59200000e+05 5.27341422e+00
1.59300000e+05 5.27210482e+00
1.59400000e+05 5.27036634e+00
1.59500000e+05 5.26819981e+00
1.59600000e+05 5.26560629e+00
1.59700000e+05 5.26258687e+00
1.59800000e+05 5.25914269e+00
1.59900000e+05 5.25527492e+00
1.60000000e+05 5.25098478e+00
1.60100000e+05 5.24627349e+00
1.60200000e+05 5.24114236e+00
1.60300000e+05 5.23559270e+00
1.60400000e+05 5.22962587e+00
1.60500000e+05 5.22324331e+00
1.60600000e+05 5.21644647e+00
1.60700000e+05 5.20923688e+00
1.60800000e+05 5.20161615e+00
1.60900000e+05 5.19358593e+00
1.61000000e+05 5.18514795e+00
1.61100000e+05 5.17630404e+00
1.61200000e+05 5.16705610e+00
1.61300000e+05 5.15740612e+00
1.61400000e+05 5.14735619e+00
1.61500000e+05 5.13690850e+00
1.61600000e+05 5.12606533e+00
1.61700000e+05 5.11482906e+00
1.61800000e+05 5.10320217e+00
1.61900000e+05 5.09118723e+00
1.62000000e+05 5.07878691e+00
1.62100000e+05 5.06600394e+00
1.62200000e+05 5.05284117e+00
1.62300000e+05 5.03930148e+00
1.62400000e+05 5.02538785e+00
1.62500000e+05 5.01110330e+00
1.62600000e+05 4.99645089e+00
1.62700000e+05 4.98143374e+00
1.62800000e+05 4.96605499e+00
1.62900000e+05 4.95031781e+00
1.63000000e+05 4.93422539e+00
1.63100000e+05 4.91778094e+00
1.63200000e+05 4.90098770e+00
1.63300000e+05 4.88384891e+00
1.63400000e+05 4.86636783e+00
1.63500000e+05 4.84854777e+00
1.63600000e+05 4.83039203e+00
1.63700000e+05 4.81190399e+00
1.63800000e+05 4.79308705e+00
1.63900000e+05 4.77394469e+00
1.64000000e+05 4.75448045e+00
1.64100000e+05 4.73469795e+00
1.64200000e+05 4.71460093e+00
1.64300000e+05 4.69419320e+00
1.64400000e+05 4.67347873e+00
1.64500000e+05 4.65246159e+00
1.64600000e+05 4.63114600e+00
1.64700000e+05 4.60953628e+00
1.64800000e+05 4.58763694e+00
1.64900000e+05 4.56545259e+00
1.65000000e+05 4.54298797e+00
1.65100000e+05 4.52024796e+00
1.65200000e+05 4.49723751e+00
1.65300000e+05 4.47396170e+00
1.65400000e+05 4.45042567e+00
1.65500000e+05 4.42663460e+00
1.65600000e+05 4.40259371e+00
1.65700000e+05 4.37830825e+00
1.65800000e+05 4.35378342e+00
1.65900000e+05 4.32902442e+00
1.66000000e+05 4.30403639e+00
1.66100000e+05 4.27882440e+00
1.66200000e+05 4.25339343e+00
1.66300000e+05 4.22774840e+00
1.66400000e+05 4.20189410e+00
1.66500000e+05 4.17583525e+00
1.66600000e+05 4.14957647e+00
1.66700000e+05 4.12312232e+00
1.66800000e+05 4.09647727e+00
1.66900000e+05 4.06964575e+00
1.67000000e+05 4.04263218e+00
1.67100000e+05 4.01544096e+00
1.67200000e+05 3.98807652e+00
1.67300000e+05 3.96054336e+00
1.67400000e+05 3.93284604e+00
1.67500000e+05 3.90498922e+00
1.67600000e+05 3.87697769e+00
1.67700000e+05 3.84881638e+00
1.67800000e+05 3.82051035e+00
1.67900000e+05 3.79206485e+00
1.68000000e+05 3.76348526e+00
1.68100000e+05 3.73477711e+00
1.68200000e+05 3.70594606e+00
1.68300000e+05 3.67699789e+00
1.68400000e+05 3.64793845e+00
1.68500000e+05 3.61877363e+00
1.68600000e+05 3.58950935e+00
1.68700000e+05 3.56015147e+00
1.68800000e+05 3.53070580e+00
1.68900000e+05 3.50117802e+00
1.69000000e+05 3.47157363e+00
1.69100000e+05 3.44189795e+00
1.69200000e+05 3.41215607e+00
1.69300000e+05 3.38235282e+00
1.69400000e+05 3.35249273e+00
1.69500000e+05 3.32258009e+00
1.69600000e+05 3.29261885e+00
1.69700000e+05 3.26261274e+00
1.69800000e+05 3.23256521e+00
1.69900000e+05 3.20247949e+00
1.70000000e+05 3.17235863e+00
1.70100000e+05 3.14220556e+00
1.70200000e+05 3.11202312e+00
1.70300000e+05 3.08181414e+00
1.70400000e+05 3.05158146e+00
1.70500000e+05 3.02132805e+00
1.70600000e+05 2.99105701e+00
1.70700000e+05 2.96077167e+00
1.70800000e+05 2.93047556e+00
1.70900000e+05 2.90017251e+00
1.71000000e+05 2.86986666e+00
1.71100000e+05 2.83956242e+00
1.71200000e+05 2.80926451e+00
1.71300000e+05 2.77897793e+00
1.71400000e+05 2.74870789e+00
1.71500000e+05 2.71845981e+00
1.71600000e+05 2.68823923e+00
1.71700000e+05 2.65805174e+00
1.71800000e+05 2.62790292e+00
1.71900000e+05 2.59779826e+00
1.72000000e+05 2.56774303e+00
1.72100000e+05 2.53774228e+00
1.72200000e+05 2.50780070e+00
1.72300000e+05 2.47792258e+00
1.72400000e+05 2.44811178e+00
1.72500000e+05 2.41837166e+00
1.72600000e+05 2.38870507e+00
1.72700000e+05 2.35911436e+00
1.72800000e+05 2.32960140e+00
1.72900000e+05 2.30016760e+00
1.73000000e+05 2.27081399e+00
1.73100000e+05 2.24154128e+00
1.73200000e+05 2.21234997e+00
1.73300000e+05 2.18324043e+00
1.73400000e+05 2.15421302e+00
1.73500000e+05 2.12526823e+00
1.73600000e+05 2.09640675e+00
1.73700000e+05 2.06762963e+00
1.73800000e+05 2.03893834e+00
1.73900000e+05 2.01033488e+00
1.74000000e+05 1.98182188e+00
1.74100000e+05 1.95340257e+00
1.74200000e+05 1.92508089e+00
1.74300000e+05 1.89686145e+00
1.74400000e+05 1.86874949e+00
1.74500000e+05 1.84075088e+00
1.74600000e+05 1.81287199e+00
1.74700000e+05 1.78511963e+00
1.74800000e+05 1.75750092e+00
1.74900000e+05 1.73002316e+00
1.75000000e+05 1.70269370e+00
1.75100000e+05 1.67551977e+00
1.75200000e+05 1.64850839e+00
1.75300000e+05 1.62166616e+00
1.75400000e+05 1.59499920e+00
1.75500000e+05 1.56851303e+00
1.75600000e+05 1.54221247e+00
1.75700000e+05 1.51610158e+00
1.75800000e+05 1.49018364e+00
1.75900000e+05 1.46446115e+00
1.76000000e+05 1.43893587e+00
1.76100000e+05 1.41360882e+00
1.76200000e+05 1.38848047e+00
1.76300000e+05 1.36355074e+00
1.76400000e+05 1.33881921e+00
1.76500000e+05 1.31428524e+00
1.76600000e+05 1.28994812e+00
1.76700000e+05 1.26580726e+00
1.76800000e+05 1.24186231e+00
1.76900000e+05 1.21811334e+00
1.77000000e+05 1.19456098e+00
1.77100000e+05 1.17120652e+00
1.77200000e+05 1.14805201e+00
1.77300000e+05 1.12510032e+00
1.77400000e+05 1.10235518e+00
1.77500000e+05 1.07982118e+00
1.77600000e+05 1.05750371e+00
1.77700000e+05 1.03540896e+00
1.77800000e+05 1.01354378e+00
1.77900000e+05 9.91915588e-01
1.78000000e+05 9.70532246e-01
1.78100000e+05 9.49401902e-01
1.78200000e+05 9.28532852e-01
1.78300000e+05 9.07933374e-01
1.78400000e+05 8.87611584e-01
1.78500000e+05 8.67575287e-01
1.78600000e+05 8.47831843e-01
1.78700000e+05 8.28388050e-01
1.78800000e+05 8.09250047e-01
1.78900000e+05 7.90423228e-01
1.79000000e+05 7.71912191e-01
1.79100000e+05 7.53720696e-01
1.79200000e+05 7.35851654e-01
1.79300000e+05 7.18307129e-01
1.79400000e+05 7.01088364e-01
1.79500000e+05 6.84195822e-01
1.79600000e+05 6.67629235e-01
1.79700000e+05 6.51387671e-01
1.79800000e+05 6.35469608e-01
1.79900000e+05 6.19873005e-01
1.80000000e+05 6.04595382e-01
1.80100000e+05 5.89633895e-01
1.80200000e+05 5.74985407e-01
1.80300000e+05 5.60646554e-01
1.80400000e+05 5.46613799e-01
1.80500000e+05 5.32883485e-01
1.80600000e+05 5.19451867e-01
1.80700000e+05 5.06315146e-01
1.80800000e+05 4.93469489e-01
1.80900000e+05 4.80911035e-01
1.81000000e+05 4.68635903e-01
1.81100000e+05 4.56640193e-01
1.81200000e+05 4.44919975e-01
1.81300000e+05 4.33471283e-01
1.81400000e+05 4.22290104e-01
1.81500000e+05 4.11372370e-01
1.81600000e+05 4.00713946e-01
1.81700000e+05 3.90310625e-01
1.81800000e+05 3.80158120e-01
1.81900000e+05 3.70252061e-01
1.82000000e+05 3.60587999e-01
1.82100000e+05 3.51161402e-01
1.82200000e+05 3.41967665e-01
1.82300000e+05 3.33002116e-01
1.82400000e+05 3.24260023e-01
1.82500000e+05 3.15736606e-01
1.82600000e+05 3.07427050e-01
1.82700000e+05 2.99326514e-01
1.82800000e+05 2.91430143e-01
1.82900000e+05 2.83733087e-01
1.83000000e+05 2.76230504e-01
1.83100000e+05 2.68917579e-01
1.83200000e+05 2.61789533e-01
1.83300000e+05 2.54841630e-01
1.83400000e+05 2.48069192e-01
1.83500000e+05 2.41467604e-01
1.83600000e+05 2.35032321e-01
1.83700000e+05 2.28758877e-01
1.83800000e+05 2.22642889e-01
1.83900000e+05 2.16680063e-01
1.84000000e+05 2.10866195e-01
1.84100000e+05 2.05197177e-01
1.84200000e+05 1.99669000e-01
1.84300000e+05 1.94277752e-01
1.84400000e+05 1.89019622e-01
1.84500000e+05 1.83890898e-01
1.84600000e+05 1.78887971e-01
1.84700000e+05 1.74007332e-01
1.84800000e+05 1.69245568e-01
1.84900000e+05 1.64599368e-01
1.85000000e+05 1.60065517e-01
1.85100000e+05 1.55640895e-01
1.85200000e+05 1.51322475e-01
1.85300000e+05 1.47107322e-01
1.85400000e+05 1.42992593e-01
1.85500000e+05 1.38975528e-01
1.85600000e+05 1.35053455e-01
1.85700000e+05 1.31223786e-01
1.85800000e+05 1.27484010e-01
1.85900000e+05 1.23831699e-01
1.86000000e+05 1.20264496e-01
1.86100000e+05 1.16780122e-01
1.86200000e+05 1.13376366e-01
1.86300000e+05 1.10051089e-01
1.86400000e+05 1.06802218e-01
1.86500000e+05 1.03627744e-01
1.86600000e+05 1.00525721e-01
1.86700000e+05 9.74942644e-02
1.86800000e+05 9.45315465e-02
1.86900000e+05 9.16357975e-02
1.87000000e+05 8.88053016e-02
1.87100000e+05 8.60383961e-02
1.87200000e+05 8.33334688e-02
1.87300000e+05 8.06889570e-02
1.87400000e+05 7.81033454e-02
1.87500000e+05 7.55751644e-02
1.87600000e+05 7.31029888e-02
1.87700000e+05 7.06854362e-02
1.87800000e+05 6.83211652e-02
1.87900000e+05 6.60088745e-02
1.88000000e+05 6.37473010e-02
1.88100000e+05 6.15352189e-02
1.88200000e+05 5.93714382e-02
1.88300000e+05 5.72548034e-02
1.88400000e+05 5.51841927e-02
1.88500000e+05 5.31585163e-02
1.88600000e+05 5.11767159e-02
1.88700000e+05 4.92377631e-02
1.88800000e+05 4.73406587e-02
1.88900000e+05 4.54844317e-02
1.89000000e+05 4.36681382e-02
1.89100000e+05 4.18908608e-02
1.89200000e+05 4.01517073e-02
1.89300000e+05 3.84498103e-02
1.89400000e+05 3.67843258e-02
1.89500000e+05 3.51544333e-02
1.89600000e+05 3.35593342e-02
1.89700000e+05 3.19982515e-02
1.89800000e+05 3.04704290e-02
1.89900000e+05 2.89751309e-02
1.90000000e+05 2.75116405e-02
1.90100000e+05 2.60792604e-02
1.90200000e+05 2.46773113e-02
1.90300000e+05 2.33051316e-02
1.90400000e+05 2.19620769e-02
1.90500000e+05 2.06475195e-02
1.90600000e+05 1.93608477e-02
1.90700000e+05 1.81014656e-02
1.90800000e+05 1.68687922e-02
1.90900000e+05 1.56622613e-02
1.91000000e+05 1.44813210e-02
1.91100000e+05 1.33254331e-02
1.91200000e+05 1.21940728e-02
1.91300000e+05 1.10867284e-02
1.91400000e+05 1.00029007e-02
1.91500000e+05 8.94210265e-03
1.91600000e+05 7.90385925e-03
1.91700000e+05 6.88770692e-03
1.91800000e+05 5.89319329e-03
1.91900000e+05 4.91987685e-03
1.92000000e+05 3.96732666e-03
1.92100000e+05 3.03512201e-03
1.92200000e+05 2.12285214e-03
1.92300000e+05 1.23011600e-03
1.92400000e+05 3.56521908e-04
1.92500000e+05 -4.98312665e-04
1.92600000e+05 -1.33476136e-03
1.92700000e+05 -2.15318920e-03
1.92800000e+05 -2.95395278e-03
1.92900000e+05 -3.73740055e-03
1.93000000e+05 -4.50387300e-03
1.93100000e+05 -5.25370292e-03
1.93200000e+05 -5.98721554e-03
1.93300000e+05 -6.70472880e-03
1.93400000e+05 -7.40655352e-03
1.93500000e+05 -8.09299358e-03
1.93600000e+05 -8.76434611e-03
1.93700000e+05 -9.42090169e-03
1.93800000e+05 -1.00629445e-02
1.93900000e+05 -1.06907524e-02
1.94000000e+05 -1.13045974e-02
1.94100000e+05 -1.19047454e-02
1.94200000e+05 -1.24914566e-02
1.94300000e+05 -1.30649856e-02
1.94400000e+05 -1.36255815e-02
1.94500000e+05 -1.41734882e-02
1.94600000e+05 -1.47089443e-02
1.94700000e+05 -1.52321832e-02
1.94800000e+05 -1.57434337e-02
1.94900000e+05 -1.62429196e-02
1.95000000e+05 -1.67308598e-02


==> MixPlotData/opt_deform8_z6_gamma0.03.txt <==
     x       deform
4.00000000e+04 -1.65046587e-01
4.01000000e+04 -1.65414724e-01
4.02000000e+04 -1.65784032e-01
4.03000000e+04 -1.66154516e-01
4.04000000e+04 -1.66526181e-01
4.05000000e+04 -1.66899033e-01
4.06000000e+04 -1.67273075e-01
4.07000000e+04 -1.67648314e-01
4.08000000e+04 -1.68024754e-01
4.09000000e+04 -1.68402401e-01
4.10000000e+04 -1.68781259e-01
4.11000000e+04 -1.69161335e-01
4.12000000e+04 -1.69542632e-01
4.13000000e+04 -1.69925157e-01
4.14000000e+04 -1.70308915e-01
4.15000000e+04 -1.70693910e-01
4.16000000e+04 -1.71080149e-01
4.17000000e+04 -1.71467636e-01
4.18000000e+04 -1.71856378e-01
4.19000000e+04 -1.72246379e-01
4.20000000e+04 -1.72637645e-01
4.21000000e+04 -1.73030181e-01
4.22000000e+04 -1.73423993e-01
4.23000000e+04 -1.73819087e-01
4.24000000e+04 -1.74215468e-01
4.25000000e+04 -1.74613141e-01
4.26000000e+04 -1.75012113e-01
4.27000000e+04 -1.75412388e-01
4.28000000e+04 -1.75813973e-01
4.29000000e+04 -1.76216874e-01
4.30000000e+04 -1.76621095e-01
4.31000000e+04 -1.77026644e-01
4.32000000e+04 -1.77433525e-01
4.33000000e+04 -1.77841744e-01
4.34000000e+04 -1.78251308e-01
4.35000000e+04 -1.78662222e-01
4.36000000e+04 -1.79074493e-01
4.37000000e+04 -1.79488125e-01
4.38000000e+04 -1.79903126e-01
4.39000000e+04 -1.80319501e-01
4.40000000e+04 -1.80737257e-01
4.41000000e+04 -1.81156398e-01
4.42000000e+04 -1.81576933e-01
4.43000000e+04 -1.81998866e-01
4.44000000e+04 -1.82422204e-01
4.45000000e+04 -1.82846954e-01
4.46000000e+04 -1.83273120e-01
4.47000000e+04 -1.83700711e-01
4.48000000e+04 -1.84129732e-01
4.49000000e+04 -1.84560189e-01
4.50000000e+04 -1.84992089e-01
4.51000000e+04 -1.85425439e-01
4.52000000e+04 -1.85860244e-01
4.53000000e+04 -1.86296512e-01
4.54000000e+04 -1.86734249e-01
4.55000000e+04 -1.87173461e-01
4.56000000e+04 -1.87614155e-01
4.57000000e+04 -1.88056339e-01
4.58000000e+04 -1.88500017e-01
4.59000000e+04 -1.88945198e-01
4.60000000e+04 -1.89391889e-01
4.61000000e+04 -1.89840095e-01
4.62000000e+04 -1.90289823e-01
4.63000000e+04 -1.90741082e-01
4.64000000e+04 -1.91193877e-01
4.65000000e+04 -1.91648215e-01
4.66000000e+04 -1.92104104e-01
4.67000000e+04 -1.92561551e-01
4.68000000e+04 -1.93020563e-01
4.69000000e+04 -1.93481146e-01
4.70000000e+04 -1.93943308e-01
4.71000000e+04 -1.94407056e-01
4.72000000e+04 -1.94872398e-01
4.73000000e+04 -1.95339341e-01
4.74000000e+04 -1.95807892e-01
4.75000000e+04 -1.96278058e-01
4.76000000e+04 -1.96749847e-01
4.77000000e+04 -1.97223267e-01
4.78000000e+04 -1.97698324e-01
4.79000000e+04 -1.98175027e-01
4.80000000e+04 -1.98653383e-01
4.81000000e+04 -1.99133399e-01
4.82000000e+04 -1.99615084e-01
4.83000000e+04 -2.00098445e-01
4.84000000e+04 -2.00583490e-01
4.85000000e+04 -2.01070226e-01
4.86000000e+04 -2.01558661e-01
4.87000000e+04 -2.02048804e-01
4.88000000e+04 -2.02540663e-01
4.89000000e+04 -2.03034244e-01
4.90000000e+04 -2.03529557e-01
4.91000000e+04 -2.04026609e-01
4.92000000e+04 -2.04525409e-01
4.93000000e+04 -2.05025965e-01
4.94000000e+04 -2.05528284e-01
4.95000000e+04 -2.06032376e-01
4.96000000e+04 -2.06538248e-01
4.97000000e+04 -2.07045910e-01
4.98000000e+04 -2.07555368e-01
4.99000000e+04 -2.08066632e-01
5.00000000e+04 -2.08579711e-01
5.01000000e+04 -2.09094612e-01
5.02000000e+04 -2.09611345e-01
5.03000000e+04 -2.10129918e-01
5.04000000e+04 -2.10650340e-01
5.05000000e+04 -2.11172620e-01
5.06000000e+04 -2.11696766e-01
5.07000000e+04 -2.12222787e-01
5.08000000e+04 -2.12750693e-01
5.09000000e+04 -2.13280491e-01
5.10000000e+04 -2.13812192e-01
5.11000000e+04 -2.14345805e-01
5.12000000e+04 -2.14881337e-01
5.13000000e+04 -2.15418800e-01
5.14000000e+04 -2.15958201e-01
5.15000000e+04 -2.16499550e-01
5.16000000e+04 -2.17042857e-01
5.17000000e+04 -2.17588131e-01
5.18000000e+04 -2.18135381e-01
5.19000000e+04 -2.18684618e-01
5.20000000e+04 -2.19235849e-01
5.21000000e+04 -2.19789086e-01
5.22000000e+04 -2.20344338e-01
5.23000000e+04 -2.20901614e-01
5.24000000e+04 -2.21460924e-01
5.25000000e+04 -2.22022279e-01
5.26000000e+04 -2.22585688e-01
5.27000000e+04 -2.23151161e-01
5.28000000e+04 -2.23718709e-01
5.29000000e+04 -2.24288340e-01
5.30000000e+04 -2.24860066e-01
5.31000000e+04 -2.25433897e-01
5.32000000e+04 -2.26009843e-01
5.33000000e+04 -2.26587914e-01
5.34000000e+04 -2.27168120e-01
5.35000000e+04 -2.27750473e-01
5.36000000e+04 -2.28334983e-01
5.37000000e+04 -2.28921660e-01
5.38000000e+04 -2.29510515e-01
5.39000000e+04 -2.30101559e-01
5.40000000e+04 -2.30694802e-01
5.41000000e+04 -2.31290256e-01
5.42000000e+04 -2.31887931e-01
5.43000000e+04 -2.32487839e-01
5.44000000e+04 -2.33089990e-01
5.45000000e+04 -2.33694395e-01
5.46000000e+04 -2.34301066e-01
5.47000000e+04 -2.34910014e-01
5.48000000e+04 -2.35521251e-01
5.49000000e+04 -2.36134787e-01
5.50000000e+04 -2.36750634e-01
5.51000000e+04 -2.37368804e-01
5.52000000e+04 -2.37989309e-01
5.53000000e+04 -2.38612160e-01
5.54000000e+04 -2.39237368e-01
5.55000000e+04 -2.39864946e-01
5.56000000e+04 -2.40494906e-01
5.57000000e+04 -2.41127259e-01
5.58000000e+04 -2.41762018e-01
5.59000000e+04 -2.42399194e-01
5.60000000e+04 -2.43038801e-01
5.61000000e+04 -2.43680849e-01
5.62000000e+04 -2.44325353e-01
5.63000000e+04 -2.44972323e-01
5.64000000e+04 -2.45621773e-01
5.65000000e+04 -2.46273715e-01
5.66000000e+04 -2.46928161e-01
5.67000000e+04 -2.47585126e-01
5.68000000e+04 -2.48244620e-01
5.69000000e+04 -2.48906658e-01
5.70000000e+04 -2.49571252e-01
5.71000000e+04 -2.50238416e-01
5.72000000e+04 -2.50908162e-01
5.73000000e+04 -2.51580504e-01
5.74000000e+04 -2.52255454e-01
5.75000000e+04 -2.52933028e-01
5.76000000e+04 -2.53613237e-01
5.77000000e+04 -2.54296096e-01
5.78000000e+04 -2.54981617e-01
5.79000000e+04 -2.55669816e-01
5.80000000e+04 -2.56360706e-01
5.81000000e+04 -2.57054300e-01
5.82000000e+04 -2.57750613e-01
5.83000000e+04 -2.58449659e-01
5.84000000e+04 -2.59151452e-01
5.85000000e+04 -2.59856006e-01
5.86000000e+04 -2.60563336e-01
5.87000000e+04 -2.61273455e-01
5.88000000e+04 -2.61986380e-01
5.89000000e+04 -2.62702124e-01
5.90000000e+04 -2.63420702e-01
5.91000000e+04 -2.64142128e-01
5.92000000e+04 -2.64866419e-01
5.93000000e+04 -2.65593589e-01
5.94000000e+04 -2.66323652e-01
5.95000000e+04 -2.67056625e-01
5.96000000e+04 -2.67792522e-01
5.97000000e+04 -2.68531360e-01
5.98000000e+04 -2.69273153e-01
5.99000000e+04 -2.70017917e-01
6.00000000e+04 -2.70765668e-01
6.01000000e+04 -2.71516421e-01
6.02000000e+04 -2.72270193e-01
6.03000000e+04 -2.73027000e-01
6.04000000e+04 -2.73786858e-01
6.05000000e+04 -2.74549783e-01
6.06000000e+04 -2.75315791e-01
6.07000000e+04 -2.76084899e-01
6.08000000e+04 -2.76857123e-01
6.09000000e+04 -2.77632481e-01
6.10000000e+04 -2.78410988e-01
6.11000000e+04 -2.79192662e-01
6.12000000e+04 -2.79977520e-01
6.13000000e+04 -2.80765579e-01
6.14000000e+04 -2.81556856e-01
6.15000000e+04 -2.82351369e-01
6.16000000e+04 -2.83149134e-01
6.17000000e+04 -2.83950170e-01
6.18000000e+04 -2.84754494e-01
6.19000000e+04 -2.85562125e-01
6.20000000e+04 -2.86373079e-01
6.21000000e+04 -2.87187375e-01
6.22000000e+04 -2.88005031e-01
6.23000000e+04 -2.88826066e-01
6.24000000e+04 -2.89650498e-01
6.25000000e+04 -2.90478345e-01
6.26000000e+04 -2.91309627e-01
6.27000000e+04 -2.92144361e-01
6.28000000e+04 -2.92982567e-01
6.29000000e+04 -2.93824263e-01
6.30000000e+04 -2.94669470e-01
6.31000000e+04 -2.95518206e-01
6.32000000e+04 -2.96370490e-01
6.33000000e+04 -2.97226343e-01
6.34000000e+04 -2.98085784e-01
6.35000000e+04 -2.98948832e-01
6.36000000e+04 -2.99815508e-01
6.37000000e+04 -3.00685832e-01
6.38000000e+04 -3.01559824e-01
6.39000000e+04 -3.02437505e-01
6.40000000e+04 -3.03318894e-01
6.41000000e+04 -3.04204012e-01
6.42000000e+04 -3.05092881e-01
6.43000000e+04 -3.05985522e-01
6.44000000e+04 -3.06881954e-01
6.45000000e+04 -3.07782200e-01
6.46000000e+04 -3.08686281e-01
6.47000000e+04 -3.09594218e-01
6.48000000e+04 -3.10506033e-01
6.49000000e+04 -3.11421747e-01
6.50000000e+04 -3.12341384e-01
6.51000000e+04 -3.13264964e-01
6.52000000e+04 -3.14192511e-01
6.53000000e+04 -3.15124046e-01
6.54000000e+04 -3.16059592e-01
6.55000000e+04 -3.16999171e-01
6.56000000e+04 -3.17942807e-01
6.57000000e+04 -3.18890523e-01
6.58000000e+04 -3.19842342e-01
6.59000000e+04 -3.20798287e-01
6.60000000e+04 -3.21758381e-01
6.61000000e+04 -3.22722649e-01
6.62000000e+04 -3.23691114e-01
6.63000000e+04 -3.24663801e-01
6.64000000e+04 -3.25640732e-01
6.65000000e+04 -3.26621934e-01
6.66000000e+04 -3.27607429e-01
6.67000000e+04 -3.28597244e-01
6.68000000e+04 -3.29591402e-01
6.69000000e+04 -3.30589929e-01
6.70000000e+04 -3.31592851e-01
6.71000000e+04 -3.32600191e-01
6.72000000e+04 -3.33611977e-01
6.73000000e+04 -3.34628233e-01
6.74000000e+04 -3.35648986e-01
6.75000000e+04 -3.36674261e-01
6.76000000e+04 -3.37704086e-01
6.77000000e+04 -3.38738486e-01
6.78000000e+04 -3.39777489e-01
6.79000000e+04 -3.40821120e-01
6.80000000e+04 -3.41869408e-01
6.81000000e+04 -3.42922379e-01
6.82000000e+04 -3.43980060e-01
6.83000000e+04 -3.45042481e-01
6.84000000e+04 -3.46109667e-01
6.85000000e+04 -3.47181648e-01
6.86000000e+04 -3.48258451e-01
6.87000000e+04 -3.49340105e-01
6.88000000e+04 -3.50426639e-01
6.89000000e+04 -3.51518081e-01
6.90000000e+04 -3.52614460e-01
6.91000000e+04 -3.53715807e-01
6.92000000e+04 -3.54822149e-01
6.93000000e+04 -3.55933518e-01
6.94000000e+04 -3.57049942e-01
6.95000000e+04 -3.58171452e-01
6.96000000e+04 -3.59298078e-01
6.97000000e+04 -3.60429851e-01
6.98000000e+04 -3.61566802e-01
6.99000000e+04 -3.62708961e-01
7.00000000e+04 -3.63856360e-01
7.01000000e+04 -3.65009030e-01
7.02000000e+04 -3.66167003e-01
7.03000000e+04 -3.67330311e-01
7.04000000e+04 -3.68498985e-01
7.05000000e+04 -3.69673059e-01
7.06000000e+04 -3.70852565e-01
7.07000000e+04 -3.72037536e-01
7.08000000e+04 -3.73228005e-01
7.09000000e+04 -3.74424004e-01
7.10000000e+04 -3.75625569e-01
7.11000000e+04 -3.76832732e-01
7.12000000e+04 -3.78045528e-01
7.13000000e+04 -3.79263991e-01
7.14000000e+04 -3.80488156e-01
7.15000000e+04 -3.81718057e-01
7.16000000e+04 -3.82953729e-01
7.17000000e+04 -3.84195209e-01
7.18000000e+04 -3.85442531e-01
7.19000000e+04 -3.86695732e-01
7.20000000e+04 -3.87954847e-01
7.21000000e+04 -3.89219913e-01
7.22000000e+04 -3.90490967e-01
7.23000000e+04 -3.91768045e-01
7.24000000e+04 -3.93051186e-01
7.25000000e+04 -3.94340425e-01
7.26000000e+04 -3.95635803e-01
7.27000000e+04 -3.96937355e-01
7.28000000e+04 -3.98245121e-01
7.29000000e+04 -3.99559139e-01
7.30000000e+04 -4.00879449e-01
7.31000000e+04 -4.02206090e-01
7.32000000e+04 -4.03539100e-01
7.33000000e+04 -4.04878520e-01
7.34000000e+04 -4.06224391e-01
7.35000000e+04 -4.07576752e-01
7.36000000e+04 -4.08935644e-01
7.37000000e+04 -4.10301108e-01
7.38000000e+04 -4.11673187e-01
7.39000000e+04 -4.13051920e-01
7.40000000e+04 -4.14437351e-01
7.41000000e+04 -4.15829522e-01
7.42000000e+04 -4.17228475e-01
7.43000000e+04 -4.18634253e-01
7.44000000e+04 -4.20046900e-01
7.45000000e+04 -4.21466459e-01
7.46000000e+04 -4.22892975e-01
7.47000000e+04 -4.24326491e-01
7.48000000e+04 -4.25767052e-01
7.49000000e+04 -4.27214703e-01
7.50000000e+04 -4.28669490e-01
7.51000000e+04 -4.30131458e-01
7.52000000e+04 -4.31600652e-01
7.53000000e+04 -4.33077121e-01
7.54000000e+04 -4.34560910e-01
7.55000000e+04 -4.36052066e-01
7.56000000e+04 -4.37550637e-01
7.57000000e+04 -4.39056670e-01
7.58000000e+04 -4.40570215e-01
7.59000000e+04 -4.42091319e-01
7.60000000e+04 -4.43620031e-01
7.61000000e+04 -4.45156402e-01
7.62000000e+04 -4.46700479e-01
7.63000000e+04 -4.48252315e-01
7.64000000e+04 -4.49811958e-01
7.65000000e+04 -4.51379460e-01
7.66000000e+04 -4.52954873e-01
7.67000000e+04 -4.54538247e-01
7.68000000e+04 -4.56129636e-01
7.69000000e+04 -4.57729091e-01
7.70000000e+04 -4.59336666e-01
7.71000000e+04 -4.60952414e-01
7.72000000e+04 -4.62576388e-01
7.73000000e+04 -4.64208642e-01
7.74000000e+04 -4.65849233e-01
7.75000000e+04 -4.67498213e-01
7.76000000e+04 -4.69155640e-01
7.77000000e+04 -4.70821568e-01
7.78000000e+04 -4.72496054e-01
7.79000000e+04 -4.74179155e-01
7.80000000e+04 -4.75870929e-01
7.81000000e+04 -4.77571432e-01
7.82000000e+04 -4.79280723e-01
7.83000000e+04 -4.80998861e-01
7.84000000e+04 -4.82725905e-01
7.85000000e+04 -4.84461914e-01
7.86000000e+04 -4.86206948e-01
7.87000000e+04 -4.87961069e-01
7.88000000e+04 -4.89724336e-01
7.89000000e+04 -4.91496811e-01
7.90000000e+04 -4.93278556e-01
7.91000000e+04 -4.95069635e-01
7.92000000e+04 -4.96870109e-01
7.93000000e+04 -4.98680042e-01
7.94000000e+04 -5.00499499e-01
7.95000000e+04 -5.02328543e-01
7.96000000e+04 -5.04167240e-01
7.97000000e+04 -5.06015656e-01
7.98000000e+04 -5.07873856e-01
7.99000000e+04 -5.09741907e-01
8.00000000e+04 -5.11619875e-01
8.01000000e+04 -5.13507830e-01
8.02000000e+04 -5.15405839e-01
8.03000000e+04 -5.17313971e-01
8.04000000e+04 -5.19232295e-01
8.05000000e+04 -5.21160881e-01
8.06000000e+04 -5.23099800e-01
8.07000000e+04 -5.25049122e-01
8.08000000e+04 -5.27008920e-01
8.09000000e+04 -5.28979265e-01
8.10000000e+04 -5.30960231e-01
8.11000000e+04 -5.32951891e-01
8.12000000e+04 -5.34954318e-01
8.13000000e+04 -5.36967587e-01
8.14000000e+04 -5.38991775e-01
8.15000000e+04 -5.41026955e-01
8.16000000e+04 -5.43073206e-01
8.17000000e+04 -5.45130603e-01
8.18000000e+04 -5.47199225e-01
8.19000000e+04 -5.49279150e-01
8.20000000e+04 -5.51370457e-01
8.21000000e+04 -5.53473226e-01
8.22000000e+04 -5.55587537e-01
8.23000000e+04 -5.57713471e-01
8.24000000e+04 -5.59851109e-01
8.25000000e+04 -5.62000534e-01
8.26000000e+04 -5.64161829e-01
8.27000000e+04 -5.66335078e-01
8.28000000e+04 -5.68520364e-01
8.29000000e+04 -5.70717774e-01
8.30000000e+04 -5.72927392e-01
8.31000000e+04 -5.75149305e-01
8.32000000e+04 -5.77383601e-01
8.33000000e+04 -5.79630367e-01
8.34000000e+04 -5.81889693e-01
8.35000000e+04 -5.84161666e-01
8.36000000e+04 -5.86446378e-01
8.37000000e+04 -5.88743920e-01
8.38000000e+04 -5.91054382e-01
8.39000000e+04 -5.93377858e-01
8.40000000e+04 -5.95714441e-01
8.41000000e+04 -5.98064224e-01
8.42000000e+04 -6.00427303e-01
8.43000000e+04 -6.02803772e-01
8.44000000e+04 -6.05193728e-01
8.45000000e+04 -6.07597269e-01
8.46000000e+04 -6.10014492e-01
8.47000000e+04 -6.12445497e-01
8.48000000e+04 -6.14890381e-01
8.49000000e+04 -6.17349247e-01
8.50000000e+04 -6.19822196e-01
8.51000000e+04 -6.22309328e-01
8.52000000e+04 -6.24810749e-01
8.53000000e+04 -6.27326560e-01
8.54000000e+04 -6.29856868e-01
8.55000000e+04 -6.32401777e-01
8.56000000e+04 -6.34961394e-01
8.57000000e+04 -6.37535827e-01
8.58000000e+04 -6.40125184e-01
8.59000000e+04 -6.42729574e-01
8.60000000e+04 -6.45349107e-01
8.61000000e+04 -6.47983894e-01
8.62000000e+04 -6.50634047e-01
8.63000000e+04 -6.53299680e-01
8.64000000e+04 -6.55980906e-01
8.65000000e+04 -6.58677840e-01
8.66000000e+04 -6.61390597e-01
8.67000000e+04 -6.64119295e-01
8.68000000e+04 -6.66864052e-01
8.69000000e+04 -6.69624985e-01
8.70000000e+04 -6.72402216e-01
8.71000000e+04 -6.75195865e-01
8.72000000e+04 -6.78006053e-01
8.73000000e+04 -6.80832904e-01
8.74000000e+04 -6.83676541e-01
8.75000000e+04 -6.86537089e-01
8.76000000e+04 -6.89414675e-01
8.77000000e+04 -6.92309426e-01
8.78000000e+04 -6.95221469e-01
8.79000000e+04 -6.98150934e-01
8.80000000e+04 -7.01097952e-01
8.81000000e+04 -7.04062653e-01
8.82000000e+04 -7.07045170e-01
8.83000000e+04 -7.10045638e-01
8.84000000e+04 -7.13064190e-01
8.85000000e+04 -7.16100963e-01
8.86000000e+04 -7.19156095e-01
8.87000000e+04 -7.22229722e-01
8.88000000e+04 -7.25321985e-01
8.89000000e+04 -7.28433025e-01
8.90000000e+04 -7.31562982e-01
8.91000000e+04 -7.34712001e-01
8.92000000e+04 -7.37880226e-01
8.93000000e+04 -7.41067801e-01
8.94000000e+04 -7.44274874e-01
8.95000000e+04 -7.47501593e-01
8.96000000e+04 -7.50748107e-01
8.97000000e+04 -7.54014566e-01
8.98000000e+04 -7.57301122e-01
8.99000000e+04 -7.60607928e-01
9.00000000e+04 -7.63935139e-01
9.01000000e+04 -7.67282909e-01
9.02000000e+04 -7.70651397e-01
9.03000000e+04 -7.74040760e-01
9.04000000e+04 -7.77451158e-01
9.05000000e+04 -7.80882752e-01
9.06000000e+04 -7.84335704e-01
9.07000000e+04 -7.87810178e-01
9.08000000e+04 -7.91306339e-01
9.09000000e+04 -7.94824353e-01
9.10000000e+04 -7.98364388e-01
9.11000000e+04 -8.01926614e-01
9.12000000e+04 -8.05511202e-01
9.13000000e+04 -8.09118322e-01
9.14000000e+04 -8.12748150e-01
9.15000000e+04 -8.16400859e-01
9.16000000e+04 -8.20076627e-01
9.17000000e+04 -8.23775631e-01
9.18000000e+04 -8.27498052e-01
9.19000000e+04 -8.31244069e-01
9.20000000e+04 -8.35013865e-01
9.21000000e+04 -8.38807625e-01
9.22000000e+04 -8.42625533e-01
9.23000000e+04 -8.46467778e-01
9.24000000e+04 -8.50334547e-01
9.25000000e+04 -8.54226030e-01
9.26000000e+04 -8.58142421e-01
9.27000000e+04 -8.62083911e-01
9.28000000e+04 -8.66050695e-01
9.29000000e+04 -8.70042972e-01
9.30000000e+04 -8.74060937e-01
9.31000000e+04 -8.78104792e-01
9.32000000e+04 -8.82174738e-01
9.33000000e+04 -8.86270978e-01
9.34000000e+04 -8.90393716e-01
9.35000000e+04 -8.94543159e-01
9.36000000e+04 -8.98719516e-01
9.37000000e+04 -9.02922995e-01
9.38000000e+04 -9.07153809e-01
9.39000000e+04 -9.11412171e-01
9.40000000e+04 -9.15698295e-01
9.41000000e+04 -9.20012399e-01
9.42000000e+04 -9.24354701e-01
9.43000000e+04 -9.28725421e-01
9.44000000e+04 -9.33124780e-01
9.45000000e+04 -9.37553004e-01
9.46000000e+04 -9.42010316e-01
9.47000000e+04 -9.46496946e-01
9.48000000e+04 -9.51013120e-01
9.49000000e+04 -9.55559072e-01
9.50000000e+04 -9.60135032e-01
9.51000000e+04 -9.64741237e-01
9.52000000e+04 -9.69377922e-01
9.53000000e+04 -9.74045325e-01
9.54000000e+04 -9.78743687e-01
9.55000000e+04 -9.83473250e-01
9.56000000e+04 -9.88234257e-01
9.57000000e+04 -9.93026954e-01
9.58000000e+04 -9.97851589e-01
9.59000000e+04 -1.00270841e+00
9.60000000e+04 -1.00759767e+00
9.61000000e+04 -1.01251962e+00
9.62000000e+04 -1.01747452e+00
9.63000000e+04 -1.02246263e+00
9.64000000e+04 -1.02748420e+00
9.65000000e+04 -1.03253949e+00
9.66000000e+04 -1.03762877e+00
9.67000000e+04 -1.04275230e+00
9.68000000e+04 -1.04791035e+00
9.69000000e+04 -1.05310319e+00
9.70000000e+04 -1.05833109e+00
9.71000000e+04 -1.06359432e+00
9.72000000e+04 -1.06889315e+00
9.73000000e+04 -1.07422787e+00
9.74000000e+04 -1.07959874e+00
9.75000000e+04 -1.08500606e+00
9.76000000e+04 -1.09045010e+00
9.77000000e+04 -1.09593115e+00
9.78000000e+04 -1.10144950e+00
9.79000000e+04 -1.10700543e+00
9.80000000e+04 -1.11259923e+00
9.81000000e+04 -1.11823119e+00
9.82000000e+04 -1.12390162e+00
9.83000000e+04 -1.12961080e+00
9.84000000e+04 -1.13535904e+00
9.85000000e+04 -1.14114663e+00
9.86000000e+04 -1.14697388e+00
9.87000000e+04 -1.15284109e+00
9.88000000e+04 -1.15874856e+00
9.89000000e+04 -1.16469661e+00
9.90000000e+04 -1.17068554e+00
9.91000000e+04 -1.17671567e+00
9.92000000e+04 -1.18278730e+00
9.93000000e+04 -1.18890076e+00
9.94000000e+04 -1.19505636e+00
9.95000000e+04 -1.20125442e+00
9.96000000e+04 -1.20749527e+00
9.97000000e+04 -1.21377921e+00
9.98000000e+04 -1.22010659e+00
9.99000000e+04 -1.22647772e+00
1.00000000e+05 -1.23289294e+00
1.00100000e+05 -1.23935256e+00
1.00200000e+05 -1.24585694e+00
1.00300000e+05 -1.25240639e+00
1.00400000e+05 -1.25900125e+00
1.00500000e+05 -1.26564187e+00
1.00600000e+05 -1.27232857e+00
1.00700000e+05 -1.27906171e+00
1.00800000e+05 -1.28584161e+00
1.00900000e+05 -1.29266862e+00
1.01000000e+05 -1.29954310e+00
1.01100000e+05 -1.30646538e+00
1.01200000e+05 -1.31343581e+00
1.01300000e+05 -1.32045474e+00
1.01400000e+05 -1.32752252e+00
1.01500000e+05 -1.33463950e+00
1.01600000e+05 -1.34180604e+00
1.01700000e+05 -1.34902250e+00
1.01800000e+05 -1.35628921e+00
1.01900000e+05 -1.36360655e+00
1.02000000e+05 -1.37097487e+00
1.02100000e+05 -1.37839453e+00
1.02200000e+05 -1.38586589e+00
1.02300000e+05 -1.39338931e+00
1.02400000e+05 -1.40096515e+00
1.02500000e+05 -1.40859377e+00
1.02600000e+05 -1.41627554e+00
1.02700000e+05 -1.42401082e+00
1.02800000e+05 -1.43179998e+00
1.02900000e+05 -1.43964338e+00
1.03000000e+05 -1.44754139e+00
1.03100000e+05 -1.45549437e+00
1.03200000e+05 -1.46350269e+00
1.03300000e+05 -1.47156672e+00
1.03400000e+05 -1.47968682e+00
1.03500000e+05 -1.48786337e+00
1.03600000e+05 -1.49609671e+00
1.03700000e+05 -1.50438724e+00
1.03800000e+05 -1.51273530e+00
1.03900000e+05 -1.52114128e+00
1.04000000e+05 -1.52960552e+00
1.04100000e+05 -1.53812841e+00
1.04200000e+05 -1.54671030e+00
1.04300000e+05 -1.55535156e+00
1.04400000e+05 -1.56405255e+00
1.04500000e+05 -1.57281363e+00
1.04600000e+05 -1.58163517e+00
1.04700000e+05 -1.59051752e+00
1.04800000e+05 -1.59946105e+00
1.04900000e+05 -1.60846611e+00
1.05000000e+05 -1.61753305e+00
1.05100000e+05 -1.62666224e+00
1.05200000e+05 -1.63585402e+00
1.05300000e+05 -1.64510873e+00
1.05400000e+05 -1.65442674e+00
1.05500000e+05 -1.66380839e+00
1.05600000e+05 -1.67325401e+00
1.05700000e+05 -1.68276394e+00
1.05800000e+05 -1.69233853e+00
1.05900000e+05 -1.70197810e+00
1.06000000e+05 -1.71168300e+00
1.06100000e+05 -1.72145353e+00
1.06200000e+05 -1.73129003e+00
1.06300000e+05 -1.74119282e+00
1.06400000e+05 -1.75116221e+00
1.06500000e+05 -1.76119851e+00
1.06600000e+05 -1.77130202e+00
1.06700000e+05 -1.78147306e+00
1.06800000e+05 -1.79171190e+00
1.06900000e+05 -1.80201886e+00
1.07000000e+05 -1.81239420e+00
1.07100000e+05 -1.82283821e+00
1.07200000e+05 -1.83335117e+00
1.07300000e+05 -1.84393333e+00
1.07400000e+05 -1.85458497e+00
1.07500000e+05 -1.86530633e+00
1.07600000e+05 -1.87609765e+00
1.07700000e+05 -1.88695919e+00
1.07800000e+05 -1.89789117e+00
1.07900000e+05 -1.90889381e+00
1.08000000e+05 -1.91996733e+00
1.08100000e+05 -1.93111193e+00
1.08200000e+05 -1.94232781e+00
1.08300000e+05 -1.95361516e+00
1.08400000e+05 -1.96497416e+00
1.08500000e+05 -1.97640496e+00
1.08600000e+05 -1.98790774e+00
1.08700000e+05 -1.99948263e+00
1.08800000e+05 -2.01112977e+00
1.08900000e+05 -2.02284928e+00
1.09000000e+05 -2.03464127e+00
1.09100000e+05 -2.04650585e+00
1.09200000e+05 -2.05844310e+00
1.09300000e+05 -2.07045309e+00
1.09400000e+05 -2.08253587e+00
1.09500000e+05 -2.09469150e+00
1.09600000e+05 -2.10692001e+00
1.09700000e+05 -2.11922140e+00
1.09800000e+05 -2.13159569e+00
1.09900000e+05 -2.14404284e+00
1.10000000e+05 -2.15656284e+00
1.10100000e+05 -2.16915562e+00
1.10200000e+05 -2.18182113e+00
1.10300000e+05 -2.19455928e+00
1.10400000e+05 -2.20736995e+00
1.10500000e+05 -2.22025304e+00
1.10600000e+05 -2.23320839e+00
1.10700000e+05 -2.24623585e+00
1.10800000e+05 -2.25933523e+00
1.10900000e+05 -2.27250632e+00
1.11000000e+05 -2.28574891e+00
1.11100000e+05 -2.29906274e+00
1.11200000e+05 -2.31244754e+00
1.11300000e+05 -2.32590302e+00
1.11400000e+05 -2.33942885e+00
1.11500000e+05 -2.35302470e+00
1.11600000e+05 -2.36669019e+00
1.11700000e+05 -2.38042493e+00
1.11800000e+05 -2.39422850e+00
1.11900000e+05 -2.40810044e+00
1.12000000e+05 -2.42204028e+00
1.12100000e+05 -2.43604752e+00
1.12200000e+05 -2.45012162e+00
1.12300000e+05 -2.46426202e+00
1.12400000e+05 -2.47846811e+00
1.12500000e+05 -2.49273928e+00
1.12600000e+05 -2.50707487e+00
1.12700000e+05 -2.52147418e+00
1.12800000e+05 -2.53593649e+00
1.12900000e+05 -2.55046105e+00
1.13000000e+05 -2.56504706e+00
1.13100000e+05 -2.57969369e+00
1.13200000e+05 -2.59440007e+00
1.13300000e+05 -2.60916532e+00
1.13400000e+05 -2.62398848e+00
1.13500000e+05 -2.63886859e+00
1.13600000e+05 -2.65380462e+00
1.13700000e+05 -2.66879552e+00
1.13800000e+05 -2.68384020e+00
1.13900000e+05 -2.69893751e+00
1.14000000e+05 -2.71408629e+00
1.14100000e+05 -2.72928530e+00
1.14200000e+05 -2.74453329e+00
1.14300000e+05 -2.75982895e+00
1.14400000e+05 -2.77517092e+00
1.14500000e+05 -2.79055780e+00
1.14600000e+05 -2.80598816e+00
1.14700000e+05 -2.82146049e+00
1.14800000e+05 -2.83697327e+00
1.14900000e+05 -2.85252490e+00
1.15000000e+05 -2.86811375e+00
1.15100000e+05 -2.88373813e+00
1.15200000e+05 -2.89939632e+00
1.15300000e+05 -2.91508652e+00
1.15400000e+05 -2.93080689e+00
1.15500000e+05 -2.94655555e+00
1.15600000e+05 -2.96233056e+00
1.15700000e+05 -2.97812992e+00
1.15800000e+05 -2.99395159e+00
1.15900000e+05 -3.00979345e+00
1.16000000e+05 -3.02565335e+00
1.16100000e+05 -3.04152908e+00
1.16200000e+05 -3.05741838e+00
1.16300000e+05 -3.07331890e+00
1.16400000e+05 -3.08922827e+00
1.16500000e+05 -3.10514405e+00
1.16600000e+05 -3.12106375e+00
1.16700000e+05 -3.13698480e+00
1.16800000e+05 -3.15290459e+00
1.16900000e+05 -3.16882045e+00
1.17000000e+05 -3.18472963e+00
1.17100000e+05 -3.20062936e+00
1.17200000e+05 -3.21651678e+00
1.17300000e+05 -3.23238897e+00
1.17400000e+05 -3.24824297e+00
1.17500000e+05 -3.26407573e+00
1.17600000e+05 -3.27988416e+00
1.17700000e+05 -3.29566511e+00
1.17800000e+05 -3.31141537e+00
1.17900000e+05 -3.32713164e+00
1.18000000e+05 -3.34281060e+00
1.18100000e+05 -3.35844885e+00
1.18200000e+05 -3.37404292e+00
1.18300000e+05 -3.38958929e+00
1.18400000e+05 -3.40508439e+00
1.18500000e+05 -3.42052457e+00
1.18600000e+05 -3.43590613e+00
1.18700000e+05 -3.45122530e+00
1.18800000e+05 -3.46647826e+00
1.18900000e+05 -3.48166114e+00
1.19000000e+05 -3.49676998e+00
1.19100000e+05 -3.51180080e+00
1.19200000e+05 -3.52674953e+00
1.19300000e+05 -3.54161207e+00
1.19400000e+05 -3.55638423e+00
1.19500000e+05 -3.57106179e+00
1.19600000e+05 -3.58564048e+00
1.19700000e+05 -3.60011594e+00
1.19800000e+05 -3.61448380e+00
1.19900000e+05 -3.62873960e+00
1.20000000e+05 -3.64287884e+00
1.20100000e+05 -3.65689699e+00
1.20200000e+05 -3.67078943e+00
1.20300000e+05 -3.68455153e+00
1.20400000e+05 -3.69817859e+00
1.20500000e+05 -3.71166586e+00
1.20600000e+05 -3.72500855e+00
1.20700000e+05 -3.73820184e+00
1.20800000e+05 -3.75124085e+00
1.20900000e+05 -3.76412065e+00
1.21000000e+05 -3.77683629e+00
1.21100000e+05 -3.78938278e+00
1.21200000e+05 -3.80175507e+00
1.21300000e+05 -3.81394811e+00
1.21400000e+05 -3.82595678e+00
1.21500000e+05 -3.83777596e+00
1.21600000e+05 -3.84940046e+00
1.21700000e+05 -3.86082511e+00
1.21800000e+05 -3.87204467e+00
1.21900000e+05 -3.88305390e+00
1.22000000e+05 -3.89384753e+00
1.22100000e+05 -3.90442027e+00
1.22200000e+05 -3.91476681e+00
1.22300000e+05 -3.92488182e+00
1.22400000e+05 -3.93475997e+00
1.22500000e+05 -3.94439590e+00
1.22600000e+05 -3.95378424e+00
1.22700000e+05 -3.96291964e+00
1.22800000e+05 -3.97179671e+00
1.22900000e+05 -3.98041007e+00
1.23000000e+05 -3.98875435e+00
1.23100000e+05 -3.99682417e+00
1.23200000e+05 -4.00461417e+00
1.23300000e+05 -4.01211896e+00
1.23400000e+05 -4.01933321e+00
1.23500000e+05 -4.02625157e+00
1.23600000e+05 -4.03286872e+00
1.23700000e+05 -4.03917934e+00
1.23800000e+05 -4.04517816e+00
1.23900000e+05 -4.05085990e+00
1.24000000e+05 -4.05621934e+00
1.24100000e+05 -4.06125127e+00
1.24200000e+05 -4.06595051e+00
1.24300000e+05 -4.07031193e+00
1.24400000e+05 -4.07433042e+00
1.24500000e+05 -4.07800094e+00
1.24600000e+05 -4.08131847e+00
1.24700000e+05 -4.08427805e+00
1.24800000e+05 -4.08687475e+00
1.24900000e+05 -4.08910373e+00
1.25000000e+05 -4.09096018e+00
1.25100000e+05 -4.09243935e+00
1.25200000e+05 -4.09353658e+00
1.25300000e+05 -4.09424724e+00
1.25400000e+05 -4.09456681e+00
1.25500000e+05 -4.09449080e+00
1.25600000e+05 -4.09401483e+00
1.25700000e+05 -4.09313459e+00
1.25800000e+05 -4.09184584e+00
1.25900000e+05 -4.09014446e+00
1.26000000e+05 -4.08802637e+00
1.26100000e+05 -4.08548764e+00
1.26200000e+05 -4.08252438e+00
1.26300000e+05 -4.07913285e+00
1.26400000e+05 -4.07530937e+00
1.26500000e+05 -4.07105040e+00
1.26600000e+05 -4.06635248e+00
1.26700000e+05 -4.06121229e+00
1.26800000e+05 -4.05562661e+00
1.26900000e+05 -4.04959234e+00
1.27000000e+05 -4.04310650e+00
1.27100000e+05 -4.03616625e+00
1.27200000e+05 -4.02876886e+00
1.27300000e+05 -4.02091174e+00
1.27400000e+05 -4.01259244e+00
1.27500000e+05 -4.00380864e+00
1.27600000e+05 -3.99455816e+00
1.27700000e+05 -3.98483898e+00
1.27800000e+05 -3.97464920e+00
1.27900000e+05 -3.96398710e+00
1.28000000e+05 -3.95285109e+00
1.28100000e+05 -3.94123974e+00
1.28200000e+05 -3.92915178e+00
1.28300000e+05 -3.91658612e+00
1.28400000e+05 -3.90354181e+00
1.28500000e+05 -3.89001806e+00
1.28600000e+05 -3.87601429e+00
1.28700000e+05 -3.86153004e+00
1.28800000e+05 -3.84656506e+00
1.28900000e+05 -3.83111926e+00
1.29000000e+05 -3.81519275e+00
1.29100000e+05 -3.79878579e+00
1.29200000e+05 -3.78189884e+00
1.29300000e+05 -3.76453255e+00
1.29400000e+05 -3.74668775e+00
1.29500000e+05 -3.72836545e+00
1.29600000e+05 -3.70956687e+00
1.29700000e+05 -3.69029340e+00
1.29800000e+05 -3.67054665e+00
1.29900000e+05 -3.65032840e+00
1.30000000e+05 -3.62964064e+00
1.30100000e+05 -3.60848555e+00
1.30200000e+05 -3.58686551e+00
1.30300000e+05 -3.56478310e+00
1.30400000e+05 -3.54224110e+00
1.30500000e+05 -3.51924249e+00
1.30600000e+05 -3.49579044e+00
1.30700000e+05 -3.47188833e+00
1.30800000e+05 -3.44753973e+00
1.30900000e+05 -3.42274844e+00
1.31000000e+05 -3.39751841e+00
1.31100000e+05 -3.37185382e+00
1.31200000e+05 -3.34575904e+00
1.31300000e+05 -3.31923864e+00
1.31400000e+05 -3.29229738e+00
1.31500000e+05 -3.26494020e+00
1.31600000e+05 -3.23717225e+00
1.31700000e+05 -3.20899886e+00
1.31800000e+05 -3.18042554e+00
1.31900000e+05 -3.15145799e+00
1.32000000e+05 -3.12210209e+00
1.32100000e+05 -3.09236390e+00
1.32200000e+05 -3.06224962e+00
1.32300000e+05 -3.03176567e+00
1.32400000e+05 -3.00091859e+00
1.32500000e+05 -2.96971509e+00
1.32600000e+05 -2.93816205e+00
1.32700000e+05 -2.90626647e+00
1.32800000e+05 -2.87403552e+00
1.32900000e+05 -2.84147648e+00
1.33000000e+05 -2.80859678e+00
1.33100000e+05 -2.77540396e+00
1.33200000e+05 -2.74190567e+00
1.33300000e+05 -2.70810967e+00
1.33400000e+05 -2.67402383e+00
1.33500000e+05 -2.63965609e+00
1.33600000e+05 -2.60501447e+00
1.33700000e+05 -2.57010708e+00
1.33800000e+05 -2.53494208e+00
1.33900000e+05 -2.49952767e+00
1.34000000e+05 -2.46387210e+00
1.34100000e+05 -2.42798364e+00
1.34200000e+05 -2.39187059e+00
1.34300000e+05 -2.35554125e+00
1.34400000e+05 -2.31900390e+00
1.34500000e+05 -2.28226681e+00
1.34600000e+05 -2.24533823e+00
1.34700000e+05 -2.20822633e+00
1.34800000e+05 -2.17093925e+00
1.34900000e+05 -2.13348505e+00
1.35000000e+05 -2.09587169e+00
1.35100000e+05 -2.05810705e+00
1.35200000e+05 -2.02019888e+00
1.35300000e+05 -1.98215479e+00
1.35400000e+05 -1.94398228e+00
1.35500000e+05 -1.90568865e+00
1.35600000e+05 -1.86728106e+00
1.35700000e+05 -1.82876646e+00
1.35800000e+05 -1.79015160e+00
1.35900000e+05 -1.75144302e+00
1.36000000e+05 -1.71264704e+00
1.36100000e+05 -1.67376972e+00
1.36200000e+05 -1.63481685e+00
1.36300000e+05 -1.59579398e+00
1.36400000e+05 -1.55670636e+00
1.36500000e+05 -1.51755895e+00
1.36600000e+05 -1.47835639e+00
1.36700000e+05 -1.43910302e+00
1.36800000e+05 -1.39980285e+00
1.36900000e+05 -1.36045955e+00
1.37000000e+05 -1.32107644e+00
1.37100000e+05 -1.28165650e+00
1.37200000e+05 -1.24220233e+00
1.37300000e+05 -1.20271620e+00
1.37400000e+05 -1.16319998e+00
1.37500000e+05 -1.12365519e+00
1.37600000e+05 -1.08408296e+00
1.37700000e+05 -1.04448406e+00
1.37800000e+05 -1.00485888e+00
1.37900000e+05 -9.65207439e-01
1.38000000e+05 -9.25529394e-01
1.38100000e+05 -8.85824036e-01
1.38200000e+05 -8.46090298e-01
1.38300000e+05 -8.06326767e-01
1.38400000e+05 -7.66531688e-01
1.38500000e+05 -7.26702979e-01
1.38600000e+05 -6.86838241e-01
1.38700000e+05 -6.46934770e-01
1.38800000e+05 -6.06989573e-01
1.38900000e+05 -5.66999386e-01
1.39000000e+05 -5.26960686e-01
1.39100000e+05 -4.86869717e-01
1.39200000e+05 -4.46722501e-01
1.39300000e+05 -4.06514866e-01
1.39400000e+05 -3.66242464e-01
1.39500000e+05 -3.25900795e-01
1.39600000e+05 -2.85485227e-01
1.39700000e+05 -2.44991027e-01
1.39800000e+05 -2.04413379e-01
1.39900000e+05 -1.63747411e-01
1.40000000e+05 -1.22988224e-01
1.40100000e+05 -8.21309131e-02
1.40200000e+05 -4.11705955e-02
1.40300000e+05 -1.02436932e-04
1.40400000e+05 4.10783235e-02
1.40500000e+05 8.23763471e-02
1.40600000e+05 1.23796171e-01
1.40700000e+05 1.65342181e-01
1.40800000e+05 2.07018593e-01
1.40900000e+05 2.48829423e-01
1.41000000e+05 2.90778467e-01
1.41100000e+05 3.32869281e-01
1.41200000e+05 3.75105158e-01
1.41300000e+05 4.17489109e-01
1.41400000e+05 4.60023843e-01
1.41500000e+05 5.02711753e-01
1.41600000e+05 5.45554895e-01
1.41700000e+05 5.88554979e-01
1.41800000e+05 6.31713350e-01
1.41900000e+05 6.75030981e-01
1.42000000e+05 7.18508459e-01
1.42100000e+05 7.62145978e-01
1.42200000e+05 8.05943329e-01
1.42300000e+05 8.49899898e-01
1.42400000e+05 8.94014657e-01
1.42500000e+05 9.38286165e-01
1.42600000e+05 9.82712563e-01
1.42700000e+05 1.02729157e+00
1.42800000e+05 1.07202051e+00
1.42900000e+05 1.11689626e+00
1.43000000e+05 1.16191532e+00
1.43100000e+05 1.20707376e+00
1.43200000e+05 1.25236727e+00
1.43300000e+05 1.29779114e+00
1.43400000e+05 1.34334028e+00
1.43500000e+05 1.38900922e+00
1.43600000e+05 1.43479213e+00
1.43700000e+05 1.48068284e+00
1.43800000e+05 1.52667483e+00
1.43900000e+05 1.57276125e+00
1.44000000e+05 1.61893494e+00
1.44100000e+05 1.66518844e+00
1.44200000e+05 1.71151399e+00
1.44300000e+05 1.75790359e+00
1.44400000e+05 1.80434895e+00
1.44500000e+05 1.85084157e+00
1.44600000e+05 1.89737268e+00
1.44700000e+05 1.94393336e+00
1.44800000e+05 1.99051445e+00
1.44900000e+05 2.03710662e+00
1.45000000e+05 2.08370040e+00
1.45100000e+05 2.13028614e+00
1.45200000e+05 2.17685409e+00
1.45300000e+05 2.22339436e+00
1.45400000e+05 2.26989698e+00
1.45500000e+05 2.31635187e+00
1.45600000e+05 2.36274890e+00
1.45700000e+05 2.40907786e+00
1.45800000e+05 2.45532853e+00
1.45900000e+05 2.50149062e+00
1.46000000e+05 2.54755385e+00
1.46100000e+05 2.59350793e+00
1.46200000e+05 2.63934258e+00
1.46300000e+05 2.68504752e+00
1.46400000e+05 2.73061252e+00
1.46500000e+05 2.77602738e+00
1.46600000e+05 2.82128197e+00
1.46700000e+05 2.86636619e+00
1.46800000e+05 2.91127004e+00
1.46900000e+05 2.95598358e+00
1.47000000e+05 3.00049697e+00
1.47100000e+05 3.04480046e+00
1.47200000e+05 3.08888441e+00
1.47300000e+05 3.13273928e+00
1.47400000e+05 3.17635565e+00
1.47500000e+05 3.21972423e+00
1.47600000e+05 3.26283585e+00
1.47700000e+05 3.30568150e+00
1.47800000e+05 3.34825227e+00
1.47900000e+05 3.39053944e+00
1.48000000e+05 3.43253439e+00
1.48100000e+05 3.47422870e+00
1.48200000e+05 3.51561409e+00
1.48300000e+05 3.55668242e+00
1.48400000e+05 3.59742574e+00
1.48500000e+05 3.63783627e+00
1.48600000e+05 3.67790636e+00
1.48700000e+05 3.71762858e+00
1.48800000e+05 3.75699564e+00
1.48900000e+05 3.79600042e+00
1.49000000e+05 3.83463600e+00
1.49100000e+05 3.87289562e+00
1.49200000e+05 3.91077269e+00
1.49300000e+05 3.94826081e+00
1.49400000e+05 3.98535373e+00
1.49500000e+05 4.02204542e+00
1.49600000e+05 4.05832998e+00
1.49700000e+05 4.09420170e+00
1.49800000e+05 4.12965506e+00
1.49900000e+05 4.16468470e+00
1.50000000e+05 4.19928542e+00
1.50100000e+05 4.23345222e+00
1.50200000e+05 4.26718023e+00
1.50300000e+05 4.30046478e+00
1.50400000e+05 4.33330136e+00
1.50500000e+05 4.36568561e+00
1.50600000e+05 4.39761336e+00
1.50700000e+05 4.42908058e+00
1.50800000e+05 4.46008340e+00
1.50900000e+05 4.49061813e+00
1.51000000e+05 4.52068122e+00
1.51100000e+05 4.55026928e+00
1.51200000e+05 4.57937908e+00
1.51300000e+05 4.60800752e+00
1.51400000e+05 4.63615169e+00
1.51500000e+05 4.66380880e+00
1.51600000e+05 4.69097621e+00
1.51700000e+05 4.71765143e+00
1.51800000e+05 4.74383212e+00
1.51900000e+05 4.76951607e+00
1.52000000e+05 4.79470122e+00
1.52100000e+05 4.81938564e+00
1.52200000e+05 4.84356753e+00
1.52300000e+05 4.86724523e+00
1.52400000e+05 4.89041722e+00
1.52500000e+05 4.91308209e+00
1.52600000e+05 4.93523856e+00
1.52700000e+05 4.95688548e+00
1.52800000e+05 4.97802180e+00
1.52900000e+05 4.99864662e+00
1.53000000e+05 5.01875912e+00
1.53100000e+05 5.03835862e+00
1.53200000e+05 5.05744453e+00
1.53300000e+05 5.07601637e+00
1.53400000e+05 5.09407378e+00
1.53500000e+05 5.11161649e+00
1.53600000e+05 5.12864432e+00
1.53700000e+05 5.14515721e+00
1.53800000e+05 5.16115518e+00
1.53900000e+05 5.17663837e+00
1.54000000e+05 5.19160698e+00
1.54100000e+05 5.20606131e+00
1.54200000e+05 5.22000178e+00
1.54300000e+05 5.23342887e+00
1.54400000e+05 5.24634316e+00
1.54500000e+05 5.25874531e+00
1.54600000e+05 5.27063608e+00
1.54700000e+05 5.28201631e+00
1.54800000e+05 5.29288691e+00
1.54900000e+05 5.30324890e+00
1.55000000e+05 5.31761823e+00
1.55100000e+05 5.32633633e+00
1.55200000e+05 5.33452358e+00
1.55300000e+05 5.34218117e+00
1.55400000e+05 5.34931041e+00
1.55500000e+05 5.35591267e+00
1.55600000e+05 5.36198943e+00
1.55700000e+05 5.36754224e+00
1.55800000e+05 5.37257274e+00
1.55900000e+05 5.37708266e+00
1.56000000e+05 5.38107379e+00
1.56100000e+05 5.38454801e+00
1.56200000e+05 5.38750727e+00
1.56300000e+05 5.38995359e+00
1.56400000e+05 5.39188907e+00
1.56500000e+05 5.39331587e+00
1.56600000e+05 5.39423620e+00
1.56700000e+05 5.39465238e+00
1.56800000e+05 5.39456674e+00
1.56900000e+05 5.39398172e+00
1.57000000e+05 5.39289978e+00
1.57100000e+05 5.39132348e+00
1.57200000e+05 5.38925540e+00
1.57300000e+05 5.38669821e+00
1.57400000e+05 5.38365464e+00
1.57500000e+05 5.38012747e+00
1.57600000e+05 5.37611955e+00
1.57700000e+05 5.37163379e+00
1.57800000e+05 5.36667319e+00
1.57900000e+05 5.36124077e+00
1.58000000e+05 5.35533966e+00
1.58100000e+05 5.34897306e+00
1.58200000e+05 5.34214420e+00
1.58300000e+05 5.33485642e+00
1.58400000e+05 5.32711313e+00
1.58500000e+05 5.31891778e+00
1.58600000e+05 5.31027393e+00
1.58700000e+05 5.30118519e+00
1.58800000e+05 5.29165523e+00
1.58900000e+05 5.28168781e+00
1.59000000e+05 5.27128673e+00
1.59100000e+05 5.26045587e+00
1.59200000e+05 5.24919915e+00
1.59300000e+05 5.23752056e+00
1.59400000e+05 5.22542414e+00
1.59500000e+05 5.21291396e+00
1.59600000e+05 5.19999416e+00
1.59700000e+05 5.18666890e+00
1.59800000e+05 5.17294239e+00
1.59900000e+05 5.15881888e+00
1.60000000e+05 5.14430264e+00
1.60100000e+05 5.12939798e+00
1.60200000e+05 5.11410924e+00
1.60300000e+05 5.09844081e+00
1.60400000e+05 5.08239711e+00
1.60500000e+05 5.06598257e+00
1.60600000e+05 5.04920170e+00
1.60700000e+05 5.03205903e+00
1.60800000e+05 5.01455914e+00
1.60900000e+05 4.99670666e+00
1.61000000e+05 4.97850629e+00
1.61100000e+05 4.95996278e+00
1.61200000e+05 4.94108093e+00
1.61300000e+05 4.92186562e+00
1.61400000e+05 4.90232181e+00
1.61500000e+05 4.88245451e+00
1.61600000e+05 4.86226882e+00
1.61700000e+05 4.84176990e+00
1.61800000e+05 4.82096299e+00
1.61900000e+05 4.79985340e+00
1.62000000e+05 4.77844648e+00
1.62100000e+05 4.75674766e+00
1.62200000e+05 4.73476242e+00
1.62300000e+05 4.71249628e+00
1.62400000e+05 4.68995481e+00
1.62500000e+05 4.66714358e+00
1.62600000e+05 4.64406820e+00
1.62700000e+05 4.62073429e+00
1.62800000e+05 4.59714745e+00
1.62900000e+05 4.57331331e+00
1.63000000e+05 4.54923745e+00
1.63100000e+05 4.52492544e+00
1.63200000e+05 4.50038285e+00
1.63300000e+05 4.47561519e+00
1.63400000e+05 4.45062795e+00
1.63500000e+05 4.42542661e+00
1.63600000e+05 4.40001661e+00
1.63700000e+05 4.37440336e+00
1.63800000e+05 4.34859227e+00
1.63900000e+05 4.32258874e+00
1.64000000e+05 4.29639817e+00
1.64100000e+05 4.27002596e+00
1.64200000e+05 4.24347752e+00
1.64300000e+05 4.21675830e+00
1.64400000e+05 4.18987379e+00
1.64500000e+05 4.16282948e+00
1.64600000e+05 4.13563095e+00
1.64700000e+05 4.10828379e+00
1.64800000e+05 4.08079366e+00
1.64900000e+05 4.05316627e+00
1.65000000e+05 4.02540736e+00
1.65100000e+05 3.99752269e+00
1.65200000e+05 3.96951809e+00
1.65300000e+05 3.94139937e+00
1.65400000e+05 3.91317234e+00
1.65500000e+05 3.88484283e+00
1.65600000e+05 3.85641660e+00
1.65700000e+05 3.82789937e+00
1.65800000e+05 3.79929682e+00
1.65900000e+05 3.77061451e+00
1.66000000e+05 3.74185792e+00
1.66100000e+05 3.71303241e+00
1.66200000e+05 3.68414324e+00
1.66300000e+05 3.65519549e+00
1.66400000e+05 3.62619415e+00
1.66500000e+05 3.59714402e+00
1.66600000e+05 3.56804981e+00
1.66700000e+05 3.53891605e+00
1.66800000e+05 3.50974719e+00
1.66900000e+05 3.48054754e+00
1.67000000e+05 3.45132132e+00
1.67100000e+05 3.42207267e+00
1.67200000e+05 3.39280568e+00
1.67300000e+05 3.36352438e+00
1.67400000e+05 3.33423281e+00
1.67500000e+05 3.30493499e+00
1.67600000e+05 3.27563496e+00
1.67700000e+05 3.24633679e+00
1.67800000e+05 3.21704458e+00
1.67900000e+05 3.18776250e+00
1.68000000e+05 3.15849475e+00
1.68100000e+05 3.12924558e+00
1.68200000e+05 3.10001927e+00
1.68300000e+05 3.07082015e+00
1.68400000e+05 3.04165252e+00
1.68500000e+05 3.01252068e+00
1.68600000e+05 2.98342888e+00
1.68700000e+05 2.95438131e+00
1.68800000e+05 2.92538204e+00
1.68900000e+05 2.89643502e+00
1.69000000e+05 2.86754405e+00
1.69100000e+05 2.83871272e+00
1.69200000e+05 2.80994442e+00
1.69300000e+05 2.78124233e+00
1.69400000e+05 2.75260936e+00
1.69500000e+05 2.72404818e+00
1.69600000e+05 2.69556124e+00
1.69700000e+05 2.66715072e+00
1.69800000e+05 2.63881860e+00
1.69900000e+05 2.61056664e+00
1.70000000e+05 2.58239646e+00
1.70100000e+05 2.55430951e+00
1.70200000e+05 2.52630718e+00
1.70300000e+05 2.49839077e+00
1.70400000e+05 2.47056161e+00
1.70500000e+05 2.44282104e+00
1.70600000e+05 2.41517049e+00
1.70700000e+05 2.38761147e+00
1.70800000e+05 2.36014568e+00
1.70900000e+05 2.33277497e+00
1.71000000e+05 2.30550137e+00
1.71100000e+05 2.27832712e+00
1.71200000e+05 2.25125464e+00
1.71300000e+05 2.22428653e+00
1.71400000e+05 2.19742556e+00
1.71500000e+05 2.17067460e+00
1.71600000e+05 2.14403664e+00
1.71700000e+05 2.11751467e+00
1.71800000e+05 2.09111169e+00
1.71900000e+05 2.06483061e+00
1.72000000e+05 2.03867422e+00
1.72100000e+05 2.01264514e+00
1.72200000e+05 1.98674573e+00
1.72300000e+05 1.96097808e+00
1.72400000e+05 1.93534399e+00
1.72500000e+05 1.90984488e+00
1.72600000e+05 1.88448183e+00
1.72700000e+05 1.85925558e+00
1.72800000e+05 1.83416651e+00
1.72900000e+05 1.80921467e+00
1.73000000e+05 1.78439986e+00
1.73100000e+05 1.75972165e+00
1.73200000e+05 1.73517941e+00
1.73300000e+05 1.71077248e+00
1.73400000e+05 1.68650013e+00
1.73500000e+05 1.66236173e+00
1.73600000e+05 1.63835679e+00
1.73700000e+05 1.61448504e+00
1.73800000e+05 1.59074652e+00
1.73900000e+05 1.56714163e+00
1.74000000e+05 1.54367116e+00
1.74100000e+05 1.52033637e+00
1.74200000e+05 1.49713898e+00
1.74300000e+05 1.47408119e+00
1.74400000e+05 1.45116562e+00
1.74500000e+05 1.42839536e+00
1.74600000e+05 1.40577383e+00
1.74700000e+05 1.38330478e+00
1.74800000e+05 1.36099218e+00
1.74900000e+05 1.33884013e+00
1.75000000e+05 1.31685280e+00
1.75100000e+05 1.29503428e+00
1.75200000e+05 1.27338853e+00
1.75300000e+05 1.25191926e+00
1.75400000e+05 1.23062983e+00
1.75500000e+05 1.20952323e+00
1.75600000e+05 1.18860198e+00
1.75700000e+05 1.16786808e+00
1.75800000e+05 1.14732302e+00
1.75900000e+05 1.12696775e+00
1.76000000e+05 1.10680273e+00
1.76100000e+05 1.08682793e+00
1.76200000e+05 1.06704290e+00
1.76300000e+05 1.04744686e+00
1.76400000e+05 1.02803877e+00
1.76500000e+05 1.00881743e+00
1.76600000e+05 9.89781597e-01
1.76700000e+05 9.70930089e-01
1.76800000e+05 9.52261883e-01
1.76900000e+05 9.33776230e-01
1.77000000e+05 9.15472741e-01
1.77100000e+05 8.97351467e-01
1.77200000e+05 8.79412963e-01
1.77300000e+05 8.61658332e-01
1.77400000e+05 8.44089246e-01
1.77500000e+05 8.26707950e-01
1.77600000e+05 8.09517241e-01
1.77700000e+05 7.92520433e-01
1.77800000e+05 7.75721296e-01
1.77900000e+05 7.59123984e-01
1.78000000e+05 7.42732949e-01
1.78100000e+05 7.26552847e-01
1.78200000e+05 7.10588438e-01
1.78300000e+05 6.94844480e-01
1.78400000e+05 6.79325630e-01
1.78500000e+05 6.64036350e-01
1.78600000e+05 6.48980813e-01
1.78700000e+05 6.34162828e-01
1.78800000e+05 6.19585774e-01
1.78900000e+05 6.05252545e-01
1.79000000e+05 5.91165512e-01
1.79100000e+05 5.77326500e-01
1.79200000e+05 5.63736773e-01
1.79300000e+05 5.50397045e-01
1.79400000e+05 5.37307490e-01
1.79500000e+05 5.24467767e-01
1.79600000e+05 5.11877062e-01
1.79700000e+05 4.99534124e-01
1.79800000e+05 4.87437315e-01
1.79900000e+05 4.75584662e-01
1.80000000e+05 4.63973905e-01
1.80100000e+05 4.52602547e-01
1.80200000e+05 4.41467906e-01
1.80300000e+05 4.30567152e-01
1.80400000e+05 4.19897351e-01
1.80500000e+05 4.09455491e-01
1.80600000e+05 3.99238513e-01
1.80700000e+05 3.89243329e-01
1.80800000e+05 3.79466833e-01
1.80900000e+05 3.69905912e-01
1.81000000e+05 3.60557448e-01
1.81100000e+05 3.51418318e-01
1.81200000e+05 3.42485389e-01
1.81300000e+05 3.33755514e-01
1.81400000e+05 3.25225525e-01
1.81500000e+05 3.16892229e-01
1.81600000e+05 3.08752398e-01
1.81700000e+05 3.00802767e-01
1.81800000e+05 2.93040029e-01
1.81900000e+05 2.85460834e-01
1.82000000e+05 2.78061789e-01
1.82100000e+05 2.70839458e-01
1.82200000e+05 2.63790367e-01
1.82300000e+05 2.56911009e-01
1.82400000e+05 2.50197846e-01
1.82500000e+05 2.43647323e-01
1.82600000e+05 2.37255865e-01
1.82700000e+05 2.31019895e-01
1.82800000e+05 2.24935836e-01
1.82900000e+05 2.19000120e-01
1.83000000e+05 2.13209199e-01
1.83100000e+05 2.07559547e-01
1.83200000e+05 2.02047672e-01
1.83300000e+05 1.96670120e-01
1.83400000e+05 1.91423482e-01
1.83500000e+05 1.86304399e-01
1.83600000e+05 1.81309567e-01
1.83700000e+05 1.76435740e-01
1.83800000e+05 1.71679735e-01
1.83900000e+05 1.67038433e-01
1.84000000e+05 1.62508786e-01
1.84100000e+05 1.58087812e-01
1.84200000e+05 1.53772600e-01
1.84300000e+05 1.49560313e-01
1.84400000e+05 1.45448185e-01
1.84500000e+05 1.41433521e-01
1.84600000e+05 1.37513699e-01
1.84700000e+05 1.33686170e-01
1.84800000e+05 1.29948455e-01
1.84900000e+05 1.26298145e-01
1.85000000e+05 1.22732900e-01
1.85100000e+05 1.19250449e-01
1.85200000e+05 1.15848587e-01
1.85300000e+05 1.12525174e-01
1.85400000e+05 1.09278134e-01
1.85500000e+05 1.06105452e-01
1.85600000e+05 1.03005177e-01
1.85700000e+05 9.99754133e-02
1.85800000e+05 9.70143244e-02
1.85900000e+05 9.41201291e-02
1.86000000e+05 9.12911005e-02
1.86100000e+05 8.85255638e-02
1.86200000e+05 8.58218955e-02
1.86300000e+05 8.31785209e-02
1.86400000e+05 8.05939134e-02
1.86500000e+05 7.80665925e-02
1.86600000e+05 7.55951221e-02
1.86700000e+05 7.31781096e-02
1.86800000e+05 7.08142041e-02
1.86900000e+05 6.85020952e-02
1.87000000e+05 6.62405114e-02
1.87100000e+05 6.40282190e-02
1.87200000e+05 6.18640209e-02
1.87300000e+05 5.97467551e-02
1.87400000e+05 5.76752938e-02
1.87500000e+05 5.56485419e-02
1.87600000e+05 5.36654363e-02
1.87700000e+05 5.17249446e-02
1.87800000e+05 4.98260641e-02
1.87900000e+05 4.79678206e-02
1.88000000e+05 4.61492679e-02
1.88100000e+05 4.43694865e-02
1.88200000e+05 4.26275828e-02
1.88300000e+05 4.09226880e-02
1.88400000e+05 3.92539580e-02
1.88500000e+05 3.76205716e-02
1.88600000e+05 3.60217306e-02
1.88700000e+05 3.44566584e-02
1.88800000e+05 3.29245998e-02
1.88900000e+05 3.14248199e-02
1.89000000e+05 2.99566036e-02
1.89100000e+05 2.85192552e-02
1.89200000e+05 2.71120972e-02
1.89300000e+05 2.57344703e-02
1.89400000e+05 2.43857325e-02
1.89500000e+05 2.30652587e-02
1.89600000e+05 2.17724399e-02
1.89700000e+05 2.05066831e-02
1.89800000e+05 1.92674105e-02
1.89900000e+05 1.80540590e-02
1.90000000e+05 1.68660801e-02
1.90100000e+05 1.57029389e-02
1.90200000e+05 1.45641143e-02
1.90300000e+05 1.34490981e-02
1.90400000e+05 1.23573947e-02
1.90500000e+05 1.12885209e-02
1.90600000e+05 1.02420055e-02
1.90700000e+05 9.21738878e-03
1.90800000e+05 8.21422218e-03
1.90900000e+05 7.23206812e-03
1.91000000e+05 6.27049957e-03
1.91100000e+05 5.32909977e-03
1.91200000e+05 4.40746192e-03
1.91300000e+05 3.50518890e-03
1.91400000e+05 2.62189299e-03
1.91500000e+05 1.75719560e-03
1.91600000e+05 9.10727018e-04
1.91700000e+05 8.21261391e-05
1.91800000e+05 -7.28959751e-04
1.91900000e+05 -1.52287523e-03
1.92000000e+05 -2.29995695e-03
1.92100000e+05 -3.06053386e-03
1.92200000e+05 -3.80492746e-03
1.92300000e+05 -4.53345191e-03
1.92400000e+05 -5.24641434e-03
1.92500000e+05 -5.94411496e-03
1.92600000e+05 -6.62684727e-03
1.92700000e+05 -7.29489828e-03
1.92800000e+05 -7.94854860e-03
1.92900000e+05 -8.58807270e-03
1.93000000e+05 -9.21373900e-03
1.93100000e+05 -9.82581008e-03
1.93200000e+05 -1.04245428e-02
1.93300000e+05 -1.10101885e-02
1.93400000e+05 -1.15829929e-02
1.93500000e+05 -1.21431969e-02
1.93600000e+05 -1.26910357e-02
1.93700000e+05 -1.32267399e-02
1.93800000e+05 -1.37505351e-02
1.93900000e+05 -1.42626420e-02
1.94000000e+05 -1.47632769e-02
1.94100000e+05 -1.52526513e-02
1.94200000e+05 -1.57309726e-02
1.94300000e+05 -1.61984437e-02
1.94400000e+05 -1.66552632e-02
1.94500000e+05 -1.71016260e-02
1.94600000e+05 -1.75377225e-02
1.94700000e+05 -1.79637396e-02
1.94800000e+05 -1.83798603e-02
1.94900000e+05 -1.87862637e-02
1.95000000e+05 -1.91831256e-02


==> MixPlotData/opt_deform9_z3_gamma0.03.txt <==
     x       deform
4.00000000e+04 -7.36182941e-02
4.01000000e+04 -7.37825916e-02
4.02000000e+04 -7.39474125e-02
4.03000000e+04 -7.41127588e-02
4.04000000e+04 -7.42786330e-02
4.05000000e+04 -7.44450371e-02
4.06000000e+04 -7.46119736e-02
4.07000000e+04 -7.47794446e-02
4.08000000e+04 -7.49474524e-02
4.09000000e+04 -7.51159994e-02
4.10000000e+04 -7.52850879e-02
4.11000000e+04 -7.54547201e-02
4.12000000e+04 -7.56248985e-02
4.13000000e+04 -7.57956254e-02
4.14000000e+04 -7.59669031e-02
4.15000000e+04 -7.61387341e-02
4.16000000e+04 -7.63111207e-02
4.17000000e+04 -7.64840652e-02
4.18000000e+04 -7.66575702e-02
4.19000000e+04 -7.68316381e-02
4.20000000e+04 -7.70062713e-02
4.21000000e+04 -7.71814722e-02
4.22000000e+04 -7.73572433e-02
4.23000000e+04 -7.75335871e-02
4.24000000e+04 -7.77105062e-02
4.25000000e+04 -7.78880029e-02
4.26000000e+04 -7.80660798e-02
4.27000000e+04 -7.82447395e-02
4.28000000e+04 -7.84239846e-02
4.29000000e+04 -7.86038174e-02
4.30000000e+04 -7.87842408e-02
4.31000000e+04 -7.89652571e-02
4.32000000e+04 -7.91468691e-02
4.33000000e+04 -7.93290794e-02
4.34000000e+04 -7.95118905e-02
4.35000000e+04 -7.96953052e-02
4.36000000e+04 -7.98793261e-02
4.37000000e+04 -8.00639559e-02
4.38000000e+04 -8.02491972e-02
4.39000000e+04 -8.04350528e-02
4.40000000e+04 -8.06215254e-02
4.41000000e+04 -8.08086177e-02
4.42000000e+04 -8.09963325e-02
4.43000000e+04 -8.11846725e-02
4.44000000e+04 -8.13736406e-02
4.45000000e+04 -8.15632394e-02
4.46000000e+04 -8.17534719e-02
4.47000000e+04 -8.19443409e-02
4.48000000e+04 -8.21358492e-02
4.49000000e+04 -8.23279996e-02
4.50000000e+04 -8.25207951e-02
4.51000000e+04 -8.27142385e-02
4.52000000e+04 -8.29083327e-02
4.53000000e+04 -8.31030807e-02
4.54000000e+04 -8.32984854e-02
4.55000000e+04 -8.34945497e-02
4.56000000e+04 -8.36912766e-02
4.57000000e+04 -8.38886691e-02
4.58000000e+04 -8.40867303e-02
4.59000000e+04 -8.42854631e-02
4.60000000e+04 -8.44848706e-02
4.61000000e+04 -8.46849558e-02
4.62000000e+04 -8.48857218e-02
4.63000000e+04 -8.50871716e-02
4.64000000e+04 -8.52893085e-02
4.65000000e+04 -8.54921355e-02
4.66000000e+04 -8.56956558e-02
4.67000000e+04 -8.58998725e-02
4.68000000e+04 -8.61047888e-02
4.69000000e+04 -8.63104079e-02
4.70000000e+04 -8.65167331e-02
4.71000000e+04 -8.67237674e-02
4.72000000e+04 -8.69315143e-02
4.73000000e+04 -8.71399770e-02
4.74000000e+04 -8.73491587e-02
4.75000000e+04 -8.75590627e-02
4.76000000e+04 -8.77696925e-02
4.77000000e+04 -8.79810513e-02
4.78000000e+04 -8.81931424e-02
4.79000000e+04 -8.84059694e-02
4.80000000e+04 -8.86195355e-02
4.81000000e+04 -8.88338443e-02
4.82000000e+04 -8.90488990e-02
4.83000000e+04 -8.92647033e-02
4.84000000e+04 -8.94812606e-02
4.85000000e+04 -8.96985743e-02
4.86000000e+04 -8.99166481e-02
4.87000000e+04 -9.01354854e-02
4.88000000e+04 -9.03550898e-02
4.89000000e+04 -9.05754649e-02
4.90000000e+04 -9.07966143e-02
4.91000000e+04 -9.10185416e-02
4.92000000e+04 -9.12412505e-02
4.93000000e+04 -9.14647446e-02
4.94000000e+04 -9.16890276e-02
4.95000000e+04 -9.19141032e-02
4.96000000e+04 -9.21399752e-02
4.97000000e+04 -9.23666473e-02
4.98000000e+04 -9.25941233e-02
4.99000000e+04 -9.28224069e-02
5.00000000e+04 -9.30515020e-02
5.01000000e+04 -9.32814125e-02
5.02000000e+04 -9.35121421e-02
5.03000000e+04 -9.37436948e-02
5.04000000e+04 -9.39760745e-02
5.05000000e+04 -9.42092852e-02
5.06000000e+04 -9.44433306e-02
5.07000000e+04 -9.46782150e-02
5.08000000e+04 -9.49139422e-02
5.09000000e+04 -9.51505162e-02
5.10000000e+04 -9.53879412e-02
5.11000000e+04 -9.56262211e-02
5.12000000e+04 -9.58653602e-02
5.13000000e+04 -9.61053624e-02
5.14000000e+04 -9.63462320e-02
5.15000000e+04 -9.65879732e-02
5.16000000e+04 -9.68305900e-02
5.17000000e+04 -9.70740868e-02
5.18000000e+04 -9.73184677e-02
5.19000000e+04 -9.75637371e-02
5.20000000e+04 -9.78098992e-02
5.21000000e+04 -9.80569584e-02
5.22000000e+04 -9.83049190e-02
5.23000000e+04 -9.85537854e-02
5.24000000e+04 -9.88035619e-02
5.25000000e+04 -9.90542531e-02
5.26000000e+04 -9.93058633e-02
5.27000000e+04 -9.95583970e-02
5.28000000e+04 -9.98118588e-02
5.29000000e+04 -1.00066253e-01
5.30000000e+04 -1.00321585e-01
5.31000000e+04 -1.00577858e-01
5.32000000e+04 -1.00835077e-01
5.33000000e+04 -1.01093248e-01
5.34000000e+04 -1.01352374e-01
5.35000000e+04 -1.01612460e-01
5.36000000e+04 -1.01873512e-01
5.37000000e+04 -1.02135533e-01
5.38000000e+04 -1.02398529e-01
5.39000000e+04 -1.02662504e-01
5.40000000e+04 -1.02927464e-01
5.41000000e+04 -1.03193413e-01
5.42000000e+04 -1.03460356e-01
5.43000000e+04 -1.03728297e-01
5.44000000e+04 -1.03997243e-01
5.45000000e+04 -1.04267198e-01
5.46000000e+04 -1.04538166e-01
5.47000000e+04 -1.04810154e-01
5.48000000e+04 -1.05083166e-01
5.49000000e+04 -1.05357207e-01
5.50000000e+04 -1.05632282e-01
5.51000000e+04 -1.05908397e-01
5.52000000e+04 -1.06185556e-01
5.53000000e+04 -1.06463766e-01
5.54000000e+04 -1.06743030e-01
5.55000000e+04 -1.07023356e-01
5.56000000e+04 -1.07304747e-01
5.57000000e+04 -1.07587210e-01
5.58000000e+04 -1.07870749e-01
5.59000000e+04 -1.08155371e-01
5.60000000e+04 -1.08441080e-01
5.61000000e+04 -1.08727882e-01
5.62000000e+04 -1.09015783e-01
5.63000000e+04 -1.09304788e-01
5.64000000e+04 -1.09594903e-01
5.65000000e+04 -1.09886134e-01
5.66000000e+04 -1.10178486e-01
5.67000000e+04 -1.10471964e-01
5.68000000e+04 -1.10766576e-01
5.69000000e+04 -1.11062326e-01
5.70000000e+04 -1.11359220e-01
5.71000000e+04 -1.11657264e-01
5.72000000e+04 -1.11956465e-01
5.73000000e+04 -1.12256827e-01
5.74000000e+04 -1.12558358e-01
5.75000000e+04 -1.12861063e-01
5.76000000e+04 -1.13164947e-01
5.77000000e+04 -1.13470018e-01
5.78000000e+04 -1.13776281e-01
5.79000000e+04 -1.14083743e-01
5.80000000e+04 -1.14392409e-01
5.81000000e+04 -1.14702286e-01
5.82000000e+04 -1.15013380e-01
5.83000000e+04 -1.15325698e-01
5.84000000e+04 -1.15639246e-01
5.85000000e+04 -1.15954030e-01
5.86000000e+04 -1.16270057e-01
5.87000000e+04 -1.16587333e-01
5.88000000e+04 -1.16905865e-01
5.89000000e+04 -1.17225659e-01
5.90000000e+04 -1.17546723e-01
5.91000000e+04 -1.17869062e-01
5.92000000e+04 -1.18192683e-01
5.93000000e+04 -1.18517593e-01
5.94000000e+04 -1.18843800e-01
5.95000000e+04 -1.19171309e-01
5.96000000e+04 -1.19500127e-01
5.97000000e+04 -1.19830262e-01
5.98000000e+04 -1.20161721e-01
5.99000000e+04 -1.20494510e-01
6.00000000e+04 -1.20828637e-01
6.01000000e+04 -1.21164109e-01
6.02000000e+04 -1.21500932e-01
6.03000000e+04 -1.21839114e-01
6.04000000e+04 -1.22178663e-01
6.05000000e+04 -1.22519585e-01
6.06000000e+04 -1.22861888e-01
6.07000000e+04 -1.23205579e-01
6.08000000e+04 -1.23550666e-01
6.09000000e+04 -1.23897157e-01
6.10000000e+04 -1.24245058e-01
6.11000000e+04 -1.24594377e-01
6.12000000e+04 -1.24945122e-01
6.13000000e+04 -1.25297302e-01
6.14000000e+04 -1.25650922e-01
6.15000000e+04 -1.26005992e-01
6.16000000e+04 -1.26362518e-01
6.17000000e+04 -1.26720510e-01
6.18000000e+04 -1.27079974e-01
6.19000000e+04 -1.27440919e-01
6.20000000e+04 -1.27803354e-01
6.21000000e+04 -1.28167285e-01
6.22000000e+04 -1.28532721e-01
6.23000000e+04 -1.28899671e-01
6.24000000e+04 -1.29268142e-01
6.25000000e+04 -1.29638143e-01
6.26000000e+04 -1.30009683e-01
6.27000000e+04 -1.30382770e-01
6.28000000e+04 -1.30757411e-01
6.29000000e+04 -1.31133617e-01
6.30000000e+04 -1.31511395e-01
6.31000000e+04 -1.31890753e-01
6.32000000e+04 -1.32271702e-01
6.33000000e+04 -1.32654250e-01
6.34000000e+04 -1.33038404e-01
6.35000000e+04 -1.33424175e-01
6.36000000e+04 -1.33811572e-01
6.37000000e+04 -1.34200602e-01
6.38000000e+04 -1.34591276e-01
6.39000000e+04 -1.34983603e-01
6.40000000e+04 -1.35377591e-01
6.41000000e+04 -1.35773250e-01
6.42000000e+04 -1.36170589e-01
6.43000000e+04 -1.36569619e-01
6.44000000e+04 -1.36970347e-01
6.45000000e+04 -1.37372784e-01
6.46000000e+04 -1.37776939e-01
6.47000000e+04 -1.38182823e-01
6.48000000e+04 -1.38590443e-01
6.49000000e+04 -1.38999812e-01
6.50000000e+04 -1.39410937e-01
6.51000000e+04 -1.39823830e-01
6.52000000e+04 -1.40238500e-01
6.53000000e+04 -1.40654957e-01
6.54000000e+04 -1.41073212e-01
6.55000000e+04 -1.41493274e-01
6.56000000e+04 -1.41915154e-01
6.57000000e+04 -1.42338863e-01
6.58000000e+04 -1.42764409e-01
6.59000000e+04 -1.43191805e-01
6.60000000e+04 -1.43621061e-01
6.61000000e+04 -1.44052187e-01
6.62000000e+04 -1.44485194e-01
6.63000000e+04 -1.44920092e-01
6.64000000e+04 -1.45356894e-01
6.65000000e+04 -1.45795608e-01
6.66000000e+04 -1.46236248e-01
6.67000000e+04 -1.46678823e-01
6.68000000e+04 -1.47123344e-01
6.69000000e+04 -1.47569824e-01
6.70000000e+04 -1.48018273e-01
6.71000000e+04 -1.48468703e-01
6.72000000e+04 -1.48921125e-01
6.73000000e+04 -1.49375551e-01
6.74000000e+04 -1.49831992e-01
6.75000000e+04 -1.50290461e-01
6.76000000e+04 -1.50750968e-01
6.77000000e+04 -1.51213527e-01
6.78000000e+04 -1.51678148e-01
6.79000000e+04 -1.52144844e-01
6.80000000e+04 -1.52613627e-01
6.81000000e+04 -1.53084509e-01
6.82000000e+04 -1.53557503e-01
6.83000000e+04 -1.54032621e-01
6.84000000e+04 -1.54509875e-01
6.85000000e+04 -1.54989279e-01
6.86000000e+04 -1.55470844e-01
6.87000000e+04 -1.55954584e-01
6.88000000e+04 -1.56440511e-01
6.89000000e+04 -1.56928638e-01
6.90000000e+04 -1.57418979e-01
6.91000000e+04 -1.57911546e-01
6.92000000e+04 -1.58406353e-01
6.93000000e+04 -1.58903413e-01
6.94000000e+04 -1.59402739e-01
6.95000000e+04 -1.59904346e-01
6.96000000e+04 -1.60408246e-01
6.97000000e+04 -1.60914453e-01
6.98000000e+04 -1.61422981e-01
6.99000000e+04 -1.61933845e-01
7.00000000e+04 -1.62447058e-01
7.01000000e+04 -1.62962633e-01
7.02000000e+04 -1.63480586e-01
7.03000000e+04 -1.64000931e-01
7.04000000e+04 -1.64523682e-01
7.05000000e+04 -1.65048854e-01
7.06000000e+04 -1.65576461e-01
7.07000000e+04 -1.66106518e-01
7.08000000e+04 -1.66639040e-01
7.09000000e+04 -1.67174042e-01
7.10000000e+04 -1.67711539e-01
7.11000000e+04 -1.68251546e-01
7.12000000e+04 -1.68794079e-01
7.13000000e+04 -1.69339152e-01
7.14000000e+04 -1.69886782e-01
7.15000000e+04 -1.70436984e-01
7.16000000e+04 -1.70989773e-01
7.17000000e+04 -1.71545166e-01
7.18000000e+04 -1.72103179e-01
7.19000000e+04 -1.72663827e-01
7.20000000e+04 -1.73227128e-01
7.21000000e+04 -1.73793097e-01
7.22000000e+04 -1.74361750e-01
7.23000000e+04 -1.74933105e-01
7.24000000e+04 -1.75507178e-01
7.25000000e+04 -1.76083986e-01
7.26000000e+04 -1.76663545e-01
7.27000000e+04 -1.77245874e-01
7.28000000e+04 -1.77830989e-01
7.29000000e+04 -1.78418907e-01
7.30000000e+04 -1.79009647e-01
7.31000000e+04 -1.79603224e-01
7.32000000e+04 -1.80199659e-01
7.33000000e+04 -1.80798967e-01
7.34000000e+04 -1.81401168e-01
7.35000000e+04 -1.82006279e-01
7.36000000e+04 -1.82614319e-01
7.37000000e+04 -1.83225305e-01
7.38000000e+04 -1.83839258e-01
7.39000000e+04 -1.84456195e-01
7.40000000e+04 -1.85076134e-01
7.41000000e+04 -1.85699096e-01
7.42000000e+04 -1.86325100e-01
7.43000000e+04 -1.86954163e-01
7.44000000e+04 -1.87586307e-01
7.45000000e+04 -1.88221551e-01
7.46000000e+04 -1.88859913e-01
7.47000000e+04 -1.89501415e-01
7.48000000e+04 -1.90146075e-01
7.49000000e+04 -1.90793915e-01
7.50000000e+04 -1.91444955e-01
7.51000000e+04 -1.92099215e-01
7.52000000e+04 -1.92756715e-01
7.53000000e+04 -1.93417477e-01
7.54000000e+04 -1.94081522e-01
7.55000000e+04 -1.94748870e-01
7.56000000e+04 -1.95419543e-01
7.57000000e+04 -1.96093562e-01
7.58000000e+04 -1.96770949e-01
7.59000000e+04 -1.97451726e-01
7.60000000e+04 -1.98135914e-01
7.61000000e+04 -1.98823536e-01
7.62000000e+04 -1.99514615e-01
7.63000000e+04 -2.00209171e-01
7.64000000e+04 -2.00907229e-01
7.65000000e+04 -2.01608811e-01
7.66000000e+04 -2.02313939e-01
7.67000000e+04 -2.03022638e-01
7.68000000e+04 -2.03734930e-01
7.69000000e+04 -2.04450839e-01
7.70000000e+04 -2.05170389e-01
7.71000000e+04 -2.05893603e-01
7.72000000e+04 -2.06620506e-01
7.73000000e+04 -2.07351121e-01
7.74000000e+04 -2.08085474e-01
7.75000000e+04 -2.08823589e-01
7.76000000e+04 -2.09565491e-01
7.77000000e+04 -2.10311204e-01
7.78000000e+04 -2.11060755e-01
7.79000000e+04 -2.11814168e-01
7.80000000e+04 -2.12571469e-01
7.81000000e+04 -2.13332684e-01
7.82000000e+04 -2.14097839e-01
7.83000000e+04 -2.14866961e-01
7.84000000e+04 -2.15640075e-01
7.85000000e+04 -2.16417208e-01
7.86000000e+04 -2.17198388e-01
7.87000000e+04 -2.17983641e-01
7.88000000e+04 -2.18772994e-01
7.89000000e+04 -2.19566476e-01
7.90000000e+04 -2.20364113e-01
7.91000000e+04 -2.21165934e-01
7.92000000e+04 -2.21971967e-01
7.93000000e+04 -2.22782240e-01
7.94000000e+04 -2.23596783e-01
7.95000000e+04 -2.24415623e-01
7.96000000e+04 -2.25238790e-01
7.97000000e+04 -2.26066313e-01
7.98000000e+04 -2.26898222e-01
7.99000000e+04 -2.27734546e-01
8.00000000e+04 -2.28575316e-01
8.01000000e+04 -2.29420562e-01
8.02000000e+04 -2.30270314e-01
8.03000000e+04 -2.31124603e-01
8.04000000e+04 -2.31983460e-01
8.05000000e+04 -2.32846916e-01
8.06000000e+04 -2.33715003e-01
8.07000000e+04 -2.34587752e-01
8.08000000e+04 -2.35465196e-01
8.09000000e+04 -2.36347367e-01
8.10000000e+04 -2.37234297e-01
8.11000000e+04 -2.38126018e-01
8.12000000e+04 -2.39022565e-01
8.13000000e+04 -2.39923971e-01
8.14000000e+04 -2.40830268e-01
8.15000000e+04 -2.41741491e-01
8.16000000e+04 -2.42657674e-01
8.17000000e+04 -2.43578852e-01
8.18000000e+04 -2.44505058e-01
8.19000000e+04 -2.45436328e-01
8.20000000e+04 -2.46372698e-01
8.21000000e+04 -2.47314202e-01
8.22000000e+04 -2.48260877e-01
8.23000000e+04 -2.49212758e-01
8.24000000e+04 -2.50169882e-01
8.25000000e+04 -2.51132286e-01
8.26000000e+04 -2.52100007e-01
8.27000000e+04 -2.53073082e-01
8.28000000e+04 -2.54051548e-01
8.29000000e+04 -2.55035444e-01
8.30000000e+04 -2.56024808e-01
8.31000000e+04 -2.57019678e-01
8.32000000e+04 -2.58020093e-01
8.33000000e+04 -2.59026092e-01
8.34000000e+04 -2.60037715e-01
8.35000000e+04 -2.61055001e-01
8.36000000e+04 -2.62077991e-01
8.37000000e+04 -2.63106725e-01
8.38000000e+04 -2.64141244e-01
8.39000000e+04 -2.65181588e-01
8.40000000e+04 -2.66227800e-01
8.41000000e+04 -2.67279922e-01
8.42000000e+04 -2.68337994e-01
8.43000000e+04 -2.69402061e-01
8.44000000e+04 -2.70472163e-01
8.45000000e+04 -2.71548346e-01
8.46000000e+04 -2.72630652e-01
8.47000000e+04 -2.73719125e-01
8.48000000e+04 -2.74813810e-01
8.49000000e+04 -2.75914750e-01
8.50000000e+04 -2.77021992e-01
8.51000000e+04 -2.78135580e-01
8.52000000e+04 -2.79255559e-01
8.53000000e+04 -2.80381977e-01
8.54000000e+04 -2.81514880e-01
8.55000000e+04 -2.82654314e-01
8.56000000e+04 -2.83800326e-01
8.57000000e+04 -2.84952965e-01
8.58000000e+04 -2.86112279e-01
8.59000000e+04 -2.87278314e-01
8.60000000e+04 -2.88451122e-01
8.61000000e+04 -2.89630750e-01
8.62000000e+04 -2.90817248e-01
8.63000000e+04 -2.92010667e-01
8.64000000e+04 -2.93211056e-01
8.65000000e+04 -2.94418467e-01
8.66000000e+04 -2.95632951e-01
8.67000000e+04 -2.96854559e-01
8.68000000e+04 -2.98083344e-01
8.69000000e+04 -2.99319358e-01
8.70000000e+04 -3.00562654e-01
8.71000000e+04 -3.01813286e-01
8.72000000e+04 -3.03071307e-01
8.73000000e+04 -3.04336771e-01
8.74000000e+04 -3.05609734e-01
8.75000000e+04 -3.06890250e-01
8.76000000e+04 -3.08178375e-01
8.77000000e+04 -3.09474166e-01
8.78000000e+04 -3.10777678e-01
8.79000000e+04 -3.12088969e-01
8.80000000e+04 -3.13408096e-01
8.81000000e+04 -3.14735117e-01
8.82000000e+04 -3.16070091e-01
8.83000000e+04 -3.17413076e-01
8.84000000e+04 -3.18764132e-01
8.85000000e+04 -3.20123318e-01
8.86000000e+04 -3.21490695e-01
8.87000000e+04 -3.22866324e-01
8.88000000e+04 -3.24250266e-01
8.89000000e+04 -3.25642583e-01
8.90000000e+04 -3.27043337e-01
8.91000000e+04 -3.28452591e-01
8.92000000e+04 -3.29870409e-01
8.93000000e+04 -3.31296853e-01
8.94000000e+04 -3.32731990e-01
8.95000000e+04 -3.34175882e-01
8.96000000e+04 -3.35628597e-01
8.97000000e+04 -3.37090200e-01
8.98000000e+04 -3.38560757e-01
8.99000000e+04 -3.40040335e-01
9.00000000e+04 -3.41529002e-01
9.01000000e+04 -3.43026826e-01
9.02000000e+04 -3.44533876e-01
9.03000000e+04 -3.46050221e-01
9.04000000e+04 -3.47575930e-01
9.05000000e+04 -3.49111074e-01
9.06000000e+04 -3.50655724e-01
9.07000000e+04 -3.52209951e-01
9.08000000e+04 -3.53773827e-01
9.09000000e+04 -3.55347425e-01
9.10000000e+04 -3.56930818e-01
9.11000000e+04 -3.58524079e-01
9.12000000e+04 -3.60127284e-01
9.13000000e+04 -3.61740506e-01
9.14000000e+04 -3.63363822e-01
9.15000000e+04 -3.64997307e-01
9.16000000e+04 -3.66641038e-01
9.17000000e+04 -3.68295092e-01
9.18000000e+04 -3.69959548e-01
9.19000000e+04 -3.71634484e-01
9.20000000e+04 -3.73319979e-01
9.21000000e+04 -3.75016112e-01
9.22000000e+04 -3.76722964e-01
9.23000000e+04 -3.78440616e-01
9.24000000e+04 -3.80169149e-01
9.25000000e+04 -3.81908646e-01
9.26000000e+04 -3.83659190e-01
9.27000000e+04 -3.85420864e-01
9.28000000e+04 -3.87193752e-01
9.29000000e+04 -3.88977938e-01
9.30000000e+04 -3.90773509e-01
9.31000000e+04 -3.92580550e-01
9.32000000e+04 -3.94399148e-01
9.33000000e+04 -3.96229391e-01
9.34000000e+04 -3.98071365e-01
9.35000000e+04 -3.99925161e-01
9.36000000e+04 -4.01790867e-01
9.37000000e+04 -4.03668572e-01
9.38000000e+04 -4.05558369e-01
9.39000000e+04 -4.07460348e-01
9.40000000e+04 -4.09374600e-01
9.41000000e+04 -4.11301220e-01
9.42000000e+04 -4.13240299e-01
9.43000000e+04 -4.15191932e-01
9.44000000e+04 -4.17156213e-01
9.45000000e+04 -4.19133239e-01
9.46000000e+04 -4.21123104e-01
9.47000000e+04 -4.23125905e-01
9.48000000e+04 -4.25141740e-01
9.49000000e+04 -4.27170707e-01
9.50000000e+04 -4.29212904e-01
9.51000000e+04 -4.31268432e-01
9.52000000e+04 -4.33337389e-01
9.53000000e+04 -4.35419876e-01
9.54000000e+04 -4.37515996e-01
9.55000000e+04 -4.39625850e-01
9.56000000e+04 -4.41749541e-01
9.57000000e+04 -4.43887172e-01
9.58000000e+04 -4.46038848e-01
9.59000000e+04 -4.48204673e-01
9.60000000e+04 -4.50384753e-01
9.61000000e+04 -4.52579194e-01
9.62000000e+04 -4.54788103e-01
9.63000000e+04 -4.57011587e-01
9.64000000e+04 -4.59249755e-01
9.65000000e+04 -4.61502716e-01
9.66000000e+04 -4.63770578e-01
9.67000000e+04 -4.66053453e-01
9.68000000e+04 -4.68351451e-01
9.69000000e+04 -4.70664684e-01
9.70000000e+04 -4.72993264e-01
9.71000000e+04 -4.75337303e-01
9.72000000e+04 -4.77696915e-01
9.73000000e+04 -4.80072215e-01
9.74000000e+04 -4.82463317e-01
9.75000000e+04 -4.84870337e-01
9.76000000e+04 -4.87293389e-01
9.77000000e+04 -4.89732592e-01
9.78000000e+04 -4.92188063e-01
9.79000000e+04 -4.94659919e-01
9.80000000e+04 -4.97148278e-01
9.81000000e+04 -4.99653261e-01
9.82000000e+04 -5.02174986e-01
9.83000000e+04 -5.04713573e-01
9.84000000e+04 -5.07269145e-01
9.85000000e+04 -5.09841821e-01
9.86000000e+04 -5.12431724e-01
9.87000000e+04 -5.15038976e-01
9.88000000e+04 -5.17663701e-01
9.89000000e+04 -5.20306021e-01
9.90000000e+04 -5.22966061e-01
9.91000000e+04 -5.25643945e-01
9.92000000e+04 -5.28339799e-01
9.93000000e+04 -5.31053748e-01
9.94000000e+04 -5.33785917e-01
9.95000000e+04 -5.36536432e-01
9.96000000e+04 -5.39305422e-01
9.97000000e+04 -5.42093013e-01
9.98000000e+04 -5.44899332e-01
9.99000000e+04 -5.47724507e-01
1.00000000e+05 -5.50568667e-01
1.00100000e+05 -5.53431940e-01
1.00200000e+05 -5.56314455e-01
1.00300000e+05 -5.59216342e-01
1.00400000e+05 -5.62137730e-01
1.00500000e+05 -5.65078748e-01
1.00600000e+05 -5.68039527e-01
1.00700000e+05 -5.71020197e-01
1.00800000e+05 -5.74020887e-01
1.00900000e+05 -5.77041730e-01
1.01000000e+05 -5.80082855e-01
1.01100000e+05 -5.83144392e-01
1.01200000e+05 -5.86226474e-01
1.01300000e+05 -5.89329230e-01
1.01400000e+05 -5.92452792e-01
1.01500000e+05 -5.95597289e-01
1.01600000e+05 -5.98762854e-01
1.01700000e+05 -6.01949617e-01
1.01800000e+05 -6.05157708e-01
1.01900000e+05 -6.08387257e-01
1.02000000e+05 -6.11638396e-01
1.02100000e+05 -6.14911253e-01
1.02200000e+05 -6.18205958e-01
1.02300000e+05 -6.21522642e-01
1.02400000e+05 -6.24861432e-01
1.02500000e+05 -6.28222457e-01
1.02600000e+05 -6.31605846e-01
1.02700000e+05 -6.35011725e-01
1.02800000e+05 -6.38440223e-01
1.02900000e+05 -6.41891466e-01
1.03000000e+05 -6.45365578e-01
1.03100000e+05 -6.48862686e-01
1.03200000e+05 -6.52382914e-01
1.03300000e+05 -6.55926385e-01
1.03400000e+05 -6.59493222e-01
1.03500000e+05 -6.63083547e-01
1.03600000e+05 -6.66697480e-01
1.03700000e+05 -6.70335141e-01
1.03800000e+05 -6.73996648e-01
1.03900000e+05 -6.77682119e-01
1.04000000e+05 -6.81391670e-01
1.04100000e+05 -6.85125416e-01
1.04200000e+05 -6.88883469e-01
1.04300000e+05 -6.92665942e-01
1.04400000e+05 -6.96472945e-01
1.04500000e+05 -7.00304587e-01
1.04600000e+05 -7.04160974e-01
1.04700000e+05 -7.08042211e-01
1.04800000e+05 -7.11948402e-01
1.04900000e+05 -7.15879648e-01
1.05000000e+05 -7.19836048e-01
1.05100000e+05 -7.23817698e-01
1.05200000e+05 -7.27824695e-01
1.05300000e+05 -7.31857129e-01
1.05400000e+05 -7.35915091e-01
1.05500000e+05 -7.39998668e-01
1.05600000e+05 -7.44107945e-01
1.05700000e+05 -7.48243003e-01
1.05800000e+05 -7.52403922e-01
1.05900000e+05 -7.56590776e-01
1.06000000e+05 -7.60803641e-01
1.06100000e+05 -7.65042583e-01
1.06200000e+05 -7.69307671e-01
1.06300000e+05 -7.73598966e-01
1.06400000e+05 -7.77916528e-01
1.06500000e+05 -7.82260411e-01
1.06600000e+05 -7.86630668e-01
1.06700000e+05 -7.91027345e-01
1.06800000e+05 -7.95450487e-01
1.06900000e+05 -7.99900131e-01
1.07000000e+05 -8.04376312e-01
1.07100000e+05 -8.08879060e-01
1.07200000e+05 -8.13408400e-01
1.07300000e+05 -8.17964353e-01
1.07400000e+05 -8.22546933e-01
1.07500000e+05 -8.27156149e-01
1.07600000e+05 -8.31792007e-01
1.07700000e+05 -8.36454506e-01
1.07800000e+05 -8.41143637e-01
1.07900000e+05 -8.45859389e-01
1.08000000e+05 -8.50601742e-01
1.08100000e+05 -8.55370671e-01
1.08200000e+05 -8.60166144e-01
1.08300000e+05 -8.64988123e-01
1.08400000e+05 -8.69836562e-01
1.08500000e+05 -8.74711409e-01
1.08600000e+05 -8.79612604e-01
1.08700000e+05 -8.84540080e-01
1.08800000e+05 -8.89493762e-01
1.08900000e+05 -8.94473567e-01
1.09000000e+05 -8.99479404e-01
1.09100000e+05 -9.04511174e-01
1.09200000e+05 -9.09568768e-01
1.09300000e+05 -9.14652072e-01
1.09400000e+05 -9.19760958e-01
1.09500000e+05 -9.24895291e-01
1.09600000e+05 -9.30054928e-01
1.09700000e+05 -9.35239714e-01
1.09800000e+05 -9.40449485e-01
1.09900000e+05 -9.45684067e-01
1.10000000e+05 -9.50943274e-01
1.10100000e+05 -9.56226912e-01
1.10200000e+05 -9.61534773e-01
1.10300000e+05 -9.66866639e-01
1.10400000e+05 -9.72222282e-01
1.10500000e+05 -9.77601460e-01
1.10600000e+05 -9.83003920e-01
1.10700000e+05 -9.88429397e-01
1.10800000e+05 -9.93877612e-01
1.10900000e+05 -9.99348275e-01
1.11000000e+05 -1.00484108e+00
1.11100000e+05 -1.01035571e+00
1.11200000e+05 -1.01589184e+00
1.11300000e+05 -1.02144912e+00
1.11400000e+05 -1.02702718e+00
1.11500000e+05 -1.03262566e+00
1.11600000e+05 -1.03824417e+00
1.11700000e+05 -1.04388230e+00
1.11800000e+05 -1.04953964e+00
1.11900000e+05 -1.05521574e+00
1.12000000e+05 -1.06091016e+00
1.12100000e+05 -1.06662243e+00
1.12200000e+05 -1.07235206e+00
1.12300000e+05 -1.07809856e+00
1.12400000e+05 -1.08386141e+00
1.12500000e+05 -1.08964006e+00
1.12600000e+05 -1.09543397e+00
1.12700000e+05 -1.10124257e+00
1.12800000e+05 -1.10706526e+00
1.12900000e+05 -1.11290144e+00
1.13000000e+05 -1.11875047e+00
1.13100000e+05 -1.12461172e+00
1.13200000e+05 -1.13048451e+00
1.13300000e+05 -1.13636817e+00
1.13400000e+05 -1.14226197e+00
1.13500000e+05 -1.14816521e+00
1.13600000e+05 -1.15407713e+00
1.13700000e+05 -1.15999695e+00
1.13800000e+05 -1.16592391e+00
1.13900000e+05 -1.17185717e+00
1.14000000e+05 -1.17779592e+00
1.14100000e+05 -1.18373930e+00
1.14200000e+05 -1.18968643e+00
1.14300000e+05 -1.19563642e+00
1.14400000e+05 -1.20158834e+00
1.14500000e+05 -1.20754125e+00
1.14600000e+05 -1.21349419e+00
1.14700000e+05 -1.21944617e+00
1.14800000e+05 -1.22539617e+00
1.14900000e+05 -1.23134316e+00
1.15000000e+05 -1.23728607e+00
1.15100000e+05 -1.24322384e+00
1.15200000e+05 -1.24915534e+00
1.15300000e+05 -1.25507946e+00
1.15400000e+05 -1.26099503e+00
1.15500000e+05 -1.26690087e+00
1.15600000e+05 -1.27279578e+00
1.15700000e+05 -1.27867854e+00
1.15800000e+05 -1.28454788e+00
1.15900000e+05 -1.29040255e+00
1.16000000e+05 -1.29624122e+00
1.16100000e+05 -1.30206258e+00
1.16200000e+05 -1.30786528e+00
1.16300000e+05 -1.31364794e+00
1.16400000e+05 -1.31940916e+00
1.16500000e+05 -1.32514752e+00
1.16600000e+05 -1.33086158e+00
1.16700000e+05 -1.33654985e+00
1.16800000e+05 -1.34221085e+00
1.16900000e+05 -1.34784305e+00
1.17000000e+05 -1.35344492e+00
1.17100000e+05 -1.35901488e+00
1.17200000e+05 -1.36455134e+00
1.17300000e+05 -1.37005269e+00
1.17400000e+05 -1.37551730e+00
1.17500000e+05 -1.38094351e+00
1.17600000e+05 -1.38632963e+00
1.17700000e+05 -1.39167396e+00
1.17800000e+05 -1.39697478e+00
1.17900000e+05 -1.40223035e+00
1.18000000e+05 -1.40743889e+00
1.18100000e+05 -1.41259862e+00
1.18200000e+05 -1.41770773e+00
1.18300000e+05 -1.42276440e+00
1.18400000e+05 -1.42776679e+00
1.18500000e+05 -1.43271302e+00
1.18600000e+05 -1.43760123e+00
1.18700000e+05 -1.44242951e+00
1.18800000e+05 -1.44719594e+00
1.18900000e+05 -1.45189860e+00
1.19000000e+05 -1.45653555e+00
1.19100000e+05 -1.46110481e+00
1.19200000e+05 -1.46560443e+00
1.19300000e+05 -1.47003240e+00
1.19400000e+05 -1.47438674e+00
1.19500000e+05 -1.47866543e+00
1.19600000e+05 -1.48286645e+00
1.19700000e+05 -1.48698777e+00
1.19800000e+05 -1.49102736e+00
1.19900000e+05 -1.49498316e+00
1.20000000e+05 -1.49885311e+00
1.20100000e+05 -1.50263517e+00
1.20200000e+05 -1.50632727e+00
1.20300000e+05 -1.50992733e+00
1.20400000e+05 -1.51343329e+00
1.20500000e+05 -1.51684307e+00
1.20600000e+05 -1.52015459e+00
1.20700000e+05 -1.52336579e+00
1.20800000e+05 -1.52647460e+00
1.20900000e+05 -1.52947894e+00
1.21000000e+05 -1.53237675e+00
1.21100000e+05 -1.53516596e+00
1.21200000e+05 -1.53784454e+00
1.21300000e+05 -1.54041043e+00
1.21400000e+05 -1.54286159e+00
1.21500000e+05 -1.54519600e+00
1.21600000e+05 -1.54741164e+00
1.21700000e+05 -1.54950652e+00
1.21800000e+05 -1.55147864e+00
1.21900000e+05 -1.55332604e+00
1.22000000e+05 -1.55504676e+00
1.22100000e+05 -1.55663887e+00
1.22200000e+05 -1.55810045e+00
1.22300000e+05 -1.55942960e+00
1.22400000e+05 -1.56062445e+00
1.22500000e+05 -1.56168315e+00
1.22600000e+05 -1.56260389e+00
1.22700000e+05 -1.56338487e+00
1.22800000e+05 -1.56402432e+00
1.22900000e+05 -1.56452050e+00
1.23000000e+05 -1.56487170e+00
1.23100000e+05 -1.56507626e+00
1.23200000e+05 -1.56513254e+00
1.23300000e+05 -1.56503893e+00
1.23400000e+05 -1.56479386e+00
1.23500000e+05 -1.56439582e+00
1.23600000e+05 -1.56384330e+00
1.23700000e+05 -1.56313487e+00
1.23800000e+05 -1.56226913e+00
1.23900000e+05 -1.56124470e+00
1.24000000e+05 -1.56006029e+00
1.24100000e+05 -1.55871462e+00
1.24200000e+05 -1.55720647e+00
1.24300000e+05 -1.55553469e+00
1.24400000e+05 -1.55369814e+00
1.24500000e+05 -1.55169577e+00
1.24600000e+05 -1.54952657e+00
1.24700000e+05 -1.54718958e+00
1.24800000e+05 -1.54468390e+00
1.24900000e+05 -1.54200868e+00
1.25000000e+05 -1.53916316e+00
1.25100000e+05 -1.53614660e+00
1.25200000e+05 -1.53295834e+00
1.25300000e+05 -1.52959779e+00
1.25400000e+05 -1.52606440e+00
1.25500000e+05 -1.52235771e+00
1.25600000e+05 -1.51847731e+00
1.25700000e+05 -1.51442287e+00
1.25800000e+05 -1.51019410e+00
1.25900000e+05 -1.50579082e+00
1.26000000e+05 -1.50121288e+00
1.26100000e+05 -1.49646023e+00
1.26200000e+05 -1.49153287e+00
1.26300000e+05 -1.48643089e+00
1.26400000e+05 -1.48115444e+00
1.26500000e+05 -1.47570375e+00
1.26600000e+05 -1.47007911e+00
1.26700000e+05 -1.46428092e+00
1.26800000e+05 -1.45830963e+00
1.26900000e+05 -1.45216575e+00
1.27000000e+05 -1.44584991e+00
1.27100000e+05 -1.43936279e+00
1.27200000e+05 -1.43270515e+00
1.27300000e+05 -1.42587782e+00
1.27400000e+05 -1.41888174e+00
1.27500000e+05 -1.41171791e+00
1.27600000e+05 -1.40438739e+00
1.27700000e+05 -1.39689135e+00
1.27800000e+05 -1.38923102e+00
1.27900000e+05 -1.38140774e+00
1.28000000e+05 -1.37342288e+00
1.28100000e+05 -1.36527794e+00
1.28200000e+05 -1.35697448e+00
1.28300000e+05 -1.34851412e+00
1.28400000e+05 -1.33989860e+00
1.28500000e+05 -1.33112970e+00
1.28600000e+05 -1.32220932e+00
1.28700000e+05 -1.31313940e+00
1.28800000e+05 -1.30392199e+00
1.28900000e+05 -1.29455920e+00
1.29000000e+05 -1.28505322e+00
1.29100000e+05 -1.27540633e+00
1.29200000e+05 -1.26562088e+00
1.29300000e+05 -1.25569930e+00
1.29400000e+05 -1.24564408e+00
1.29500000e+05 -1.23545781e+00
1.29600000e+05 -1.22514314e+00
1.29700000e+05 -1.21470280e+00
1.29800000e+05 -1.20413958e+00
1.29900000e+05 -1.19345635e+00
1.30000000e+05 -1.18265606e+00
1.30100000e+05 -1.17174173e+00
1.30200000e+05 -1.16071642e+00
1.30300000e+05 -1.14958330e+00
1.30400000e+05 -1.13834557e+00
1.30500000e+05 -1.12700651e+00
1.30600000e+05 -1.11556948e+00
1.30700000e+05 -1.10403786e+00
1.30800000e+05 -1.09241512e+00
1.30900000e+05 -1.08070480e+00
1.31000000e+05 -1.06891046e+00
1.31100000e+05 -1.05703575e+00
1.31200000e+05 -1.04508435e+00
1.31300000e+05 -1.03306001e+00
1.31400000e+05 -1.02096650e+00
1.31500000e+05 -1.00880766e+00
1.31600000e+05 -9.96587386e-01
1.31700000e+05 -9.84309584e-01
1.31800000e+05 -9.71978219e-01
1.31900000e+05 -9.59597292e-01
1.32000000e+05 -9.47170834e-01
1.32100000e+05 -9.34702912e-01
1.32200000e+05 -9.22197620e-01
1.32300000e+05 -9.09659076e-01
1.32400000e+05 -8.97091426e-01
1.32500000e+05 -8.84498830e-01
1.32600000e+05 -8.71885469e-01
1.32700000e+05 -8.59255534e-01
1.32800000e+05 -8.46613228e-01
1.32900000e+05 -8.33962758e-01
1.33000000e+05 -8.21308335e-01
1.33100000e+05 -8.08654166e-01
1.33200000e+05 -7.96004455e-01
1.33300000e+05 -7.83363394e-01
1.33400000e+05 -7.70735163e-01
1.33500000e+05 -7.58123922e-01
1.33600000e+05 -7.45533811e-01
1.33700000e+05 -7.32968939e-01
1.33800000e+05 -7.20433387e-01
1.33900000e+05 -7.07931197e-01
1.34000000e+05 -6.95466371e-01
1.34100000e+05 -6.83042863e-01
1.34200000e+05 -6.70664577e-01
1.34300000e+05 -6.58335360e-01
1.34400000e+05 -6.46058997e-01
1.34500000e+05 -6.33839205e-01
1.34600000e+05 -6.21679631e-01
1.34700000e+05 -6.09583840e-01
1.34800000e+05 -5.97555317e-01
1.34900000e+05 -5.85597457e-01
1.35000000e+05 -5.73713559e-01
1.35100000e+05 -5.61906822e-01
1.35200000e+05 -5.50180341e-01
1.35300000e+05 -5.38537097e-01
1.35400000e+05 -5.26979956e-01
1.35500000e+05 -5.15511659e-01
1.35600000e+05 -5.04134820e-01
1.35700000e+05 -4.92851919e-01
1.35800000e+05 -4.81665297e-01
1.35900000e+05 -4.70577151e-01
1.36000000e+05 -4.59589527e-01
1.36100000e+05 -4.48704318e-01
1.36200000e+05 -4.37923257e-01
1.36300000e+05 -4.27247913e-01
1.36400000e+05 -4.16679685e-01
1.36500000e+05 -4.06219802e-01
1.36600000e+05 -3.95869315e-01
1.36700000e+05 -3.85629094e-01
1.36800000e+05 -3.75499825e-01
1.36900000e+05 -3.65482010e-01
1.37000000e+05 -3.55575958e-01
1.37100000e+05 -3.45781788e-01
1.37200000e+05 -3.36099426e-01
1.37300000e+05 -3.26528600e-01
1.37400000e+05 -3.17068844e-01
1.37500000e+05 -3.07719494e-01
1.37600000e+05 -2.98479690e-01
1.37700000e+05 -2.89348373e-01
1.37800000e+05 -2.80324290e-01
1.37900000e+05 -2.71405992e-01
1.38000000e+05 -2.62591838e-01
1.38100000e+05 -2.53879995e-01
1.38200000e+05 -2.45268446e-01
1.38300000e+05 -2.36754986e-01
1.38400000e+05 -2.28337232e-01
1.38500000e+05 -2.20012626e-01
1.38600000e+05 -2.11778437e-01
1.38700000e+05 -2.03631773e-01
1.38800000e+05 -1.95569580e-01
1.38900000e+05 -1.87588654e-01
1.39000000e+05 -1.79685646e-01
1.39100000e+05 -1.71857069e-01
1.39200000e+05 -1.64099306e-01
1.39300000e+05 -1.56408621e-01
1.39400000e+05 -1.48781165e-01
1.39500000e+05 -1.41212985e-01
1.39600000e+05 -1.33700035e-01
1.39700000e+05 -1.26238187e-01
1.39800000e+05 -1.18823237e-01
1.39900000e+05 -1.11450919e-01
1.40000000e+05 -1.04116913e-01
1.40100000e+05 -9.68168559e-02
1.40200000e+05 -8.95463536e-02
1.40300000e+05 -8.23009898e-02
1.40400000e+05 -7.50763370e-02
1.40500000e+05 -6.78679677e-02
1.40600000e+05 -6.06714640e-02
1.40700000e+05 -5.34824283e-02
1.40800000e+05 -4.62964935e-02
1.40900000e+05 -3.91093324e-02
1.41000000e+05 -3.19166679e-02
1.41100000e+05 -2.47142817e-02
1.41200000e+05 -1.74980239e-02
1.41300000e+05 -1.02638211e-02
1.41400000e+05 -3.00768480e-03
1.41500000e+05 4.27428064e-03
1.41600000e+05 1.15858710e-02
1.41700000e+05 1.89307751e-02
1.41800000e+05 2.63125685e-02
1.41900000e+05 3.37347075e-02
1.42000000e+05 4.12005241e-02
1.42100000e+05 4.87132208e-02
1.42200000e+05 5.62758664e-02
1.42300000e+05 6.38913923e-02
1.42400000e+05 7.15625893e-02
1.42500000e+05 7.92921048e-02
1.42600000e+05 8.70824405e-02
1.42700000e+05 9.49359509e-02
1.42800000e+05 1.02854842e-01
1.42900000e+05 1.10841171e-01
1.43000000e+05 1.18896845e-01
1.43100000e+05 1.27023623e-01
1.43200000e+05 1.35223115e-01
1.43300000e+05 1.43496783e-01
1.43400000e+05 1.51845945e-01
1.43500000e+05 1.60271773e-01
1.43600000e+05 1.68775298e-01
1.43700000e+05 1.77357413e-01
1.43800000e+05 1.86018872e-01
1.43900000e+05 1.94760298e-01
1.44000000e+05 2.03582183e-01
1.44100000e+05 2.12484891e-01
1.44200000e+05 2.21468667e-01
1.44300000e+05 2.30533634e-01
1.44400000e+05 2.39679801e-01
1.44500000e+05 2.48907066e-01
1.44600000e+05 2.58215223e-01
1.44700000e+05 2.67603962e-01
1.44800000e+05 2.77072876e-01
1.44900000e+05 2.86621464e-01
1.45000000e+05 2.96249139e-01
1.45100000e+05 3.05955226e-01
1.45200000e+05 3.15738974e-01
1.45300000e+05 3.25599555e-01
1.45400000e+05 3.35536069e-01
1.45500000e+05 3.45547553e-01
1.45600000e+05 3.55632976e-01
1.45700000e+05 3.65791254e-01
1.45800000e+05 3.76021246e-01
1.45900000e+05 3.86321761e-01
1.46000000e+05 3.96691561e-01
1.46100000e+05 4.07129367e-01
1.46200000e+05 4.17633860e-01
1.46300000e+05 4.28203684e-01
1.46400000e+05 4.38837451e-01
1.46500000e+05 4.49533747e-01
1.46600000e+05 4.60291126e-01
1.46700000e+05 4.71108124e-01
1.46800000e+05 4.81983254e-01
1.46900000e+05 4.92915012e-01
1.47000000e+05 5.03901878e-01
1.47100000e+05 5.14942319e-01
1.47200000e+05 5.26034794e-01
1.47300000e+05 5.37177751e-01
1.47400000e+05 5.48369630e-01
1.47500000e+05 5.59608871e-01
1.47600000e+05 5.70893906e-01
1.47700000e+05 5.82223170e-01
1.47800000e+05 5.93595095e-01
1.47900000e+05 6.05008116e-01
1.48000000e+05 6.16460671e-01
1.48100000e+05 6.27951200e-01
1.48200000e+05 6.39478152e-01
1.48300000e+05 6.51039978e-01
1.48400000e+05 6.62635137e-01
1.48500000e+05 6.74262097e-01
1.48600000e+05 6.85919333e-01
1.48700000e+05 6.97605328e-01
1.48800000e+05 7.09318575e-01
1.48900000e+05 7.21057579e-01
1.49000000e+05 7.32820851e-01
1.49100000e+05 7.44606916e-01
1.49200000e+05 7.56414307e-01
1.49300000e+05 7.68241570e-01
1.49400000e+05 7.80087261e-01
1.49500000e+05 7.91949946e-01
1.49600000e+05 8.03828203e-01
1.49700000e+05 8.15720622e-01
1.49800000e+05 8.27625801e-01
1.49900000e+05 8.39542352e-01
1.50000000e+05 8.51468896e-01
1.50100000e+05 8.63404064e-01
1.50200000e+05 8.75346500e-01
1.50300000e+05 8.87294855e-01
1.50400000e+05 8.99247792e-01
1.50500000e+05 9.11203983e-01
1.50600000e+05 9.23162111e-01
1.50700000e+05 9.35120866e-01
1.50800000e+05 9.47078949e-01
1.50900000e+05 9.59035068e-01
1.51000000e+05 9.70987941e-01
1.51100000e+05 9.82936294e-01
1.51200000e+05 9.94878859e-01
1.51300000e+05 1.00681438e+00
1.51400000e+05 1.01874160e+00
1.51500000e+05 1.03065928e+00
1.51600000e+05 1.04256617e+00
1.51700000e+05 1.05446106e+00
1.51800000e+05 1.06634270e+00
1.51900000e+05 1.07820988e+00
1.52000000e+05 1.09006138e+00
1.52100000e+05 1.10189600e+00
1.52200000e+05 1.11371252e+00
1.52300000e+05 1.12550974e+00
1.52400000e+05 1.13728646e+00
1.52500000e+05 1.14904149e+00
1.52600000e+05 1.16077363e+00
1.52700000e+05 1.17248169e+00
1.52800000e+05 1.18416448e+00
1.52900000e+05 1.19582081e+00
1.53000000e+05 1.20744950e+00
1.53100000e+05 1.21904936e+00
1.53200000e+05 1.23061921e+00
1.53300000e+05 1.24215786e+00
1.53400000e+05 1.25366413e+00
1.53500000e+05 1.26513683e+00
1.53600000e+05 1.27657479e+00
1.53700000e+05 1.28797682e+00
1.53800000e+05 1.29934173e+00
1.53900000e+05 1.31066834e+00
1.54000000e+05 1.32195546e+00
1.54100000e+05 1.33320191e+00
1.54200000e+05 1.34440651e+00
1.54300000e+05 1.35556806e+00
1.54400000e+05 1.36668539e+00
1.54500000e+05 1.37775729e+00
1.54600000e+05 1.38878259e+00
1.54700000e+05 1.39976009e+00
1.54800000e+05 1.41068861e+00
1.54900000e+05 1.42156695e+00
1.55000000e+05 1.43451121e+00
1.55100000e+05 1.44501218e+00
1.55200000e+05 1.45545264e+00
1.55300000e+05 1.46583137e+00
1.55400000e+05 1.47614714e+00
1.55500000e+05 1.48639874e+00
1.55600000e+05 1.49658495e+00
1.55700000e+05 1.50670454e+00
1.55800000e+05 1.51675629e+00
1.55900000e+05 1.52673897e+00
1.56000000e+05 1.53665136e+00
1.56100000e+05 1.54649224e+00
1.56200000e+05 1.55626036e+00
1.56300000e+05 1.56595451e+00
1.56400000e+05 1.57557343e+00
1.56500000e+05 1.58511591e+00
1.56600000e+05 1.59458070e+00
1.56700000e+05 1.60396655e+00
1.56800000e+05 1.61327224e+00
1.56900000e+05 1.62249651e+00
1.57000000e+05 1.63163812e+00
1.57100000e+05 1.64069582e+00
1.57200000e+05 1.64966837e+00
1.57300000e+05 1.65855453e+00
1.57400000e+05 1.66735304e+00
1.57500000e+05 1.67606267e+00
1.57600000e+05 1.68468217e+00
1.57700000e+05 1.69321031e+00
1.57800000e+05 1.70164585e+00
1.57900000e+05 1.70998756e+00
1.58000000e+05 1.71823420e+00
1.58100000e+05 1.72638457e+00
1.58200000e+05 1.73443744e+00
1.58300000e+05 1.74239160e+00
1.58400000e+05 1.75024583e+00
1.58500000e+05 1.75799895e+00
1.58600000e+05 1.76564976e+00
1.58700000e+05 1.77319705e+00
1.58800000e+05 1.78063966e+00
1.58900000e+05 1.78797639e+00
1.59000000e+05 1.79520606e+00
1.59100000e+05 1.80232751e+00
1.59200000e+05 1.80933955e+00
1.59300000e+05 1.81624102e+00
1.59400000e+05 1.82303074e+00
1.59500000e+05 1.82970755e+00
1.59600000e+05 1.83627028e+00
1.59700000e+05 1.84271776e+00
1.59800000e+05 1.84904882e+00
1.59900000e+05 1.85526230e+00
1.60000000e+05 1.86135703e+00
1.60100000e+05 1.86733185e+00
1.60200000e+05 1.87318559e+00
1.60300000e+05 1.87891711e+00
1.60400000e+05 1.88452525e+00
1.60500000e+05 1.89000887e+00
1.60600000e+05 1.89536683e+00
1.60700000e+05 1.90059801e+00
1.60800000e+05 1.90570130e+00
1.60900000e+05 1.91067561e+00
1.61000000e+05 1.91551984e+00
1.61100000e+05 1.92023295e+00
1.61200000e+05 1.92481388e+00
1.61300000e+05 1.92926162e+00
1.61400000e+05 1.93357516e+00
1.61500000e+05 1.93775353e+00
1.61600000e+05 1.94179576e+00
1.61700000e+05 1.94570092e+00
1.61800000e+05 1.94946808e+00
1.61900000e+05 1.95309637e+00
1.62000000e+05 1.95658488e+00
1.62100000e+05 1.95993275e+00
1.62200000e+05 1.96313913e+00
1.62300000e+05 1.96620317e+00
1.62400000e+05 1.96912404e+00
1.62500000e+05 1.97190089e+00
1.62600000e+05 1.97453290e+00
1.62700000e+05 1.97701924e+00
1.62800000e+05 1.97935907e+00
1.62900000e+05 1.98155155e+00
1.63000000e+05 1.98359585e+00
1.63100000e+05 1.98549112e+00
1.63200000e+05 1.98723651e+00
1.63300000e+05 1.98883117e+00
1.63400000e+05 1.99027427e+00
1.63500000e+05 1.99156494e+00
1.63600000e+05 1.99270237e+00
1.63700000e+05 1.99368573e+00
1.63800000e+05 1.99451422e+00
1.63900000e+05 1.99518705e+00
1.64000000e+05 1.99570349e+00
1.64100000e+05 1.99606280e+00
1.64200000e+05 1.99626432e+00
1.64300000e+05 1.99630741e+00
1.64400000e+05 1.99619147e+00
1.64500000e+05 1.99591599e+00
1.64600000e+05 1.99548045e+00
1.64700000e+05 1.99488444e+00
1.64800000e+05 1.99412756e+00
1.64900000e+05 1.99320948e+00
1.65000000e+05 1.99212991e+00
1.65100000e+05 1.99088859e+00
1.65200000e+05 1.98948530e+00
1.65300000e+05 1.98791985e+00
1.65400000e+05 1.98619206e+00
1.65500000e+05 1.98430175e+00
1.65600000e+05 1.98224877e+00
1.65700000e+05 1.98003292e+00
1.65800000e+05 1.97765402e+00
1.65900000e+05 1.97511185e+00
1.66000000e+05 1.97240615e+00
1.66100000e+05 1.96953664e+00
1.66200000e+05 1.96650302e+00
1.66300000e+05 1.96330491e+00
1.66400000e+05 1.95994195e+00
1.66500000e+05 1.95641372e+00
1.66600000e+05 1.95271978e+00
1.66700000e+05 1.94885970e+00
1.66800000e+05 1.94483302e+00
1.66900000e+05 1.94063933e+00
1.67000000e+05 1.93627823e+00
1.67100000e+05 1.93174935e+00
1.67200000e+05 1.92705242e+00
1.67300000e+05 1.92218720e+00
1.67400000e+05 1.91715356e+00
1.67500000e+05 1.91195148e+00
1.67600000e+05 1.90658104e+00
1.67700000e+05 1.90104243e+00
1.67800000e+05 1.89533597e+00
1.67900000e+05 1.88946211e+00
1.68000000e+05 1.88342138e+00
1.68100000e+05 1.87721447e+00
1.68200000e+05 1.87084212e+00
1.68300000e+05 1.86430518e+00
1.68400000e+05 1.85760455e+00
1.68500000e+05 1.85074116e+00
1.68600000e+05 1.84371598e+00
1.68700000e+05 1.83652994e+00
1.68800000e+05 1.82918397e+00
1.68900000e+05 1.82167891e+00
1.69000000e+05 1.81401555e+00
1.69100000e+05 1.80619456e+00
1.69200000e+05 1.79821651e+00
1.69300000e+05 1.79008186e+00
1.69400000e+05 1.78179091e+00
1.69500000e+05 1.77334388e+00
1.69600000e+05 1.76474084e+00
1.69700000e+05 1.75598179e+00
1.69800000e+05 1.74706664e+00
1.69900000e+05 1.73799525e+00
1.70000000e+05 1.72876747e+00
1.70100000e+05 1.71938318e+00
1.70200000e+05 1.70984230e+00
1.70300000e+05 1.70014487e+00
1.70400000e+05 1.69029107e+00
1.70500000e+05 1.68028126e+00
1.70600000e+05 1.67011602e+00
1.70700000e+05 1.65979620e+00
1.70800000e+05 1.64932289e+00
1.70900000e+05 1.63869748e+00
1.71000000e+05 1.62792168e+00
1.71100000e+05 1.61699747e+00
1.71200000e+05 1.60592710e+00
1.71300000e+05 1.59471310e+00
1.71400000e+05 1.58335821e+00
1.71500000e+05 1.57186536e+00
1.71600000e+05 1.56023759e+00
1.71700000e+05 1.54847802e+00
1.71800000e+05 1.53658979e+00
1.71900000e+05 1.52457599e+00
1.72000000e+05 1.51243960e+00
1.72100000e+05 1.50018343e+00
1.72200000e+05 1.48781006e+00
1.72300000e+05 1.47532183e+00
1.72400000e+05 1.46272077e+00
1.72500000e+05 1.45000858e+00
1.72600000e+05 1.43718668e+00
1.72700000e+05 1.42425614e+00
1.72800000e+05 1.41121774e+00
1.72900000e+05 1.39807205e+00
1.73000000e+05 1.38481939e+00
1.73100000e+05 1.37146000e+00
1.73200000e+05 1.35799404e+00
1.73300000e+05 1.34442172e+00
1.73400000e+05 1.33074339e+00
1.73500000e+05 1.31695961e+00
1.73600000e+05 1.30307127e+00
1.73700000e+05 1.28907966e+00
1.73800000e+05 1.27498655e+00
1.73900000e+05 1.26079428e+00
1.74000000e+05 1.24650577e+00
1.74100000e+05 1.23212459e+00
1.74200000e+05 1.21765495e+00
1.74300000e+05 1.20310169e+00
1.74400000e+05 1.18847026e+00
1.74500000e+05 1.17376666e+00
1.74600000e+05 1.15899736e+00
1.74700000e+05 1.14416923e+00
1.74800000e+05 1.12928939e+00
1.74900000e+05 1.11436515e+00
1.75000000e+05 1.09940386e+00
1.75100000e+05 1.08441275e+00
1.75200000e+05 1.06939887e+00
1.75300000e+05 1.05436892e+00
1.75400000e+05 1.03932918e+00
1.75500000e+05 1.02428541e+00
1.75600000e+05 1.00924276e+00
1.75700000e+05 9.94205768e-01
1.75800000e+05 9.79178305e-01
1.75900000e+05 9.64163597e-01
1.76000000e+05 9.49164260e-01
1.76100000e+05 9.34182355e-01
1.76200000e+05 9.19219475e-01
1.76300000e+05 9.04276854e-01
1.76400000e+05 8.89355490e-01
1.76500000e+05 8.74456285e-01
1.76600000e+05 8.59580188e-01
1.76700000e+05 8.44728347e-01
1.76800000e+05 8.29902255e-01
1.76900000e+05 8.15103885e-01
1.77000000e+05 8.00335813e-01
1.77100000e+05 7.85601321e-01
1.77200000e+05 7.70904474e-01
1.77300000e+05 7.56250176e-01
1.77400000e+05 7.41644187e-01
1.77500000e+05 7.27093122e-01
1.77600000e+05 7.12604408e-01
1.77700000e+05 6.98186227e-01
1.77800000e+05 6.83847418e-01
1.77900000e+05 6.69597371e-01
1.78000000e+05 6.55445896e-01
1.78100000e+05 6.41403081e-01
1.78200000e+05 6.27479143e-01
1.78300000e+05 6.13684279e-01
1.78400000e+05 6.00028515e-01
1.78500000e+05 5.86521566e-01
1.78600000e+05 5.73172709e-01
1.78700000e+05 5.59990666e-01
1.78800000e+05 5.46983509e-01
1.78900000e+05 5.34158586e-01
1.79000000e+05 5.21522461e-01
1.79100000e+05 5.09080879e-01
1.79200000e+05 4.96838758e-01
1.79300000e+05 4.84800188e-01
1.79400000e+05 4.72968458e-01
1.79500000e+05 4.61346093e-01
1.79600000e+05 4.49934907e-01
1.79700000e+05 4.38736066e-01
1.79800000e+05 4.27750155e-01
1.79900000e+05 4.16977255e-01
1.80000000e+05 4.06417011e-01
1.80100000e+05 3.96068710e-01
1.80200000e+05 3.85931349e-01
1.80300000e+05 3.76003690e-01
1.80400000e+05 3.66284323e-01
1.80500000e+05 3.56771703e-01
1.80600000e+05 3.47464189e-01
1.80700000e+05 3.38360068e-01
1.80800000e+05 3.29457574e-01
1.80900000e+05 3.20754892e-01
1.81000000e+05 3.12250163e-01
1.81100000e+05 3.03941478e-01
1.81200000e+05 2.95826874e-01
1.81300000e+05 2.87904315e-01
1.81400000e+05 2.80171687e-01
1.81500000e+05 2.72626786e-01
1.81600000e+05 2.65267303e-01
1.81700000e+05 2.58090818e-01
1.81800000e+05 2.51094794e-01
1.81900000e+05 2.44276573e-01
1.82000000e+05 2.37633373e-01
1.82100000e+05 2.31162295e-01
1.82200000e+05 2.24860323e-01
1.82300000e+05 2.18724336e-01
1.82400000e+05 2.12751111e-01
1.82500000e+05 2.06937342e-01
1.82600000e+05 2.01279644e-01
1.82700000e+05 1.95774572e-01
1.82800000e+05 1.90418630e-01
1.82900000e+05 1.85208286e-01
1.83000000e+05 1.80139985e-01
1.83100000e+05 1.75210161e-01
1.83200000e+05 1.70415251e-01
1.83300000e+05 1.65751703e-01
1.83400000e+05 1.61215989e-01
1.83500000e+05 1.56804612e-01
1.83600000e+05 1.52514116e-01
1.83700000e+05 1.48341093e-01
1.83800000e+05 1.44282192e-01
1.83900000e+05 1.40334118e-01
1.84000000e+05 1.36493643e-01
1.84100000e+05 1.32757609e-01
1.84200000e+05 1.29122926e-01
1.84300000e+05 1.25586582e-01
1.84400000e+05 1.22145639e-01
1.84500000e+05 1.18797237e-01
1.84600000e+05 1.15538593e-01
1.84700000e+05 1.12367002e-01
1.84800000e+05 1.09279840e-01
1.84900000e+05 1.06274557e-01
1.85000000e+05 1.03348682e-01
1.85100000e+05 1.00499819e-01
1.85200000e+05 9.77256473e-02
1.85300000e+05 9.50239193e-02
1.85400000e+05 9.23924592e-02
1.85500000e+05 8.98291617e-02
1.85600000e+05 8.73319898e-02
1.85700000e+05 8.48989732e-02
1.85800000e+05 8.25282069e-02
1.85900000e+05 8.02178485e-02
1.86000000e+05 7.79661170e-02
1.86100000e+05 7.57712910e-02
1.86200000e+05 7.36317062e-02
1.86300000e+05 7.15457541e-02
1.86400000e+05 6.95118799e-02
1.86500000e+05 6.75285809e-02
1.86600000e+05 6.55944045e-02
1.86700000e+05 6.37079469e-02
1.86800000e+05 6.18678507e-02
1.86900000e+05 6.00728039e-02
1.87000000e+05 5.83215381e-02
1.87100000e+05 5.66128267e-02
1.87200000e+05 5.49454838e-02
1.87300000e+05 5.33183626e-02
1.87400000e+05 5.17303536e-02
1.87500000e+05 5.01803839e-02
1.87600000e+05 4.86674155e-02
1.87700000e+05 4.71904439e-02
1.87800000e+05 4.57484971e-02
1.87900000e+05 4.43406346e-02
1.88000000e+05 4.29659456e-02
1.88100000e+05 4.16235488e-02
1.88200000e+05 4.03125904e-02
1.88300000e+05 3.90322439e-02
1.88400000e+05 3.77817088e-02
1.88500000e+05 3.65602092e-02
1.88600000e+05 3.53669939e-02
1.88700000e+05 3.42013346e-02
1.88800000e+05 3.30625256e-02
1.88900000e+05 3.19498826e-02
1.89000000e+05 3.08627424e-02
1.89100000e+05 2.98004618e-02
1.89200000e+05 2.87624171e-02
1.89300000e+05 2.77480032e-02
1.89400000e+05 2.67566331e-02
1.89500000e+05 2.57877371e-02
1.89600000e+05 2.48407627e-02
1.89700000e+05 2.39151731e-02
1.89800000e+05 2.30104477e-02
1.89900000e+05 2.21260806e-02
1.90000000e+05 2.12615809e-02
1.90100000e+05 2.04164715e-02
1.90200000e+05 1.95902891e-02
1.90300000e+05 1.87825836e-02
1.90400000e+05 1.79929175e-02
1.90500000e+05 1.72208657e-02
1.90600000e+05 1.64660151e-02
1.90700000e+05 1.57279639e-02
1.90800000e+05 1.50063217e-02
1.90900000e+05 1.43007085e-02
1.91000000e+05 1.36107550e-02
1.91100000e+05 1.29361020e-02
1.91200000e+05 1.22763998e-02
1.91300000e+05 1.16313083e-02
1.91400000e+05 1.10004965e-02
1.91500000e+05 1.03836422e-02
1.91600000e+05 9.78043201e-03
1.91700000e+05 9.19056048e-03
1.91800000e+05 8.61373040e-03
1.91900000e+05 8.04965228e-03
1.92000000e+05 7.49804422e-03
1.92100000e+05 6.95863158e-03
1.92200000e+05 6.43114683e-03
1.92300000e+05 5.91532931e-03
1.92400000e+05 5.41092501e-03
1.92500000e+05 4.91768639e-03
1.92600000e+05 4.43537217e-03
1.92700000e+05 3.96374714e-03
1.92800000e+05 3.50258199e-03
1.92900000e+05 3.05165314e-03
1.93000000e+05 2.61074254e-03
1.93100000e+05 2.17963756e-03
1.93200000e+05 1.75813077e-03
1.93300000e+05 1.34601984e-03
1.93400000e+05 9.43107367e-04
1.93500000e+05 5.49200743e-04
1.93600000e+05 1.64112008e-04
1.93700000e+05 -2.12342277e-04
1.93800000e+05 -5.80341155e-04
1.93900000e+05 -9.40059404e-04
1.94000000e+05 -1.29166765e-03
1.94100000e+05 -1.63533249e-03
1.94200000e+05 -1.97121659e-03
1.94300000e+05 -2.29947883e-03
1.94400000e+05 -2.62027435e-03
1.94500000e+05 -2.93375470e-03
1.94600000e+05 -3.24006794e-03
1.94700000e+05 -3.53935870e-03
1.94800000e+05 -3.83176828e-03
1.94900000e+05 -4.11743478e-03
1.95000000e+05 -4.39649313e-03


==> MixPlotData/opt_deform9_z4_gamma0.03.txt <==
     x       deform
4.00000000e+04 -9.91395412e-02
4.01000000e+04 -9.93604806e-02
4.02000000e+04 -9.95821225e-02
4.03000000e+04 -9.98044698e-02
4.04000000e+04 -1.00027526e-01
4.05000000e+04 -1.00251293e-01
4.06000000e+04 -1.00475775e-01
4.07000000e+04 -1.00700975e-01
4.08000000e+04 -1.00926895e-01
4.09000000e+04 -1.01153539e-01
4.10000000e+04 -1.01380910e-01
4.11000000e+04 -1.01609011e-01
4.12000000e+04 -1.01837845e-01
4.13000000e+04 -1.02067415e-01
4.14000000e+04 -1.02297725e-01
4.15000000e+04 -1.02528777e-01
4.16000000e+04 -1.02760575e-01
4.17000000e+04 -1.02993122e-01
4.18000000e+04 -1.03226422e-01
4.19000000e+04 -1.03460477e-01
4.20000000e+04 -1.03695291e-01
4.21000000e+04 -1.03930867e-01
4.22000000e+04 -1.04167208e-01
4.23000000e+04 -1.04404318e-01
4.24000000e+04 -1.04642201e-01
4.25000000e+04 -1.04880858e-01
4.26000000e+04 -1.05120295e-01
4.27000000e+04 -1.05360513e-01
4.28000000e+04 -1.05601517e-01
4.29000000e+04 -1.05843311e-01
4.30000000e+04 -1.06085897e-01
4.31000000e+04 -1.06329278e-01
4.32000000e+04 -1.06573460e-01
4.33000000e+04 -1.06818444e-01
4.34000000e+04 -1.07064235e-01
4.35000000e+04 -1.07310836e-01
4.36000000e+04 -1.07558250e-01
4.37000000e+04 -1.07806482e-01
4.38000000e+04 -1.08055534e-01
4.39000000e+04 -1.08305411e-01
4.40000000e+04 -1.08556116e-01
4.41000000e+04 -1.08807653e-01
4.42000000e+04 -1.09060025e-01
4.43000000e+04 -1.09313236e-01
4.44000000e+04 -1.09567291e-01
4.45000000e+04 -1.09822191e-01
4.46000000e+04 -1.10077943e-01
4.47000000e+04 -1.10334548e-01
4.48000000e+04 -1.10592011e-01
4.49000000e+04 -1.10850337e-01
4.50000000e+04 -1.11109527e-01
4.51000000e+04 -1.11369588e-01
4.52000000e+04 -1.11630522e-01
4.53000000e+04 -1.11892333e-01
4.54000000e+04 -1.12155025e-01
4.55000000e+04 -1.12418603e-01
4.56000000e+04 -1.12683070e-01
4.57000000e+04 -1.12948430e-01
4.58000000e+04 -1.13214687e-01
4.59000000e+04 -1.13481846e-01
4.60000000e+04 -1.13749910e-01
4.61000000e+04 -1.14018884e-01
4.62000000e+04 -1.14288771e-01
4.63000000e+04 -1.14559576e-01
4.64000000e+04 -1.14831303e-01
4.65000000e+04 -1.15103955e-01
4.66000000e+04 -1.15377538e-01
4.67000000e+04 -1.15652056e-01
4.68000000e+04 -1.15927513e-01
4.69000000e+04 -1.16203912e-01
4.70000000e+04 -1.16481259e-01
4.71000000e+04 -1.16759557e-01
4.72000000e+04 -1.17038812e-01
4.73000000e+04 -1.17319027e-01
4.74000000e+04 -1.17600207e-01
4.75000000e+04 -1.17882356e-01
4.76000000e+04 -1.18165479e-01
4.77000000e+04 -1.18449580e-01
4.78000000e+04 -1.18734664e-01
4.79000000e+04 -1.19020735e-01
4.80000000e+04 -1.19307798e-01
4.81000000e+04 -1.19595857e-01
4.82000000e+04 -1.19884917e-01
4.83000000e+04 -1.20174983e-01
4.84000000e+04 -1.20466059e-01
4.85000000e+04 -1.20758150e-01
4.86000000e+04 -1.21051261e-01
4.87000000e+04 -1.21345396e-01
4.88000000e+04 -1.21640560e-01
4.89000000e+04 -1.21936759e-01
4.90000000e+04 -1.22233996e-01
4.91000000e+04 -1.22532277e-01
4.92000000e+04 -1.22831607e-01
4.93000000e+04 -1.23131989e-01
4.94000000e+04 -1.23433431e-01
4.95000000e+04 -1.23735936e-01
4.96000000e+04 -1.24039509e-01
4.97000000e+04 -1.24344155e-01
4.98000000e+04 -1.24649880e-01
4.99000000e+04 -1.24956689e-01
5.00000000e+04 -1.25264586e-01
5.01000000e+04 -1.25573577e-01
5.02000000e+04 -1.25883667e-01
5.03000000e+04 -1.26194862e-01
5.04000000e+04 -1.26507165e-01
5.05000000e+04 -1.26820583e-01
5.06000000e+04 -1.27135122e-01
5.07000000e+04 -1.27450785e-01
5.08000000e+04 -1.27767579e-01
5.09000000e+04 -1.28085510e-01
5.10000000e+04 -1.28404581e-01
5.11000000e+04 -1.28724800e-01
5.12000000e+04 -1.29046171e-01
5.13000000e+04 -1.29368700e-01
5.14000000e+04 -1.29692392e-01
5.15000000e+04 -1.30017254e-01
5.16000000e+04 -1.30343290e-01
5.17000000e+04 -1.30670506e-01
5.18000000e+04 -1.30998909e-01
5.19000000e+04 -1.31328503e-01
5.20000000e+04 -1.31659295e-01
5.21000000e+04 -1.31991290e-01
5.22000000e+04 -1.32324494e-01
5.23000000e+04 -1.32658913e-01
5.24000000e+04 -1.32994553e-01
5.25000000e+04 -1.33331419e-01
5.26000000e+04 -1.33669518e-01
5.27000000e+04 -1.34008856e-01
5.28000000e+04 -1.34349439e-01
5.29000000e+04 -1.34691273e-01
5.30000000e+04 -1.35034363e-01
5.31000000e+04 -1.35378716e-01
5.32000000e+04 -1.35724339e-01
5.33000000e+04 -1.36071237e-01
5.34000000e+04 -1.36419417e-01
5.35000000e+04 -1.36768885e-01
5.36000000e+04 -1.37119647e-01
5.37000000e+04 -1.37471710e-01
5.38000000e+04 -1.37825080e-01
5.39000000e+04 -1.38179764e-01
5.40000000e+04 -1.38535767e-01
5.41000000e+04 -1.38893098e-01
5.42000000e+04 -1.39251761e-01
5.43000000e+04 -1.39611764e-01
5.44000000e+04 -1.39973113e-01
5.45000000e+04 -1.40335816e-01
5.46000000e+04 -1.40699878e-01
5.47000000e+04 -1.41065307e-01
5.48000000e+04 -1.41432109e-01
5.49000000e+04 -1.41800291e-01
5.50000000e+04 -1.42169861e-01
5.51000000e+04 -1.42540824e-01
5.52000000e+04 -1.42913189e-01
5.53000000e+04 -1.43286961e-01
5.54000000e+04 -1.43662149e-01
5.55000000e+04 -1.44038759e-01
5.56000000e+04 -1.44416798e-01
5.57000000e+04 -1.44796274e-01
5.58000000e+04 -1.45177194e-01
5.59000000e+04 -1.45559565e-01
5.60000000e+04 -1.45943394e-01
5.61000000e+04 -1.46328689e-01
5.62000000e+04 -1.46715457e-01
5.63000000e+04 -1.47103706e-01
5.64000000e+04 -1.47493443e-01
5.65000000e+04 -1.47884676e-01
5.66000000e+04 -1.48277413e-01
5.67000000e+04 -1.48671660e-01
5.68000000e+04 -1.49067426e-01
5.69000000e+04 -1.49464719e-01
5.70000000e+04 -1.49863546e-01
5.71000000e+04 -1.50263915e-01
5.72000000e+04 -1.50665834e-01
5.73000000e+04 -1.51069311e-01
5.74000000e+04 -1.51474354e-01
5.75000000e+04 -1.51880972e-01
5.76000000e+04 -1.52289171e-01
5.77000000e+04 -1.52698961e-01
5.78000000e+04 -1.53110349e-01
5.79000000e+04 -1.53523345e-01
5.80000000e+04 -1.53937955e-01
5.81000000e+04 -1.54354189e-01
5.82000000e+04 -1.54772054e-01
5.83000000e+04 -1.55191560e-01
5.84000000e+04 -1.55612715e-01
5.85000000e+04 -1.56035528e-01
5.86000000e+04 -1.56460006e-01
5.87000000e+04 -1.56886160e-01
5.88000000e+04 -1.57313997e-01
5.89000000e+04 -1.57743526e-01
5.90000000e+04 -1.58174756e-01
5.91000000e+04 -1.58607697e-01
5.92000000e+04 -1.59042356e-01
5.93000000e+04 -1.59478744e-01
5.94000000e+04 -1.59916869e-01
5.95000000e+04 -1.60356740e-01
5.96000000e+04 -1.60798367e-01
5.97000000e+04 -1.61241759e-01
5.98000000e+04 -1.61686925e-01
5.99000000e+04 -1.62133874e-01
6.00000000e+04 -1.62582617e-01
6.01000000e+04 -1.63033162e-01
6.02000000e+04 -1.63485519e-01
6.03000000e+04 -1.63939698e-01
6.04000000e+04 -1.64395708e-01
6.05000000e+04 -1.64853559e-01
6.06000000e+04 -1.65313261e-01
6.07000000e+04 -1.65774825e-01
6.08000000e+04 -1.66238259e-01
6.09000000e+04 -1.66703574e-01
6.10000000e+04 -1.67170779e-01
6.11000000e+04 -1.67639886e-01
6.12000000e+04 -1.68110905e-01
6.13000000e+04 -1.68583844e-01
6.14000000e+04 -1.69058716e-01
6.15000000e+04 -1.69535530e-01
6.16000000e+04 -1.70014297e-01
6.17000000e+04 -1.70495028e-01
6.18000000e+04 -1.70977732e-01
6.19000000e+04 -1.71462421e-01
6.20000000e+04 -1.71949106e-01
6.21000000e+04 -1.72437797e-01
6.22000000e+04 -1.72928506e-01
6.23000000e+04 -1.73421242e-01
6.24000000e+04 -1.73916018e-01
6.25000000e+04 -1.74412845e-01
6.26000000e+04 -1.74911733e-01
6.27000000e+04 -1.75412694e-01
6.28000000e+04 -1.75915739e-01
6.29000000e+04 -1.76420880e-01
6.30000000e+04 -1.76928128e-01
6.31000000e+04 -1.77437496e-01
6.32000000e+04 -1.77948993e-01
6.33000000e+04 -1.78462633e-01
6.34000000e+04 -1.78978427e-01
6.35000000e+04 -1.79496387e-01
6.36000000e+04 -1.80016526e-01
6.37000000e+04 -1.80538854e-01
6.38000000e+04 -1.81063384e-01
6.39000000e+04 -1.81590129e-01
6.40000000e+04 -1.82119100e-01
6.41000000e+04 -1.82650311e-01
6.42000000e+04 -1.83183773e-01
6.43000000e+04 -1.83719500e-01
6.44000000e+04 -1.84257503e-01
6.45000000e+04 -1.84797796e-01
6.46000000e+04 -1.85340392e-01
6.47000000e+04 -1.85885302e-01
6.48000000e+04 -1.86432541e-01
6.49000000e+04 -1.86982122e-01
6.50000000e+04 -1.87534057e-01
6.51000000e+04 -1.88088360e-01
6.52000000e+04 -1.88645045e-01
6.53000000e+04 -1.89204124e-01
6.54000000e+04 -1.89765611e-01
6.55000000e+04 -1.90329520e-01
6.56000000e+04 -1.90895865e-01
6.57000000e+04 -1.91464659e-01
6.58000000e+04 -1.92035917e-01
6.59000000e+04 -1.92609652e-01
6.60000000e+04 -1.93185879e-01
6.61000000e+04 -1.93764612e-01
6.62000000e+04 -1.94345865e-01
6.63000000e+04 -1.94929652e-01
6.64000000e+04 -1.95515988e-01
6.65000000e+04 -1.96104888e-01
6.66000000e+04 -1.96696366e-01
6.67000000e+04 -1.97290438e-01
6.68000000e+04 -1.97887118e-01
6.69000000e+04 -1.98486420e-01
6.70000000e+04 -1.99088362e-01
6.71000000e+04 -1.99692956e-01
6.72000000e+04 -2.00300220e-01
6.73000000e+04 -2.00910168e-01
6.74000000e+04 -2.01522816e-01
6.75000000e+04 -2.02138180e-01
6.76000000e+04 -2.02756275e-01
6.77000000e+04 -2.03377118e-01
6.78000000e+04 -2.04000724e-01
6.79000000e+04 -2.04627109e-01
6.80000000e+04 -2.05256291e-01
6.81000000e+04 -2.05888284e-01
6.82000000e+04 -2.06523106e-01
6.83000000e+04 -2.07160773e-01
6.84000000e+04 -2.07801302e-01
6.85000000e+04 -2.08444710e-01
6.86000000e+04 -2.09091013e-01
6.87000000e+04 -2.09740229e-01
6.88000000e+04 -2.10392375e-01
6.89000000e+04 -2.11047469e-01
6.90000000e+04 -2.11705527e-01
6.91000000e+04 -2.12366567e-01
6.92000000e+04 -2.13030608e-01
6.93000000e+04 -2.13697666e-01
6.94000000e+04 -2.14367760e-01
6.95000000e+04 -2.15040908e-01
6.96000000e+04 -2.15717127e-01
6.97000000e+04 -2.16396438e-01
6.98000000e+04 -2.17078857e-01
6.99000000e+04 -2.17764403e-01
7.00000000e+04 -2.18453096e-01
7.01000000e+04 -2.19144954e-01
7.02000000e+04 -2.19839997e-01
7.03000000e+04 -2.20538242e-01
7.04000000e+04 -2.21239710e-01
7.05000000e+04 -2.21944420e-01
7.06000000e+04 -2.22652392e-01
7.07000000e+04 -2.23363645e-01
7.08000000e+04 -2.24078199e-01
7.09000000e+04 -2.24796075e-01
7.10000000e+04 -2.25517292e-01
7.11000000e+04 -2.26241870e-01
7.12000000e+04 -2.26969831e-01
7.13000000e+04 -2.27701194e-01
7.14000000e+04 -2.28435981e-01
7.15000000e+04 -2.29174213e-01
7.16000000e+04 -2.29915910e-01
7.17000000e+04 -2.30661094e-01
7.18000000e+04 -2.31409785e-01
7.19000000e+04 -2.32162007e-01
7.20000000e+04 -2.32917780e-01
7.21000000e+04 -2.33677126e-01
7.22000000e+04 -2.34440067e-01
7.23000000e+04 -2.35206625e-01
7.24000000e+04 -2.35976824e-01
7.25000000e+04 -2.36750685e-01
7.26000000e+04 -2.37528230e-01
7.27000000e+04 -2.38309484e-01
7.28000000e+04 -2.39094468e-01
7.29000000e+04 -2.39883206e-01
7.30000000e+04 -2.40675722e-01
7.31000000e+04 -2.41472039e-01
7.32000000e+04 -2.42272181e-01
7.33000000e+04 -2.43076171e-01
7.34000000e+04 -2.43884034e-01
7.35000000e+04 -2.44695793e-01
7.36000000e+04 -2.45511474e-01
7.37000000e+04 -2.46331102e-01
7.38000000e+04 -2.47154700e-01
7.39000000e+04 -2.47982294e-01
7.40000000e+04 -2.48813909e-01
7.41000000e+04 -2.49649570e-01
7.42000000e+04 -2.50489303e-01
7.43000000e+04 -2.51333134e-01
7.44000000e+04 -2.52181089e-01
7.45000000e+04 -2.53033194e-01
7.46000000e+04 -2.53889475e-01
7.47000000e+04 -2.54749959e-01
7.48000000e+04 -2.55614673e-01
7.49000000e+04 -2.56483643e-01
7.50000000e+04 -2.57356897e-01
7.51000000e+04 -2.58234462e-01
7.52000000e+04 -2.59116366e-01
7.53000000e+04 -2.60002637e-01
7.54000000e+04 -2.60893302e-01
7.55000000e+04 -2.61788390e-01
7.56000000e+04 -2.62687929e-01
7.57000000e+04 -2.63591948e-01
7.58000000e+04 -2.64500476e-01
7.59000000e+04 -2.65413543e-01
7.60000000e+04 -2.66331176e-01
7.61000000e+04 -2.67253406e-01
7.62000000e+04 -2.68180263e-01
7.63000000e+04 -2.69111777e-01
7.64000000e+04 -2.70047978e-01
7.65000000e+04 -2.70988896e-01
7.66000000e+04 -2.71934562e-01
7.67000000e+04 -2.72885008e-01
7.68000000e+04 -2.73840264e-01
7.69000000e+04 -2.74800362e-01
7.70000000e+04 -2.75765334e-01
7.71000000e+04 -2.76735211e-01
7.72000000e+04 -2.77710026e-01
7.73000000e+04 -2.78689811e-01
7.74000000e+04 -2.79674599e-01
7.75000000e+04 -2.80664422e-01
7.76000000e+04 -2.81659315e-01
7.77000000e+04 -2.82659311e-01
7.78000000e+04 -2.83664442e-01
7.79000000e+04 -2.84674745e-01
7.80000000e+04 -2.85690251e-01
7.81000000e+04 -2.86710997e-01
7.82000000e+04 -2.87737017e-01
7.83000000e+04 -2.88768346e-01
7.84000000e+04 -2.89805019e-01
7.85000000e+04 -2.90847072e-01
7.86000000e+04 -2.91894541e-01
7.87000000e+04 -2.92947463e-01
7.88000000e+04 -2.94005873e-01
7.89000000e+04 -2.95069809e-01
7.90000000e+04 -2.96139308e-01
7.91000000e+04 -2.97214406e-01
7.92000000e+04 -2.98295142e-01
7.93000000e+04 -2.99381554e-01
7.94000000e+04 -3.00473680e-01
7.95000000e+04 -3.01571558e-01
7.96000000e+04 -3.02675228e-01
7.97000000e+04 -3.03784728e-01
7.98000000e+04 -3.04900098e-01
7.99000000e+04 -3.06021379e-01
8.00000000e+04 -3.07148609e-01
8.01000000e+04 -3.08281830e-01
8.02000000e+04 -3.09421083e-01
8.03000000e+04 -3.10566408e-01
8.04000000e+04 -3.11717847e-01
8.05000000e+04 -3.12875441e-01
8.06000000e+04 -3.14039234e-01
8.07000000e+04 -3.15209267e-01
8.08000000e+04 -3.16385583e-01
8.09000000e+04 -3.17568225e-01
8.10000000e+04 -3.18757238e-01
8.11000000e+04 -3.19952663e-01
8.12000000e+04 -3.21154547e-01
8.13000000e+04 -3.22362933e-01
8.14000000e+04 -3.23577866e-01
8.15000000e+04 -3.24799392e-01
8.16000000e+04 -3.26027557e-01
8.17000000e+04 -3.27262405e-01
8.18000000e+04 -3.28503984e-01
8.19000000e+04 -3.29752341e-01
8.20000000e+04 -3.31007522e-01
8.21000000e+04 -3.32269575e-01
8.22000000e+04 -3.33538548e-01
8.23000000e+04 -3.34814490e-01
8.24000000e+04 -3.36097448e-01
8.25000000e+04 -3.37387473e-01
8.26000000e+04 -3.38684613e-01
8.27000000e+04 -3.39988919e-01
8.28000000e+04 -3.41300440e-01
8.29000000e+04 -3.42619228e-01
8.30000000e+04 -3.43945334e-01
8.31000000e+04 -3.45278809e-01
8.32000000e+04 -3.46619705e-01
8.33000000e+04 -3.47968075e-01
8.34000000e+04 -3.49323971e-01
8.35000000e+04 -3.50687446e-01
8.36000000e+04 -3.52058555e-01
8.37000000e+04 -3.53437352e-01
8.38000000e+04 -3.54823890e-01
8.39000000e+04 -3.56218225e-01
8.40000000e+04 -3.57620413e-01
8.41000000e+04 -3.59030510e-01
8.42000000e+04 -3.60448571e-01
8.43000000e+04 -3.61874654e-01
8.44000000e+04 -3.63308815e-01
8.45000000e+04 -3.64751114e-01
8.46000000e+04 -3.66201607e-01
8.47000000e+04 -3.67660355e-01
8.48000000e+04 -3.69127415e-01
8.49000000e+04 -3.70602848e-01
8.50000000e+04 -3.72086714e-01
8.51000000e+04 -3.73579073e-01
8.52000000e+04 -3.75079987e-01
8.53000000e+04 -3.76589518e-01
8.54000000e+04 -3.78107727e-01
8.55000000e+04 -3.79634678e-01
8.56000000e+04 -3.81170433e-01
8.57000000e+04 -3.82715057e-01
8.58000000e+04 -3.84268613e-01
8.59000000e+04 -3.85831167e-01
8.60000000e+04 -3.87402784e-01
8.61000000e+04 -3.88983529e-01
8.62000000e+04 -3.90573470e-01
8.63000000e+04 -3.92172672e-01
8.64000000e+04 -3.93781205e-01
8.65000000e+04 -3.95399135e-01
8.66000000e+04 -3.97026531e-01
8.67000000e+04 -3.98663463e-01
8.68000000e+04 -4.00310000e-01
8.69000000e+04 -4.01966213e-01
8.70000000e+04 -4.03632173e-01
8.71000000e+04 -4.05307951e-01
8.72000000e+04 -4.06993619e-01
8.73000000e+04 -4.08689250e-01
8.74000000e+04 -4.10394917e-01
8.75000000e+04 -4.12110695e-01
8.76000000e+04 -4.13836657e-01
8.77000000e+04 -4.15572879e-01
8.78000000e+04 -4.17319437e-01
8.79000000e+04 -4.19076407e-01
8.80000000e+04 -4.20843866e-01
8.81000000e+04 -4.22621891e-01
8.82000000e+04 -4.24410561e-01
8.83000000e+04 -4.26209955e-01
8.84000000e+04 -4.28020153e-01
8.85000000e+04 -4.29841234e-01
8.86000000e+04 -4.31673279e-01
8.87000000e+04 -4.33516370e-01
8.88000000e+04 -4.35370590e-01
8.89000000e+04 -4.37236020e-01
8.90000000e+04 -4.39112745e-01
8.91000000e+04 -4.41000849e-01
8.92000000e+04 -4.42900417e-01
8.93000000e+04 -4.44811534e-01
8.94000000e+04 -4.46734287e-01
8.95000000e+04 -4.48668762e-01
8.96000000e+04 -4.50615048e-01
8.97000000e+04 -4.52573233e-01
8.98000000e+04 -4.54543406e-01
8.99000000e+04 -4.56525657e-01
9.00000000e+04 -4.58520076e-01
9.01000000e+04 -4.60526755e-01
9.02000000e+04 -4.62545787e-01
9.03000000e+04 -4.64577263e-01
9.04000000e+04 -4.66621277e-01
9.05000000e+04 -4.68677925e-01
9.06000000e+04 -4.70747300e-01
9.07000000e+04 -4.72829499e-01
9.08000000e+04 -4.74924618e-01
9.09000000e+04 -4.77032755e-01
9.10000000e+04 -4.79154008e-01
9.11000000e+04 -4.81288476e-01
9.12000000e+04 -4.83436259e-01
9.13000000e+04 -4.85597457e-01
9.14000000e+04 -4.87772171e-01
9.15000000e+04 -4.89960505e-01
9.16000000e+04 -4.92162560e-01
9.17000000e+04 -4.94378441e-01
9.18000000e+04 -4.96608252e-01
9.19000000e+04 -4.98852098e-01
9.20000000e+04 -5.01110087e-01
9.21000000e+04 -5.03382324e-01
9.22000000e+04 -5.05668919e-01
9.23000000e+04 -5.07969979e-01
9.24000000e+04 -5.10285615e-01
9.25000000e+04 -5.12615937e-01
9.26000000e+04 -5.14961056e-01
9.27000000e+04 -5.17321084e-01
9.28000000e+04 -5.19696135e-01
9.29000000e+04 -5.22086323e-01
9.30000000e+04 -5.24491761e-01
9.31000000e+04 -5.26912567e-01
9.32000000e+04 -5.29348856e-01
9.33000000e+04 -5.31800747e-01
9.34000000e+04 -5.34268357e-01
9.35000000e+04 -5.36751805e-01
9.36000000e+04 -5.39251213e-01
9.37000000e+04 -5.41766700e-01
9.38000000e+04 -5.44298389e-01
9.39000000e+04 -5.46846403e-01
9.40000000e+04 -5.49410866e-01
9.41000000e+04 -5.51991902e-01
9.42000000e+04 -5.54589636e-01
9.43000000e+04 -5.57204196e-01
9.44000000e+04 -5.59835709e-01
9.45000000e+04 -5.62484304e-01
9.46000000e+04 -5.65150108e-01
9.47000000e+04 -5.67833254e-01
9.48000000e+04 -5.70533872e-01
9.49000000e+04 -5.73252094e-01
9.50000000e+04 -5.75988053e-01
9.51000000e+04 -5.78741884e-01
9.52000000e+04 -5.81513720e-01
9.53000000e+04 -5.84303699e-01
9.54000000e+04 -5.87111957e-01
9.55000000e+04 -5.89938631e-01
9.56000000e+04 -5.92783861e-01
9.57000000e+04 -5.95647785e-01
9.58000000e+04 -5.98530546e-01
9.59000000e+04 -6.01432283e-01
9.60000000e+04 -6.04353140e-01
9.61000000e+04 -6.07293261e-01
9.62000000e+04 -6.10252789e-01
9.63000000e+04 -6.13231869e-01
9.64000000e+04 -6.16230649e-01
9.65000000e+04 -6.19249275e-01
9.66000000e+04 -6.22287895e-01
9.67000000e+04 -6.25346658e-01
9.68000000e+04 -6.28425715e-01
9.69000000e+04 -6.31525217e-01
9.70000000e+04 -6.34645314e-01
9.71000000e+04 -6.37786161e-01
9.72000000e+04 -6.40947910e-01
9.73000000e+04 -6.44130716e-01
9.74000000e+04 -6.47334735e-01
9.75000000e+04 -6.50560123e-01
9.76000000e+04 -6.53807037e-01
9.77000000e+04 -6.57075636e-01
9.78000000e+04 -6.60366078e-01
9.79000000e+04 -6.63678524e-01
9.80000000e+04 -6.67013133e-01
9.81000000e+04 -6.70370069e-01
9.82000000e+04 -6.73749493e-01
9.83000000e+04 -6.77151568e-01
9.84000000e+04 -6.80576460e-01
9.85000000e+04 -6.84024331e-01
9.86000000e+04 -6.87495350e-01
9.87000000e+04 -6.90989681e-01
9.88000000e+04 -6.94507493e-01
9.89000000e+04 -6.98048953e-01
9.90000000e+04 -7.01614230e-01
9.91000000e+04 -7.05203494e-01
9.92000000e+04 -7.08816916e-01
9.93000000e+04 -7.12454665e-01
9.94000000e+04 -7.16116914e-01
9.95000000e+04 -7.19803836e-01
9.96000000e+04 -7.23515602e-01
9.97000000e+04 -7.27252387e-01
9.98000000e+04 -7.31014366e-01
9.99000000e+04 -7.34801712e-01
1.00000000e+05 -7.38614602e-01
1.00100000e+05 -7.42453211e-01
1.00200000e+05 -7.46317715e-01
1.00300000e+05 -7.50208293e-01
1.00400000e+05 -7.54125120e-01
1.00500000e+05 -7.58068375e-01
1.00600000e+05 -7.62038237e-01
1.00700000e+05 -7.66034884e-01
1.00800000e+05 -7.70058494e-01
1.00900000e+05 -7.74109248e-01
1.01000000e+05 -7.78187325e-01
1.01100000e+05 -7.82292905e-01
1.01200000e+05 -7.86426168e-01
1.01300000e+05 -7.90587294e-01
1.01400000e+05 -7.94776463e-01
1.01500000e+05 -7.98993857e-01
1.01600000e+05 -8.03239655e-01
1.01700000e+05 -8.07514039e-01
1.01800000e+05 -8.11817189e-01
1.01900000e+05 -8.16149285e-01
1.02000000e+05 -8.20510509e-01
1.02100000e+05 -8.24901039e-01
1.02200000e+05 -8.29321056e-01
1.02300000e+05 -8.33770741e-01
1.02400000e+05 -8.38250272e-01
1.02500000e+05 -8.42759828e-01
1.02600000e+05 -8.47299588e-01
1.02700000e+05 -8.51869730e-01
1.02800000e+05 -8.56470432e-01
1.02900000e+05 -8.61101870e-01
1.03000000e+05 -8.65764221e-01
1.03100000e+05 -8.70457661e-01
1.03200000e+05 -8.75182364e-01
1.03300000e+05 -8.79938503e-01
1.03400000e+05 -8.84726253e-01
1.03500000e+05 -8.89545784e-01
1.03600000e+05 -8.94397267e-01
1.03700000e+05 -8.99280872e-01
1.03800000e+05 -9.04196767e-01
1.03900000e+05 -9.09145118e-01
1.04000000e+05 -9.14126092e-01
1.04100000e+05 -9.19139851e-01
1.04200000e+05 -9.24186559e-01
1.04300000e+05 -9.29266376e-01
1.04400000e+05 -9.34379459e-01
1.04500000e+05 -9.39525967e-01
1.04600000e+05 -9.44706053e-01
1.04700000e+05 -9.49919870e-01
1.04800000e+05 -9.55167568e-01
1.04900000e+05 -9.60449296e-01
1.05000000e+05 -9.65765198e-01
1.05100000e+05 -9.71115418e-01
1.05200000e+05 -9.76500096e-01
1.05300000e+05 -9.81919368e-01
1.05400000e+05 -9.87373369e-01
1.05500000e+05 -9.92862230e-01
1.05600000e+05 -9.98386080e-01
1.05700000e+05 -1.00394504e+00
1.05800000e+05 -1.00953924e+00
1.05900000e+05 -1.01516878e+00
1.06000000e+05 -1.02083379e+00
1.06100000e+05 -1.02653438e+00
1.06200000e+05 -1.03227064e+00
1.06300000e+05 -1.03804269e+00
1.06400000e+05 -1.04385061e+00
1.06500000e+05 -1.04969450e+00
1.06600000e+05 -1.05557445e+00
1.06700000e+05 -1.06149053e+00
1.06800000e+05 -1.06744284e+00
1.06900000e+05 -1.07343142e+00
1.07000000e+05 -1.07945637e+00
1.07100000e+05 -1.08551772e+00
1.07200000e+05 -1.09161555e+00
1.07300000e+05 -1.09774989e+00
1.07400000e+05 -1.10392079e+00
1.07500000e+05 -1.11012828e+00
1.07600000e+05 -1.11637240e+00
1.07700000e+05 -1.12265317e+00
1.07800000e+05 -1.12897059e+00
1.07900000e+05 -1.13532468e+00
1.08000000e+05 -1.14171544e+00
1.08100000e+05 -1.14814286e+00
1.08200000e+05 -1.15460692e+00
1.08300000e+05 -1.16110759e+00
1.08400000e+05 -1.16764485e+00
1.08500000e+05 -1.17421865e+00
1.08600000e+05 -1.18082894e+00
1.08700000e+05 -1.18747566e+00
1.08800000e+05 -1.19415873e+00
1.08900000e+05 -1.20087808e+00
1.09000000e+05 -1.20763362e+00
1.09100000e+05 -1.21442524e+00
1.09200000e+05 -1.22125284e+00
1.09300000e+05 -1.22811628e+00
1.09400000e+05 -1.23501543e+00
1.09500000e+05 -1.24195016e+00
1.09600000e+05 -1.24892029e+00
1.09700000e+05 -1.25592566e+00
1.09800000e+05 -1.26296608e+00
1.09900000e+05 -1.27004136e+00
1.10000000e+05 -1.27715128e+00
1.10100000e+05 -1.28429563e+00
1.10200000e+05 -1.29147417e+00
1.10300000e+05 -1.29868664e+00
1.10400000e+05 -1.30593277e+00
1.10500000e+05 -1.31321229e+00
1.10600000e+05 -1.32052490e+00
1.10700000e+05 -1.32787028e+00
1.10800000e+05 -1.33524811e+00
1.10900000e+05 -1.34265804e+00
1.11000000e+05 -1.35009971e+00
1.11100000e+05 -1.35757274e+00
1.11200000e+05 -1.36507673e+00
1.11300000e+05 -1.37261127e+00
1.11400000e+05 -1.38017593e+00
1.11500000e+05 -1.38777025e+00
1.11600000e+05 -1.39539376e+00
1.11700000e+05 -1.40304597e+00
1.11800000e+05 -1.41072637e+00
1.11900000e+05 -1.41843443e+00
1.12000000e+05 -1.42616961e+00
1.12100000e+05 -1.43393132e+00
1.12200000e+05 -1.44171897e+00
1.12300000e+05 -1.44953195e+00
1.12400000e+05 -1.45736963e+00
1.12500000e+05 -1.46523134e+00
1.12600000e+05 -1.47311639e+00
1.12700000e+05 -1.48102409e+00
1.12800000e+05 -1.48895370e+00
1.12900000e+05 -1.49690446e+00
1.13000000e+05 -1.50487561e+00
1.13100000e+05 -1.51286632e+00
1.13200000e+05 -1.52087579e+00
1.13300000e+05 -1.52890314e+00
1.13400000e+05 -1.53694751e+00
1.13500000e+05 -1.54500798e+00
1.13600000e+05 -1.55308362e+00
1.13700000e+05 -1.56117347e+00
1.13800000e+05 -1.56927653e+00
1.13900000e+05 -1.57739180e+00
1.14000000e+05 -1.58551823e+00
1.14100000e+05 -1.59365475e+00
1.14200000e+05 -1.60180024e+00
1.14300000e+05 -1.60995360e+00
1.14400000e+05 -1.61811364e+00
1.14500000e+05 -1.62627919e+00
1.14600000e+05 -1.63444901e+00
1.14700000e+05 -1.64262187e+00
1.14800000e+05 -1.65079648e+00
1.14900000e+05 -1.65897153e+00
1.15000000e+05 -1.66714567e+00
1.15100000e+05 -1.67531754e+00
1.15200000e+05 -1.68348572e+00
1.15300000e+05 -1.69164878e+00
1.15400000e+05 -1.69980524e+00
1.15500000e+05 -1.70795361e+00
1.15600000e+05 -1.71609236e+00
1.15700000e+05 -1.72421991e+00
1.15800000e+05 -1.73233467e+00
1.15900000e+05 -1.74043500e+00
1.16000000e+05 -1.74851925e+00
1.16100000e+05 -1.75658572e+00
1.16200000e+05 -1.76463267e+00
1.16300000e+05 -1.77265835e+00
1.16400000e+05 -1.78066097e+00
1.16500000e+05 -1.78863868e+00
1.16600000e+05 -1.79658965e+00
1.16700000e+05 -1.80451196e+00
1.16800000e+05 -1.81240370e+00
1.16900000e+05 -1.82026292e+00
1.17000000e+05 -1.82808761e+00
1.17100000e+05 -1.83587577e+00
1.17200000e+05 -1.84362533e+00
1.17300000e+05 -1.85133422e+00
1.17400000e+05 -1.85900031e+00
1.17500000e+05 -1.86662147e+00
1.17600000e+05 -1.87419552e+00
1.17700000e+05 -1.88172024e+00
1.17800000e+05 -1.88919340e+00
1.17900000e+05 -1.89661275e+00
1.18000000e+05 -1.90397597e+00
1.18100000e+05 -1.91128075e+00
1.18200000e+05 -1.91852474e+00
1.18300000e+05 -1.92570556e+00
1.18400000e+05 -1.93282080e+00
1.18500000e+05 -1.93986803e+00
1.18600000e+05 -1.94684481e+00
1.18700000e+05 -1.95374864e+00
1.18800000e+05 -1.96057702e+00
1.18900000e+05 -1.96732742e+00
1.19000000e+05 -1.97399730e+00
1.19100000e+05 -1.98058408e+00
1.19200000e+05 -1.98708517e+00
1.19300000e+05 -1.99349795e+00
1.19400000e+05 -1.99981981e+00
1.19500000e+05 -2.00604808e+00
1.19600000e+05 -2.01218011e+00
1.19700000e+05 -2.01821322e+00
1.19800000e+05 -2.02414470e+00
1.19900000e+05 -2.02997186e+00
1.20000000e+05 -2.03569197e+00
1.20100000e+05 -2.04130230e+00
1.20200000e+05 -2.04680011e+00
1.20300000e+05 -2.05218266e+00
1.20400000e+05 -2.05744718e+00
1.20500000e+05 -2.06259091e+00
1.20600000e+05 -2.06761109e+00
1.20700000e+05 -2.07250495e+00
1.20800000e+05 -2.07726972e+00
1.20900000e+05 -2.08190263e+00
1.21000000e+05 -2.08640090e+00
1.21100000e+05 -2.09076178e+00
1.21200000e+05 -2.09498251e+00
1.21300000e+05 -2.09906032e+00
1.21400000e+05 -2.10299247e+00
1.21500000e+05 -2.10677623e+00
1.21600000e+05 -2.11040887e+00
1.21700000e+05 -2.11388768e+00
1.21800000e+05 -2.11720995e+00
1.21900000e+05 -2.12037300e+00
1.22000000e+05 -2.12337418e+00
1.22100000e+05 -2.12621083e+00
1.22200000e+05 -2.12888034e+00
1.22300000e+05 -2.13138011e+00
1.22400000e+05 -2.13370756e+00
1.22500000e+05 -2.13586015e+00
1.22600000e+05 -2.13783537e+00
1.22700000e+05 -2.13963072e+00
1.22800000e+05 -2.14124375e+00
1.22900000e+05 -2.14267204e+00
1.23000000e+05 -2.14391323e+00
1.23100000e+05 -2.14496495e+00
1.23200000e+05 -2.14582492e+00
1.23300000e+05 -2.14649086e+00
1.23400000e+05 -2.14696057e+00
1.23500000e+05 -2.14723188e+00
1.23600000e+05 -2.14730266e+00
1.23700000e+05 -2.14717084e+00
1.23800000e+05 -2.14683442e+00
1.23900000e+05 -2.14629141e+00
1.24000000e+05 -2.14553992e+00
1.24100000e+05 -2.14457809e+00
1.24200000e+05 -2.14340412e+00
1.24300000e+05 -2.14201630e+00
1.24400000e+05 -2.14041295e+00
1.24500000e+05 -2.13859246e+00
1.24600000e+05 -2.13655331e+00
1.24700000e+05 -2.13429403e+00
1.24800000e+05 -2.13181322e+00
1.24900000e+05 -2.12910955e+00
1.25000000e+05 -2.12618178e+00
1.25100000e+05 -2.12302873e+00
1.25200000e+05 -2.11964930e+00
1.25300000e+05 -2.11604247e+00
1.25400000e+05 -2.11220731e+00
1.25500000e+05 -2.10814295e+00
1.25600000e+05 -2.10384863e+00
1.25700000e+05 -2.09932366e+00
1.25800000e+05 -2.09456742e+00
1.25900000e+05 -2.08957942e+00
1.26000000e+05 -2.08435922e+00
1.26100000e+05 -2.07890649e+00
1.26200000e+05 -2.07322099e+00
1.26300000e+05 -2.06730256e+00
1.26400000e+05 -2.06115116e+00
1.26500000e+05 -2.05476682e+00
1.26600000e+05 -2.04814968e+00
1.26700000e+05 -2.04129997e+00
1.26800000e+05 -2.03421803e+00
1.26900000e+05 -2.02690428e+00
1.27000000e+05 -2.01935928e+00
1.27100000e+05 -2.01158364e+00
1.27200000e+05 -2.00357810e+00
1.27300000e+05 -1.99534351e+00
1.27400000e+05 -1.98688081e+00
1.27500000e+05 -1.97819105e+00
1.27600000e+05 -1.96927538e+00
1.27700000e+05 -1.96013506e+00
1.27800000e+05 -1.95077146e+00
1.27900000e+05 -1.94118604e+00
1.28000000e+05 -1.93138038e+00
1.28100000e+05 -1.92135617e+00
1.28200000e+05 -1.91111520e+00
1.28300000e+05 -1.90065937e+00
1.28400000e+05 -1.88999068e+00
1.28500000e+05 -1.87911125e+00
1.28600000e+05 -1.86802330e+00
1.28700000e+05 -1.85672916e+00
1.28800000e+05 -1.84523127e+00
1.28900000e+05 -1.83353216e+00
1.29000000e+05 -1.82163448e+00
1.29100000e+05 -1.80954099e+00
1.29200000e+05 -1.79725456e+00
1.29300000e+05 -1.78477813e+00
1.29400000e+05 -1.77211479e+00
1.29500000e+05 -1.75926771e+00
1.29600000e+05 -1.74624016e+00
1.29700000e+05 -1.73303552e+00
1.29800000e+05 -1.71965726e+00
1.29900000e+05 -1.70610897e+00
1.30000000e+05 -1.69239432e+00
1.30100000e+05 -1.67851708e+00
1.30200000e+05 -1.66448113e+00
1.30300000e+05 -1.65029043e+00
1.30400000e+05 -1.63594903e+00
1.30500000e+05 -1.62146108e+00
1.30600000e+05 -1.60683082e+00
1.30700000e+05 -1.59206258e+00
1.30800000e+05 -1.57716077e+00
1.30900000e+05 -1.56212987e+00
1.31000000e+05 -1.54697448e+00
1.31100000e+05 -1.53169924e+00
1.31200000e+05 -1.51630888e+00
1.31300000e+05 -1.50080821e+00
1.31400000e+05 -1.48520212e+00
1.31500000e+05 -1.46949554e+00
1.31600000e+05 -1.45369348e+00
1.31700000e+05 -1.43780103e+00
1.31800000e+05 -1.42182332e+00
1.31900000e+05 -1.40576553e+00
1.32000000e+05 -1.38963292e+00
1.32100000e+05 -1.37343077e+00
1.32200000e+05 -1.35716442e+00
1.32300000e+05 -1.34083925e+00
1.32400000e+05 -1.32446069e+00
1.32500000e+05 -1.30803417e+00
1.32600000e+05 -1.29156518e+00
1.32700000e+05 -1.27505923e+00
1.32800000e+05 -1.25852183e+00
1.32900000e+05 -1.24195852e+00
1.33000000e+05 -1.22537486e+00
1.33100000e+05 -1.20877638e+00
1.33200000e+05 -1.19216865e+00
1.33300000e+05 -1.17555722e+00
1.33400000e+05 -1.15894760e+00
1.33500000e+05 -1.14234532e+00
1.33600000e+05 -1.12575587e+00
1.33700000e+05 -1.10918471e+00
1.33800000e+05 -1.09263727e+00
1.33900000e+05 -1.07611892e+00
1.34000000e+05 -1.05963500e+00
1.34100000e+05 -1.04319079e+00
1.34200000e+05 -1.02679150e+00
1.34300000e+05 -1.01044227e+00
1.34400000e+05 -9.94148159e-01
1.34500000e+05 -9.77914160e-01
1.34600000e+05 -9.61745155e-01
1.34700000e+05 -9.45645933e-01
1.34800000e+05 -9.29621175e-01
1.34900000e+05 -9.13675447e-01
1.35000000e+05 -8.97813192e-01
1.35100000e+05 -8.82038724e-01
1.35200000e+05 -8.66356215e-01
1.35300000e+05 -8.50769696e-01
1.35400000e+05 -8.35283041e-01
1.35500000e+05 -8.19899962e-01
1.35600000e+05 -8.04624004e-01
1.35700000e+05 -7.89458533e-01
1.35800000e+05 -7.74406733e-01
1.35900000e+05 -7.59471594e-01
1.36000000e+05 -7.44655908e-01
1.36100000e+05 -7.29962263e-01
1.36200000e+05 -7.15393032e-01
1.36300000e+05 -7.00950370e-01
1.36400000e+05 -6.86636207e-01
1.36500000e+05 -6.72452241e-01
1.36600000e+05 -6.58399933e-01
1.36700000e+05 -6.44480504e-01
1.36800000e+05 -6.30694926e-01
1.36900000e+05 -6.17043921e-01
1.37000000e+05 -6.03527957e-01
1.37100000e+05 -5.90147242e-01
1.37200000e+05 -5.76901724e-01
1.37300000e+05 -5.63791088e-01
1.37400000e+05 -5.50814753e-01
1.37500000e+05 -5.37971873e-01
1.37600000e+05 -5.25261335e-01
1.37700000e+05 -5.12681761e-01
1.37800000e+05 -5.00231506e-01
1.37900000e+05 -4.87908665e-01
1.38000000e+05 -4.75711068e-01
1.38100000e+05 -4.63636290e-01
1.38200000e+05 -4.51681650e-01
1.38300000e+05 -4.39844221e-01
1.38400000e+05 -4.28120829e-01
1.38500000e+05 -4.16508062e-01
1.38600000e+05 -4.05002278e-01
1.38700000e+05 -3.93599612e-01
1.38800000e+05 -3.82295983e-01
1.38900000e+05 -3.71087104e-01
1.39000000e+05 -3.59968491e-01
1.39100000e+05 -3.48935473e-01
1.39200000e+05 -3.37983205e-01
1.39300000e+05 -3.27106676e-01
1.39400000e+05 -3.16300724e-01
1.39500000e+05 -3.05560046e-01
1.39600000e+05 -2.94879213e-01
1.39700000e+05 -2.84252682e-01
1.39800000e+05 -2.73674809e-01
1.39900000e+05 -2.63139865e-01
1.40000000e+05 -2.52642048e-01
1.40100000e+05 -2.42175497e-01
1.40200000e+05 -2.31734310e-01
1.40300000e+05 -2.21312552e-01
1.40400000e+05 -2.10904277e-01
1.40500000e+05 -2.00503535e-01
1.40600000e+05 -1.90104392e-01
1.40700000e+05 -1.79700940e-01
1.40800000e+05 -1.69287314e-01
1.40900000e+05 -1.58857703e-01
1.41000000e+05 -1.48406362e-01
1.41100000e+05 -1.37927630e-01
1.41200000e+05 -1.27415935e-01
1.41300000e+05 -1.16865813e-01
1.41400000e+05 -1.06271913e-01
1.41500000e+05 -9.56290109e-02
1.41600000e+05 -8.49320193e-02
1.41700000e+05 -7.41759958e-02
1.41800000e+05 -6.33561522e-02
1.41900000e+05 -5.24678627e-02
1.42000000e+05 -4.15066709e-02
1.42100000e+05 -3.04682961e-02
1.42200000e+05 -1.93486400e-02
1.42300000e+05 -8.14379096e-03
1.42400000e+05 3.14997115e-03
1.42500000e+05 1.45361714e-02
1.42600000e+05 2.60181367e-02
1.42700000e+05 3.75989939e-02
1.42800000e+05 4.92816676e-02
1.42900000e+05 6.10688798e-02
1.43000000e+05 7.29631495e-02
1.43100000e+05 8.49667927e-02
1.43200000e+05 9.70819239e-02
1.43300000e+05 1.09310457e-01
1.43400000e+05 1.21654108e-01
1.43500000e+05 1.34114397e-01
1.43600000e+05 1.46692651e-01
1.43700000e+05 1.59390008e-01
1.43800000e+05 1.72207422e-01
1.43900000e+05 1.85145664e-01
1.44000000e+05 1.98205329e-01
1.44100000e+05 2.11386840e-01
1.44200000e+05 2.24690454e-01
1.44300000e+05 2.38116267e-01
1.44400000e+05 2.51664218e-01
1.44500000e+05 2.65334097e-01
1.44600000e+05 2.79125548e-01
1.44700000e+05 2.93038080e-01
1.44800000e+05 3.07071066e-01
1.44900000e+05 3.21223755e-01
1.45000000e+05 3.35495275e-01
1.45100000e+05 3.49884641e-01
1.45200000e+05 3.64390757e-01
1.45300000e+05 3.79012428e-01
1.45400000e+05 3.93748361e-01
1.45500000e+05 4.08597172e-01
1.45600000e+05 4.23557395e-01
1.45700000e+05 4.38627482e-01
1.45800000e+05 4.53805811e-01
1.45900000e+05 4.69090695e-01
1.46000000e+05 4.84480380e-01
1.46100000e+05 4.99973056e-01
1.46200000e+05 5.15566859e-01
1.46300000e+05 5.31259875e-01
1.46400000e+05 5.47050148e-01
1.46500000e+05 5.62935681e-01
1.46600000e+05 5.78914440e-01
1.46700000e+05 5.94984359e-01
1.46800000e+05 6.11143346e-01
1.46900000e+05 6.27389283e-01
1.47000000e+05 6.43720029e-01
1.47100000e+05 6.60133426e-01
1.47200000e+05 6.76627302e-01
1.47300000e+05 6.93199470e-01
1.47400000e+05 7.09847735e-01
1.47500000e+05 7.26569894e-01
1.47600000e+05 7.43363738e-01
1.47700000e+05 7.60227055e-01
1.47800000e+05 7.77157633e-01
1.47900000e+05 7.94153259e-01
1.48000000e+05 8.11211724e-01
1.48100000e+05 8.28330819e-01
1.48200000e+05 8.45508344e-01
1.48300000e+05 8.62742103e-01
1.48400000e+05 8.80029907e-01
1.48500000e+05 8.97369575e-01
1.48600000e+05 9.14758936e-01
1.48700000e+05 9.32195825e-01
1.48800000e+05 9.49678092e-01
1.48900000e+05 9.67203593e-01
1.49000000e+05 9.84770197e-01
1.49100000e+05 1.00237578e+00
1.49200000e+05 1.02001824e+00
1.49300000e+05 1.03769548e+00
1.49400000e+05 1.05540540e+00
1.49500000e+05 1.07314593e+00
1.49600000e+05 1.09091501e+00
1.49700000e+05 1.10871059e+00
1.49800000e+05 1.12653061e+00
1.49900000e+05 1.14437305e+00
1.50000000e+05 1.16223589e+00
1.50100000e+05 1.18011711e+00
1.50200000e+05 1.19801471e+00
1.50300000e+05 1.21592670e+00
1.50400000e+05 1.23385109e+00
1.50500000e+05 1.25178590e+00
1.50600000e+05 1.26972916e+00
1.50700000e+05 1.28767892e+00
1.50800000e+05 1.30563321e+00
1.50900000e+05 1.32359009e+00
1.51000000e+05 1.34154761e+00
1.51100000e+05 1.35950383e+00
1.51200000e+05 1.37745683e+00
1.51300000e+05 1.39540467e+00
1.51400000e+05 1.41334542e+00
1.51500000e+05 1.43127717e+00
1.51600000e+05 1.44919798e+00
1.51700000e+05 1.46710595e+00
1.51800000e+05 1.48499915e+00
1.51900000e+05 1.50287567e+00
1.52000000e+05 1.52073359e+00
1.52100000e+05 1.53857098e+00
1.52200000e+05 1.55638594e+00
1.52300000e+05 1.57417653e+00
1.52400000e+05 1.59194083e+00
1.52500000e+05 1.60967692e+00
1.52600000e+05 1.62738286e+00
1.52700000e+05 1.64505671e+00
1.52800000e+05 1.66269653e+00
1.52900000e+05 1.68030038e+00
1.53000000e+05 1.69786630e+00
1.53100000e+05 1.71539233e+00
1.53200000e+05 1.73287651e+00
1.53300000e+05 1.75031685e+00
1.53400000e+05 1.76771139e+00
1.53500000e+05 1.78505812e+00
1.53600000e+05 1.80235505e+00
1.53700000e+05 1.81960017e+00
1.53800000e+05 1.83679147e+00
1.53900000e+05 1.85392693e+00
1.54000000e+05 1.87100451e+00
1.54100000e+05 1.88802217e+00
1.54200000e+05 1.90497786e+00
1.54300000e+05 1.92186953e+00
1.54400000e+05 1.93869510e+00
1.54500000e+05 1.95545250e+00
1.54600000e+05 1.97213966e+00
1.54700000e+05 1.98875447e+00
1.54800000e+05 2.00529483e+00
1.54900000e+05 2.02175863e+00
1.55000000e+05 2.04103323e+00
1.55100000e+05 2.05696343e+00
1.55200000e+05 2.07280205e+00
1.55300000e+05 2.08854691e+00
1.55400000e+05 2.10419585e+00
1.55500000e+05 2.11974669e+00
1.55600000e+05 2.13519723e+00
1.55700000e+05 2.15054528e+00
1.55800000e+05 2.16578862e+00
1.55900000e+05 2.18092505e+00
1.56000000e+05 2.19595234e+00
1.56100000e+05 2.21086825e+00
1.56200000e+05 2.22567054e+00
1.56300000e+05 2.24035695e+00
1.56400000e+05 2.25492522e+00
1.56500000e+05 2.26937309e+00
1.56600000e+05 2.28369826e+00
1.56700000e+05 2.29789846e+00
1.56800000e+05 2.31197138e+00
1.56900000e+05 2.32591472e+00
1.57000000e+05 2.33972618e+00
1.57100000e+05 2.35340344e+00
1.57200000e+05 2.36694418e+00
1.57300000e+05 2.38034607e+00
1.57400000e+05 2.39360681e+00
1.57500000e+05 2.40672405e+00
1.57600000e+05 2.41969549e+00
1.57700000e+05 2.43251879e+00
1.57800000e+05 2.44519165e+00
1.57900000e+05 2.45771174e+00
1.58000000e+05 2.47007676e+00
1.58100000e+05 2.48228442e+00
1.58200000e+05 2.49433241e+00
1.58300000e+05 2.50621845e+00
1.58400000e+05 2.51794027e+00
1.58500000e+05 2.52949560e+00
1.58600000e+05 2.54088219e+00
1.58700000e+05 2.55209778e+00
1.58800000e+05 2.56314013e+00
1.58900000e+05 2.57400703e+00
1.59000000e+05 2.58469624e+00
1.59100000e+05 2.59520556e+00
1.59200000e+05 2.60553278e+00
1.59300000e+05 2.61567570e+00
1.59400000e+05 2.62563215e+00
1.59500000e+05 2.63539992e+00
1.59600000e+05 2.64497685e+00
1.59700000e+05 2.65436078e+00
1.59800000e+05 2.66354954e+00
1.59900000e+05 2.67254098e+00
1.60000000e+05 2.68133297e+00
1.60100000e+05 2.68992337e+00
1.60200000e+05 2.69831008e+00
1.60300000e+05 2.70649100e+00
1.60400000e+05 2.71446406e+00
1.60500000e+05 2.72222720e+00
1.60600000e+05 2.72977840e+00
1.60700000e+05 2.73711567e+00
1.60800000e+05 2.74423704e+00
1.60900000e+05 2.75114058e+00
1.61000000e+05 2.75782442e+00
1.61100000e+05 2.76428672e+00
1.61200000e+05 2.77052568e+00
1.61300000e+05 2.77653956e+00
1.61400000e+05 2.78232666e+00
1.61500000e+05 2.78788534e+00
1.61600000e+05 2.79321402e+00
1.61700000e+05 2.79831116e+00
1.61800000e+05 2.80317527e+00
1.61900000e+05 2.80780492e+00
1.62000000e+05 2.81219872e+00
1.62100000e+05 2.81635532e+00
1.62200000e+05 2.82027344e+00
1.62300000e+05 2.82395179e+00
1.62400000e+05 2.82738916e+00
1.62500000e+05 2.83058435e+00
1.62600000e+05 2.83353618e+00
1.62700000e+05 2.83624350e+00
1.62800000e+05 2.83870519e+00
1.62900000e+05 2.84092015e+00
1.63000000e+05 2.84288728e+00
1.63100000e+05 2.84460552e+00
1.63200000e+05 2.84607381e+00
1.63300000e+05 2.84729114e+00
1.63400000e+05 2.84825651e+00
1.63500000e+05 2.84896896e+00
1.63600000e+05 2.84942755e+00
1.63700000e+05 2.84963141e+00
1.63800000e+05 2.84957971e+00
1.63900000e+05 2.84927169e+00
1.64000000e+05 2.84870665e+00
1.64100000e+05 2.84788397e+00
1.64200000e+05 2.84680312e+00
1.64300000e+05 2.84546367e+00
1.64400000e+05 2.84386528e+00
1.64500000e+05 2.84200772e+00
1.64600000e+05 2.83989086e+00
1.64700000e+05 2.83751469e+00
1.64800000e+05 2.83487929e+00
1.64900000e+05 2.83198486e+00
1.65000000e+05 2.82883169e+00
1.65100000e+05 2.82542018e+00
1.65200000e+05 2.82175078e+00
1.65300000e+05 2.81782403e+00
1.65400000e+05 2.81364054e+00
1.65500000e+05 2.80920093e+00
1.65600000e+05 2.80450589e+00
1.65700000e+05 2.79955610e+00
1.65800000e+05 2.79435227e+00
1.65900000e+05 2.78889508e+00
1.66000000e+05 2.78318520e+00
1.66100000e+05 2.77722329e+00
1.66200000e+05 2.77100997e+00
1.66300000e+05 2.76454582e+00
1.66400000e+05 2.75783142e+00
1.66500000e+05 2.75086730e+00
1.66600000e+05 2.74365399e+00
1.66700000e+05 2.73619200e+00
1.66800000e+05 2.72848189e+00
1.66900000e+05 2.72052421e+00
1.67000000e+05 2.71231957e+00
1.67100000e+05 2.70386867e+00
1.67200000e+05 2.69517229e+00
1.67300000e+05 2.68623131e+00
1.67400000e+05 2.67704676e+00
1.67500000e+05 2.66761982e+00
1.67600000e+05 2.65795183e+00
1.67700000e+05 2.64804430e+00
1.67800000e+05 2.63789892e+00
1.67900000e+05 2.62751758e+00
1.68000000e+05 2.61690233e+00
1.68100000e+05 2.60605538e+00
1.68200000e+05 2.59497912e+00
1.68300000e+05 2.58367602e+00
1.68400000e+05 2.57214870e+00
1.68500000e+05 2.56039982e+00
1.68600000e+05 2.54843210e+00
1.68700000e+05 2.53624824e+00
1.68800000e+05 2.52385092e+00
1.68900000e+05 2.51124277e+00
1.69000000e+05 2.49842630e+00
1.69100000e+05 2.48540389e+00
1.69200000e+05 2.47217779e+00
1.69300000e+05 2.45875006e+00
1.69400000e+05 2.44512262e+00
1.69500000e+05 2.43129718e+00
1.69600000e+05 2.41727529e+00
1.69700000e+05 2.40305835e+00
1.69800000e+05 2.38864765e+00
1.69900000e+05 2.37404435e+00
1.70000000e+05 2.35924961e+00
1.70100000e+05 2.34426454e+00
1.70200000e+05 2.32909031e+00
1.70300000e+05 2.31372821e+00
1.70400000e+05 2.29817966e+00
1.70500000e+05 2.28244629e+00
1.70600000e+05 2.26652998e+00
1.70700000e+05 2.25043293e+00
1.70800000e+05 2.23415765e+00
1.70900000e+05 2.21770698e+00
1.71000000e+05 2.20108416e+00
1.71100000e+05 2.18429277e+00
1.71200000e+05 2.16733673e+00
1.71300000e+05 2.15022029e+00
1.71400000e+05 2.13294798e+00
1.71500000e+05 2.11552453e+00
1.71600000e+05 2.09795485e+00
1.71700000e+05 2.08024393e+00
1.71800000e+05 2.06239677e+00
1.71900000e+05 2.04441830e+00
1.72000000e+05 2.02631331e+00
1.72100000e+05 2.00808635e+00
1.72200000e+05 1.98974169e+00
1.72300000e+05 1.97128324e+00
1.72400000e+05 1.95271453e+00
1.72500000e+05 1.93403864e+00
1.72600000e+05 1.91525822e+00
1.72700000e+05 1.89637550e+00
1.72800000e+05 1.87739229e+00
1.72900000e+05 1.85831005e+00
1.73000000e+05 1.83912995e+00
1.73100000e+05 1.81985293e+00
1.73200000e+05 1.80047985e+00
1.73300000e+05 1.78101151e+00
1.73400000e+05 1.76144887e+00
1.73500000e+05 1.74179309e+00
1.73600000e+05 1.72204566e+00
1.73700000e+05 1.70220855e+00
1.73800000e+05 1.68228427e+00
1.73900000e+05 1.66227597e+00
1.74000000e+05 1.64218751e+00
1.74100000e+05 1.62202348e+00
1.74200000e+05 1.60178926e+00
1.74300000e+05 1.58149098e+00
1.74400000e+05 1.56113547e+00
1.74500000e+05 1.54073024e+00
1.74600000e+05 1.52028337e+00
1.74700000e+05 1.49980340e+00
1.74800000e+05 1.47929919e+00
1.74900000e+05 1.45877982e+00
1.75000000e+05 1.43825437e+00
1.75100000e+05 1.41773185e+00
1.75200000e+05 1.39722096e+00
1.75300000e+05 1.37673002e+00
1.75400000e+05 1.35626679e+00
1.75500000e+05 1.33583839e+00
1.75600000e+05 1.31545120e+00
1.75700000e+05 1.29511080e+00
1.75800000e+05 1.27482198e+00
1.75900000e+05 1.25458867e+00
1.76000000e+05 1.23441405e+00
1.76100000e+05 1.21430060e+00
1.76200000e+05 1.19425018e+00
1.76300000e+05 1.17426419e+00
1.76400000e+05 1.15434368e+00
1.76500000e+05 1.13448956e+00
1.76600000e+05 1.11470276e+00
1.76700000e+05 1.09498438e+00
1.76800000e+05 1.07533592e+00
1.76900000e+05 1.05575940e+00
1.77000000e+05 1.03625755e+00
1.77100000e+05 1.01683389e+00
1.77200000e+05 9.97492859e-01
1.77300000e+05 9.78239885e-01
1.77400000e+05 9.59081388e-01
1.77500000e+05 9.40024793e-01
1.77600000e+05 9.21078483e-01
1.77700000e+05 9.02251731e-01
1.77800000e+05 8.83554583e-01
1.77900000e+05 8.64997739e-01
1.78000000e+05 8.46592392e-01
1.78100000e+05 8.28350063e-01
1.78200000e+05 8.10282426e-01
1.78300000e+05 7.92401125e-01
1.78400000e+05 7.74717602e-01
1.78500000e+05 7.57242928e-01
1.78600000e+05 7.39987648e-01
1.78700000e+05 7.22961647e-01
1.78800000e+05 7.06174034e-01
1.78900000e+05 6.89633054e-01
1.79000000e+05 6.73346017e-01
1.79100000e+05 6.57319259e-01
1.79200000e+05 6.41558125e-01
1.79300000e+05 6.26066976e-01
1.79400000e+05 6.10849216e-01
1.79500000e+05 5.95907339e-01
1.79600000e+05 5.81242990e-01
1.79700000e+05 5.66857038e-01
1.79800000e+05 5.52749663e-01
1.79900000e+05 5.38920439e-01
1.80000000e+05 5.25368423e-01
1.80100000e+05 5.12092244e-01
1.80200000e+05 4.99090182e-01
1.80300000e+05 4.86360241e-01
1.80400000e+05 4.73900218e-01
1.80500000e+05 4.61707752e-01
1.80600000e+05 4.49780367e-01
1.80700000e+05 4.38115508e-01
1.80800000e+05 4.26710555e-01
1.80900000e+05 4.15562838e-01
1.81000000e+05 4.04669642e-01
1.81100000e+05 3.94028195e-01
1.81200000e+05 3.83635667e-01
1.81300000e+05 3.73489154e-01
1.81400000e+05 3.63585668e-01
1.81500000e+05 3.53922119e-01
1.81600000e+05 3.44495307e-01
1.81700000e+05 3.35301909e-01
1.81800000e+05 3.26338475e-01
1.81900000e+05 3.17601421e-01
1.82000000e+05 3.09087030e-01
1.82100000e+05 3.00791455e-01
1.82200000e+05 2.92710726e-01
1.82300000e+05 2.84840753e-01
1.82400000e+05 2.77177346e-01
1.82500000e+05 2.69716218e-01
1.82600000e+05 2.62453006e-01
1.82700000e+05 2.55383283e-01
1.82800000e+05 2.48502574e-01
1.82900000e+05 2.41806373e-01
1.83000000e+05 2.35290153e-01
1.83100000e+05 2.28949386e-01
1.83200000e+05 2.22779557e-01
1.83300000e+05 2.16776172e-01
1.83400000e+05 2.10934773e-01
1.83500000e+05 2.05250951e-01
1.83600000e+05 1.99720351e-01
1.83700000e+05 1.94338684e-01
1.83800000e+05 1.89101732e-01
1.83900000e+05 1.84005358e-01
1.84000000e+05 1.79045507e-01
1.84100000e+05 1.74218211e-01
1.84200000e+05 1.69519597e-01
1.84300000e+05 1.64945882e-01
1.84400000e+05 1.60493384e-01
1.84500000e+05 1.56158513e-01
1.84600000e+05 1.51937783e-01
1.84700000e+05 1.47827800e-01
1.84800000e+05 1.43825273e-01
1.84900000e+05 1.39927005e-01
1.85000000e+05 1.36129896e-01
1.85100000e+05 1.32430942e-01
1.85200000e+05 1.28827229e-01
1.85300000e+05 1.25315939e-01
1.85400000e+05 1.21894339e-01
1.85500000e+05 1.18559786e-01
1.85600000e+05 1.15309721e-01
1.85700000e+05 1.12141669e-01
1.85800000e+05 1.09053236e-01
1.85900000e+05 1.06042105e-01
1.86000000e+05 1.03106036e-01
1.86100000e+05 1.00242863e-01
1.86200000e+05 9.74504901e-02
1.86300000e+05 9.47268926e-02
1.86400000e+05 9.20701113e-02
1.86500000e+05 8.94782519e-02
1.86600000e+05 8.69494828e-02
1.86700000e+05 8.44820324e-02
1.86800000e+05 8.20741878e-02
1.86900000e+05 7.97242918e-02
1.87000000e+05 7.74307419e-02
1.87100000e+05 7.51919876e-02
1.87200000e+05 7.30065291e-02
1.87300000e+05 7.08729151e-02
1.87400000e+05 6.87897411e-02
1.87500000e+05 6.67556482e-02
1.87600000e+05 6.47693208e-02
1.87700000e+05 6.28294853e-02
1.87800000e+05 6.09349088e-02
1.87900000e+05 5.90843973e-02
1.88000000e+05 5.72767946e-02
1.88100000e+05 5.55109806e-02
1.88200000e+05 5.37858703e-02
1.88300000e+05 5.21004125e-02
1.88400000e+05 5.04535882e-02
1.88500000e+05 4.88444101e-02
1.88600000e+05 4.72719210e-02
1.88700000e+05 4.57351928e-02
1.88800000e+05 4.42333256e-02
1.88900000e+05 4.27654467e-02
1.89000000e+05 4.13307094e-02
1.89100000e+05 3.99282924e-02
1.89200000e+05 3.85573987e-02
1.89300000e+05 3.72172549e-02
1.89400000e+05 3.59071102e-02
1.89500000e+05 3.46262359e-02
1.89600000e+05 3.33739243e-02
1.89700000e+05 3.21494882e-02
1.89800000e+05 3.09522602e-02
1.89900000e+05 2.97815919e-02
1.90000000e+05 2.86368535e-02
1.90100000e+05 2.75174328e-02
1.90200000e+05 2.64227349e-02
1.90300000e+05 2.53521816e-02
1.90400000e+05 2.43052108e-02
1.90500000e+05 2.32812759e-02
1.90600000e+05 2.22798454e-02
1.90700000e+05 2.13004023e-02
1.90800000e+05 2.03424438e-02
1.90900000e+05 1.94054806e-02
1.91000000e+05 1.84890367e-02
1.91100000e+05 1.75926489e-02
1.91200000e+05 1.67158663e-02
1.91300000e+05 1.58582498e-02
1.91400000e+05 1.50193723e-02
1.91500000e+05 1.41988176e-02
1.91600000e+05 1.33961806e-02
1.91700000e+05 1.26110666e-02
1.91800000e+05 1.18430911e-02
1.91900000e+05 1.10918796e-02
1.92000000e+05 1.03570673e-02
1.92100000e+05 9.63829841e-03
1.92200000e+05 8.93522646e-03
1.92300000e+05 8.24751360e-03
1.92400000e+05 7.57483050e-03
1.92500000e+05 6.91685608e-03
1.92600000e+05 6.27327725e-03
1.92700000e+05 5.64378868e-03
1.92800000e+05 5.02809259e-03
1.92900000e+05 4.42589849e-03
1.93000000e+05 3.83692302e-03
1.93100000e+05 3.26088969e-03
1.93200000e+05 2.69752872e-03
1.93300000e+05 2.14657683e-03
1.93400000e+05 1.60777707e-03
1.93500000e+05 1.08087862e-03
1.93600000e+05 5.65636626e-04
1.93700000e+05 6.18120471e-05
1.93800000e+05 -4.30828531e-04
1.93900000e+05 -9.12513038e-04
1.94000000e+05 -1.38346408e-03
1.94100000e+05 -1.84389907e-03
1.94200000e+05 -2.29403038e-03
1.94300000e+05 -2.73406551e-03
1.94400000e+05 -3.16420715e-03
1.94500000e+05 -3.58465338e-03
1.94600000e+05 -3.99559774e-03
1.94700000e+05 -4.39722940e-03
1.94800000e+05 -4.78973324e-03
1.94900000e+05 -5.17328998e-03
1.95000000e+05 -5.54807629e-03


==> MixPlotData/opt_deform9_z5_gamma0.03.txt <==
     x       deform
4.00000000e+04 -1.36822981e-01
4.01000000e+04 -1.37128009e-01
4.02000000e+04 -1.37434007e-01
4.03000000e+04 -1.37740979e-01
4.04000000e+04 -1.38048930e-01
4.05000000e+04 -1.38357863e-01
4.06000000e+04 -1.38667784e-01
4.07000000e+04 -1.38978695e-01
4.08000000e+04 -1.39290601e-01
4.09000000e+04 -1.39603508e-01
4.10000000e+04 -1.39917418e-01
4.11000000e+04 -1.40232336e-01
4.12000000e+04 -1.40548267e-01
4.13000000e+04 -1.40865214e-01
4.14000000e+04 -1.41183183e-01
4.15000000e+04 -1.41502177e-01
4.16000000e+04 -1.41822202e-01
4.17000000e+04 -1.42143261e-01
4.18000000e+04 -1.42465358e-01
4.19000000e+04 -1.42788500e-01
4.20000000e+04 -1.43112689e-01
4.21000000e+04 -1.43437931e-01
4.22000000e+04 -1.43764230e-01
4.23000000e+04 -1.44091590e-01
4.24000000e+04 -1.44420017e-01
4.25000000e+04 -1.44749515e-01
4.26000000e+04 -1.45080088e-01
4.27000000e+04 -1.45411742e-01
4.28000000e+04 -1.45744481e-01
4.29000000e+04 -1.46078309e-01
4.30000000e+04 -1.46413232e-01
4.31000000e+04 -1.46749254e-01
4.32000000e+04 -1.47086381e-01
4.33000000e+04 -1.47424616e-01
4.34000000e+04 -1.47763965e-01
4.35000000e+04 -1.48104433e-01
4.36000000e+04 -1.48446025e-01
4.37000000e+04 -1.48788745e-01
4.38000000e+04 -1.49132599e-01
4.39000000e+04 -1.49477592e-01
4.40000000e+04 -1.49823728e-01
4.41000000e+04 -1.50171013e-01
4.42000000e+04 -1.50519452e-01
4.43000000e+04 -1.50869049e-01
4.44000000e+04 -1.51219811e-01
4.45000000e+04 -1.51571742e-01
4.46000000e+04 -1.51924848e-01
4.47000000e+04 -1.52279133e-01
4.48000000e+04 -1.52634603e-01
4.49000000e+04 -1.52991263e-01
4.50000000e+04 -1.53349119e-01
4.51000000e+04 -1.53708176e-01
4.52000000e+04 -1.54068439e-01
4.53000000e+04 -1.54429914e-01
4.54000000e+04 -1.54792606e-01
4.55000000e+04 -1.55156520e-01
4.56000000e+04 -1.55521663e-01
4.57000000e+04 -1.55888039e-01
4.58000000e+04 -1.56255655e-01
4.59000000e+04 -1.56624515e-01
4.60000000e+04 -1.56994625e-01
4.61000000e+04 -1.57365992e-01
4.62000000e+04 -1.57738621e-01
4.63000000e+04 -1.58112517e-01
4.64000000e+04 -1.58487686e-01
4.65000000e+04 -1.58864134e-01
4.66000000e+04 -1.59241867e-01
4.67000000e+04 -1.59620891e-01
4.68000000e+04 -1.60001211e-01
4.69000000e+04 -1.60382833e-01
4.70000000e+04 -1.60765765e-01
4.71000000e+04 -1.61150010e-01
4.72000000e+04 -1.61535576e-01
4.73000000e+04 -1.61922468e-01
4.74000000e+04 -1.62310693e-01
4.75000000e+04 -1.62700257e-01
4.76000000e+04 -1.63091165e-01
4.77000000e+04 -1.63483424e-01
4.78000000e+04 -1.63877041e-01
4.79000000e+04 -1.64272021e-01
4.80000000e+04 -1.64668371e-01
4.81000000e+04 -1.65066097e-01
4.82000000e+04 -1.65465205e-01
4.83000000e+04 -1.65865703e-01
4.84000000e+04 -1.66267595e-01
4.85000000e+04 -1.66670890e-01
4.86000000e+04 -1.67075593e-01
4.87000000e+04 -1.67481710e-01
4.88000000e+04 -1.67889249e-01
4.89000000e+04 -1.68298216e-01
4.90000000e+04 -1.68708618e-01
4.91000000e+04 -1.69120462e-01
4.92000000e+04 -1.69533753e-01
4.93000000e+04 -1.69948500e-01
4.94000000e+04 -1.70364708e-01
4.95000000e+04 -1.70782385e-01
4.96000000e+04 -1.71201537e-01
4.97000000e+04 -1.71622172e-01
4.98000000e+04 -1.72044297e-01
4.99000000e+04 -1.72467918e-01
5.00000000e+04 -1.72893042e-01
5.01000000e+04 -1.73319678e-01
5.02000000e+04 -1.73747831e-01
5.03000000e+04 -1.74177509e-01
5.04000000e+04 -1.74608719e-01
5.05000000e+04 -1.75041469e-01
5.06000000e+04 -1.75475765e-01
5.07000000e+04 -1.75911616e-01
5.08000000e+04 -1.76349028e-01
5.09000000e+04 -1.76788010e-01
5.10000000e+04 -1.77228568e-01
5.11000000e+04 -1.77670710e-01
5.12000000e+04 -1.78114443e-01
5.13000000e+04 -1.78559776e-01
5.14000000e+04 -1.79006715e-01
5.15000000e+04 -1.79455270e-01
5.16000000e+04 -1.79905446e-01
5.17000000e+04 -1.80357253e-01
5.18000000e+04 -1.80810698e-01
5.19000000e+04 -1.81265789e-01
5.20000000e+04 -1.81722533e-01
5.21000000e+04 -1.82180940e-01
5.22000000e+04 -1.82641016e-01
5.23000000e+04 -1.83102771e-01
5.24000000e+04 -1.83566211e-01
5.25000000e+04 -1.84031346e-01
5.26000000e+04 -1.84498183e-01
5.27000000e+04 -1.84966732e-01
5.28000000e+04 -1.85436999e-01
5.29000000e+04 -1.85908994e-01
5.30000000e+04 -1.86382725e-01
5.31000000e+04 -1.86858200e-01
5.32000000e+04 -1.87335428e-01
5.33000000e+04 -1.87814418e-01
5.34000000e+04 -1.88295178e-01
5.35000000e+04 -1.88777717e-01
5.36000000e+04 -1.89262044e-01
5.37000000e+04 -1.89748167e-01
5.38000000e+04 -1.90236095e-01
5.39000000e+04 -1.90725838e-01
5.40000000e+04 -1.91217403e-01
5.41000000e+04 -1.91710801e-01
5.42000000e+04 -1.92206040e-01
5.43000000e+04 -1.92703130e-01
5.44000000e+04 -1.93202079e-01
5.45000000e+04 -1.93702897e-01
5.46000000e+04 -1.94205593e-01
5.47000000e+04 -1.94710176e-01
5.48000000e+04 -1.95216656e-01
5.49000000e+04 -1.95725042e-01
5.50000000e+04 -1.96235344e-01
5.51000000e+04 -1.96747572e-01
5.52000000e+04 -1.97261734e-01
5.53000000e+04 -1.97777842e-01
5.54000000e+04 -1.98295903e-01
5.55000000e+04 -1.98815929e-01
5.56000000e+04 -1.99337930e-01
5.57000000e+04 -1.99861914e-01
5.58000000e+04 -2.00387892e-01
5.59000000e+04 -2.00915875e-01
5.60000000e+04 -2.01445872e-01
5.61000000e+04 -2.01977893e-01
5.62000000e+04 -2.02511949e-01
5.63000000e+04 -2.03048051e-01
5.64000000e+04 -2.03586207e-01
5.65000000e+04 -2.04126430e-01
5.66000000e+04 -2.04668729e-01
5.67000000e+04 -2.05213115e-01
5.68000000e+04 -2.05759599e-01
5.69000000e+04 -2.06308191e-01
5.70000000e+04 -2.06858902e-01
5.71000000e+04 -2.07411743e-01
5.72000000e+04 -2.07966725e-01
5.73000000e+04 -2.08523859e-01
5.74000000e+04 -2.09083156e-01
5.75000000e+04 -2.09644626e-01
5.76000000e+04 -2.10208283e-01
5.77000000e+04 -2.10774135e-01
5.78000000e+04 -2.11342196e-01
5.79000000e+04 -2.11912475e-01
5.80000000e+04 -2.12484986e-01
5.81000000e+04 -2.13059739e-01
5.82000000e+04 -2.13636745e-01
5.83000000e+04 -2.14216017e-01
5.84000000e+04 -2.14797567e-01
5.85000000e+04 -2.15381406e-01
5.86000000e+04 -2.15967546e-01
5.87000000e+04 -2.16555999e-01
5.88000000e+04 -2.17146778e-01
5.89000000e+04 -2.17739894e-01
5.90000000e+04 -2.18335359e-01
5.91000000e+04 -2.18933187e-01
5.92000000e+04 -2.19533389e-01
5.93000000e+04 -2.20135978e-01
5.94000000e+04 -2.20740966e-01
5.95000000e+04 -2.21348366e-01
5.96000000e+04 -2.21958191e-01
5.97000000e+04 -2.22570453e-01
5.98000000e+04 -2.23185166e-01
5.99000000e+04 -2.23802342e-01
6.00000000e+04 -2.24421995e-01
6.01000000e+04 -2.25044137e-01
6.02000000e+04 -2.25668782e-01
6.03000000e+04 -2.26295943e-01
6.04000000e+04 -2.26925634e-01
6.05000000e+04 -2.27557868e-01
6.06000000e+04 -2.28192658e-01
6.07000000e+04 -2.28830018e-01
6.08000000e+04 -2.29469963e-01
6.09000000e+04 -2.30112505e-01
6.10000000e+04 -2.30757659e-01
6.11000000e+04 -2.31405439e-01
6.12000000e+04 -2.32055858e-01
6.13000000e+04 -2.32708932e-01
6.14000000e+04 -2.33364674e-01
6.15000000e+04 -2.34023099e-01
6.16000000e+04 -2.34684221e-01
6.17000000e+04 -2.35348054e-01
6.18000000e+04 -2.36014615e-01
6.19000000e+04 -2.36683916e-01
6.20000000e+04 -2.37355974e-01
6.21000000e+04 -2.38030803e-01
6.22000000e+04 -2.38708419e-01
6.23000000e+04 -2.39388835e-01
6.24000000e+04 -2.40072069e-01
6.25000000e+04 -2.40758134e-01
6.26000000e+04 -2.41447047e-01
6.27000000e+04 -2.42138823e-01
6.28000000e+04 -2.42833478e-01
6.29000000e+04 -2.43531028e-01
6.30000000e+04 -2.44231488e-01
6.31000000e+04 -2.44934875e-01
6.32000000e+04 -2.45641205e-01
6.33000000e+04 -2.46350493e-01
6.34000000e+04 -2.47062756e-01
6.35000000e+04 -2.47778012e-01
6.36000000e+04 -2.48496275e-01
6.37000000e+04 -2.49217564e-01
6.38000000e+04 -2.49941894e-01
6.39000000e+04 -2.50669282e-01
6.40000000e+04 -2.51399747e-01
6.41000000e+04 -2.52133304e-01
6.42000000e+04 -2.52869971e-01
6.43000000e+04 -2.53609765e-01
6.44000000e+04 -2.54352704e-01
6.45000000e+04 -2.55098806e-01
6.46000000e+04 -2.55848087e-01
6.47000000e+04 -2.56600567e-01
6.48000000e+04 -2.57356263e-01
6.49000000e+04 -2.58115192e-01
6.50000000e+04 -2.58877374e-01
6.51000000e+04 -2.59642827e-01
6.52000000e+04 -2.60411568e-01
6.53000000e+04 -2.61183618e-01
6.54000000e+04 -2.61958993e-01
6.55000000e+04 -2.62737714e-01
6.56000000e+04 -2.63519799e-01
6.57000000e+04 -2.64305267e-01
6.58000000e+04 -2.65094138e-01
6.59000000e+04 -2.65886430e-01
6.60000000e+04 -2.66682164e-01
6.61000000e+04 -2.67481359e-01
6.62000000e+04 -2.68284035e-01
6.63000000e+04 -2.69090212e-01
6.64000000e+04 -2.69899910e-01
6.65000000e+04 -2.70713148e-01
6.66000000e+04 -2.71529948e-01
6.67000000e+04 -2.72350330e-01
6.68000000e+04 -2.73174314e-01
6.69000000e+04 -2.74001922e-01
6.70000000e+04 -2.74833173e-01
6.71000000e+04 -2.75668090e-01
6.72000000e+04 -2.76506693e-01
6.73000000e+04 -2.77349004e-01
6.74000000e+04 -2.78195045e-01
6.75000000e+04 -2.79044836e-01
6.76000000e+04 -2.79898401e-01
6.77000000e+04 -2.80755760e-01
6.78000000e+04 -2.81616936e-01
6.79000000e+04 -2.82481951e-01
6.80000000e+04 -2.83350827e-01
6.81000000e+04 -2.84223588e-01
6.82000000e+04 -2.85100256e-01
6.83000000e+04 -2.85980854e-01
6.84000000e+04 -2.86865405e-01
6.85000000e+04 -2.87753932e-01
6.86000000e+04 -2.88646459e-01
6.87000000e+04 -2.89543009e-01
6.88000000e+04 -2.90443607e-01
6.89000000e+04 -2.91348275e-01
6.90000000e+04 -2.92257038e-01
6.91000000e+04 -2.93169921e-01
6.92000000e+04 -2.94086947e-01
6.93000000e+04 -2.95008142e-01
6.94000000e+04 -2.95933530e-01
6.95000000e+04 -2.96863136e-01
6.96000000e+04 -2.97796986e-01
6.97000000e+04 -2.98735104e-01
6.98000000e+04 -2.99677517e-01
6.99000000e+04 -3.00624250e-01
7.00000000e+04 -3.01575328e-01
7.01000000e+04 -3.02530778e-01
7.02000000e+04 -3.03490627e-01
7.03000000e+04 -3.04454900e-01
7.04000000e+04 -3.05423625e-01
7.05000000e+04 -3.06396828e-01
7.06000000e+04 -3.07374536e-01
7.07000000e+04 -3.08356776e-01
7.08000000e+04 -3.09343577e-01
7.09000000e+04 -3.10334965e-01
7.10000000e+04 -3.11330969e-01
7.11000000e+04 -3.12331616e-01
7.12000000e+04 -3.13336935e-01
7.13000000e+04 -3.14346955e-01
7.14000000e+04 -3.15361703e-01
7.15000000e+04 -3.16381209e-01
7.16000000e+04 -3.17405502e-01
7.17000000e+04 -3.18434611e-01
7.18000000e+04 -3.19468567e-01
7.19000000e+04 -3.20507397e-01
7.20000000e+04 -3.21551134e-01
7.21000000e+04 -3.22599806e-01
7.22000000e+04 -3.23653444e-01
7.23000000e+04 -3.24712080e-01
7.24000000e+04 -3.25775743e-01
7.25000000e+04 -3.26844464e-01
7.26000000e+04 -3.27918277e-01
7.27000000e+04 -3.28997210e-01
7.28000000e+04 -3.30081298e-01
7.29000000e+04 -3.31170571e-01
7.30000000e+04 -3.32265062e-01
7.31000000e+04 -3.33364804e-01
7.32000000e+04 -3.34469829e-01
7.33000000e+04 -3.35580170e-01
7.34000000e+04 -3.36695861e-01
7.35000000e+04 -3.37816935e-01
7.36000000e+04 -3.38943426e-01
7.37000000e+04 -3.40075368e-01
7.38000000e+04 -3.41212795e-01
7.39000000e+04 -3.42355742e-01
7.40000000e+04 -3.43504243e-01
7.41000000e+04 -3.44658334e-01
7.42000000e+04 -3.45818050e-01
7.43000000e+04 -3.46983427e-01
7.44000000e+04 -3.48154501e-01
7.45000000e+04 -3.49331307e-01
7.46000000e+04 -3.50513882e-01
7.47000000e+04 -3.51702264e-01
7.48000000e+04 -3.52896488e-01
7.49000000e+04 -3.54096592e-01
7.50000000e+04 -3.55302614e-01
7.51000000e+04 -3.56514591e-01
7.52000000e+04 -3.57732562e-01
7.53000000e+04 -3.58956565e-01
7.54000000e+04 -3.60186639e-01
7.55000000e+04 -3.61422823e-01
7.56000000e+04 -3.62665157e-01
7.57000000e+04 -3.63913679e-01
7.58000000e+04 -3.65168429e-01
7.59000000e+04 -3.66429449e-01
7.60000000e+04 -3.67696779e-01
7.61000000e+04 -3.68970458e-01
7.62000000e+04 -3.70250530e-01
7.63000000e+04 -3.71537034e-01
7.64000000e+04 -3.72830014e-01
7.65000000e+04 -3.74129511e-01
7.66000000e+04 -3.75435567e-01
7.67000000e+04 -3.76748226e-01
7.68000000e+04 -3.78067530e-01
7.69000000e+04 -3.79393524e-01
7.70000000e+04 -3.80726250e-01
7.71000000e+04 -3.82065753e-01
7.72000000e+04 -3.83412078e-01
7.73000000e+04 -3.84765269e-01
7.74000000e+04 -3.86125372e-01
7.75000000e+04 -3.87492432e-01
7.76000000e+04 -3.88866496e-01
7.77000000e+04 -3.90247608e-01
7.78000000e+04 -3.91635817e-01
7.79000000e+04 -3.93031169e-01
7.80000000e+04 -3.94433711e-01
7.81000000e+04 -3.95843491e-01
7.82000000e+04 -3.97260558e-01
7.83000000e+04 -3.98684959e-01
7.84000000e+04 -4.00116744e-01
7.85000000e+04 -4.01555963e-01
7.86000000e+04 -4.03002664e-01
7.87000000e+04 -4.04456897e-01
7.88000000e+04 -4.05918715e-01
7.89000000e+04 -4.07388166e-01
7.90000000e+04 -4.08865302e-01
7.91000000e+04 -4.10350176e-01
7.92000000e+04 -4.11842839e-01
7.93000000e+04 -4.13343343e-01
7.94000000e+04 -4.14851742e-01
7.95000000e+04 -4.16368089e-01
7.96000000e+04 -4.17892438e-01
7.97000000e+04 -4.19424843e-01
7.98000000e+04 -4.20965358e-01
7.99000000e+04 -4.22514039e-01
8.00000000e+04 -4.24070942e-01
8.01000000e+04 -4.25636121e-01
8.02000000e+04 -4.27209634e-01
8.03000000e+04 -4.28791537e-01
8.04000000e+04 -4.30381888e-01
8.05000000e+04 -4.31980745e-01
8.06000000e+04 -4.33588165e-01
8.07000000e+04 -4.35204208e-01
8.08000000e+04 -4.36828933e-01
8.09000000e+04 -4.38462399e-01
8.10000000e+04 -4.40104667e-01
8.11000000e+04 -4.41755796e-01
8.12000000e+04 -4.43415849e-01
8.13000000e+04 -4.45084887e-01
8.14000000e+04 -4.46762972e-01
8.15000000e+04 -4.48450167e-01
8.16000000e+04 -4.50146534e-01
8.17000000e+04 -4.51852138e-01
8.18000000e+04 -4.53567043e-01
8.19000000e+04 -4.55291313e-01
8.20000000e+04 -4.57025013e-01
8.21000000e+04 -4.58768210e-01
8.22000000e+04 -4.60520969e-01
8.23000000e+04 -4.62283358e-01
8.24000000e+04 -4.64055444e-01
8.25000000e+04 -4.65837294e-01
8.26000000e+04 -4.67628977e-01
8.27000000e+04 -4.69430562e-01
8.28000000e+04 -4.71242120e-01
8.29000000e+04 -4.73063719e-01
8.30000000e+04 -4.74895430e-01
8.31000000e+04 -4.76737326e-01
8.32000000e+04 -4.78589478e-01
8.33000000e+04 -4.80451958e-01
8.34000000e+04 -4.82324839e-01
8.35000000e+04 -4.84208196e-01
8.36000000e+04 -4.86102102e-01
8.37000000e+04 -4.88006632e-01
8.38000000e+04 -4.89921862e-01
8.39000000e+04 -4.91847868e-01
8.40000000e+04 -4.93784727e-01
8.41000000e+04 -4.95732516e-01
8.42000000e+04 -4.97691313e-01
8.43000000e+04 -4.99661197e-01
8.44000000e+04 -5.01642247e-01
8.45000000e+04 -5.03634543e-01
8.46000000e+04 -5.05638166e-01
8.47000000e+04 -5.07653197e-01
8.48000000e+04 -5.09679718e-01
8.49000000e+04 -5.11717812e-01
8.50000000e+04 -5.13767562e-01
8.51000000e+04 -5.15829051e-01
8.52000000e+04 -5.17902366e-01
8.53000000e+04 -5.19987591e-01
8.54000000e+04 -5.22084811e-01
8.55000000e+04 -5.24194115e-01
8.56000000e+04 -5.26315590e-01
8.57000000e+04 -5.28449324e-01
8.58000000e+04 -5.30595405e-01
8.59000000e+04 -5.32753924e-01
8.60000000e+04 -5.34924971e-01
8.61000000e+04 -5.37108638e-01
8.62000000e+04 -5.39305016e-01
8.63000000e+04 -5.41514198e-01
8.64000000e+04 -5.43736278e-01
8.65000000e+04 -5.45971349e-01
8.66000000e+04 -5.48219508e-01
8.67000000e+04 -5.50480849e-01
8.68000000e+04 -5.52755470e-01
8.69000000e+04 -5.55043468e-01
8.70000000e+04 -5.57344941e-01
8.71000000e+04 -5.59659988e-01
8.72000000e+04 -5.61988710e-01
8.73000000e+04 -5.64331206e-01
8.74000000e+04 -5.66687579e-01
8.75000000e+04 -5.69057931e-01
8.76000000e+04 -5.71442364e-01
8.77000000e+04 -5.73840984e-01
8.78000000e+04 -5.76253895e-01
8.79000000e+04 -5.78681203e-01
8.80000000e+04 -5.81123015e-01
8.81000000e+04 -5.83579437e-01
8.82000000e+04 -5.86050580e-01
8.83000000e+04 -5.88536551e-01
8.84000000e+04 -5.91037462e-01
8.85000000e+04 -5.93553424e-01
8.86000000e+04 -5.96084548e-01
8.87000000e+04 -5.98630948e-01
8.88000000e+04 -6.01192737e-01
8.89000000e+04 -6.03770031e-01
8.90000000e+04 -6.06362945e-01
8.91000000e+04 -6.08971597e-01
8.92000000e+04 -6.11596103e-01
8.93000000e+04 -6.14236583e-01
8.94000000e+04 -6.16893156e-01
8.95000000e+04 -6.19565943e-01
8.96000000e+04 -6.22255065e-01
8.97000000e+04 -6.24960647e-01
8.98000000e+04 -6.27682810e-01
8.99000000e+04 -6.30421679e-01
9.00000000e+04 -6.33177381e-01
9.01000000e+04 -6.35950043e-01
9.02000000e+04 -6.38739791e-01
9.03000000e+04 -6.41546754e-01
9.04000000e+04 -6.44371064e-01
9.05000000e+04 -6.47212849e-01
9.06000000e+04 -6.50072243e-01
9.07000000e+04 -6.52949379e-01
9.08000000e+04 -6.55844390e-01
9.09000000e+04 -6.58757412e-01
9.10000000e+04 -6.61688580e-01
9.11000000e+04 -6.64638034e-01
9.12000000e+04 -6.67605910e-01
9.13000000e+04 -6.70592349e-01
9.14000000e+04 -6.73597491e-01
9.15000000e+04 -6.76621479e-01
9.16000000e+04 -6.79664455e-01
9.17000000e+04 -6.82726563e-01
9.18000000e+04 -6.85807948e-01
9.19000000e+04 -6.88908758e-01
9.20000000e+04 -6.92029140e-01
9.21000000e+04 -6.95169242e-01
9.22000000e+04 -6.98329215e-01
9.23000000e+04 -7.01509210e-01
9.24000000e+04 -7.04709378e-01
9.25000000e+04 -7.07929875e-01
9.26000000e+04 -7.11170853e-01
9.27000000e+04 -7.14432470e-01
9.28000000e+04 -7.17714883e-01
9.29000000e+04 -7.21018249e-01
9.30000000e+04 -7.24342730e-01
9.31000000e+04 -7.27688484e-01
9.32000000e+04 -7.31055676e-01
9.33000000e+04 -7.34444467e-01
9.34000000e+04 -7.37855023e-01
9.35000000e+04 -7.41287510e-01
9.36000000e+04 -7.44742094e-01
9.37000000e+04 -7.48218945e-01
9.38000000e+04 -7.51718231e-01
9.39000000e+04 -7.55240125e-01
9.40000000e+04 -7.58784797e-01
9.41000000e+04 -7.62352422e-01
9.42000000e+04 -7.65943176e-01
9.43000000e+04 -7.69557233e-01
9.44000000e+04 -7.73194771e-01
9.45000000e+04 -7.76855970e-01
9.46000000e+04 -7.80541008e-01
9.47000000e+04 -7.84250069e-01
9.48000000e+04 -7.87983335e-01
9.49000000e+04 -7.91740989e-01
9.50000000e+04 -7.95523217e-01
9.51000000e+04 -7.99330206e-01
9.52000000e+04 -8.03162144e-01
9.53000000e+04 -8.07019220e-01
9.54000000e+04 -8.10901626e-01
9.55000000e+04 -8.14809553e-01
9.56000000e+04 -8.18743195e-01
9.57000000e+04 -8.22702747e-01
9.58000000e+04 -8.26688404e-01
9.59000000e+04 -8.30700365e-01
9.60000000e+04 -8.34738828e-01
9.61000000e+04 -8.38803994e-01
9.62000000e+04 -8.42896064e-01
9.63000000e+04 -8.47015241e-01
9.64000000e+04 -8.51161729e-01
9.65000000e+04 -8.55335734e-01
9.66000000e+04 -8.59537462e-01
9.67000000e+04 -8.63767123e-01
9.68000000e+04 -8.68024926e-01
9.69000000e+04 -8.72311082e-01
9.70000000e+04 -8.76625802e-01
9.71000000e+04 -8.80969302e-01
9.72000000e+04 -8.85341795e-01
9.73000000e+04 -8.89743498e-01
9.74000000e+04 -8.94174629e-01
9.75000000e+04 -8.98635406e-01
9.76000000e+04 -9.03126050e-01
9.77000000e+04 -9.07646782e-01
9.78000000e+04 -9.12197824e-01
9.79000000e+04 -9.16779402e-01
9.80000000e+04 -9.21391741e-01
9.81000000e+04 -9.26035066e-01
9.82000000e+04 -9.30709605e-01
9.83000000e+04 -9.35415589e-01
9.84000000e+04 -9.40153246e-01
9.85000000e+04 -9.44922809e-01
9.86000000e+04 -9.49724510e-01
9.87000000e+04 -9.54558583e-01
9.88000000e+04 -9.59425263e-01
9.89000000e+04 -9.64324787e-01
9.90000000e+04 -9.69257390e-01
9.91000000e+04 -9.74223312e-01
9.92000000e+04 -9.79222793e-01
9.93000000e+04 -9.84256073e-01
9.94000000e+04 -9.89323393e-01
9.95000000e+04 -9.94424996e-01
9.96000000e+04 -9.99561125e-01
9.97000000e+04 -1.00473203e+00
9.98000000e+04 -1.00993794e+00
9.99000000e+04 -1.01517913e+00
1.00000000e+05 -1.02045582e+00
1.00100000e+05 -1.02576827e+00
1.00200000e+05 -1.03111673e+00
1.00300000e+05 -1.03650144e+00
1.00400000e+05 -1.04192267e+00
1.00500000e+05 -1.04738066e+00
1.00600000e+05 -1.05287565e+00
1.00700000e+05 -1.05840792e+00
1.00800000e+05 -1.06397770e+00
1.00900000e+05 -1.06958525e+00
1.01000000e+05 -1.07523083e+00
1.01100000e+05 -1.08091469e+00
1.01200000e+05 -1.08663709e+00
1.01300000e+05 -1.09239828e+00
1.01400000e+05 -1.09819852e+00
1.01500000e+05 -1.10403807e+00
1.01600000e+05 -1.10991718e+00
1.01700000e+05 -1.11583611e+00
1.01800000e+05 -1.12179512e+00
1.01900000e+05 -1.12779446e+00
1.02000000e+05 -1.13383439e+00
1.02100000e+05 -1.13991517e+00
1.02200000e+05 -1.14603705e+00
1.02300000e+05 -1.15220030e+00
1.02400000e+05 -1.15840516e+00
1.02500000e+05 -1.16465190e+00
1.02600000e+05 -1.17094077e+00
1.02700000e+05 -1.17727202e+00
1.02800000e+05 -1.18364592e+00
1.02900000e+05 -1.19006271e+00
1.03000000e+05 -1.19652265e+00
1.03100000e+05 -1.20302599e+00
1.03200000e+05 -1.20957299e+00
1.03300000e+05 -1.21616388e+00
1.03400000e+05 -1.22279894e+00
1.03500000e+05 -1.22947839e+00
1.03600000e+05 -1.23620249e+00
1.03700000e+05 -1.24297148e+00
1.03800000e+05 -1.24978562e+00
1.03900000e+05 -1.25664514e+00
1.04000000e+05 -1.26355027e+00
1.04100000e+05 -1.27050127e+00
1.04200000e+05 -1.27749837e+00
1.04300000e+05 -1.28454181e+00
1.04400000e+05 -1.29163180e+00
1.04500000e+05 -1.29876860e+00
1.04600000e+05 -1.30595242e+00
1.04700000e+05 -1.31318348e+00
1.04800000e+05 -1.32046202e+00
1.04900000e+05 -1.32778825e+00
1.05000000e+05 -1.33516239e+00
1.05100000e+05 -1.34258465e+00
1.05200000e+05 -1.35005523e+00
1.05300000e+05 -1.35757436e+00
1.05400000e+05 -1.36514222e+00
1.05500000e+05 -1.37275902e+00
1.05600000e+05 -1.38042495e+00
1.05700000e+05 -1.38814020e+00
1.05800000e+05 -1.39590495e+00
1.05900000e+05 -1.40371939e+00
1.06000000e+05 -1.41158370e+00
1.06100000e+05 -1.41949804e+00
1.06200000e+05 -1.42746258e+00
1.06300000e+05 -1.43547747e+00
1.06400000e+05 -1.44354288e+00
1.06500000e+05 -1.45165895e+00
1.06600000e+05 -1.45982582e+00
1.06700000e+05 -1.46804364e+00
1.06800000e+05 -1.47631252e+00
1.06900000e+05 -1.48463259e+00
1.07000000e+05 -1.49300396e+00
1.07100000e+05 -1.50142675e+00
1.07200000e+05 -1.50990105e+00
1.07300000e+05 -1.51842695e+00
1.07400000e+05 -1.52700454e+00
1.07500000e+05 -1.53563389e+00
1.07600000e+05 -1.54431507e+00
1.07700000e+05 -1.55304813e+00
1.07800000e+05 -1.56183313e+00
1.07900000e+05 -1.57067010e+00
1.08000000e+05 -1.57955907e+00
1.08100000e+05 -1.58850005e+00
1.08200000e+05 -1.59749306e+00
1.08300000e+05 -1.60653808e+00
1.08400000e+05 -1.61563511e+00
1.08500000e+05 -1.62478411e+00
1.08600000e+05 -1.63398505e+00
1.08700000e+05 -1.64323788e+00
1.08800000e+05 -1.65254252e+00
1.08900000e+05 -1.66189891e+00
1.09000000e+05 -1.67130694e+00
1.09100000e+05 -1.68076653e+00
1.09200000e+05 -1.69027753e+00
1.09300000e+05 -1.69983983e+00
1.09400000e+05 -1.70945327e+00
1.09500000e+05 -1.71911769e+00
1.09600000e+05 -1.72883291e+00
1.09700000e+05 -1.73859872e+00
1.09800000e+05 -1.74841492e+00
1.09900000e+05 -1.75828127e+00
1.10000000e+05 -1.76819752e+00
1.10100000e+05 -1.77816341e+00
1.10200000e+05 -1.78817865e+00
1.10300000e+05 -1.79824293e+00
1.10400000e+05 -1.80835593e+00
1.10500000e+05 -1.81851731e+00
1.10600000e+05 -1.82872669e+00
1.10700000e+05 -1.83898370e+00
1.10800000e+05 -1.84928792e+00
1.10900000e+05 -1.85963893e+00
1.11000000e+05 -1.87003627e+00
1.11100000e+05 -1.88047946e+00
1.11200000e+05 -1.89096801e+00
1.11300000e+05 -1.90150140e+00
1.11400000e+05 -1.91207907e+00
1.11500000e+05 -1.92270046e+00
1.11600000e+05 -1.93336496e+00
1.11700000e+05 -1.94407195e+00
1.11800000e+05 -1.95482078e+00
1.11900000e+05 -1.96561076e+00
1.12000000e+05 -1.97644120e+00
1.12100000e+05 -1.98731136e+00
1.12200000e+05 -1.99822047e+00
1.12300000e+05 -2.00916774e+00
1.12400000e+05 -2.02015234e+00
1.12500000e+05 -2.03117343e+00
1.12600000e+05 -2.04223012e+00
1.12700000e+05 -2.05332148e+00
1.12800000e+05 -2.06444658e+00
1.12900000e+05 -2.07560442e+00
1.13000000e+05 -2.08679400e+00
1.13100000e+05 -2.09801427e+00
1.13200000e+05 -2.10926414e+00
1.13300000e+05 -2.12054248e+00
1.13400000e+05 -2.13184816e+00
1.13500000e+05 -2.14317998e+00
1.13600000e+05 -2.15453671e+00
1.13700000e+05 -2.16591709e+00
1.13800000e+05 -2.17731981e+00
1.13900000e+05 -2.18874355e+00
1.14000000e+05 -2.20018691e+00
1.14100000e+05 -2.21164849e+00
1.14200000e+05 -2.22312682e+00
1.14300000e+05 -2.23462042e+00
1.14400000e+05 -2.24612773e+00
1.14500000e+05 -2.25764720e+00
1.14600000e+05 -2.26917718e+00
1.14700000e+05 -2.28071603e+00
1.14800000e+05 -2.29226204e+00
1.14900000e+05 -2.30381346e+00
1.15000000e+05 -2.31536850e+00
1.15100000e+05 -2.32692534e+00
1.15200000e+05 -2.33848209e+00
1.15300000e+05 -2.35003684e+00
1.15400000e+05 -2.36158761e+00
1.15500000e+05 -2.37313241e+00
1.15600000e+05 -2.38466917e+00
1.15700000e+05 -2.39619579e+00
1.15800000e+05 -2.40771014e+00
1.15900000e+05 -2.41921001e+00
1.16000000e+05 -2.43069318e+00
1.16100000e+05 -2.44215736e+00
1.16200000e+05 -2.45360022e+00
1.16300000e+05 -2.46501938e+00
1.16400000e+05 -2.47641244e+00
1.16500000e+05 -2.48777691e+00
1.16600000e+05 -2.49911030e+00
1.16700000e+05 -2.51041002e+00
1.16800000e+05 -2.52167349e+00
1.16900000e+05 -2.53289806e+00
1.17000000e+05 -2.54408101e+00
1.17100000e+05 -2.55521961e+00
1.17200000e+05 -2.56631108e+00
1.17300000e+05 -2.57735257e+00
1.17400000e+05 -2.58834121e+00
1.17500000e+05 -2.59927407e+00
1.17600000e+05 -2.61014819e+00
1.17700000e+05 -2.62096055e+00
1.17800000e+05 -2.63170810e+00
1.17900000e+05 -2.64238774e+00
1.18000000e+05 -2.65299633e+00
1.18100000e+05 -2.66353068e+00
1.18200000e+05 -2.67398758e+00
1.18300000e+05 -2.68436375e+00
1.18400000e+05 -2.69465590e+00
1.18500000e+05 -2.70486067e+00
1.18600000e+05 -2.71497469e+00
1.18700000e+05 -2.72499454e+00
1.18800000e+05 -2.73491676e+00
1.18900000e+05 -2.74473785e+00
1.19000000e+05 -2.75445430e+00
1.19100000e+05 -2.76406254e+00
1.19200000e+05 -2.77355898e+00
1.19300000e+05 -2.78294000e+00
1.19400000e+05 -2.79220194e+00
1.19500000e+05 -2.80134111e+00
1.19600000e+05 -2.81035382e+00
1.19700000e+05 -2.81923631e+00
1.19800000e+05 -2.82798483e+00
1.19900000e+05 -2.83659560e+00
1.20000000e+05 -2.84506480e+00
1.20100000e+05 -2.85338862e+00
1.20200000e+05 -2.86156319e+00
1.20300000e+05 -2.86958467e+00
1.20400000e+05 -2.87744916e+00
1.20500000e+05 -2.88515278e+00
1.20600000e+05 -2.89269163e+00
1.20700000e+05 -2.90006178e+00
1.20800000e+05 -2.90725932e+00
1.20900000e+05 -2.91428032e+00
1.21000000e+05 -2.92112084e+00
1.21100000e+05 -2.92777694e+00
1.21200000e+05 -2.93424470e+00
1.21300000e+05 -2.94052018e+00
1.21400000e+05 -2.94659944e+00
1.21500000e+05 -2.95247857e+00
1.21600000e+05 -2.95815365e+00
1.21700000e+05 -2.96362077e+00
1.21800000e+05 -2.96887604e+00
1.21900000e+05 -2.97391558e+00
1.22000000e+05 -2.97873554e+00
1.22100000e+05 -2.98333208e+00
1.22200000e+05 -2.98770138e+00
1.22300000e+05 -2.99183965e+00
1.22400000e+05 -2.99574312e+00
1.22500000e+05 -2.99940806e+00
1.22600000e+05 -3.00283077e+00
1.22700000e+05 -3.00600758e+00
1.22800000e+05 -3.00893487e+00
1.22900000e+05 -3.01160903e+00
1.23000000e+05 -3.01402653e+00
1.23100000e+05 -3.01618387e+00
1.23200000e+05 -3.01807758e+00
1.23300000e+05 -3.01970428e+00
1.23400000e+05 -3.02106060e+00
1.23500000e+05 -3.02214325e+00
1.23600000e+05 -3.02294901e+00
1.23700000e+05 -3.02347469e+00
1.23800000e+05 -3.02371718e+00
1.23900000e+05 -3.02367344e+00
1.24000000e+05 -3.02334050e+00
1.24100000e+05 -3.02271546e+00
1.24200000e+05 -3.02179548e+00
1.24300000e+05 -3.02057781e+00
1.24400000e+05 -3.01905979e+00
1.24500000e+05 -3.01723883e+00
1.24600000e+05 -3.01511241e+00
1.24700000e+05 -3.01267813e+00
1.24800000e+05 -3.00993365e+00
1.24900000e+05 -3.00687675e+00
1.25000000e+05 -3.00350529e+00
1.25100000e+05 -2.99981721e+00
1.25200000e+05 -2.99581059e+00
1.25300000e+05 -2.99148359e+00
1.25400000e+05 -2.98683446e+00
1.25500000e+05 -2.98186159e+00
1.25600000e+05 -2.97656346e+00
1.25700000e+05 -2.97093865e+00
1.25800000e+05 -2.96498589e+00
1.25900000e+05 -2.95870399e+00
1.26000000e+05 -2.95209190e+00
1.26100000e+05 -2.94514868e+00
1.26200000e+05 -2.93787351e+00
1.26300000e+05 -2.93026572e+00
1.26400000e+05 -2.92232472e+00
1.26500000e+05 -2.91405010e+00
1.26600000e+05 -2.90544154e+00
1.26700000e+05 -2.89649887e+00
1.26800000e+05 -2.88722206e+00
1.26900000e+05 -2.87761119e+00
1.27000000e+05 -2.86766651e+00
1.27100000e+05 -2.85738837e+00
1.27200000e+05 -2.84677730e+00
1.27300000e+05 -2.83583395e+00
1.27400000e+05 -2.82455911e+00
1.27500000e+05 -2.81295372e+00
1.27600000e+05 -2.80101886e+00
1.27700000e+05 -2.78875576e+00
1.27800000e+05 -2.77616580e+00
1.27900000e+05 -2.76325050e+00
1.28000000e+05 -2.75001154e+00
1.28100000e+05 -2.73645074e+00
1.28200000e+05 -2.72257008e+00
1.28300000e+05 -2.70837166e+00
1.28400000e+05 -2.69385779e+00
1.28500000e+05 -2.67903087e+00
1.28600000e+05 -2.66389349e+00
1.28700000e+05 -2.64844837e+00
1.28800000e+05 -2.63269842e+00
1.28900000e+05 -2.61664665e+00
1.29000000e+05 -2.60029626e+00
1.29100000e+05 -2.58365060e+00
1.29200000e+05 -2.56671315e+00
1.29300000e+05 -2.54948755e+00
1.29400000e+05 -2.53197761e+00
1.29500000e+05 -2.51418727e+00
1.29600000e+05 -2.49612063e+00
1.29700000e+05 -2.47778193e+00
1.29800000e+05 -2.45917556e+00
1.29900000e+05 -2.44030606e+00
1.30000000e+05 -2.42117813e+00
1.30100000e+05 -2.40179658e+00
1.30200000e+05 -2.38216638e+00
1.30300000e+05 -2.36229267e+00
1.30400000e+05 -2.34218067e+00
1.30500000e+05 -2.32183579e+00
1.30600000e+05 -2.30126355e+00
1.30700000e+05 -2.28046961e+00
1.30800000e+05 -2.25945976e+00
1.30900000e+05 -2.23823991e+00
1.31000000e+05 -2.21681610e+00
1.31100000e+05 -2.19519451e+00
1.31200000e+05 -2.17338142e+00
1.31300000e+05 -2.15138322e+00
1.31400000e+05 -2.12920644e+00
1.31500000e+05 -2.10685769e+00
1.31600000e+05 -2.08434371e+00
1.31700000e+05 -2.06167133e+00
1.31800000e+05 -2.03884747e+00
1.31900000e+05 -2.01587916e+00
1.32000000e+05 -1.99277351e+00
1.32100000e+05 -1.96953771e+00
1.32200000e+05 -1.94617904e+00
1.32300000e+05 -1.92270483e+00
1.32400000e+05 -1.89912252e+00
1.32500000e+05 -1.87543956e+00
1.32600000e+05 -1.85166349e+00
1.32700000e+05 -1.82780190e+00
1.32800000e+05 -1.80386242e+00
1.32900000e+05 -1.77985270e+00
1.33000000e+05 -1.75578044e+00
1.33100000e+05 -1.73165336e+00
1.33200000e+05 -1.70747919e+00
1.33300000e+05 -1.68326568e+00
1.33400000e+05 -1.65902055e+00
1.33500000e+05 -1.63475155e+00
1.33600000e+05 -1.61046638e+00
1.33700000e+05 -1.58617275e+00
1.33800000e+05 -1.56187830e+00
1.33900000e+05 -1.53759066e+00
1.34000000e+05 -1.51331738e+00
1.34100000e+05 -1.48906596e+00
1.34200000e+05 -1.46484383e+00
1.34300000e+05 -1.44065834e+00
1.34400000e+05 -1.41651673e+00
1.34500000e+05 -1.39242617e+00
1.34600000e+05 -1.36839368e+00
1.34700000e+05 -1.34442619e+00
1.34800000e+05 -1.32053047e+00
1.34900000e+05 -1.29671316e+00
1.35000000e+05 -1.27298074e+00
1.35100000e+05 -1.24933952e+00
1.35200000e+05 -1.22579563e+00
1.35300000e+05 -1.20235501e+00
1.35400000e+05 -1.17902341e+00
1.35500000e+05 -1.15580635e+00
1.35600000e+05 -1.13270915e+00
1.35700000e+05 -1.10973687e+00
1.35800000e+05 -1.08689434e+00
1.35900000e+05 -1.06418613e+00
1.36000000e+05 -1.04161656e+00
1.36100000e+05 -1.01918964e+00
1.36200000e+05 -9.96909136e-01
1.36300000e+05 -9.74778482e-01
1.36400000e+05 -9.52800826e-01
1.36500000e+05 -9.30979000e-01
1.36600000e+05 -9.09315515e-01
1.36700000e+05 -8.87812552e-01
1.36800000e+05 -8.66471956e-01
1.36900000e+05 -8.45295231e-01
1.37000000e+05 -8.24283531e-01
1.37100000e+05 -8.03437659e-01
1.37200000e+05 -7.82758058e-01
1.37300000e+05 -7.62244812e-01
1.37400000e+05 -7.41897640e-01
1.37500000e+05 -7.21715896e-01
1.37600000e+05 -7.01698569e-01
1.37700000e+05 -6.81844279e-01
1.37800000e+05 -6.62151283e-01
1.37900000e+05 -6.42617474e-01
1.38000000e+05 -6.23240385e-01
1.38100000e+05 -6.04017194e-01
1.38200000e+05 -5.84944727e-01
1.38300000e+05 -5.66019465e-01
1.38400000e+05 -5.47237554e-01
1.38500000e+05 -5.28594808e-01
1.38600000e+05 -5.10086725e-01
1.38700000e+05 -4.91708491e-01
1.38800000e+05 -4.73454994e-01
1.38900000e+05 -4.55320840e-01
1.39000000e+05 -4.37300359e-01
1.39100000e+05 -4.19387626e-01
1.39200000e+05 -4.01576472e-01
1.39300000e+05 -3.83860501e-01
1.39400000e+05 -3.66233109e-01
1.39500000e+05 -3.48687496e-01
1.39600000e+05 -3.31216690e-01
1.39700000e+05 -3.13813560e-01
1.39800000e+05 -2.96470842e-01
1.39900000e+05 -2.79181149e-01
1.40000000e+05 -2.61937000e-01
1.40100000e+05 -2.44730834e-01
1.40200000e+05 -2.27555032e-01
1.40300000e+05 -2.10401939e-01
1.40400000e+05 -1.93263878e-01
1.40500000e+05 -1.76133181e-01
1.40600000e+05 -1.59002196e-01
1.40700000e+05 -1.41863317e-01
1.40800000e+05 -1.24708998e-01
1.40900000e+05 -1.07531773e-01
1.41000000e+05 -9.03242752e-02
1.41100000e+05 -7.30792522e-02
1.41200000e+05 -5.57895865e-02
1.41300000e+05 -3.84483097e-02
1.41400000e+05 -2.10486188e-02
1.41500000e+05 -3.58389078e-03
1.41600000e+05 1.39523033e-02
1.41700000e+05 3.15661853e-02
1.41800000e+05 4.92637581e-02
1.41900000e+05 6.70507942e-02
1.42000000e+05 8.49328259e-02
1.42100000e+05 1.02915136e-01
1.42200000e+05 1.21002750e-01
1.42300000e+05 1.39200429e-01
1.42400000e+05 1.57512663e-01
1.42500000e+05 1.75943667e-01
1.42600000e+05 1.94497377e-01
1.42700000e+05 2.13177445e-01
1.42800000e+05 2.31987242e-01
1.42900000e+05 2.50929849e-01
1.43000000e+05 2.70008065e-01
1.43100000e+05 2.89224403e-01
1.43200000e+05 3.08581092e-01
1.43300000e+05 3.28080082e-01
1.43400000e+05 3.47723043e-01
1.43500000e+05 3.67511374e-01
1.43600000e+05 3.87446203e-01
1.43700000e+05 4.07528393e-01
1.43800000e+05 4.27758550e-01
1.43900000e+05 4.48137028e-01
1.44000000e+05 4.68663936e-01
1.44100000e+05 4.89339143e-01
1.44200000e+05 5.10162289e-01
1.44300000e+05 5.31132789e-01
1.44400000e+05 5.52249846e-01
1.44500000e+05 5.73512454e-01
1.44600000e+05 5.94919410e-01
1.44700000e+05 6.16469323e-01
1.44800000e+05 6.38160620e-01
1.44900000e+05 6.59991555e-01
1.45000000e+05 6.81960221e-01
1.45100000e+05 7.04064558e-01
1.45200000e+05 7.26302359e-01
1.45300000e+05 7.48671279e-01
1.45400000e+05 7.71168848e-01
1.45500000e+05 7.93792475e-01
1.45600000e+05 8.16539458e-01
1.45700000e+05 8.39406992e-01
1.45800000e+05 8.62392176e-01
1.45900000e+05 8.85492024e-01
1.46000000e+05 9.08703467e-01
1.46100000e+05 9.32023365e-01
1.46200000e+05 9.55448513e-01
1.46300000e+05 9.78975647e-01
1.46400000e+05 1.00260145e+00
1.46500000e+05 1.02632256e+00
1.46600000e+05 1.05013557e+00
1.46700000e+05 1.07403704e+00
1.46800000e+05 1.09802352e+00
1.46900000e+05 1.12209150e+00
1.47000000e+05 1.14623749e+00
1.47100000e+05 1.17045796e+00
1.47200000e+05 1.19474937e+00
1.47300000e+05 1.21910818e+00
1.47400000e+05 1.24353086e+00
1.47500000e+05 1.26801387e+00
1.47600000e+05 1.29255367e+00
1.47700000e+05 1.31714674e+00
1.47800000e+05 1.34178956e+00
1.47900000e+05 1.36647863e+00
1.48000000e+05 1.39121047e+00
1.48100000e+05 1.41598160e+00
1.48200000e+05 1.44078859e+00
1.48300000e+05 1.46562800e+00
1.48400000e+05 1.49049643e+00
1.48500000e+05 1.51539051e+00
1.48600000e+05 1.54030688e+00
1.48700000e+05 1.56524223e+00
1.48800000e+05 1.59019326e+00
1.48900000e+05 1.61515669e+00
1.49000000e+05 1.64012929e+00
1.49100000e+05 1.66510786e+00
1.49200000e+05 1.69008922e+00
1.49300000e+05 1.71507021e+00
1.49400000e+05 1.74004773e+00
1.49500000e+05 1.76501868e+00
1.49600000e+05 1.78998001e+00
1.49700000e+05 1.81492869e+00
1.49800000e+05 1.83986172e+00
1.49900000e+05 1.86477614e+00
1.50000000e+05 1.88966901e+00
1.50100000e+05 1.91453742e+00
1.50200000e+05 1.93937848e+00
1.50300000e+05 1.96418934e+00
1.50400000e+05 1.98896718e+00
1.50500000e+05 2.01370918e+00
1.50600000e+05 2.03841258e+00
1.50700000e+05 2.06307463e+00
1.50800000e+05 2.08769259e+00
1.50900000e+05 2.11226377e+00
1.51000000e+05 2.13678548e+00
1.51100000e+05 2.16125506e+00
1.51200000e+05 2.18566988e+00
1.51300000e+05 2.21002732e+00
1.51400000e+05 2.23432478e+00
1.51500000e+05 2.25855970e+00
1.51600000e+05 2.28272949e+00
1.51700000e+05 2.30683163e+00
1.51800000e+05 2.33086359e+00
1.51900000e+05 2.35482284e+00
1.52000000e+05 2.37870691e+00
1.52100000e+05 2.40251330e+00
1.52200000e+05 2.42623954e+00
1.52300000e+05 2.44988318e+00
1.52400000e+05 2.47344175e+00
1.52500000e+05 2.49691283e+00
1.52600000e+05 2.52029398e+00
1.52700000e+05 2.54358278e+00
1.52800000e+05 2.56677681e+00
1.52900000e+05 2.58987365e+00
1.53000000e+05 2.61287091e+00
1.53100000e+05 2.63576618e+00
1.53200000e+05 2.65855705e+00
1.53300000e+05 2.68124113e+00
1.53400000e+05 2.70381603e+00
1.53500000e+05 2.72627935e+00
1.53600000e+05 2.74862869e+00
1.53700000e+05 2.77086167e+00
1.53800000e+05 2.79297589e+00
1.53900000e+05 2.81496895e+00
1.54000000e+05 2.83683846e+00
1.54100000e+05 2.85858202e+00
1.54200000e+05 2.88019723e+00
1.54300000e+05 2.90168170e+00
1.54400000e+05 2.92303302e+00
1.54500000e+05 2.94424879e+00
1.54600000e+05 2.96532661e+00
1.54700000e+05 2.98626406e+00
1.54800000e+05 3.00705874e+00
1.54900000e+05 3.02770824e+00
1.55000000e+05 3.05213988e+00
1.55100000e+05 3.07195970e+00
1.55200000e+05 3.09161406e+00
1.55300000e+05 3.11110051e+00
1.55400000e+05 3.13041661e+00
1.55500000e+05 3.14955989e+00
1.55600000e+05 3.16852790e+00
1.55700000e+05 3.18731818e+00
1.55800000e+05 3.20592826e+00
1.55900000e+05 3.22435568e+00
1.56000000e+05 3.24259796e+00
1.56100000e+05 3.26065263e+00
1.56200000e+05 3.27851719e+00
1.56300000e+05 3.29618915e+00
1.56400000e+05 3.31366603e+00
1.56500000e+05 3.33094531e+00
1.56600000e+05 3.34802448e+00
1.56700000e+05 3.36490103e+00
1.56800000e+05 3.38157244e+00
1.56900000e+05 3.39803617e+00
1.57000000e+05 3.41428969e+00
1.57100000e+05 3.43033047e+00
1.57200000e+05 3.44615597e+00
1.57300000e+05 3.46176363e+00
1.57400000e+05 3.47715093e+00
1.57500000e+05 3.49231532e+00
1.57600000e+05 3.50725425e+00
1.57700000e+05 3.52196521e+00
1.57800000e+05 3.53644565e+00
1.57900000e+05 3.55069306e+00
1.58000000e+05 3.56470492e+00
1.58100000e+05 3.57847873e+00
1.58200000e+05 3.59201199e+00
1.58300000e+05 3.60530223e+00
1.58400000e+05 3.61834697e+00
1.58500000e+05 3.63114375e+00
1.58600000e+05 3.64369012e+00
1.58700000e+05 3.65598366e+00
1.58800000e+05 3.66802194e+00
1.58900000e+05 3.67980255e+00
1.59000000e+05 3.69132309e+00
1.59100000e+05 3.70258116e+00
1.59200000e+05 3.71357438e+00
1.59300000e+05 3.72430038e+00
1.59400000e+05 3.73475679e+00
1.59500000e+05 3.74494124e+00
1.59600000e+05 3.75485138e+00
1.59700000e+05 3.76448487e+00
1.59800000e+05 3.77383935e+00
1.59900000e+05 3.78291251e+00
1.60000000e+05 3.79170200e+00
1.60100000e+05 3.80020552e+00
1.60200000e+05 3.80842078e+00
1.60300000e+05 3.81634549e+00
1.60400000e+05 3.82397739e+00
1.60500000e+05 3.83131426e+00
1.60600000e+05 3.83835389e+00
1.60700000e+05 3.84509411e+00
1.60800000e+05 3.85153281e+00
1.60900000e+05 3.85766790e+00
1.61000000e+05 3.86349734e+00
1.61100000e+05 3.86901917e+00
1.61200000e+05 3.87423147e+00
1.61300000e+05 3.87913238e+00
1.61400000e+05 3.88372011e+00
1.61500000e+05 3.88799295e+00
1.61600000e+05 3.89194922e+00
1.61700000e+05 3.89558736e+00
1.61800000e+05 3.89890583e+00
1.61900000e+05 3.90190319e+00
1.62000000e+05 3.90457803e+00
1.62100000e+05 3.90692903e+00
1.62200000e+05 3.90895490e+00
1.62300000e+05 3.91065441e+00
1.62400000e+05 3.91202638e+00
1.62500000e+05 3.91306967e+00
1.62600000e+05 3.91378315e+00
1.62700000e+05 3.91416575e+00
1.62800000e+05 3.91421642e+00
1.62900000e+05 3.91393414e+00
1.63000000e+05 3.91331790e+00
1.63100000e+05 3.91236672e+00
1.63200000e+05 3.91107966e+00
1.63300000e+05 3.90945579e+00
1.63400000e+05 3.90749424e+00
1.63500000e+05 3.90519417e+00
1.63600000e+05 3.90255479e+00
1.63700000e+05 3.89957537e+00
1.63800000e+05 3.89625527e+00
1.63900000e+05 3.89259392e+00
1.64000000e+05 3.88859085e+00
1.64100000e+05 3.88424570e+00
1.64200000e+05 3.87955824e+00
1.64300000e+05 3.87452835e+00
1.64400000e+05 3.86915606e+00
1.64500000e+05 3.86344156e+00
1.64600000e+05 3.85738517e+00
1.64700000e+05 3.85098739e+00
1.64800000e+05 3.84424885e+00
1.64900000e+05 3.83717034e+00
1.65000000e+05 3.82975280e+00
1.65100000e+05 3.82199730e+00
1.65200000e+05 3.81390503e+00
1.65300000e+05 3.80547728e+00
1.65400000e+05 3.79671546e+00
1.65500000e+05 3.78762102e+00
1.65600000e+05 3.77819549e+00
1.65700000e+05 3.76844041e+00
1.65800000e+05 3.75835739e+00
1.65900000e+05 3.74794798e+00
1.66000000e+05 3.73721376e+00
1.66100000e+05 3.72615629e+00
1.66200000e+05 3.71477707e+00
1.66300000e+05 3.70307761e+00
1.66400000e+05 3.69105935e+00
1.66500000e+05 3.67872373e+00
1.66600000e+05 3.66607217e+00
1.66700000e+05 3.65310608e+00
1.66800000e+05 3.63982691e+00
1.66900000e+05 3.62623614e+00
1.67000000e+05 3.61233532e+00
1.67100000e+05 3.59812609e+00
1.67200000e+05 3.58361023e+00
1.67300000e+05 3.56878966e+00
1.67400000e+05 3.55366648e+00
1.67500000e+05 3.53824299e+00
1.67600000e+05 3.52252172e+00
1.67700000e+05 3.50650543e+00
1.67800000e+05 3.49019712e+00
1.67900000e+05 3.47360005e+00
1.68000000e+05 3.45671772e+00
1.68100000e+05 3.43955384e+00
1.68200000e+05 3.42211237e+00
1.68300000e+05 3.40439740e+00
1.68400000e+05 3.38641321e+00
1.68500000e+05 3.36816418e+00
1.68600000e+05 3.34965474e+00
1.68700000e+05 3.33088936e+00
1.68800000e+05 3.31187248e+00
1.68900000e+05 3.29260845e+00
1.69000000e+05 3.27310153e+00
1.69100000e+05 3.25335581e+00
1.69200000e+05 3.23337520e+00
1.69300000e+05 3.21316339e+00
1.69400000e+05 3.19272386e+00
1.69500000e+05 3.17205983e+00
1.69600000e+05 3.15117433e+00
1.69700000e+05 3.13007016e+00
1.69800000e+05 3.10874995e+00
1.69900000e+05 3.08721618e+00
1.70000000e+05 3.06547126e+00
1.70100000e+05 3.04351755e+00
1.70200000e+05 3.02135744e+00
1.70300000e+05 2.99899342e+00
1.70400000e+05 2.97642816e+00
1.70500000e+05 2.95366452e+00
1.70600000e+05 2.93070567e+00
1.70700000e+05 2.90755513e+00
1.70800000e+05 2.88421678e+00
1.70900000e+05 2.86069492e+00
1.71000000e+05 2.83699430e+00
1.71100000e+05 2.81312007e+00
1.71200000e+05 2.78907782e+00
1.71300000e+05 2.76487350e+00
1.71400000e+05 2.74051342e+00
1.71500000e+05 2.71600413e+00
1.71600000e+05 2.69135239e+00
1.71700000e+05 2.66656506e+00
1.71800000e+05 2.64164901e+00
1.71900000e+05 2.61661103e+00
1.72000000e+05 2.59145772e+00
1.72100000e+05 2.56619539e+00
1.72200000e+05 2.54083000e+00
1.72300000e+05 2.51536705e+00
1.72400000e+05 2.48981155e+00
1.72500000e+05 2.46416798e+00
1.72600000e+05 2.43844025e+00
1.72700000e+05 2.41263171e+00
1.72800000e+05 2.38674521e+00
1.72900000e+05 2.36078310e+00
1.73000000e+05 2.33474733e+00
1.73100000e+05 2.30863958e+00
1.73200000e+05 2.28246129e+00
1.73300000e+05 2.25621389e+00
1.73400000e+05 2.22989885e+00
1.73500000e+05 2.20351786e+00
1.73600000e+05 2.17707299e+00
1.73700000e+05 2.15056678e+00
1.73800000e+05 2.12400240e+00
1.73900000e+05 2.09738372e+00
1.74000000e+05 2.07071542e+00
1.74100000e+05 2.04400303e+00
1.74200000e+05 2.01725297e+00
1.74300000e+05 1.99047251e+00
1.74400000e+05 1.96366978e+00
1.74500000e+05 1.93685365e+00
1.74600000e+05 1.91003367e+00
1.74700000e+05 1.88321992e+00
1.74800000e+05 1.85642286e+00
1.74900000e+05 1.82965317e+00
1.75000000e+05 1.80292159e+00
1.75100000e+05 1.77623868e+00
1.75200000e+05 1.74961471e+00
1.75300000e+05 1.72305945e+00
1.75400000e+05 1.69658202e+00
1.75500000e+05 1.67019075e+00
1.75600000e+05 1.64389312e+00
1.75700000e+05 1.61769564e+00
1.75800000e+05 1.59160382e+00
1.75900000e+05 1.56562222e+00
1.76000000e+05 1.53975445e+00
1.76100000e+05 1.51400325e+00
1.76200000e+05 1.48837063e+00
1.76300000e+05 1.46285801e+00
1.76400000e+05 1.43746638e+00
1.76500000e+05 1.41219651e+00
1.76600000e+05 1.38704913e+00
1.76700000e+05 1.36202519e+00
1.76800000e+05 1.33712600e+00
1.76900000e+05 1.31235350e+00
1.77000000e+05 1.28771035e+00
1.77100000e+05 1.26320016e+00
1.77200000e+05 1.23882756e+00
1.77300000e+05 1.21459827e+00
1.77400000e+05 1.19051918e+00
1.77500000e+05 1.16659831e+00
1.77600000e+05 1.14284477e+00
1.77700000e+05 1.11926869e+00
1.77800000e+05 1.09588109e+00
1.77900000e+05 1.07269375e+00
1.78000000e+05 1.04971899e+00
1.78100000e+05 1.02696953e+00
1.78200000e+05 1.00445824e+00
1.78300000e+05 9.82197985e-01
1.78400000e+05 9.60201377e-01
1.78500000e+05 9.38480605e-01
1.78600000e+05 9.17047251e-01
1.78700000e+05 8.95912138e-01
1.78800000e+05 8.75085196e-01
1.78900000e+05 8.54575354e-01
1.79000000e+05 8.34390469e-01
1.79100000e+05 8.14537272e-01
1.79200000e+05 7.95021354e-01
1.79300000e+05 7.75847170e-01
1.79400000e+05 7.57018072e-01
1.79500000e+05 7.38536361e-01
1.79600000e+05 7.20403364e-01
1.79700000e+05 7.02619510e-01
1.79800000e+05 6.85184433e-01
1.79900000e+05 6.68097072e-01
1.80000000e+05 6.51355767e-01
1.80100000e+05 6.34958367e-01
1.80200000e+05 6.18902318e-01
1.80300000e+05 6.03184752e-01
1.80400000e+05 5.87802561e-01
1.80500000e+05 5.72752458e-01
1.80600000e+05 5.58031031e-01
1.80700000e+05 5.43634775e-01
1.80800000e+05 5.29560119e-01
1.80900000e+05 5.15803438e-01
1.81000000e+05 5.02361061e-01
1.81100000e+05 4.89229263e-01
1.81200000e+05 4.76404255e-01
1.81300000e+05 4.63882178e-01
1.81400000e+05 4.51659079e-01
1.81500000e+05 4.39730904e-01
1.81600000e+05 4.28093481e-01
1.81700000e+05 4.16742509e-01
1.81800000e+05 4.05673550e-01
1.81900000e+05 3.94882026e-01
1.82000000e+05 3.84363220e-01
1.82100000e+05 3.74112274e-01
1.82200000e+05 3.64124200e-01
1.82300000e+05 3.54393891e-01
1.82400000e+05 3.44916127e-01
1.82500000e+05 3.35685597e-01
1.82600000e+05 3.26696911e-01
1.82700000e+05 3.17944615e-01
1.82800000e+05 3.09423212e-01
1.82900000e+05 3.01127180e-01
1.83000000e+05 2.93050984e-01
1.83100000e+05 2.85189099e-01
1.83200000e+05 2.77536020e-01
1.83300000e+05 2.70086279e-01
1.83400000e+05 2.62834460e-01
1.83500000e+05 2.55775209e-01
1.83600000e+05 2.48903243e-01
1.83700000e+05 2.42213365e-01
1.83800000e+05 2.35700465e-01
1.83900000e+05 2.29359534e-01
1.84000000e+05 2.23185666e-01
1.84100000e+05 2.17174063e-01
1.84200000e+05 2.11320038e-01
1.84300000e+05 2.05619021e-01
1.84400000e+05 2.00066558e-01
1.84500000e+05 1.94658311e-01
1.84600000e+05 1.89390065e-01
1.84700000e+05 1.84257719e-01
1.84800000e+05 1.79257293e-01
1.84900000e+05 1.74384922e-01
1.85000000e+05 1.69636859e-01
1.85100000e+05 1.65009468e-01
1.85200000e+05 1.60499227e-01
1.85300000e+05 1.56102723e-01
1.85400000e+05 1.51816650e-01
1.85500000e+05 1.47637808e-01
1.85600000e+05 1.43563098e-01
1.85700000e+05 1.39589521e-01
1.85800000e+05 1.35714175e-01
1.85900000e+05 1.31934252e-01
1.86000000e+05 1.28247034e-01
1.86100000e+05 1.24649894e-01
1.86200000e+05 1.21140288e-01
1.86300000e+05 1.17715756e-01
1.86400000e+05 1.14373918e-01
1.86500000e+05 1.11112472e-01
1.86600000e+05 1.07929191e-01
1.86700000e+05 1.04821919e-01
1.86800000e+05 1.01788572e-01
1.86900000e+05 9.88271315e-02
1.87000000e+05 9.59356451e-02
1.87100000e+05 9.31122230e-02
1.87200000e+05 9.03550363e-02
1.87300000e+05 8.76623141e-02
1.87400000e+05 8.50323422e-02
1.87500000e+05 8.24634608e-02
1.87600000e+05 7.99540623e-02
1.87700000e+05 7.75025898e-02
1.87800000e+05 7.51075353e-02
1.87900000e+05 7.27674377e-02
1.88000000e+05 7.04808811e-02
1.88100000e+05 6.82464936e-02
1.88200000e+05 6.60629453e-02
1.88300000e+05 6.39289471e-02
1.88400000e+05 6.18432491e-02
1.88500000e+05 5.98046392e-02
1.88600000e+05 5.78119417e-02
1.88700000e+05 5.58640165e-02
1.88800000e+05 5.39597573e-02
1.88900000e+05 5.20980904e-02
1.89000000e+05 5.02779740e-02
1.89100000e+05 4.84983970e-02
1.89200000e+05 4.67583776e-02
1.89300000e+05 4.50569626e-02
1.89400000e+05 4.33932261e-02
1.89500000e+05 4.17662693e-02
1.89600000e+05 4.01752186e-02
1.89700000e+05 3.86192254e-02
1.89800000e+05 3.70974651e-02
1.89900000e+05 3.56091363e-02
1.90000000e+05 3.41534599e-02
1.90100000e+05 3.27296787e-02
1.90200000e+05 3.13370562e-02
1.90300000e+05 2.99748762e-02
1.90400000e+05 2.86424423e-02
1.90500000e+05 2.73390768e-02
1.90600000e+05 2.60641206e-02
1.90700000e+05 2.48169321e-02
1.90800000e+05 2.35968871e-02
1.90900000e+05 2.24033781e-02
1.91000000e+05 2.12358133e-02
1.91100000e+05 2.00936171e-02
1.91200000e+05 1.89762285e-02
1.91300000e+05 1.78831015e-02
1.91400000e+05 1.68137040e-02
1.91500000e+05 1.57675179e-02
1.91600000e+05 1.47440383e-02
1.91700000e+05 1.37427733e-02
1.91800000e+05 1.27632434e-02
1.91900000e+05 1.18049813e-02
1.92000000e+05 1.08675316e-02
1.92100000e+05 9.95045025e-03
1.92200000e+05 9.05330420e-03
1.92300000e+05 8.17567126e-03
1.92400000e+05 7.31713965e-03
1.92500000e+05 6.47730774e-03
1.92600000e+05 5.65578373e-03
1.92700000e+05 4.85218537e-03
1.92800000e+05 4.06613969e-03
1.92900000e+05 3.29728272e-03
1.93000000e+05 2.54525926e-03
1.93100000e+05 1.80972260e-03
1.93200000e+05 1.09033429e-03
1.93300000e+05 3.86763902e-04
1.93400000e+05 -3.01311171e-04
1.93500000e+05 -9.74205968e-04
1.93600000e+05 -1.63222815e-03
1.93700000e+05 -2.27567821e-03
1.93800000e+05 -2.90484967e-03
1.93900000e+05 -3.52002927e-03
1.94000000e+05 -4.12149716e-03
1.94100000e+05 -4.70952705e-03
1.94200000e+05 -5.28438646e-03
1.94300000e+05 -5.84633677e-03
1.94400000e+05 -6.39563349e-03
1.94500000e+05 -6.93252637e-03
1.94600000e+05 -7.45725955e-03
1.94700000e+05 -7.97007172e-03
1.94800000e+05 -8.47119626e-03
1.94900000e+05 -8.96086137e-03
1.95000000e+05 -9.43929022e-03


==> MixPlotData/opt_deform9_z6_gamma0.03.txt <==
     x       deform
4.00000000e+04 -1.77828044e-01
4.01000000e+04 -1.78224681e-01
4.02000000e+04 -1.78622580e-01
4.03000000e+04 -1.79021747e-01
4.04000000e+04 -1.79422186e-01
4.05000000e+04 -1.79823905e-01
4.06000000e+04 -1.80226907e-01
4.07000000e+04 -1.80631198e-01
4.08000000e+04 -1.81036784e-01
4.09000000e+04 -1.81443671e-01
4.10000000e+04 -1.81851863e-01
4.11000000e+04 -1.82261367e-01
4.12000000e+04 -1.82672189e-01
4.13000000e+04 -1.83084333e-01
4.14000000e+04 -1.83497806e-01
4.15000000e+04 -1.83912613e-01
4.16000000e+04 -1.84328760e-01
4.17000000e+04 -1.84746253e-01
4.18000000e+04 -1.85165097e-01
4.19000000e+04 -1.85585299e-01
4.20000000e+04 -1.86006865e-01
4.21000000e+04 -1.86429800e-01
4.22000000e+04 -1.86854110e-01
4.23000000e+04 -1.87279801e-01
4.24000000e+04 -1.87706879e-01
4.25000000e+04 -1.88135351e-01
4.26000000e+04 -1.88565222e-01
4.27000000e+04 -1.88996498e-01
4.28000000e+04 -1.89429187e-01
4.29000000e+04 -1.89863292e-01
4.30000000e+04 -1.90298822e-01
4.31000000e+04 -1.90735782e-01
4.32000000e+04 -1.91174178e-01
4.33000000e+04 -1.91614017e-01
4.34000000e+04 -1.92055306e-01
4.35000000e+04 -1.92498049e-01
4.36000000e+04 -1.92942255e-01
4.37000000e+04 -1.93387929e-01
4.38000000e+04 -1.93835078e-01
4.39000000e+04 -1.94283708e-01
4.40000000e+04 -1.94733826e-01
4.41000000e+04 -1.95185438e-01
4.42000000e+04 -1.95638552e-01
4.43000000e+04 -1.96093173e-01
4.44000000e+04 -1.96549309e-01
4.45000000e+04 -1.97006966e-01
4.46000000e+04 -1.97466151e-01
4.47000000e+04 -1.97926871e-01
4.48000000e+04 -1.98389132e-01
4.49000000e+04 -1.98852942e-01
4.50000000e+04 -1.99318307e-01
4.51000000e+04 -1.99785235e-01
4.52000000e+04 -2.00253732e-01
4.53000000e+04 -2.00723806e-01
4.54000000e+04 -2.01195463e-01
4.55000000e+04 -2.01668710e-01
4.56000000e+04 -2.02143556e-01
4.57000000e+04 -2.02620006e-01
4.58000000e+04 -2.03098069e-01
4.59000000e+04 -2.03577751e-01
4.60000000e+04 -2.04059060e-01
4.61000000e+04 -2.04542003e-01
4.62000000e+04 -2.05026587e-01
4.63000000e+04 -2.05512821e-01
4.64000000e+04 -2.06000711e-01
4.65000000e+04 -2.06490265e-01
4.66000000e+04 -2.06981491e-01
4.67000000e+04 -2.07474396e-01
4.68000000e+04 -2.07968988e-01
4.69000000e+04 -2.08465274e-01
4.70000000e+04 -2.08963262e-01
4.71000000e+04 -2.09462961e-01
4.72000000e+04 -2.09964378e-01
4.73000000e+04 -2.10467520e-01
4.74000000e+04 -2.10972396e-01
4.75000000e+04 -2.11479013e-01
4.76000000e+04 -2.11987380e-01
4.77000000e+04 -2.12497505e-01
4.78000000e+04 -2.13009396e-01
4.79000000e+04 -2.13523061e-01
4.80000000e+04 -2.14038508e-01
4.81000000e+04 -2.14555745e-01
4.82000000e+04 -2.15074781e-01
4.83000000e+04 -2.15595623e-01
4.84000000e+04 -2.16118282e-01
4.85000000e+04 -2.16642764e-01
4.86000000e+04 -2.17169078e-01
4.87000000e+04 -2.17697233e-01
4.88000000e+04 -2.18227237e-01
4.89000000e+04 -2.18759100e-01
4.90000000e+04 -2.19292829e-01
4.91000000e+04 -2.19828433e-01
4.92000000e+04 -2.20365922e-01
4.93000000e+04 -2.20905304e-01
4.94000000e+04 -2.21446587e-01
4.95000000e+04 -2.21989782e-01
4.96000000e+04 -2.22534896e-01
4.97000000e+04 -2.23081939e-01
4.98000000e+04 -2.23630920e-01
4.99000000e+04 -2.24181847e-01
5.00000000e+04 -2.24734732e-01
5.01000000e+04 -2.25289581e-01
5.02000000e+04 -2.25846406e-01
5.03000000e+04 -2.26405214e-01
5.04000000e+04 -2.26966016e-01
5.05000000e+04 -2.27528821e-01
5.06000000e+04 -2.28093638e-01
5.07000000e+04 -2.28660478e-01
5.08000000e+04 -2.29229349e-01
5.09000000e+04 -2.29800262e-01
5.10000000e+04 -2.30373226e-01
5.11000000e+04 -2.30948251e-01
5.12000000e+04 -2.31525346e-01
5.13000000e+04 -2.32104523e-01
5.14000000e+04 -2.32685790e-01
5.15000000e+04 -2.33269157e-01
5.16000000e+04 -2.33854636e-01
5.17000000e+04 -2.34442236e-01
5.18000000e+04 -2.35031966e-01
5.19000000e+04 -2.35623839e-01
5.20000000e+04 -2.36217863e-01
5.21000000e+04 -2.36814049e-01
5.22000000e+04 -2.37412408e-01
5.23000000e+04 -2.38012950e-01
5.24000000e+04 -2.38615686e-01
5.25000000e+04 -2.39220627e-01
5.26000000e+04 -2.39827782e-01
5.27000000e+04 -2.40437164e-01
5.28000000e+04 -2.41048782e-01
5.29000000e+04 -2.41662648e-01
5.30000000e+04 -2.42278773e-01
5.31000000e+04 -2.42897167e-01
5.32000000e+04 -2.43517842e-01
5.33000000e+04 -2.44140809e-01
5.34000000e+04 -2.44766080e-01
5.35000000e+04 -2.45393664e-01
5.36000000e+04 -2.46023575e-01
5.37000000e+04 -2.46655823e-01
5.38000000e+04 -2.47290420e-01
5.39000000e+04 -2.47927378e-01
5.40000000e+04 -2.48566707e-01
5.41000000e+04 -2.49208421e-01
5.42000000e+04 -2.49852530e-01
5.43000000e+04 -2.50499046e-01
5.44000000e+04 -2.51147982e-01
5.45000000e+04 -2.51799350e-01
5.46000000e+04 -2.52453161e-01
5.47000000e+04 -2.53109427e-01
5.48000000e+04 -2.53768162e-01
5.49000000e+04 -2.54429377e-01
5.50000000e+04 -2.55093085e-01
5.51000000e+04 -2.55759298e-01
5.52000000e+04 -2.56428028e-01
5.53000000e+04 -2.57099289e-01
5.54000000e+04 -2.57773093e-01
5.55000000e+04 -2.58449452e-01
5.56000000e+04 -2.59128381e-01
5.57000000e+04 -2.59809890e-01
5.58000000e+04 -2.60493995e-01
5.59000000e+04 -2.61180707e-01
5.60000000e+04 -2.61870040e-01
5.61000000e+04 -2.62562007e-01
5.62000000e+04 -2.63256622e-01
5.63000000e+04 -2.63953897e-01
5.64000000e+04 -2.64653847e-01
5.65000000e+04 -2.65356485e-01
5.66000000e+04 -2.66061824e-01
5.67000000e+04 -2.66769880e-01
5.68000000e+04 -2.67480664e-01
5.69000000e+04 -2.68194191e-01
5.70000000e+04 -2.68910476e-01
5.71000000e+04 -2.69629533e-01
5.72000000e+04 -2.70351375e-01
5.73000000e+04 -2.71076016e-01
5.74000000e+04 -2.71803472e-01
5.75000000e+04 -2.72533757e-01
5.76000000e+04 -2.73266885e-01
5.77000000e+04 -2.74002871e-01
5.78000000e+04 -2.74741730e-01
5.79000000e+04 -2.75483476e-01
5.80000000e+04 -2.76228125e-01
5.81000000e+04 -2.76975692e-01
5.82000000e+04 -2.77726191e-01
5.83000000e+04 -2.78479638e-01
5.84000000e+04 -2.79236048e-01
5.85000000e+04 -2.79995437e-01
5.86000000e+04 -2.80757820e-01
5.87000000e+04 -2.81523213e-01
5.88000000e+04 -2.82291632e-01
5.89000000e+04 -2.83063092e-01
5.90000000e+04 -2.83837609e-01
5.91000000e+04 -2.84615199e-01
5.92000000e+04 -2.85395879e-01
5.93000000e+04 -2.86179664e-01
5.94000000e+04 -2.86966572e-01
5.95000000e+04 -2.87756618e-01
5.96000000e+04 -2.88549819e-01
5.97000000e+04 -2.89346191e-01
5.98000000e+04 -2.90145752e-01
5.99000000e+04 -2.90948518e-01
6.00000000e+04 -2.91754507e-01
6.01000000e+04 -2.92563735e-01
6.02000000e+04 -2.93376219e-01
6.03000000e+04 -2.94191978e-01
6.04000000e+04 -2.95011027e-01
6.05000000e+04 -2.95833386e-01
6.06000000e+04 -2.96659071e-01
6.07000000e+04 -2.97488101e-01
6.08000000e+04 -2.98320492e-01
6.09000000e+04 -2.99156264e-01
6.10000000e+04 -2.99995434e-01
6.11000000e+04 -3.00838021e-01
6.12000000e+04 -3.01684043e-01
6.13000000e+04 -3.02533518e-01
6.14000000e+04 -3.03386465e-01
6.15000000e+04 -3.04242903e-01
6.16000000e+04 -3.05102851e-01
6.17000000e+04 -3.05966328e-01
6.18000000e+04 -3.06833352e-01
6.19000000e+04 -3.07703943e-01
6.20000000e+04 -3.08578120e-01
6.21000000e+04 -3.09455903e-01
6.22000000e+04 -3.10337312e-01
6.23000000e+04 -3.11222366e-01
6.24000000e+04 -3.12111085e-01
6.25000000e+04 -3.13003489e-01
6.26000000e+04 -3.13899598e-01
6.27000000e+04 -3.14799433e-01
6.28000000e+04 -3.15703014e-01
6.29000000e+04 -3.16610362e-01
6.30000000e+04 -3.17521496e-01
6.31000000e+04 -3.18436439e-01
6.32000000e+04 -3.19355211e-01
6.33000000e+04 -3.20277833e-01
6.34000000e+04 -3.21204326e-01
6.35000000e+04 -3.22134713e-01
6.36000000e+04 -3.23069013e-01
6.37000000e+04 -3.24007250e-01
6.38000000e+04 -3.24949444e-01
6.39000000e+04 -3.25895619e-01
6.40000000e+04 -3.26845796e-01
6.41000000e+04 -3.27799996e-01
6.42000000e+04 -3.28758244e-01
6.43000000e+04 -3.29720561e-01
6.44000000e+04 -3.30686971e-01
6.45000000e+04 -3.31657495e-01
6.46000000e+04 -3.32632157e-01
6.47000000e+04 -3.33610981e-01
6.48000000e+04 -3.34593989e-01
6.49000000e+04 -3.35581206e-01
6.50000000e+04 -3.36572655e-01
6.51000000e+04 -3.37568359e-01
6.52000000e+04 -3.38568344e-01
6.53000000e+04 -3.39572632e-01
6.54000000e+04 -3.40581249e-01
6.55000000e+04 -3.41594218e-01
6.56000000e+04 -3.42611566e-01
6.57000000e+04 -3.43633316e-01
6.58000000e+04 -3.44659493e-01
6.59000000e+04 -3.45690123e-01
6.60000000e+04 -3.46725232e-01
6.61000000e+04 -3.47764844e-01
6.62000000e+04 -3.48808985e-01
6.63000000e+04 -3.49857682e-01
6.64000000e+04 -3.50910961e-01
6.65000000e+04 -3.51968847e-01
6.66000000e+04 -3.53031368e-01
6.67000000e+04 -3.54098549e-01
6.68000000e+04 -3.55170419e-01
6.69000000e+04 -3.56247003e-01
6.70000000e+04 -3.57328329e-01
6.71000000e+04 -3.58414425e-01
6.72000000e+04 -3.59505318e-01
6.73000000e+04 -3.60601036e-01
6.74000000e+04 -3.61701607e-01
6.75000000e+04 -3.62807058e-01
6.76000000e+04 -3.63917420e-01
6.77000000e+04 -3.65032719e-01
6.78000000e+04 -3.66152985e-01
6.79000000e+04 -3.67278247e-01
6.80000000e+04 -3.68408535e-01
6.81000000e+04 -3.69543877e-01
6.82000000e+04 -3.70684303e-01
6.83000000e+04 -3.71829843e-01
6.84000000e+04 -3.72980527e-01
6.85000000e+04 -3.74136386e-01
6.86000000e+04 -3.75297449e-01
6.87000000e+04 -3.76463748e-01
6.88000000e+04 -3.77635313e-01
6.89000000e+04 -3.78812176e-01
6.90000000e+04 -3.79994368e-01
6.91000000e+04 -3.81181921e-01
6.92000000e+04 -3.82374866e-01
6.93000000e+04 -3.83573235e-01
6.94000000e+04 -3.84777061e-01
6.95000000e+04 -3.85986377e-01
6.96000000e+04 -3.87201214e-01
6.97000000e+04 -3.88421607e-01
6.98000000e+04 -3.89647588e-01
6.99000000e+04 -3.90879190e-01
7.00000000e+04 -3.92116448e-01
7.01000000e+04 -3.93359395e-01
7.02000000e+04 -3.94608066e-01
7.03000000e+04 -3.95862495e-01
7.04000000e+04 -3.97122717e-01
7.05000000e+04 -3.98388766e-01
7.06000000e+04 -3.99660679e-01
7.07000000e+04 -4.00938490e-01
7.08000000e+04 -4.02222235e-01
7.09000000e+04 -4.03511950e-01
7.10000000e+04 -4.04807671e-01
7.11000000e+04 -4.06109436e-01
7.12000000e+04 -4.07417280e-01
7.13000000e+04 -4.08731241e-01
7.14000000e+04 -4.10051357e-01
7.15000000e+04 -4.11377664e-01
7.16000000e+04 -4.12710200e-01
7.17000000e+04 -4.14049005e-01
7.18000000e+04 -4.15394116e-01
7.19000000e+04 -4.16745572e-01
7.20000000e+04 -4.18103412e-01
7.21000000e+04 -4.19467675e-01
7.22000000e+04 -4.20838402e-01
7.23000000e+04 -4.22215631e-01
7.24000000e+04 -4.23599404e-01
7.25000000e+04 -4.24989760e-01
7.26000000e+04 -4.26386740e-01
7.27000000e+04 -4.27790387e-01
7.28000000e+04 -4.29200740e-01
7.29000000e+04 -4.30617842e-01
7.30000000e+04 -4.32041735e-01
7.31000000e+04 -4.33472461e-01
7.32000000e+04 -4.34910063e-01
7.33000000e+04 -4.36354583e-01
7.34000000e+04 -4.37806066e-01
7.35000000e+04 -4.39264555e-01
7.36000000e+04 -4.40730093e-01
7.37000000e+04 -4.42202726e-01
7.38000000e+04 -4.43682497e-01
7.39000000e+04 -4.45169452e-01
7.40000000e+04 -4.46663637e-01
7.41000000e+04 -4.48165096e-01
7.42000000e+04 -4.49673876e-01
7.43000000e+04 -4.51190023e-01
7.44000000e+04 -4.52713584e-01
7.45000000e+04 -4.54244606e-01
7.46000000e+04 -4.55783136e-01
7.47000000e+04 -4.57329223e-01
7.48000000e+04 -4.58882914e-01
7.49000000e+04 -4.60444258e-01
7.50000000e+04 -4.62013304e-01
7.51000000e+04 -4.63590101e-01
7.52000000e+04 -4.65174699e-01
7.53000000e+04 -4.66767148e-01
7.54000000e+04 -4.68367499e-01
7.55000000e+04 -4.69975801e-01
7.56000000e+04 -4.71592107e-01
7.57000000e+04 -4.73216467e-01
7.58000000e+04 -4.74848935e-01
7.59000000e+04 -4.76489562e-01
7.60000000e+04 -4.78138401e-01
7.61000000e+04 -4.79795506e-01
7.62000000e+04 -4.81460929e-01
7.63000000e+04 -4.83134726e-01
7.64000000e+04 -4.84816951e-01
7.65000000e+04 -4.86507657e-01
7.66000000e+04 -4.88206902e-01
7.67000000e+04 -4.89914740e-01
7.68000000e+04 -4.91631228e-01
7.69000000e+04 -4.93356423e-01
7.70000000e+04 -4.95090381e-01
7.71000000e+04 -4.96833160e-01
7.72000000e+04 -4.98584817e-01
7.73000000e+04 -5.00345413e-01
7.74000000e+04 -5.02115004e-01
7.75000000e+04 -5.03893651e-01
7.76000000e+04 -5.05681414e-01
7.77000000e+04 -5.07478352e-01
7.78000000e+04 -5.09284526e-01
7.79000000e+04 -5.11099999e-01
7.80000000e+04 -5.12924831e-01
7.81000000e+04 -5.14759084e-01
7.82000000e+04 -5.16602822e-01
7.83000000e+04 -5.18456107e-01
7.84000000e+04 -5.20319004e-01
7.85000000e+04 -5.22191576e-01
7.86000000e+04 -5.24073888e-01
7.87000000e+04 -5.25966005e-01
7.88000000e+04 -5.27867994e-01
7.89000000e+04 -5.29779920e-01
7.90000000e+04 -5.31701850e-01
7.91000000e+04 -5.33633852e-01
7.92000000e+04 -5.35575993e-01
7.93000000e+04 -5.37528342e-01
7.94000000e+04 -5.39490968e-01
7.95000000e+04 -5.41463939e-01
7.96000000e+04 -5.43447327e-01
7.97000000e+04 -5.45441202e-01
7.98000000e+04 -5.47445636e-01
7.99000000e+04 -5.49460699e-01
8.00000000e+04 -5.51486464e-01
8.01000000e+04 -5.53523004e-01
8.02000000e+04 -5.55570393e-01
8.03000000e+04 -5.57628705e-01
8.04000000e+04 -5.59698014e-01
8.05000000e+04 -5.61778395e-01
8.06000000e+04 -5.63869926e-01
8.07000000e+04 -5.65972681e-01
8.08000000e+04 -5.68086739e-01
8.09000000e+04 -5.70212177e-01
8.10000000e+04 -5.72349073e-01
8.11000000e+04 -5.74497507e-01
8.12000000e+04 -5.76657557e-01
8.13000000e+04 -5.78829305e-01
8.14000000e+04 -5.81012832e-01
8.15000000e+04 -5.83208218e-01
8.16000000e+04 -5.85415547e-01
8.17000000e+04 -5.87634901e-01
8.18000000e+04 -5.89866364e-01
8.19000000e+04 -5.92110019e-01
8.20000000e+04 -5.94365954e-01
8.21000000e+04 -5.96634251e-01
8.22000000e+04 -5.98915000e-01
8.23000000e+04 -6.01208285e-01
8.24000000e+04 -6.03514196e-01
8.25000000e+04 -6.05832820e-01
8.26000000e+04 -6.08164247e-01
8.27000000e+04 -6.10508567e-01
8.28000000e+04 -6.12865871e-01
8.29000000e+04 -6.15236250e-01
8.30000000e+04 -6.17619796e-01
8.31000000e+04 -6.20016602e-01
8.32000000e+04 -6.22426763e-01
8.33000000e+04 -6.24850372e-01
8.34000000e+04 -6.27287524e-01
8.35000000e+04 -6.29738317e-01
8.36000000e+04 -6.32202846e-01
8.37000000e+04 -6.34681210e-01
8.38000000e+04 -6.37173507e-01
8.39000000e+04 -6.39679835e-01
8.40000000e+04 -6.42200296e-01
8.41000000e+04 -6.44734990e-01
8.42000000e+04 -6.47284019e-01
8.43000000e+04 -6.49847486e-01
8.44000000e+04 -6.52425493e-01
8.45000000e+04 -6.55018146e-01
8.46000000e+04 -6.57625549e-01
8.47000000e+04 -6.60247808e-01
8.48000000e+04 -6.62885031e-01
8.49000000e+04 -6.65537325e-01
8.50000000e+04 -6.68204798e-01
8.51000000e+04 -6.70887561e-01
8.52000000e+04 -6.73585724e-01
8.53000000e+04 -6.76299399e-01
8.54000000e+04 -6.79028697e-01
8.55000000e+04 -6.81773732e-01
8.56000000e+04 -6.84534618e-01
8.57000000e+04 -6.87311470e-01
8.58000000e+04 -6.90104405e-01
8.59000000e+04 -6.92913539e-01
8.60000000e+04 -6.95738991e-01
8.61000000e+04 -6.98580879e-01
8.62000000e+04 -7.01439324e-01
8.63000000e+04 -7.04314447e-01
8.64000000e+04 -7.07206369e-01
8.65000000e+04 -7.10115214e-01
8.66000000e+04 -7.13041106e-01
8.67000000e+04 -7.15984170e-01
8.68000000e+04 -7.18944532e-01
8.69000000e+04 -7.21922319e-01
8.70000000e+04 -7.24917659e-01
8.71000000e+04 -7.27930683e-01
8.72000000e+04 -7.30961519e-01
8.73000000e+04 -7.34010300e-01
8.74000000e+04 -7.37077159e-01
8.75000000e+04 -7.40162228e-01
8.76000000e+04 -7.43265643e-01
8.77000000e+04 -7.46387540e-01
8.78000000e+04 -7.49528055e-01
8.79000000e+04 -7.52687327e-01
8.80000000e+04 -7.55865495e-01
8.81000000e+04 -7.59062700e-01
8.82000000e+04 -7.62279083e-01
8.83000000e+04 -7.65514788e-01
8.84000000e+04 -7.68769957e-01
8.85000000e+04 -7.72044737e-01
8.86000000e+04 -7.75339274e-01
8.87000000e+04 -7.78653715e-01
8.88000000e+04 -7.81988209e-01
8.89000000e+04 -7.85342907e-01
8.90000000e+04 -7.88717959e-01
8.91000000e+04 -7.92113518e-01
8.92000000e+04 -7.95529739e-01
8.93000000e+04 -7.98966776e-01
8.94000000e+04 -8.02424786e-01
8.95000000e+04 -8.05903926e-01
8.96000000e+04 -8.09404355e-01
8.97000000e+04 -8.12926234e-01
8.98000000e+04 -8.16469725e-01
8.99000000e+04 -8.20034990e-01
9.00000000e+04 -8.23622193e-01
9.01000000e+04 -8.27231500e-01
9.02000000e+04 -8.30863079e-01
9.03000000e+04 -8.34517098e-01
9.04000000e+04 -8.38193726e-01
9.05000000e+04 -8.41893135e-01
9.06000000e+04 -8.45615497e-01
9.07000000e+04 -8.49360986e-01
9.08000000e+04 -8.53129778e-01
9.09000000e+04 -8.56922049e-01
9.10000000e+04 -8.60737978e-01
9.11000000e+04 -8.64577745e-01
9.12000000e+04 -8.68441530e-01
9.13000000e+04 -8.72329517e-01
9.14000000e+04 -8.76241889e-01
9.15000000e+04 -8.80178832e-01
9.16000000e+04 -8.84140534e-01
9.17000000e+04 -8.88127182e-01
9.18000000e+04 -8.92138968e-01
9.19000000e+04 -8.96176083e-01
9.20000000e+04 -9.00238719e-01
9.21000000e+04 -9.04327073e-01
9.22000000e+04 -9.08441340e-01
9.23000000e+04 -9.12581718e-01
9.24000000e+04 -9.16748407e-01
9.25000000e+04 -9.20941607e-01
9.26000000e+04 -9.25161522e-01
9.27000000e+04 -9.29408356e-01
9.28000000e+04 -9.33682315e-01
9.29000000e+04 -9.37983605e-01
9.30000000e+04 -9.42312438e-01
9.31000000e+04 -9.46669022e-01
9.32000000e+04 -9.51053572e-01
9.33000000e+04 -9.55466300e-01
9.34000000e+04 -9.59907423e-01
9.35000000e+04 -9.64377158e-01
9.36000000e+04 -9.68875724e-01
9.37000000e+04 -9.73403342e-01
9.38000000e+04 -9.77960236e-01
9.39000000e+04 -9.82546628e-01
9.40000000e+04 -9.87162745e-01
9.41000000e+04 -9.91808815e-01
9.42000000e+04 -9.96485067e-01
9.43000000e+04 -1.00119173e+00
9.44000000e+04 -1.00592904e+00
9.45000000e+04 -1.01069724e+00
9.46000000e+04 -1.01549655e+00
9.47000000e+04 -1.02032721e+00
9.48000000e+04 -1.02518948e+00
9.49000000e+04 -1.03008357e+00
9.50000000e+04 -1.03500975e+00
9.51000000e+04 -1.03996826e+00
9.52000000e+04 -1.04495934e+00
9.53000000e+04 -1.04998324e+00
9.54000000e+04 -1.05504021e+00
9.55000000e+04 -1.06013051e+00
9.56000000e+04 -1.06525439e+00
9.57000000e+04 -1.07041211e+00
9.58000000e+04 -1.07560392e+00
9.59000000e+04 -1.08083008e+00
9.60000000e+04 -1.08609086e+00
9.61000000e+04 -1.09138652e+00
9.62000000e+04 -1.09671732e+00
9.63000000e+04 -1.10208353e+00
9.64000000e+04 -1.10748542e+00
9.65000000e+04 -1.11292326e+00
9.66000000e+04 -1.11839733e+00
9.67000000e+04 -1.12390789e+00
9.68000000e+04 -1.12945523e+00
9.69000000e+04 -1.13503961e+00
9.70000000e+04 -1.14066133e+00
9.71000000e+04 -1.14632066e+00
9.72000000e+04 -1.15201789e+00
9.73000000e+04 -1.15775330e+00
9.74000000e+04 -1.16352717e+00
9.75000000e+04 -1.16933981e+00
9.76000000e+04 -1.17519149e+00
9.77000000e+04 -1.18108251e+00
9.78000000e+04 -1.18701316e+00
9.79000000e+04 -1.19298375e+00
9.80000000e+04 -1.19899456e+00
9.81000000e+04 -1.20504589e+00
9.82000000e+04 -1.21113806e+00
9.83000000e+04 -1.21727136e+00
9.84000000e+04 -1.22344609e+00
9.85000000e+04 -1.22966256e+00
9.86000000e+04 -1.23592108e+00
9.87000000e+04 -1.24222196e+00
9.88000000e+04 -1.24856551e+00
9.89000000e+04 -1.25495203e+00
9.90000000e+04 -1.26138186e+00
9.91000000e+04 -1.26785530e+00
9.92000000e+04 -1.27437266e+00
9.93000000e+04 -1.28093428e+00
9.94000000e+04 -1.28754046e+00
9.95000000e+04 -1.29419153e+00
9.96000000e+04 -1.30088782e+00
9.97000000e+04 -1.30762965e+00
9.98000000e+04 -1.31441734e+00
9.99000000e+04 -1.32125122e+00
1.00000000e+05 -1.32813162e+00
1.00100000e+05 -1.33505887e+00
1.00200000e+05 -1.34203331e+00
1.00300000e+05 -1.34905526e+00
1.00400000e+05 -1.35612506e+00
1.00500000e+05 -1.36324304e+00
1.00600000e+05 -1.37040954e+00
1.00700000e+05 -1.37762490e+00
1.00800000e+05 -1.38488945e+00
1.00900000e+05 -1.39220353e+00
1.01000000e+05 -1.39956749e+00
1.01100000e+05 -1.40698166e+00
1.01200000e+05 -1.41444638e+00
1.01300000e+05 -1.42196201e+00
1.01400000e+05 -1.42952887e+00
1.01500000e+05 -1.43714731e+00
1.01600000e+05 -1.44481768e+00
1.01700000e+05 -1.45254033e+00
1.01800000e+05 -1.46031558e+00
1.01900000e+05 -1.46814381e+00
1.02000000e+05 -1.47602533e+00
1.02100000e+05 -1.48396051e+00
1.02200000e+05 -1.49194969e+00
1.02300000e+05 -1.49999322e+00
1.02400000e+05 -1.50809143e+00
1.02500000e+05 -1.51624468e+00
1.02600000e+05 -1.52445331e+00
1.02700000e+05 -1.53271766e+00
1.02800000e+05 -1.54103808e+00
1.02900000e+05 -1.54941492e+00
1.03000000e+05 -1.55784852e+00
1.03100000e+05 -1.56633921e+00
1.03200000e+05 -1.57488735e+00
1.03300000e+05 -1.58349326e+00
1.03400000e+05 -1.59215730e+00
1.03500000e+05 -1.60087980e+00
1.03600000e+05 -1.60966110e+00
1.03700000e+05 -1.61850153e+00
1.03800000e+05 -1.62740142e+00
1.03900000e+05 -1.63636112e+00
1.04000000e+05 -1.64538094e+00
1.04100000e+05 -1.65446122e+00
1.04200000e+05 -1.66360228e+00
1.04300000e+05 -1.67280445e+00
1.04400000e+05 -1.68206805e+00
1.04500000e+05 -1.69139339e+00
1.04600000e+05 -1.70078079e+00
1.04700000e+05 -1.71023057e+00
1.04800000e+05 -1.71974303e+00
1.04900000e+05 -1.72931849e+00
1.05000000e+05 -1.73895723e+00
1.05100000e+05 -1.74865956e+00
1.05200000e+05 -1.75842578e+00
1.05300000e+05 -1.76825618e+00
1.05400000e+05 -1.77815103e+00
1.05500000e+05 -1.78811063e+00
1.05600000e+05 -1.79813525e+00
1.05700000e+05 -1.80822516e+00
1.05800000e+05 -1.81838063e+00
1.05900000e+05 -1.82860191e+00
1.06000000e+05 -1.83888926e+00
1.06100000e+05 -1.84924294e+00
1.06200000e+05 -1.85966318e+00
1.06300000e+05 -1.87015021e+00
1.06400000e+05 -1.88070428e+00
1.06500000e+05 -1.89132559e+00
1.06600000e+05 -1.90201437e+00
1.06700000e+05 -1.91277081e+00
1.06800000e+05 -1.92359513e+00
1.06900000e+05 -1.93448750e+00
1.07000000e+05 -1.94544811e+00
1.07100000e+05 -1.95647713e+00
1.07200000e+05 -1.96757473e+00
1.07300000e+05 -1.97874105e+00
1.07400000e+05 -1.98997625e+00
1.07500000e+05 -2.00128045e+00
1.07600000e+05 -2.01265378e+00
1.07700000e+05 -2.02409634e+00
1.07800000e+05 -2.03560824e+00
1.07900000e+05 -2.04718956e+00
1.08000000e+05 -2.05884038e+00
1.08100000e+05 -2.07056077e+00
1.08200000e+05 -2.08235076e+00
1.08300000e+05 -2.09421040e+00
1.08400000e+05 -2.10613972e+00
1.08500000e+05 -2.11813870e+00
1.08600000e+05 -2.13020736e+00
1.08700000e+05 -2.14234566e+00
1.08800000e+05 -2.15455357e+00
1.08900000e+05 -2.16683103e+00
1.09000000e+05 -2.17917797e+00
1.09100000e+05 -2.19159430e+00
1.09200000e+05 -2.20407992e+00
1.09300000e+05 -2.21663470e+00
1.09400000e+05 -2.22925850e+00
1.09500000e+05 -2.24195115e+00
1.09600000e+05 -2.25471247e+00
1.09700000e+05 -2.26754225e+00
1.09800000e+05 -2.28044029e+00
1.09900000e+05 -2.29340631e+00
1.10000000e+05 -2.30644007e+00
1.10100000e+05 -2.31954127e+00
1.10200000e+05 -2.33270959e+00
1.10300000e+05 -2.34594470e+00
1.10400000e+05 -2.35924624e+00
1.10500000e+05 -2.37261381e+00
1.10600000e+05 -2.38604701e+00
1.10700000e+05 -2.39954540e+00
1.10800000e+05 -2.41310851e+00
1.10900000e+05 -2.42673584e+00
1.11000000e+05 -2.44042687e+00
1.11100000e+05 -2.45418106e+00
1.11200000e+05 -2.46799782e+00
1.11300000e+05 -2.48187655e+00
1.11400000e+05 -2.49581659e+00
1.11500000e+05 -2.50981728e+00
1.11600000e+05 -2.52387790e+00
1.11700000e+05 -2.53799773e+00
1.11800000e+05 -2.55217599e+00
1.11900000e+05 -2.56641187e+00
1.12000000e+05 -2.58070453e+00
1.12100000e+05 -2.59505309e+00
1.12200000e+05 -2.60945663e+00
1.12300000e+05 -2.62391421e+00
1.12400000e+05 -2.63842483e+00
1.12500000e+05 -2.65298747e+00
1.12600000e+05 -2.66760106e+00
1.12700000e+05 -2.68226448e+00
1.12800000e+05 -2.69697659e+00
1.12900000e+05 -2.71173620e+00
1.13000000e+05 -2.72654208e+00
1.13100000e+05 -2.74139294e+00
1.13200000e+05 -2.75628747e+00
1.13300000e+05 -2.77122430e+00
1.13400000e+05 -2.78620202e+00
1.13500000e+05 -2.80121918e+00
1.13600000e+05 -2.81627427e+00
1.13700000e+05 -2.83136573e+00
1.13800000e+05 -2.84649198e+00
1.13900000e+05 -2.86165136e+00
1.14000000e+05 -2.87684218e+00
1.14100000e+05 -2.89206269e+00
1.14200000e+05 -2.90731109e+00
1.14300000e+05 -2.92258553e+00
1.14400000e+05 -2.93788411e+00
1.14500000e+05 -2.95320487e+00
1.14600000e+05 -2.96854580e+00
1.14700000e+05 -2.98390485e+00
1.14800000e+05 -2.99927990e+00
1.14900000e+05 -3.01466877e+00
1.15000000e+05 -3.03006923e+00
1.15100000e+05 -3.04547901e+00
1.15200000e+05 -3.06089575e+00
1.15300000e+05 -3.07631707e+00
1.15400000e+05 -3.09174051e+00
1.15500000e+05 -3.10716355e+00
1.15600000e+05 -3.12258361e+00
1.15700000e+05 -3.13799808e+00
1.15800000e+05 -3.15340425e+00
1.15900000e+05 -3.16879937e+00
1.16000000e+05 -3.18418064e+00
1.16100000e+05 -3.19954518e+00
1.16200000e+05 -3.21489006e+00
1.16300000e+05 -3.23021229e+00
1.16400000e+05 -3.24550882e+00
1.16500000e+05 -3.26077652e+00
1.16600000e+05 -3.27601222e+00
1.16700000e+05 -3.29121270e+00
1.16800000e+05 -3.30637464e+00
1.16900000e+05 -3.32149468e+00
1.17000000e+05 -3.33656941e+00
1.17100000e+05 -3.35159535e+00
1.17200000e+05 -3.36656895e+00
1.17300000e+05 -3.38148660e+00
1.17400000e+05 -3.39634464e+00
1.17500000e+05 -3.41113934e+00
1.17600000e+05 -3.42586693e+00
1.17700000e+05 -3.44052355e+00
1.17800000e+05 -3.45510530e+00
1.17900000e+05 -3.46960822e+00
1.18000000e+05 -3.48402829e+00
1.18100000e+05 -3.49836143e+00
1.18200000e+05 -3.51260349e+00
1.18300000e+05 -3.52675030e+00
1.18400000e+05 -3.54079760e+00
1.18500000e+05 -3.55474110e+00
1.18600000e+05 -3.56857643e+00
1.18700000e+05 -3.58229918e+00
1.18800000e+05 -3.59590490e+00
1.18900000e+05 -3.60938908e+00
1.19000000e+05 -3.62274715e+00
1.19100000e+05 -3.63597451e+00
1.19200000e+05 -3.64906649e+00
1.19300000e+05 -3.66201840e+00
1.19400000e+05 -3.67482549e+00
1.19500000e+05 -3.68748296e+00
1.19600000e+05 -3.69998599e+00
1.19700000e+05 -3.71232970e+00
1.19800000e+05 -3.72450918e+00
1.19900000e+05 -3.73651949e+00
1.20000000e+05 -3.74835564e+00
1.20100000e+05 -3.76001261e+00
1.20200000e+05 -3.77148536e+00
1.20300000e+05 -3.78276881e+00
1.20400000e+05 -3.79385785e+00
1.20500000e+05 -3.80474737e+00
1.20600000e+05 -3.81543219e+00
1.20700000e+05 -3.82590716e+00
1.20800000e+05 -3.83616707e+00
1.20900000e+05 -3.84620673e+00
1.21000000e+05 -3.85602089e+00
1.21100000e+05 -3.86560434e+00
1.21200000e+05 -3.87495182e+00
1.21300000e+05 -3.88405809e+00
1.21400000e+05 -3.89291789e+00
1.21500000e+05 -3.90152596e+00
1.21600000e+05 -3.90987705e+00
1.21700000e+05 -3.91796590e+00
1.21800000e+05 -3.92578728e+00
1.21900000e+05 -3.93333595e+00
1.22000000e+05 -3.94060669e+00
1.22100000e+05 -3.94759428e+00
1.22200000e+05 -3.95429355e+00
1.22300000e+05 -3.96069933e+00
1.22400000e+05 -3.96680647e+00
1.22500000e+05 -3.97260987e+00
1.22600000e+05 -3.97810444e+00
1.22700000e+05 -3.98328512e+00
1.22800000e+05 -3.98814692e+00
1.22900000e+05 -3.99268486e+00
1.23000000e+05 -3.99689401e+00
1.23100000e+05 -4.00076950e+00
1.23200000e+05 -4.00430649e+00
1.23300000e+05 -4.00750021e+00
1.23400000e+05 -4.01034594e+00
1.23500000e+05 -4.01283903e+00
1.23600000e+05 -4.01497488e+00
1.23700000e+05 -4.01674897e+00
1.23800000e+05 -4.01815684e+00
1.23900000e+05 -4.01919412e+00
1.24000000e+05 -4.01985649e+00
1.24100000e+05 -4.02013975e+00
1.24200000e+05 -4.02003974e+00
1.24300000e+05 -4.01955243e+00
1.24400000e+05 -4.01867386e+00
1.24500000e+05 -4.01740016e+00
1.24600000e+05 -4.01572758e+00
1.24700000e+05 -4.01365244e+00
1.24800000e+05 -4.01117120e+00
1.24900000e+05 -4.00828041e+00
1.25000000e+05 -4.00497673e+00
1.25100000e+05 -4.00125694e+00
1.25200000e+05 -3.99711793e+00
1.25300000e+05 -3.99255674e+00
1.25400000e+05 -3.98757051e+00
1.25500000e+05 -3.98215650e+00
1.25600000e+05 -3.97631213e+00
1.25700000e+05 -3.97003493e+00
1.25800000e+05 -3.96332258e+00
1.25900000e+05 -3.95617291e+00
1.26000000e+05 -3.94858387e+00
1.26100000e+05 -3.94055358e+00
1.26200000e+05 -3.93208029e+00
1.26300000e+05 -3.92316241e+00
1.26400000e+05 -3.91379853e+00
1.26500000e+05 -3.90398735e+00
1.26600000e+05 -3.89372777e+00
1.26700000e+05 -3.88301884e+00
1.26800000e+05 -3.87185977e+00
1.26900000e+05 -3.86024996e+00
1.27000000e+05 -3.84818895e+00
1.27100000e+05 -3.83567649e+00
1.27200000e+05 -3.82271246e+00
1.27300000e+05 -3.80929697e+00
1.27400000e+05 -3.79543027e+00
1.27500000e+05 -3.78111281e+00
1.27600000e+05 -3.76634522e+00
1.27700000e+05 -3.75112831e+00
1.27800000e+05 -3.73546310e+00
1.27900000e+05 -3.71935077e+00
1.28000000e+05 -3.70279271e+00
1.28100000e+05 -3.68579049e+00
1.28200000e+05 -3.66834589e+00
1.28300000e+05 -3.65046088e+00
1.28400000e+05 -3.63213761e+00
1.28500000e+05 -3.61337845e+00
1.28600000e+05 -3.59418595e+00
1.28700000e+05 -3.57456288e+00
1.28800000e+05 -3.55451219e+00
1.28900000e+05 -3.53403703e+00
1.29000000e+05 -3.51314078e+00
1.29100000e+05 -3.49182699e+00
1.29200000e+05 -3.47009943e+00
1.29300000e+05 -3.44796205e+00
1.29400000e+05 -3.42541903e+00
1.29500000e+05 -3.40247474e+00
1.29600000e+05 -3.37913374e+00
1.29700000e+05 -3.35540080e+00
1.29800000e+05 -3.33128089e+00
1.29900000e+05 -3.30677918e+00
1.30000000e+05 -3.28190104e+00
1.30100000e+05 -3.25665204e+00
1.30200000e+05 -3.23103792e+00
1.30300000e+05 -3.20506466e+00
1.30400000e+05 -3.17873838e+00
1.30500000e+05 -3.15206544e+00
1.30600000e+05 -3.12505235e+00
1.30700000e+05 -3.09770582e+00
1.30800000e+05 -3.07003276e+00
1.30900000e+05 -3.04204024e+00
1.31000000e+05 -3.01373551e+00
1.31100000e+05 -2.98512600e+00
1.31200000e+05 -2.95621932e+00
1.31300000e+05 -2.92702323e+00
1.31400000e+05 -2.89754566e+00
1.31500000e+05 -2.86779470e+00
1.31600000e+05 -2.83777861e+00
1.31700000e+05 -2.80750579e+00
1.31800000e+05 -2.77698477e+00
1.31900000e+05 -2.74622424e+00
1.32000000e+05 -2.71523302e+00
1.32100000e+05 -2.68402005e+00
1.32200000e+05 -2.65259442e+00
1.32300000e+05 -2.62096531e+00
1.32400000e+05 -2.58914202e+00
1.32500000e+05 -2.55713394e+00
1.32600000e+05 -2.52495058e+00
1.32700000e+05 -2.49260152e+00
1.32800000e+05 -2.46009643e+00
1.32900000e+05 -2.42744503e+00
1.33000000e+05 -2.39465713e+00
1.33100000e+05 -2.36174258e+00
1.33200000e+05 -2.32871127e+00
1.33300000e+05 -2.29557313e+00
1.33400000e+05 -2.26233812e+00
1.33500000e+05 -2.22901621e+00
1.33600000e+05 -2.19561735e+00
1.33700000e+05 -2.16215152e+00
1.33800000e+05 -2.12862866e+00
1.33900000e+05 -2.09505867e+00
1.34000000e+05 -2.06145143e+00
1.34100000e+05 -2.02781673e+00
1.34200000e+05 -1.99416433e+00
1.34300000e+05 -1.96050387e+00
1.34400000e+05 -1.92684491e+00
1.34500000e+05 -1.89319692e+00
1.34600000e+05 -1.85956922e+00
1.34700000e+05 -1.82597099e+00
1.34800000e+05 -1.79241128e+00
1.34900000e+05 -1.75889896e+00
1.35000000e+05 -1.72544272e+00
1.35100000e+05 -1.69205105e+00
1.35200000e+05 -1.65873224e+00
1.35300000e+05 -1.62549435e+00
1.35400000e+05 -1.59234520e+00
1.35500000e+05 -1.55929235e+00
1.35600000e+05 -1.52634308e+00
1.35700000e+05 -1.49350442e+00
1.35800000e+05 -1.46078306e+00
1.35900000e+05 -1.42818540e+00
1.36000000e+05 -1.39571750e+00
1.36100000e+05 -1.36338510e+00
1.36200000e+05 -1.33119356e+00
1.36300000e+05 -1.29914788e+00
1.36400000e+05 -1.26725268e+00
1.36500000e+05 -1.23551220e+00
1.36600000e+05 -1.20393026e+00
1.36700000e+05 -1.17251028e+00
1.36800000e+05 -1.14125525e+00
1.36900000e+05 -1.11016772e+00
1.37000000e+05 -1.07924982e+00
1.37100000e+05 -1.04850322e+00
1.37200000e+05 -1.01792914e+00
1.37300000e+05 -9.87528336e-01
1.37400000e+05 -9.57301111e-01
1.37500000e+05 -9.27247301e-01
1.37600000e+05 -8.97366275e-01
1.37700000e+05 -8.67656936e-01
1.37800000e+05 -8.38117724e-01
1.37900000e+05 -8.08746613e-01
1.38000000e+05 -7.79541122e-01
1.38100000e+05 -7.50498314e-01
1.38200000e+05 -7.21614806e-01
1.38300000e+05 -6.92886777e-01
1.38400000e+05 -6.64309974e-01
1.38500000e+05 -6.35879729e-01
1.38600000e+05 -6.07590966e-01
1.38700000e+05 -5.79438215e-01
1.38800000e+05 -5.51415630e-01
1.38900000e+05 -5.23517004e-01
1.39000000e+05 -4.95735785e-01
1.39100000e+05 -4.68065096e-01
1.39200000e+05 -4.40497756e-01
1.39300000e+05 -4.13026298e-01
1.39400000e+05 -3.85642994e-01
1.39500000e+05 -3.58339877e-01
1.39600000e+05 -3.31108764e-01
1.39700000e+05 -3.03941281e-01
1.39800000e+05 -2.76828889e-01
1.39900000e+05 -2.49762907e-01
1.40000000e+05 -2.22734542e-01
1.40100000e+05 -1.95734912e-01
1.40200000e+05 -1.68755074e-01
1.40300000e+05 -1.41786051e-01
1.40400000e+05 -1.14818859e-01
1.40500000e+05 -8.78445300e-02
1.40600000e+05 -6.08541442e-02
1.40700000e+05 -3.38388507e-02
1.40800000e+05 -6.78989529e-03
1.40900000e+05 2.03013552e-02
1.41000000e+05 4.74433889e-02
1.41100000e+05 7.46445258e-02
1.41200000e+05 1.01912895e-01
1.41300000e+05 1.29256412e-01
1.41400000e+05 1.56682763e-01
1.41500000e+05 1.84199380e-01
1.41600000e+05 2.11813424e-01
1.41700000e+05 2.39531771e-01
1.41800000e+05 2.67360994e-01
1.41900000e+05 2.95307349e-01
1.42000000e+05 3.23376762e-01
1.42100000e+05 3.51574820e-01
1.42200000e+05 3.79906755e-01
1.42300000e+05 4.08377442e-01
1.42400000e+05 4.36991387e-01
1.42500000e+05 4.65752721e-01
1.42600000e+05 4.94665201e-01
1.42700000e+05 5.23732199e-01
1.42800000e+05 5.52956703e-01
1.42900000e+05 5.82341321e-01
1.43000000e+05 6.11888273e-01
1.43100000e+05 6.41599400e-01
1.43200000e+05 6.71476161e-01
1.43300000e+05 7.01519643e-01
1.43400000e+05 7.31730560e-01
1.43500000e+05 7.62109264e-01
1.43600000e+05 7.92655748e-01
1.43700000e+05 8.23369655e-01
1.43800000e+05 8.54250286e-01
1.43900000e+05 8.85296611e-01
1.44000000e+05 9.16507277e-01
1.44100000e+05 9.47880617e-01
1.44200000e+05 9.79414663e-01
1.44300000e+05 1.01110716e+00
1.44400000e+05 1.04295556e+00
1.44500000e+05 1.07495707e+00
1.44600000e+05 1.10710863e+00
1.44700000e+05 1.13940693e+00
1.44800000e+05 1.17184844e+00
1.44900000e+05 1.20442940e+00
1.45000000e+05 1.23714588e+00
1.45100000e+05 1.26999370e+00
1.45200000e+05 1.30296854e+00
1.45300000e+05 1.33606591e+00
1.45400000e+05 1.36928115e+00
1.45500000e+05 1.40260946e+00
1.45600000e+05 1.43604590e+00
1.45700000e+05 1.46958543e+00
1.45800000e+05 1.50322287e+00
1.45900000e+05 1.53695297e+00
1.46000000e+05 1.57077038e+00
1.46100000e+05 1.60466965e+00
1.46200000e+05 1.63864530e+00
1.46300000e+05 1.67269177e+00
1.46400000e+05 1.70680344e+00
1.46500000e+05 1.74097467e+00
1.46600000e+05 1.77519978e+00
1.46700000e+05 1.80947305e+00
1.46800000e+05 1.84378877e+00
1.46900000e+05 1.87814120e+00
1.47000000e+05 1.91252459e+00
1.47100000e+05 1.94693323e+00
1.47200000e+05 1.98136138e+00
1.47300000e+05 2.01580333e+00
1.47400000e+05 2.05025340e+00
1.47500000e+05 2.08470593e+00
1.47600000e+05 2.11915528e+00
1.47700000e+05 2.15359586e+00
1.47800000e+05 2.18802211e+00
1.47900000e+05 2.22242852e+00
1.48000000e+05 2.25680963e+00
1.48100000e+05 2.29116002e+00
1.48200000e+05 2.32547432e+00
1.48300000e+05 2.35974722e+00
1.48400000e+05 2.39397348e+00
1.48500000e+05 2.42814791e+00
1.48600000e+05 2.46226537e+00
1.48700000e+05 2.49632081e+00
1.48800000e+05 2.53030921e+00
1.48900000e+05 2.56422565e+00
1.49000000e+05 2.59806525e+00
1.49100000e+05 2.63182322e+00
1.49200000e+05 2.66549482e+00
1.49300000e+05 2.69907539e+00
1.49400000e+05 2.73256033e+00
1.49500000e+05 2.76594511e+00
1.49600000e+05 2.79922527e+00
1.49700000e+05 2.83239642e+00
1.49800000e+05 2.86545425e+00
1.49900000e+05 2.89839448e+00
1.50000000e+05 2.93121294e+00
1.50100000e+05 2.96390550e+00
1.50200000e+05 2.99646810e+00
1.50300000e+05 3.02889675e+00
1.50400000e+05 3.06118752e+00
1.50500000e+05 3.09333656e+00
1.50600000e+05 3.12534005e+00
1.50700000e+05 3.15719426e+00
1.50800000e+05 3.18889551e+00
1.50900000e+05 3.22044018e+00
1.51000000e+05 3.25182470e+00
1.51100000e+05 3.28304558e+00
1.51200000e+05 3.31409938e+00
1.51300000e+05 3.34498270e+00
1.51400000e+05 3.37569220e+00
1.51500000e+05 3.40622462e+00
1.51600000e+05 3.43657672e+00
1.51700000e+05 3.46674532e+00
1.51800000e+05 3.49672730e+00
1.51900000e+05 3.52651959e+00
1.52000000e+05 3.55611916e+00
1.52100000e+05 3.58552302e+00
1.52200000e+05 3.61472824e+00
1.52300000e+05 3.64373192e+00
1.52400000e+05 3.67253122e+00
1.52500000e+05 3.70112333e+00
1.52600000e+05 3.72950548e+00
1.52700000e+05 3.75767493e+00
1.52800000e+05 3.78562899e+00
1.52900000e+05 3.81336500e+00
1.53000000e+05 3.84088033e+00
1.53100000e+05 3.86817239e+00
1.53200000e+05 3.89523862e+00
1.53300000e+05 3.92207648e+00
1.53400000e+05 3.94868347e+00
1.53500000e+05 3.97505711e+00
1.53600000e+05 4.00119496e+00
1.53700000e+05 4.02709458e+00
1.53800000e+05 4.05275359e+00
1.53900000e+05 4.07816960e+00
1.54000000e+05 4.10334028e+00
1.54100000e+05 4.12826328e+00
1.54200000e+05 4.15293631e+00
1.54300000e+05 4.17735709e+00
1.54400000e+05 4.20152336e+00
1.54500000e+05 4.22543287e+00
1.54600000e+05 4.24908342e+00
1.54700000e+05 4.27247282e+00
1.54800000e+05 4.29559887e+00
1.54900000e+05 4.31845944e+00
1.55000000e+05 4.34607549e+00
1.55100000e+05 4.36770233e+00
1.55200000e+05 4.38903821e+00
1.55300000e+05 4.41008097e+00
1.55400000e+05 4.43082850e+00
1.55500000e+05 4.45127872e+00
1.55600000e+05 4.47142954e+00
1.55700000e+05 4.49127893e+00
1.55800000e+05 4.51082484e+00
1.55900000e+05 4.53006526e+00
1.56000000e+05 4.54899818e+00
1.56100000e+05 4.56762163e+00
1.56200000e+05 4.58593363e+00
1.56300000e+05 4.60393223e+00
1.56400000e+05 4.62161547e+00
1.56500000e+05 4.63898143e+00
1.56600000e+05 4.65602819e+00
1.56700000e+05 4.67275382e+00
1.56800000e+05 4.68915643e+00
1.56900000e+05 4.70523412e+00
1.57000000e+05 4.72098502e+00
1.57100000e+05 4.73640725e+00
1.57200000e+05 4.75149895e+00
1.57300000e+05 4.76625829e+00
1.57400000e+05 4.78068342e+00
1.57500000e+05 4.79477255e+00
1.57600000e+05 4.80852385e+00
1.57700000e+05 4.82193557e+00
1.57800000e+05 4.83500594e+00
1.57900000e+05 4.84773322e+00
1.58000000e+05 4.86011570e+00
1.58100000e+05 4.87215170e+00
1.58200000e+05 4.88383955e+00
1.58300000e+05 4.89517761e+00
1.58400000e+05 4.90616428e+00
1.58500000e+05 4.91679796e+00
1.58600000e+05 4.92707712e+00
1.58700000e+05 4.93700020e+00
1.58800000e+05 4.94656572e+00
1.58900000e+05 4.95577218e+00
1.59000000e+05 4.96461813e+00
1.59100000e+05 4.97310213e+00
1.59200000e+05 4.98122275e+00
1.59300000e+05 4.98897859e+00
1.59400000e+05 4.99636826e+00
1.59500000e+05 5.00339039e+00
1.59600000e+05 5.01004361e+00
1.59700000e+05 5.01632657e+00
1.59800000e+05 5.02223794e+00
1.59900000e+05 5.02777637e+00
1.60000000e+05 5.03294055e+00
1.60100000e+05 5.03772919e+00
1.60200000e+05 5.04214099e+00
1.60300000e+05 5.04617469e+00
1.60400000e+05 5.04982906e+00
1.60500000e+05 5.05310288e+00
1.60600000e+05 5.05599498e+00
1.60700000e+05 5.05850420e+00
1.60800000e+05 5.06062948e+00
1.60900000e+05 5.06236975e+00
1.61000000e+05 5.06372403e+00
1.61100000e+05 5.06469141e+00
1.61200000e+05 5.06527102e+00
1.61300000e+05 5.06546208e+00
1.61400000e+05 5.06526388e+00
1.61500000e+05 5.06467578e+00
1.61600000e+05 5.06369724e+00
1.61700000e+05 5.06232776e+00
1.61800000e+05 5.06056696e+00
1.61900000e+05 5.05841451e+00
1.62000000e+05 5.05587015e+00
1.62100000e+05 5.05293368e+00
1.62200000e+05 5.04960500e+00
1.62300000e+05 5.04588400e+00
1.62400000e+05 5.04177068e+00
1.62500000e+05 5.03726504e+00
1.62600000e+05 5.03236713e+00
1.62700000e+05 5.02707703e+00
1.62800000e+05 5.02139484e+00
1.62900000e+05 5.01532068e+00
1.63000000e+05 5.00885468e+00
1.63100000e+05 5.00199700e+00
1.63200000e+05 4.99474781e+00
1.63300000e+05 4.98710731e+00
1.63400000e+05 4.97907572e+00
1.63500000e+05 4.97065330e+00
1.63600000e+05 4.96184036e+00
1.63700000e+05 4.95263726e+00
1.63800000e+05 4.94304444e+00
1.63900000e+05 4.93306240e+00
1.64000000e+05 4.92269177e+00
1.64100000e+05 4.91193328e+00
1.64200000e+05 4.90078778e+00
1.64300000e+05 4.88925627e+00
1.64400000e+05 4.87733991e+00
1.64500000e+05 4.86504000e+00
1.64600000e+05 4.85235802e+00
1.64700000e+05 4.83929563e+00
1.64800000e+05 4.82585464e+00
1.64900000e+05 4.81203705e+00
1.65000000e+05 4.79784500e+00
1.65100000e+05 4.78328080e+00
1.65200000e+05 4.76834689e+00
1.65300000e+05 4.75304581e+00
1.65400000e+05 4.73738022e+00
1.65500000e+05 4.72135285e+00
1.65600000e+05 4.70496649e+00
1.65700000e+05 4.68822396e+00
1.65800000e+05 4.67112810e+00
1.65900000e+05 4.65368171e+00
1.66000000e+05 4.63588760e+00
1.66100000e+05 4.61774852e+00
1.66200000e+05 4.59926718e+00
1.66300000e+05 4.58044624e+00
1.66400000e+05 4.56128827e+00
1.66500000e+05 4.54179583e+00
1.66600000e+05 4.52197143e+00
1.66700000e+05 4.50181754e+00
1.66800000e+05 4.48133667e+00
1.66900000e+05 4.46053131e+00
1.67000000e+05 4.43940404e+00
1.67100000e+05 4.41795753e+00
1.67200000e+05 4.39619453e+00
1.67300000e+05 4.37411801e+00
1.67400000e+05 4.35173107e+00
1.67500000e+05 4.32903705e+00
1.67600000e+05 4.30603954e+00
1.67700000e+05 4.28274237e+00
1.67800000e+05 4.25914964e+00
1.67900000e+05 4.23526574e+00
1.68000000e+05 4.21109532e+00
1.68100000e+05 4.18664327e+00
1.68200000e+05 4.16191474e+00
1.68300000e+05 4.13691507e+00
1.68400000e+05 4.11164976e+00
1.68500000e+05 4.08612444e+00
1.68600000e+05 4.06034480e+00
1.68700000e+05 4.03431657e+00
1.68800000e+05 4.00804540e+00
1.68900000e+05 3.98153689e+00
1.69000000e+05 3.95479647e+00
1.69100000e+05 3.92782939e+00
1.69200000e+05 3.90064068e+00
1.69300000e+05 3.87323510e+00
1.69400000e+05 3.84561713e+00
1.69500000e+05 3.81779097e+00
1.69600000e+05 3.78976054e+00
1.69700000e+05 3.76152950e+00
1.69800000e+05 3.73310127e+00
1.69900000e+05 3.70447909e+00
1.70000000e+05 3.67566608e+00
1.70100000e+05 3.64666526e+00
1.70200000e+05 3.61747969e+00
1.70300000e+05 3.58811248e+00
1.70400000e+05 3.55856690e+00
1.70500000e+05 3.52884646e+00
1.70600000e+05 3.49895497e+00
1.70700000e+05 3.46889659e+00
1.70800000e+05 3.43867589e+00
1.70900000e+05 3.40829790e+00
1.71000000e+05 3.37776811e+00
1.71100000e+05 3.34709249e+00
1.71200000e+05 3.31627746e+00
1.71300000e+05 3.28532985e+00
1.71400000e+05 3.25425687e+00
1.71500000e+05 3.22306603e+00
1.71600000e+05 3.19176503e+00
1.71700000e+05 3.16036171e+00
1.71800000e+05 3.12886390e+00
1.71900000e+05 3.09727932e+00
1.72000000e+05 3.06561550e+00
1.72100000e+05 3.03387962e+00
1.72200000e+05 3.00207845e+00
1.72300000e+05 2.97021825e+00
1.72400000e+05 2.93830473e+00
1.72500000e+05 2.90634294e+00
1.72600000e+05 2.87433731e+00
1.72700000e+05 2.84229163e+00
1.72800000e+05 2.81020907e+00
1.72900000e+05 2.77809225e+00
1.73000000e+05 2.74594331e+00
1.73100000e+05 2.71376403e+00
1.73200000e+05 2.68155594e+00
1.73300000e+05 2.64932049e+00
1.73400000e+05 2.61705915e+00
1.73500000e+05 2.58477364e+00
1.73600000e+05 2.55246602e+00
1.73700000e+05 2.52013888e+00
1.73800000e+05 2.48779549e+00
1.73900000e+05 2.45543986e+00
1.74000000e+05 2.42307688e+00
1.74100000e+05 2.39071240e+00
1.74200000e+05 2.35835319e+00
1.74300000e+05 2.32600700e+00
1.74400000e+05 2.29368251e+00
1.74500000e+05 2.26138920e+00
1.74600000e+05 2.22913733e+00
1.74700000e+05 2.19693772e+00
1.74800000e+05 2.16480162e+00
1.74900000e+05 2.13274054e+00
1.75000000e+05 2.10076602e+00
1.75100000e+05 2.06888946e+00
1.75200000e+05 2.03712188e+00
1.75300000e+05 2.00547379e+00
1.75400000e+05 1.97395495e+00
1.75500000e+05 1.94257429e+00
1.75600000e+05 1.91133973e+00
1.75700000e+05 1.88025818e+00
1.75800000e+05 1.84933540e+00
1.75900000e+05 1.81857610e+00
1.76000000e+05 1.78798391e+00
1.76100000e+05 1.75756153e+00
1.76200000e+05 1.72731081e+00
1.76300000e+05 1.69723291e+00
1.76400000e+05 1.66732854e+00
1.76500000e+05 1.63759811e+00
1.76600000e+05 1.60804200e+00
1.76700000e+05 1.57866078e+00
1.76800000e+05 1.54945540e+00
1.76900000e+05 1.52042749e+00
1.77000000e+05 1.49157946e+00
1.77100000e+05 1.46291472e+00
1.77200000e+05 1.43443779e+00
1.77300000e+05 1.40615440e+00
1.77400000e+05 1.37807152e+00
1.77500000e+05 1.35019734e+00
1.77600000e+05 1.32254129e+00
1.77700000e+05 1.29511386e+00
1.77800000e+05 1.26792654e+00
1.77900000e+05 1.24099162e+00
1.78000000e+05 1.21432202e+00
1.78100000e+05 1.18793108e+00
1.78200000e+05 1.16183231e+00
1.78300000e+05 1.13603920e+00
1.78400000e+05 1.11056501e+00
1.78500000e+05 1.08542248e+00
1.78600000e+05 1.06062375e+00
1.78700000e+05 1.03618011e+00
1.78800000e+05 1.01210187e+00
1.78900000e+05 9.88398259e-01
1.79000000e+05 9.65077344e-01
1.79100000e+05 9.42145962e-01
1.79200000e+05 9.19609708e-01
1.79300000e+05 8.97472939e-01
1.79400000e+05 8.75738813e-01
1.79500000e+05 8.54409345e-01
1.79600000e+05 8.33485483e-01
1.79700000e+05 8.12967204e-01
1.79800000e+05 7.92853618e-01
1.79900000e+05 7.73143075e-01
1.80000000e+05 7.53833279e-01
1.80100000e+05 7.34921397e-01
1.80200000e+05 7.16404162e-01
1.80300000e+05 6.98277963e-01
1.80400000e+05 6.80538935e-01
1.80500000e+05 6.63183018e-01
1.80600000e+05 6.46206021e-01
1.80700000e+05 6.29603655e-01
1.80800000e+05 6.13371564e-01
1.80900000e+05 5.97505343e-01
1.81000000e+05 5.82000536e-01
1.81100000e+05 5.66852639e-01
1.81200000e+05 5.52057087e-01
1.81300000e+05 5.37609242e-01
1.81400000e+05 5.23504375e-01
1.81500000e+05 5.09737654e-01
1.81600000e+05 4.96304128e-01
1.81700000e+05 4.83198714e-01
1.81800000e+05 4.70416190e-01
1.81900000e+05 4.57951192e-01
1.82000000e+05 4.45798209e-01
1.82100000e+05 4.33951591e-01
1.82200000e+05 4.22405557e-01
1.82300000e+05 4.11154199e-01
1.82400000e+05 4.00191503e-01
1.82500000e+05 3.89511360e-01
1.82600000e+05 3.79107585e-01
1.82700000e+05 3.68973933e-01
1.82800000e+05 3.59104122e-01
1.82900000e+05 3.49491848e-01
1.83000000e+05 3.40130803e-01
1.83100000e+05 3.31014697e-01
1.83200000e+05 3.22137269e-01
1.83300000e+05 3.13492309e-01
1.83400000e+05 3.05073666e-01
1.83500000e+05 2.96875266e-01
1.83600000e+05 2.88891119e-01
1.83700000e+05 2.81115334e-01
1.83800000e+05 2.73542124e-01
1.83900000e+05 2.66165814e-01
1.84000000e+05 2.58980851e-01
1.84100000e+05 2.51981800e-01
1.84200000e+05 2.45163359e-01
1.84300000e+05 2.38520354e-01
1.84400000e+05 2.32047743e-01
1.84500000e+05 2.25740619e-01
1.84600000e+05 2.19594207e-01
1.84700000e+05 2.13603867e-01
1.84800000e+05 2.07765093e-01
1.84900000e+05 2.02073508e-01
1.85000000e+05 1.96524867e-01
1.85100000e+05 1.91115054e-01
1.85200000e+05 1.85840077e-01
1.85300000e+05 1.80696067e-01
1.85400000e+05 1.75679278e-01
1.85500000e+05 1.70786080e-01
1.85600000e+05 1.66012959e-01
1.85700000e+05 1.61356510e-01
1.85800000e+05 1.56813442e-01
1.85900000e+05 1.52380564e-01
1.86000000e+05 1.48054790e-01
1.86100000e+05 1.43833134e-01
1.86200000e+05 1.39712706e-01
1.86300000e+05 1.35690708e-01
1.86400000e+05 1.31764432e-01
1.86500000e+05 1.27931258e-01
1.86600000e+05 1.24188651e-01
1.86700000e+05 1.20534155e-01
1.86800000e+05 1.16965396e-01
1.86900000e+05 1.13480072e-01
1.87000000e+05 1.10075957e-01
1.87100000e+05 1.06750895e-01
1.87200000e+05 1.03502798e-01
1.87300000e+05 1.00329644e-01
1.87400000e+05 9.72294744e-02
1.87500000e+05 9.42003921e-02
1.87600000e+05 9.12405591e-02
1.87700000e+05 8.83481941e-02
1.87800000e+05 8.55215711e-02
1.87900000e+05 8.27590171e-02
1.88000000e+05 8.00589102e-02
1.88100000e+05 7.74196781e-02
1.88200000e+05 7.48397958e-02
1.88300000e+05 7.23177847e-02
1.88400000e+05 6.98522101e-02
1.88500000e+05 6.74416803e-02
1.88600000e+05 6.50848451e-02
1.88700000e+05 6.27803939e-02
1.88800000e+05 6.05270547e-02
1.88900000e+05 5.83235926e-02
1.89000000e+05 5.61688088e-02
1.89100000e+05 5.40615388e-02
1.89200000e+05 5.20006519e-02
1.89300000e+05 4.99850495e-02
1.89400000e+05 4.80136644e-02
1.89500000e+05 4.60854595e-02
1.89600000e+05 4.41994269e-02
1.89700000e+05 4.23545870e-02
1.89800000e+05 4.05499872e-02
1.89900000e+05 3.87847015e-02
1.90000000e+05 3.70578293e-02
1.90100000e+05 3.53684946e-02
1.90200000e+05 3.37158455e-02
1.90300000e+05 3.20990528e-02
1.90400000e+05 3.05173100e-02
1.90500000e+05 2.89698320e-02
1.90600000e+05 2.74558546e-02
1.90700000e+05 2.59746341e-02
1.90800000e+05 2.45254461e-02
1.90900000e+05 2.31075855e-02
1.91000000e+05 2.17203653e-02
1.91100000e+05 2.03631167e-02
1.91200000e+05 1.90351879e-02
1.91300000e+05 1.77359439e-02
1.91400000e+05 1.64647660e-02
1.91500000e+05 1.52210512e-02
1.91600000e+05 1.40042118e-02
1.91700000e+05 1.28136749e-02
1.91800000e+05 1.16488818e-02
1.91900000e+05 1.05092880e-02
1.92000000e+05 9.39436236e-03
1.92100000e+05 8.30358678e-03
1.92200000e+05 7.23645602e-03
1.92300000e+05 6.19247714e-03
1.92400000e+05 5.17116922e-03
1.92500000e+05 4.17206296e-03
1.92600000e+05 3.19470038e-03
1.92700000e+05 2.23863450e-03
1.92800000e+05 1.30342900e-03
1.92900000e+05 3.88657946e-04
1.93000000e+05 -5.06094537e-04
1.93100000e+05 -1.38123452e-03
1.93200000e+05 -2.23715855e-03
1.93300000e+05 -3.07425392e-03
1.93400000e+05 -3.89289894e-03
1.93500000e+05 -4.69346314e-03
1.93600000e+05 -5.47630756e-03
1.93700000e+05 -6.24178495e-03
1.93800000e+05 -6.99024003e-03
1.93900000e+05 -7.72200965e-03
1.94000000e+05 -8.43742305e-03
1.94100000e+05 -9.13680206e-03
1.94200000e+05 -9.82046127e-03
1.94300000e+05 -1.04887082e-02
1.94400000e+05 -1.11418437e-02
1.94500000e+05 -1.17801617e-02
1.94600000e+05 -1.24039498e-02
1.94700000e+05 -1.30134892e-02
1.94800000e+05 -1.36090551e-02
1.94900000e+05 -1.41909165e-02
1.95000000e+05 -1.47593365e-02


==> MixPlotData/opt_linear_T0_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.45000000e+04 0.00000000e+00
3.45000000e+04 0.00000000e+00
3.46000000e+04 0.00000000e+00
3.46000000e+04 0.00000000e+00
3.47000000e+04 0.00000000e+00
3.47000000e+04 0.00000000e+00
3.48000000e+04 0.00000000e+00
3.48000000e+04 0.00000000e+00
3.49000000e+04 0.00000000e+00
3.49000000e+04 0.00000000e+00
3.50000000e+04 0.00000000e+00
3.50000000e+04 0.00000000e+00
3.51000000e+04 0.00000000e+00
3.51000000e+04 0.00000000e+00
3.52000000e+04 0.00000000e+00
3.52000000e+04 0.00000000e+00
3.53000000e+04 0.00000000e+00
3.53000000e+04 0.00000000e+00
3.54000000e+04 0.00000000e+00
3.54000000e+04 0.00000000e+00
3.55000000e+04 0.00000000e+00
3.55000000e+04 0.00000000e+00
3.56000000e+04 0.00000000e+00
3.56000000e+04 0.00000000e+00
3.57000000e+04 0.00000000e+00
3.57000000e+04 0.00000000e+00
3.58000000e+04 0.00000000e+00
3.58000000e+04 0.00000000e+00
3.59000000e+04 0.00000000e+00
3.59000000e+04 0.00000000e+00
3.60000000e+04 0.00000000e+00
3.60000000e+04 0.00000000e+00
3.61000000e+04 0.00000000e+00
3.61000000e+04 0.00000000e+00
3.62000000e+04 0.00000000e+00
3.62000000e+04 0.00000000e+00
3.63000000e+04 0.00000000e+00
3.63000000e+04 0.00000000e+00
3.64000000e+04 0.00000000e+00
3.64000000e+04 0.00000000e+00
3.65000000e+04 0.00000000e+00
3.65000000e+04 0.00000000e+00
3.66000000e+04 0.00000000e+00
3.66000000e+04 0.00000000e+00
3.67000000e+04 0.00000000e+00
3.67000000e+04 0.00000000e+00
3.68000000e+04 0.00000000e+00
3.68000000e+04 0.00000000e+00
3.69000000e+04 0.00000000e+00
3.69000000e+04 0.00000000e+00
3.70000000e+04 0.00000000e+00
3.70000000e+04 0.00000000e+00
3.71000000e+04 0.00000000e+00
3.71000000e+04 0.00000000e+00
3.72000000e+04 0.00000000e+00
3.72000000e+04 0.00000000e+00
3.73000000e+04 0.00000000e+00
3.73000000e+04 0.00000000e+00
3.74000000e+04 0.00000000e+00
3.74000000e+04 0.00000000e+00
3.75000000e+04 0.00000000e+00
3.75000000e+04 0.00000000e+00
3.76000000e+04 0.00000000e+00
3.76000000e+04 0.00000000e+00
3.77000000e+04 0.00000000e+00
3.77000000e+04 0.00000000e+00
3.78000000e+04 0.00000000e+00
3.78000000e+04 0.00000000e+00
3.79000000e+04 0.00000000e+00
3.79000000e+04 0.00000000e+00
3.80000000e+04 0.00000000e+00
3.80000000e+04 0.00000000e+00
3.81000000e+04 0.00000000e+00
3.81000000e+04 0.00000000e+00
3.82000000e+04 0.00000000e+00
3.82000000e+04 0.00000000e+00
3.83000000e+04 0.00000000e+00
3.83000000e+04 0.00000000e+00
3.84000000e+04 0.00000000e+00
3.84000000e+04 0.00000000e+00
3.85000000e+04 0.00000000e+00
3.85000000e+04 0.00000000e+00
3.86000000e+04 0.00000000e+00
3.86000000e+04 0.00000000e+00
3.87000000e+04 0.00000000e+00
3.87000000e+04 0.00000000e+00
3.88000000e+04 0.00000000e+00
3.88000000e+04 0.00000000e+00
3.89000000e+04 0.00000000e+00
3.89000000e+04 0.00000000e+00
3.90000000e+04 0.00000000e+00
3.90000000e+04 0.00000000e+00
3.91000000e+04 0.00000000e+00
3.91000000e+04 0.00000000e+00
3.92000000e+04 0.00000000e+00
3.92000000e+04 0.00000000e+00
3.93000000e+04 0.00000000e+00
3.93000000e+04 0.00000000e+00
3.94000000e+04 0.00000000e+00
3.94000000e+04 0.00000000e+00
3.95000000e+04 0.00000000e+00
3.95000000e+04 0.00000000e+00
3.96000000e+04 0.00000000e+00
3.96000000e+04 0.00000000e+00
3.97000000e+04 0.00000000e+00
3.97000000e+04 0.00000000e+00
3.98000000e+04 0.00000000e+00
3.98000000e+04 0.00000000e+00
3.99000000e+04 0.00000000e+00
3.99000000e+04 0.00000000e+00
4.00000000e+04 -1.36822981e-01
4.00000000e+04 -1.36822981e-01
4.01000000e+04 -1.37128009e-01
4.01000000e+04 -1.37128009e-01
4.02000000e+04 -1.37434007e-01
4.02000000e+04 -1.37434007e-01
4.03000000e+04 -1.37740979e-01
4.03000000e+04 -1.37740979e-01
4.04000000e+04 -1.38048930e-01
4.04000000e+04 -1.38048930e-01
4.05000000e+04 -1.38357863e-01
4.05000000e+04 -1.38357863e-01
4.06000000e+04 -1.38667784e-01
4.06000000e+04 -1.38667784e-01
4.07000000e+04 -1.38978695e-01
4.07000000e+04 -1.38978695e-01
4.08000000e+04 -1.39290601e-01
4.08000000e+04 -1.39290601e-01
4.09000000e+04 -1.39603508e-01
4.09000000e+04 -1.39603508e-01
4.10000000e+04 -1.39917418e-01
4.10000000e+04 -1.39917418e-01
4.11000000e+04 -1.40232336e-01
4.11000000e+04 -1.40232336e-01
4.12000000e+04 -1.40548267e-01
4.12000000e+04 -1.40548267e-01
4.13000000e+04 -1.40865214e-01
4.13000000e+04 -1.40865214e-01
4.14000000e+04 -1.41183183e-01
4.14000000e+04 -1.41183183e-01
4.15000000e+04 -1.41502177e-01
4.15000000e+04 -1.41502177e-01
4.16000000e+04 -1.41822202e-01
4.16000000e+04 -1.41822202e-01
4.17000000e+04 -1.42143261e-01
4.17000000e+04 -1.42143261e-01
4.18000000e+04 -1.42465358e-01
4.18000000e+04 -1.42465358e-01
4.19000000e+04 -1.42788500e-01
4.19000000e+04 -1.42788500e-01
4.20000000e+04 -1.43112689e-01
4.20000000e+04 -1.43112689e-01
4.21000000e+04 -1.43437931e-01
4.21000000e+04 -1.43437931e-01
4.22000000e+04 -1.43764230e-01
4.22000000e+04 -1.43764230e-01
4.23000000e+04 -1.44091590e-01
4.23000000e+04 -1.44091590e-01
4.24000000e+04 -1.44420017e-01
4.24000000e+04 -1.44420017e-01
4.25000000e+04 -1.44749515e-01
4.25000000e+04 -1.44749515e-01
4.26000000e+04 -1.45080088e-01
4.26000000e+04 -1.45080088e-01
4.27000000e+04 -1.45411742e-01
4.27000000e+04 -1.45411742e-01
4.28000000e+04 -1.45744481e-01
4.28000000e+04 -1.45744481e-01
4.29000000e+04 -1.46078309e-01
4.29000000e+04 -1.46078309e-01
4.30000000e+04 -1.46413232e-01
4.30000000e+04 -1.46413232e-01
4.31000000e+04 -1.46749254e-01
4.31000000e+04 -1.46749254e-01
4.32000000e+04 -1.47086381e-01
4.32000000e+04 -1.47086381e-01
4.33000000e+04 -1.47424616e-01
4.33000000e+04 -1.47424616e-01
4.34000000e+04 -1.47763965e-01
4.34000000e+04 -1.47763965e-01
4.35000000e+04 -1.48104433e-01
4.35000000e+04 -1.48104433e-01
4.36000000e+04 -1.48446025e-01
4.36000000e+04 -1.48446025e-01
4.37000000e+04 -1.48788745e-01
4.37000000e+04 -1.48788745e-01
4.38000000e+04 -1.49132599e-01
4.38000000e+04 -1.49132599e-01
4.39000000e+04 -1.49477592e-01
4.39000000e+04 -1.49477592e-01
4.40000000e+04 -1.49823728e-01
4.40000000e+04 -1.49823728e-01
4.41000000e+04 -1.50171013e-01
4.41000000e+04 -1.50171013e-01
4.42000000e+04 -1.50519452e-01
4.42000000e+04 -1.50519452e-01
4.43000000e+04 -1.50869049e-01
4.43000000e+04 -1.50869049e-01
4.44000000e+04 -1.51219811e-01
4.44000000e+04 -1.51219811e-01
4.45000000e+04 -1.51571742e-01
4.45000000e+04 -1.51571742e-01
4.46000000e+04 -1.51924848e-01
4.46000000e+04 -1.51924848e-01
4.47000000e+04 -1.52279133e-01
4.47000000e+04 -1.52279133e-01
4.48000000e+04 -1.52634603e-01
4.48000000e+04 -1.52634603e-01
4.49000000e+04 -1.52991263e-01
4.49000000e+04 -1.52991263e-01
4.50000000e+04 -1.53349119e-01
4.50000000e+04 -1.53349119e-01
4.51000000e+04 -1.53708176e-01
4.51000000e+04 -1.53708176e-01
4.52000000e+04 -1.54068439e-01
4.52000000e+04 -1.54068439e-01
4.53000000e+04 -1.54429914e-01
4.53000000e+04 -1.54429914e-01
4.54000000e+04 -1.54792606e-01
4.54000000e+04 -1.54792606e-01
4.55000000e+04 -1.55156520e-01
4.55000000e+04 -1.55156520e-01
4.56000000e+04 -1.55521663e-01
4.56000000e+04 -1.55521663e-01
4.57000000e+04 -1.55888039e-01
4.57000000e+04 -1.55888039e-01
4.58000000e+04 -1.56255655e-01
4.58000000e+04 -1.56255655e-01
4.59000000e+04 -1.56624515e-01
4.59000000e+04 -1.56624515e-01
4.60000000e+04 -1.56994625e-01
4.60000000e+04 -1.56994625e-01
4.61000000e+04 -1.57365992e-01
4.61000000e+04 -1.57365992e-01
4.62000000e+04 -1.57738621e-01
4.62000000e+04 -1.57738621e-01
4.63000000e+04 -1.58112517e-01
4.63000000e+04 -1.58112517e-01
4.64000000e+04 -1.58487686e-01
4.64000000e+04 -1.58487686e-01
4.65000000e+04 -1.58864134e-01
4.65000000e+04 -1.58864134e-01
4.66000000e+04 -1.59241867e-01
4.66000000e+04 -1.59241867e-01
4.67000000e+04 -1.59620891e-01
4.67000000e+04 -1.59620891e-01
4.68000000e+04 -1.60001211e-01
4.68000000e+04 -1.60001211e-01
4.69000000e+04 -1.60382833e-01
4.69000000e+04 -1.60382833e-01
4.70000000e+04 -1.60765765e-01
4.70000000e+04 -1.60765765e-01
4.71000000e+04 -1.61150010e-01
4.71000000e+04 -1.61150010e-01
4.72000000e+04 -1.61535576e-01
4.72000000e+04 -1.61535576e-01
4.73000000e+04 -1.61922468e-01
4.73000000e+04 -1.61922468e-01
4.74000000e+04 -1.62310693e-01
4.74000000e+04 -1.62310693e-01
4.75000000e+04 -1.62700257e-01
4.75000000e+04 -1.62700257e-01
4.76000000e+04 -1.63091165e-01
4.76000000e+04 -1.63091165e-01
4.77000000e+04 -1.63483424e-01
4.77000000e+04 -1.63483424e-01
4.78000000e+04 -1.63877041e-01
4.78000000e+04 -1.63877041e-01
4.79000000e+04 -1.64272021e-01
4.79000000e+04 -1.64272021e-01
4.80000000e+04 -1.64668371e-01
4.80000000e+04 -1.64668371e-01
4.81000000e+04 -1.65066097e-01
4.81000000e+04 -1.65066097e-01
4.82000000e+04 -1.65465205e-01
4.82000000e+04 -1.65465205e-01
4.83000000e+04 -1.65865703e-01
4.83000000e+04 -1.65865703e-01
4.84000000e+04 -1.66267595e-01
4.84000000e+04 -1.66267595e-01
4.85000000e+04 -1.66670890e-01
4.85000000e+04 -1.66670890e-01
4.86000000e+04 -1.67075593e-01
4.86000000e+04 -1.67075593e-01
4.87000000e+04 -1.67481710e-01
4.87000000e+04 -1.67481710e-01
4.88000000e+04 -1.67889249e-01
4.88000000e+04 -1.67889249e-01
4.89000000e+04 -1.68298216e-01
4.89000000e+04 -1.68298216e-01
4.90000000e+04 -1.68708618e-01
4.90000000e+04 -1.68708618e-01
4.91000000e+04 -1.69120462e-01
4.91000000e+04 -1.69120462e-01
4.92000000e+04 -1.69533753e-01
4.92000000e+04 -1.69533753e-01
4.93000000e+04 -1.69948500e-01
4.93000000e+04 -1.69948500e-01
4.94000000e+04 -1.70364708e-01
4.94000000e+04 -1.70364708e-01
4.95000000e+04 -1.70782385e-01
4.95000000e+04 -1.70782385e-01
4.96000000e+04 -1.71201537e-01
4.96000000e+04 -1.71201537e-01
4.97000000e+04 -1.71622172e-01
4.97000000e+04 -1.71622172e-01
4.98000000e+04 -1.72044297e-01
4.98000000e+04 -1.72044297e-01
4.99000000e+04 -1.72467918e-01
4.99000000e+04 -1.72467918e-01
5.00000000e+04 -1.72893042e-01
5.00000000e+04 -1.72893042e-01
5.01000000e+04 -1.73319678e-01
5.01000000e+04 -1.73319678e-01
5.02000000e+04 -1.73747831e-01
5.02000000e+04 -1.73747831e-01
5.03000000e+04 -1.74177509e-01
5.03000000e+04 -1.74177509e-01
5.04000000e+04 -1.74608719e-01
5.04000000e+04 -1.74608719e-01
5.05000000e+04 -1.75041469e-01
5.05000000e+04 -1.75041469e-01
5.06000000e+04 -1.75475765e-01
5.06000000e+04 -1.75475765e-01
5.07000000e+04 -1.75911616e-01
5.07000000e+04 -1.75911616e-01
5.08000000e+04 -1.76349028e-01
5.08000000e+04 -1.76349028e-01
5.09000000e+04 -1.76788010e-01
5.09000000e+04 -1.76788010e-01
5.10000000e+04 -1.77228568e-01
5.10000000e+04 -1.77228568e-01
5.11000000e+04 -1.77670710e-01
5.11000000e+04 -1.77670710e-01
5.12000000e+04 -1.78114443e-01
5.12000000e+04 -1.78114443e-01
5.13000000e+04 -1.78559776e-01
5.13000000e+04 -1.78559776e-01
5.14000000e+04 -1.79006715e-01
5.14000000e+04 -1.79006715e-01
5.15000000e+04 -1.79455270e-01
5.15000000e+04 -1.79455270e-01
5.16000000e+04 -1.79905446e-01
5.16000000e+04 -1.79905446e-01
5.17000000e+04 -1.80357253e-01
5.17000000e+04 -1.80357253e-01
5.18000000e+04 -1.80810698e-01
5.18000000e+04 -1.80810698e-01
5.19000000e+04 -1.81265789e-01
5.19000000e+04 -1.81265789e-01
5.20000000e+04 -1.81722533e-01
5.20000000e+04 -1.81722533e-01
5.21000000e+04 -1.82180940e-01
5.21000000e+04 -1.82180940e-01
5.22000000e+04 -1.82641016e-01
5.22000000e+04 -1.82641016e-01
5.23000000e+04 -1.83102771e-01
5.23000000e+04 -1.83102771e-01
5.24000000e+04 -1.83566211e-01
5.24000000e+04 -1.83566211e-01
5.25000000e+04 -1.84031346e-01
5.25000000e+04 -1.84031346e-01
5.26000000e+04 -1.84498183e-01
5.26000000e+04 -1.84498183e-01
5.27000000e+04 -1.84966732e-01
5.27000000e+04 -1.84966732e-01
5.28000000e+04 -1.85436999e-01
5.28000000e+04 -1.85436999e-01
5.29000000e+04 -1.85908994e-01
5.29000000e+04 -1.85908994e-01
5.30000000e+04 -1.86382725e-01
5.30000000e+04 -1.86382725e-01
5.31000000e+04 -1.86858200e-01
5.31000000e+04 -1.86858200e-01
5.32000000e+04 -1.87335428e-01
5.32000000e+04 -1.87335428e-01
5.33000000e+04 -1.87814418e-01
5.33000000e+04 -1.87814418e-01
5.34000000e+04 -1.88295178e-01
5.34000000e+04 -1.88295178e-01
5.35000000e+04 -1.88777717e-01
5.35000000e+04 -1.88777717e-01
5.36000000e+04 -1.89262044e-01
5.36000000e+04 -1.89262044e-01
5.37000000e+04 -1.89748167e-01
5.37000000e+04 -1.89748167e-01
5.38000000e+04 -1.90236095e-01
5.38000000e+04 -1.90236095e-01
5.39000000e+04 -1.90725838e-01
5.39000000e+04 -1.90725838e-01
5.40000000e+04 -1.91217403e-01
5.40000000e+04 -1.91217403e-01
5.41000000e+04 -1.91710801e-01
5.41000000e+04 -1.91710801e-01
5.42000000e+04 -1.92206040e-01
5.42000000e+04 -1.92206040e-01
5.43000000e+04 -1.92703130e-01
5.43000000e+04 -1.92703130e-01
5.44000000e+04 -1.93202079e-01
5.44000000e+04 -1.93202079e-01
5.45000000e+04 -1.93702897e-01
5.45000000e+04 -1.93702897e-01
5.46000000e+04 -1.94205593e-01
5.46000000e+04 -1.94205593e-01
5.47000000e+04 -1.94710176e-01
5.47000000e+04 -1.94710176e-01
5.48000000e+04 -1.95216656e-01
5.48000000e+04 -1.95216656e-01
5.49000000e+04 -1.95725042e-01
5.49000000e+04 -1.95725042e-01
5.50000000e+04 -1.96235344e-01
5.50000000e+04 -1.96235344e-01
5.51000000e+04 -1.96747572e-01
5.51000000e+04 -1.96747572e-01
5.52000000e+04 -1.97261734e-01
5.52000000e+04 -1.97261734e-01
5.53000000e+04 -1.97777842e-01
5.53000000e+04 -1.97777842e-01
5.54000000e+04 -1.98295903e-01
5.54000000e+04 -1.98295903e-01
5.55000000e+04 -1.98815929e-01
5.55000000e+04 -1.98815929e-01
5.56000000e+04 -1.99337930e-01
5.56000000e+04 -1.99337930e-01
5.57000000e+04 -1.99861914e-01
5.57000000e+04 -1.99861914e-01
5.58000000e+04 -2.00387892e-01
5.58000000e+04 -2.00387892e-01
5.59000000e+04 -2.00915875e-01
5.59000000e+04 -2.00915875e-01
5.60000000e+04 -2.01445872e-01
5.60000000e+04 -2.01445872e-01
5.61000000e+04 -2.01977893e-01
5.61000000e+04 -2.01977893e-01
5.62000000e+04 -2.02511949e-01
5.62000000e+04 -2.02511949e-01
5.63000000e+04 -2.03048051e-01
5.63000000e+04 -2.03048051e-01
5.64000000e+04 -2.03586207e-01
5.64000000e+04 -2.03586207e-01
5.65000000e+04 -2.04126430e-01
5.65000000e+04 -2.04126430e-01
5.66000000e+04 -2.04668729e-01
5.66000000e+04 -2.04668729e-01
5.67000000e+04 -2.05213115e-01
5.67000000e+04 -2.05213115e-01
5.68000000e+04 -2.05759599e-01
5.68000000e+04 -2.05759599e-01
5.69000000e+04 -2.06308191e-01
5.69000000e+04 -2.06308191e-01
5.70000000e+04 -2.06858902e-01
5.70000000e+04 -2.06858902e-01
5.71000000e+04 -2.07411743e-01
5.71000000e+04 -2.07411743e-01
5.72000000e+04 -2.07966725e-01
5.72000000e+04 -2.07966725e-01
5.73000000e+04 -2.08523859e-01
5.73000000e+04 -2.08523859e-01
5.74000000e+04 -2.09083156e-01
5.74000000e+04 -2.09083156e-01
5.75000000e+04 -2.09644626e-01
5.75000000e+04 -2.09644626e-01
5.76000000e+04 -2.10208283e-01
5.76000000e+04 -2.10208283e-01
5.77000000e+04 -2.10774135e-01
5.77000000e+04 -2.10774135e-01
5.78000000e+04 -2.11342196e-01
5.78000000e+04 -2.11342196e-01
5.79000000e+04 -2.11912475e-01
5.79000000e+04 -2.11912475e-01
5.80000000e+04 -2.12484986e-01
5.80000000e+04 -2.12484986e-01
5.81000000e+04 -2.13059739e-01
5.81000000e+04 -2.13059739e-01
5.82000000e+04 -2.13636745e-01
5.82000000e+04 -2.13636745e-01
5.83000000e+04 -2.14216017e-01
5.83000000e+04 -2.14216017e-01
5.84000000e+04 -2.14797567e-01
5.84000000e+04 -2.14797567e-01
5.85000000e+04 -2.15381406e-01
5.85000000e+04 -2.15381406e-01
5.86000000e+04 -2.15967546e-01
5.86000000e+04 -2.15967546e-01
5.87000000e+04 -2.16555999e-01
5.87000000e+04 -2.16555999e-01
5.88000000e+04 -2.17146778e-01
5.88000000e+04 -2.17146778e-01
5.89000000e+04 -2.17739894e-01
5.89000000e+04 -2.17739894e-01
5.90000000e+04 -2.18335359e-01
5.90000000e+04 -2.18335359e-01
5.91000000e+04 -2.18933187e-01
5.91000000e+04 -2.18933187e-01
5.92000000e+04 -2.19533389e-01
5.92000000e+04 -2.19533389e-01
5.93000000e+04 -2.20135978e-01
5.93000000e+04 -2.20135978e-01
5.94000000e+04 -2.20740966e-01
5.94000000e+04 -2.20740966e-01
5.95000000e+04 -2.21348366e-01
5.95000000e+04 -2.21348366e-01
5.96000000e+04 -2.21958191e-01
5.96000000e+04 -2.21958191e-01
5.97000000e+04 -2.22570453e-01
5.97000000e+04 -2.22570453e-01
5.98000000e+04 -2.23185166e-01
5.98000000e+04 -2.23185166e-01
5.99000000e+04 -2.23802342e-01
5.99000000e+04 -2.23802342e-01
6.00000000e+04 -2.24421995e-01
6.00000000e+04 -2.24421995e-01
6.01000000e+04 -2.25044137e-01
6.01000000e+04 -2.25044137e-01
6.02000000e+04 -2.25668782e-01
6.02000000e+04 -2.25668782e-01
6.03000000e+04 -2.26295943e-01
6.03000000e+04 -2.26295943e-01
6.04000000e+04 -2.26925634e-01
6.04000000e+04 -2.26925634e-01
6.05000000e+04 -2.27557868e-01
6.05000000e+04 -2.27557868e-01
6.06000000e+04 -2.28192658e-01
6.06000000e+04 -2.28192658e-01
6.07000000e+04 -2.28830018e-01
6.07000000e+04 -2.28830018e-01
6.08000000e+04 -2.29469963e-01
6.08000000e+04 -2.29469963e-01
6.09000000e+04 -2.30112505e-01
6.09000000e+04 -2.30112505e-01
6.10000000e+04 -2.30757659e-01
6.10000000e+04 -2.30757659e-01
6.11000000e+04 -2.31405439e-01
6.11000000e+04 -2.31405439e-01
6.12000000e+04 -2.32055858e-01
6.12000000e+04 -2.32055858e-01
6.13000000e+04 -2.32708932e-01
6.13000000e+04 -2.32708932e-01
6.14000000e+04 -2.33364674e-01
6.14000000e+04 -2.33364674e-01
6.15000000e+04 -2.34023099e-01
6.15000000e+04 -2.34023099e-01
6.16000000e+04 -2.34684221e-01
6.16000000e+04 -2.34684221e-01
6.17000000e+04 -2.35348054e-01
6.17000000e+04 -2.35348054e-01
6.18000000e+04 -2.36014615e-01
6.18000000e+04 -2.36014615e-01
6.19000000e+04 -2.36683916e-01
6.19000000e+04 -2.36683916e-01
6.20000000e+04 -2.37355974e-01
6.20000000e+04 -2.37355974e-01
6.21000000e+04 -2.38030803e-01
6.21000000e+04 -2.38030803e-01
6.22000000e+04 -2.38708419e-01
6.22000000e+04 -2.38708419e-01
6.23000000e+04 -2.39388835e-01
6.23000000e+04 -2.39388835e-01
6.24000000e+04 -2.40072069e-01
6.24000000e+04 -2.40072069e-01
6.25000000e+04 -2.40758134e-01
6.25000000e+04 -2.40758134e-01
6.26000000e+04 -2.41447047e-01
6.26000000e+04 -2.41447047e-01
6.27000000e+04 -2.42138823e-01
6.27000000e+04 -2.42138823e-01
6.28000000e+04 -2.42833478e-01
6.28000000e+04 -2.42833478e-01
6.29000000e+04 -2.43531028e-01
6.29000000e+04 -2.43531028e-01
6.30000000e+04 -2.44231488e-01
6.30000000e+04 -2.44231488e-01
6.31000000e+04 -2.44934875e-01
6.31000000e+04 -2.44934875e-01
6.32000000e+04 -2.45641205e-01
6.32000000e+04 -2.45641205e-01
6.33000000e+04 -2.46350493e-01
6.33000000e+04 -2.46350493e-01
6.34000000e+04 -2.47062756e-01
6.34000000e+04 -2.47062756e-01
6.35000000e+04 -2.47778012e-01
6.35000000e+04 -2.47778012e-01
6.36000000e+04 -2.48496275e-01
6.36000000e+04 -2.48496275e-01
6.37000000e+04 -2.49217564e-01
6.37000000e+04 -2.49217564e-01
6.38000000e+04 -2.49941894e-01
6.38000000e+04 -2.49941894e-01
6.39000000e+04 -2.50669282e-01
6.39000000e+04 -2.50669282e-01
6.40000000e+04 -2.51399747e-01
6.40000000e+04 -2.51399747e-01
6.41000000e+04 -2.52133304e-01
6.41000000e+04 -2.52133304e-01
6.42000000e+04 -2.52869971e-01
6.42000000e+04 -2.52869971e-01
6.43000000e+04 -2.53609765e-01
6.43000000e+04 -2.53609765e-01
6.44000000e+04 -2.54352704e-01
6.44000000e+04 -2.54352704e-01
6.45000000e+04 -2.55098806e-01
6.45000000e+04 -2.55098806e-01
6.46000000e+04 -2.55848087e-01
6.46000000e+04 -2.55848087e-01
6.47000000e+04 -2.56600567e-01
6.47000000e+04 -2.56600567e-01
6.48000000e+04 -2.57356263e-01
6.48000000e+04 -2.57356263e-01
6.49000000e+04 -2.58115192e-01
6.49000000e+04 -2.58115192e-01
6.50000000e+04 -2.58877374e-01
6.50000000e+04 -2.58877374e-01
6.51000000e+04 -2.59642827e-01
6.51000000e+04 -2.59642827e-01
6.52000000e+04 -2.60411568e-01
6.52000000e+04 -2.60411568e-01
6.53000000e+04 -2.61183618e-01
6.53000000e+04 -2.61183618e-01
6.54000000e+04 -2.61958993e-01
6.54000000e+04 -2.61958993e-01
6.55000000e+04 -2.62737714e-01
6.55000000e+04 -2.62737714e-01
6.56000000e+04 -2.63519799e-01
6.56000000e+04 -2.63519799e-01
6.57000000e+04 -2.64305267e-01
6.57000000e+04 -2.64305267e-01
6.58000000e+04 -2.65094138e-01
6.58000000e+04 -2.65094138e-01
6.59000000e+04 -2.65886430e-01
6.59000000e+04 -2.65886430e-01
6.60000000e+04 -2.66682164e-01
6.60000000e+04 -2.66682164e-01
6.61000000e+04 -2.67481359e-01
6.61000000e+04 -2.67481359e-01
6.62000000e+04 -2.68284035e-01
6.62000000e+04 -2.68284035e-01
6.63000000e+04 -2.69090212e-01
6.63000000e+04 -2.69090212e-01
6.64000000e+04 -2.69899910e-01
6.64000000e+04 -2.69899910e-01
6.65000000e+04 -2.70713148e-01
6.65000000e+04 -2.70713148e-01
6.66000000e+04 -2.71529948e-01
6.66000000e+04 -2.71529948e-01
6.67000000e+04 -2.72350330e-01
6.67000000e+04 -2.72350330e-01
6.68000000e+04 -2.73174314e-01
6.68000000e+04 -2.73174314e-01
6.69000000e+04 -2.74001922e-01
6.69000000e+04 -2.74001922e-01
6.70000000e+04 -2.74833173e-01
6.70000000e+04 -2.74833173e-01
6.71000000e+04 -2.75668090e-01
6.71000000e+04 -2.75668090e-01
6.72000000e+04 -2.76506693e-01
6.72000000e+04 -2.76506693e-01
6.73000000e+04 -2.77349004e-01
6.73000000e+04 -2.77349004e-01
6.74000000e+04 -2.78195045e-01
6.74000000e+04 -2.78195045e-01
6.75000000e+04 -2.79044836e-01
6.75000000e+04 -2.79044836e-01
6.76000000e+04 -2.79898401e-01
6.76000000e+04 -2.79898401e-01
6.77000000e+04 -2.80755760e-01
6.77000000e+04 -2.80755760e-01
6.78000000e+04 -2.81616936e-01
6.78000000e+04 -2.81616936e-01
6.79000000e+04 -2.82481951e-01
6.79000000e+04 -2.82481951e-01
6.80000000e+04 -2.83350827e-01
6.80000000e+04 -2.83350827e-01
6.81000000e+04 -2.84223588e-01
6.81000000e+04 -2.84223588e-01
6.82000000e+04 -2.85100256e-01
6.82000000e+04 -2.85100256e-01
6.83000000e+04 -2.85980854e-01
6.83000000e+04 -2.85980854e-01
6.84000000e+04 -2.86865405e-01
6.84000000e+04 -2.86865405e-01
6.85000000e+04 -2.87753932e-01
6.85000000e+04 -2.87753932e-01
6.86000000e+04 -2.88646459e-01
6.86000000e+04 -2.88646459e-01
6.87000000e+04 -2.89543009e-01
6.87000000e+04 -2.89543009e-01
6.88000000e+04 -2.90443607e-01
6.88000000e+04 -2.90443607e-01
6.89000000e+04 -2.91348275e-01
6.89000000e+04 -2.91348275e-01
6.90000000e+04 -2.92257038e-01
6.90000000e+04 -2.92257038e-01
6.91000000e+04 -2.93169921e-01
6.91000000e+04 -2.93169921e-01
6.92000000e+04 -2.94086947e-01
6.92000000e+04 -2.94086947e-01
6.93000000e+04 -2.95008142e-01
6.93000000e+04 -2.95008142e-01
6.94000000e+04 -2.95933530e-01
6.94000000e+04 -2.95933530e-01
6.95000000e+04 -2.96863136e-01
6.95000000e+04 -2.96863136e-01
6.96000000e+04 -2.97796986e-01
6.96000000e+04 -2.97796986e-01
6.97000000e+04 -2.98735104e-01
6.97000000e+04 -2.98735104e-01
6.98000000e+04 -2.99677517e-01
6.98000000e+04 -2.99677517e-01
6.99000000e+04 -3.00624250e-01
6.99000000e+04 -3.00624250e-01
7.00000000e+04 -3.01575328e-01
7.00000000e+04 -3.01575328e-01
7.01000000e+04 -3.02530778e-01
7.01000000e+04 -3.02530778e-01
7.02000000e+04 -3.03490627e-01
7.02000000e+04 -3.03490627e-01
7.03000000e+04 -3.04454900e-01
7.03000000e+04 -3.04454900e-01
7.04000000e+04 -3.05423625e-01
7.04000000e+04 -3.05423625e-01
7.05000000e+04 -3.06396828e-01
7.05000000e+04 -3.06396828e-01
7.06000000e+04 -3.07374536e-01
7.06000000e+04 -3.07374536e-01
7.07000000e+04 -3.08356776e-01
7.07000000e+04 -3.08356776e-01
7.08000000e+04 -3.09343577e-01
7.08000000e+04 -3.09343577e-01
7.09000000e+04 -3.10334965e-01
7.09000000e+04 -3.10334965e-01
7.10000000e+04 -3.11330969e-01
7.10000000e+04 -3.11330969e-01
7.11000000e+04 -3.12331616e-01
7.11000000e+04 -3.12331616e-01
7.12000000e+04 -3.13336935e-01
7.12000000e+04 -3.13336935e-01
7.13000000e+04 -3.14346955e-01
7.13000000e+04 -3.14346955e-01
7.14000000e+04 -3.15361703e-01
7.14000000e+04 -3.15361703e-01
7.15000000e+04 -3.16381209e-01
7.15000000e+04 -3.16381209e-01
7.16000000e+04 -3.17405502e-01
7.16000000e+04 -3.17405502e-01
7.17000000e+04 -3.18434611e-01
7.17000000e+04 -3.18434611e-01
7.18000000e+04 -3.19468567e-01
7.18000000e+04 -3.19468567e-01
7.19000000e+04 -3.20507397e-01
7.19000000e+04 -3.20507397e-01
7.20000000e+04 -3.21551134e-01
7.20000000e+04 -3.21551134e-01
7.21000000e+04 -3.22599806e-01
7.21000000e+04 -3.22599806e-01
7.22000000e+04 -3.23653444e-01
7.22000000e+04 -3.23653444e-01
7.23000000e+04 -3.24712080e-01
7.23000000e+04 -3.24712080e-01
7.24000000e+04 -3.25775743e-01
7.24000000e+04 -3.25775743e-01
7.25000000e+04 -3.26844464e-01
7.25000000e+04 -3.26844464e-01
7.26000000e+04 -3.27918277e-01
7.26000000e+04 -3.27918277e-01
7.27000000e+04 -3.28997210e-01
7.27000000e+04 -3.28997210e-01
7.28000000e+04 -3.30081298e-01
7.28000000e+04 -3.30081298e-01
7.29000000e+04 -3.31170571e-01
7.29000000e+04 -3.31170571e-01
7.30000000e+04 -3.32265062e-01
7.30000000e+04 -3.32265062e-01
7.31000000e+04 -3.33364804e-01
7.31000000e+04 -3.33364804e-01
7.32000000e+04 -3.34469829e-01
7.32000000e+04 -3.34469829e-01
7.33000000e+04 -3.35580170e-01
7.33000000e+04 -3.35580170e-01
7.34000000e+04 -3.36695861e-01
7.34000000e+04 -3.36695861e-01
7.35000000e+04 -3.37816935e-01
7.35000000e+04 -3.37816935e-01
7.36000000e+04 -3.38943426e-01
7.36000000e+04 -3.38943426e-01
7.37000000e+04 -3.40075368e-01
7.37000000e+04 -3.40075368e-01
7.38000000e+04 -3.41212795e-01
7.38000000e+04 -3.41212795e-01
7.39000000e+04 -3.42355742e-01
7.39000000e+04 -3.42355742e-01
7.40000000e+04 -3.43504243e-01
7.40000000e+04 -3.43504243e-01
7.41000000e+04 -3.44658334e-01
7.41000000e+04 -3.44658334e-01
7.42000000e+04 -3.45818050e-01
7.42000000e+04 -3.45818050e-01
7.43000000e+04 -3.46983427e-01
7.43000000e+04 -3.46983427e-01
7.44000000e+04 -3.48154501e-01
7.44000000e+04 -3.48154501e-01
7.45000000e+04 -3.49331307e-01
7.45000000e+04 -3.49331307e-01
7.46000000e+04 -3.50513882e-01
7.46000000e+04 -3.50513882e-01
7.47000000e+04 -3.51702264e-01
7.47000000e+04 -3.51702264e-01
7.48000000e+04 -3.52896488e-01
7.48000000e+04 -3.52896488e-01
7.49000000e+04 -3.54096592e-01
7.49000000e+04 -3.54096592e-01
7.50000000e+04 -3.55302614e-01
7.50000000e+04 -3.55302614e-01
7.51000000e+04 -3.56514591e-01
7.51000000e+04 -3.56514591e-01
7.52000000e+04 -3.57732562e-01
7.52000000e+04 -3.57732562e-01
7.53000000e+04 -3.58956565e-01
7.53000000e+04 -3.58956565e-01
7.54000000e+04 -3.60186639e-01
7.54000000e+04 -3.60186639e-01
7.55000000e+04 -3.61422823e-01
7.55000000e+04 -3.61422823e-01
7.56000000e+04 -3.62665157e-01
7.56000000e+04 -3.62665157e-01
7.57000000e+04 -3.63913679e-01
7.57000000e+04 -3.63913679e-01
7.58000000e+04 -3.65168429e-01
7.58000000e+04 -3.65168429e-01
7.59000000e+04 -3.66429449e-01
7.59000000e+04 -3.66429449e-01
7.60000000e+04 -3.67696779e-01
7.60000000e+04 -3.67696779e-01
7.61000000e+04 -3.68970458e-01
7.61000000e+04 -3.68970458e-01
7.62000000e+04 -3.70250530e-01
7.62000000e+04 -3.70250530e-01
7.63000000e+04 -3.71537034e-01
7.63000000e+04 -3.71537034e-01
7.64000000e+04 -3.72830014e-01
7.64000000e+04 -3.72830014e-01
7.65000000e+04 -3.74129511e-01
7.65000000e+04 -3.74129511e-01
7.66000000e+04 -3.75435567e-01
7.66000000e+04 -3.75435567e-01
7.67000000e+04 -3.76748226e-01
7.67000000e+04 -3.76748226e-01
7.68000000e+04 -3.78067530e-01
7.68000000e+04 -3.78067530e-01
7.69000000e+04 -3.79393524e-01
7.69000000e+04 -3.79393524e-01
7.70000000e+04 -3.80726250e-01
7.70000000e+04 -3.80726250e-01
7.71000000e+04 -3.82065753e-01
7.71000000e+04 -3.82065753e-01
7.72000000e+04 -3.83412078e-01
7.72000000e+04 -3.83412078e-01
7.73000000e+04 -3.84765269e-01
7.73000000e+04 -3.84765269e-01
7.74000000e+04 -3.86125372e-01
7.74000000e+04 -3.86125372e-01
7.75000000e+04 -3.87492432e-01
7.75000000e+04 -3.87492432e-01
7.76000000e+04 -3.88866496e-01
7.76000000e+04 -3.88866496e-01
7.77000000e+04 -3.90247608e-01
7.77000000e+04 -3.90247608e-01
7.78000000e+04 -3.91635817e-01
7.78000000e+04 -3.91635817e-01
7.79000000e+04 -3.93031169e-01
7.79000000e+04 -3.93031169e-01
7.80000000e+04 -3.94433711e-01
7.80000000e+04 -3.94433711e-01
7.81000000e+04 -3.95843491e-01
7.81000000e+04 -3.95843491e-01
7.82000000e+04 -3.97260558e-01
7.82000000e+04 -3.97260558e-01
7.83000000e+04 -3.98684959e-01
7.83000000e+04 -3.98684959e-01
7.84000000e+04 -4.00116744e-01
7.84000000e+04 -4.00116744e-01
7.85000000e+04 -4.01555963e-01
7.85000000e+04 -4.01555963e-01
7.86000000e+04 -4.03002664e-01
7.86000000e+04 -4.03002664e-01
7.87000000e+04 -4.04456897e-01
7.87000000e+04 -4.04456897e-01
7.88000000e+04 -4.05918715e-01
7.88000000e+04 -4.05918715e-01
7.89000000e+04 -4.07388166e-01
7.89000000e+04 -4.07388166e-01
7.90000000e+04 -4.08865302e-01
7.90000000e+04 -4.08865302e-01
7.91000000e+04 -4.10350176e-01
7.91000000e+04 -4.10350176e-01
7.92000000e+04 -4.11842839e-01
7.92000000e+04 -4.11842839e-01
7.93000000e+04 -4.13343343e-01
7.93000000e+04 -4.13343343e-01
7.94000000e+04 -4.14851742e-01
7.94000000e+04 -4.14851742e-01
7.95000000e+04 -4.16368089e-01
7.95000000e+04 -4.16368089e-01
7.96000000e+04 -4.17892438e-01
7.96000000e+04 -4.17892438e-01
7.97000000e+04 -4.19424843e-01
7.97000000e+04 -4.19424843e-01
7.98000000e+04 -4.20965358e-01
7.98000000e+04 -4.20965358e-01
7.99000000e+04 -4.22514039e-01
7.99000000e+04 -4.22514039e-01
8.00000000e+04 -4.24070942e-01
8.00000000e+04 -4.24070942e-01
8.01000000e+04 -4.25636121e-01
8.01000000e+04 -4.25636121e-01
8.02000000e+04 -4.27209634e-01
8.02000000e+04 -4.27209634e-01
8.03000000e+04 -4.28791537e-01
8.03000000e+04 -4.28791537e-01
8.04000000e+04 -4.30381888e-01
8.04000000e+04 -4.30381888e-01
8.05000000e+04 -4.31980745e-01
8.05000000e+04 -4.31980745e-01
8.06000000e+04 -4.33588165e-01
8.06000000e+04 -4.33588165e-01
8.07000000e+04 -4.35204208e-01
8.07000000e+04 -4.35204208e-01
8.08000000e+04 -4.36828933e-01
8.08000000e+04 -4.36828933e-01
8.09000000e+04 -4.38462399e-01
8.09000000e+04 -4.38462399e-01
8.10000000e+04 -4.40104667e-01
8.10000000e+04 -4.40104667e-01
8.11000000e+04 -4.41755796e-01
8.11000000e+04 -4.41755796e-01
8.12000000e+04 -4.43415849e-01
8.12000000e+04 -4.43415849e-01
8.13000000e+04 -4.45084887e-01
8.13000000e+04 -4.45084887e-01
8.14000000e+04 -4.46762972e-01
8.14000000e+04 -4.46762972e-01
8.15000000e+04 -4.48450167e-01
8.15000000e+04 -4.48450167e-01
8.16000000e+04 -4.50146534e-01
8.16000000e+04 -4.50146534e-01
8.17000000e+04 -4.51852138e-01
8.17000000e+04 -4.51852138e-01
8.18000000e+04 -4.53567043e-01
8.18000000e+04 -4.53567043e-01
8.19000000e+04 -4.55291313e-01
8.19000000e+04 -4.55291313e-01
8.20000000e+04 -4.57025013e-01
8.20000000e+04 -4.57025013e-01
8.21000000e+04 -4.58768210e-01
8.21000000e+04 -4.58768210e-01
8.22000000e+04 -4.60520969e-01
8.22000000e+04 -4.60520969e-01
8.23000000e+04 -4.62283358e-01
8.23000000e+04 -4.62283358e-01
8.24000000e+04 -4.64055444e-01
8.24000000e+04 -4.64055444e-01
8.25000000e+04 -4.65837294e-01
8.25000000e+04 -4.65837294e-01
8.26000000e+04 -4.67628977e-01
8.26000000e+04 -4.67628977e-01
8.27000000e+04 -4.69430562e-01
8.27000000e+04 -4.69430562e-01
8.28000000e+04 -4.71242120e-01
8.28000000e+04 -4.71242120e-01
8.29000000e+04 -4.73063719e-01
8.29000000e+04 -4.73063719e-01
8.30000000e+04 -4.74895430e-01
8.30000000e+04 -4.74895430e-01
8.31000000e+04 -4.76737326e-01
8.31000000e+04 -4.76737326e-01
8.32000000e+04 -4.78589478e-01
8.32000000e+04 -4.78589478e-01
8.33000000e+04 -4.80451958e-01
8.33000000e+04 -4.80451958e-01
8.34000000e+04 -4.82324839e-01
8.34000000e+04 -4.82324839e-01
8.35000000e+04 -4.84208196e-01
8.35000000e+04 -4.84208196e-01
8.36000000e+04 -4.86102102e-01
8.36000000e+04 -4.86102102e-01
8.37000000e+04 -4.88006632e-01
8.37000000e+04 -4.88006632e-01
8.38000000e+04 -4.89921862e-01
8.38000000e+04 -4.89921862e-01
8.39000000e+04 -4.91847868e-01
8.39000000e+04 -4.91847868e-01
8.40000000e+04 -4.93784727e-01
8.40000000e+04 -4.93784727e-01
8.41000000e+04 -4.95732516e-01
8.41000000e+04 -4.95732516e-01
8.42000000e+04 -4.97691313e-01
8.42000000e+04 -4.97691313e-01
8.43000000e+04 -4.99661197e-01
8.43000000e+04 -4.99661197e-01
8.44000000e+04 -5.01642247e-01
8.44000000e+04 -5.01642247e-01
8.45000000e+04 -5.03634543e-01
8.45000000e+04 -5.03634543e-01
8.46000000e+04 -5.05638166e-01
8.46000000e+04 -5.05638166e-01
8.47000000e+04 -5.07653197e-01
8.47000000e+04 -5.07653197e-01
8.48000000e+04 -5.09679718e-01
8.48000000e+04 -5.09679718e-01
8.49000000e+04 -5.11717812e-01
8.49000000e+04 -5.11717812e-01
8.50000000e+04 -5.13767562e-01
8.50000000e+04 -5.13767562e-01
8.51000000e+04 -5.15829051e-01
8.51000000e+04 -5.15829051e-01
8.52000000e+04 -5.17902366e-01
8.52000000e+04 -5.17902366e-01
8.53000000e+04 -5.19987591e-01
8.53000000e+04 -5.19987591e-01
8.54000000e+04 -5.22084811e-01
8.54000000e+04 -5.22084811e-01
8.55000000e+04 -5.24194115e-01
8.55000000e+04 -5.24194115e-01
8.56000000e+04 -5.26315590e-01
8.56000000e+04 -5.26315590e-01
8.57000000e+04 -5.28449324e-01
8.57000000e+04 -5.28449324e-01
8.58000000e+04 -5.30595405e-01
8.58000000e+04 -5.30595405e-01
8.59000000e+04 -5.32753924e-01
8.59000000e+04 -5.32753924e-01
8.60000000e+04 -5.34924971e-01
8.60000000e+04 -5.34924971e-01
8.61000000e+04 -5.37108638e-01
8.61000000e+04 -5.37108638e-01
8.62000000e+04 -5.39305016e-01
8.62000000e+04 -5.39305016e-01
8.63000000e+04 -5.41514198e-01
8.63000000e+04 -5.41514198e-01
8.64000000e+04 -5.43736278e-01
8.64000000e+04 -5.43736278e-01
8.65000000e+04 -5.45971349e-01
8.65000000e+04 -5.45971349e-01
8.66000000e+04 -5.48219508e-01
8.66000000e+04 -5.48219508e-01
8.67000000e+04 -5.50480849e-01
8.67000000e+04 -5.50480849e-01
8.68000000e+04 -5.52755470e-01
8.68000000e+04 -5.52755470e-01
8.69000000e+04 -5.55043468e-01
8.69000000e+04 -5.55043468e-01
8.70000000e+04 -5.57344941e-01
8.70000000e+04 -5.57344941e-01
8.71000000e+04 -5.59659988e-01
8.71000000e+04 -5.59659988e-01
8.72000000e+04 -5.61988710e-01
8.72000000e+04 -5.61988710e-01
8.73000000e+04 -5.64331206e-01
8.73000000e+04 -5.64331206e-01
8.74000000e+04 -5.66687579e-01
8.74000000e+04 -5.66687579e-01
8.75000000e+04 -5.69057931e-01
8.75000000e+04 -5.69057931e-01
8.76000000e+04 -5.71442364e-01
8.76000000e+04 -5.71442364e-01
8.77000000e+04 -5.73840984e-01
8.77000000e+04 -5.73840984e-01
8.78000000e+04 -5.76253895e-01
8.78000000e+04 -5.76253895e-01
8.79000000e+04 -5.78681203e-01
8.79000000e+04 -5.78681203e-01
8.80000000e+04 -5.81123015e-01
8.80000000e+04 -5.81123015e-01
8.81000000e+04 -5.83579437e-01
8.81000000e+04 -5.83579437e-01
8.82000000e+04 -5.86050580e-01
8.82000000e+04 -5.86050580e-01
8.83000000e+04 -5.88536551e-01
8.83000000e+04 -5.88536551e-01
8.84000000e+04 -5.91037462e-01
8.84000000e+04 -5.91037462e-01
8.85000000e+04 -5.93553424e-01
8.85000000e+04 -5.93553424e-01
8.86000000e+04 -5.96084548e-01
8.86000000e+04 -5.96084548e-01
8.87000000e+04 -5.98630948e-01
8.87000000e+04 -5.98630948e-01
8.88000000e+04 -6.01192737e-01
8.88000000e+04 -6.01192737e-01
8.89000000e+04 -6.03770031e-01
8.89000000e+04 -6.03770031e-01
8.90000000e+04 -6.06362945e-01
8.90000000e+04 -6.06362945e-01
8.91000000e+04 -6.08971597e-01
8.91000000e+04 -6.08971597e-01
8.92000000e+04 -6.11596103e-01
8.92000000e+04 -6.11596103e-01
8.93000000e+04 -6.14236583e-01
8.93000000e+04 -6.14236583e-01
8.94000000e+04 -6.16893156e-01
8.94000000e+04 -6.16893156e-01
8.95000000e+04 -6.19565943e-01
8.95000000e+04 -6.19565943e-01
8.96000000e+04 -6.22255065e-01
8.96000000e+04 -6.22255065e-01
8.97000000e+04 -6.24960647e-01
8.97000000e+04 -6.24960647e-01
8.98000000e+04 -6.27682810e-01
8.98000000e+04 -6.27682810e-01
8.99000000e+04 -6.30421679e-01
8.99000000e+04 -6.30421679e-01
9.00000000e+04 -6.33177381e-01
9.00000000e+04 -6.33177381e-01
9.01000000e+04 -6.35950043e-01
9.01000000e+04 -6.35950043e-01
9.02000000e+04 -6.38739791e-01
9.02000000e+04 -6.38739791e-01
9.03000000e+04 -6.41546754e-01
9.03000000e+04 -6.41546754e-01
9.04000000e+04 -6.44371064e-01
9.04000000e+04 -6.44371064e-01
9.05000000e+04 -6.47212849e-01
9.05000000e+04 -6.47212849e-01
9.06000000e+04 -6.50072243e-01
9.06000000e+04 -6.50072243e-01
9.07000000e+04 -6.52949379e-01
9.07000000e+04 -6.52949379e-01
9.08000000e+04 -6.55844390e-01
9.08000000e+04 -6.55844390e-01
9.09000000e+04 -6.58757412e-01
9.09000000e+04 -6.58757412e-01
9.10000000e+04 -6.61688580e-01
9.10000000e+04 -6.61688580e-01
9.11000000e+04 -6.64638034e-01
9.11000000e+04 -6.64638034e-01
9.12000000e+04 -6.67605910e-01
9.12000000e+04 -6.67605910e-01
9.13000000e+04 -6.70592349e-01
9.13000000e+04 -6.70592349e-01
9.14000000e+04 -6.73597491e-01
9.14000000e+04 -6.73597491e-01
9.15000000e+04 -6.76621479e-01
9.15000000e+04 -6.76621479e-01
9.16000000e+04 -6.79664455e-01
9.16000000e+04 -6.79664455e-01
9.17000000e+04 -6.82726563e-01
9.17000000e+04 -6.82726563e-01
9.18000000e+04 -6.85807948e-01
9.18000000e+04 -6.85807948e-01
9.19000000e+04 -6.88908758e-01
9.19000000e+04 -6.88908758e-01
9.20000000e+04 -6.92029140e-01
9.20000000e+04 -6.92029140e-01
9.21000000e+04 -6.95169242e-01
9.21000000e+04 -6.95169242e-01
9.22000000e+04 -6.98329215e-01
9.22000000e+04 -6.98329215e-01
9.23000000e+04 -7.01509210e-01
9.23000000e+04 -7.01509210e-01
9.24000000e+04 -7.04709378e-01
9.24000000e+04 -7.04709378e-01
9.25000000e+04 -7.07929875e-01
9.25000000e+04 -7.07929875e-01
9.26000000e+04 -7.11170853e-01
9.26000000e+04 -7.11170853e-01
9.27000000e+04 -7.14432470e-01
9.27000000e+04 -7.14432470e-01
9.28000000e+04 -7.17714883e-01
9.28000000e+04 -7.17714883e-01
9.29000000e+04 -7.21018249e-01
9.29000000e+04 -7.21018249e-01
9.30000000e+04 -7.24342730e-01
9.30000000e+04 -7.24342730e-01
9.31000000e+04 -7.27688484e-01
9.31000000e+04 -7.27688484e-01
9.32000000e+04 -7.31055676e-01
9.32000000e+04 -7.31055676e-01
9.33000000e+04 -7.34444467e-01
9.33000000e+04 -7.34444467e-01
9.34000000e+04 -7.37855023e-01
9.34000000e+04 -7.37855023e-01
9.35000000e+04 -7.41287510e-01
9.35000000e+04 -7.41287510e-01
9.36000000e+04 -7.44742094e-01
9.36000000e+04 -7.44742094e-01
9.37000000e+04 -7.48218945e-01
9.37000000e+04 -7.48218945e-01
9.38000000e+04 -7.51718231e-01
9.38000000e+04 -7.51718231e-01
9.39000000e+04 -7.55240125e-01
9.39000000e+04 -7.55240125e-01
9.40000000e+04 -7.58784797e-01
9.40000000e+04 -7.58784797e-01
9.41000000e+04 -7.62352422e-01
9.41000000e+04 -7.62352422e-01
9.42000000e+04 -7.65943176e-01
9.42000000e+04 -7.65943176e-01
9.43000000e+04 -7.69557233e-01
9.43000000e+04 -7.69557233e-01
9.44000000e+04 -7.73194771e-01
9.44000000e+04 -7.73194771e-01
9.45000000e+04 -7.76855970e-01
9.45000000e+04 -7.76855970e-01
9.46000000e+04 -7.80541008e-01
9.46000000e+04 -7.80541008e-01
9.47000000e+04 -7.84250069e-01
9.47000000e+04 -7.84250069e-01
9.48000000e+04 -7.87983335e-01
9.48000000e+04 -7.87983335e-01
9.49000000e+04 -7.91740989e-01
9.49000000e+04 -7.91740989e-01
9.50000000e+04 -7.95523217e-01
9.50000000e+04 -7.95523217e-01
9.51000000e+04 -7.99330206e-01
9.51000000e+04 -7.99330206e-01
9.52000000e+04 -8.03162144e-01
9.52000000e+04 -8.03162144e-01
9.53000000e+04 -8.07019220e-01
9.53000000e+04 -8.07019220e-01
9.54000000e+04 -8.10901626e-01
9.54000000e+04 -8.10901626e-01
9.55000000e+04 -8.14809553e-01
9.55000000e+04 -8.14809553e-01
9.56000000e+04 -8.18743195e-01
9.56000000e+04 -8.18743195e-01
9.57000000e+04 -8.22702747e-01
9.57000000e+04 -8.22702747e-01
9.58000000e+04 -8.26688404e-01
9.58000000e+04 -8.26688404e-01
9.59000000e+04 -8.30700365e-01
9.59000000e+04 -8.30700365e-01
9.60000000e+04 -8.34738828e-01
9.60000000e+04 -8.34738828e-01
9.61000000e+04 -8.38803994e-01
9.61000000e+04 -8.38803994e-01
9.62000000e+04 -8.42896064e-01
9.62000000e+04 -8.42896064e-01
9.63000000e+04 -8.47015241e-01
9.63000000e+04 -8.47015241e-01
9.64000000e+04 -8.51161729e-01
9.64000000e+04 -8.51161729e-01
9.65000000e+04 -8.55335734e-01
9.65000000e+04 -8.55335734e-01
9.66000000e+04 -8.59537462e-01
9.66000000e+04 -8.59537462e-01
9.67000000e+04 -8.63767123e-01
9.67000000e+04 -8.63767123e-01
9.68000000e+04 -8.68024926e-01
9.68000000e+04 -8.68024926e-01
9.69000000e+04 -8.72311082e-01
9.69000000e+04 -8.72311082e-01
9.70000000e+04 -8.76625802e-01
9.70000000e+04 -8.76625802e-01
9.71000000e+04 -8.80969302e-01
9.71000000e+04 -8.80969302e-01
9.72000000e+04 -8.85341795e-01
9.72000000e+04 -8.85341795e-01
9.73000000e+04 -8.89743498e-01
9.73000000e+04 -8.89743498e-01
9.74000000e+04 -8.94174629e-01
9.74000000e+04 -8.94174629e-01
9.75000000e+04 -8.98635406e-01
9.75000000e+04 -8.98635406e-01
9.76000000e+04 -9.03126050e-01
9.76000000e+04 -9.03126050e-01
9.77000000e+04 -9.07646782e-01
9.77000000e+04 -9.07646782e-01
9.78000000e+04 -9.12197824e-01
9.78000000e+04 -9.12197824e-01
9.79000000e+04 -9.16779402e-01
9.79000000e+04 -9.16779402e-01
9.80000000e+04 -9.21391741e-01
9.80000000e+04 -9.21391741e-01
9.81000000e+04 -9.26035066e-01
9.81000000e+04 -9.26035066e-01
9.82000000e+04 -9.30709605e-01
9.82000000e+04 -9.30709605e-01
9.83000000e+04 -9.35415589e-01
9.83000000e+04 -9.35415589e-01
9.84000000e+04 -9.40153246e-01
9.84000000e+04 -9.40153246e-01
9.85000000e+04 -9.44922809e-01
9.85000000e+04 -9.44922809e-01
9.86000000e+04 -9.49724510e-01
9.86000000e+04 -9.49724510e-01
9.87000000e+04 -9.54558583e-01
9.87000000e+04 -9.54558583e-01
9.88000000e+04 -9.59425263e-01
9.88000000e+04 -9.59425263e-01
9.89000000e+04 -9.64324787e-01
9.89000000e+04 -9.64324787e-01
9.90000000e+04 -9.69257390e-01
9.90000000e+04 -9.69257390e-01
9.91000000e+04 -9.74223312e-01
9.91000000e+04 -9.74223312e-01
9.92000000e+04 -9.79222793e-01
9.92000000e+04 -9.79222793e-01
9.93000000e+04 -9.84256073e-01
9.93000000e+04 -9.84256073e-01
9.94000000e+04 -9.89323393e-01
9.94000000e+04 -9.89323393e-01
9.95000000e+04 -9.94424996e-01
9.95000000e+04 -9.94424996e-01
9.96000000e+04 -9.99561125e-01
9.96000000e+04 -9.99561125e-01
9.97000000e+04 -1.00473203e+00
9.97000000e+04 -1.00473203e+00
9.98000000e+04 -1.00993794e+00
9.98000000e+04 -1.00993794e+00
9.99000000e+04 -1.01517913e+00
9.99000000e+04 -1.01517913e+00
1.00000000e+05 -1.02045582e+00
1.00000000e+05 -1.02045582e+00
1.00100000e+05 -1.02576827e+00
1.00100000e+05 -1.02576827e+00
1.00200000e+05 -1.03111673e+00
1.00200000e+05 -1.03111673e+00
1.00300000e+05 -1.03650144e+00
1.00300000e+05 -1.03650144e+00
1.00400000e+05 -1.04192267e+00
1.00400000e+05 -1.04192267e+00
1.00500000e+05 -1.04738066e+00
1.00500000e+05 -1.04738066e+00
1.00600000e+05 -1.05287565e+00
1.00600000e+05 -1.05287565e+00
1.00700000e+05 -1.05840792e+00
1.00700000e+05 -1.05840792e+00
1.00800000e+05 -1.06397770e+00
1.00800000e+05 -1.06397770e+00
1.00900000e+05 -1.06958525e+00
1.00900000e+05 -1.06958525e+00
1.01000000e+05 -1.07523083e+00
1.01000000e+05 -1.07523083e+00
1.01100000e+05 -1.08091469e+00
1.01100000e+05 -1.08091469e+00
1.01200000e+05 -1.08663709e+00
1.01200000e+05 -1.08663709e+00
1.01300000e+05 -1.09239828e+00
1.01300000e+05 -1.09239828e+00
1.01400000e+05 -1.09819852e+00
1.01400000e+05 -1.09819852e+00
1.01500000e+05 -1.10403807e+00
1.01500000e+05 -1.10403807e+00
1.01600000e+05 -1.10991718e+00
1.01600000e+05 -1.10991718e+00
1.01700000e+05 -1.11583611e+00
1.01700000e+05 -1.11583611e+00
1.01800000e+05 -1.12179512e+00
1.01800000e+05 -1.12179512e+00
1.01900000e+05 -1.12779446e+00
1.01900000e+05 -1.12779446e+00
1.02000000e+05 -1.13383439e+00
1.02000000e+05 -1.13383439e+00
1.02100000e+05 -1.13991517e+00
1.02100000e+05 -1.13991517e+00
1.02200000e+05 -1.14603705e+00
1.02200000e+05 -1.14603705e+00
1.02300000e+05 -1.15220030e+00
1.02300000e+05 -1.15220030e+00
1.02400000e+05 -1.15840516e+00
1.02400000e+05 -1.15840516e+00
1.02500000e+05 -1.16465190e+00
1.02500000e+05 -1.16465190e+00
1.02600000e+05 -1.17094077e+00
1.02600000e+05 -1.17094077e+00
1.02700000e+05 -1.17727202e+00
1.02700000e+05 -1.17727202e+00
1.02800000e+05 -1.18364592e+00
1.02800000e+05 -1.18364592e+00
1.02900000e+05 -1.19006271e+00
1.02900000e+05 -1.19006271e+00
1.03000000e+05 -1.19652265e+00
1.03000000e+05 -1.19652265e+00
1.03100000e+05 -1.20302599e+00
1.03100000e+05 -1.20302599e+00
1.03200000e+05 -1.20957299e+00
1.03200000e+05 -1.20957299e+00
1.03300000e+05 -1.21616388e+00
1.03300000e+05 -1.21616388e+00
1.03400000e+05 -1.22279894e+00
1.03400000e+05 -1.22279894e+00
1.03500000e+05 -1.22947839e+00
1.03500000e+05 -1.22947839e+00
1.03600000e+05 -1.23620249e+00
1.03600000e+05 -1.23620249e+00
1.03700000e+05 -1.24297148e+00
1.03700000e+05 -1.24297148e+00
1.03800000e+05 -1.24978562e+00
1.03800000e+05 -1.24978562e+00
1.03900000e+05 -1.25664514e+00
1.03900000e+05 -1.25664514e+00
1.04000000e+05 -1.26355027e+00
1.04000000e+05 -1.26355027e+00
1.04100000e+05 -1.27050127e+00
1.04100000e+05 -1.27050127e+00
1.04200000e+05 -1.27749837e+00
1.04200000e+05 -1.27749837e+00
1.04300000e+05 -1.28454181e+00
1.04300000e+05 -1.28454181e+00
1.04400000e+05 -1.29163180e+00
1.04400000e+05 -1.29163180e+00
1.04500000e+05 -1.29876860e+00
1.04500000e+05 -1.29876860e+00
1.04600000e+05 -1.30595242e+00
1.04600000e+05 -1.30595242e+00
1.04700000e+05 -1.31318348e+00
1.04700000e+05 -1.31318348e+00
1.04800000e+05 -1.32046202e+00
1.04800000e+05 -1.32046202e+00
1.04900000e+05 -1.32778825e+00
1.04900000e+05 -1.32778825e+00
1.05000000e+05 -1.33516239e+00
1.05000000e+05 -1.33516239e+00
1.05100000e+05 -1.34258465e+00
1.05100000e+05 -1.34258465e+00
1.05200000e+05 -1.35005523e+00
1.05200000e+05 -1.35005523e+00
1.05300000e+05 -1.35757436e+00
1.05300000e+05 -1.35757436e+00
1.05400000e+05 -1.36514222e+00
1.05400000e+05 -1.36514222e+00
1.05500000e+05 -1.37275902e+00
1.05500000e+05 -1.37275902e+00
1.05600000e+05 -1.38042495e+00
1.05600000e+05 -1.38042495e+00
1.05700000e+05 -1.38814020e+00
1.05700000e+05 -1.38814020e+00
1.05800000e+05 -1.39590495e+00
1.05800000e+05 -1.39590495e+00
1.05900000e+05 -1.40371939e+00
1.05900000e+05 -1.40371939e+00
1.06000000e+05 -1.41158370e+00
1.06000000e+05 -1.41158370e+00
1.06100000e+05 -1.41949804e+00
1.06100000e+05 -1.41949804e+00
1.06200000e+05 -1.42746258e+00
1.06200000e+05 -1.42746258e+00
1.06300000e+05 -1.43547747e+00
1.06300000e+05 -1.43547747e+00
1.06400000e+05 -1.44354288e+00
1.06400000e+05 -1.44354288e+00
1.06500000e+05 -1.45165895e+00
1.06500000e+05 -1.45165895e+00
1.06600000e+05 -1.45982582e+00
1.06600000e+05 -1.45982582e+00
1.06700000e+05 -1.46804364e+00
1.06700000e+05 -1.46804364e+00
1.06800000e+05 -1.47631252e+00
1.06800000e+05 -1.47631252e+00
1.06900000e+05 -1.48463259e+00
1.06900000e+05 -1.48463259e+00
1.07000000e+05 -1.49300396e+00
1.07000000e+05 -1.49300396e+00
1.07100000e+05 -1.50142675e+00
1.07100000e+05 -1.50142675e+00
1.07200000e+05 -1.50990105e+00
1.07200000e+05 -1.50990105e+00
1.07300000e+05 -1.51842695e+00
1.07300000e+05 -1.51842695e+00
1.07400000e+05 -1.52700454e+00
1.07400000e+05 -1.52700454e+00
1.07500000e+05 -1.53563389e+00
1.07500000e+05 -1.53563389e+00
1.07600000e+05 -1.54431507e+00
1.07600000e+05 -1.54431507e+00
1.07700000e+05 -1.55304813e+00
1.07700000e+05 -1.55304813e+00
1.07800000e+05 -1.56183313e+00
1.07800000e+05 -1.56183313e+00
1.07900000e+05 -1.57067010e+00
1.07900000e+05 -1.57067010e+00
1.08000000e+05 -1.57955907e+00
1.08000000e+05 -1.57955907e+00
1.08100000e+05 -1.58850005e+00
1.08100000e+05 -1.58850005e+00
1.08200000e+05 -1.59749306e+00
1.08200000e+05 -1.59749306e+00
1.08300000e+05 -1.60653808e+00
1.08300000e+05 -1.60653808e+00
1.08400000e+05 -1.61563511e+00
1.08400000e+05 -1.61563511e+00
1.08500000e+05 -1.62478411e+00
1.08500000e+05 -1.62478411e+00
1.08600000e+05 -1.63398505e+00
1.08600000e+05 -1.63398505e+00
1.08700000e+05 -1.64323788e+00
1.08700000e+05 -1.64323788e+00
1.08800000e+05 -1.65254252e+00
1.08800000e+05 -1.65254252e+00
1.08900000e+05 -1.66189891e+00
1.08900000e+05 -1.66189891e+00
1.09000000e+05 -1.67130694e+00
1.09000000e+05 -1.67130694e+00
1.09100000e+05 -1.68076653e+00
1.09100000e+05 -1.68076653e+00
1.09200000e+05 -1.69027753e+00
1.09200000e+05 -1.69027753e+00
1.09300000e+05 -1.69983983e+00
1.09300000e+05 -1.69983983e+00
1.09400000e+05 -1.70945327e+00
1.09400000e+05 -1.70945327e+00
1.09500000e+05 -1.71911769e+00
1.09500000e+05 -1.71911769e+00
1.09600000e+05 -1.72883291e+00
1.09600000e+05 -1.72883291e+00
1.09700000e+05 -1.73859872e+00
1.09700000e+05 -1.73859872e+00
1.09800000e+05 -1.74841492e+00
1.09800000e+05 -1.74841492e+00
1.09900000e+05 -1.75828127e+00
1.09900000e+05 -1.75828127e+00
1.10000000e+05 -1.76819752e+00
1.10000000e+05 -1.76819752e+00
1.10100000e+05 -1.77816341e+00
1.10100000e+05 -1.77816341e+00
1.10200000e+05 -1.78817865e+00
1.10200000e+05 -1.78817865e+00
1.10300000e+05 -1.79824293e+00
1.10300000e+05 -1.79824293e+00
1.10400000e+05 -1.80835593e+00
1.10400000e+05 -1.80835593e+00
1.10500000e+05 -1.81851731e+00
1.10500000e+05 -1.81851731e+00
1.10600000e+05 -1.82872669e+00
1.10600000e+05 -1.82872669e+00
1.10700000e+05 -1.83898370e+00
1.10700000e+05 -1.83898370e+00
1.10800000e+05 -1.84928792e+00
1.10800000e+05 -1.84928792e+00
1.10900000e+05 -1.85963893e+00
1.10900000e+05 -1.85963893e+00
1.11000000e+05 -1.87003627e+00
1.11000000e+05 -1.87003627e+00
1.11100000e+05 -1.88047946e+00
1.11100000e+05 -1.88047946e+00
1.11200000e+05 -1.89096801e+00
1.11200000e+05 -1.89096801e+00
1.11300000e+05 -1.90150140e+00
1.11300000e+05 -1.90150140e+00
1.11400000e+05 -1.91207907e+00
1.11400000e+05 -1.91207907e+00
1.11500000e+05 -1.92270046e+00
1.11500000e+05 -1.92270046e+00
1.11600000e+05 -1.93336496e+00
1.11600000e+05 -1.93336496e+00
1.11700000e+05 -1.94407195e+00
1.11700000e+05 -1.94407195e+00
1.11800000e+05 -1.95482078e+00
1.11800000e+05 -1.95482078e+00
1.11900000e+05 -1.96561076e+00
1.11900000e+05 -1.96561076e+00
1.12000000e+05 -1.97644120e+00
1.12000000e+05 -1.97644120e+00
1.12100000e+05 -1.98731136e+00
1.12100000e+05 -1.98731136e+00
1.12200000e+05 -1.99822047e+00
1.12200000e+05 -1.99822047e+00
1.12300000e+05 -2.00916774e+00
1.12300000e+05 -2.00916774e+00
1.12400000e+05 -2.02015234e+00
1.12400000e+05 -2.02015234e+00
1.12500000e+05 -2.03117343e+00
1.12500000e+05 -2.03117343e+00
1.12600000e+05 -2.04223012e+00
1.12600000e+05 -2.04223012e+00
1.12700000e+05 -2.05332148e+00
1.12700000e+05 -2.05332148e+00
1.12800000e+05 -2.06444658e+00
1.12800000e+05 -2.06444658e+00
1.12900000e+05 -2.07560442e+00
1.12900000e+05 -2.07560442e+00
1.13000000e+05 -2.08679400e+00
1.13000000e+05 -2.08679400e+00
1.13100000e+05 -2.09801427e+00
1.13100000e+05 -2.09801427e+00
1.13200000e+05 -2.10926414e+00
1.13200000e+05 -2.10926414e+00
1.13300000e+05 -2.12054248e+00
1.13300000e+05 -2.12054248e+00
1.13400000e+05 -2.13184816e+00
1.13400000e+05 -2.13184816e+00
1.13500000e+05 -2.14317998e+00
1.13500000e+05 -2.14317998e+00
1.13600000e+05 -2.15453671e+00
1.13600000e+05 -2.15453671e+00
1.13700000e+05 -2.16591709e+00
1.13700000e+05 -2.16591709e+00
1.13800000e+05 -2.17731981e+00
1.13800000e+05 -2.17731981e+00
1.13900000e+05 -2.18874355e+00
1.13900000e+05 -2.18874355e+00
1.14000000e+05 -2.20018691e+00
1.14000000e+05 -2.20018691e+00
1.14100000e+05 -2.21164849e+00
1.14100000e+05 -2.21164849e+00
1.14200000e+05 -2.22312682e+00
1.14200000e+05 -2.22312682e+00
1.14300000e+05 -2.23462042e+00
1.14300000e+05 -2.23462042e+00
1.14400000e+05 -2.24612773e+00
1.14400000e+05 -2.24612773e+00
1.14500000e+05 -2.25764720e+00
1.14500000e+05 -2.25764720e+00
1.14600000e+05 -2.26917718e+00
1.14600000e+05 -2.26917718e+00
1.14700000e+05 -2.28071603e+00
1.14700000e+05 -2.28071603e+00
1.14800000e+05 -2.29226204e+00
1.14800000e+05 -2.29226204e+00
1.14900000e+05 -2.30381346e+00
1.14900000e+05 -2.30381346e+00
1.15000000e+05 -2.31536850e+00
1.15000000e+05 -2.31536850e+00
1.15100000e+05 -2.32692534e+00
1.15100000e+05 -2.32692534e+00
1.15200000e+05 -2.33848209e+00
1.15200000e+05 -2.33848209e+00
1.15300000e+05 -2.35003684e+00
1.15300000e+05 -2.35003684e+00
1.15400000e+05 -2.36158761e+00
1.15400000e+05 -2.36158761e+00
1.15500000e+05 -2.37313241e+00
1.15500000e+05 -2.37313241e+00
1.15600000e+05 -2.38466917e+00
1.15600000e+05 -2.38466917e+00
1.15700000e+05 -2.39619579e+00
1.15700000e+05 -2.39619579e+00
1.15800000e+05 -2.40771014e+00
1.15800000e+05 -2.40771014e+00
1.15900000e+05 -2.41921001e+00
1.15900000e+05 -2.41921001e+00
1.16000000e+05 -2.43069318e+00
1.16000000e+05 -2.43069318e+00
1.16100000e+05 -2.44215736e+00
1.16100000e+05 -2.44215736e+00
1.16200000e+05 -2.45360022e+00
1.16200000e+05 -2.45360022e+00
1.16300000e+05 -2.46501938e+00
1.16300000e+05 -2.46501938e+00
1.16400000e+05 -2.47641244e+00
1.16400000e+05 -2.47641244e+00
1.16500000e+05 -2.48777691e+00
1.16500000e+05 -2.48777691e+00
1.16600000e+05 -2.49911030e+00
1.16600000e+05 -2.49911030e+00
1.16700000e+05 -2.51041002e+00
1.16700000e+05 -2.51041002e+00
1.16800000e+05 -2.52167349e+00
1.16800000e+05 -2.52167349e+00
1.16900000e+05 -2.53289806e+00
1.16900000e+05 -2.53289806e+00
1.17000000e+05 -2.54408101e+00
1.17000000e+05 -2.54408101e+00
1.17100000e+05 -2.55521961e+00
1.17100000e+05 -2.55521961e+00
1.17200000e+05 -2.56631108e+00
1.17200000e+05 -2.56631108e+00
1.17300000e+05 -2.57735257e+00
1.17300000e+05 -2.57735257e+00
1.17400000e+05 -2.58834121e+00
1.17400000e+05 -2.58834121e+00
1.17500000e+05 -2.59927407e+00
1.17500000e+05 -2.59927407e+00
1.17600000e+05 -2.61014819e+00
1.17600000e+05 -2.61014819e+00
1.17700000e+05 -2.62096055e+00
1.17700000e+05 -2.62096055e+00
1.17800000e+05 -2.63170810e+00
1.17800000e+05 -2.63170810e+00
1.17900000e+05 -2.64238774e+00
1.17900000e+05 -2.64238774e+00
1.18000000e+05 -2.65299633e+00
1.18000000e+05 -2.65299633e+00
1.18100000e+05 -2.66353068e+00
1.18100000e+05 -2.66353068e+00
1.18200000e+05 -2.67398758e+00
1.18200000e+05 -2.67398758e+00
1.18300000e+05 -2.68436375e+00
1.18300000e+05 -2.68436375e+00
1.18400000e+05 -2.69465590e+00
1.18400000e+05 -2.69465590e+00
1.18500000e+05 -2.70486067e+00
1.18500000e+05 -2.70486067e+00
1.18600000e+05 -2.71497469e+00
1.18600000e+05 -2.71497469e+00
1.18700000e+05 -2.72499454e+00
1.18700000e+05 -2.72499454e+00
1.18800000e+05 -2.73491676e+00
1.18800000e+05 -2.73491676e+00
1.18900000e+05 -2.74473785e+00
1.18900000e+05 -2.74473785e+00
1.19000000e+05 -2.75445430e+00
1.19000000e+05 -2.75445430e+00
1.19100000e+05 -2.76406254e+00
1.19100000e+05 -2.76406254e+00
1.19200000e+05 -2.77355898e+00
1.19200000e+05 -2.77355898e+00
1.19300000e+05 -2.78294000e+00
1.19300000e+05 -2.78294000e+00
1.19400000e+05 -2.79220194e+00
1.19400000e+05 -2.79220194e+00
1.19500000e+05 -2.80134111e+00
1.19500000e+05 -2.80134111e+00
1.19600000e+05 -2.81035382e+00
1.19600000e+05 -2.81035382e+00
1.19700000e+05 -2.81923631e+00
1.19700000e+05 -2.81923631e+00
1.19800000e+05 -2.82798483e+00
1.19800000e+05 -2.82798483e+00
1.19900000e+05 -2.83659560e+00
1.19900000e+05 -2.83659560e+00
1.20000000e+05 -2.84506480e+00
1.20000000e+05 -2.84506480e+00
1.20100000e+05 -2.85338862e+00
1.20100000e+05 -2.85338862e+00
1.20200000e+05 -2.86156319e+00
1.20200000e+05 -2.86156319e+00
1.20300000e+05 -2.86958467e+00
1.20300000e+05 -2.86958467e+00
1.20400000e+05 -2.87744916e+00
1.20400000e+05 -2.87744916e+00
1.20500000e+05 -2.88515278e+00
1.20500000e+05 -2.88515278e+00
1.20600000e+05 -2.89269163e+00
1.20600000e+05 -2.89269163e+00
1.20700000e+05 -2.90006178e+00
1.20700000e+05 -2.90006178e+00
1.20800000e+05 -2.90725932e+00
1.20800000e+05 -2.90725932e+00
1.20900000e+05 -2.91428032e+00
1.20900000e+05 -2.91428032e+00
1.21000000e+05 -2.92112084e+00
1.21000000e+05 -2.92112084e+00
1.21100000e+05 -2.92777694e+00
1.21100000e+05 -2.92777694e+00
1.21200000e+05 -2.93424470e+00
1.21200000e+05 -2.93424470e+00
1.21300000e+05 -2.94052018e+00
1.21300000e+05 -2.94052018e+00
1.21400000e+05 -2.94659944e+00
1.21400000e+05 -2.94659944e+00
1.21500000e+05 -2.95247857e+00
1.21500000e+05 -2.95247857e+00
1.21600000e+05 -2.95815365e+00
1.21600000e+05 -2.95815365e+00
1.21700000e+05 -2.96362077e+00
1.21700000e+05 -2.96362077e+00
1.21800000e+05 -2.96887604e+00
1.21800000e+05 -2.96887604e+00
1.21900000e+05 -2.97391558e+00
1.21900000e+05 -2.97391558e+00
1.22000000e+05 -2.97873554e+00
1.22000000e+05 -2.97873554e+00
1.22100000e+05 -2.98333208e+00
1.22100000e+05 -2.98333208e+00
1.22200000e+05 -2.98770138e+00
1.22200000e+05 -2.98770138e+00
1.22300000e+05 -2.99183965e+00
1.22300000e+05 -2.99183965e+00
1.22400000e+05 -2.99574312e+00
1.22400000e+05 -2.99574312e+00
1.22500000e+05 -2.99940806e+00
1.22500000e+05 -2.99940806e+00
1.22600000e+05 -3.00283077e+00
1.22600000e+05 -3.00283077e+00
1.22700000e+05 -3.00600758e+00
1.22700000e+05 -3.00600758e+00
1.22800000e+05 -3.00893487e+00
1.22800000e+05 -3.00893487e+00
1.22900000e+05 -3.01160903e+00
1.22900000e+05 -3.01160903e+00
1.23000000e+05 -3.01402653e+00
1.23000000e+05 -3.01402653e+00
1.23100000e+05 -3.01618387e+00
1.23100000e+05 -3.01618387e+00
1.23200000e+05 -3.01807758e+00
1.23200000e+05 -3.01807758e+00
1.23300000e+05 -3.01970428e+00
1.23300000e+05 -3.01970428e+00
1.23400000e+05 -3.02106060e+00
1.23400000e+05 -3.02106060e+00
1.23500000e+05 -3.02214325e+00
1.23500000e+05 -3.02214325e+00
1.23600000e+05 -3.02294901e+00
1.23600000e+05 -3.02294901e+00
1.23700000e+05 -3.02347469e+00
1.23700000e+05 -3.02347469e+00
1.23800000e+05 -3.02371718e+00
1.23800000e+05 -3.02371718e+00
1.23900000e+05 -3.02367344e+00
1.23900000e+05 -3.02367344e+00
1.24000000e+05 -3.02334050e+00
1.24000000e+05 -3.02334050e+00
1.24100000e+05 -3.02271546e+00
1.24100000e+05 -3.02271546e+00
1.24200000e+05 -3.02179548e+00
1.24200000e+05 -3.02179548e+00
1.24300000e+05 -3.02057781e+00
1.24300000e+05 -3.02057781e+00
1.24400000e+05 -3.01905979e+00
1.24400000e+05 -3.01905979e+00
1.24500000e+05 -3.01723883e+00
1.24500000e+05 -3.01723883e+00
1.24600000e+05 -3.01511241e+00
1.24600000e+05 -3.01511241e+00
1.24700000e+05 -3.01267813e+00
1.24700000e+05 -3.01267813e+00
1.24800000e+05 -3.00993365e+00
1.24800000e+05 -3.00993365e+00
1.24900000e+05 -3.00687675e+00
1.24900000e+05 -3.00687675e+00
1.25000000e+05 -3.00350529e+00
1.25000000e+05 -3.00350529e+00
1.25100000e+05 -2.99981721e+00
1.25100000e+05 -2.99981721e+00
1.25200000e+05 -2.99581059e+00
1.25200000e+05 -2.99581059e+00
1.25300000e+05 -2.99148359e+00
1.25300000e+05 -2.99148359e+00
1.25400000e+05 -2.98683446e+00
1.25400000e+05 -2.98683446e+00
1.25500000e+05 -2.98186159e+00
1.25500000e+05 -2.98186159e+00
1.25600000e+05 -2.97656346e+00
1.25600000e+05 -2.97656346e+00
1.25700000e+05 -2.97093865e+00
1.25700000e+05 -2.97093865e+00
1.25800000e+05 -2.96498589e+00
1.25800000e+05 -2.96498589e+00
1.25900000e+05 -2.95870399e+00
1.25900000e+05 -2.95870399e+00
1.26000000e+05 -2.95209190e+00
1.26000000e+05 -2.95209190e+00
1.26100000e+05 -2.94514868e+00
1.26100000e+05 -2.94514868e+00
1.26200000e+05 -2.93787351e+00
1.26200000e+05 -2.93787351e+00
1.26300000e+05 -2.93026572e+00
1.26300000e+05 -2.93026572e+00
1.26400000e+05 -2.92232472e+00
1.26400000e+05 -2.92232472e+00
1.26500000e+05 -2.91405010e+00
1.26500000e+05 -2.91405010e+00
1.26600000e+05 -2.90544154e+00
1.26600000e+05 -2.90544154e+00
1.26700000e+05 -2.89649887e+00
1.26700000e+05 -2.89649887e+00
1.26800000e+05 -2.88722206e+00
1.26800000e+05 -2.88722206e+00
1.26900000e+05 -2.87761119e+00
1.26900000e+05 -2.87761119e+00
1.27000000e+05 -2.86766651e+00
1.27000000e+05 -2.86766651e+00
1.27100000e+05 -2.85738837e+00
1.27100000e+05 -2.85738837e+00
1.27200000e+05 -2.84677730e+00
1.27200000e+05 -2.84677730e+00
1.27300000e+05 -2.83583395e+00
1.27300000e+05 -2.83583395e+00
1.27400000e+05 -2.82455911e+00
1.27400000e+05 -2.82455911e+00
1.27500000e+05 -2.81295372e+00
1.27500000e+05 -2.81295372e+00
1.27600000e+05 -2.80101886e+00
1.27600000e+05 -2.80101886e+00
1.27700000e+05 -2.78875576e+00
1.27700000e+05 -2.78875576e+00
1.27800000e+05 -2.77616580e+00
1.27800000e+05 -2.77616580e+00
1.27900000e+05 -2.76325050e+00
1.27900000e+05 -2.76325050e+00
1.28000000e+05 -2.75001154e+00
1.28000000e+05 -2.75001154e+00
1.28100000e+05 -2.73645074e+00
1.28100000e+05 -2.73645074e+00
1.28200000e+05 -2.72257008e+00
1.28200000e+05 -2.72257008e+00
1.28300000e+05 -2.70837166e+00
1.28300000e+05 -2.70837166e+00
1.28400000e+05 -2.69385779e+00
1.28400000e+05 -2.69385779e+00
1.28500000e+05 -2.67903087e+00
1.28500000e+05 -2.67903087e+00
1.28600000e+05 -2.66389349e+00
1.28600000e+05 -2.66389349e+00
1.28700000e+05 -2.64844837e+00
1.28700000e+05 -2.64844837e+00
1.28800000e+05 -2.63269842e+00
1.28800000e+05 -2.63269842e+00
1.28900000e+05 -2.61664665e+00
1.28900000e+05 -2.61664665e+00
1.29000000e+05 -2.60029626e+00
1.29000000e+05 -2.60029626e+00
1.29100000e+05 -2.58365060e+00
1.29100000e+05 -2.58365060e+00
1.29200000e+05 -2.56671315e+00
1.29200000e+05 -2.56671315e+00
1.29300000e+05 -2.54948755e+00
1.29300000e+05 -2.54948755e+00
1.29400000e+05 -2.53197761e+00
1.29400000e+05 -2.53197761e+00
1.29500000e+05 -2.51418727e+00
1.29500000e+05 -2.51418727e+00
1.29600000e+05 -2.49612063e+00
1.29600000e+05 -2.49612063e+00
1.29700000e+05 -2.47778193e+00
1.29700000e+05 -2.47778193e+00
1.29800000e+05 -2.45917556e+00
1.29800000e+05 -2.45917556e+00
1.29900000e+05 -2.44030606e+00
1.29900000e+05 -2.44030606e+00
1.30000000e+05 -2.42117813e+00
1.30000000e+05 -2.42117813e+00
1.30100000e+05 -2.40179658e+00
1.30100000e+05 -2.40179658e+00
1.30200000e+05 -2.38216638e+00
1.30200000e+05 -2.38216638e+00
1.30300000e+05 -2.36229267e+00
1.30300000e+05 -2.36229267e+00
1.30400000e+05 -2.34218067e+00
1.30400000e+05 -2.34218067e+00
1.30500000e+05 -2.32183579e+00
1.30500000e+05 -2.32183579e+00
1.30600000e+05 -2.30126355e+00
1.30600000e+05 -2.30126355e+00
1.30700000e+05 -2.28046961e+00
1.30700000e+05 -2.28046961e+00
1.30800000e+05 -2.25945976e+00
1.30800000e+05 -2.25945976e+00
1.30900000e+05 -2.23823991e+00
1.30900000e+05 -2.23823991e+00
1.31000000e+05 -2.21681610e+00
1.31000000e+05 -2.21681610e+00
1.31100000e+05 -2.19519451e+00
1.31100000e+05 -2.19519451e+00
1.31200000e+05 -2.17338142e+00
1.31200000e+05 -2.17338142e+00
1.31300000e+05 -2.15138322e+00
1.31300000e+05 -2.15138322e+00
1.31400000e+05 -2.12920644e+00
1.31400000e+05 -2.12920644e+00
1.31500000e+05 -2.10685769e+00
1.31500000e+05 -2.10685769e+00
1.31600000e+05 -2.08434371e+00
1.31600000e+05 -2.08434371e+00
1.31700000e+05 -2.06167133e+00
1.31700000e+05 -2.06167133e+00
1.31800000e+05 -2.03884747e+00
1.31800000e+05 -2.03884747e+00
1.31900000e+05 -2.01587916e+00
1.31900000e+05 -2.01587916e+00
1.32000000e+05 -1.99277351e+00
1.32000000e+05 -1.99277351e+00
1.32100000e+05 -1.96953771e+00
1.32100000e+05 -1.96953771e+00
1.32200000e+05 -1.94617904e+00
1.32200000e+05 -1.94617904e+00
1.32300000e+05 -1.92270483e+00
1.32300000e+05 -1.92270483e+00
1.32400000e+05 -1.89912252e+00
1.32400000e+05 -1.89912252e+00
1.32500000e+05 -1.87543956e+00
1.32500000e+05 -1.87543956e+00
1.32600000e+05 -1.85166349e+00
1.32600000e+05 -1.85166349e+00
1.32700000e+05 -1.82780190e+00
1.32700000e+05 -1.82780190e+00
1.32800000e+05 -1.80386242e+00
1.32800000e+05 -1.80386242e+00
1.32900000e+05 -1.77985270e+00
1.32900000e+05 -1.77985270e+00
1.33000000e+05 -1.75578044e+00
1.33000000e+05 -1.75578044e+00
1.33100000e+05 -1.73165336e+00
1.33100000e+05 -1.73165336e+00
1.33200000e+05 -1.70747919e+00
1.33200000e+05 -1.70747919e+00
1.33300000e+05 -1.68326568e+00
1.33300000e+05 -1.68326568e+00
1.33400000e+05 -1.65902055e+00
1.33400000e+05 -1.65902055e+00
1.33500000e+05 -1.63475155e+00
1.33500000e+05 -1.63475155e+00
1.33600000e+05 -1.61046638e+00
1.33600000e+05 -1.61046638e+00
1.33700000e+05 -1.58617275e+00
1.33700000e+05 -1.58617275e+00
1.33800000e+05 -1.56187830e+00
1.33800000e+05 -1.56187830e+00
1.33900000e+05 -1.53759066e+00
1.33900000e+05 -1.53759066e+00
1.34000000e+05 -1.51331738e+00
1.34000000e+05 -1.51331738e+00
1.34100000e+05 -1.48906596e+00
1.34100000e+05 -1.48906596e+00
1.34200000e+05 -1.46484383e+00
1.34200000e+05 -1.46484383e+00
1.34300000e+05 -1.44065834e+00
1.34300000e+05 -1.44065834e+00
1.34400000e+05 -1.41651673e+00
1.34400000e+05 -1.41651673e+00
1.34500000e+05 -1.39242617e+00
1.34500000e+05 -1.39242617e+00
1.34600000e+05 -1.36839368e+00
1.34600000e+05 -1.36839368e+00
1.34700000e+05 -1.34442619e+00
1.34700000e+05 -1.34442619e+00
1.34800000e+05 -1.32053047e+00
1.34800000e+05 -1.32053047e+00
1.34900000e+05 -1.29671316e+00
1.34900000e+05 -1.29671316e+00
1.35000000e+05 -1.27298074e+00
1.35000000e+05 -1.27298074e+00
1.35100000e+05 -1.24933952e+00
1.35100000e+05 -1.24933952e+00
1.35200000e+05 -1.22579563e+00
1.35200000e+05 -1.22579563e+00
1.35300000e+05 -1.20235501e+00
1.35300000e+05 -1.20235501e+00
1.35400000e+05 -1.17902341e+00
1.35400000e+05 -1.17902341e+00
1.35500000e+05 -1.15580635e+00
1.35500000e+05 -1.15580635e+00
1.35600000e+05 -1.13270915e+00
1.35600000e+05 -1.13270915e+00
1.35700000e+05 -1.10973687e+00
1.35700000e+05 -1.10973687e+00
1.35800000e+05 -1.08689434e+00
1.35800000e+05 -1.08689434e+00
1.35900000e+05 -1.06418613e+00
1.35900000e+05 -1.06418613e+00
1.36000000e+05 -1.04161656e+00
1.36000000e+05 -1.04161656e+00
1.36100000e+05 -1.01918964e+00
1.36100000e+05 -1.01918964e+00
1.36200000e+05 -9.96909136e-01
1.36200000e+05 -9.96909136e-01
1.36300000e+05 -9.74778482e-01
1.36300000e+05 -9.74778482e-01
1.36400000e+05 -9.52800826e-01
1.36400000e+05 -9.52800826e-01
1.36500000e+05 -9.30979000e-01
1.36500000e+05 -9.30979000e-01
1.36600000e+05 -9.09315515e-01
1.36600000e+05 -9.09315515e-01
1.36700000e+05 -8.87812552e-01
1.36700000e+05 -8.87812552e-01
1.36800000e+05 -8.66471956e-01
1.36800000e+05 -8.66471956e-01
1.36900000e+05 -8.45295231e-01
1.36900000e+05 -8.45295231e-01
1.37000000e+05 -8.24283531e-01
1.37000000e+05 -8.24283531e-01
1.37100000e+05 -8.03437659e-01
1.37100000e+05 -8.03437659e-01
1.37200000e+05 -7.82758058e-01
1.37200000e+05 -7.82758058e-01
1.37300000e+05 -7.62244812e-01
1.37300000e+05 -7.62244812e-01
1.37400000e+05 -7.41897640e-01
1.37400000e+05 -7.41897640e-01
1.37500000e+05 -7.21715896e-01
1.37500000e+05 -7.21715896e-01
1.37600000e+05 -7.01698569e-01
1.37600000e+05 -7.01698569e-01
1.37700000e+05 -6.81844279e-01
1.37700000e+05 -6.81844279e-01
1.37800000e+05 -6.62151283e-01
1.37800000e+05 -6.62151283e-01
1.37900000e+05 -6.42617474e-01
1.37900000e+05 -6.42617474e-01
1.38000000e+05 -6.23240385e-01
1.38000000e+05 -6.23240385e-01
1.38100000e+05 -6.04017194e-01
1.38100000e+05 -6.04017194e-01
1.38200000e+05 -5.84944727e-01
1.38200000e+05 -5.84944727e-01
1.38300000e+05 -5.66019465e-01
1.38300000e+05 -5.66019465e-01
1.38400000e+05 -5.47237554e-01
1.38400000e+05 -5.47237554e-01
1.38500000e+05 -5.28594808e-01
1.38500000e+05 -5.28594808e-01
1.38600000e+05 -5.10086725e-01
1.38600000e+05 -5.10086725e-01
1.38700000e+05 -4.91708491e-01
1.38700000e+05 -4.91708491e-01
1.38800000e+05 -4.73454994e-01
1.38800000e+05 -4.73454994e-01
1.38900000e+05 -4.55320840e-01
1.38900000e+05 -4.55320840e-01
1.39000000e+05 -4.37300359e-01
1.39000000e+05 -4.37300359e-01
1.39100000e+05 -4.19387626e-01
1.39100000e+05 -4.19387626e-01
1.39200000e+05 -4.01576472e-01
1.39200000e+05 -4.01576472e-01
1.39300000e+05 -3.83860501e-01
1.39300000e+05 -3.83860501e-01
1.39400000e+05 -3.66233109e-01
1.39400000e+05 -3.66233109e-01
1.39500000e+05 -3.48687496e-01
1.39500000e+05 -3.48687496e-01
1.39600000e+05 -3.31216690e-01
1.39600000e+05 -3.31216690e-01
1.39700000e+05 -3.13813560e-01
1.39700000e+05 -3.13813560e-01
1.39800000e+05 -2.96470842e-01
1.39800000e+05 -2.96470842e-01
1.39900000e+05 -2.79181149e-01
1.39900000e+05 -2.79181149e-01
1.40000000e+05 -2.61937000e-01
1.40000000e+05 -2.61937000e-01
1.40100000e+05 -2.44730834e-01
1.40100000e+05 -2.44730834e-01
1.40200000e+05 -2.27555032e-01
1.40200000e+05 -2.27555032e-01
1.40300000e+05 -2.10401939e-01
1.40300000e+05 -2.10401939e-01
1.40400000e+05 -1.93263878e-01
1.40400000e+05 -1.93263878e-01
1.40500000e+05 -1.76133181e-01
1.40500000e+05 -1.76133181e-01
1.40600000e+05 -1.59002196e-01
1.40600000e+05 -1.59002196e-01
1.40700000e+05 -1.41863317e-01
1.40700000e+05 -1.41863317e-01
1.40800000e+05 -1.24708998e-01
1.40800000e+05 -1.24708998e-01
1.40900000e+05 -1.07531773e-01
1.40900000e+05 -1.07531773e-01
1.41000000e+05 -9.03242752e-02
1.41000000e+05 -9.03242752e-02
1.41100000e+05 -7.30792522e-02
1.41100000e+05 -7.30792522e-02
1.41200000e+05 -5.57895865e-02
1.41200000e+05 -5.57895865e-02
1.41300000e+05 -3.84483097e-02
1.41300000e+05 -3.84483097e-02
1.41400000e+05 -2.10486188e-02
1.41400000e+05 -2.10486188e-02
1.41500000e+05 -3.58389078e-03
1.41500000e+05 -3.58389078e-03
1.41600000e+05 1.39523033e-02
1.41600000e+05 1.39523033e-02
1.41700000e+05 3.15661853e-02
1.41700000e+05 3.15661853e-02
1.41800000e+05 4.92637581e-02
1.41800000e+05 4.92637581e-02
1.41900000e+05 6.70507942e-02
1.41900000e+05 6.70507942e-02
1.42000000e+05 8.49328259e-02
1.42000000e+05 8.49328259e-02
1.42100000e+05 1.02915136e-01
1.42100000e+05 1.02915136e-01
1.42200000e+05 1.21002750e-01
1.42200000e+05 1.21002750e-01
1.42300000e+05 1.39200429e-01
1.42300000e+05 1.39200429e-01
1.42400000e+05 1.57512663e-01
1.42400000e+05 1.57512663e-01
1.42500000e+05 1.75943667e-01
1.42500000e+05 1.75943667e-01
1.42600000e+05 1.94497377e-01
1.42600000e+05 1.94497377e-01
1.42700000e+05 2.13177445e-01
1.42700000e+05 2.13177445e-01
1.42800000e+05 2.31987242e-01
1.42800000e+05 2.31987242e-01
1.42900000e+05 2.50929849e-01
1.42900000e+05 2.50929849e-01
1.43000000e+05 2.70008065e-01
1.43000000e+05 2.70008065e-01
1.43100000e+05 2.89224403e-01
1.43100000e+05 2.89224403e-01
1.43200000e+05 3.08581092e-01
1.43200000e+05 3.08581092e-01
1.43300000e+05 3.28080082e-01
1.43300000e+05 3.28080082e-01
1.43400000e+05 3.47723043e-01
1.43400000e+05 3.47723043e-01
1.43500000e+05 3.67511374e-01
1.43500000e+05 3.67511374e-01
1.43600000e+05 3.87446203e-01
1.43600000e+05 3.87446203e-01
1.43700000e+05 4.07528393e-01
1.43700000e+05 4.07528393e-01
1.43800000e+05 4.27758550e-01
1.43800000e+05 4.27758550e-01
1.43900000e+05 4.48137028e-01
1.43900000e+05 4.48137028e-01
1.44000000e+05 4.68663936e-01
1.44000000e+05 4.68663936e-01
1.44100000e+05 4.89339143e-01
1.44100000e+05 4.89339143e-01
1.44200000e+05 5.10162289e-01
1.44200000e+05 5.10162289e-01
1.44300000e+05 5.31132789e-01
1.44300000e+05 5.31132789e-01
1.44400000e+05 5.52249846e-01
1.44400000e+05 5.52249846e-01
1.44500000e+05 5.73512454e-01
1.44500000e+05 5.73512454e-01
1.44600000e+05 5.94919410e-01
1.44600000e+05 5.94919410e-01
1.44700000e+05 6.16469323e-01
1.44700000e+05 6.16469323e-01
1.44800000e+05 6.38160620e-01
1.44800000e+05 6.38160620e-01
1.44900000e+05 6.59991555e-01
1.44900000e+05 6.59991555e-01
1.45000000e+05 6.81960221e-01
1.45000000e+05 6.81960221e-01
1.45100000e+05 7.04064558e-01
1.45100000e+05 7.04064558e-01
1.45200000e+05 7.26302359e-01
1.45200000e+05 7.26302359e-01
1.45300000e+05 7.48671279e-01
1.45300000e+05 7.48671279e-01
1.45400000e+05 7.71168848e-01
1.45400000e+05 7.71168848e-01
1.45500000e+05 7.93792475e-01
1.45500000e+05 7.93792475e-01
1.45600000e+05 8.16539458e-01
1.45600000e+05 8.16539458e-01
1.45700000e+05 8.39406992e-01
1.45700000e+05 8.39406992e-01
1.45800000e+05 8.62392176e-01
1.45800000e+05 8.62392176e-01
1.45900000e+05 8.85492024e-01
1.45900000e+05 8.85492024e-01
1.46000000e+05 9.08703467e-01
1.46000000e+05 9.08703467e-01
1.46100000e+05 9.32023365e-01
1.46100000e+05 9.32023365e-01
1.46200000e+05 9.55448513e-01
1.46200000e+05 9.55448513e-01
1.46300000e+05 9.78975647e-01
1.46300000e+05 9.78975647e-01
1.46400000e+05 1.00260145e+00
1.46400000e+05 1.00260145e+00
1.46500000e+05 1.02632256e+00
1.46500000e+05 1.02632256e+00
1.46600000e+05 1.05013557e+00
1.46600000e+05 1.05013557e+00
1.46700000e+05 1.07403704e+00
1.46700000e+05 1.07403704e+00
1.46800000e+05 1.09802352e+00
1.46800000e+05 1.09802352e+00
1.46900000e+05 1.12209150e+00
1.46900000e+05 1.12209150e+00
1.47000000e+05 1.14623749e+00
1.47000000e+05 1.14623749e+00
1.47100000e+05 1.17045796e+00
1.47100000e+05 1.17045796e+00
1.47200000e+05 1.19474937e+00
1.47200000e+05 1.19474937e+00
1.47300000e+05 1.21910818e+00
1.47300000e+05 1.21910818e+00
1.47400000e+05 1.24353086e+00
1.47400000e+05 1.24353086e+00
1.47500000e+05 1.26801387e+00
1.47500000e+05 1.26801387e+00
1.47600000e+05 1.29255367e+00
1.47600000e+05 1.29255367e+00
1.47700000e+05 1.31714674e+00
1.47700000e+05 1.31714674e+00
1.47800000e+05 1.34178956e+00
1.47800000e+05 1.34178956e+00
1.47900000e+05 1.36647863e+00
1.47900000e+05 1.36647863e+00
1.48000000e+05 1.39121047e+00
1.48000000e+05 1.39121047e+00
1.48100000e+05 1.41598160e+00
1.48100000e+05 1.41598160e+00
1.48200000e+05 1.44078859e+00
1.48200000e+05 1.44078859e+00
1.48300000e+05 1.46562800e+00
1.48300000e+05 1.46562800e+00
1.48400000e+05 1.49049643e+00
1.48400000e+05 1.49049643e+00
1.48500000e+05 1.51539051e+00
1.48500000e+05 1.51539051e+00
1.48600000e+05 1.54030688e+00
1.48600000e+05 1.54030688e+00
1.48700000e+05 1.56524223e+00
1.48700000e+05 1.56524223e+00
1.48800000e+05 1.59019326e+00
1.48800000e+05 1.59019326e+00
1.48900000e+05 1.61515669e+00
1.48900000e+05 1.61515669e+00
1.49000000e+05 1.64012929e+00
1.49000000e+05 1.64012929e+00
1.49100000e+05 1.66510786e+00
1.49100000e+05 1.66510786e+00
1.49200000e+05 1.69008922e+00
1.49200000e+05 1.69008922e+00
1.49300000e+05 1.71507021e+00
1.49300000e+05 1.71507021e+00
1.49400000e+05 1.74004773e+00
1.49400000e+05 1.74004773e+00
1.49500000e+05 1.76501868e+00
1.49500000e+05 1.76501868e+00
1.49600000e+05 1.78998001e+00
1.49600000e+05 1.78998001e+00
1.49700000e+05 1.81492869e+00
1.49700000e+05 1.81492869e+00
1.49800000e+05 1.83986172e+00
1.49800000e+05 1.83986172e+00
1.49900000e+05 1.86477614e+00
1.49900000e+05 1.86477614e+00
1.50000000e+05 1.88966901e+00
1.50000000e+05 1.88966901e+00
1.50100000e+05 1.91453742e+00
1.50100000e+05 1.91453742e+00
1.50200000e+05 1.93937848e+00
1.50200000e+05 1.93937848e+00
1.50300000e+05 1.96418934e+00
1.50300000e+05 1.96418934e+00
1.50400000e+05 1.98896718e+00
1.50400000e+05 1.98896718e+00
1.50500000e+05 2.01370918e+00
1.50500000e+05 2.01370918e+00
1.50600000e+05 2.03841258e+00
1.50600000e+05 2.03841258e+00
1.50700000e+05 2.06307463e+00
1.50700000e+05 2.06307463e+00
1.50800000e+05 2.08769259e+00
1.50800000e+05 2.08769259e+00
1.50900000e+05 2.11226377e+00
1.50900000e+05 2.11226377e+00
1.51000000e+05 2.13678548e+00
1.51000000e+05 2.13678548e+00
1.51100000e+05 2.16125506e+00
1.51100000e+05 2.16125506e+00
1.51200000e+05 2.18566988e+00
1.51200000e+05 2.18566988e+00
1.51300000e+05 2.21002732e+00
1.51300000e+05 2.21002732e+00
1.51400000e+05 2.23432478e+00
1.51400000e+05 2.23432478e+00
1.51500000e+05 2.25855970e+00
1.51500000e+05 2.25855970e+00
1.51600000e+05 2.28272949e+00
1.51600000e+05 2.28272949e+00
1.51700000e+05 2.30683163e+00
1.51700000e+05 2.30683163e+00
1.51800000e+05 2.33086359e+00
1.51800000e+05 2.33086359e+00
1.51900000e+05 2.35482284e+00
1.51900000e+05 2.35482284e+00
1.52000000e+05 2.37870691e+00
1.52000000e+05 2.37870691e+00
1.52100000e+05 2.40251330e+00
1.52100000e+05 2.40251330e+00
1.52200000e+05 2.42623954e+00
1.52200000e+05 2.42623954e+00
1.52300000e+05 2.44988318e+00
1.52300000e+05 2.44988318e+00
1.52400000e+05 2.47344175e+00
1.52400000e+05 2.47344175e+00
1.52500000e+05 2.49691283e+00
1.52500000e+05 2.49691283e+00
1.52600000e+05 2.52029398e+00
1.52600000e+05 2.52029398e+00
1.52700000e+05 2.54358278e+00
1.52700000e+05 2.54358278e+00
1.52800000e+05 2.56677681e+00
1.52800000e+05 2.56677681e+00
1.52900000e+05 2.58987365e+00
1.52900000e+05 2.58987365e+00
1.53000000e+05 2.61287091e+00
1.53000000e+05 2.61287091e+00
1.53100000e+05 2.63576618e+00
1.53100000e+05 2.63576618e+00
1.53200000e+05 2.65855705e+00
1.53200000e+05 2.65855705e+00
1.53300000e+05 2.68124113e+00
1.53300000e+05 2.68124113e+00
1.53400000e+05 2.70381603e+00
1.53400000e+05 2.70381603e+00
1.53500000e+05 2.72627935e+00
1.53500000e+05 2.72627935e+00
1.53600000e+05 2.74862869e+00
1.53600000e+05 2.74862869e+00
1.53700000e+05 2.77086167e+00
1.53700000e+05 2.77086167e+00
1.53800000e+05 2.79297589e+00
1.53800000e+05 2.79297589e+00
1.53900000e+05 2.81496895e+00
1.53900000e+05 2.81496895e+00
1.54000000e+05 2.83683846e+00
1.54000000e+05 2.83683846e+00
1.54100000e+05 2.85858202e+00
1.54100000e+05 2.85858202e+00
1.54200000e+05 2.88019723e+00
1.54200000e+05 2.88019723e+00
1.54300000e+05 2.90168170e+00
1.54300000e+05 2.90168170e+00
1.54400000e+05 2.92303302e+00
1.54400000e+05 2.92303302e+00
1.54500000e+05 2.94424879e+00
1.54500000e+05 2.94424879e+00
1.54600000e+05 2.96532661e+00
1.54600000e+05 2.96532661e+00
1.54700000e+05 2.98626406e+00
1.54700000e+05 2.98626406e+00
1.54800000e+05 3.00705874e+00
1.54800000e+05 3.00705874e+00
1.54900000e+05 3.02770824e+00
1.54900000e+05 3.02770824e+00
1.55000000e+05 3.05213988e+00
1.55000000e+05 3.05213988e+00
1.55100000e+05 3.07195970e+00
1.55100000e+05 3.07195970e+00
1.55200000e+05 3.09161406e+00
1.55200000e+05 3.09161406e+00
1.55300000e+05 3.11110051e+00
1.55300000e+05 3.11110051e+00
1.55400000e+05 3.13041661e+00
1.55400000e+05 3.13041661e+00
1.55500000e+05 3.14955989e+00
1.55500000e+05 3.14955989e+00
1.55600000e+05 3.16852790e+00
1.55600000e+05 3.16852790e+00
1.55700000e+05 3.18731818e+00
1.55700000e+05 3.18731818e+00
1.55800000e+05 3.20592826e+00
1.55800000e+05 3.20592826e+00
1.55900000e+05 3.22435568e+00
1.55900000e+05 3.22435568e+00
1.56000000e+05 3.24259796e+00
1.56000000e+05 3.24259796e+00
1.56100000e+05 3.26065263e+00
1.56100000e+05 3.26065263e+00
1.56200000e+05 3.27851719e+00
1.56200000e+05 3.27851719e+00
1.56300000e+05 3.29618915e+00
1.56300000e+05 3.29618915e+00
1.56400000e+05 3.31366603e+00
1.56400000e+05 3.31366603e+00
1.56500000e+05 3.33094531e+00
1.56500000e+05 3.33094531e+00
1.56600000e+05 3.34802448e+00
1.56600000e+05 3.34802448e+00
1.56700000e+05 3.36490103e+00
1.56700000e+05 3.36490103e+00
1.56800000e+05 3.38157244e+00
1.56800000e+05 3.38157244e+00
1.56900000e+05 3.39803617e+00
1.56900000e+05 3.39803617e+00
1.57000000e+05 3.41428969e+00
1.57000000e+05 3.41428969e+00
1.57100000e+05 3.43033047e+00
1.57100000e+05 3.43033047e+00
1.57200000e+05 3.44615597e+00
1.57200000e+05 3.44615597e+00
1.57300000e+05 3.46176363e+00
1.57300000e+05 3.46176363e+00
1.57400000e+05 3.47715093e+00
1.57400000e+05 3.47715093e+00
1.57500000e+05 3.49231532e+00
1.57500000e+05 3.49231532e+00
1.57600000e+05 3.50725425e+00
1.57600000e+05 3.50725425e+00
1.57700000e+05 3.52196521e+00
1.57700000e+05 3.52196521e+00
1.57800000e+05 3.53644565e+00
1.57800000e+05 3.53644565e+00
1.57900000e+05 3.55069306e+00
1.57900000e+05 3.55069306e+00
1.58000000e+05 3.56470492e+00
1.58000000e+05 3.56470492e+00
1.58100000e+05 3.57847873e+00
1.58100000e+05 3.57847873e+00
1.58200000e+05 3.59201199e+00
1.58200000e+05 3.59201199e+00
1.58300000e+05 3.60530223e+00
1.58300000e+05 3.60530223e+00
1.58400000e+05 3.61834697e+00
1.58400000e+05 3.61834697e+00
1.58500000e+05 3.63114375e+00
1.58500000e+05 3.63114375e+00
1.58600000e+05 3.64369012e+00
1.58600000e+05 3.64369012e+00
1.58700000e+05 3.65598366e+00
1.58700000e+05 3.65598366e+00
1.58800000e+05 3.66802194e+00
1.58800000e+05 3.66802194e+00
1.58900000e+05 3.67980255e+00
1.58900000e+05 3.67980255e+00
1.59000000e+05 3.69132309e+00
1.59000000e+05 3.69132309e+00
1.59100000e+05 3.70258116e+00
1.59100000e+05 3.70258116e+00
1.59200000e+05 3.71357438e+00
1.59200000e+05 3.71357438e+00
1.59300000e+05 3.72430038e+00
1.59300000e+05 3.72430038e+00
1.59400000e+05 3.73475679e+00
1.59400000e+05 3.73475679e+00
1.59500000e+05 3.74494124e+00
1.59500000e+05 3.74494124e+00
1.59600000e+05 3.75485138e+00
1.59600000e+05 3.75485138e+00
1.59700000e+05 3.76448487e+00
1.59700000e+05 3.76448487e+00
1.59800000e+05 3.77383935e+00
1.59800000e+05 3.77383935e+00
1.59900000e+05 3.78291251e+00
1.59900000e+05 3.78291251e+00
1.60000000e+05 3.79170200e+00
1.60000000e+05 3.79170200e+00
1.60100000e+05 3.80020552e+00
1.60100000e+05 3.80020552e+00
1.60200000e+05 3.80842078e+00
1.60200000e+05 3.80842078e+00
1.60300000e+05 3.81634549e+00
1.60300000e+05 3.81634549e+00
1.60400000e+05 3.82397739e+00
1.60400000e+05 3.82397739e+00
1.60500000e+05 3.83131426e+00
1.60500000e+05 3.83131426e+00
1.60600000e+05 3.83835389e+00
1.60600000e+05 3.83835389e+00
1.60700000e+05 3.84509411e+00
1.60700000e+05 3.84509411e+00
1.60800000e+05 3.85153281e+00
1.60800000e+05 3.85153281e+00
1.60900000e+05 3.85766790e+00
1.60900000e+05 3.85766790e+00
1.61000000e+05 3.86349734e+00
1.61000000e+05 3.86349734e+00
1.61100000e+05 3.86901917e+00
1.61100000e+05 3.86901917e+00
1.61200000e+05 3.87423147e+00
1.61200000e+05 3.87423147e+00
1.61300000e+05 3.87913238e+00
1.61300000e+05 3.87913238e+00
1.61400000e+05 3.88372011e+00
1.61400000e+05 3.88372011e+00
1.61500000e+05 3.88799295e+00
1.61500000e+05 3.88799295e+00
1.61600000e+05 3.89194922e+00
1.61600000e+05 3.89194922e+00
1.61700000e+05 3.89558736e+00
1.61700000e+05 3.89558736e+00
1.61800000e+05 3.89890583e+00
1.61800000e+05 3.89890583e+00
1.61900000e+05 3.90190319e+00
1.61900000e+05 3.90190319e+00
1.62000000e+05 3.90457803e+00
1.62000000e+05 3.90457803e+00
1.62100000e+05 3.90692903e+00
1.62100000e+05 3.90692903e+00
1.62200000e+05 3.90895490e+00
1.62200000e+05 3.90895490e+00
1.62300000e+05 3.91065441e+00
1.62300000e+05 3.91065441e+00
1.62400000e+05 3.91202638e+00
1.62400000e+05 3.91202638e+00
1.62500000e+05 3.91306967e+00
1.62500000e+05 3.91306967e+00
1.62600000e+05 3.91378315e+00
1.62600000e+05 3.91378315e+00
1.62700000e+05 3.91416575e+00
1.62700000e+05 3.91416575e+00
1.62800000e+05 3.91421642e+00
1.62800000e+05 3.91421642e+00
1.62900000e+05 3.91393414e+00
1.62900000e+05 3.91393414e+00
1.63000000e+05 3.91331790e+00
1.63000000e+05 3.91331790e+00
1.63100000e+05 3.91236672e+00
1.63100000e+05 3.91236672e+00
1.63200000e+05 3.91107966e+00
1.63200000e+05 3.91107966e+00
1.63300000e+05 3.90945579e+00
1.63300000e+05 3.90945579e+00
1.63400000e+05 3.90749424e+00
1.63400000e+05 3.90749424e+00
1.63500000e+05 3.90519417e+00
1.63500000e+05 3.90519417e+00
1.63600000e+05 3.90255479e+00
1.63600000e+05 3.90255479e+00
1.63700000e+05 3.89957537e+00
1.63700000e+05 3.89957537e+00
1.63800000e+05 3.89625527e+00
1.63800000e+05 3.89625527e+00
1.63900000e+05 3.89259392e+00
1.63900000e+05 3.89259392e+00
1.64000000e+05 3.88859085e+00
1.64000000e+05 3.88859085e+00
1.64100000e+05 3.88424570e+00
1.64100000e+05 3.88424570e+00
1.64200000e+05 3.87955824e+00
1.64200000e+05 3.87955824e+00
1.64300000e+05 3.87452835e+00
1.64300000e+05 3.87452835e+00
1.64400000e+05 3.86915606e+00
1.64400000e+05 3.86915606e+00
1.64500000e+05 3.86344156e+00
1.64500000e+05 3.86344156e+00
1.64600000e+05 3.85738517e+00
1.64600000e+05 3.85738517e+00
1.64700000e+05 3.85098739e+00
1.64700000e+05 3.85098739e+00
1.64800000e+05 3.84424885e+00
1.64800000e+05 3.84424885e+00
1.64900000e+05 3.83717034e+00
1.64900000e+05 3.83717034e+00
1.65000000e+05 3.82975280e+00
1.65000000e+05 3.82975280e+00
1.65100000e+05 3.82199730e+00
1.65100000e+05 3.82199730e+00
1.65200000e+05 3.81390503e+00
1.65200000e+05 3.81390503e+00
1.65300000e+05 3.80547728e+00
1.65300000e+05 3.80547728e+00
1.65400000e+05 3.79671546e+00
1.65400000e+05 3.79671546e+00
1.65500000e+05 3.78762102e+00
1.65500000e+05 3.78762102e+00
1.65600000e+05 3.77819549e+00
1.65600000e+05 3.77819549e+00
1.65700000e+05 3.76844041e+00
1.65700000e+05 3.76844041e+00
1.65800000e+05 3.75835739e+00
1.65800000e+05 3.75835739e+00
1.65900000e+05 3.74794798e+00
1.65900000e+05 3.74794798e+00
1.66000000e+05 3.73721376e+00
1.66000000e+05 3.73721376e+00
1.66100000e+05 3.72615629e+00
1.66100000e+05 3.72615629e+00
1.66200000e+05 3.71477707e+00
1.66200000e+05 3.71477707e+00
1.66300000e+05 3.70307761e+00
1.66300000e+05 3.70307761e+00
1.66400000e+05 3.69105935e+00
1.66400000e+05 3.69105935e+00
1.66500000e+05 3.67872373e+00
1.66500000e+05 3.67872373e+00
1.66600000e+05 3.66607217e+00
1.66600000e+05 3.66607217e+00
1.66700000e+05 3.65310608e+00
1.66700000e+05 3.65310608e+00
1.66800000e+05 3.63982691e+00
1.66800000e+05 3.63982691e+00
1.66900000e+05 3.62623614e+00
1.66900000e+05 3.62623614e+00
1.67000000e+05 3.61233532e+00
1.67000000e+05 3.61233532e+00
1.67100000e+05 3.59812609e+00
1.67100000e+05 3.59812609e+00
1.67200000e+05 3.58361023e+00
1.67200000e+05 3.58361023e+00
1.67300000e+05 3.56878966e+00
1.67300000e+05 3.56878966e+00
1.67400000e+05 3.55366648e+00
1.67400000e+05 3.55366648e+00
1.67500000e+05 3.53824299e+00
1.67500000e+05 3.53824299e+00
1.67600000e+05 3.52252172e+00
1.67600000e+05 3.52252172e+00
1.67700000e+05 3.50650543e+00
1.67700000e+05 3.50650543e+00
1.67800000e+05 3.49019712e+00
1.67800000e+05 3.49019712e+00
1.67900000e+05 3.47360005e+00
1.67900000e+05 3.47360005e+00
1.68000000e+05 3.45671772e+00
1.68000000e+05 3.45671772e+00
1.68100000e+05 3.43955384e+00
1.68100000e+05 3.43955384e+00
1.68200000e+05 3.42211237e+00
1.68200000e+05 3.42211237e+00
1.68300000e+05 3.40439740e+00
1.68300000e+05 3.40439740e+00
1.68400000e+05 3.38641321e+00
1.68400000e+05 3.38641321e+00
1.68500000e+05 3.36816418e+00
1.68500000e+05 3.36816418e+00
1.68600000e+05 3.34965474e+00
1.68600000e+05 3.34965474e+00
1.68700000e+05 3.33088936e+00
1.68700000e+05 3.33088936e+00
1.68800000e+05 3.31187248e+00
1.68800000e+05 3.31187248e+00
1.68900000e+05 3.29260845e+00
1.68900000e+05 3.29260845e+00
1.69000000e+05 3.27310153e+00
1.69000000e+05 3.27310153e+00
1.69100000e+05 3.25335581e+00
1.69100000e+05 3.25335581e+00
1.69200000e+05 3.23337520e+00
1.69200000e+05 3.23337520e+00
1.69300000e+05 3.21316339e+00
1.69300000e+05 3.21316339e+00
1.69400000e+05 3.19272386e+00
1.69400000e+05 3.19272386e+00
1.69500000e+05 3.17205983e+00
1.69500000e+05 3.17205983e+00
1.69600000e+05 3.15117433e+00
1.69600000e+05 3.15117433e+00
1.69700000e+05 3.13007016e+00
1.69700000e+05 3.13007016e+00
1.69800000e+05 3.10874995e+00
1.69800000e+05 3.10874995e+00
1.69900000e+05 3.08721618e+00
1.69900000e+05 3.08721618e+00
1.70000000e+05 3.06547126e+00
1.70000000e+05 3.06547126e+00
1.70100000e+05 3.04351755e+00
1.70100000e+05 3.04351755e+00
1.70200000e+05 3.02135744e+00
1.70200000e+05 3.02135744e+00
1.70300000e+05 2.99899342e+00
1.70300000e+05 2.99899342e+00
1.70400000e+05 2.97642816e+00
1.70400000e+05 2.97642816e+00
1.70500000e+05 2.95366452e+00
1.70500000e+05 2.95366452e+00
1.70600000e+05 2.93070567e+00
1.70600000e+05 2.93070567e+00
1.70700000e+05 2.90755513e+00
1.70700000e+05 2.90755513e+00
1.70800000e+05 2.88421678e+00
1.70800000e+05 2.88421678e+00
1.70900000e+05 2.86069492e+00
1.70900000e+05 2.86069492e+00
1.71000000e+05 2.83699430e+00
1.71000000e+05 2.83699430e+00
1.71100000e+05 2.81312007e+00
1.71100000e+05 2.81312007e+00
1.71200000e+05 2.78907782e+00
1.71200000e+05 2.78907782e+00
1.71300000e+05 2.76487350e+00
1.71300000e+05 2.76487350e+00
1.71400000e+05 2.74051342e+00
1.71400000e+05 2.74051342e+00
1.71500000e+05 2.71600413e+00
1.71500000e+05 2.71600413e+00
1.71600000e+05 2.69135239e+00
1.71600000e+05 2.69135239e+00
1.71700000e+05 2.66656506e+00
1.71700000e+05 2.66656506e+00
1.71800000e+05 2.64164901e+00
1.71800000e+05 2.64164901e+00
1.71900000e+05 2.61661103e+00
1.71900000e+05 2.61661103e+00
1.72000000e+05 2.59145772e+00
1.72000000e+05 2.59145772e+00
1.72100000e+05 2.56619539e+00
1.72100000e+05 2.56619539e+00
1.72200000e+05 2.54083000e+00
1.72200000e+05 2.54083000e+00
1.72300000e+05 2.51536705e+00
1.72300000e+05 2.51536705e+00
1.72400000e+05 2.48981155e+00
1.72400000e+05 2.48981155e+00
1.72500000e+05 2.46416798e+00
1.72500000e+05 2.46416798e+00
1.72600000e+05 2.43844025e+00
1.72600000e+05 2.43844025e+00
1.72700000e+05 2.41263171e+00
1.72700000e+05 2.41263171e+00
1.72800000e+05 2.38674521e+00
1.72800000e+05 2.38674521e+00
1.72900000e+05 2.36078310e+00
1.72900000e+05 2.36078310e+00
1.73000000e+05 2.33474733e+00
1.73000000e+05 2.33474733e+00
1.73100000e+05 2.30863958e+00
1.73100000e+05 2.30863958e+00
1.73200000e+05 2.28246129e+00
1.73200000e+05 2.28246129e+00
1.73300000e+05 2.25621389e+00
1.73300000e+05 2.25621389e+00
1.73400000e+05 2.22989885e+00
1.73400000e+05 2.22989885e+00
1.73500000e+05 2.20351786e+00
1.73500000e+05 2.20351786e+00
1.73600000e+05 2.17707299e+00
1.73600000e+05 2.17707299e+00
1.73700000e+05 2.15056678e+00
1.73700000e+05 2.15056678e+00
1.73800000e+05 2.12400240e+00
1.73800000e+05 2.12400240e+00
1.73900000e+05 2.09738372e+00
1.73900000e+05 2.09738372e+00
1.74000000e+05 2.07071542e+00
1.74000000e+05 2.07071542e+00
1.74100000e+05 2.04400303e+00
1.74100000e+05 2.04400303e+00
1.74200000e+05 2.01725297e+00
1.74200000e+05 2.01725297e+00
1.74300000e+05 1.99047251e+00
1.74300000e+05 1.99047251e+00
1.74400000e+05 1.96366978e+00
1.74400000e+05 1.96366978e+00
1.74500000e+05 1.93685365e+00
1.74500000e+05 1.93685365e+00
1.74600000e+05 1.91003367e+00
1.74600000e+05 1.91003367e+00
1.74700000e+05 1.88321992e+00
1.74700000e+05 1.88321992e+00
1.74800000e+05 1.85642286e+00
1.74800000e+05 1.85642286e+00
1.74900000e+05 1.82965317e+00
1.74900000e+05 1.82965317e+00
1.75000000e+05 1.80292159e+00
1.75000000e+05 1.80292159e+00
1.75100000e+05 1.77623868e+00
1.75100000e+05 1.77623868e+00
1.75200000e+05 1.74961471e+00
1.75200000e+05 1.74961471e+00
1.75300000e+05 1.72305945e+00
1.75300000e+05 1.72305945e+00
1.75400000e+05 1.69658202e+00
1.75400000e+05 1.69658202e+00
1.75500000e+05 1.67019075e+00
1.75500000e+05 1.67019075e+00
1.75600000e+05 1.64389312e+00
1.75600000e+05 1.64389312e+00
1.75700000e+05 1.61769564e+00
1.75700000e+05 1.61769564e+00
1.75800000e+05 1.59160382e+00
1.75800000e+05 1.59160382e+00
1.75900000e+05 1.56562222e+00
1.75900000e+05 1.56562222e+00
1.76000000e+05 1.53975445e+00
1.76000000e+05 1.53975445e+00
1.76100000e+05 1.51400325e+00
1.76100000e+05 1.51400325e+00
1.76200000e+05 1.48837063e+00
1.76200000e+05 1.48837063e+00
1.76300000e+05 1.46285801e+00
1.76300000e+05 1.46285801e+00
1.76400000e+05 1.43746638e+00
1.76400000e+05 1.43746638e+00
1.76500000e+05 1.41219651e+00
1.76500000e+05 1.41219651e+00
1.76600000e+05 1.38704913e+00
1.76600000e+05 1.38704913e+00
1.76700000e+05 1.36202519e+00
1.76700000e+05 1.36202519e+00
1.76800000e+05 1.33712600e+00
1.76800000e+05 1.33712600e+00
1.76900000e+05 1.31235350e+00
1.76900000e+05 1.31235350e+00
1.77000000e+05 1.28771035e+00
1.77000000e+05 1.28771035e+00
1.77100000e+05 1.26320016e+00
1.77100000e+05 1.26320016e+00
1.77200000e+05 1.23882756e+00
1.77200000e+05 1.23882756e+00
1.77300000e+05 1.21459827e+00
1.77300000e+05 1.21459827e+00
1.77400000e+05 1.19051918e+00
1.77400000e+05 1.19051918e+00
1.77500000e+05 1.16659831e+00
1.77500000e+05 1.16659831e+00
1.77600000e+05 1.14284477e+00
1.77600000e+05 1.14284477e+00
1.77700000e+05 1.11926869e+00
1.77700000e+05 1.11926869e+00
1.77800000e+05 1.09588109e+00
1.77800000e+05 1.09588109e+00
1.77900000e+05 1.07269375e+00
1.77900000e+05 1.07269375e+00
1.78000000e+05 1.04971899e+00
1.78000000e+05 1.04971899e+00
1.78100000e+05 1.02696953e+00
1.78100000e+05 1.02696953e+00
1.78200000e+05 1.00445824e+00
1.78200000e+05 1.00445824e+00
1.78300000e+05 9.82197985e-01
1.78300000e+05 9.82197985e-01
1.78400000e+05 9.60201377e-01
1.78400000e+05 9.60201377e-01
1.78500000e+05 9.38480605e-01
1.78500000e+05 9.38480605e-01
1.78600000e+05 9.17047251e-01
1.78600000e+05 9.17047251e-01
1.78700000e+05 8.95912138e-01
1.78700000e+05 8.95912138e-01
1.78800000e+05 8.75085196e-01
1.78800000e+05 8.75085196e-01
1.78900000e+05 8.54575354e-01
1.78900000e+05 8.54575354e-01
1.79000000e+05 8.34390469e-01
1.79000000e+05 8.34390469e-01
1.79100000e+05 8.14537272e-01
1.79100000e+05 8.14537272e-01
1.79200000e+05 7.95021354e-01
1.79200000e+05 7.95021354e-01
1.79300000e+05 7.75847170e-01
1.79300000e+05 7.75847170e-01
1.79400000e+05 7.57018072e-01
1.79400000e+05 7.57018072e-01
1.79500000e+05 7.38536361e-01
1.79500000e+05 7.38536361e-01
1.79600000e+05 7.20403364e-01
1.79600000e+05 7.20403364e-01
1.79700000e+05 7.02619510e-01
1.79700000e+05 7.02619510e-01
1.79800000e+05 6.85184433e-01
1.79800000e+05 6.85184433e-01
1.79900000e+05 6.68097072e-01
1.79900000e+05 6.68097072e-01
1.80000000e+05 6.51355767e-01
1.80000000e+05 6.51355767e-01
1.80100000e+05 6.34958367e-01
1.80100000e+05 6.34958367e-01
1.80200000e+05 6.18902318e-01
1.80200000e+05 6.18902318e-01
1.80300000e+05 6.03184752e-01
1.80300000e+05 6.03184752e-01
1.80400000e+05 5.87802561e-01
1.80400000e+05 5.87802561e-01
1.80500000e+05 5.72752458e-01
1.80500000e+05 5.72752458e-01
1.80600000e+05 5.58031031e-01
1.80600000e+05 5.58031031e-01
1.80700000e+05 5.43634775e-01
1.80700000e+05 5.43634775e-01
1.80800000e+05 5.29560119e-01
1.80800000e+05 5.29560119e-01
1.80900000e+05 5.15803438e-01
1.80900000e+05 5.15803438e-01
1.81000000e+05 5.02361061e-01
1.81000000e+05 5.02361061e-01
1.81100000e+05 4.89229263e-01
1.81100000e+05 4.89229263e-01
1.81200000e+05 4.76404255e-01
1.81200000e+05 4.76404255e-01
1.81300000e+05 4.63882178e-01
1.81300000e+05 4.63882178e-01
1.81400000e+05 4.51659079e-01
1.81400000e+05 4.51659079e-01
1.81500000e+05 4.39730904e-01
1.81500000e+05 4.39730904e-01
1.81600000e+05 4.28093481e-01
1.81600000e+05 4.28093481e-01
1.81700000e+05 4.16742509e-01
1.81700000e+05 4.16742509e-01
1.81800000e+05 4.05673550e-01
1.81800000e+05 4.05673550e-01
1.81900000e+05 3.94882026e-01
1.81900000e+05 3.94882026e-01
1.82000000e+05 3.84363220e-01
1.82000000e+05 3.84363220e-01
1.82100000e+05 3.74112274e-01
1.82100000e+05 3.74112274e-01
1.82200000e+05 3.64124200e-01
1.82200000e+05 3.64124200e-01
1.82300000e+05 3.54393891e-01
1.82300000e+05 3.54393891e-01
1.82400000e+05 3.44916127e-01
1.82400000e+05 3.44916127e-01
1.82500000e+05 3.35685597e-01
1.82500000e+05 3.35685597e-01
1.82600000e+05 3.26696911e-01
1.82600000e+05 3.26696911e-01
1.82700000e+05 3.17944615e-01
1.82700000e+05 3.17944615e-01
1.82800000e+05 3.09423212e-01
1.82800000e+05 3.09423212e-01
1.82900000e+05 3.01127180e-01
1.82900000e+05 3.01127180e-01
1.83000000e+05 2.93050984e-01
1.83000000e+05 2.93050984e-01
1.83100000e+05 2.85189099e-01
1.83100000e+05 2.85189099e-01
1.83200000e+05 2.77536020e-01
1.83200000e+05 2.77536020e-01
1.83300000e+05 2.70086279e-01
1.83300000e+05 2.70086279e-01
1.83400000e+05 2.62834460e-01
1.83400000e+05 2.62834460e-01
1.83500000e+05 2.55775209e-01
1.83500000e+05 2.55775209e-01
1.83600000e+05 2.48903243e-01
1.83600000e+05 2.48903243e-01
1.83700000e+05 2.42213365e-01
1.83700000e+05 2.42213365e-01
1.83800000e+05 2.35700465e-01
1.83800000e+05 2.35700465e-01
1.83900000e+05 2.29359534e-01
1.83900000e+05 2.29359534e-01
1.84000000e+05 2.23185666e-01
1.84000000e+05 2.23185666e-01
1.84100000e+05 2.17174063e-01
1.84100000e+05 2.17174063e-01
1.84200000e+05 2.11320038e-01
1.84200000e+05 2.11320038e-01
1.84300000e+05 2.05619021e-01
1.84300000e+05 2.05619021e-01
1.84400000e+05 2.00066558e-01
1.84400000e+05 2.00066558e-01
1.84500000e+05 1.94658311e-01
1.84500000e+05 1.94658311e-01
1.84600000e+05 1.89390065e-01
1.84600000e+05 1.89390065e-01
1.84700000e+05 1.84257719e-01
1.84700000e+05 1.84257719e-01
1.84800000e+05 1.79257293e-01
1.84800000e+05 1.79257293e-01
1.84900000e+05 1.74384922e-01
1.84900000e+05 1.74384922e-01
1.85000000e+05 1.69636859e-01
1.85000000e+05 1.69636859e-01
1.85100000e+05 1.65009468e-01
1.85100000e+05 1.65009468e-01
1.85200000e+05 1.60499227e-01
1.85200000e+05 1.60499227e-01
1.85300000e+05 1.56102723e-01
1.85300000e+05 1.56102723e-01
1.85400000e+05 1.51816650e-01
1.85400000e+05 1.51816650e-01
1.85500000e+05 1.47637808e-01
1.85500000e+05 1.47637808e-01
1.85600000e+05 1.43563098e-01
1.85600000e+05 1.43563098e-01
1.85700000e+05 1.39589521e-01
1.85700000e+05 1.39589521e-01
1.85800000e+05 1.35714175e-01
1.85800000e+05 1.35714175e-01
1.85900000e+05 1.31934252e-01
1.85900000e+05 1.31934252e-01
1.86000000e+05 1.28247034e-01
1.86000000e+05 1.28247034e-01
1.86100000e+05 1.24649894e-01
1.86100000e+05 1.24649894e-01
1.86200000e+05 1.21140288e-01
1.86200000e+05 1.21140288e-01
1.86300000e+05 1.17715756e-01
1.86300000e+05 1.17715756e-01
1.86400000e+05 1.14373918e-01
1.86400000e+05 1.14373918e-01
1.86500000e+05 1.11112472e-01
1.86500000e+05 1.11112472e-01
1.86600000e+05 1.07929191e-01
1.86600000e+05 1.07929191e-01
1.86700000e+05 1.04821919e-01
1.86700000e+05 1.04821919e-01
1.86800000e+05 1.01788572e-01
1.86800000e+05 1.01788572e-01
1.86900000e+05 9.88271315e-02
1.86900000e+05 9.88271315e-02
1.87000000e+05 9.59356451e-02
1.87000000e+05 9.59356451e-02
1.87100000e+05 9.31122230e-02
1.87100000e+05 9.31122230e-02
1.87200000e+05 9.03550363e-02
1.87200000e+05 9.03550363e-02
1.87300000e+05 8.76623141e-02
1.87300000e+05 8.76623141e-02
1.87400000e+05 8.50323422e-02
1.87400000e+05 8.50323422e-02
1.87500000e+05 8.24634608e-02
1.87500000e+05 8.24634608e-02
1.87600000e+05 7.99540623e-02
1.87600000e+05 7.99540623e-02
1.87700000e+05 7.75025898e-02
1.87700000e+05 7.75025898e-02
1.87800000e+05 7.51075353e-02
1.87800000e+05 7.51075353e-02
1.87900000e+05 7.27674377e-02
1.87900000e+05 7.27674377e-02
1.88000000e+05 7.04808811e-02
1.88000000e+05 7.04808811e-02
1.88100000e+05 6.82464936e-02
1.88100000e+05 6.82464936e-02
1.88200000e+05 6.60629453e-02
1.88200000e+05 6.60629453e-02
1.88300000e+05 6.39289471e-02
1.88300000e+05 6.39289471e-02
1.88400000e+05 6.18432491e-02
1.88400000e+05 6.18432491e-02
1.88500000e+05 5.98046392e-02
1.88500000e+05 5.98046392e-02
1.88600000e+05 5.78119417e-02
1.88600000e+05 5.78119417e-02
1.88700000e+05 5.58640165e-02
1.88700000e+05 5.58640165e-02
1.88800000e+05 5.39597573e-02
1.88800000e+05 5.39597573e-02
1.88900000e+05 5.20980904e-02
1.88900000e+05 5.20980904e-02
1.89000000e+05 5.02779740e-02
1.89000000e+05 5.02779740e-02
1.89100000e+05 4.84983970e-02
1.89100000e+05 4.84983970e-02
1.89200000e+05 4.67583776e-02
1.89200000e+05 4.67583776e-02
1.89300000e+05 4.50569626e-02
1.89300000e+05 4.50569626e-02
1.89400000e+05 4.33932261e-02
1.89400000e+05 4.33932261e-02
1.89500000e+05 4.17662693e-02
1.89500000e+05 4.17662693e-02
1.89600000e+05 4.01752186e-02
1.89600000e+05 4.01752186e-02
1.89700000e+05 3.86192254e-02
1.89700000e+05 3.86192254e-02
1.89800000e+05 3.70974651e-02
1.89800000e+05 3.70974651e-02
1.89900000e+05 3.56091363e-02
1.89900000e+05 3.56091363e-02
1.90000000e+05 3.41534599e-02
1.90000000e+05 3.41534599e-02
1.90100000e+05 3.27296787e-02
1.90100000e+05 3.27296787e-02
1.90200000e+05 3.13370562e-02
1.90200000e+05 3.13370562e-02
1.90300000e+05 2.99748762e-02
1.90300000e+05 2.99748762e-02
1.90400000e+05 2.86424423e-02
1.90400000e+05 2.86424423e-02
1.90500000e+05 2.73390768e-02
1.90500000e+05 2.73390768e-02
1.90600000e+05 2.60641206e-02
1.90600000e+05 2.60641206e-02
1.90700000e+05 2.48169321e-02
1.90700000e+05 2.48169321e-02
1.90800000e+05 2.35968871e-02
1.90800000e+05 2.35968871e-02
1.90900000e+05 2.24033781e-02
1.90900000e+05 2.24033781e-02
1.91000000e+05 2.12358133e-02
1.91000000e+05 2.12358133e-02
1.91100000e+05 2.00936171e-02
1.91100000e+05 2.00936171e-02
1.91200000e+05 1.89762285e-02
1.91200000e+05 1.89762285e-02
1.91300000e+05 1.78831015e-02
1.91300000e+05 1.78831015e-02
1.91400000e+05 1.68137040e-02
1.91400000e+05 1.68137040e-02
1.91500000e+05 1.57675179e-02
1.91500000e+05 1.57675179e-02
1.91600000e+05 1.47440383e-02
1.91600000e+05 1.47440383e-02
1.91700000e+05 1.37427733e-02
1.91700000e+05 1.37427733e-02
1.91800000e+05 1.27632434e-02
1.91800000e+05 1.27632434e-02
1.91900000e+05 1.18049813e-02
1.91900000e+05 1.18049813e-02
1.92000000e+05 1.08675316e-02
1.92000000e+05 1.08675316e-02
1.92100000e+05 9.95045025e-03
1.92100000e+05 9.95045025e-03
1.92200000e+05 9.05330420e-03
1.92200000e+05 9.05330420e-03
1.92300000e+05 8.17567126e-03
1.92300000e+05 8.17567126e-03
1.92400000e+05 7.31713965e-03
1.92400000e+05 7.31713965e-03
1.92500000e+05 6.47730774e-03
1.92500000e+05 6.47730774e-03
1.92600000e+05 5.65578373e-03
1.92600000e+05 5.65578373e-03
1.92700000e+05 4.85218537e-03
1.92700000e+05 4.85218537e-03
1.92800000e+05 4.06613969e-03
1.92800000e+05 4.06613969e-03
1.92900000e+05 3.29728272e-03
1.92900000e+05 3.29728272e-03
1.93000000e+05 2.54525926e-03
1.93000000e+05 2.54525926e-03
1.93100000e+05 1.80972260e-03
1.93100000e+05 1.80972260e-03
1.93200000e+05 1.09033429e-03
1.93200000e+05 1.09033429e-03
1.93300000e+05 3.86763902e-04
1.93300000e+05 3.86763902e-04
1.93400000e+05 -3.01311171e-04
1.93400000e+05 -3.01311171e-04
1.93500000e+05 -9.74205968e-04
1.93500000e+05 -9.74205968e-04
1.93600000e+05 -1.63222815e-03
1.93600000e+05 -1.63222815e-03
1.93700000e+05 -2.27567821e-03
1.93700000e+05 -2.27567821e-03
1.93800000e+05 -2.90484967e-03
1.93800000e+05 -2.90484967e-03
1.93900000e+05 -3.52002927e-03
1.93900000e+05 -3.52002927e-03
1.94000000e+05 -4.12149716e-03
1.94000000e+05 -4.12149716e-03
1.94100000e+05 -4.70952705e-03
1.94100000e+05 -4.70952705e-03
1.94200000e+05 -5.28438646e-03
1.94200000e+05 -5.28438646e-03
1.94300000e+05 -5.84633677e-03
1.94300000e+05 -5.84633677e-03
1.94400000e+05 -6.39563349e-03
1.94400000e+05 -6.39563349e-03
1.94500000e+05 -6.93252637e-03
1.94500000e+05 -6.93252637e-03
1.94600000e+05 -7.45725955e-03
1.94600000e+05 -7.45725955e-03
1.94700000e+05 -7.97007172e-03
1.94700000e+05 -7.97007172e-03
1.94800000e+05 -8.47119626e-03
1.94800000e+05 -8.47119626e-03
1.94900000e+05 -8.96086137e-03
1.94900000e+05 -8.96086137e-03
1.95000000e+05 -9.43929022e-03
1.95000000e+05 -9.43929022e-03
1.95100000e+05 0.00000000e+00
1.95100000e+05 0.00000000e+00
1.95200000e+05 0.00000000e+00
1.95200000e+05 0.00000000e+00
1.95300000e+05 0.00000000e+00
1.95300000e+05 0.00000000e+00
1.95400000e+05 0.00000000e+00
1.95400000e+05 0.00000000e+00
1.95500000e+05 0.00000000e+00
1.95500000e+05 0.00000000e+00
1.95600000e+05 0.00000000e+00
1.95600000e+05 0.00000000e+00
1.95700000e+05 0.00000000e+00
1.95700000e+05 0.00000000e+00
1.95800000e+05 0.00000000e+00
1.95800000e+05 0.00000000e+00
1.95900000e+05 0.00000000e+00
1.95900000e+05 0.00000000e+00
1.96000000e+05 0.00000000e+00
1.96000000e+05 0.00000000e+00
1.96100000e+05 0.00000000e+00
1.96100000e+05 0.00000000e+00
1.96200000e+05 0.00000000e+00
1.96200000e+05 0.00000000e+00
1.96300000e+05 0.00000000e+00
1.96300000e+05 0.00000000e+00
1.96400000e+05 0.00000000e+00
1.96400000e+05 0.00000000e+00
1.96500000e+05 0.00000000e+00
1.96500000e+05 0.00000000e+00
1.96600000e+05 0.00000000e+00
1.96600000e+05 0.00000000e+00
1.96700000e+05 0.00000000e+00
1.96700000e+05 0.00000000e+00
1.96800000e+05 0.00000000e+00
1.96800000e+05 0.00000000e+00
1.96900000e+05 0.00000000e+00
1.96900000e+05 0.00000000e+00
1.97000000e+05 0.00000000e+00
1.97000000e+05 0.00000000e+00
1.97100000e+05 0.00000000e+00
1.97100000e+05 0.00000000e+00
1.97200000e+05 0.00000000e+00
1.97200000e+05 0.00000000e+00
1.97300000e+05 0.00000000e+00
1.97300000e+05 0.00000000e+00
1.97400000e+05 0.00000000e+00
1.97400000e+05 0.00000000e+00
1.97500000e+05 0.00000000e+00
1.97500000e+05 0.00000000e+00
1.97600000e+05 0.00000000e+00
1.97600000e+05 0.00000000e+00
1.97700000e+05 0.00000000e+00
1.97700000e+05 0.00000000e+00
1.97800000e+05 0.00000000e+00
1.97800000e+05 0.00000000e+00
1.97900000e+05 0.00000000e+00
1.97900000e+05 0.00000000e+00
1.98000000e+05 0.00000000e+00
1.98000000e+05 0.00000000e+00
1.98100000e+05 0.00000000e+00
1.98100000e+05 0.00000000e+00
1.98200000e+05 0.00000000e+00
1.98200000e+05 0.00000000e+00
1.98300000e+05 0.00000000e+00
1.98300000e+05 0.00000000e+00
1.98400000e+05 0.00000000e+00
1.98400000e+05 0.00000000e+00
1.98500000e+05 0.00000000e+00
1.98500000e+05 0.00000000e+00
1.98600000e+05 0.00000000e+00
1.98600000e+05 0.00000000e+00
1.98700000e+05 0.00000000e+00
1.98700000e+05 0.00000000e+00
1.98800000e+05 0.00000000e+00
1.98800000e+05 0.00000000e+00
1.98900000e+05 0.00000000e+00
1.98900000e+05 0.00000000e+00
1.99000000e+05 0.00000000e+00
1.99000000e+05 0.00000000e+00
1.99100000e+05 0.00000000e+00
1.99100000e+05 0.00000000e+00
1.99200000e+05 0.00000000e+00
1.99200000e+05 0.00000000e+00
1.99300000e+05 0.00000000e+00
1.99300000e+05 0.00000000e+00
1.99400000e+05 0.00000000e+00
1.99400000e+05 0.00000000e+00
1.99500000e+05 0.00000000e+00
1.99500000e+05 0.00000000e+00
1.99600000e+05 0.00000000e+00
1.99600000e+05 0.00000000e+00
1.99700000e+05 0.00000000e+00
1.99700000e+05 0.00000000e+00
1.99800000e+05 0.00000000e+00
1.99800000e+05 0.00000000e+00
1.99900000e+05 0.00000000e+00
1.99900000e+05 0.00000000e+00
2.00000000e+05 0.00000000e+00
2.00000000e+05 0.00000000e+00


==> MixPlotData/opt_linear_T1000_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.35534282e-01
3.00000000e+04 -1.35534925e-01
3.01000000e+04 -1.38078789e-01
3.01000000e+04 -1.38079464e-01
3.02000000e+04 -1.40704068e-01
3.02000000e+04 -1.40704777e-01
3.03000000e+04 -1.43414168e-01
3.03000000e+04 -1.43414913e-01
3.04000000e+04 -1.46213328e-01
3.04000000e+04 -1.46214109e-01
3.05000000e+04 -1.49105993e-01
3.05000000e+04 -1.49106814e-01
3.06000000e+04 -1.52096834e-01
3.06000000e+04 -1.52097695e-01
3.07000000e+04 -1.55190757e-01
3.07000000e+04 -1.55191662e-01
3.08000000e+04 -1.58392929e-01
3.08000000e+04 -1.58393880e-01
3.09000000e+04 -1.61708791e-01
3.09000000e+04 -1.61709789e-01
3.10000000e+04 -1.65144081e-01
3.10000000e+04 -1.65145130e-01
3.11000000e+04 -1.68704858e-01
3.11000000e+04 -1.68705960e-01
3.12000000e+04 -1.72397520e-01
3.12000000e+04 -1.72398680e-01
3.13000000e+04 -1.76228840e-01
3.13000000e+04 -1.76230059e-01
3.14000000e+04 -1.80205982e-01
3.14000000e+04 -1.80207265e-01
3.15000000e+04 -1.84336541e-01
3.15000000e+04 -1.84337891e-01
3.16000000e+04 -1.88628571e-01
3.16000000e+04 -1.88629992e-01
3.17000000e+04 -1.93090620e-01
3.17000000e+04 -1.93092117e-01
3.18000000e+04 -1.97731771e-01
3.18000000e+04 -1.97733349e-01
3.19000000e+04 -2.02561684e-01
3.19000000e+04 -2.02563348e-01
3.20000000e+04 -2.07590638e-01
3.20000000e+04 -2.07592394e-01
3.21000000e+04 -2.12829587e-01
3.21000000e+04 -2.12831441e-01
3.22000000e+04 -2.18290206e-01
3.22000000e+04 -2.18292164e-01
3.23000000e+04 -2.23984958e-01
3.23000000e+04 -2.23987028e-01
3.24000000e+04 -2.29927154e-01
3.24000000e+04 -2.29929342e-01
3.25000000e+04 -2.36131024e-01
3.25000000e+04 -2.36133339e-01
3.26000000e+04 -2.42611796e-01
3.26000000e+04 -2.42614248e-01
3.27000000e+04 -2.49385781e-01
3.27000000e+04 -2.49388379e-01
3.28000000e+04 -2.56470463e-01
3.28000000e+04 -2.56473219e-01
3.29000000e+04 -2.63884606e-01
3.29000000e+04 -2.63887531e-01
3.30000000e+04 -2.71648362e-01
3.30000000e+04 -2.71651468e-01
3.31000000e+04 -2.79783396e-01
3.31000000e+04 -2.79786697e-01
3.32000000e+04 -2.88313025e-01
3.32000000e+04 -2.88316536e-01
3.33000000e+04 -2.97262363e-01
3.33000000e+04 -2.97266101e-01
3.34000000e+04 -3.06658492e-01
3.34000000e+04 -3.06662475e-01
3.35000000e+04 -3.16530643e-01
3.35000000e+04 -3.16534890e-01
3.36000000e+04 -3.26910398e-01
3.36000000e+04 -3.26914931e-01
3.37000000e+04 -3.37831918e-01
3.37000000e+04 -3.37836761e-01
3.38000000e+04 -3.49332187e-01
3.38000000e+04 -3.49337366e-01
3.39000000e+04 -3.61451293e-01
3.39000000e+04 -3.61456836e-01
3.40000000e+04 -3.74232732e-01
3.40000000e+04 -3.74238670e-01
3.41000000e+04 -3.87723746e-01
3.41000000e+04 -3.87730115e-01
3.42000000e+04 -4.01975713e-01
3.42000000e+04 -4.01982550e-01
3.43000000e+04 -4.17044550e-01
3.43000000e+04 -4.17051897e-01
3.44000000e+04 -4.32991207e-01
3.44000000e+04 -4.32999112e-01
3.45000000e+04 -4.49882163e-01
3.45000000e+04 -4.49890675e-01
3.46000000e+04 -4.67790041e-01
3.46000000e+04 -4.67799219e-01
3.47000000e+04 -4.86794216e-01
3.47000000e+04 -4.86804122e-01
3.48000000e+04 -5.06981604e-01
3.48000000e+04 -5.06992308e-01
3.49000000e+04 -5.28447379e-01
3.49000000e+04 -5.28458957e-01
3.50000000e+04 -5.51295999e-01
3.50000000e+04 -5.51308538e-01
3.51000000e+04 -5.75642036e-01
3.51000000e+04 -5.75655630e-01
3.52000000e+04 -6.01611536e-01
3.52000000e+04 -6.01626292e-01
3.53000000e+04 -6.29342910e-01
3.53000000e+04 -6.29358942e-01
3.54000000e+04 -6.58988789e-01
3.54000000e+04 -6.59006230e-01
3.55000000e+04 -6.90716851e-01
3.55000000e+04 -6.90735840e-01
3.56000000e+04 -7.24712443e-01
3.56000000e+04 -7.24733145e-01
3.57000000e+04 -7.61179030e-01
3.57000000e+04 -7.61201610e-01
3.58000000e+04 -8.00342063e-01
3.58000000e+04 -8.00366728e-01
3.59000000e+04 -8.42448389e-01
3.59000000e+04 -8.42475331e-01
3.60000000e+04 -8.87772215e-01
3.60000000e+04 -8.87801690e-01
3.61000000e+04 -9.36612108e-01
3.61000000e+04 -9.36644329e-01
3.62000000e+04 -9.89300646e-01
3.62000000e+04 -9.89335930e-01
3.63000000e+04 -1.04619622e+00
3.63000000e+04 -1.04623478e+00
3.64000000e+04 -1.10769939e+00
3.64000000e+04 -1.10774162e+00
3.65000000e+04 -1.17423397e+00
3.65000000e+04 -1.17428003e+00
3.66000000e+04 -1.24627579e+00
3.66000000e+04 -1.24632616e+00
3.67000000e+04 -1.32431247e+00
3.67000000e+04 -1.32436714e+00
3.68000000e+04 -1.40889536e+00
3.68000000e+04 -1.40895494e+00
3.69000000e+04 -1.50055766e+00
3.69000000e+04 -1.50062175e+00
3.70000000e+04 -1.59991052e+00
3.70000000e+04 -1.59997986e+00
3.71000000e+04 -1.70748102e+00
3.71000000e+04 -1.70755443e+00
3.72000000e+04 -1.82389262e+00
3.72000000e+04 -1.82397099e+00
3.73000000e+04 -1.94955202e+00
3.73000000e+04 -1.94963269e+00
3.74000000e+04 -2.08499121e+00
3.74000000e+04 -2.08507532e+00
3.75000000e+04 -2.23027476e+00
3.75000000e+04 -2.23035690e+00
3.76000000e+04 -2.38565091e+00
3.76000000e+04 -2.38573283e+00
3.77000000e+04 -2.55045253e+00
3.77000000e+04 -2.55052409e+00
3.78000000e+04 -2.72433633e+00
3.78000000e+04 -2.72440079e+00
3.79000000e+04 -2.90528620e+00
3.79000000e+04 -2.90532584e+00
3.80000000e+04 -3.09195887e+00
3.80000000e+04 -3.09198066e+00
3.81000000e+04 -3.28012815e+00
3.81000000e+04 -3.28010300e+00
3.82000000e+04 -3.46706994e+00
3.82000000e+04 -3.46701342e+00
3.83000000e+04 -3.64534621e+00
3.83000000e+04 -3.64521329e+00
3.84000000e+04 -3.81083317e+00
3.84000000e+04 -3.81065722e+00
3.85000000e+04 -3.95203237e+00
3.85000000e+04 -3.95174739e+00
3.86000000e+04 -4.06434415e+00
3.86000000e+04 -4.06401604e+00
3.87000000e+04 -4.13197582e+00
3.87000000e+04 -4.13151193e+00
3.88000000e+04 -4.15240285e+00
3.88000000e+04 -4.15192090e+00
3.89000000e+04 -4.10633330e+00
3.89000000e+04 -4.10570744e+00
3.90000000e+04 -3.99786635e+00
3.90000000e+04 -3.99728403e+00
3.91000000e+04 -3.80604263e+00
3.91000000e+04 -3.80533950e+00
3.92000000e+04 -3.54756066e+00
3.92000000e+04 -3.54699626e+00
3.93000000e+04 -3.20203678e+00
3.93000000e+04 -3.20141471e+00
3.94000000e+04 -2.80396446e+00
3.94000000e+04 -2.80357370e+00
3.95000000e+04 -2.33511855e+00
3.95000000e+04 -2.33477911e+00
3.96000000e+04 -1.84746230e+00
3.96000000e+04 -1.84734642e+00
3.97000000e+04 -1.32519508e+00
3.97000000e+04 -1.32530266e+00
3.98000000e+04 -8.23661020e-01
3.98000000e+04 -8.23693717e-01
3.99000000e+04 -3.31751807e-01
3.99000000e+04 -3.32346618e-01
4.00000000e+04 1.29653771e-01
4.00000000e+04 1.29959931e-01
4.01000000e+04 5.43224011e-01
4.01000000e+04 5.42821477e-01
4.02000000e+04 8.77143481e-01
4.02000000e+04 8.77315542e-01
4.03000000e+04 1.16952474e+00
4.03000000e+04 1.16963180e+00
4.04000000e+04 1.44576345e+00
4.04000000e+04 1.44596389e+00
4.05000000e+04 1.70609370e+00
4.05000000e+04 1.70634306e+00
4.06000000e+04 1.96625063e+00
4.06000000e+04 1.96640489e+00
4.07000000e+04 2.21683083e+00
4.07000000e+04 2.21702919e+00
4.08000000e+04 2.46566136e+00
4.08000000e+04 2.46572923e+00
4.09000000e+04 2.70403406e+00
4.09000000e+04 2.70413003e+00
4.10000000e+04 2.93600267e+00
4.10000000e+04 2.93599045e+00
4.11000000e+04 3.15590510e+00
4.11000000e+04 3.15590889e+00
4.12000000e+04 3.36609958e+00
4.12000000e+04 3.36602699e+00
4.13000000e+04 3.56345434e+00
4.13000000e+04 3.56338888e+00
4.14000000e+04 3.74943458e+00
4.14000000e+04 3.74931802e+00
4.15000000e+04 3.92245115e+00
4.15000000e+04 3.92233421e+00
4.16000000e+04 4.08334831e+00
4.16000000e+04 4.08319464e+00
4.17000000e+04 4.23122021e+00
4.17000000e+04 4.23105795e+00
4.18000000e+04 4.36635594e+00
4.18000000e+04 4.36616447e+00
4.19000000e+04 4.48813975e+00
4.19000000e+04 4.48793763e+00
4.20000000e+04 4.59670641e+00
4.20000000e+04 4.59648577e+00
4.21000000e+04 4.69188639e+00
4.21000000e+04 4.69165887e+00
4.22000000e+04 4.77393890e+00
4.22000000e+04 4.77369857e+00
4.23000000e+04 4.84286522e+00
4.23000000e+04 4.84261512e+00
4.24000000e+04 4.89871732e+00
4.24000000e+04 4.89845242e+00
4.25000000e+04 4.94132306e+00
4.25000000e+04 4.94104525e+00
4.26000000e+04 4.97054485e+00
4.26000000e+04 4.97025302e+00
4.27000000e+04 4.98620382e+00
4.27000000e+04 4.98590049e+00
4.28000000e+04 4.98820905e+00
4.28000000e+04 4.98789492e+00
4.29000000e+04 4.97650689e+00
4.29000000e+04 4.97618439e+00
4.30000000e+04 4.95113634e+00
4.30000000e+04 4.95080707e+00
4.31000000e+04 4.91220512e+00
4.31000000e+04 4.91187161e+00
4.32000000e+04 4.85991769e+00
4.32000000e+04 4.85958217e+00
4.33000000e+04 4.79456549e+00
4.33000000e+04 4.79423069e+00
4.34000000e+04 4.71653937e+00
4.34000000e+04 4.71620780e+00
4.35000000e+04 4.62632043e+00
4.35000000e+04 4.62599473e+00
4.36000000e+04 4.52447834e+00
4.36000000e+04 4.52416091e+00
4.37000000e+04 4.41166014e+00
4.37000000e+04 4.41135337e+00
4.38000000e+04 4.28858529e+00
4.38000000e+04 4.28829140e+00
4.39000000e+04 4.15603679e+00
4.39000000e+04 4.15575788e+00
4.40000000e+04 4.01485171e+00
4.40000000e+04 4.01458952e+00
4.41000000e+04 3.86590574e+00
4.41000000e+04 3.86566168e+00
4.42000000e+04 3.71009842e+00
4.42000000e+04 3.70987361e+00
4.43000000e+04 3.54834272e+00
4.43000000e+04 3.54813822e+00
4.44000000e+04 3.38156189e+00
4.44000000e+04 3.38137873e+00
4.45000000e+04 3.21068809e+00
4.45000000e+04 3.21052719e+00
4.46000000e+04 3.03665717e+00
4.46000000e+04 3.03651917e+00
4.47000000e+04 2.86039953e+00
4.47000000e+04 2.86028489e+00
4.48000000e+04 2.68283583e+00
4.48000000e+04 2.68274517e+00
4.49000000e+04 2.50488533e+00
4.49000000e+04 2.50481977e+00
4.50000000e+04 2.32748436e+00
4.50000000e+04 2.32744549e+00
4.51000000e+04 2.15160054e+00
4.51000000e+04 2.15158989e+00
4.52000000e+04 1.97822846e+00
4.52000000e+04 1.97824694e+00
4.53000000e+04 1.80836730e+00
4.53000000e+04 1.80841511e+00
4.54000000e+04 1.64299717e+00
4.54000000e+04 1.64307423e+00
4.55000000e+04 1.48307285e+00
4.55000000e+04 1.48317945e+00
4.56000000e+04 1.32953701e+00
4.56000000e+04 1.32967389e+00
4.57000000e+04 1.18333221e+00
4.57000000e+04 1.18349978e+00
4.58000000e+04 1.04538327e+00
4.58000000e+04 1.04558029e+00
4.59000000e+04 9.16536322e-01
4.59000000e+04 9.16758812e-01
4.60000000e+04 7.97468316e-01
4.60000000e+04 7.97709557e-01
4.61000000e+04 6.88601273e-01
4.61000000e+04 6.88852749e-01
4.62000000e+04 5.90054217e-01
4.62000000e+04 5.90307143e-01
4.63000000e+04 5.01646982e-01
4.63000000e+04 5.01893638e-01
4.64000000e+04 4.22947023e-01
4.64000000e+04 4.23181486e-01
4.65000000e+04 3.53337501e-01
4.65000000e+04 3.53555748e-01
4.66000000e+04 2.92085840e-01
4.66000000e+04 2.92285478e-01
4.67000000e+04 2.38401201e-01
4.67000000e+04 2.38581123e-01
4.68000000e+04 1.91478633e-01
4.68000000e+04 1.91638729e-01
4.69000000e+04 1.50532215e-01
4.69000000e+04 1.50673158e-01
4.70000000e+04 1.14819708e-01
4.70000000e+04 1.14942761e-01
4.71000000e+04 8.36597899e-02
4.71000000e+04 8.37666003e-02
4.72000000e+04 5.64420804e-02
4.72000000e+04 5.65344836e-02
4.73000000e+04 3.26304895e-02
4.73000000e+04 3.27103357e-02
4.74000000e+04 1.17611455e-02
4.74000000e+04 1.18301791e-02
4.75000000e+04 -6.56330790e-03
4.75000000e+04 -6.50351723e-03
4.76000000e+04 -2.26812836e-02
4.76000000e+04 -2.26293669e-02
4.77000000e+04 -3.68803206e-02
4.77000000e+04 -3.68351076e-02
4.78000000e+04 -4.94047926e-02
4.78000000e+04 -4.93652963e-02
4.79000000e+04 -6.04628587e-02
4.79000000e+04 -6.04282556e-02
4.80000000e+04 -7.02325540e-02
4.80000000e+04 -7.02021626e-02
4.81000000e+04 -7.88669335e-02
4.81000000e+04 -7.88401802e-02
4.82000000e+04 -8.64977929e-02
4.82000000e+04 -8.64741393e-02
4.83000000e+04 -9.32367671e-02
4.83000000e+04 -9.32155758e-02
4.84000000e+04 -9.91721929e-02
4.84000000e+04 -9.91525524e-02
4.85000000e+04 -1.04361196e-01
4.85000000e+04 -1.04341811e-01
4.86000000e+04 -1.08819861e-01
4.86000000e+04 -1.08799180e-01
4.87000000e+04 -1.12519027e-01
4.87000000e+04 -1.12495735e-01
4.88000000e+04 -1.15395521e-01
4.88000000e+04 -1.15369293e-01
4.89000000e+04 -1.17384196e-01
4.89000000e+04 -1.17356324e-01
4.90000000e+04 -1.18464278e-01
4.90000000e+04 -1.18437655e-01
4.91000000e+04 -1.18700450e-01
4.91000000e+04 -1.18678666e-01
4.92000000e+04 -1.18255220e-01
4.92000000e+04 -1.18241096e-01
4.93000000e+04 -1.17360707e-01
4.93000000e+04 -1.17355052e-01
4.94000000e+04 -1.16260099e-01
4.94000000e+04 -1.16261440e-01
4.95000000e+04 -1.15146799e-01
4.95000000e+04 -1.15152213e-01
4.96000000e+04 -1.14129726e-01
4.96000000e+04 -1.14136215e-01
4.97000000e+04 -1.13236078e-01
4.97000000e+04 -1.13241659e-01
4.98000000e+04 -1.12441195e-01
4.98000000e+04 -1.12445196e-01
4.99000000e+04 -1.11703966e-01
4.99000000e+04 -1.11706635e-01
5.00000000e+04 -1.10990582e-01
5.00000000e+04 -1.10992477e-01
5.01000000e+04 -1.10282067e-01
5.01000000e+04 -1.10283636e-01
5.02000000e+04 -1.09571177e-01
5.02000000e+04 -1.09572644e-01
5.03000000e+04 -1.08856576e-01
5.03000000e+04 -1.08858011e-01
5.04000000e+04 -1.08138839e-01
5.04000000e+04 -1.08140254e-01
5.05000000e+04 -1.07418875e-01
5.05000000e+04 -1.07420272e-01
5.06000000e+04 -1.06697606e-01
5.06000000e+04 -1.06698987e-01
5.07000000e+04 -1.05975948e-01
5.07000000e+04 -1.05977316e-01
5.08000000e+04 -1.05254794e-01
5.08000000e+04 -1.05256148e-01
5.09000000e+04 -1.04534995e-01
5.09000000e+04 -1.04536336e-01
5.10000000e+04 -1.03817352e-01
5.10000000e+04 -1.03818680e-01
5.11000000e+04 -1.03102601e-01
5.11000000e+04 -1.03103914e-01
5.12000000e+04 -1.02391366e-01
5.12000000e+04 -1.02392660e-01
5.13000000e+04 -1.01684104e-01
5.13000000e+04 -1.01685373e-01
5.14000000e+04 -1.00981070e-01
5.14000000e+04 -1.00982307e-01
5.15000000e+04 -1.00282307e-01
5.15000000e+04 -1.00283506e-01
5.16000000e+04 -9.95876858e-02
5.16000000e+04 -9.95888431e-02
5.17000000e+04 -9.88969736e-02
5.17000000e+04 -9.88980893e-02
5.18000000e+04 -9.82099082e-02
5.18000000e+04 -9.82109842e-02
5.19000000e+04 -9.75262538e-02
5.19000000e+04 -9.75272931e-02
5.20000000e+04 -9.68458245e-02
5.20000000e+04 -9.68468300e-02
5.21000000e+04 -9.61684777e-02
5.21000000e+04 -9.61694511e-02
5.22000000e+04 -9.54940902e-02
5.22000000e+04 -9.54950323e-02
5.23000000e+04 -9.48225333e-02
5.23000000e+04 -9.48234439e-02
5.24000000e+04 -9.41536535e-02
5.24000000e+04 -9.41545321e-02
5.25000000e+04 -9.34872622e-02
5.25000000e+04 -9.34881080e-02
5.26000000e+04 -9.28231317e-02
5.26000000e+04 -9.28239437e-02
5.27000000e+04 -9.21609927e-02
5.27000000e+04 -9.21617699e-02
5.28000000e+04 -9.15005340e-02
5.28000000e+04 -9.15012752e-02
5.29000000e+04 -9.08414005e-02
5.29000000e+04 -9.08421045e-02
5.30000000e+04 -9.01831920e-02
5.30000000e+04 -9.01838574e-02
5.31000000e+04 -8.95254606e-02
5.31000000e+04 -8.95260858e-02
5.32000000e+04 -8.88677084e-02
5.32000000e+04 -8.88682916e-02
5.33000000e+04 -8.82093839e-02
5.33000000e+04 -8.82099232e-02
5.34000000e+04 -8.75498786e-02
5.34000000e+04 -8.75503718e-02
5.35000000e+04 -8.68885225e-02
5.35000000e+04 -8.68889670e-02
5.36000000e+04 -8.62245787e-02
5.36000000e+04 -8.62249720e-02
5.37000000e+04 -8.55572388e-02
5.37000000e+04 -8.55575777e-02
5.38000000e+04 -8.48856161e-02
5.38000000e+04 -8.48858972e-02
5.39000000e+04 -8.42087398e-02
5.39000000e+04 -8.42089595e-02
5.40000000e+04 -8.35255489e-02
5.40000000e+04 -8.35257030e-02
5.41000000e+04 -8.28348859e-02
5.41000000e+04 -8.28349703e-02
5.42000000e+04 -8.21354927e-02
5.42000000e+04 -8.21355028e-02
5.43000000e+04 -8.14260068e-02
5.43000000e+04 -8.14259377e-02
5.44000000e+04 -8.07049596e-02
5.44000000e+04 -8.07048068e-02
5.45000000e+04 -7.99707786e-02
5.45000000e+04 -7.99705373e-02
5.46000000e+04 -7.92217903e-02
5.46000000e+04 -7.92214561e-02
5.47000000e+04 -7.84562280e-02
5.47000000e+04 -7.84557967e-02
5.48000000e+04 -7.76722406e-02
5.48000000e+04 -7.76717086e-02
5.49000000e+04 -7.68679055e-02
5.49000000e+04 -7.68672697e-02
5.50000000e+04 -7.60412429e-02
5.50000000e+04 -7.60405007e-02
5.51000000e+04 -7.51902334e-02
5.51000000e+04 -7.51893834e-02
5.52000000e+04 -7.43128393e-02
5.52000000e+04 -7.43118809e-02
5.53000000e+04 -7.34070299e-02
5.53000000e+04 -7.34059638e-02
5.54000000e+04 -7.24708119e-02
5.54000000e+04 -7.24696406e-02
5.55000000e+04 -7.15022647e-02
5.55000000e+04 -7.15009921e-02
5.56000000e+04 -7.04995782e-02
5.56000000e+04 -7.04982100e-02
5.57000000e+04 -6.94610905e-02
5.57000000e+04 -6.94596342e-02
5.58000000e+04 -6.83853220e-02
5.58000000e+04 -6.83837862e-02
5.59000000e+04 -6.72709998e-02
5.59000000e+04 -6.72693941e-02
5.60000000e+04 -6.61170709e-02
5.60000000e+04 -6.61154050e-02
5.61000000e+04 -6.49227017e-02
5.61000000e+04 -6.49209849e-02
5.62000000e+04 -6.36872659e-02
5.62000000e+04 -6.36855069e-02
5.63000000e+04 -6.24103246e-02
5.63000000e+04 -6.24085309e-02
5.64000000e+04 -6.10916027e-02
5.64000000e+04 -6.10897811e-02
5.65000000e+04 -5.97309686e-02
5.65000000e+04 -5.97291251e-02
5.66000000e+04 -5.83284192e-02
5.66000000e+04 -5.83265596e-02
5.67000000e+04 -5.68840721e-02
5.67000000e+04 -5.68822022e-02
5.68000000e+04 -5.53981643e-02
5.68000000e+04 -5.53962898e-02
5.69000000e+04 -5.38710531e-02
5.69000000e+04 -5.38691800e-02
5.70000000e+04 -5.23032176e-02
5.70000000e+04 -5.23013520e-02
5.71000000e+04 -5.06952557e-02
5.71000000e+04 -5.06934033e-02
5.72000000e+04 -4.90478765e-02
5.72000000e+04 -4.90460424e-02
5.73000000e+04 -4.73618880e-02
5.73000000e+04 -4.73600770e-02
5.74000000e+04 -4.56381826e-02
5.74000000e+04 -4.56363986e-02
5.75000000e+04 -4.38777217e-02
5.75000000e+04 -4.38759679e-02
5.76000000e+04 -4.20815235e-02
5.76000000e+04 -4.20798029e-02
5.77000000e+04 -4.02506540e-02
5.77000000e+04 -4.02489693e-02
5.78000000e+04 -3.83862227e-02
5.78000000e+04 -3.83845766e-02
5.79000000e+04 -3.64893811e-02
5.79000000e+04 -3.64877762e-02
5.80000000e+04 -3.45613225e-02
5.80000000e+04 -3.45597615e-02
5.81000000e+04 -3.26032823e-02
5.81000000e+04 -3.26017680e-02
5.82000000e+04 -3.06165365e-02
5.82000000e+04 -3.06150712e-02
5.83000000e+04 -2.86023978e-02
5.83000000e+04 -2.86009839e-02
5.84000000e+04 -2.65622108e-02
5.84000000e+04 -2.65608504e-02
5.85000000e+04 -2.44973456e-02
5.85000000e+04 -2.44960403e-02
5.86000000e+04 -2.24091916e-02
5.86000000e+04 -2.24079429e-02
5.87000000e+04 -2.02991520e-02
5.87000000e+04 -2.02979611e-02
5.88000000e+04 -1.81686402e-02
5.88000000e+04 -1.81675082e-02
5.89000000e+04 -1.60190769e-02
5.89000000e+04 -1.60180049e-02
5.90000000e+04 -1.38518890e-02
5.90000000e+04 -1.38508780e-02
5.91000000e+04 -1.16685082e-02
5.91000000e+04 -1.16675592e-02
5.92000000e+04 -9.47037043e-03
5.92000000e+04 -9.46948413e-03
5.93000000e+04 -7.25891356e-03
5.93000000e+04 -7.25809076e-03
5.94000000e+04 -5.03557528e-03
5.94000000e+04 -5.03481656e-03
5.95000000e+04 -2.80178974e-03
5.95000000e+04 -2.80109548e-03
5.96000000e+04 -5.58983859e-04
5.96000000e+04 -5.58354262e-04
5.97000000e+04 1.69142640e-03
5.97000000e+04 1.69199133e-03
5.98000000e+04 3.94803950e-03
5.98000000e+04 3.94853994e-03
5.99000000e+04 6.20947135e-03
5.99000000e+04 6.20990758e-03
6.00000000e+04 8.47435756e-03
6.00000000e+04 8.47473000e-03
6.01000000e+04 1.07413553e-02
6.01000000e+04 1.07416645e-02
6.02000000e+04 1.30091447e-02
6.02000000e+04 1.30093911e-02
6.03000000e+04 1.52764299e-02
6.03000000e+04 1.52766142e-02
6.04000000e+04 1.75419404e-02
6.04000000e+04 1.75420634e-02
6.05000000e+04 1.98044324e-02
6.05000000e+04 1.98044948e-02
6.06000000e+04 2.20626898e-02
6.06000000e+04 2.20626926e-02
6.07000000e+04 2.43155263e-02
6.07000000e+04 2.43154705e-02
6.08000000e+04 2.65617869e-02
6.08000000e+04 2.65616736e-02
6.09000000e+04 2.88003489e-02
6.09000000e+04 2.88001794e-02
6.10000000e+04 3.10301241e-02
6.10000000e+04 3.10298995e-02
6.11000000e+04 3.32500587e-02
6.11000000e+04 3.32497805e-02
6.12000000e+04 3.54591351e-02
6.12000000e+04 3.54588046e-02
6.13000000e+04 3.76563716e-02
6.13000000e+04 3.76559903e-02
6.14000000e+04 3.98408230e-02
6.14000000e+04 3.98403922e-02
6.15000000e+04 4.20115803e-02
6.15000000e+04 4.20111016e-02
6.16000000e+04 4.41677708e-02
6.16000000e+04 4.41672456e-02
6.17000000e+04 4.63085579e-02
6.17000000e+04 4.63079877e-02
6.18000000e+04 4.84331408e-02
6.18000000e+04 4.84325272e-02
6.19000000e+04 5.05407546e-02
6.19000000e+04 5.05400990e-02
6.20000000e+04 5.26306694e-02
6.20000000e+04 5.26299734e-02
6.21000000e+04 5.47021908e-02
6.21000000e+04 5.47014559e-02
6.22000000e+04 5.67546592e-02
6.22000000e+04 5.67538869e-02
6.23000000e+04 5.87874493e-02
6.23000000e+04 5.87866411e-02
6.24000000e+04 6.07999696e-02
6.24000000e+04 6.07991270e-02
6.25000000e+04 6.27916622e-02
6.25000000e+04 6.27907867e-02
6.26000000e+04 6.47620014e-02
6.26000000e+04 6.47610945e-02
6.27000000e+04 6.67104937e-02
6.27000000e+04 6.67095568e-02
6.28000000e+04 6.86366764e-02
6.28000000e+04 6.86357110e-02
6.29000000e+04 7.05401171e-02
6.29000000e+04 7.05391244e-02
6.30000000e+04 7.24204126e-02
6.30000000e+04 7.24193941e-02
6.31000000e+04 7.42771882e-02
6.31000000e+04 7.42761452e-02
6.32000000e+04 7.61100968e-02
6.32000000e+04 7.61090306e-02
6.33000000e+04 7.79188181e-02
6.33000000e+04 7.79177300e-02
6.34000000e+04 7.97030580e-02
6.34000000e+04 7.97019492e-02
6.35000000e+04 8.14625476e-02
6.35000000e+04 8.14614192e-02
6.36000000e+04 8.31970424e-02
6.36000000e+04 8.31958958e-02
6.37000000e+04 8.49063214e-02
6.37000000e+04 8.49051575e-02
6.38000000e+04 8.65901843e-02
6.38000000e+04 8.65890041e-02
6.39000000e+04 8.82484487e-02
6.39000000e+04 8.82472530e-02
6.40000000e+04 8.98809457e-02
6.40000000e+04 8.98797348e-02
6.41000000e+04 9.14875146e-02
6.41000000e+04 9.14862888e-02
6.42000000e+04 9.30679986e-02
6.42000000e+04 9.30667578e-02
6.43000000e+04 9.46222421e-02
6.43000000e+04 9.46209864e-02
6.44000000e+04 9.61500915e-02
6.44000000e+04 9.61488211e-02
6.45000000e+04 9.76513993e-02
6.45000000e+04 9.76501147e-02
6.46000000e+04 9.91260316e-02
6.46000000e+04 9.91247339e-02
6.47000000e+04 1.00573876e-01
6.47000000e+04 1.00572566e-01
6.48000000e+04 1.01994848e-01
6.48000000e+04 1.01993528e-01
6.49000000e+04 1.03388894e-01
6.49000000e+04 1.03387567e-01
6.50000000e+04 1.04755994e-01
6.50000000e+04 1.04754659e-01
6.51000000e+04 1.06096150e-01
6.51000000e+04 1.06094810e-01
6.52000000e+04 1.07409388e-01
6.52000000e+04 1.07408044e-01
6.53000000e+04 1.08695747e-01
6.53000000e+04 1.08694398e-01
6.54000000e+04 1.09955275e-01
6.54000000e+04 1.09953923e-01
6.55000000e+04 1.11188029e-01
6.55000000e+04 1.11186675e-01
6.56000000e+04 1.12394074e-01
6.56000000e+04 1.12392716e-01
6.57000000e+04 1.13573478e-01
6.57000000e+04 1.13572119e-01
6.58000000e+04 1.14726323e-01
6.58000000e+04 1.14724961e-01
6.59000000e+04 1.15852694e-01
6.59000000e+04 1.15851331e-01
6.60000000e+04 1.16952688e-01
6.60000000e+04 1.16951325e-01
6.61000000e+04 1.18026412e-01
6.61000000e+04 1.18025049e-01
6.62000000e+04 1.19073979e-01
6.62000000e+04 1.19072617e-01
6.63000000e+04 1.20095514e-01
6.63000000e+04 1.20094153e-01
6.64000000e+04 1.21091149e-01
6.64000000e+04 1.21089789e-01
6.65000000e+04 1.22061023e-01
6.65000000e+04 1.22059665e-01
6.66000000e+04 1.23005286e-01
6.66000000e+04 1.23003931e-01
6.67000000e+04 1.23924095e-01
6.67000000e+04 1.23922743e-01
6.68000000e+04 1.24817615e-01
6.68000000e+04 1.24816267e-01
6.69000000e+04 1.25686020e-01
6.69000000e+04 1.25684676e-01
6.70000000e+04 1.26529490e-01
6.70000000e+04 1.26528151e-01
6.71000000e+04 1.27348215e-01
6.71000000e+04 1.27346881e-01
6.72000000e+04 1.28142390e-01
6.72000000e+04 1.28141062e-01
6.73000000e+04 1.28912220e-01
6.73000000e+04 1.28910898e-01
6.74000000e+04 1.29657917e-01
6.74000000e+04 1.29656602e-01
6.75000000e+04 1.30379700e-01
6.75000000e+04 1.30378393e-01
6.76000000e+04 1.31077795e-01
6.76000000e+04 1.31076496e-01
6.77000000e+04 1.31752438e-01
6.77000000e+04 1.31751147e-01
6.78000000e+04 1.32403868e-01
6.78000000e+04 1.32402586e-01
6.79000000e+04 1.33032334e-01
6.79000000e+04 1.33031062e-01
6.80000000e+04 1.33638093e-01
6.80000000e+04 1.33636830e-01
6.81000000e+04 1.34221405e-01
6.81000000e+04 1.34220153e-01
6.82000000e+04 1.34782541e-01
6.82000000e+04 1.34781300e-01
6.83000000e+04 1.35321777e-01
6.83000000e+04 1.35320547e-01
6.84000000e+04 1.35839395e-01
6.84000000e+04 1.35838177e-01
6.85000000e+04 1.36335684e-01
6.85000000e+04 1.36334478e-01
6.86000000e+04 1.36810939e-01
6.86000000e+04 1.36809746e-01
6.87000000e+04 1.37265461e-01
6.87000000e+04 1.37264281e-01
6.88000000e+04 1.37699556e-01
6.88000000e+04 1.37698390e-01
6.89000000e+04 1.38113537e-01
6.89000000e+04 1.38112385e-01
6.90000000e+04 1.38507719e-01
6.90000000e+04 1.38506582e-01
6.91000000e+04 1.38882425e-01
6.91000000e+04 1.38881303e-01
6.92000000e+04 1.39237979e-01
6.92000000e+04 1.39236872e-01
6.93000000e+04 1.39574710e-01
6.93000000e+04 1.39573619e-01
6.94000000e+04 1.39892951e-01
6.94000000e+04 1.39891876e-01
6.95000000e+04 1.40193036e-01
6.95000000e+04 1.40191977e-01
6.96000000e+04 1.40475301e-01
6.96000000e+04 1.40474259e-01
6.97000000e+04 1.40740085e-01
6.97000000e+04 1.40739058e-01
6.98000000e+04 1.40987725e-01
6.98000000e+04 1.40986715e-01
6.99000000e+04 1.41218559e-01
6.99000000e+04 1.41217566e-01
7.00000000e+04 1.41432924e-01
7.00000000e+04 1.41431947e-01
7.01000000e+04 1.41631155e-01
7.01000000e+04 1.41630196e-01
7.02000000e+04 1.41813586e-01
7.02000000e+04 1.41812642e-01
7.03000000e+04 1.41980543e-01
7.03000000e+04 1.41979616e-01
7.04000000e+04 1.42132352e-01
7.04000000e+04 1.42131442e-01
7.05000000e+04 1.42269332e-01
7.05000000e+04 1.42268437e-01
7.06000000e+04 1.42391795e-01
7.06000000e+04 1.42390916e-01
7.07000000e+04 1.42500046e-01
7.07000000e+04 1.42499182e-01
7.08000000e+04 1.42594383e-01
7.08000000e+04 1.42593533e-01
7.09000000e+04 1.42675092e-01
7.09000000e+04 1.42674257e-01
7.10000000e+04 1.42742453e-01
7.10000000e+04 1.42741632e-01
7.11000000e+04 1.42796732e-01
7.11000000e+04 1.42795924e-01
7.12000000e+04 1.42838184e-01
7.12000000e+04 1.42837388e-01
7.13000000e+04 1.42867053e-01
7.13000000e+04 1.42866269e-01
7.14000000e+04 1.42883569e-01
7.14000000e+04 1.42882796e-01
7.15000000e+04 1.42887949e-01
7.15000000e+04 1.42887186e-01
7.16000000e+04 1.42880394e-01
7.16000000e+04 1.42879641e-01
7.17000000e+04 1.42861092e-01
7.17000000e+04 1.42860348e-01
7.18000000e+04 1.42830217e-01
7.18000000e+04 1.42829480e-01
7.19000000e+04 1.42787926e-01
7.19000000e+04 1.42787196e-01
7.20000000e+04 1.42734361e-01
7.20000000e+04 1.42733637e-01
7.21000000e+04 1.42669650e-01
7.21000000e+04 1.42668930e-01
7.22000000e+04 1.42593904e-01
7.22000000e+04 1.42593188e-01
7.23000000e+04 1.42507220e-01
7.23000000e+04 1.42506508e-01
7.24000000e+04 1.42409681e-01
7.24000000e+04 1.42408970e-01
7.25000000e+04 1.42301353e-01
7.25000000e+04 1.42300644e-01
7.26000000e+04 1.42182291e-01
7.26000000e+04 1.42181583e-01
7.27000000e+04 1.42052535e-01
7.27000000e+04 1.42051826e-01
7.28000000e+04 1.41912113e-01
7.28000000e+04 1.41911403e-01
7.29000000e+04 1.41761040e-01
7.29000000e+04 1.41760329e-01
7.30000000e+04 1.41599322e-01
7.30000000e+04 1.41598608e-01
7.31000000e+04 1.41426952e-01
7.31000000e+04 1.41426235e-01
7.32000000e+04 1.41243917e-01
7.32000000e+04 1.41243196e-01
7.33000000e+04 1.41050192e-01
7.33000000e+04 1.41049468e-01
7.34000000e+04 1.40845749e-01
7.34000000e+04 1.40845020e-01
7.35000000e+04 1.40630548e-01
7.35000000e+04 1.40629815e-01
7.36000000e+04 1.40404550e-01
7.36000000e+04 1.40403812e-01
7.37000000e+04 1.40167708e-01
7.37000000e+04 1.40166964e-01
7.38000000e+04 1.39919972e-01
7.38000000e+04 1.39919222e-01
7.39000000e+04 1.39661291e-01
7.39000000e+04 1.39660536e-01
7.40000000e+04 1.39391612e-01
7.40000000e+04 1.39390851e-01
7.41000000e+04 1.39110883e-01
7.41000000e+04 1.39110117e-01
7.42000000e+04 1.38819052e-01
7.42000000e+04 1.38818280e-01
7.43000000e+04 1.38516068e-01
7.43000000e+04 1.38515291e-01
7.44000000e+04 1.38201885e-01
7.44000000e+04 1.38201102e-01
7.45000000e+04 1.37876457e-01
7.45000000e+04 1.37875669e-01
7.46000000e+04 1.37539745e-01
7.46000000e+04 1.37538952e-01
7.47000000e+04 1.37191713e-01
7.47000000e+04 1.37190916e-01
7.48000000e+04 1.36832332e-01
7.48000000e+04 1.36831532e-01
7.49000000e+04 1.36461579e-01
7.49000000e+04 1.36460775e-01
7.50000000e+04 1.36079436e-01
7.50000000e+04 1.36078629e-01
7.51000000e+04 1.35685894e-01
7.51000000e+04 1.35685085e-01
7.52000000e+04 1.35280951e-01
7.52000000e+04 1.35280139e-01
7.53000000e+04 1.34864612e-01
7.53000000e+04 1.34863799e-01
7.54000000e+04 1.34436892e-01
7.54000000e+04 1.34436077e-01
7.55000000e+04 1.33997812e-01
7.55000000e+04 1.33996997e-01
7.56000000e+04 1.33547404e-01
7.56000000e+04 1.33546590e-01
7.57000000e+04 1.33085709e-01
7.57000000e+04 1.33084895e-01
7.58000000e+04 1.32612774e-01
7.58000000e+04 1.32611961e-01
7.59000000e+04 1.32128657e-01
7.59000000e+04 1.32127847e-01
7.60000000e+04 1.31633426e-01
7.60000000e+04 1.31632619e-01
7.61000000e+04 1.31127157e-01
7.61000000e+04 1.31126352e-01
7.62000000e+04 1.30609933e-01
7.62000000e+04 1.30609133e-01
7.63000000e+04 1.30081849e-01
7.63000000e+04 1.30081053e-01
7.64000000e+04 1.29543007e-01
7.64000000e+04 1.29542217e-01
7.65000000e+04 1.28993519e-01
7.65000000e+04 1.28992733e-01
7.66000000e+04 1.28433502e-01
7.66000000e+04 1.28432723e-01
7.67000000e+04 1.27863085e-01
7.67000000e+04 1.27862313e-01
7.68000000e+04 1.27282404e-01
7.68000000e+04 1.27281640e-01
7.69000000e+04 1.26691602e-01
7.69000000e+04 1.26690845e-01
7.70000000e+04 1.26090829e-01
7.70000000e+04 1.26090081e-01
7.71000000e+04 1.25480244e-01
7.71000000e+04 1.25479505e-01
7.72000000e+04 1.24860011e-01
7.72000000e+04 1.24859282e-01
7.73000000e+04 1.24230303e-01
7.73000000e+04 1.24229584e-01
7.74000000e+04 1.23591298e-01
7.74000000e+04 1.23590590e-01
7.75000000e+04 1.22943180e-01
7.75000000e+04 1.22942483e-01
7.76000000e+04 1.22286139e-01
7.76000000e+04 1.22285453e-01
7.77000000e+04 1.21620371e-01
7.77000000e+04 1.21619696e-01
7.78000000e+04 1.20946076e-01
7.78000000e+04 1.20945413e-01
7.79000000e+04 1.20263459e-01
7.79000000e+04 1.20262809e-01
7.80000000e+04 1.19572731e-01
7.80000000e+04 1.19572094e-01
7.81000000e+04 1.18874105e-01
7.81000000e+04 1.18873482e-01
7.82000000e+04 1.18167800e-01
7.82000000e+04 1.18167191e-01
7.83000000e+04 1.17454038e-01
7.83000000e+04 1.17453442e-01
7.84000000e+04 1.16733042e-01
7.84000000e+04 1.16732460e-01
7.85000000e+04 1.16005040e-01
7.85000000e+04 1.16004473e-01
7.86000000e+04 1.15270264e-01
7.86000000e+04 1.15269711e-01
7.87000000e+04 1.14528944e-01
7.87000000e+04 1.14528406e-01
7.88000000e+04 1.13781316e-01
7.88000000e+04 1.13780793e-01
7.89000000e+04 1.13027615e-01
7.89000000e+04 1.13027108e-01
7.90000000e+04 1.12268079e-01
7.90000000e+04 1.12267588e-01
7.91000000e+04 1.11502947e-01
7.91000000e+04 1.11502471e-01
7.92000000e+04 1.10732458e-01
7.92000000e+04 1.10731998e-01
7.93000000e+04 1.09956852e-01
7.93000000e+04 1.09956407e-01
7.94000000e+04 1.09176369e-01
7.94000000e+04 1.09175940e-01
7.95000000e+04 1.08391250e-01
7.95000000e+04 1.08390837e-01
7.96000000e+04 1.07601733e-01
7.96000000e+04 1.07601336e-01
7.97000000e+04 1.06808060e-01
7.97000000e+04 1.06807679e-01
7.98000000e+04 1.06010469e-01
7.98000000e+04 1.06010104e-01
7.99000000e+04 1.05209197e-01
7.99000000e+04 1.05208848e-01
8.00000000e+04 1.04404481e-01
8.00000000e+04 1.04404148e-01
8.01000000e+04 1.03596558e-01
8.01000000e+04 1.03596241e-01
8.02000000e+04 1.02785659e-01
8.02000000e+04 1.02785358e-01
8.03000000e+04 1.01972019e-01
8.03000000e+04 1.01971733e-01
8.04000000e+04 1.01155866e-01
8.04000000e+04 1.01155596e-01
8.05000000e+04 1.00337429e-01
8.05000000e+04 1.00337175e-01
8.06000000e+04 9.95169327e-02
8.06000000e+04 9.95166942e-02
8.07000000e+04 9.86946013e-02
8.07000000e+04 9.86943782e-02
8.08000000e+04 9.78706551e-02
8.08000000e+04 9.78704473e-02
8.09000000e+04 9.70453119e-02
8.09000000e+04 9.70451193e-02
8.10000000e+04 9.62187867e-02
8.10000000e+04 9.62186091e-02
8.11000000e+04 9.53912915e-02
8.11000000e+04 9.53911287e-02
8.12000000e+04 9.45630351e-02
8.12000000e+04 9.45628870e-02
8.13000000e+04 9.37342230e-02
8.13000000e+04 9.37340894e-02
8.14000000e+04 9.29050574e-02
8.14000000e+04 9.29049381e-02
8.15000000e+04 9.20757370e-02
8.15000000e+04 9.20756319e-02
8.16000000e+04 9.12464571e-02
8.16000000e+04 9.12463660e-02
8.17000000e+04 9.04174092e-02
8.17000000e+04 9.04173318e-02
8.18000000e+04 8.95887812e-02
8.18000000e+04 8.95887172e-02
8.19000000e+04 8.87607571e-02
8.19000000e+04 8.87607064e-02
8.20000000e+04 8.79335171e-02
8.20000000e+04 8.79334794e-02
8.21000000e+04 8.71072375e-02
8.21000000e+04 8.71072127e-02
8.22000000e+04 8.62820907e-02
8.22000000e+04 8.62820785e-02
8.23000000e+04 8.54582451e-02
8.23000000e+04 8.54582453e-02
8.24000000e+04 8.46358650e-02
8.24000000e+04 8.46358773e-02
8.25000000e+04 8.38151107e-02
8.25000000e+04 8.38151348e-02
8.26000000e+04 8.29961381e-02
8.26000000e+04 8.29961739e-02
8.27000000e+04 8.21790995e-02
8.27000000e+04 8.21791465e-02
8.28000000e+04 8.13641425e-02
8.28000000e+04 8.13642006e-02
8.29000000e+04 8.05514110e-02
8.29000000e+04 8.05514799e-02
8.30000000e+04 7.97410445e-02
8.30000000e+04 7.97411240e-02
8.31000000e+04 7.89331784e-02
8.31000000e+04 7.89332682e-02
8.32000000e+04 7.81279441e-02
8.32000000e+04 7.81280440e-02
8.33000000e+04 7.73254689e-02
8.33000000e+04 7.73255785e-02
8.34000000e+04 7.65258757e-02
8.34000000e+04 7.65259949e-02
8.35000000e+04 7.57292838e-02
8.35000000e+04 7.57294122e-02
8.36000000e+04 7.49358081e-02
8.36000000e+04 7.49359455e-02
8.37000000e+04 7.41455596e-02
8.37000000e+04 7.41457057e-02
8.38000000e+04 7.33586453e-02
8.38000000e+04 7.33587999e-02
8.39000000e+04 7.25751683e-02
8.39000000e+04 7.25753311e-02
8.40000000e+04 7.17952276e-02
8.40000000e+04 7.17953984e-02
8.41000000e+04 7.10189185e-02
8.41000000e+04 7.10190970e-02
8.42000000e+04 7.02463325e-02
8.42000000e+04 7.02465184e-02
8.43000000e+04 6.94775570e-02
8.43000000e+04 6.94777501e-02
8.44000000e+04 6.87126759e-02
8.44000000e+04 6.87128759e-02
8.45000000e+04 6.79517694e-02
8.45000000e+04 6.79519761e-02
8.46000000e+04 6.71949139e-02
8.46000000e+04 6.71951270e-02
8.47000000e+04 6.64421823e-02
8.47000000e+04 6.64424016e-02
8.48000000e+04 6.56936440e-02
8.48000000e+04 6.56938692e-02
8.49000000e+04 6.49493648e-02
8.49000000e+04 6.49495958e-02
8.50000000e+04 6.42094073e-02
8.50000000e+04 6.42096437e-02
8.51000000e+04 6.34738304e-02
8.51000000e+04 6.34740720e-02
8.52000000e+04 6.27426900e-02
8.52000000e+04 6.27429366e-02
8.53000000e+04 6.20160386e-02
8.53000000e+04 6.20162901e-02
8.54000000e+04 6.12939257e-02
8.54000000e+04 6.12941817e-02
8.55000000e+04 6.05763975e-02
8.55000000e+04 6.05766579e-02
8.56000000e+04 5.98634974e-02
8.56000000e+04 5.98637619e-02
8.57000000e+04 5.91552656e-02
8.57000000e+04 5.91555340e-02
8.58000000e+04 5.84517394e-02
8.58000000e+04 5.84520116e-02
8.59000000e+04 5.77529536e-02
8.59000000e+04 5.77532293e-02
8.60000000e+04 5.70589398e-02
8.60000000e+04 5.70592188e-02
8.61000000e+04 5.63697272e-02
8.61000000e+04 5.63700094e-02
8.62000000e+04 5.56853423e-02
8.62000000e+04 5.56856274e-02
8.63000000e+04 5.50058089e-02
8.63000000e+04 5.50060968e-02
8.64000000e+04 5.43311486e-02
8.64000000e+04 5.43314391e-02
8.65000000e+04 5.36613803e-02
8.65000000e+04 5.36616732e-02
8.66000000e+04 5.29965206e-02
8.66000000e+04 5.29968158e-02
8.67000000e+04 5.23365841e-02
8.67000000e+04 5.23368813e-02
8.68000000e+04 5.16815828e-02
8.68000000e+04 5.16818819e-02
8.69000000e+04 5.10315266e-02
8.69000000e+04 5.10318275e-02
8.70000000e+04 5.03864237e-02
8.70000000e+04 5.03867261e-02
8.71000000e+04 4.97462798e-02
8.71000000e+04 4.97465837e-02
8.72000000e+04 4.91110988e-02
8.72000000e+04 4.91114040e-02
8.73000000e+04 4.84808830e-02
8.73000000e+04 4.84811893e-02
8.74000000e+04 4.78556324e-02
8.74000000e+04 4.78559398e-02
8.75000000e+04 4.72353456e-02
8.75000000e+04 4.72356538e-02
8.76000000e+04 4.66200192e-02
8.76000000e+04 4.66203282e-02
8.77000000e+04 4.60096485e-02
8.77000000e+04 4.60099582e-02
8.78000000e+04 4.54042270e-02
8.78000000e+04 4.54045372e-02
8.79000000e+04 4.48037467e-02
8.79000000e+04 4.48040572e-02
8.80000000e+04 4.42081981e-02
8.80000000e+04 4.42085089e-02
8.81000000e+04 4.36175704e-02
8.81000000e+04 4.36178814e-02
8.82000000e+04 4.30318514e-02
8.82000000e+04 4.30321624e-02
8.83000000e+04 4.24510275e-02
8.83000000e+04 4.24513386e-02
8.84000000e+04 4.18750841e-02
8.84000000e+04 4.18753950e-02
8.85000000e+04 4.13040051e-02
8.85000000e+04 4.13043158e-02
8.86000000e+04 4.07377735e-02
8.86000000e+04 4.07380838e-02
8.87000000e+04 4.01763712e-02
8.87000000e+04 4.01766810e-02
8.88000000e+04 3.96197788e-02
8.88000000e+04 3.96200881e-02
8.89000000e+04 3.90679761e-02
8.89000000e+04 3.90682849e-02
8.90000000e+04 3.85209421e-02
8.90000000e+04 3.85212502e-02
8.91000000e+04 3.79786546e-02
8.91000000e+04 3.79789620e-02
8.92000000e+04 3.74410908e-02
8.92000000e+04 3.74413974e-02
8.93000000e+04 3.69082269e-02
8.93000000e+04 3.69085326e-02
8.94000000e+04 3.63800383e-02
8.94000000e+04 3.63803431e-02
8.95000000e+04 3.58564999e-02
8.95000000e+04 3.58568037e-02
8.96000000e+04 3.53375857e-02
8.96000000e+04 3.53378884e-02
8.97000000e+04 3.48232692e-02
8.97000000e+04 3.48235708e-02
8.98000000e+04 3.43135231e-02
8.98000000e+04 3.43138235e-02
8.99000000e+04 3.38083197e-02
8.99000000e+04 3.38086188e-02
9.00000000e+04 3.33076307e-02
9.00000000e+04 3.33079285e-02
9.01000000e+04 3.28114271e-02
9.01000000e+04 3.28117236e-02
9.02000000e+04 3.23196798e-02
9.02000000e+04 3.23199750e-02
9.03000000e+04 3.18323590e-02
9.03000000e+04 3.18326527e-02
9.04000000e+04 3.13494345e-02
9.04000000e+04 3.13497268e-02
9.05000000e+04 3.08708758e-02
9.05000000e+04 3.08711666e-02
9.06000000e+04 3.03966520e-02
9.06000000e+04 3.03969413e-02
9.07000000e+04 2.99267319e-02
9.07000000e+04 2.99270196e-02
9.08000000e+04 2.94610840e-02
9.08000000e+04 2.94613700e-02
9.09000000e+04 2.89996764e-02
9.09000000e+04 2.89999608e-02
9.10000000e+04 2.85424772e-02
9.10000000e+04 2.85427600e-02
9.11000000e+04 2.80894541e-02
9.11000000e+04 2.80897352e-02
9.12000000e+04 2.76405746e-02
9.12000000e+04 2.76408540e-02
9.13000000e+04 2.71958062e-02
9.13000000e+04 2.71960838e-02
9.14000000e+04 2.67551160e-02
9.14000000e+04 2.67553919e-02
9.15000000e+04 2.63184712e-02
9.15000000e+04 2.63187452e-02
9.16000000e+04 2.58858386e-02
9.16000000e+04 2.58861109e-02
9.17000000e+04 2.54571852e-02
9.17000000e+04 2.54574557e-02
9.18000000e+04 2.50324779e-02
9.18000000e+04 2.50327465e-02
9.19000000e+04 2.46116833e-02
9.19000000e+04 2.46119501e-02
9.20000000e+04 2.41947682e-02
9.20000000e+04 2.41950331e-02
9.21000000e+04 2.37816992e-02
9.21000000e+04 2.37819623e-02
9.22000000e+04 2.33724431e-02
9.22000000e+04 2.33727043e-02
9.23000000e+04 2.29669665e-02
9.23000000e+04 2.29672258e-02
9.24000000e+04 2.25652362e-02
9.24000000e+04 2.25654936e-02
9.25000000e+04 2.21672188e-02
9.25000000e+04 2.21674743e-02
9.26000000e+04 2.17728813e-02
9.26000000e+04 2.17731349e-02
9.27000000e+04 2.13821904e-02
9.27000000e+04 2.13824421e-02
9.28000000e+04 2.09951131e-02
9.28000000e+04 2.09953628e-02
9.29000000e+04 2.06116164e-02
9.29000000e+04 2.06118642e-02
9.30000000e+04 2.02316674e-02
9.30000000e+04 2.02319133e-02
9.31000000e+04 1.98552333e-02
9.31000000e+04 1.98554773e-02
9.32000000e+04 1.94822815e-02
9.32000000e+04 1.94825236e-02
9.33000000e+04 1.91127794e-02
9.33000000e+04 1.91130195e-02
9.34000000e+04 1.87466946e-02
9.34000000e+04 1.87469329e-02
9.35000000e+04 1.83839949e-02
9.35000000e+04 1.83842312e-02
9.36000000e+04 1.80246481e-02
9.36000000e+04 1.80248825e-02
9.37000000e+04 1.76686222e-02
9.37000000e+04 1.76688547e-02
9.38000000e+04 1.73158856e-02
9.38000000e+04 1.73161162e-02
9.39000000e+04 1.69664064e-02
9.39000000e+04 1.69666351e-02
9.40000000e+04 1.66201534e-02
9.40000000e+04 1.66203802e-02
9.41000000e+04 1.62770953e-02
9.41000000e+04 1.62773202e-02
9.42000000e+04 1.59372008e-02
9.42000000e+04 1.59374239e-02
9.43000000e+04 1.56004393e-02
9.43000000e+04 1.56006605e-02
9.44000000e+04 1.52667800e-02
9.44000000e+04 1.52669992e-02
9.45000000e+04 1.49361923e-02
9.45000000e+04 1.49364097e-02
9.46000000e+04 1.46086461e-02
9.46000000e+04 1.46088617e-02
9.47000000e+04 1.42841113e-02
9.47000000e+04 1.42843250e-02
9.48000000e+04 1.39625580e-02
9.48000000e+04 1.39627699e-02
9.49000000e+04 1.36439566e-02
9.49000000e+04 1.36441667e-02
9.50000000e+04 1.33282777e-02
9.50000000e+04 1.33284859e-02
9.51000000e+04 1.30154920e-02
9.51000000e+04 1.30156985e-02
9.52000000e+04 1.27055707e-02
9.52000000e+04 1.27057753e-02
9.53000000e+04 1.23984850e-02
9.53000000e+04 1.23986878e-02
9.54000000e+04 1.20942064e-02
9.54000000e+04 1.20944075e-02
9.55000000e+04 1.17927066e-02
9.55000000e+04 1.17929059e-02
9.56000000e+04 1.14939576e-02
9.56000000e+04 1.14941551e-02
9.57000000e+04 1.11979316e-02
9.57000000e+04 1.11981274e-02
9.58000000e+04 1.09046010e-02
9.58000000e+04 1.09047950e-02
9.59000000e+04 1.06139384e-02
9.59000000e+04 1.06141308e-02
9.60000000e+04 1.03259169e-02
9.60000000e+04 1.03261076e-02
9.61000000e+04 1.00405096e-02
9.61000000e+04 1.00406985e-02
9.62000000e+04 9.75768980e-03
9.62000000e+04 9.75787704e-03
9.63000000e+04 9.47743117e-03
9.63000000e+04 9.47761675e-03
9.64000000e+04 9.19970760e-03
9.64000000e+04 9.19989151e-03
9.65000000e+04 8.92449320e-03
9.65000000e+04 8.92467546e-03
9.66000000e+04 8.65176232e-03
9.66000000e+04 8.65194294e-03
9.67000000e+04 8.38148955e-03
9.67000000e+04 8.38166855e-03
9.68000000e+04 8.11364974e-03
9.68000000e+04 8.11382713e-03
9.69000000e+04 7.84821795e-03
9.69000000e+04 7.84839374e-03
9.70000000e+04 7.58516951e-03
9.70000000e+04 7.58534372e-03
9.71000000e+04 7.32447998e-03
9.71000000e+04 7.32465261e-03
9.72000000e+04 7.06612514e-03
9.72000000e+04 7.06629621e-03
9.73000000e+04 6.81008104e-03
9.73000000e+04 6.81025056e-03
9.74000000e+04 6.55632394e-03
9.74000000e+04 6.55649193e-03
9.75000000e+04 6.30483035e-03
9.75000000e+04 6.30499682e-03
9.76000000e+04 6.05557702e-03
9.76000000e+04 6.05574198e-03
9.77000000e+04 5.80854092e-03
9.77000000e+04 5.80870439e-03
9.78000000e+04 5.56369927e-03
9.78000000e+04 5.56386126e-03
9.79000000e+04 5.32102952e-03
9.79000000e+04 5.32119003e-03
9.80000000e+04 5.08050934e-03
9.80000000e+04 5.08066840e-03
9.81000000e+04 4.84211663e-03
9.81000000e+04 4.84227425e-03
9.82000000e+04 4.60582954e-03
9.82000000e+04 4.60598573e-03
9.83000000e+04 4.37162643e-03
9.83000000e+04 4.37178120e-03
9.84000000e+04 4.13948588e-03
9.84000000e+04 4.13963924e-03
9.85000000e+04 3.90938670e-03
9.85000000e+04 3.90953867e-03
9.86000000e+04 3.68130794e-03
9.86000000e+04 3.68145853e-03
9.87000000e+04 3.45522885e-03
9.87000000e+04 3.45537807e-03
9.88000000e+04 3.23112891e-03
9.88000000e+04 3.23127678e-03
9.89000000e+04 3.00898781e-03
9.89000000e+04 3.00913434e-03
9.90000000e+04 2.78878547e-03
9.90000000e+04 2.78893067e-03
9.91000000e+04 2.57050201e-03
9.91000000e+04 2.57064590e-03
9.92000000e+04 2.35411779e-03
9.92000000e+04 2.35426037e-03
9.93000000e+04 2.13961334e-03
9.93000000e+04 2.13975463e-03
9.94000000e+04 1.92696944e-03
9.94000000e+04 1.92710945e-03
9.95000000e+04 1.71616706e-03
9.95000000e+04 1.71630580e-03
9.96000000e+04 1.50718737e-03
9.96000000e+04 1.50732486e-03
9.97000000e+04 1.30001176e-03
9.97000000e+04 1.30014801e-03
9.98000000e+04 1.09462182e-03
9.98000000e+04 1.09475683e-03
9.99000000e+04 8.90999326e-04
9.99000000e+04 8.91133126e-04
1.00000000e+05 6.89126279e-04
1.00000000e+05 6.89258872e-04
1.00100000e+05 4.88984858e-04
1.00100000e+05 4.89116256e-04
1.00200000e+05 2.90557446e-04
1.00200000e+05 2.90687662e-04
1.00300000e+05 9.38266162e-05
1.00300000e+05 9.39556598e-05
1.00400000e+05 -1.01224866e-04
1.00400000e+05 -1.01096982e-04
1.00500000e+05 -2.94614041e-04
1.00500000e+05 -2.94487306e-04
1.00600000e+05 -4.86357766e-04
1.00600000e+05 -4.86232168e-04
1.00700000e+05 -6.76472710e-04
1.00700000e+05 -6.76348237e-04
1.00800000e+05 -8.64975353e-04
1.00800000e+05 -8.64851994e-04
1.00900000e+05 -1.05188199e-03
1.00900000e+05 -1.05175974e-03
1.01000000e+05 -1.23720876e-03
1.01000000e+05 -1.23708759e-03
1.01100000e+05 -1.42097157e-03
1.01100000e+05 -1.42085149e-03
1.01200000e+05 -1.60318621e-03
1.01200000e+05 -1.60306720e-03
1.01300000e+05 -1.78386825e-03
1.01300000e+05 -1.78375030e-03
1.01400000e+05 -1.96303310e-03
1.01400000e+05 -1.96291620e-03
1.01500000e+05 -2.14069601e-03
1.01500000e+05 -2.14058015e-03
1.01600000e+05 -2.31687205e-03
1.01600000e+05 -2.31675722e-03
1.01700000e+05 -2.49157612e-03
1.01700000e+05 -2.49146230e-03
1.01800000e+05 -2.66482294e-03
1.01800000e+05 -2.66471014e-03
1.01900000e+05 -2.83662710e-03
1.01900000e+05 -2.83651529e-03
1.02000000e+05 -3.00700299e-03
1.02000000e+05 -3.00689217e-03
1.02100000e+05 -3.17596487e-03
1.02100000e+05 -3.17585503e-03
1.02200000e+05 -3.34352681e-03
1.02200000e+05 -3.34341794e-03
1.02300000e+05 -3.50970275e-03
1.02300000e+05 -3.50959483e-03
1.02400000e+05 -3.67450646e-03
1.02400000e+05 -3.67439949e-03
1.02500000e+05 -3.83795155e-03
1.02500000e+05 -3.83784552e-03
1.02600000e+05 -4.00005150e-03
1.02600000e+05 -3.99994639e-03
1.02700000e+05 -4.16081960e-03
1.02700000e+05 -4.16071542e-03
1.02800000e+05 -4.32026903e-03
1.02800000e+05 -4.32016576e-03
1.02900000e+05 -4.47841281e-03
1.02900000e+05 -4.47831043e-03
1.03000000e+05 -4.63526379e-03
1.03000000e+05 -4.63516231e-03
1.03100000e+05 -4.79083472e-03
1.03100000e+05 -4.79073412e-03
1.03200000e+05 -4.94513816e-03
1.03200000e+05 -4.94503844e-03
1.03300000e+05 -5.09818657e-03
1.03300000e+05 -5.09808771e-03
1.03400000e+05 -5.24999225e-03
1.03400000e+05 -5.24989424e-03
1.03500000e+05 -5.40056736e-03
1.03500000e+05 -5.40047020e-03
1.03600000e+05 -5.54992393e-03
1.03600000e+05 -5.54982761e-03
1.03700000e+05 -5.69807385e-03
1.03700000e+05 -5.69797836e-03
1.03800000e+05 -5.84502889e-03
1.03800000e+05 -5.84493422e-03
1.03900000e+05 -5.99080067e-03
1.03900000e+05 -5.99070681e-03
1.04000000e+05 -6.13540068e-03
1.04000000e+05 -6.13530764e-03
1.04100000e+05 -6.27884031e-03
1.04100000e+05 -6.27874806e-03
1.04200000e+05 -6.42113079e-03
1.04200000e+05 -6.42103933e-03
1.04300000e+05 -6.56228324e-03
1.04300000e+05 -6.56219256e-03
1.04400000e+05 -6.70230865e-03
1.04400000e+05 -6.70221874e-03
1.04500000e+05 -6.84121789e-03
1.04500000e+05 -6.84112875e-03
1.04600000e+05 -6.97902171e-03
1.04600000e+05 -6.97893333e-03
1.04700000e+05 -7.11573074e-03
1.04700000e+05 -7.11564311e-03
1.04800000e+05 -7.25135550e-03
1.04800000e+05 -7.25126860e-03
1.04900000e+05 -7.38590636e-03
1.04900000e+05 -7.38582020e-03
1.05000000e+05 -7.51939361e-03
1.05000000e+05 -7.51930818e-03
1.05100000e+05 -7.65182742e-03
1.05100000e+05 -7.65174270e-03
1.05200000e+05 -7.78321783e-03
1.05200000e+05 -7.78313383e-03
1.05300000e+05 -7.91357478e-03
1.05300000e+05 -7.91349148e-03
1.05400000e+05 -8.04290810e-03
1.05400000e+05 -8.04282550e-03
1.05500000e+05 -8.17122750e-03
1.05500000e+05 -8.17114560e-03
1.05600000e+05 -8.29854261e-03
1.05600000e+05 -8.29846139e-03
1.05700000e+05 -8.42486291e-03
1.05700000e+05 -8.42478237e-03
1.05800000e+05 -8.55019782e-03
1.05800000e+05 -8.55011795e-03
1.05900000e+05 -8.67455663e-03
1.05900000e+05 -8.67447742e-03
1.06000000e+05 -8.79794852e-03
1.06000000e+05 -8.79786997e-03
1.06100000e+05 -8.92038260e-03
1.06100000e+05 -8.92030469e-03
1.06200000e+05 -9.04186784e-03
1.06200000e+05 -9.04179059e-03
1.06300000e+05 -9.16241316e-03
1.06300000e+05 -9.16233654e-03
1.06400000e+05 -9.28202732e-03
1.06400000e+05 -9.28195134e-03
1.06500000e+05 -9.40071904e-03
1.06500000e+05 -9.40064368e-03
1.06600000e+05 -9.51849692e-03
1.06600000e+05 -9.51842218e-03
1.06700000e+05 -9.63536946e-03
1.06700000e+05 -9.63529533e-03
1.06800000e+05 -9.75134508e-03
1.06800000e+05 -9.75127155e-03
1.06900000e+05 -9.86643209e-03
1.06900000e+05 -9.86635916e-03
1.07000000e+05 -9.98063873e-03
1.07000000e+05 -9.98056639e-03
1.07100000e+05 -1.00939731e-02
1.07100000e+05 -1.00939014e-02
1.07200000e+05 -1.02064433e-02
1.07200000e+05 -1.02063722e-02
1.07300000e+05 -1.03180574e-02
1.07300000e+05 -1.03179868e-02
1.07400000e+05 -1.04288230e-02
1.07400000e+05 -1.04287530e-02
1.07500000e+05 -1.05387481e-02
1.07500000e+05 -1.05386787e-02
1.07600000e+05 -1.06478404e-02
1.07600000e+05 -1.06477715e-02
1.07700000e+05 -1.07561074e-02
1.07700000e+05 -1.07560391e-02
1.07800000e+05 -1.08635568e-02
1.07800000e+05 -1.08634890e-02
1.07900000e+05 -1.09701959e-02
1.07900000e+05 -1.09701286e-02
1.08000000e+05 -1.10760322e-02
1.08000000e+05 -1.10759655e-02
1.08100000e+05 -1.11810729e-02
1.08100000e+05 -1.11810067e-02
1.08200000e+05 -1.12853252e-02
1.08200000e+05 -1.12852596e-02
1.08300000e+05 -1.13887964e-02
1.08300000e+05 -1.13887313e-02
1.08400000e+05 -1.14914935e-02
1.08400000e+05 -1.14914289e-02
1.08500000e+05 -1.15934234e-02
1.08500000e+05 -1.15933593e-02
1.08600000e+05 -1.16945930e-02
1.08600000e+05 -1.16945294e-02
1.08700000e+05 -1.17950093e-02
1.08700000e+05 -1.17949462e-02
1.08800000e+05 -1.18946789e-02
1.08800000e+05 -1.18946163e-02
1.08900000e+05 -1.19936085e-02
1.08900000e+05 -1.19935464e-02
1.09000000e+05 -1.20918049e-02
1.09000000e+05 -1.20917433e-02
1.09100000e+05 -1.21892744e-02
1.09100000e+05 -1.21892133e-02
1.09200000e+05 -1.22860237e-02
1.09200000e+05 -1.22859631e-02
1.09300000e+05 -1.23820591e-02
1.09300000e+05 -1.23819989e-02
1.09400000e+05 -1.24773869e-02
1.09400000e+05 -1.24773272e-02
1.09500000e+05 -1.25720135e-02
1.09500000e+05 -1.25719542e-02
1.09600000e+05 -1.26659449e-02
1.09600000e+05 -1.26658862e-02
1.09700000e+05 -1.27591875e-02
1.09700000e+05 -1.27591292e-02
1.09800000e+05 -1.28517472e-02
1.09800000e+05 -1.28516893e-02
1.09900000e+05 -1.29436300e-02
1.09900000e+05 -1.29435726e-02
1.10000000e+05 -1.30348420e-02
1.10000000e+05 -1.30347850e-02
1.10100000e+05 -1.31253889e-02
1.10100000e+05 -1.31253324e-02
1.10200000e+05 -1.32152766e-02
1.10200000e+05 -1.32152205e-02
1.10300000e+05 -1.33045110e-02
1.10300000e+05 -1.33044553e-02
1.10400000e+05 -1.33930975e-02
1.10400000e+05 -1.33930423e-02
1.10500000e+05 -1.34810420e-02
1.10500000e+05 -1.34809872e-02
1.10600000e+05 -1.35683500e-02
1.10600000e+05 -1.35682956e-02
1.10700000e+05 -1.36550270e-02
1.10700000e+05 -1.36549731e-02
1.10800000e+05 -1.37410785e-02
1.10800000e+05 -1.37410250e-02
1.10900000e+05 -1.38265099e-02
1.10900000e+05 -1.38264567e-02
1.11000000e+05 -1.39113265e-02
1.11000000e+05 -1.39112737e-02
1.11100000e+05 -1.39955337e-02
1.11100000e+05 -1.39954813e-02
1.11200000e+05 -1.40791366e-02
1.11200000e+05 -1.40790846e-02
1.11300000e+05 -1.41621404e-02
1.11300000e+05 -1.41620889e-02
1.11400000e+05 -1.42445504e-02
1.11400000e+05 -1.42444992e-02
1.11500000e+05 -1.43263715e-02
1.11500000e+05 -1.43263207e-02
1.11600000e+05 -1.44076088e-02
1.11600000e+05 -1.44075584e-02
1.11700000e+05 -1.44882673e-02
1.11700000e+05 -1.44882173e-02
1.11800000e+05 -1.45683519e-02
1.11800000e+05 -1.45683022e-02
1.11900000e+05 -1.46478674e-02
1.11900000e+05 -1.46478181e-02
1.12000000e+05 -1.47268187e-02
1.12000000e+05 -1.47267697e-02
1.12100000e+05 -1.48052105e-02
1.12100000e+05 -1.48051619e-02
1.12200000e+05 -1.48830476e-02
1.12200000e+05 -1.48829994e-02
1.12300000e+05 -1.49603347e-02
1.12300000e+05 -1.49602868e-02
1.12400000e+05 -1.50370763e-02
1.12400000e+05 -1.50370288e-02
1.12500000e+05 -1.51132770e-02
1.12500000e+05 -1.51132299e-02
1.12600000e+05 -1.51889415e-02
1.12600000e+05 -1.51888947e-02
1.12700000e+05 -1.52640741e-02
1.12700000e+05 -1.52640276e-02
1.12800000e+05 -1.53386793e-02
1.12800000e+05 -1.53386331e-02
1.12900000e+05 -1.54127614e-02
1.12900000e+05 -1.54127156e-02
1.13000000e+05 -1.54863249e-02
1.13000000e+05 -1.54862795e-02
1.13100000e+05 -1.55593741e-02
1.13100000e+05 -1.55593290e-02
1.13200000e+05 -1.56319132e-02
1.13200000e+05 -1.56318684e-02
1.13300000e+05 -1.57039464e-02
1.13300000e+05 -1.57039019e-02
1.13400000e+05 -1.57754779e-02
1.13400000e+05 -1.57754337e-02
1.13500000e+05 -1.58465118e-02
1.13500000e+05 -1.58464679e-02
1.13600000e+05 -1.59170522e-02
1.13600000e+05 -1.59170087e-02
1.13700000e+05 -1.59871032e-02
1.13700000e+05 -1.59870600e-02
1.13800000e+05 -1.60566688e-02
1.13800000e+05 -1.60566259e-02
1.13900000e+05 -1.61257529e-02
1.13900000e+05 -1.61257103e-02
1.14000000e+05 -1.61943595e-02
1.14000000e+05 -1.61943172e-02
1.14100000e+05 -1.62624925e-02
1.14100000e+05 -1.62624505e-02
1.14200000e+05 -1.63301557e-02
1.14200000e+05 -1.63301140e-02
1.14300000e+05 -1.63973529e-02
1.14300000e+05 -1.63973115e-02
1.14400000e+05 -1.64640879e-02
1.14400000e+05 -1.64640468e-02
1.14500000e+05 -1.65303644e-02
1.14500000e+05 -1.65303236e-02
1.14600000e+05 -1.65961861e-02
1.14600000e+05 -1.65961456e-02
1.14700000e+05 -1.66615568e-02
1.14700000e+05 -1.66615165e-02
1.14800000e+05 -1.67264799e-02
1.14800000e+05 -1.67264400e-02
1.14900000e+05 -1.67909591e-02
1.14900000e+05 -1.67909195e-02
1.15000000e+05 -1.68549980e-02
1.15000000e+05 -1.68549587e-02
1.15100000e+05 -1.69186001e-02
1.15100000e+05 -1.69185610e-02
1.15200000e+05 -1.69817688e-02
1.15200000e+05 -1.69817300e-02
1.15300000e+05 -1.70445076e-02
1.15300000e+05 -1.70444691e-02
1.15400000e+05 -1.71068199e-02
1.15400000e+05 -1.71067816e-02
1.15500000e+05 -1.71687091e-02
1.15500000e+05 -1.71686711e-02
1.15600000e+05 -1.72301785e-02
1.15600000e+05 -1.72301408e-02
1.15700000e+05 -1.72912315e-02
1.15700000e+05 -1.72911940e-02
1.15800000e+05 -1.73518713e-02
1.15800000e+05 -1.73518340e-02
1.15900000e+05 -1.74121011e-02
1.15900000e+05 -1.74120642e-02
1.16000000e+05 -1.74719243e-02
1.16000000e+05 -1.74718876e-02
1.16100000e+05 -1.75313439e-02
1.16100000e+05 -1.75313074e-02
1.16200000e+05 -1.75903631e-02
1.16200000e+05 -1.75903269e-02
1.16300000e+05 -1.76489851e-02
1.16300000e+05 -1.76489492e-02
1.16400000e+05 -1.77072130e-02
1.16400000e+05 -1.77071773e-02
1.16500000e+05 -1.77650497e-02
1.16500000e+05 -1.77650142e-02
1.16600000e+05 -1.78224984e-02
1.16600000e+05 -1.78224632e-02
1.16700000e+05 -1.78795620e-02
1.16700000e+05 -1.78795270e-02
1.16800000e+05 -1.79362435e-02
1.16800000e+05 -1.79362088e-02
1.16900000e+05 -1.79925459e-02
1.16900000e+05 -1.79925114e-02
1.17000000e+05 -1.80484721e-02
1.17000000e+05 -1.80484379e-02
1.17100000e+05 -1.81040250e-02
1.17100000e+05 -1.81039910e-02
1.17200000e+05 -1.81592074e-02
1.17200000e+05 -1.81591736e-02
1.17300000e+05 -1.82140222e-02
1.17300000e+05 -1.82139886e-02
1.17400000e+05 -1.82684721e-02
1.17400000e+05 -1.82684388e-02
1.17500000e+05 -1.83225601e-02
1.17500000e+05 -1.83225270e-02
1.17600000e+05 -1.83762887e-02
1.17600000e+05 -1.83762558e-02
1.17700000e+05 -1.84296609e-02
1.17700000e+05 -1.84296282e-02
1.17800000e+05 -1.84826791e-02
1.17800000e+05 -1.84826467e-02
1.17900000e+05 -1.85353463e-02
1.17900000e+05 -1.85353140e-02
1.18000000e+05 -1.85876649e-02
1.18000000e+05 -1.85876329e-02
1.18100000e+05 -1.86396377e-02
1.18100000e+05 -1.86396059e-02
1.18200000e+05 -1.86912672e-02
1.18200000e+05 -1.86912356e-02
1.18300000e+05 -1.87425560e-02
1.18300000e+05 -1.87425246e-02
1.18400000e+05 -1.87935066e-02
1.18400000e+05 -1.87934754e-02
1.18500000e+05 -1.88441217e-02
1.18500000e+05 -1.88440907e-02
1.18600000e+05 -1.88944036e-02
1.18600000e+05 -1.88943729e-02
1.18700000e+05 -1.89443550e-02
1.18700000e+05 -1.89443244e-02
1.18800000e+05 -1.89939781e-02
1.18800000e+05 -1.89939478e-02
1.18900000e+05 -1.90432755e-02
1.18900000e+05 -1.90432454e-02
1.19000000e+05 -1.90922496e-02
1.19000000e+05 -1.90922197e-02
1.19100000e+05 -1.91409028e-02
1.19100000e+05 -1.91408731e-02
1.19200000e+05 -1.91892374e-02
1.19200000e+05 -1.91892078e-02
1.19300000e+05 -1.92372557e-02
1.19300000e+05 -1.92372263e-02
1.19400000e+05 -1.92849601e-02
1.19400000e+05 -1.92849309e-02
1.19500000e+05 -1.93323528e-02
1.19500000e+05 -1.93323239e-02
1.19600000e+05 -1.93794362e-02
1.19600000e+05 -1.93794074e-02
1.19700000e+05 -1.94262124e-02
1.19700000e+05 -1.94261838e-02
1.19800000e+05 -1.94726837e-02
1.19800000e+05 -1.94726553e-02
1.19900000e+05 -1.95188523e-02
1.19900000e+05 -1.95188241e-02
1.20000000e+05 -1.95647203e-02
1.20000000e+05 -1.95646923e-02
1.20100000e+05 -1.96102899e-02
1.20100000e+05 -1.96102621e-02
1.20200000e+05 -1.96555632e-02
1.20200000e+05 -1.96555356e-02
1.20300000e+05 -1.97005424e-02
1.20300000e+05 -1.97005149e-02
1.20400000e+05 -1.97452295e-02
1.20400000e+05 -1.97452022e-02
1.20500000e+05 -1.97896266e-02
1.20500000e+05 -1.97895995e-02
1.20600000e+05 -1.98337358e-02
1.20600000e+05 -1.98337088e-02
1.20700000e+05 -1.98775590e-02
1.20700000e+05 -1.98775322e-02
1.20800000e+05 -1.99210984e-02
1.20800000e+05 -1.99210718e-02
1.20900000e+05 -1.99643558e-02
1.20900000e+05 -1.99643294e-02
1.21000000e+05 -2.00073333e-02
1.21000000e+05 -2.00073070e-02
1.21100000e+05 -2.00500328e-02
1.21100000e+05 -2.00500067e-02
1.21200000e+05 -2.00924564e-02
1.21200000e+05 -2.00924304e-02
1.21300000e+05 -2.01346058e-02
1.21300000e+05 -2.01345801e-02
1.21400000e+05 -2.01764831e-02
1.21400000e+05 -2.01764576e-02
1.21500000e+05 -2.02180902e-02
1.21500000e+05 -2.02180648e-02
1.21600000e+05 -2.02594290e-02
1.21600000e+05 -2.02594037e-02
1.21700000e+05 -2.03005013e-02
1.21700000e+05 -2.03004762e-02
1.21800000e+05 -2.03413091e-02
1.21800000e+05 -2.03412842e-02
1.21900000e+05 -2.03818542e-02
1.21900000e+05 -2.03818294e-02
1.22000000e+05 -2.04221385e-02
1.22000000e+05 -2.04221139e-02
1.22100000e+05 -2.04621638e-02
1.22100000e+05 -2.04621394e-02
1.22200000e+05 -2.05019321e-02
1.22200000e+05 -2.05019077e-02
1.22300000e+05 -2.05414450e-02
1.22300000e+05 -2.05414208e-02
1.22400000e+05 -2.05807044e-02
1.22400000e+05 -2.05806804e-02
1.22500000e+05 -2.06197123e-02
1.22500000e+05 -2.06196884e-02
1.22600000e+05 -2.06584703e-02
1.22600000e+05 -2.06584465e-02
1.22700000e+05 -2.06969802e-02
1.22700000e+05 -2.06969566e-02
1.22800000e+05 -2.07352440e-02
1.22800000e+05 -2.07352205e-02
1.22900000e+05 -2.07732632e-02
1.22900000e+05 -2.07732398e-02
1.23000000e+05 -2.08110397e-02
1.23000000e+05 -2.08110165e-02
1.23100000e+05 -2.08485752e-02
1.23100000e+05 -2.08485521e-02
1.23200000e+05 -2.08858714e-02
1.23200000e+05 -2.08858485e-02
1.23300000e+05 -2.09229301e-02
1.23300000e+05 -2.09229073e-02
1.23400000e+05 -2.09597529e-02
1.23400000e+05 -2.09597302e-02
1.23500000e+05 -2.09963413e-02
1.23500000e+05 -2.09963188e-02
1.23600000e+05 -2.10326972e-02
1.23600000e+05 -2.10326748e-02
1.23700000e+05 -2.10688220e-02
1.23700000e+05 -2.10687997e-02
1.23800000e+05 -2.11047173e-02
1.23800000e+05 -2.11046952e-02
1.23900000e+05 -2.11403847e-02
1.23900000e+05 -2.11403627e-02
1.24000000e+05 -2.11758255e-02
1.24000000e+05 -2.11758037e-02
1.24100000e+05 -2.12110413e-02
1.24100000e+05 -2.12110196e-02
1.24200000e+05 -2.12460334e-02
1.24200000e+05 -2.12460119e-02
1.24300000e+05 -2.12808033e-02
1.24300000e+05 -2.12807819e-02
1.24400000e+05 -2.13153522e-02
1.24400000e+05 -2.13153309e-02
1.24500000e+05 -2.13496814e-02
1.24500000e+05 -2.13496603e-02
1.24600000e+05 -2.13837921e-02
1.24600000e+05 -2.13837711e-02
1.24700000e+05 -2.14176855e-02
1.24700000e+05 -2.14176647e-02
1.24800000e+05 -2.14513628e-02
1.24800000e+05 -2.14513422e-02
1.24900000e+05 -2.14848251e-02
1.24900000e+05 -2.14848046e-02
1.25000000e+05 -2.15180734e-02
1.25000000e+05 -2.15180531e-02
1.25100000e+05 -2.15511088e-02
1.25100000e+05 -2.15510887e-02
1.25200000e+05 -2.15839323e-02
1.25200000e+05 -2.15839123e-02
1.25300000e+05 -2.16165449e-02
1.25300000e+05 -2.16165250e-02
1.25400000e+05 -2.16489475e-02
1.25400000e+05 -2.16489279e-02
1.25500000e+05 -2.16811412e-02
1.25500000e+05 -2.16811217e-02
1.25600000e+05 -2.17131270e-02
1.25600000e+05 -2.17131076e-02
1.25700000e+05 -2.17449057e-02
1.25700000e+05 -2.17448865e-02
1.25800000e+05 -2.17764785e-02
1.25800000e+05 -2.17764595e-02
1.25900000e+05 -2.18078464e-02
1.25900000e+05 -2.18078275e-02
1.26000000e+05 -2.18390105e-02
1.26000000e+05 -2.18389917e-02
1.26100000e+05 -2.18699719e-02
1.26100000e+05 -2.18699532e-02
1.26200000e+05 -2.19007318e-02
1.26200000e+05 -2.19007133e-02
1.26300000e+05 -2.19312916e-02
1.26300000e+05 -2.19312731e-02
1.26400000e+05 -2.19616526e-02
1.26400000e+05 -2.19616342e-02
1.26500000e+05 -2.19918164e-02
1.26500000e+05 -2.19917981e-02
1.26600000e+05 -2.20217844e-02
1.26600000e+05 -2.20217662e-02
1.26700000e+05 -2.20515585e-02
1.26700000e+05 -2.20515403e-02
1.26800000e+05 -2.20811404e-02
1.26800000e+05 -2.20811222e-02
1.26900000e+05 -2.21105322e-02
1.26900000e+05 -2.21105140e-02
1.27000000e+05 -2.21397359e-02
1.27000000e+05 -2.21397177e-02
1.27100000e+05 -2.21687538e-02
1.27100000e+05 -2.21687356e-02
1.27200000e+05 -2.21975882e-02
1.27200000e+05 -2.21975699e-02
1.27300000e+05 -2.22262417e-02
1.27300000e+05 -2.22262233e-02
1.27400000e+05 -2.22547167e-02
1.27400000e+05 -2.22546984e-02
1.27500000e+05 -2.22830162e-02
1.27500000e+05 -2.22829977e-02
1.27600000e+05 -2.23111428e-02
1.27600000e+05 -2.23111243e-02
1.27700000e+05 -2.23390995e-02
1.27700000e+05 -2.23390809e-02
1.27800000e+05 -2.23668892e-02
1.27800000e+05 -2.23668705e-02
1.27900000e+05 -2.23945149e-02
1.27900000e+05 -2.23944960e-02
1.28000000e+05 -2.24219795e-02
1.28000000e+05 -2.24219606e-02
1.28100000e+05 -2.24492860e-02
1.28100000e+05 -2.24492670e-02
1.28200000e+05 -2.24764374e-02
1.28200000e+05 -2.24764183e-02
1.28300000e+05 -2.25034363e-02
1.28300000e+05 -2.25034172e-02
1.28400000e+05 -2.25302856e-02
1.28400000e+05 -2.25302664e-02
1.28500000e+05 -2.25569877e-02
1.28500000e+05 -2.25569685e-02
1.28600000e+05 -2.25835450e-02
1.28600000e+05 -2.25835257e-02
1.28700000e+05 -2.26099596e-02
1.28700000e+05 -2.26099404e-02
1.28800000e+05 -2.26362334e-02
1.28800000e+05 -2.26362142e-02
1.28900000e+05 -2.26623681e-02
1.28900000e+05 -2.26623489e-02
1.29000000e+05 -2.26883650e-02
1.29000000e+05 -2.26883459e-02
1.29100000e+05 -2.27142252e-02
1.29100000e+05 -2.27142063e-02
1.29200000e+05 -2.27399497e-02
1.29200000e+05 -2.27399309e-02
1.29300000e+05 -2.27655390e-02
1.29300000e+05 -2.27655204e-02
1.29400000e+05 -2.27909936e-02
1.29400000e+05 -2.27909751e-02
1.29500000e+05 -2.28163138e-02
1.29500000e+05 -2.28162955e-02
1.29600000e+05 -2.28414999e-02
1.29600000e+05 -2.28414817e-02
1.29700000e+05 -2.28665522e-02
1.29700000e+05 -2.28665341e-02
1.29800000e+05 -2.28914711e-02
1.29800000e+05 -2.28914531e-02
1.29900000e+05 -2.29162575e-02
1.29900000e+05 -2.29162395e-02
1.30000000e+05 -2.29409128e-02
1.30000000e+05 -2.29408947e-02
1.30100000e+05 -2.29654390e-02
1.30100000e+05 -2.29654208e-02
1.30200000e+05 -2.29898393e-02
1.30200000e+05 -2.29898207e-02
1.30300000e+05 -2.30141180e-02
1.30300000e+05 -2.30140989e-02
1.30400000e+05 -2.30382811e-02
1.30400000e+05 -2.30382613e-02
1.30500000e+05 -2.30623366e-02
1.30500000e+05 -2.30623157e-02
1.30600000e+05 -2.30862948e-02
1.30600000e+05 -2.30862725e-02
1.30700000e+05 -2.31101688e-02
1.30700000e+05 -2.31101449e-02
1.30800000e+05 -2.31339752e-02
1.30800000e+05 -2.31339491e-02
1.30900000e+05 -2.31577342e-02
1.30900000e+05 -2.31577055e-02
1.31000000e+05 -2.31814705e-02
1.31000000e+05 -2.31814386e-02
1.31100000e+05 -2.32052138e-02
1.31100000e+05 -2.32051781e-02
1.31200000e+05 -2.32289994e-02
1.31200000e+05 -2.32289592e-02
1.31300000e+05 -2.32528688e-02
1.31300000e+05 -2.32528233e-02
1.31400000e+05 -2.32768706e-02
1.31400000e+05 -2.32768189e-02
1.31500000e+05 -2.33010607e-02
1.31500000e+05 -2.33010020e-02
1.31600000e+05 -2.33255038e-02
1.31600000e+05 -2.33254370e-02
1.31700000e+05 -2.33502733e-02
1.31700000e+05 -2.33501974e-02
1.31800000e+05 -2.33754527e-02
1.31800000e+05 -2.33753665e-02
1.31900000e+05 -2.34011358e-02
1.31900000e+05 -2.34010381e-02
1.32000000e+05 -2.34274276e-02
1.32000000e+05 -2.34273171e-02
1.32100000e+05 -2.34544451e-02
1.32100000e+05 -2.34543203e-02
1.32200000e+05 -2.34823176e-02
1.32200000e+05 -2.34821772e-02
1.32300000e+05 -2.35111877e-02
1.32300000e+05 -2.35110302e-02
1.32400000e+05 -2.35412115e-02
1.32400000e+05 -2.35410353e-02
1.32500000e+05 -2.35725591e-02
1.32500000e+05 -2.35723627e-02
1.32600000e+05 -2.36054150e-02
1.32600000e+05 -2.36051967e-02
1.32700000e+05 -2.36399785e-02
1.32700000e+05 -2.36397368e-02
1.32800000e+05 -2.36764639e-02
1.32800000e+05 -2.36761971e-02
1.32900000e+05 -2.37151001e-02
1.32900000e+05 -2.37148066e-02
1.33000000e+05 -2.37561311e-02
1.33000000e+05 -2.37558093e-02
1.33100000e+05 -2.37998156e-02
1.33100000e+05 -2.37994639e-02
1.33200000e+05 -2.38464265e-02
1.33200000e+05 -2.38460434e-02
1.33300000e+05 -2.38962504e-02
1.33300000e+05 -2.38958346e-02
1.33400000e+05 -2.39495873e-02
1.33400000e+05 -2.39491374e-02
1.33500000e+05 -2.40067494e-02
1.33500000e+05 -2.40062640e-02
1.33600000e+05 -2.40680599e-02
1.33600000e+05 -2.40675382e-02
1.33700000e+05 -2.41338525e-02
1.33700000e+05 -2.41332934e-02
1.33800000e+05 -2.42044693e-02
1.33800000e+05 -2.42038721e-02
1.33900000e+05 -2.42802598e-02
1.33900000e+05 -2.42796239e-02
1.34000000e+05 -2.43615787e-02
1.34000000e+05 -2.43609038e-02
1.34100000e+05 -2.44487846e-02
1.34100000e+05 -2.44480705e-02
1.34200000e+05 -2.45422371e-02
1.34200000e+05 -2.45414840e-02
1.34300000e+05 -2.46422956e-02
1.34300000e+05 -2.46415038e-02
1.34400000e+05 -2.47493160e-02
1.34400000e+05 -2.47484861e-02
1.34500000e+05 -2.48636488e-02
1.34500000e+05 -2.48627818e-02
1.34600000e+05 -2.49856363e-02
1.34600000e+05 -2.49847334e-02
1.34700000e+05 -2.51156101e-02
1.34700000e+05 -2.51146728e-02
1.34800000e+05 -2.52538880e-02
1.34800000e+05 -2.52529181e-02
1.34900000e+05 -2.54007712e-02
1.34900000e+05 -2.53997709e-02
1.35000000e+05 -2.55565419e-02
1.35000000e+05 -2.55555136e-02
1.35100000e+05 -2.57214599e-02
1.35100000e+05 -2.57204065e-02
1.35200000e+05 -2.58957602e-02
1.35200000e+05 -2.58946846e-02
1.35300000e+05 -2.60796499e-02
1.35300000e+05 -2.60785555e-02
1.35400000e+05 -2.62733056e-02
1.35400000e+05 -2.62721960e-02
1.35500000e+05 -2.64768709e-02
1.35500000e+05 -2.64757501e-02
1.35600000e+05 -2.66904538e-02
1.35600000e+05 -2.66893260e-02
1.35700000e+05 -2.69141248e-02
1.35700000e+05 -2.69129942e-02
1.35800000e+05 -2.71479142e-02
1.35800000e+05 -2.71467855e-02
1.35900000e+05 -2.73918107e-02
1.35900000e+05 -2.73906886e-02
1.36000000e+05 -2.76457598e-02
1.36000000e+05 -2.76446491e-02
1.36100000e+05 -2.79096622e-02
1.36100000e+05 -2.79085680e-02
1.36200000e+05 -2.81833729e-02
1.36200000e+05 -2.81823002e-02
1.36300000e+05 -2.84667006e-02
1.36300000e+05 -2.84656546e-02
1.36400000e+05 -2.87594074e-02
1.36400000e+05 -2.87583931e-02
1.36500000e+05 -2.90612083e-02
1.36500000e+05 -2.90602309e-02
1.36600000e+05 -2.93717722e-02
1.36600000e+05 -2.93708364e-02
1.36700000e+05 -2.96907219e-02
1.36700000e+05 -2.96898328e-02
1.36800000e+05 -3.00176359e-02
1.36800000e+05 -3.00167981e-02
1.36900000e+05 -3.03520494e-02
1.36900000e+05 -3.03512675e-02
1.37000000e+05 -3.06934563e-02
1.37000000e+05 -3.06927343e-02
1.37100000e+05 -3.10413111e-02
1.37100000e+05 -3.10406531e-02
1.37200000e+05 -3.13950318e-02
1.37200000e+05 -3.13944415e-02
1.37300000e+05 -3.17540028e-02
1.37300000e+05 -3.17534834e-02
1.37400000e+05 -3.21175774e-02
1.37400000e+05 -3.21171319e-02
1.37500000e+05 -3.24850821e-02
1.37500000e+05 -3.24847130e-02
1.37600000e+05 -3.28558198e-02
1.37600000e+05 -3.28555291e-02
1.37700000e+05 -3.32290738e-02
1.37700000e+05 -3.32288631e-02
1.37800000e+05 -3.36041119e-02
1.37800000e+05 -3.36039825e-02
1.37900000e+05 -3.39801909e-02
1.37900000e+05 -3.39801434e-02
1.38000000e+05 -3.43565608e-02
1.38000000e+05 -3.43565954e-02
1.38100000e+05 -3.47324691e-02
1.38100000e+05 -3.47325855e-02
1.38200000e+05 -3.51071657e-02
1.38200000e+05 -3.51073631e-02
1.38300000e+05 -3.54799071e-02
1.38300000e+05 -3.54801842e-02
1.38400000e+05 -3.58499609e-02
1.38400000e+05 -3.58503159e-02
1.38500000e+05 -3.62166102e-02
1.38500000e+05 -3.62170410e-02
1.38600000e+05 -3.65791578e-02
1.38600000e+05 -3.65796617e-02
1.38700000e+05 -3.69369301e-02
1.38700000e+05 -3.69375040e-02
1.38800000e+05 -3.72892813e-02
1.38800000e+05 -3.72899218e-02
1.38900000e+05 -3.76355965e-02
1.38900000e+05 -3.76362998e-02
1.39000000e+05 -3.79752954e-02
1.39000000e+05 -3.79760573e-02
1.39100000e+05 -3.83078352e-02
1.39100000e+05 -3.83086514e-02
1.39200000e+05 -3.86327132e-02
1.39200000e+05 -3.86335789e-02
1.39300000e+05 -3.89494692e-02
1.39300000e+05 -3.89503796e-02
1.39400000e+05 -3.92576873e-02
1.39400000e+05 -3.92586374e-02
1.39500000e+05 -3.95569978e-02
1.39500000e+05 -3.95579824e-02
1.39600000e+05 -3.98470780e-02
1.39600000e+05 -3.98480918e-02
1.39700000e+05 -4.01276533e-02
1.39700000e+05 -4.01286911e-02
1.39800000e+05 -4.03984973e-02
1.39800000e+05 -4.03995538e-02
1.39900000e+05 -4.06594320e-02
1.39900000e+05 -4.06605020e-02
1.40000000e+05 -4.09103273e-02
1.40000000e+05 -4.09114057e-02
1.40100000e+05 -4.11511005e-02
1.40100000e+05 -4.11521823e-02
1.40200000e+05 -4.13817147e-02
1.40200000e+05 -4.13827950e-02
1.40300000e+05 -4.16021778e-02
1.40300000e+05 -4.16032520e-02
1.40400000e+05 -4.18125406e-02
1.40400000e+05 -4.18136043e-02
1.40500000e+05 -4.20128948e-02
1.40500000e+05 -4.20139437e-02
1.40600000e+05 -4.22033705e-02
1.40600000e+05 -4.22044008e-02
1.40700000e+05 -4.23841342e-02
1.40700000e+05 -4.23851423e-02
1.40800000e+05 -4.25553856e-02
1.40800000e+05 -4.25563683e-02
1.40900000e+05 -4.27173551e-02
1.40900000e+05 -4.27183093e-02
1.41000000e+05 -4.28703006e-02
1.41000000e+05 -4.28712237e-02
1.41100000e+05 -4.30145045e-02
1.41100000e+05 -4.30153943e-02
1.41200000e+05 -4.31502710e-02
1.41200000e+05 -4.31511255e-02
1.41300000e+05 -4.32779223e-02
1.41300000e+05 -4.32787399e-02
1.41400000e+05 -4.33977959e-02
1.41400000e+05 -4.33985754e-02
1.41500000e+05 -4.35102417e-02
1.41500000e+05 -4.35109821e-02
1.41600000e+05 -4.36156184e-02
1.41600000e+05 -4.36163190e-02
1.41700000e+05 -4.37142912e-02
1.41700000e+05 -4.37149518e-02
1.41800000e+05 -4.38066289e-02
1.41800000e+05 -4.38072495e-02
1.41900000e+05 -4.38930011e-02
1.41900000e+05 -4.38935817e-02
1.42000000e+05 -4.39737756e-02
1.42000000e+05 -4.39743168e-02
1.42100000e+05 -4.40493165e-02
1.42100000e+05 -4.40498191e-02
1.42200000e+05 -4.41199821e-02
1.42200000e+05 -4.41204468e-02
1.42300000e+05 -4.41861224e-02
1.42300000e+05 -4.41865503e-02
1.42400000e+05 -4.42480780e-02
1.42400000e+05 -4.42484705e-02
1.42500000e+05 -4.43061785e-02
1.42500000e+05 -4.43065369e-02
1.42600000e+05 -4.43607410e-02
1.42600000e+05 -4.43610667e-02
1.42700000e+05 -4.44120692e-02
1.42700000e+05 -4.44123639e-02
1.42800000e+05 -4.44604524e-02
1.42800000e+05 -4.44607177e-02
1.42900000e+05 -4.45061650e-02
1.42900000e+05 -4.45064026e-02
1.43000000e+05 -4.45494660e-02
1.43000000e+05 -4.45496775e-02
1.43100000e+05 -4.45905983e-02
1.43100000e+05 -4.45907856e-02
1.43200000e+05 -4.46297892e-02
1.43200000e+05 -4.46299540e-02
1.43300000e+05 -4.46672499e-02
1.43300000e+05 -4.46673939e-02
1.43400000e+05 -4.47031761e-02
1.43400000e+05 -4.47033009e-02
1.43500000e+05 -4.47377476e-02
1.43500000e+05 -4.47378550e-02
1.43600000e+05 -4.47711297e-02
1.43600000e+05 -4.47712211e-02
1.43700000e+05 -4.48034726e-02
1.43700000e+05 -4.48035496e-02
1.43800000e+05 -4.48349128e-02
1.43800000e+05 -4.48349768e-02
1.43900000e+05 -4.48655734e-02
1.43900000e+05 -4.48656258e-02
1.44000000e+05 -4.48955650e-02
1.44000000e+05 -4.48956070e-02
1.44100000e+05 -4.49249859e-02
1.44100000e+05 -4.49250188e-02
1.44200000e+05 -4.49539238e-02
1.44200000e+05 -4.49539486e-02
1.44300000e+05 -4.49824556e-02
1.44300000e+05 -4.49824734e-02
1.44400000e+05 -4.50106489e-02
1.44400000e+05 -4.50106606e-02
1.44500000e+05 -4.50385624e-02
1.44500000e+05 -4.50385690e-02
1.44600000e+05 -4.50662471e-02
1.44600000e+05 -4.50662491e-02
1.44700000e+05 -4.50937463e-02
1.44700000e+05 -4.50937446e-02
1.44800000e+05 -4.51210971e-02
1.44800000e+05 -4.51210922e-02
1.44900000e+05 -4.51483308e-02
1.44900000e+05 -4.51483233e-02
1.45000000e+05 -4.51754733e-02
1.45000000e+05 -4.51754637e-02
1.45100000e+05 -4.52025463e-02
1.45100000e+05 -4.52025349e-02
1.45200000e+05 -4.52295672e-02
1.45200000e+05 -4.52295545e-02
1.45300000e+05 -4.52565502e-02
1.45300000e+05 -4.52565364e-02
1.45400000e+05 -4.52835065e-02
1.45400000e+05 -4.52834919e-02
1.45500000e+05 -4.53104446e-02
1.45500000e+05 -4.53104295e-02
1.45600000e+05 -4.53373713e-02
1.45600000e+05 -4.53373557e-02
1.45700000e+05 -4.53642912e-02
1.45700000e+05 -4.53642753e-02
1.45800000e+05 -4.53912077e-02
1.45800000e+05 -4.53911917e-02
1.45900000e+05 -4.54181231e-02
1.45900000e+05 -4.54181070e-02
1.46000000e+05 -4.54450386e-02
1.46000000e+05 -4.54450226e-02
1.46100000e+05 -4.54719548e-02
1.46100000e+05 -4.54719388e-02
1.46200000e+05 -4.54988717e-02
1.46200000e+05 -4.54988559e-02
1.46300000e+05 -4.55257890e-02
1.46300000e+05 -4.55257733e-02
1.46400000e+05 -4.55527061e-02
1.46400000e+05 -4.55526905e-02
1.46500000e+05 -4.55796221e-02
1.46500000e+05 -4.55796068e-02
1.46600000e+05 -4.56065363e-02
1.46600000e+05 -4.56065211e-02
1.46700000e+05 -4.56334476e-02
1.46700000e+05 -4.56334326e-02
1.46800000e+05 -4.56603553e-02
1.46800000e+05 -4.56603404e-02
1.46900000e+05 -4.56872585e-02
1.46900000e+05 -4.56872437e-02
1.47000000e+05 -4.57141564e-02
1.47000000e+05 -4.57141418e-02
1.47100000e+05 -4.57410484e-02
1.47100000e+05 -4.57410339e-02
1.47200000e+05 -4.57679340e-02
1.47200000e+05 -4.57679196e-02
1.47300000e+05 -4.57948126e-02
1.47300000e+05 -4.57947983e-02
1.47400000e+05 -4.58216840e-02
1.47400000e+05 -4.58216698e-02
1.47500000e+05 -4.58485479e-02
1.47500000e+05 -4.58485337e-02
1.47600000e+05 -4.58754041e-02
1.47600000e+05 -4.58753900e-02
1.47700000e+05 -4.59022526e-02
1.47700000e+05 -4.59022385e-02
1.47800000e+05 -4.59290934e-02
1.47800000e+05 -4.59290793e-02
1.47900000e+05 -4.59559264e-02
1.47900000e+05 -4.59559124e-02
1.48000000e+05 -4.59827519e-02
1.48000000e+05 -4.59827379e-02
1.48100000e+05 -4.60095699e-02
1.48100000e+05 -4.60095560e-02
1.48200000e+05 -4.60363808e-02
1.48200000e+05 -4.60363668e-02
1.48300000e+05 -4.60631845e-02
1.48300000e+05 -4.60631706e-02
1.48400000e+05 -4.60899815e-02
1.48400000e+05 -4.60899677e-02
1.48500000e+05 -4.61167720e-02
1.48500000e+05 -4.61167581e-02
1.48600000e+05 -4.61435562e-02
1.48600000e+05 -4.61435424e-02
1.48700000e+05 -4.61703344e-02
1.48700000e+05 -4.61703206e-02
1.48800000e+05 -4.61971069e-02
1.48800000e+05 -4.61970931e-02
1.48900000e+05 -4.62238739e-02
1.48900000e+05 -4.62238601e-02
1.49000000e+05 -4.62506357e-02
1.49000000e+05 -4.62506220e-02
1.49100000e+05 -4.62773927e-02
1.49100000e+05 -4.62773789e-02
1.49200000e+05 -4.63041450e-02
1.49200000e+05 -4.63041312e-02
1.49300000e+05 -4.63308929e-02
1.49300000e+05 -4.63308791e-02
1.49400000e+05 -4.63576366e-02
1.49400000e+05 -4.63576229e-02
1.49500000e+05 -4.63843765e-02
1.49500000e+05 -4.63843629e-02
1.49600000e+05 -4.64111128e-02
1.49600000e+05 -4.64110992e-02
1.49700000e+05 -4.64378457e-02
1.49700000e+05 -4.64378321e-02
1.49800000e+05 -4.64645755e-02
1.49800000e+05 -4.64645619e-02
1.49900000e+05 -4.64913023e-02
1.49900000e+05 -4.64912888e-02
1.50000000e+05 -4.65180265e-02
1.50000000e+05 -4.65180130e-02
1.50100000e+05 -4.65447483e-02
1.50100000e+05 -4.65447348e-02
1.50200000e+05 -4.65714679e-02
1.50200000e+05 -4.65714543e-02
1.50300000e+05 -4.65981855e-02
1.50300000e+05 -4.65981719e-02
1.50400000e+05 -4.66249013e-02
1.50400000e+05 -4.66248878e-02
1.50500000e+05 -4.66516156e-02
1.50500000e+05 -4.66516021e-02
1.50600000e+05 -4.66783286e-02
1.50600000e+05 -4.66783151e-02
1.50700000e+05 -4.67050405e-02
1.50700000e+05 -4.67050271e-02
1.50800000e+05 -4.67317515e-02
1.50800000e+05 -4.67317381e-02
1.50900000e+05 -4.67584619e-02
1.50900000e+05 -4.67584485e-02
1.51000000e+05 -4.67851719e-02
1.51000000e+05 -4.67851585e-02
1.51100000e+05 -4.68118817e-02
1.51100000e+05 -4.68118683e-02
1.51200000e+05 -4.68385914e-02
1.51200000e+05 -4.68385781e-02
1.51300000e+05 -4.68653014e-02
1.51300000e+05 -4.68652881e-02
1.51400000e+05 -4.68920119e-02
1.51400000e+05 -4.68919986e-02
1.51500000e+05 -4.69187229e-02
1.51500000e+05 -4.69187097e-02
1.51600000e+05 -4.69454349e-02
1.51600000e+05 -4.69454216e-02
1.51700000e+05 -4.69721479e-02
1.51700000e+05 -4.69721346e-02
1.51800000e+05 -4.69988622e-02
1.51800000e+05 -4.69988490e-02
1.51900000e+05 -4.70255780e-02
1.51900000e+05 -4.70255648e-02
1.52000000e+05 -4.70522955e-02
1.52000000e+05 -4.70522823e-02
1.52100000e+05 -4.70790149e-02
1.52100000e+05 -4.70790017e-02
1.52200000e+05 -4.71057365e-02
1.52200000e+05 -4.71057233e-02
1.52300000e+05 -4.71324603e-02
1.52300000e+05 -4.71324472e-02
1.52400000e+05 -4.71591867e-02
1.52400000e+05 -4.71591736e-02
1.52500000e+05 -4.71859159e-02
1.52500000e+05 -4.71859028e-02
1.52600000e+05 -4.72126480e-02
1.52600000e+05 -4.72126349e-02
1.52700000e+05 -4.72393832e-02
1.52700000e+05 -4.72393701e-02
1.52800000e+05 -4.72661218e-02
1.52800000e+05 -4.72661087e-02
1.52900000e+05 -4.72928640e-02
1.52900000e+05 -4.72928509e-02
1.53000000e+05 -4.73196098e-02
1.53000000e+05 -4.73195968e-02
1.53100000e+05 -4.73463597e-02
1.53100000e+05 -4.73463467e-02
1.53200000e+05 -4.73731137e-02
1.53200000e+05 -4.73731007e-02
1.53300000e+05 -4.73998720e-02
1.53300000e+05 -4.73998591e-02
1.53400000e+05 -4.74266349e-02
1.53400000e+05 -4.74266220e-02
1.53500000e+05 -4.74534026e-02
1.53500000e+05 -4.74533896e-02
1.53600000e+05 -4.74801752e-02
1.53600000e+05 -4.74801622e-02
1.53700000e+05 -4.75069529e-02
1.53700000e+05 -4.75069399e-02
1.53800000e+05 -4.75337359e-02
1.53800000e+05 -4.75337230e-02
1.53900000e+05 -4.75605245e-02
1.53900000e+05 -4.75605116e-02
1.54000000e+05 -4.75873187e-02
1.54000000e+05 -4.75873058e-02
1.54100000e+05 -4.76141189e-02
1.54100000e+05 -4.76141060e-02
1.54200000e+05 -4.76409251e-02
1.54200000e+05 -4.76409123e-02
1.54300000e+05 -4.76677377e-02
1.54300000e+05 -4.76677249e-02
1.54400000e+05 -4.76945567e-02
1.54400000e+05 -4.76945438e-02
1.54500000e+05 -4.77213825e-02
1.54500000e+05 -4.77213700e-02
1.54600000e+05 -4.77482145e-02
1.54600000e+05 -4.77481998e-02
1.54700000e+05 -4.77750572e-02
1.54700000e+05 -4.77750549e-02
1.54800000e+05 -4.78018868e-02
1.54800000e+05 -4.78018168e-02
1.54900000e+05 -4.78288359e-02
1.54900000e+05 -4.78291653e-02
1.55000000e+05 -4.78551752e-02
1.55000000e+05 -4.78545750e-02
1.55100000e+05 -4.78805759e-02
1.55100000e+05 -4.78809067e-02
1.55200000e+05 -4.79078988e-02
1.55200000e+05 -4.79078289e-02
1.55300000e+05 -4.79346139e-02
1.55300000e+05 -4.79346116e-02
1.55400000e+05 -4.79614009e-02
1.55400000e+05 -4.79613864e-02
1.55500000e+05 -4.79881426e-02
1.55500000e+05 -4.79881303e-02
1.55600000e+05 -4.80148603e-02
1.55600000e+05 -4.80148476e-02
1.55700000e+05 -4.80415506e-02
1.55700000e+05 -4.80415381e-02
1.55800000e+05 -4.80682145e-02
1.55800000e+05 -4.80682020e-02
1.55900000e+05 -4.80948522e-02
1.55900000e+05 -4.80948397e-02
1.56000000e+05 -4.81214640e-02
1.56000000e+05 -4.81214516e-02
1.56100000e+05 -4.81480502e-02
1.56100000e+05 -4.81480378e-02
1.56200000e+05 -4.81746111e-02
1.56200000e+05 -4.81745988e-02
1.56300000e+05 -4.82011471e-02
1.56300000e+05 -4.82011347e-02
1.56400000e+05 -4.82276583e-02
1.56400000e+05 -4.82276459e-02
1.56500000e+05 -4.82541450e-02
1.56500000e+05 -4.82541327e-02
1.56600000e+05 -4.82806077e-02
1.56600000e+05 -4.82805954e-02
1.56700000e+05 -4.83070465e-02
1.56700000e+05 -4.83070343e-02
1.56800000e+05 -4.83334618e-02
1.56800000e+05 -4.83334495e-02
1.56900000e+05 -4.83598537e-02
1.56900000e+05 -4.83598415e-02
1.57000000e+05 -4.83862227e-02
1.57000000e+05 -4.83862106e-02
1.57100000e+05 -4.84125690e-02
1.57100000e+05 -4.84125569e-02
1.57200000e+05 -4.84388928e-02
1.57200000e+05 -4.84388807e-02
1.57300000e+05 -4.84651945e-02
1.57300000e+05 -4.84651824e-02
1.57400000e+05 -4.84914743e-02
1.57400000e+05 -4.84914622e-02
1.57500000e+05 -4.85177324e-02
1.57500000e+05 -4.85177204e-02
1.57600000e+05 -4.85439692e-02
1.57600000e+05 -4.85439572e-02
1.57700000e+05 -4.85701849e-02
1.57700000e+05 -4.85701729e-02
1.57800000e+05 -4.85963797e-02
1.57800000e+05 -4.85963678e-02
1.57900000e+05 -4.86225540e-02
1.57900000e+05 -4.86225421e-02
1.58000000e+05 -4.86487080e-02
1.58000000e+05 -4.86486961e-02
1.58100000e+05 -4.86748420e-02
1.58100000e+05 -4.86748301e-02
1.58200000e+05 -4.87009561e-02
1.58200000e+05 -4.87009442e-02
1.58300000e+05 -4.87270507e-02
1.58300000e+05 -4.87270388e-02
1.58400000e+05 -4.87531260e-02
1.58400000e+05 -4.87531142e-02
1.58500000e+05 -4.87791822e-02
1.58500000e+05 -4.87791704e-02
1.58600000e+05 -4.88052197e-02
1.58600000e+05 -4.88052079e-02
1.58700000e+05 -4.88312386e-02
1.58700000e+05 -4.88312269e-02
1.58800000e+05 -4.88572392e-02
1.58800000e+05 -4.88572275e-02
1.58900000e+05 -4.88832218e-02
1.58900000e+05 -4.88832101e-02
1.59000000e+05 -4.89091865e-02
1.59000000e+05 -4.89091748e-02
1.59100000e+05 -4.89351337e-02
1.59100000e+05 -4.89351220e-02
1.59200000e+05 -4.89610635e-02
1.59200000e+05 -4.89610518e-02
1.59300000e+05 -4.89869762e-02
1.59300000e+05 -4.89869645e-02
1.59400000e+05 -4.90128720e-02
1.59400000e+05 -4.90128604e-02
1.59500000e+05 -4.90387511e-02
1.59500000e+05 -4.90387396e-02
1.59600000e+05 -4.90646139e-02
1.59600000e+05 -4.90646023e-02
1.59700000e+05 -4.90904605e-02
1.59700000e+05 -4.90904489e-02
1.59800000e+05 -4.91162911e-02
1.59800000e+05 -4.91162796e-02
1.59900000e+05 -4.91421059e-02
1.59900000e+05 -4.91420945e-02
1.60000000e+05 -4.91679053e-02
1.60000000e+05 -4.91678938e-02
1.60100000e+05 -4.91936894e-02
1.60100000e+05 -4.91936779e-02
1.60200000e+05 -4.92194584e-02
1.60200000e+05 -4.92194470e-02
1.60300000e+05 -4.92452125e-02
1.60300000e+05 -4.92452011e-02
1.60400000e+05 -4.92709521e-02
1.60400000e+05 -4.92709407e-02
1.60500000e+05 -4.92966772e-02
1.60500000e+05 -4.92966658e-02
1.60600000e+05 -4.93223881e-02
1.60600000e+05 -4.93223767e-02
1.60700000e+05 -4.93480850e-02
1.60700000e+05 -4.93480737e-02
1.60800000e+05 -4.93737681e-02
1.60800000e+05 -4.93737568e-02
1.60900000e+05 -4.93994377e-02
1.60900000e+05 -4.93994264e-02
1.61000000e+05 -4.94250939e-02
1.61000000e+05 -4.94250826e-02
1.61100000e+05 -4.94507370e-02
1.61100000e+05 -4.94507257e-02
1.61200000e+05 -4.94763671e-02
1.61200000e+05 -4.94763559e-02
1.61300000e+05 -4.95019845e-02
1.61300000e+05 -4.95019732e-02
1.61400000e+05 -4.95275893e-02
1.61400000e+05 -4.95275781e-02
1.61500000e+05 -4.95531818e-02
1.61500000e+05 -4.95531706e-02
1.61600000e+05 -4.95787622e-02
1.61600000e+05 -4.95787510e-02
1.61700000e+05 -4.96043305e-02
1.61700000e+05 -4.96043194e-02
1.61800000e+05 -4.96298870e-02
1.61800000e+05 -4.96298759e-02
1.61900000e+05 -4.96554319e-02
1.61900000e+05 -4.96554208e-02
1.62000000e+05 -4.96809653e-02
1.62000000e+05 -4.96809542e-02
1.62100000e+05 -4.97064875e-02
1.62100000e+05 -4.97064764e-02
1.62200000e+05 -4.97319988e-02
1.62200000e+05 -4.97319878e-02
1.62300000e+05 -4.97574996e-02
1.62300000e+05 -4.97574887e-02
1.62400000e+05 -4.97829904e-02
1.62400000e+05 -4.97829795e-02
1.62500000e+05 -4.98084716e-02
1.62500000e+05 -4.98084608e-02
1.62600000e+05 -4.98339437e-02
1.62600000e+05 -4.98339328e-02
1.62700000e+05 -4.98594067e-02
1.62700000e+05 -4.98593959e-02
1.62800000e+05 -4.98848607e-02
1.62800000e+05 -4.98848499e-02
1.62900000e+05 -4.99103052e-02
1.62900000e+05 -4.99102942e-02
1.63000000e+05 -4.99357389e-02
1.63000000e+05 -4.99357277e-02
1.63100000e+05 -4.99611601e-02
1.63100000e+05 -4.99611486e-02
1.63200000e+05 -4.99865662e-02
1.63200000e+05 -4.99865544e-02
1.63300000e+05 -5.00119541e-02
1.63300000e+05 -5.00119419e-02
1.63400000e+05 -5.00373201e-02
1.63400000e+05 -5.00373073e-02
1.63500000e+05 -5.00626602e-02
1.63500000e+05 -5.00626469e-02
1.63600000e+05 -5.00879705e-02
1.63600000e+05 -5.00879567e-02
1.63700000e+05 -5.01132475e-02
1.63700000e+05 -5.01132333e-02
1.63800000e+05 -5.01384886e-02
1.63800000e+05 -5.01384741e-02
1.63900000e+05 -5.01636923e-02
1.63900000e+05 -5.01636777e-02
1.64000000e+05 -5.01888583e-02
1.64000000e+05 -5.01888438e-02
1.64100000e+05 -5.02139881e-02
1.64100000e+05 -5.02139738e-02
1.64200000e+05 -5.02390846e-02
1.64200000e+05 -5.02390708e-02
1.64300000e+05 -5.02641521e-02
1.64300000e+05 -5.02641389e-02
1.64400000e+05 -5.02891964e-02
1.64400000e+05 -5.02891840e-02
1.64500000e+05 -5.03142241e-02
1.64500000e+05 -5.03142126e-02
1.64600000e+05 -5.03392424e-02
1.64600000e+05 -5.03392318e-02
1.64700000e+05 -5.03642588e-02
1.64700000e+05 -5.03642492e-02
1.64800000e+05 -5.03892809e-02
1.64800000e+05 -5.03892723e-02
1.64900000e+05 -5.04143159e-02
1.64900000e+05 -5.04143081e-02
1.65000000e+05 -5.04393703e-02
1.65000000e+05 -5.04393634e-02
1.65100000e+05 -5.04644503e-02
1.65100000e+05 -5.04644441e-02
1.65200000e+05 -5.04895609e-02
1.65200000e+05 -5.04895554e-02
1.65300000e+05 -5.05147068e-02
1.65300000e+05 -5.05147018e-02
1.65400000e+05 -5.05398917e-02
1.65400000e+05 -5.05398872e-02
1.65500000e+05 -5.05651188e-02
1.65500000e+05 -5.05651146e-02
1.65600000e+05 -5.05903907e-02
1.65600000e+05 -5.05903869e-02
1.65700000e+05 -5.06157099e-02
1.65700000e+05 -5.06157064e-02
1.65800000e+05 -5.06410783e-02
1.65800000e+05 -5.06410750e-02
1.65900000e+05 -5.06664975e-02
1.65900000e+05 -5.06664945e-02
1.66000000e+05 -5.06919694e-02
1.66000000e+05 -5.06919666e-02
1.66100000e+05 -5.07174954e-02
1.66100000e+05 -5.07174928e-02
1.66200000e+05 -5.07430770e-02
1.66200000e+05 -5.07430746e-02
1.66300000e+05 -5.07687158e-02
1.66300000e+05 -5.07687136e-02
1.66400000e+05 -5.07944132e-02
1.66400000e+05 -5.07944112e-02
1.66500000e+05 -5.08201708e-02
1.66500000e+05 -5.08201691e-02
1.66600000e+05 -5.08459903e-02
1.66600000e+05 -5.08459887e-02
1.66700000e+05 -5.08718730e-02
1.66700000e+05 -5.08718717e-02
1.66800000e+05 -5.08978208e-02
1.66800000e+05 -5.08978197e-02
1.66900000e+05 -5.09238352e-02
1.66900000e+05 -5.09238343e-02
1.67000000e+05 -5.09499179e-02
1.67000000e+05 -5.09499173e-02
1.67100000e+05 -5.09760706e-02
1.67100000e+05 -5.09760703e-02
1.67200000e+05 -5.10022952e-02
1.67200000e+05 -5.10022951e-02
1.67300000e+05 -5.10285934e-02
1.67300000e+05 -5.10285935e-02
1.67400000e+05 -5.10549670e-02
1.67400000e+05 -5.10549674e-02
1.67500000e+05 -5.10814179e-02
1.67500000e+05 -5.10814186e-02
1.67600000e+05 -5.11079480e-02
1.67600000e+05 -5.11079489e-02
1.67700000e+05 -5.11345592e-02
1.67700000e+05 -5.11345605e-02
1.67800000e+05 -5.11612536e-02
1.67800000e+05 -5.11612551e-02
1.67900000e+05 -5.11880331e-02
1.67900000e+05 -5.11880349e-02
1.68000000e+05 -5.12148997e-02
1.68000000e+05 -5.12149019e-02
1.68100000e+05 -5.12418557e-02
1.68100000e+05 -5.12418582e-02
1.68200000e+05 -5.12689032e-02
1.68200000e+05 -5.12689059e-02
1.68300000e+05 -5.12960443e-02
1.68300000e+05 -5.12960474e-02
1.68400000e+05 -5.13232813e-02
1.68400000e+05 -5.13232847e-02
1.68500000e+05 -5.13506165e-02
1.68500000e+05 -5.13506202e-02
1.68600000e+05 -5.13780522e-02
1.68600000e+05 -5.13780563e-02
1.68700000e+05 -5.14055909e-02
1.68700000e+05 -5.14055953e-02
1.68800000e+05 -5.14332349e-02
1.68800000e+05 -5.14332396e-02
1.68900000e+05 -5.14609868e-02
1.68900000e+05 -5.14609919e-02
1.69000000e+05 -5.14888491e-02
1.69000000e+05 -5.14888546e-02
1.69100000e+05 -5.15168244e-02
1.69100000e+05 -5.15168303e-02
1.69200000e+05 -5.15449155e-02
1.69200000e+05 -5.15449218e-02
1.69300000e+05 -5.15731250e-02
1.69300000e+05 -5.15731317e-02
1.69400000e+05 -5.16014558e-02
1.69400000e+05 -5.16014629e-02
1.69500000e+05 -5.16299107e-02
1.69500000e+05 -5.16299182e-02
1.69600000e+05 -5.16584926e-02
1.69600000e+05 -5.16585005e-02
1.69700000e+05 -5.16872046e-02
1.69700000e+05 -5.16872129e-02
1.69800000e+05 -5.17160496e-02
1.69800000e+05 -5.17160585e-02
1.69900000e+05 -5.17450310e-02
1.69900000e+05 -5.17450403e-02
1.70000000e+05 -5.17741519e-02
1.70000000e+05 -5.17741616e-02
1.70100000e+05 -5.18034155e-02
1.70100000e+05 -5.18034258e-02
1.70200000e+05 -5.18328254e-02
1.70200000e+05 -5.18328361e-02
1.70300000e+05 -5.18623849e-02
1.70300000e+05 -5.18623962e-02
1.70400000e+05 -5.18920976e-02
1.70400000e+05 -5.18921094e-02
1.70500000e+05 -5.19219672e-02
1.70500000e+05 -5.19219796e-02
1.70600000e+05 -5.19519975e-02
1.70600000e+05 -5.19520103e-02
1.70700000e+05 -5.19821921e-02
1.70700000e+05 -5.19822056e-02
1.70800000e+05 -5.20125551e-02
1.70800000e+05 -5.20125692e-02
1.70900000e+05 -5.20430906e-02
1.70900000e+05 -5.20431052e-02
1.71000000e+05 -5.20738025e-02
1.71000000e+05 -5.20738178e-02
1.71100000e+05 -5.21046953e-02
1.71100000e+05 -5.21047112e-02
1.71200000e+05 -5.21357732e-02
1.71200000e+05 -5.21357897e-02
1.71300000e+05 -5.21670407e-02
1.71300000e+05 -5.21670579e-02
1.71400000e+05 -5.21985025e-02
1.71400000e+05 -5.21985204e-02
1.71500000e+05 -5.22301633e-02
1.71500000e+05 -5.22301818e-02
1.71600000e+05 -5.22620278e-02
1.71600000e+05 -5.22620471e-02
1.71700000e+05 -5.22941012e-02
1.71700000e+05 -5.22941212e-02
1.71800000e+05 -5.23263884e-02
1.71800000e+05 -5.23264093e-02
1.71900000e+05 -5.23588949e-02
1.71900000e+05 -5.23589165e-02
1.72000000e+05 -5.23916259e-02
1.72000000e+05 -5.23916483e-02
1.72100000e+05 -5.24245870e-02
1.72100000e+05 -5.24246103e-02
1.72200000e+05 -5.24577840e-02
1.72200000e+05 -5.24578081e-02
1.72300000e+05 -5.24912227e-02
1.72300000e+05 -5.24912477e-02
1.72400000e+05 -5.25249091e-02
1.72400000e+05 -5.25249350e-02
1.72500000e+05 -5.25588495e-02
1.72500000e+05 -5.25588763e-02
1.72600000e+05 -5.25930502e-02
1.72600000e+05 -5.25930780e-02
1.72700000e+05 -5.26275178e-02
1.72700000e+05 -5.26275466e-02
1.72800000e+05 -5.26622591e-02
1.72800000e+05 -5.26622889e-02
1.72900000e+05 -5.26972809e-02
1.72900000e+05 -5.26973117e-02
1.73000000e+05 -5.27325903e-02
1.73000000e+05 -5.27326222e-02
1.73100000e+05 -5.27681949e-02
1.73100000e+05 -5.27682279e-02
1.73200000e+05 -5.28041019e-02
1.73200000e+05 -5.28041361e-02
1.73300000e+05 -5.28403193e-02
1.73300000e+05 -5.28403546e-02
1.73400000e+05 -5.28768549e-02
1.73400000e+05 -5.28768915e-02
1.73500000e+05 -5.29137170e-02
1.73500000e+05 -5.29137548e-02
1.73600000e+05 -5.29509139e-02
1.73600000e+05 -5.29509530e-02
1.73700000e+05 -5.29884543e-02
1.73700000e+05 -5.29884947e-02
1.73800000e+05 -5.30263471e-02
1.73800000e+05 -5.30263888e-02
1.73900000e+05 -5.30646013e-02
1.73900000e+05 -5.30646443e-02
1.74000000e+05 -5.31032262e-02
1.74000000e+05 -5.31032707e-02
1.74100000e+05 -5.31422315e-02
1.74100000e+05 -5.31422774e-02
1.74200000e+05 -5.31816269e-02
1.74200000e+05 -5.31816744e-02
1.74300000e+05 -5.32214226e-02
1.74300000e+05 -5.32214716e-02
1.74400000e+05 -5.32616288e-02
1.74400000e+05 -5.32616793e-02
1.74500000e+05 -5.33022561e-02
1.74500000e+05 -5.33023082e-02
1.74600000e+05 -5.33433152e-02
1.74600000e+05 -5.33433689e-02
1.74700000e+05 -5.33848171e-02
1.74700000e+05 -5.33848726e-02
1.74800000e+05 -5.34267732e-02
1.74800000e+05 -5.34268304e-02
1.74900000e+05 -5.34691949e-02
1.74900000e+05 -5.34692538e-02
1.75000000e+05 -5.35120939e-02
1.75000000e+05 -5.35121546e-02
1.75100000e+05 -5.35554821e-02
1.75100000e+05 -5.35555447e-02
1.75200000e+05 -5.35993718e-02
1.75200000e+05 -5.35994362e-02
1.75300000e+05 -5.36437752e-02
1.75300000e+05 -5.36438415e-02
1.75400000e+05 -5.36887049e-02
1.75400000e+05 -5.36887731e-02
1.75500000e+05 -5.37341736e-02
1.75500000e+05 -5.37342438e-02
1.75600000e+05 -5.37801943e-02
1.75600000e+05 -5.37802664e-02
1.75700000e+05 -5.38267801e-02
1.75700000e+05 -5.38268542e-02
1.75800000e+05 -5.38739442e-02
1.75800000e+05 -5.38740204e-02
1.75900000e+05 -5.39217001e-02
1.75900000e+05 -5.39217784e-02
1.76000000e+05 -5.39700613e-02
1.76000000e+05 -5.39701417e-02
1.76100000e+05 -5.40190416e-02
1.76100000e+05 -5.40191240e-02
1.76200000e+05 -5.40686547e-02
1.76200000e+05 -5.40687393e-02
1.76300000e+05 -5.41189146e-02
1.76300000e+05 -5.41190014e-02
1.76400000e+05 -5.41698354e-02
1.76400000e+05 -5.41699244e-02
1.76500000e+05 -5.42214313e-02
1.76500000e+05 -5.42215225e-02
1.76600000e+05 -5.42737166e-02
1.76600000e+05 -5.42738099e-02
1.76700000e+05 -5.43267055e-02
1.76700000e+05 -5.43268011e-02
1.76800000e+05 -5.43804125e-02
1.76800000e+05 -5.43805103e-02
1.76900000e+05 -5.44348521e-02
1.76900000e+05 -5.44349522e-02
1.77000000e+05 -5.44900388e-02
1.77000000e+05 -5.44901412e-02
1.77100000e+05 -5.45459873e-02
1.77100000e+05 -5.45460920e-02
1.77200000e+05 -5.46027121e-02
1.77200000e+05 -5.46028191e-02
1.77300000e+05 -5.46602279e-02
1.77300000e+05 -5.46603372e-02
1.77400000e+05 -5.47185494e-02
1.77400000e+05 -5.47186610e-02
1.77500000e+05 -5.47776910e-02
1.77500000e+05 -5.47778050e-02
1.77600000e+05 -5.48376675e-02
1.77600000e+05 -5.48377837e-02
1.77700000e+05 -5.48984932e-02
1.77700000e+05 -5.48986118e-02
1.77800000e+05 -5.49601826e-02
1.77800000e+05 -5.49603034e-02
1.77900000e+05 -5.50227498e-02
1.77900000e+05 -5.50228729e-02
1.78000000e+05 -5.50862090e-02
1.78000000e+05 -5.50863343e-02
1.78100000e+05 -5.51505740e-02
1.78100000e+05 -5.51507015e-02
1.78200000e+05 -5.52158583e-02
1.78200000e+05 -5.52159880e-02
1.78300000e+05 -5.52820755e-02
1.78300000e+05 -5.52822073e-02
1.78400000e+05 -5.53492383e-02
1.78400000e+05 -5.53493723e-02
1.78500000e+05 -5.54173596e-02
1.78500000e+05 -5.54174956e-02
1.78600000e+05 -5.54864516e-02
1.78600000e+05 -5.54865896e-02
1.78700000e+05 -5.55565260e-02
1.78700000e+05 -5.55566659e-02
1.78800000e+05 -5.56275943e-02
1.78800000e+05 -5.56277361e-02
1.78900000e+05 -5.56996672e-02
1.78900000e+05 -5.56998108e-02
1.79000000e+05 -5.57727551e-02
1.79000000e+05 -5.57729004e-02
1.79100000e+05 -5.58468678e-02
1.79100000e+05 -5.58470147e-02
1.79200000e+05 -5.59220144e-02
1.79200000e+05 -5.59221629e-02
1.79300000e+05 -5.59982036e-02
1.79300000e+05 -5.59983536e-02
1.79400000e+05 -5.60754434e-02
1.79400000e+05 -5.60755948e-02
1.79500000e+05 -5.61537413e-02
1.79500000e+05 -5.61538940e-02
1.79600000e+05 -5.62331042e-02
1.79600000e+05 -5.62332582e-02
1.79700000e+05 -5.63135384e-02
1.79700000e+05 -5.63136935e-02
1.79800000e+05 -5.63950496e-02
1.79800000e+05 -5.63952058e-02
1.79900000e+05 -5.64776432e-02
1.79900000e+05 -5.64778004e-02
1.80000000e+05 -5.65613238e-02
1.80000000e+05 -5.65614820e-02
1.80100000e+05 -5.66460959e-02
1.80100000e+05 -5.66462549e-02
1.80200000e+05 -5.67319631e-02
1.80200000e+05 -5.67321229e-02
1.80300000e+05 -5.68189290e-02
1.80300000e+05 -5.68190896e-02
1.80400000e+05 -5.69069967e-02
1.80400000e+05 -5.69071580e-02
1.80500000e+05 -5.69961690e-02
1.80500000e+05 -5.69963309e-02
1.80600000e+05 -5.70864482e-02
1.80600000e+05 -5.70866107e-02
1.80700000e+05 -5.71778365e-02
1.80700000e+05 -5.71779996e-02
1.80800000e+05 -5.72703359e-02
1.80800000e+05 -5.72704996e-02
1.80900000e+05 -5.73639482e-02
1.80900000e+05 -5.73641124e-02
1.81000000e+05 -5.74586748e-02
1.81000000e+05 -5.74588394e-02
1.81100000e+05 -5.75545170e-02
1.81100000e+05 -5.75546821e-02
1.81200000e+05 -5.76514760e-02
1.81200000e+05 -5.76516416e-02
1.81300000e+05 -5.77495529e-02
1.81300000e+05 -5.77497188e-02
1.81400000e+05 -5.78487483e-02
1.81400000e+05 -5.78489146e-02
1.81500000e+05 -5.79490630e-02
1.81500000e+05 -5.79492297e-02
1.81600000e+05 -5.80504974e-02
1.81600000e+05 -5.80506644e-02
1.81700000e+05 -5.81530517e-02
1.81700000e+05 -5.81532190e-02
1.81800000e+05 -5.82567260e-02
1.81800000e+05 -5.82568936e-02
1.81900000e+05 -5.83615202e-02
1.81900000e+05 -5.83616880e-02
1.82000000e+05 -5.84674339e-02
1.82000000e+05 -5.84676018e-02
1.82100000e+05 -5.85744663e-02
1.82100000e+05 -5.85746344e-02
1.82200000e+05 -5.86826165e-02
1.82200000e+05 -5.86827847e-02
1.82300000e+05 -5.87918833e-02
1.82300000e+05 -5.87920516e-02
1.82400000e+05 -5.89022652e-02
1.82400000e+05 -5.89024335e-02
1.82500000e+05 -5.90137603e-02
1.82500000e+05 -5.90139286e-02
1.82600000e+05 -5.91263664e-02
1.82600000e+05 -5.91265346e-02
1.82700000e+05 -5.92400810e-02
1.82700000e+05 -5.92402491e-02
1.82800000e+05 -5.93549014e-02
1.82800000e+05 -5.93550693e-02
1.82900000e+05 -5.94708242e-02
1.82900000e+05 -5.94709918e-02
1.83000000e+05 -5.95878460e-02
1.83000000e+05 -5.95880133e-02
1.83100000e+05 -5.97059629e-02
1.83100000e+05 -5.97061299e-02
1.83200000e+05 -5.98251708e-02
1.83200000e+05 -5.98253374e-02
1.83300000e+05 -5.99454653e-02
1.83300000e+05 -5.99456315e-02
1.83400000e+05 -6.00668415e-02
1.83400000e+05 -6.00670073e-02
1.83500000e+05 -6.01892946e-02
1.83500000e+05 -6.01894599e-02
1.83600000e+05 -6.03128193e-02
1.83600000e+05 -6.03129840e-02
1.83700000e+05 -6.04374101e-02
1.83700000e+05 -6.04375742e-02
1.83800000e+05 -6.05630613e-02
1.83800000e+05 -6.05632248e-02
1.83900000e+05 -6.06897672e-02
1.83900000e+05 -6.06899300e-02
1.84000000e+05 -6.08175215e-02
1.84000000e+05 -6.08176837e-02
1.84100000e+05 -6.09463183e-02
1.84100000e+05 -6.09464798e-02
1.84200000e+05 -6.10761513e-02
1.84200000e+05 -6.10763120e-02
1.84300000e+05 -6.12070140e-02
1.84300000e+05 -6.12071739e-02
1.84400000e+05 -6.13388999e-02
1.84400000e+05 -6.13390591e-02
1.84500000e+05 -6.14718024e-02
1.84500000e+05 -6.14719609e-02
1.84600000e+05 -6.16057150e-02
1.84600000e+05 -6.16058727e-02
1.84700000e+05 -6.17406308e-02
1.84700000e+05 -6.17407877e-02
1.84800000e+05 -6.18765431e-02
1.84800000e+05 -6.18766991e-02
1.84900000e+05 -6.20134449e-02
1.84900000e+05 -6.20136001e-02
1.85000000e+05 -6.21513293e-02
1.85000000e+05 -6.21514837e-02
1.85100000e+05 -6.22901894e-02
1.85100000e+05 -6.22903430e-02
1.85200000e+05 -6.24300180e-02
1.85200000e+05 -6.24301707e-02
1.85300000e+05 -6.25708079e-02
1.85300000e+05 -6.25709597e-02
1.85400000e+05 -6.27125520e-02
1.85400000e+05 -6.27127029e-02
1.85500000e+05 -6.28552427e-02
1.85500000e+05 -6.28553927e-02
1.85600000e+05 -6.29988727e-02
1.85600000e+05 -6.29990218e-02
1.85700000e+05 -6.31434344e-02
1.85700000e+05 -6.31435825e-02
1.85800000e+05 -6.32889201e-02
1.85800000e+05 -6.32890672e-02
1.85900000e+05 -6.34353219e-02
1.85900000e+05 -6.34354681e-02
1.86000000e+05 -6.35826320e-02
1.86000000e+05 -6.35827771e-02
1.86100000e+05 -6.37308423e-02
1.86100000e+05 -6.37309863e-02
1.86200000e+05 -6.38799445e-02
1.86200000e+05 -6.38800875e-02
1.86300000e+05 -6.40299303e-02
1.86300000e+05 -6.40300722e-02
1.86400000e+05 -6.41807912e-02
1.86400000e+05 -6.41809320e-02
1.86500000e+05 -6.43325186e-02
1.86500000e+05 -6.43326583e-02
1.86600000e+05 -6.44851038e-02
1.86600000e+05 -6.44852423e-02
1.86700000e+05 -6.46385379e-02
1.86700000e+05 -6.46386752e-02
1.86800000e+05 -6.47928119e-02
1.86800000e+05 -6.47929480e-02
1.86900000e+05 -6.49479167e-02
1.86900000e+05 -6.49480516e-02
1.87000000e+05 -6.51038431e-02
1.87000000e+05 -6.51039768e-02
1.87100000e+05 -6.52605818e-02
1.87100000e+05 -6.52607142e-02
1.87200000e+05 -6.54181234e-02
1.87200000e+05 -6.54182544e-02
1.87300000e+05 -6.55764583e-02
1.87300000e+05 -6.55765881e-02
1.87400000e+05 -6.57355771e-02
1.87400000e+05 -6.57357055e-02
1.87500000e+05 -6.58954700e-02
1.87500000e+05 -6.58955971e-02
1.87600000e+05 -6.60561275e-02
1.87600000e+05 -6.60562533e-02
1.87700000e+05 -6.62175398e-02
1.87700000e+05 -6.62176642e-02
1.87800000e+05 -6.63796971e-02
1.87800000e+05 -6.63798201e-02
1.87900000e+05 -6.65425895e-02
1.87900000e+05 -6.65427112e-02
1.88000000e+05 -6.67062074e-02
1.88000000e+05 -6.67063277e-02
1.88100000e+05 -6.68705407e-02
1.88100000e+05 -6.68706596e-02
1.88200000e+05 -6.70355795e-02
1.88200000e+05 -6.70356970e-02
1.88300000e+05 -6.72013139e-02
1.88300000e+05 -6.72014301e-02
1.88400000e+05 -6.73677341e-02
1.88400000e+05 -6.73678488e-02
1.88500000e+05 -6.75348298e-02
1.88500000e+05 -6.75349432e-02
1.88600000e+05 -6.77025913e-02
1.88600000e+05 -6.77027032e-02
1.88700000e+05 -6.78710085e-02
1.88700000e+05 -6.78711189e-02
1.88800000e+05 -6.80400712e-02
1.88800000e+05 -6.80401803e-02
1.88900000e+05 -6.82097696e-02
1.88900000e+05 -6.82098771e-02
1.89000000e+05 -6.83800933e-02
1.89000000e+05 -6.83801995e-02
1.89100000e+05 -6.85510325e-02
1.89100000e+05 -6.85511371e-02
1.89200000e+05 -6.87225768e-02
1.89200000e+05 -6.87226800e-02
1.89300000e+05 -6.88947161e-02
1.89300000e+05 -6.88948178e-02
1.89400000e+05 -6.90674402e-02
1.89400000e+05 -6.90675405e-02
1.89500000e+05 -6.92407388e-02
1.89500000e+05 -6.92408376e-02
1.89600000e+05 -6.94146017e-02
1.89600000e+05 -6.94146990e-02
1.89700000e+05 -6.95890185e-02
1.89700000e+05 -6.95891143e-02
1.89800000e+05 -6.97639789e-02
1.89800000e+05 -6.97640731e-02
1.89900000e+05 -6.99394724e-02
1.89900000e+05 -6.99395651e-02
1.90000000e+05 -7.01154887e-02
1.90000000e+05 -7.01155798e-02
1.90100000e+05 -7.02920172e-02
1.90100000e+05 -7.02921068e-02
1.90200000e+05 -7.04690475e-02
1.90200000e+05 -7.04691355e-02
1.90300000e+05 -7.06465691e-02
1.90300000e+05 -7.06466556e-02
1.90400000e+05 -7.08245715e-02
1.90400000e+05 -7.08246563e-02
1.90500000e+05 -7.10030440e-02
1.90500000e+05 -7.10031273e-02
1.90600000e+05 -7.11819761e-02
1.90600000e+05 -7.11820578e-02
1.90700000e+05 -7.13613573e-02
1.90700000e+05 -7.13614374e-02
1.90800000e+05 -7.15411768e-02
1.90800000e+05 -7.15412554e-02
1.90900000e+05 -7.17214242e-02
1.90900000e+05 -7.17215012e-02
1.91000000e+05 -7.19020888e-02
1.91000000e+05 -7.19021642e-02
1.91100000e+05 -7.20831601e-02
1.91100000e+05 -7.20832338e-02
1.91200000e+05 -7.22646273e-02
1.91200000e+05 -7.22646994e-02
1.91300000e+05 -7.24464799e-02
1.91300000e+05 -7.24465504e-02
1.91400000e+05 -7.26287075e-02
1.91400000e+05 -7.26287764e-02
1.91500000e+05 -7.28112993e-02
1.91500000e+05 -7.28113666e-02
1.91600000e+05 -7.29942450e-02
1.91600000e+05 -7.29943107e-02
1.91700000e+05 -7.31775339e-02
1.91700000e+05 -7.31775980e-02
1.91800000e+05 -7.33611557e-02
1.91800000e+05 -7.33612181e-02
1.91900000e+05 -7.35450998e-02
1.91900000e+05 -7.35451606e-02
1.92000000e+05 -7.37293559e-02
1.92000000e+05 -7.37294151e-02
1.92100000e+05 -7.39139135e-02
1.92100000e+05 -7.39139712e-02
1.92200000e+05 -7.40987624e-02
1.92200000e+05 -7.40988184e-02
1.92300000e+05 -7.42838922e-02
1.92300000e+05 -7.42839466e-02
1.92400000e+05 -7.44692927e-02
1.92400000e+05 -7.44693455e-02
1.92500000e+05 -7.46549535e-02
1.92500000e+05 -7.46550047e-02
1.92600000e+05 -7.48408646e-02
1.92600000e+05 -7.48409142e-02
1.92700000e+05 -7.50270157e-02
1.92700000e+05 -7.50270637e-02
1.92800000e+05 -7.52133967e-02
1.92800000e+05 -7.52134431e-02
1.92900000e+05 -7.53999976e-02
1.92900000e+05 -7.54000424e-02
1.93000000e+05 -7.55868082e-02
1.93000000e+05 -7.55868514e-02
1.93100000e+05 -7.57738186e-02
1.93100000e+05 -7.57738603e-02
1.93200000e+05 -7.59610188e-02
1.93200000e+05 -7.59610589e-02
1.93300000e+05 -7.61483990e-02
1.93300000e+05 -7.61484375e-02
1.93400000e+05 -7.63359491e-02
1.93400000e+05 -7.63359860e-02
1.93500000e+05 -7.65236593e-02
1.93500000e+05 -7.65236947e-02
1.93600000e+05 -7.67115200e-02
1.93600000e+05 -7.67115538e-02
1.93700000e+05 -7.68995212e-02
1.93700000e+05 -7.68995534e-02
1.93800000e+05 -7.70876533e-02
1.93800000e+05 -7.70876839e-02
1.93900000e+05 -7.72759065e-02
1.93900000e+05 -7.72759357e-02
1.94000000e+05 -7.74642714e-02
1.94000000e+05 -7.74642990e-02
1.94100000e+05 -7.76527383e-02
1.94100000e+05 -7.76527643e-02
1.94200000e+05 -7.78412977e-02
1.94200000e+05 -7.78413221e-02
1.94300000e+05 -7.80299400e-02
1.94300000e+05 -7.80299630e-02
1.94400000e+05 -7.82186560e-02
1.94400000e+05 -7.82186774e-02
1.94500000e+05 -7.84074361e-02
1.94500000e+05 -7.84074560e-02
1.94600000e+05 -7.85962712e-02
1.94600000e+05 -7.85962896e-02
1.94700000e+05 -7.87851519e-02
1.94700000e+05 -7.87851688e-02
1.94800000e+05 -7.89740691e-02
1.94800000e+05 -7.89740845e-02
1.94900000e+05 -7.91630136e-02
1.94900000e+05 -7.91630275e-02
1.95000000e+05 -7.93519764e-02
1.95000000e+05 -7.93519888e-02
1.95100000e+05 -7.95409485e-02
1.95100000e+05 -7.95409594e-02
1.95200000e+05 -7.97299208e-02
1.95200000e+05 -7.97299302e-02
1.95300000e+05 -7.99188847e-02
1.95300000e+05 -7.99188926e-02
1.95400000e+05 -8.01078312e-02
1.95400000e+05 -8.01078376e-02
1.95500000e+05 -8.02967516e-02
1.95500000e+05 -8.02967566e-02
1.95600000e+05 -8.04856373e-02
1.95600000e+05 -8.04856409e-02
1.95700000e+05 -8.06744797e-02
1.95700000e+05 -8.06744818e-02
1.95800000e+05 -8.08632703e-02
1.95800000e+05 -8.08632710e-02
1.95900000e+05 -8.10520006e-02
1.95900000e+05 -8.10519999e-02
1.96000000e+05 -8.12406624e-02
1.96000000e+05 -8.12406603e-02
1.96100000e+05 -8.14292472e-02
1.96100000e+05 -8.14292437e-02
1.96200000e+05 -8.16177470e-02
1.96200000e+05 -8.16177421e-02
1.96300000e+05 -8.18061535e-02
1.96300000e+05 -8.18061472e-02
1.96400000e+05 -8.19944588e-02
1.96400000e+05 -8.19944511e-02
1.96500000e+05 -8.21826548e-02
1.96500000e+05 -8.21826458e-02
1.96600000e+05 -8.23707337e-02
1.96600000e+05 -8.23707233e-02
1.96700000e+05 -8.25586876e-02
1.96700000e+05 -8.25586759e-02
1.96800000e+05 -8.27465088e-02
1.96800000e+05 -8.27464958e-02
1.96900000e+05 -8.29341896e-02
1.96900000e+05 -8.29341753e-02
1.97000000e+05 -8.31217225e-02
1.97000000e+05 -8.31217069e-02
1.97100000e+05 -8.33090999e-02
1.97100000e+05 -8.33090831e-02
1.97200000e+05 -8.34963145e-02
1.97200000e+05 -8.34962963e-02
1.97300000e+05 -8.36833587e-02
1.97300000e+05 -8.36833393e-02
1.97400000e+05 -8.38702255e-02
1.97400000e+05 -8.38702048e-02
1.97500000e+05 -8.40569075e-02
1.97500000e+05 -8.40568856e-02
1.97600000e+05 -8.42433977e-02
1.97600000e+05 -8.42433745e-02
1.97700000e+05 -8.44296890e-02
1.97700000e+05 -8.44296646e-02
1.97800000e+05 -8.46157745e-02
1.97800000e+05 -8.46157488e-02
1.97900000e+05 -8.48016472e-02
1.97900000e+05 -8.48016203e-02
1.98000000e+05 -8.49873004e-02
1.98000000e+05 -8.49872723e-02
1.98100000e+05 -8.51727273e-02
1.98100000e+05 -8.51726980e-02
1.98200000e+05 -8.53579212e-02
1.98200000e+05 -8.53578908e-02
1.98300000e+05 -8.55428757e-02
1.98300000e+05 -8.55428440e-02
1.98400000e+05 -8.57275841e-02
1.98400000e+05 -8.57275513e-02
1.98500000e+05 -8.59120401e-02
1.98500000e+05 -8.59120062e-02
1.98600000e+05 -8.60962373e-02
1.98600000e+05 -8.60962022e-02
1.98700000e+05 -8.62801695e-02
1.98700000e+05 -8.62801333e-02
1.98800000e+05 -8.64638304e-02
1.98800000e+05 -8.64637931e-02
1.98900000e+05 -8.66472140e-02
1.98900000e+05 -8.66471756e-02
1.99000000e+05 -8.68303143e-02
1.99000000e+05 -8.68302748e-02
1.99100000e+05 -8.70131252e-02
1.99100000e+05 -8.70130846e-02
1.99200000e+05 -8.71956410e-02
1.99200000e+05 -8.71955993e-02
1.99300000e+05 -8.73778557e-02
1.99300000e+05 -8.73778130e-02
1.99400000e+05 -8.75597638e-02
1.99400000e+05 -8.75597200e-02
1.99500000e+05 -8.77413595e-02
1.99500000e+05 -8.77413147e-02
1.99600000e+05 -8.79226373e-02
1.99600000e+05 -8.79225915e-02
1.99700000e+05 -8.81035918e-02
1.99700000e+05 -8.81035447e-02
1.99800000e+05 -8.82842178e-02
1.99800000e+05 -8.82841699e-02
1.99900000e+05 -8.84645076e-02
1.99900000e+05 -8.84643445e-02
2.00000000e+05 -8.86445801e-02
2.00000000e+05 -8.86447360e-02


==> MixPlotData/opt_linear_T100_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.31000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.32000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.33000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.34000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.35000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.36000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.37000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.38000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.39000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.40000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.41000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.42000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.43000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.44000000e+04 0.00000000e+00
3.45000000e+04 5.32907052e-14
3.45000000e+04 7.10542736e-14
3.46000000e+04 -3.65929509e-13
3.46000000e+04 -3.94351218e-13
3.47000000e+04 8.63309424e-13
3.47000000e+04 9.05941988e-13
3.48000000e+04 -1.51345603e-12
3.48000000e+04 -1.60582658e-12
3.49000000e+04 2.95585778e-12
3.49000000e+04 3.15480975e-12
3.50000000e+04 -5.78026516e-12
3.50000000e+04 -6.16395823e-12
3.51000000e+04 1.10595977e-11
3.51000000e+04 1.17879040e-11
3.52000000e+04 -2.09396944e-11
3.52000000e+04 -2.22826202e-11
3.53000000e+04 3.93853838e-11
3.53000000e+04 4.18793888e-11
3.54000000e+04 -7.33599848e-11
3.54000000e+04 -7.79181164e-11
3.55000000e+04 1.35340628e-10
3.55000000e+04 1.43604240e-10
3.56000000e+04 -2.47176501e-10
3.56000000e+04 -2.62001976e-10
3.57000000e+04 4.46608084e-10
3.57000000e+04 4.72898165e-10
3.58000000e+04 -7.98383581e-10
3.58000000e+04 -8.44480041e-10
3.59000000e+04 1.41126932e-09
3.59000000e+04 1.49110946e-09
3.60000000e+04 -2.46601672e-09
3.60000000e+04 -2.60262212e-09
3.61000000e+04 4.25767865e-09
3.61000000e+04 4.48839899e-09
3.62000000e+04 -7.26064187e-09
3.62000000e+04 -7.64517694e-09
3.63000000e+04 1.22241275e-08
3.63000000e+04 1.28562156e-08
3.64000000e+04 -2.03101216e-08
3.64000000e+04 -2.13343618e-08
3.65000000e+04 3.32863976e-08
3.65000000e+04 3.49216158e-08
3.66000000e+04 -5.37886109e-08
3.66000000e+04 -5.63594149e-08
3.67000000e+04 8.56654658e-08
3.67000000e+04 8.96433541e-08
3.68000000e+04 -1.34408427e-07
3.68000000e+04 -1.40463754e-07
3.69000000e+04 2.07635434e-07
3.69000000e+04 2.16699458e-07
3.70000000e+04 -3.15672764e-07
3.70000000e+04 -3.29002116e-07
3.71000000e+04 4.72721311e-07
3.71000000e+04 4.91967953e-07
3.72000000e+04 -6.97650862e-07
3.72000000e+04 -7.25021376e-07
3.73000000e+04 1.00612844e-06
3.73000000e+04 1.04450447e-06
3.74000000e+04 -1.41296334e-06
3.74000000e+04 -1.46474962e-06
3.75000000e+04 2.06430024e-06
3.75000000e+04 2.13201334e-06
3.76000000e+04 -3.04516792e-06
3.76000000e+04 -3.14768108e-06
3.77000000e+04 2.61331532e-06
3.77000000e+04 2.74944279e-06
3.78000000e+04 -3.94558647e-06
3.78000000e+04 -3.95457428e-06
3.79000000e+04 2.58718264e-05
3.79000000e+04 2.63072287e-05
3.80000000e+04 3.74711245e-05
3.80000000e+04 3.63214756e-05
3.81000000e+04 -7.30098061e-05
3.81000000e+04 -7.87809904e-05
3.82000000e+04 -1.01046065e-03
3.82000000e+04 -1.02886666e-03
3.83000000e+04 -3.99696659e-03
3.83000000e+04 -4.03054398e-03
3.84000000e+04 -1.08856372e-02
3.84000000e+04 -1.09289263e-02
3.85000000e+04 -2.24146492e-02
3.85000000e+04 -2.24440237e-02
3.86000000e+04 -3.75104651e-02
3.86000000e+04 -3.75081412e-02
3.87000000e+04 -5.23888570e-02
3.87000000e+04 -5.23511839e-02
3.88000000e+04 -6.37444602e-02
3.88000000e+04 -6.37007488e-02
3.89000000e+04 -6.98454432e-02
3.89000000e+04 -6.98150749e-02
3.90000000e+04 -7.27395299e-02
3.90000000e+04 -7.27351513e-02
3.91000000e+04 -7.40102753e-02
3.91000000e+04 -7.40084258e-02
3.92000000e+04 -7.57928028e-02
3.92000000e+04 -7.57977051e-02
3.93000000e+04 -7.69568963e-02
3.93000000e+04 -7.69497247e-02
3.94000000e+04 -7.89278439e-02
3.94000000e+04 -7.89361472e-02
3.95000000e+04 -7.97060880e-02
3.95000000e+04 -7.96949841e-02
3.96000000e+04 -8.20480958e-02
3.96000000e+04 -8.20633861e-02
3.97000000e+04 -8.23199298e-02
3.97000000e+04 -8.22987799e-02
3.98000000e+04 -8.53532967e-02
3.98000000e+04 -8.53822337e-02
3.99000000e+04 -8.46544539e-02
3.99000000e+04 -8.46148925e-02
4.00000000e+04 -8.89942724e-02
4.00000000e+04 -8.90416623e-02
4.01000000e+04 -9.25592792e-02
4.01000000e+04 -9.25174944e-02
4.02000000e+04 -9.17438983e-02
4.02000000e+04 -9.17747339e-02
4.03000000e+04 -9.37433647e-02
4.03000000e+04 -9.37208562e-02
4.04000000e+04 -9.37975809e-02
4.04000000e+04 -9.38140838e-02
4.05000000e+04 -9.50682185e-02
4.05000000e+04 -9.50563675e-02
4.06000000e+04 -9.54419472e-02
4.06000000e+04 -9.54508613e-02
4.07000000e+04 -9.63366519e-02
4.07000000e+04 -9.63305288e-02
4.08000000e+04 -9.68096807e-02
4.08000000e+04 -9.68140698e-02
4.09000000e+04 -9.75279669e-02
4.09000000e+04 -9.75243903e-02
4.10000000e+04 -9.80681693e-02
4.10000000e+04 -9.80703696e-02
4.11000000e+04 -9.87092833e-02
4.11000000e+04 -9.87082633e-02
4.12000000e+04 -9.92103888e-02
4.12000000e+04 -9.92127519e-02
4.13000000e+04 -9.96890604e-02
4.13000000e+04 -9.96884749e-02
4.14000000e+04 -1.00136081e-01
4.14000000e+04 -1.00133086e-01
4.15000000e+04 -1.00858080e-01
4.15000000e+04 -1.00847171e-01
4.16000000e+04 -1.02211026e-01
4.16000000e+04 -1.02192333e-01
4.17000000e+04 -1.04669433e-01
4.17000000e+04 -1.04643318e-01
4.18000000e+04 -1.08536186e-01
4.18000000e+04 -1.08508354e-01
4.19000000e+04 -1.13858283e-01
4.19000000e+04 -1.13834918e-01
4.20000000e+04 -1.20302680e-01
4.20000000e+04 -1.20290251e-01
4.21000000e+04 -1.27257457e-01
4.21000000e+04 -1.27258674e-01
4.22000000e+04 -1.33985064e-01
4.22000000e+04 -1.33998987e-01
4.23000000e+04 -1.39850318e-01
4.23000000e+04 -1.39872324e-01
4.24000000e+04 -1.44467859e-01
4.24000000e+04 -1.44492196e-01
4.25000000e+04 -1.47760142e-01
4.25000000e+04 -1.47781723e-01
4.26000000e+04 -1.49897533e-01
4.26000000e+04 -1.49913548e-01
4.27000000e+04 -1.51185619e-01
4.27000000e+04 -1.51195556e-01
4.28000000e+04 -1.51944764e-01
4.28000000e+04 -1.51949801e-01
4.29000000e+04 -1.52432084e-01
4.29000000e+04 -1.52433989e-01
4.30000000e+04 -1.52812262e-01
4.30000000e+04 -1.52812633e-01
4.31000000e+04 -1.53168827e-01
4.31000000e+04 -1.53168690e-01
4.32000000e+04 -1.53531843e-01
4.32000000e+04 -1.53531684e-01
4.33000000e+04 -1.53905486e-01
4.33000000e+04 -1.53905432e-01
4.34000000e+04 -1.54285860e-01
4.34000000e+04 -1.54285888e-01
4.35000000e+04 -1.54669249e-01
4.35000000e+04 -1.54669309e-01
4.36000000e+04 -1.55053949e-01
4.36000000e+04 -1.55054013e-01
4.37000000e+04 -1.55439675e-01
4.37000000e+04 -1.55439733e-01
4.38000000e+04 -1.55826609e-01
4.38000000e+04 -1.55826663e-01
4.39000000e+04 -1.56214930e-01
4.39000000e+04 -1.56214984e-01
4.40000000e+04 -1.56604706e-01
4.40000000e+04 -1.56604760e-01
4.41000000e+04 -1.56995942e-01
4.41000000e+04 -1.56995997e-01
4.42000000e+04 -1.57388633e-01
4.42000000e+04 -1.57388689e-01
4.43000000e+04 -1.57782779e-01
4.43000000e+04 -1.57782835e-01
4.44000000e+04 -1.58178388e-01
4.44000000e+04 -1.58178445e-01
4.45000000e+04 -1.58575468e-01
4.45000000e+04 -1.58575525e-01
4.46000000e+04 -1.58974026e-01
4.46000000e+04 -1.58974083e-01
4.47000000e+04 -1.59374071e-01
4.47000000e+04 -1.59374129e-01
4.48000000e+04 -1.59775610e-01
4.48000000e+04 -1.59775668e-01
4.49000000e+04 -1.60178650e-01
4.49000000e+04 -1.60178709e-01
4.50000000e+04 -1.60583200e-01
4.50000000e+04 -1.60583259e-01
4.51000000e+04 -1.60989267e-01
4.51000000e+04 -1.60989326e-01
4.52000000e+04 -1.61396858e-01
4.52000000e+04 -1.61396917e-01
4.53000000e+04 -1.61805981e-01
4.53000000e+04 -1.61806041e-01
4.54000000e+04 -1.62216645e-01
4.54000000e+04 -1.62216706e-01
4.55000000e+04 -1.62628858e-01
4.55000000e+04 -1.62628919e-01
4.56000000e+04 -1.63042626e-01
4.56000000e+04 -1.63042688e-01
4.57000000e+04 -1.63457959e-01
4.57000000e+04 -1.63458021e-01
4.58000000e+04 -1.63874864e-01
4.58000000e+04 -1.63874927e-01
4.59000000e+04 -1.64293350e-01
4.59000000e+04 -1.64293413e-01
4.60000000e+04 -1.64713425e-01
4.60000000e+04 -1.64713488e-01
4.61000000e+04 -1.65135096e-01
4.61000000e+04 -1.65135159e-01
4.62000000e+04 -1.65558372e-01
4.62000000e+04 -1.65558436e-01
4.63000000e+04 -1.65983262e-01
4.63000000e+04 -1.65983327e-01
4.64000000e+04 -1.66409774e-01
4.64000000e+04 -1.66409839e-01
4.65000000e+04 -1.66837917e-01
4.65000000e+04 -1.66837982e-01
4.66000000e+04 -1.67267698e-01
4.66000000e+04 -1.67267764e-01
4.67000000e+04 -1.67699127e-01
4.67000000e+04 -1.67699193e-01
4.68000000e+04 -1.68132212e-01
4.68000000e+04 -1.68132278e-01
4.69000000e+04 -1.68566961e-01
4.69000000e+04 -1.68567028e-01
4.70000000e+04 -1.69003384e-01
4.70000000e+04 -1.69003452e-01
4.71000000e+04 -1.69441490e-01
4.71000000e+04 -1.69441558e-01
4.72000000e+04 -1.69881286e-01
4.72000000e+04 -1.69881355e-01
4.73000000e+04 -1.70322783e-01
4.73000000e+04 -1.70322852e-01
4.74000000e+04 -1.70765988e-01
4.74000000e+04 -1.70766058e-01
4.75000000e+04 -1.71210912e-01
4.75000000e+04 -1.71210982e-01
4.76000000e+04 -1.71657563e-01
4.76000000e+04 -1.71657633e-01
4.77000000e+04 -1.72105950e-01
4.77000000e+04 -1.72106021e-01
4.78000000e+04 -1.72556082e-01
4.78000000e+04 -1.72556154e-01
4.79000000e+04 -1.73007969e-01
4.79000000e+04 -1.73008041e-01
4.80000000e+04 -1.73461621e-01
4.80000000e+04 -1.73461693e-01
4.81000000e+04 -1.73917046e-01
4.81000000e+04 -1.73917119e-01
4.82000000e+04 -1.74374253e-01
4.82000000e+04 -1.74374327e-01
4.83000000e+04 -1.74833253e-01
4.83000000e+04 -1.74833328e-01
4.84000000e+04 -1.75294056e-01
4.84000000e+04 -1.75294130e-01
4.85000000e+04 -1.75756670e-01
4.85000000e+04 -1.75756745e-01
4.86000000e+04 -1.76221105e-01
4.86000000e+04 -1.76221181e-01
4.87000000e+04 -1.76687371e-01
4.87000000e+04 -1.76687448e-01
4.88000000e+04 -1.77155479e-01
4.88000000e+04 -1.77155556e-01
4.89000000e+04 -1.77625438e-01
4.89000000e+04 -1.77625515e-01
4.90000000e+04 -1.78097257e-01
4.90000000e+04 -1.78097335e-01
4.91000000e+04 -1.78570947e-01
4.91000000e+04 -1.78571026e-01
4.92000000e+04 -1.79046519e-01
4.92000000e+04 -1.79046598e-01
4.93000000e+04 -1.79523981e-01
4.93000000e+04 -1.79524061e-01
4.94000000e+04 -1.80003346e-01
4.94000000e+04 -1.80003426e-01
4.95000000e+04 -1.80484622e-01
4.95000000e+04 -1.80484702e-01
4.96000000e+04 -1.80967820e-01
4.96000000e+04 -1.80967901e-01
4.97000000e+04 -1.81452951e-01
4.97000000e+04 -1.81453033e-01
4.98000000e+04 -1.81940025e-01
4.98000000e+04 -1.81940108e-01
4.99000000e+04 -1.82429053e-01
4.99000000e+04 -1.82429136e-01
5.00000000e+04 -1.82920046e-01
5.00000000e+04 -1.82920129e-01
5.01000000e+04 -1.83413014e-01
5.01000000e+04 -1.83413098e-01
5.02000000e+04 -1.83907967e-01
5.02000000e+04 -1.83908052e-01
5.03000000e+04 -1.84404918e-01
5.03000000e+04 -1.84405004e-01
5.04000000e+04 -1.84903877e-01
5.04000000e+04 -1.84903963e-01
5.05000000e+04 -1.85404855e-01
5.05000000e+04 -1.85404942e-01
5.06000000e+04 -1.85907863e-01
5.06000000e+04 -1.85907951e-01
5.07000000e+04 -1.86412913e-01
5.07000000e+04 -1.86413001e-01
5.08000000e+04 -1.86920015e-01
5.08000000e+04 -1.86920103e-01
5.09000000e+04 -1.87429181e-01
5.09000000e+04 -1.87429270e-01
5.10000000e+04 -1.87940422e-01
5.10000000e+04 -1.87940512e-01
5.11000000e+04 -1.88453751e-01
5.11000000e+04 -1.88453841e-01
5.12000000e+04 -1.88969178e-01
5.12000000e+04 -1.88969269e-01
5.13000000e+04 -1.89486715e-01
5.13000000e+04 -1.89486807e-01
5.14000000e+04 -1.90006374e-01
5.14000000e+04 -1.90006467e-01
5.15000000e+04 -1.90528167e-01
5.15000000e+04 -1.90528261e-01
5.16000000e+04 -1.91052106e-01
5.16000000e+04 -1.91052200e-01
5.17000000e+04 -1.91578203e-01
5.17000000e+04 -1.91578297e-01
5.18000000e+04 -1.92106469e-01
5.18000000e+04 -1.92106565e-01
5.19000000e+04 -1.92636918e-01
5.19000000e+04 -1.92637014e-01
5.20000000e+04 -1.93169561e-01
5.20000000e+04 -1.93169658e-01
5.21000000e+04 -1.93704410e-01
5.21000000e+04 -1.93704508e-01
5.22000000e+04 -1.94241479e-01
5.22000000e+04 -1.94241577e-01
5.23000000e+04 -1.94780779e-01
5.23000000e+04 -1.94780878e-01
5.24000000e+04 -1.95322324e-01
5.24000000e+04 -1.95322424e-01
5.25000000e+04 -1.95866126e-01
5.25000000e+04 -1.95866226e-01
5.26000000e+04 -1.96412197e-01
5.26000000e+04 -1.96412298e-01
5.27000000e+04 -1.96960551e-01
5.27000000e+04 -1.96960653e-01
5.28000000e+04 -1.97511200e-01
5.28000000e+04 -1.97511303e-01
5.29000000e+04 -1.98064159e-01
5.29000000e+04 -1.98064262e-01
5.30000000e+04 -1.98619439e-01
5.30000000e+04 -1.98619543e-01
5.31000000e+04 -1.99177054e-01
5.31000000e+04 -1.99177159e-01
5.32000000e+04 -1.99737018e-01
5.32000000e+04 -1.99737123e-01
5.33000000e+04 -2.00299343e-01
5.33000000e+04 -2.00299450e-01
5.34000000e+04 -2.00864044e-01
5.34000000e+04 -2.00864152e-01
5.35000000e+04 -2.01431134e-01
5.35000000e+04 -2.01431242e-01
5.36000000e+04 -2.02000627e-01
5.36000000e+04 -2.02000736e-01
5.37000000e+04 -2.02572537e-01
5.37000000e+04 -2.02572647e-01
5.38000000e+04 -2.03146877e-01
5.38000000e+04 -2.03146988e-01
5.39000000e+04 -2.03723662e-01
5.39000000e+04 -2.03723773e-01
5.40000000e+04 -2.04302905e-01
5.40000000e+04 -2.04303018e-01
5.41000000e+04 -2.04884622e-01
5.41000000e+04 -2.04884735e-01
5.42000000e+04 -2.05468826e-01
5.42000000e+04 -2.05468940e-01
5.43000000e+04 -2.06055532e-01
5.43000000e+04 -2.06055647e-01
5.44000000e+04 -2.06644754e-01
5.44000000e+04 -2.06644870e-01
5.45000000e+04 -2.07236507e-01
5.45000000e+04 -2.07236624e-01
5.46000000e+04 -2.07830806e-01
5.46000000e+04 -2.07830923e-01
5.47000000e+04 -2.08427666e-01
5.47000000e+04 -2.08427784e-01
5.48000000e+04 -2.09027101e-01
5.48000000e+04 -2.09027220e-01
5.49000000e+04 -2.09629127e-01
5.49000000e+04 -2.09629247e-01
5.50000000e+04 -2.10233758e-01
5.50000000e+04 -2.10233880e-01
5.51000000e+04 -2.10841012e-01
5.51000000e+04 -2.10841134e-01
5.52000000e+04 -2.11450901e-01
5.52000000e+04 -2.11451024e-01
5.53000000e+04 -2.12063443e-01
5.53000000e+04 -2.12063567e-01
5.54000000e+04 -2.12678653e-01
5.54000000e+04 -2.12678778e-01
5.55000000e+04 -2.13296546e-01
5.55000000e+04 -2.13296672e-01
5.56000000e+04 -2.13917139e-01
5.56000000e+04 -2.13917266e-01
5.57000000e+04 -2.14540448e-01
5.57000000e+04 -2.14540575e-01
5.58000000e+04 -2.15166488e-01
5.58000000e+04 -2.15166616e-01
5.59000000e+04 -2.15795275e-01
5.59000000e+04 -2.15795405e-01
5.60000000e+04 -2.16426827e-01
5.60000000e+04 -2.16426958e-01
5.61000000e+04 -2.17061160e-01
5.61000000e+04 -2.17061292e-01
5.62000000e+04 -2.17698290e-01
5.62000000e+04 -2.17698423e-01
5.63000000e+04 -2.18338234e-01
5.63000000e+04 -2.18338368e-01
5.64000000e+04 -2.18981009e-01
5.64000000e+04 -2.18981144e-01
5.65000000e+04 -2.19626632e-01
5.65000000e+04 -2.19626768e-01
5.66000000e+04 -2.20275120e-01
5.66000000e+04 -2.20275257e-01
5.67000000e+04 -2.20926490e-01
5.67000000e+04 -2.20926627e-01
5.68000000e+04 -2.21580759e-01
5.68000000e+04 -2.21580898e-01
5.69000000e+04 -2.22237945e-01
5.69000000e+04 -2.22238085e-01
5.70000000e+04 -2.22898067e-01
5.70000000e+04 -2.22898208e-01
5.71000000e+04 -2.23561140e-01
5.71000000e+04 -2.23561282e-01
5.72000000e+04 -2.24227184e-01
5.72000000e+04 -2.24227327e-01
5.73000000e+04 -2.24896216e-01
5.73000000e+04 -2.24896360e-01
5.74000000e+04 -2.25568254e-01
5.74000000e+04 -2.25568400e-01
5.75000000e+04 -2.26243318e-01
5.75000000e+04 -2.26243464e-01
5.76000000e+04 -2.26921424e-01
5.76000000e+04 -2.26921572e-01
5.77000000e+04 -2.27602593e-01
5.77000000e+04 -2.27602742e-01
5.78000000e+04 -2.28286841e-01
5.78000000e+04 -2.28286992e-01
5.79000000e+04 -2.28974189e-01
5.79000000e+04 -2.28974341e-01
5.80000000e+04 -2.29664656e-01
5.80000000e+04 -2.29664808e-01
5.81000000e+04 -2.30358260e-01
5.81000000e+04 -2.30358414e-01
5.82000000e+04 -2.31055021e-01
5.82000000e+04 -2.31055176e-01
5.83000000e+04 -2.31754957e-01
5.83000000e+04 -2.31755114e-01
5.84000000e+04 -2.32458090e-01
5.84000000e+04 -2.32458248e-01
5.85000000e+04 -2.33164439e-01
5.85000000e+04 -2.33164597e-01
5.86000000e+04 -2.33874022e-01
5.86000000e+04 -2.33874182e-01
5.87000000e+04 -2.34586861e-01
5.87000000e+04 -2.34587023e-01
5.88000000e+04 -2.35302976e-01
5.88000000e+04 -2.35303139e-01
5.89000000e+04 -2.36022387e-01
5.89000000e+04 -2.36022551e-01
5.90000000e+04 -2.36745114e-01
5.90000000e+04 -2.36745279e-01
5.91000000e+04 -2.37471179e-01
5.91000000e+04 -2.37471345e-01
5.92000000e+04 -2.38200602e-01
5.92000000e+04 -2.38200769e-01
5.93000000e+04 -2.38933403e-01
5.93000000e+04 -2.38933572e-01
5.94000000e+04 -2.39669605e-01
5.94000000e+04 -2.39669775e-01
5.95000000e+04 -2.40409228e-01
5.95000000e+04 -2.40409400e-01
5.96000000e+04 -2.41152294e-01
5.96000000e+04 -2.41152467e-01
5.97000000e+04 -2.41898825e-01
5.97000000e+04 -2.41898999e-01
5.98000000e+04 -2.42648842e-01
5.98000000e+04 -2.42649018e-01
5.99000000e+04 -2.43402367e-01
5.99000000e+04 -2.43402544e-01
6.00000000e+04 -2.44159423e-01
6.00000000e+04 -2.44159602e-01
6.01000000e+04 -2.44920032e-01
6.01000000e+04 -2.44920212e-01
6.02000000e+04 -2.45684216e-01
6.02000000e+04 -2.45684398e-01
6.03000000e+04 -2.46451999e-01
6.03000000e+04 -2.46452181e-01
6.04000000e+04 -2.47223402e-01
6.04000000e+04 -2.47223586e-01
6.05000000e+04 -2.47998449e-01
6.05000000e+04 -2.47998635e-01
6.06000000e+04 -2.48777163e-01
6.06000000e+04 -2.48777350e-01
6.07000000e+04 -2.49559568e-01
6.07000000e+04 -2.49559757e-01
6.08000000e+04 -2.50345687e-01
6.08000000e+04 -2.50345877e-01
6.09000000e+04 -2.51135544e-01
6.09000000e+04 -2.51135736e-01
6.10000000e+04 -2.51929163e-01
6.10000000e+04 -2.51929356e-01
6.11000000e+04 -2.52726567e-01
6.11000000e+04 -2.52726763e-01
6.12000000e+04 -2.53527783e-01
6.12000000e+04 -2.53527979e-01
6.13000000e+04 -2.54332833e-01
6.13000000e+04 -2.54333031e-01
6.14000000e+04 -2.55141743e-01
6.14000000e+04 -2.55141942e-01
6.15000000e+04 -2.55954537e-01
6.15000000e+04 -2.55954738e-01
6.16000000e+04 -2.56771241e-01
6.16000000e+04 -2.56771444e-01
6.17000000e+04 -2.57591880e-01
6.17000000e+04 -2.57592085e-01
6.18000000e+04 -2.58416480e-01
6.18000000e+04 -2.58416686e-01
6.19000000e+04 -2.59245065e-01
6.19000000e+04 -2.59245274e-01
6.20000000e+04 -2.60077664e-01
6.20000000e+04 -2.60077873e-01
6.21000000e+04 -2.60914300e-01
6.21000000e+04 -2.60914512e-01
6.22000000e+04 -2.61755001e-01
6.22000000e+04 -2.61755215e-01
6.23000000e+04 -2.62599794e-01
6.23000000e+04 -2.62600009e-01
6.24000000e+04 -2.63448704e-01
6.24000000e+04 -2.63448921e-01
6.25000000e+04 -2.64301760e-01
6.25000000e+04 -2.64301979e-01
6.26000000e+04 -2.65158988e-01
6.26000000e+04 -2.65159208e-01
6.27000000e+04 -2.66020416e-01
6.27000000e+04 -2.66020638e-01
6.28000000e+04 -2.66886071e-01
6.28000000e+04 -2.66886295e-01
6.29000000e+04 -2.67755981e-01
6.29000000e+04 -2.67756207e-01
6.30000000e+04 -2.68630175e-01
6.30000000e+04 -2.68630402e-01
6.31000000e+04 -2.69508680e-01
6.31000000e+04 -2.69508910e-01
6.32000000e+04 -2.70391526e-01
6.32000000e+04 -2.70391757e-01
6.33000000e+04 -2.71278740e-01
6.33000000e+04 -2.71278974e-01
6.34000000e+04 -2.72170353e-01
6.34000000e+04 -2.72170589e-01
6.35000000e+04 -2.73066394e-01
6.35000000e+04 -2.73066631e-01
6.36000000e+04 -2.73966891e-01
6.36000000e+04 -2.73967130e-01
6.37000000e+04 -2.74871875e-01
6.37000000e+04 -2.74872116e-01
6.38000000e+04 -2.75781375e-01
6.38000000e+04 -2.75781618e-01
6.39000000e+04 -2.76695422e-01
6.39000000e+04 -2.76695668e-01
6.40000000e+04 -2.77614047e-01
6.40000000e+04 -2.77614294e-01
6.41000000e+04 -2.78537280e-01
6.41000000e+04 -2.78537529e-01
6.42000000e+04 -2.79465152e-01
6.42000000e+04 -2.79465403e-01
6.43000000e+04 -2.80397694e-01
6.43000000e+04 -2.80397948e-01
6.44000000e+04 -2.81334938e-01
6.44000000e+04 -2.81335194e-01
6.45000000e+04 -2.82276916e-01
6.45000000e+04 -2.82277174e-01
6.46000000e+04 -2.83223659e-01
6.46000000e+04 -2.83223919e-01
6.47000000e+04 -2.84175200e-01
6.47000000e+04 -2.84175463e-01
6.48000000e+04 -2.85131572e-01
6.48000000e+04 -2.85131837e-01
6.49000000e+04 -2.86092807e-01
6.49000000e+04 -2.86093074e-01
6.50000000e+04 -2.87058939e-01
6.50000000e+04 -2.87059208e-01
6.51000000e+04 -2.88030001e-01
6.51000000e+04 -2.88030272e-01
6.52000000e+04 -2.89006025e-01
6.52000000e+04 -2.89006299e-01
6.53000000e+04 -2.89987048e-01
6.53000000e+04 -2.89987324e-01
6.54000000e+04 -2.90973102e-01
6.54000000e+04 -2.90973380e-01
6.55000000e+04 -2.91964222e-01
6.55000000e+04 -2.91964502e-01
6.56000000e+04 -2.92960443e-01
6.56000000e+04 -2.92960726e-01
6.57000000e+04 -2.93961800e-01
6.57000000e+04 -2.93962085e-01
6.58000000e+04 -2.94968329e-01
6.58000000e+04 -2.94968616e-01
6.59000000e+04 -2.95980064e-01
6.59000000e+04 -2.95980354e-01
6.60000000e+04 -2.96997043e-01
6.60000000e+04 -2.96997335e-01
6.61000000e+04 -2.98019301e-01
6.61000000e+04 -2.98019596e-01
6.62000000e+04 -2.99046875e-01
6.62000000e+04 -2.99047173e-01
6.63000000e+04 -3.00079802e-01
6.63000000e+04 -3.00080102e-01
6.64000000e+04 -3.01118119e-01
6.64000000e+04 -3.01118421e-01
6.65000000e+04 -3.02161863e-01
6.65000000e+04 -3.02162168e-01
6.66000000e+04 -3.03211073e-01
6.66000000e+04 -3.03211381e-01
6.67000000e+04 -3.04265786e-01
6.67000000e+04 -3.04266097e-01
6.68000000e+04 -3.05326042e-01
6.68000000e+04 -3.05326355e-01
6.69000000e+04 -3.06391878e-01
6.69000000e+04 -3.06392194e-01
6.70000000e+04 -3.07463334e-01
6.70000000e+04 -3.07463653e-01
6.71000000e+04 -3.08540450e-01
6.71000000e+04 -3.08540772e-01
6.72000000e+04 -3.09623265e-01
6.72000000e+04 -3.09623589e-01
6.73000000e+04 -3.10711820e-01
6.73000000e+04 -3.10712147e-01
6.74000000e+04 -3.11806154e-01
6.74000000e+04 -3.11806484e-01
6.75000000e+04 -3.12906309e-01
6.75000000e+04 -3.12906642e-01
6.76000000e+04 -3.14012326e-01
6.76000000e+04 -3.14012662e-01
6.77000000e+04 -3.15124247e-01
6.77000000e+04 -3.15124585e-01
6.78000000e+04 -3.16242113e-01
6.78000000e+04 -3.16242454e-01
6.79000000e+04 -3.17365966e-01
6.79000000e+04 -3.17366311e-01
6.80000000e+04 -3.18495850e-01
6.80000000e+04 -3.18496198e-01
6.81000000e+04 -3.19631807e-01
6.81000000e+04 -3.19632158e-01
6.82000000e+04 -3.20773881e-01
6.82000000e+04 -3.20774234e-01
6.83000000e+04 -3.21922115e-01
6.83000000e+04 -3.21922471e-01
6.84000000e+04 -3.23076553e-01
6.84000000e+04 -3.23076913e-01
6.85000000e+04 -3.24237240e-01
6.85000000e+04 -3.24237603e-01
6.86000000e+04 -3.25404221e-01
6.86000000e+04 -3.25404587e-01
6.87000000e+04 -3.26577541e-01
6.87000000e+04 -3.26577910e-01
6.88000000e+04 -3.27757246e-01
6.88000000e+04 -3.27757618e-01
6.89000000e+04 -3.28943381e-01
6.89000000e+04 -3.28943757e-01
6.90000000e+04 -3.30135994e-01
6.90000000e+04 -3.30136373e-01
6.91000000e+04 -3.31335130e-01
6.91000000e+04 -3.31335513e-01
6.92000000e+04 -3.32540838e-01
6.92000000e+04 -3.32541224e-01
6.93000000e+04 -3.33753165e-01
6.93000000e+04 -3.33753554e-01
6.94000000e+04 -3.34972158e-01
6.94000000e+04 -3.34972551e-01
6.95000000e+04 -3.36197867e-01
6.95000000e+04 -3.36198263e-01
6.96000000e+04 -3.37430341e-01
6.96000000e+04 -3.37430740e-01
6.97000000e+04 -3.38669628e-01
6.97000000e+04 -3.38670031e-01
6.98000000e+04 -3.39915779e-01
6.98000000e+04 -3.39916185e-01
6.99000000e+04 -3.41168843e-01
6.99000000e+04 -3.41169254e-01
7.00000000e+04 -3.42428872e-01
7.00000000e+04 -3.42429286e-01
7.01000000e+04 -3.43695917e-01
7.01000000e+04 -3.43696334e-01
7.02000000e+04 -3.44970028e-01
7.02000000e+04 -3.44970449e-01
7.03000000e+04 -3.46251259e-01
7.03000000e+04 -3.46251684e-01
7.04000000e+04 -3.47539661e-01
7.04000000e+04 -3.47540089e-01
7.05000000e+04 -3.48835287e-01
7.05000000e+04 -3.48835720e-01
7.06000000e+04 -3.50138191e-01
7.06000000e+04 -3.50138628e-01
7.07000000e+04 -3.51448427e-01
7.07000000e+04 -3.51448867e-01
7.08000000e+04 -3.52766048e-01
7.08000000e+04 -3.52766493e-01
7.09000000e+04 -3.54091111e-01
7.09000000e+04 -3.54091559e-01
7.10000000e+04 -3.55423669e-01
7.10000000e+04 -3.55424122e-01
7.11000000e+04 -3.56763780e-01
7.11000000e+04 -3.56764236e-01
7.12000000e+04 -3.58111498e-01
7.12000000e+04 -3.58111959e-01
7.13000000e+04 -3.59466881e-01
7.13000000e+04 -3.59467346e-01
7.14000000e+04 -3.60829987e-01
7.14000000e+04 -3.60830455e-01
7.15000000e+04 -3.62200872e-01
7.15000000e+04 -3.62201345e-01
7.16000000e+04 -3.63579595e-01
7.16000000e+04 -3.63580072e-01
7.17000000e+04 -3.64966215e-01
7.17000000e+04 -3.64966697e-01
7.18000000e+04 -3.66360792e-01
7.18000000e+04 -3.66361278e-01
7.19000000e+04 -3.67763384e-01
7.19000000e+04 -3.67763875e-01
7.20000000e+04 -3.69174054e-01
7.20000000e+04 -3.69174549e-01
7.21000000e+04 -3.70592860e-01
7.21000000e+04 -3.70593360e-01
7.22000000e+04 -3.72019866e-01
7.22000000e+04 -3.72020370e-01
7.23000000e+04 -3.73455132e-01
7.23000000e+04 -3.73455641e-01
7.24000000e+04 -3.74898722e-01
7.24000000e+04 -3.74899235e-01
7.25000000e+04 -3.76350698e-01
7.25000000e+04 -3.76351216e-01
7.26000000e+04 -3.77811125e-01
7.26000000e+04 -3.77811647e-01
7.27000000e+04 -3.79280066e-01
7.27000000e+04 -3.79280593e-01
7.28000000e+04 -3.80757586e-01
7.28000000e+04 -3.80758118e-01
7.29000000e+04 -3.82243751e-01
7.29000000e+04 -3.82244288e-01
7.30000000e+04 -3.83738627e-01
7.30000000e+04 -3.83739169e-01
7.31000000e+04 -3.85242280e-01
7.31000000e+04 -3.85242827e-01
7.32000000e+04 -3.86754777e-01
7.32000000e+04 -3.86755329e-01
7.33000000e+04 -3.88276187e-01
7.33000000e+04 -3.88276744e-01
7.34000000e+04 -3.89806577e-01
7.34000000e+04 -3.89807139e-01
7.35000000e+04 -3.91346016e-01
7.35000000e+04 -3.91346583e-01
7.36000000e+04 -3.92894575e-01
7.36000000e+04 -3.92895147e-01
7.37000000e+04 -3.94452323e-01
7.37000000e+04 -3.94452900e-01
7.38000000e+04 -3.96019331e-01
7.38000000e+04 -3.96019914e-01
7.39000000e+04 -3.97595671e-01
7.39000000e+04 -3.97596259e-01
7.40000000e+04 -3.99181414e-01
7.40000000e+04 -3.99182008e-01
7.41000000e+04 -4.00776634e-01
7.41000000e+04 -4.00777234e-01
7.42000000e+04 -4.02381405e-01
7.42000000e+04 -4.02382009e-01
7.43000000e+04 -4.03995799e-01
7.43000000e+04 -4.03996409e-01
7.44000000e+04 -4.05619892e-01
7.44000000e+04 -4.05620508e-01
7.45000000e+04 -4.07253759e-01
7.45000000e+04 -4.07254380e-01
7.46000000e+04 -4.08897476e-01
7.46000000e+04 -4.08898104e-01
7.47000000e+04 -4.10551121e-01
7.47000000e+04 -4.10551754e-01
7.48000000e+04 -4.12214770e-01
7.48000000e+04 -4.12215409e-01
7.49000000e+04 -4.13888502e-01
7.49000000e+04 -4.13889147e-01
7.50000000e+04 -4.15572396e-01
7.50000000e+04 -4.15573046e-01
7.51000000e+04 -4.17266530e-01
7.51000000e+04 -4.17267187e-01
7.52000000e+04 -4.18970986e-01
7.52000000e+04 -4.18971649e-01
7.53000000e+04 -4.20685845e-01
7.53000000e+04 -4.20686514e-01
7.54000000e+04 -4.22411187e-01
7.54000000e+04 -4.22411863e-01
7.55000000e+04 -4.24147096e-01
7.55000000e+04 -4.24147778e-01
7.56000000e+04 -4.25893655e-01
7.56000000e+04 -4.25894344e-01
7.57000000e+04 -4.27650948e-01
7.57000000e+04 -4.27651643e-01
7.58000000e+04 -4.29419059e-01
7.58000000e+04 -4.29419760e-01
7.59000000e+04 -4.31198074e-01
7.59000000e+04 -4.31198782e-01
7.60000000e+04 -4.32988080e-01
7.60000000e+04 -4.32988794e-01
7.61000000e+04 -4.34789162e-01
7.61000000e+04 -4.34789883e-01
7.62000000e+04 -4.36601409e-01
7.62000000e+04 -4.36602137e-01
7.63000000e+04 -4.38424910e-01
7.63000000e+04 -4.38425645e-01
7.64000000e+04 -4.40259754e-01
7.64000000e+04 -4.40260495e-01
7.65000000e+04 -4.42106030e-01
7.65000000e+04 -4.42106778e-01
7.66000000e+04 -4.43963830e-01
7.66000000e+04 -4.43964586e-01
7.67000000e+04 -4.45833247e-01
7.67000000e+04 -4.45834009e-01
7.68000000e+04 -4.47714371e-01
7.68000000e+04 -4.47715141e-01
7.69000000e+04 -4.49607297e-01
7.69000000e+04 -4.49608074e-01
7.70000000e+04 -4.51512119e-01
7.70000000e+04 -4.51512903e-01
7.71000000e+04 -4.53428932e-01
7.71000000e+04 -4.53429724e-01
7.72000000e+04 -4.55357832e-01
7.72000000e+04 -4.55358631e-01
7.73000000e+04 -4.57298915e-01
7.73000000e+04 -4.57299722e-01
7.74000000e+04 -4.59252280e-01
7.74000000e+04 -4.59253095e-01
7.75000000e+04 -4.61218025e-01
7.75000000e+04 -4.61218847e-01
7.76000000e+04 -4.63196249e-01
7.76000000e+04 -4.63197079e-01
7.77000000e+04 -4.65187053e-01
7.77000000e+04 -4.65187891e-01
7.78000000e+04 -4.67190538e-01
7.78000000e+04 -4.67191383e-01
7.79000000e+04 -4.69206805e-01
7.79000000e+04 -4.69207658e-01
7.80000000e+04 -4.71235957e-01
7.80000000e+04 -4.71236819e-01
7.81000000e+04 -4.73278100e-01
7.81000000e+04 -4.73278969e-01
7.82000000e+04 -4.75333336e-01
7.82000000e+04 -4.75334214e-01
7.83000000e+04 -4.77401773e-01
7.83000000e+04 -4.77402659e-01
7.84000000e+04 -4.79483516e-01
7.84000000e+04 -4.79484411e-01
7.85000000e+04 -4.81578674e-01
7.85000000e+04 -4.81579577e-01
7.86000000e+04 -4.83687354e-01
7.86000000e+04 -4.83688266e-01
7.87000000e+04 -4.85809667e-01
7.87000000e+04 -4.85810587e-01
7.88000000e+04 -4.87945722e-01
7.88000000e+04 -4.87946651e-01
7.89000000e+04 -4.90095631e-01
7.89000000e+04 -4.90096568e-01
7.90000000e+04 -4.92259506e-01
7.90000000e+04 -4.92260453e-01
7.91000000e+04 -4.94437461e-01
7.91000000e+04 -4.94438416e-01
7.92000000e+04 -4.96629609e-01
7.92000000e+04 -4.96630574e-01
7.93000000e+04 -4.98836067e-01
7.93000000e+04 -4.98837041e-01
7.94000000e+04 -5.01056951e-01
7.94000000e+04 -5.01057934e-01
7.95000000e+04 -5.03292377e-01
7.95000000e+04 -5.03293370e-01
7.96000000e+04 -5.05542464e-01
7.96000000e+04 -5.05543466e-01
7.97000000e+04 -5.07807332e-01
7.97000000e+04 -5.07808343e-01
7.98000000e+04 -5.10087100e-01
7.98000000e+04 -5.10088121e-01
7.99000000e+04 -5.12381891e-01
7.99000000e+04 -5.12382922e-01
8.00000000e+04 -5.14691826e-01
8.00000000e+04 -5.14692866e-01
8.01000000e+04 -5.17017029e-01
8.01000000e+04 -5.17018079e-01
8.02000000e+04 -5.19357624e-01
8.02000000e+04 -5.19358685e-01
8.03000000e+04 -5.21713737e-01
8.03000000e+04 -5.21714808e-01
8.04000000e+04 -5.24085495e-01
8.04000000e+04 -5.24086576e-01
8.05000000e+04 -5.26473025e-01
8.05000000e+04 -5.26474116e-01
8.06000000e+04 -5.28876456e-01
8.06000000e+04 -5.28877557e-01
8.07000000e+04 -5.31295918e-01
8.07000000e+04 -5.31297030e-01
8.08000000e+04 -5.33731541e-01
8.08000000e+04 -5.33732663e-01
8.09000000e+04 -5.36183458e-01
8.09000000e+04 -5.36184591e-01
8.10000000e+04 -5.38651801e-01
8.10000000e+04 -5.38652945e-01
8.11000000e+04 -5.41136706e-01
8.11000000e+04 -5.41137860e-01
8.12000000e+04 -5.43638306e-01
8.12000000e+04 -5.43639472e-01
8.13000000e+04 -5.46156739e-01
8.13000000e+04 -5.46157915e-01
8.14000000e+04 -5.48692141e-01
8.14000000e+04 -5.48693329e-01
8.15000000e+04 -5.51244652e-01
8.15000000e+04 -5.51245851e-01
8.16000000e+04 -5.53814411e-01
8.16000000e+04 -5.53815622e-01
8.17000000e+04 -5.56401559e-01
8.17000000e+04 -5.56402781e-01
8.18000000e+04 -5.59006238e-01
8.18000000e+04 -5.59007472e-01
8.19000000e+04 -5.61628591e-01
8.19000000e+04 -5.61629836e-01
8.20000000e+04 -5.64268762e-01
8.20000000e+04 -5.64270019e-01
8.21000000e+04 -5.66926896e-01
8.21000000e+04 -5.66928165e-01
8.22000000e+04 -5.69603141e-01
8.22000000e+04 -5.69604422e-01
8.23000000e+04 -5.72297643e-01
8.23000000e+04 -5.72298936e-01
8.24000000e+04 -5.75010551e-01
8.24000000e+04 -5.75011856e-01
8.25000000e+04 -5.77742015e-01
8.25000000e+04 -5.77743333e-01
8.26000000e+04 -5.80492187e-01
8.26000000e+04 -5.80493517e-01
8.27000000e+04 -5.83261218e-01
8.27000000e+04 -5.83262560e-01
8.28000000e+04 -5.86049261e-01
8.28000000e+04 -5.86050616e-01
8.29000000e+04 -5.88856472e-01
8.29000000e+04 -5.88857840e-01
8.30000000e+04 -5.91683006e-01
8.30000000e+04 -5.91684386e-01
8.31000000e+04 -5.94529019e-01
8.31000000e+04 -5.94530413e-01
8.32000000e+04 -5.97394669e-01
8.32000000e+04 -5.97396076e-01
8.33000000e+04 -6.00280117e-01
8.33000000e+04 -6.00281537e-01
8.34000000e+04 -6.03185521e-01
8.34000000e+04 -6.03186954e-01
8.35000000e+04 -6.06111043e-01
8.35000000e+04 -6.06112489e-01
8.36000000e+04 -6.09056845e-01
8.36000000e+04 -6.09058305e-01
8.37000000e+04 -6.12023092e-01
8.37000000e+04 -6.12024566e-01
8.38000000e+04 -6.15009948e-01
8.38000000e+04 -6.15011435e-01
8.39000000e+04 -6.18017578e-01
8.39000000e+04 -6.18019080e-01
8.40000000e+04 -6.21046151e-01
8.40000000e+04 -6.21047666e-01
8.41000000e+04 -6.24095833e-01
8.41000000e+04 -6.24097362e-01
8.42000000e+04 -6.27166795e-01
8.42000000e+04 -6.27168338e-01
8.43000000e+04 -6.30259206e-01
8.43000000e+04 -6.30260764e-01
8.44000000e+04 -6.33373238e-01
8.44000000e+04 -6.33374810e-01
8.45000000e+04 -6.36509064e-01
8.45000000e+04 -6.36510651e-01
8.46000000e+04 -6.39666858e-01
8.46000000e+04 -6.39668459e-01
8.47000000e+04 -6.42846793e-01
8.47000000e+04 -6.42848409e-01
8.48000000e+04 -6.46049046e-01
8.48000000e+04 -6.46050677e-01
8.49000000e+04 -6.49273794e-01
8.49000000e+04 -6.49275439e-01
8.50000000e+04 -6.52521214e-01
8.50000000e+04 -6.52522875e-01
8.51000000e+04 -6.55791486e-01
8.51000000e+04 -6.55793162e-01
8.52000000e+04 -6.59084790e-01
8.52000000e+04 -6.59086481e-01
8.53000000e+04 -6.62401306e-01
8.53000000e+04 -6.62403012e-01
8.54000000e+04 -6.65741217e-01
8.54000000e+04 -6.65742938e-01
8.55000000e+04 -6.69104705e-01
8.55000000e+04 -6.69106442e-01
8.56000000e+04 -6.72491955e-01
8.56000000e+04 -6.72493707e-01
8.57000000e+04 -6.75903151e-01
8.57000000e+04 -6.75904919e-01
8.58000000e+04 -6.79338479e-01
8.58000000e+04 -6.79340263e-01
8.59000000e+04 -6.82798127e-01
8.59000000e+04 -6.82799926e-01
8.60000000e+04 -6.86282281e-01
8.60000000e+04 -6.86284096e-01
8.61000000e+04 -6.89791130e-01
8.61000000e+04 -6.89792962e-01
8.62000000e+04 -6.93324863e-01
8.62000000e+04 -6.93326712e-01
8.63000000e+04 -6.96883672e-01
8.63000000e+04 -6.96885536e-01
8.64000000e+04 -7.00467746e-01
8.64000000e+04 -7.00469627e-01
8.65000000e+04 -7.04077278e-01
8.65000000e+04 -7.04079175e-01
8.66000000e+04 -7.07712460e-01
8.66000000e+04 -7.07714374e-01
8.67000000e+04 -7.11373486e-01
8.67000000e+04 -7.11375416e-01
8.68000000e+04 -7.15060549e-01
8.68000000e+04 -7.15062496e-01
8.69000000e+04 -7.18773844e-01
8.69000000e+04 -7.18775808e-01
8.70000000e+04 -7.22513566e-01
8.70000000e+04 -7.22515547e-01
8.71000000e+04 -7.26279912e-01
8.71000000e+04 -7.26281909e-01
8.72000000e+04 -7.30073077e-01
8.72000000e+04 -7.30075092e-01
8.73000000e+04 -7.33893259e-01
8.73000000e+04 -7.33895291e-01
8.74000000e+04 -7.37740656e-01
8.74000000e+04 -7.37742704e-01
8.75000000e+04 -7.41615464e-01
8.75000000e+04 -7.41617529e-01
8.76000000e+04 -7.45517882e-01
8.76000000e+04 -7.45519965e-01
8.77000000e+04 -7.49448110e-01
8.77000000e+04 -7.49450210e-01
8.78000000e+04 -7.53406346e-01
8.78000000e+04 -7.53408463e-01
8.79000000e+04 -7.57392788e-01
8.79000000e+04 -7.57394923e-01
8.80000000e+04 -7.61407638e-01
8.80000000e+04 -7.61409790e-01
8.81000000e+04 -7.65451094e-01
8.81000000e+04 -7.65453264e-01
8.82000000e+04 -7.69523357e-01
8.82000000e+04 -7.69525544e-01
8.83000000e+04 -7.73624625e-01
8.83000000e+04 -7.73626830e-01
8.84000000e+04 -7.77755100e-01
8.84000000e+04 -7.77757322e-01
8.85000000e+04 -7.81914980e-01
8.85000000e+04 -7.81917219e-01
8.86000000e+04 -7.86104465e-01
8.86000000e+04 -7.86106722e-01
8.87000000e+04 -7.90323755e-01
8.87000000e+04 -7.90326030e-01
8.88000000e+04 -7.94573050e-01
8.88000000e+04 -7.94575342e-01
8.89000000e+04 -7.98852547e-01
8.89000000e+04 -7.98854857e-01
8.90000000e+04 -8.03162446e-01
8.90000000e+04 -8.03164773e-01
8.91000000e+04 -8.07502944e-01
8.91000000e+04 -8.07505289e-01
8.92000000e+04 -8.11874239e-01
8.92000000e+04 -8.11876601e-01
8.93000000e+04 -8.16276528e-01
8.93000000e+04 -8.16278908e-01
8.94000000e+04 -8.20710008e-01
8.94000000e+04 -8.20712405e-01
8.95000000e+04 -8.25174872e-01
8.95000000e+04 -8.25177287e-01
8.96000000e+04 -8.29671317e-01
8.96000000e+04 -8.29673749e-01
8.97000000e+04 -8.34199535e-01
8.97000000e+04 -8.34201984e-01
8.98000000e+04 -8.38759719e-01
8.98000000e+04 -8.38762185e-01
8.99000000e+04 -8.43352060e-01
8.99000000e+04 -8.43354544e-01
9.00000000e+04 -8.47976749e-01
9.00000000e+04 -8.47979249e-01
9.01000000e+04 -8.52633973e-01
9.01000000e+04 -8.52636490e-01
9.02000000e+04 -8.57323920e-01
9.02000000e+04 -8.57326454e-01
9.03000000e+04 -8.62046776e-01
9.03000000e+04 -8.62049327e-01
9.04000000e+04 -8.66802724e-01
9.04000000e+04 -8.66805291e-01
9.05000000e+04 -8.71591947e-01
9.05000000e+04 -8.71594530e-01
9.06000000e+04 -8.76414624e-01
9.06000000e+04 -8.76417223e-01
9.07000000e+04 -8.81270933e-01
9.07000000e+04 -8.81273549e-01
9.08000000e+04 -8.86161051e-01
9.08000000e+04 -8.86163683e-01
9.09000000e+04 -8.91085150e-01
9.09000000e+04 -8.91087798e-01
9.10000000e+04 -8.96043402e-01
9.10000000e+04 -8.96046065e-01
9.11000000e+04 -9.01035974e-01
9.11000000e+04 -9.01038653e-01
9.12000000e+04 -9.06063034e-01
9.12000000e+04 -9.06065727e-01
9.13000000e+04 -9.11124742e-01
9.13000000e+04 -9.11127451e-01
9.14000000e+04 -9.16221258e-01
9.14000000e+04 -9.16223982e-01
9.15000000e+04 -9.21352740e-01
9.15000000e+04 -9.21355478e-01
9.16000000e+04 -9.26519339e-01
9.16000000e+04 -9.26522091e-01
9.17000000e+04 -9.31721205e-01
9.17000000e+04 -9.31723971e-01
9.18000000e+04 -9.36958484e-01
9.18000000e+04 -9.36961263e-01
9.19000000e+04 -9.42231317e-01
9.19000000e+04 -9.42234109e-01
9.20000000e+04 -9.47539841e-01
9.20000000e+04 -9.47542646e-01
9.21000000e+04 -9.52884189e-01
9.21000000e+04 -9.52887007e-01
9.22000000e+04 -9.58264491e-01
9.22000000e+04 -9.58267322e-01
9.23000000e+04 -9.63680871e-01
9.23000000e+04 -9.63683713e-01
9.24000000e+04 -9.69133446e-01
9.24000000e+04 -9.69136299e-01
9.25000000e+04 -9.74622331e-01
9.25000000e+04 -9.74625196e-01
9.26000000e+04 -9.80147635e-01
9.26000000e+04 -9.80150510e-01
9.27000000e+04 -9.85709461e-01
9.27000000e+04 -9.85712345e-01
9.28000000e+04 -9.91307905e-01
9.28000000e+04 -9.91310799e-01
9.29000000e+04 -9.96943059e-01
9.29000000e+04 -9.96945962e-01
9.30000000e+04 -1.00261501e+00
9.30000000e+04 -1.00261792e+00
9.31000000e+04 -1.00832383e+00
9.31000000e+04 -1.00832675e+00
9.32000000e+04 -1.01406959e+00
9.32000000e+04 -1.01407252e+00
9.33000000e+04 -1.01985237e+00
9.33000000e+04 -1.01985530e+00
9.34000000e+04 -1.02567221e+00
9.34000000e+04 -1.02567515e+00
9.35000000e+04 -1.03152917e+00
9.35000000e+04 -1.03153211e+00
9.36000000e+04 -1.03742328e+00
9.36000000e+04 -1.03742623e+00
9.37000000e+04 -1.04335459e+00
9.37000000e+04 -1.04335754e+00
9.38000000e+04 -1.04932311e+00
9.38000000e+04 -1.04932607e+00
9.39000000e+04 -1.05532886e+00
9.39000000e+04 -1.05533182e+00
9.40000000e+04 -1.06137186e+00
9.40000000e+04 -1.06137482e+00
9.41000000e+04 -1.06745209e+00
9.41000000e+04 -1.06745506e+00
9.42000000e+04 -1.07356956e+00
9.42000000e+04 -1.07357252e+00
9.43000000e+04 -1.07972422e+00
9.43000000e+04 -1.07972719e+00
9.44000000e+04 -1.08591606e+00
9.44000000e+04 -1.08591903e+00
9.45000000e+04 -1.09214504e+00
9.45000000e+04 -1.09214800e+00
9.46000000e+04 -1.09841109e+00
9.46000000e+04 -1.09841404e+00
9.47000000e+04 -1.10471416e+00
9.47000000e+04 -1.10471711e+00
9.48000000e+04 -1.11105416e+00
9.48000000e+04 -1.11105710e+00
9.49000000e+04 -1.11743101e+00
9.49000000e+04 -1.11743395e+00
9.50000000e+04 -1.12384461e+00
9.50000000e+04 -1.12384754e+00
9.51000000e+04 -1.13029485e+00
9.51000000e+04 -1.13029777e+00
9.52000000e+04 -1.13678160e+00
9.52000000e+04 -1.13678451e+00
9.53000000e+04 -1.14330471e+00
9.53000000e+04 -1.14330761e+00
9.54000000e+04 -1.14986404e+00
9.54000000e+04 -1.14986692e+00
9.55000000e+04 -1.15645941e+00
9.55000000e+04 -1.15646228e+00
9.56000000e+04 -1.16309064e+00
9.56000000e+04 -1.16309350e+00
9.57000000e+04 -1.16975754e+00
9.57000000e+04 -1.16976038e+00
9.58000000e+04 -1.17645989e+00
9.58000000e+04 -1.17646271e+00
9.59000000e+04 -1.18319746e+00
9.59000000e+04 -1.18320026e+00
9.60000000e+04 -1.18997000e+00
9.60000000e+04 -1.18997278e+00
9.61000000e+04 -1.19677725e+00
9.61000000e+04 -1.19678001e+00
9.62000000e+04 -1.20361893e+00
9.62000000e+04 -1.20362167e+00
9.63000000e+04 -1.21049474e+00
9.63000000e+04 -1.21049746e+00
9.64000000e+04 -1.21740437e+00
9.64000000e+04 -1.21740706e+00
9.65000000e+04 -1.22434748e+00
9.65000000e+04 -1.22435013e+00
9.66000000e+04 -1.23132371e+00
9.66000000e+04 -1.23132634e+00
9.67000000e+04 -1.23833270e+00
9.67000000e+04 -1.23833529e+00
9.68000000e+04 -1.24537404e+00
9.68000000e+04 -1.24537660e+00
9.69000000e+04 -1.25244733e+00
9.69000000e+04 -1.25244985e+00
9.70000000e+04 -1.25955212e+00
9.70000000e+04 -1.25955461e+00
9.71000000e+04 -1.26668797e+00
9.71000000e+04 -1.26669041e+00
9.72000000e+04 -1.27385439e+00
9.72000000e+04 -1.27385679e+00
9.73000000e+04 -1.28105088e+00
9.73000000e+04 -1.28105324e+00
9.74000000e+04 -1.28827692e+00
9.74000000e+04 -1.28827923e+00
9.75000000e+04 -1.29553196e+00
9.75000000e+04 -1.29553422e+00
9.76000000e+04 -1.30281543e+00
9.76000000e+04 -1.30281764e+00
9.77000000e+04 -1.31012673e+00
9.77000000e+04 -1.31012889e+00
9.78000000e+04 -1.31746525e+00
9.78000000e+04 -1.31746735e+00
9.79000000e+04 -1.32483033e+00
9.79000000e+04 -1.32483237e+00
9.80000000e+04 -1.33222131e+00
9.80000000e+04 -1.33222329e+00
9.81000000e+04 -1.33963749e+00
9.81000000e+04 -1.33963941e+00
9.82000000e+04 -1.34707814e+00
9.82000000e+04 -1.34708000e+00
9.83000000e+04 -1.35454251e+00
9.83000000e+04 -1.35454430e+00
9.84000000e+04 -1.36202983e+00
9.84000000e+04 -1.36203155e+00
9.85000000e+04 -1.36953928e+00
9.85000000e+04 -1.36954092e+00
9.86000000e+04 -1.37707003e+00
9.86000000e+04 -1.37707160e+00
9.87000000e+04 -1.38462121e+00
9.87000000e+04 -1.38462270e+00
9.88000000e+04 -1.39219193e+00
9.88000000e+04 -1.39219334e+00
9.89000000e+04 -1.39978126e+00
9.89000000e+04 -1.39978259e+00
9.90000000e+04 -1.40738825e+00
9.90000000e+04 -1.40738949e+00
9.91000000e+04 -1.41501192e+00
9.91000000e+04 -1.41501307e+00
9.92000000e+04 -1.42265123e+00
9.92000000e+04 -1.42265229e+00
9.93000000e+04 -1.43030515e+00
9.93000000e+04 -1.43030611e+00
9.94000000e+04 -1.43797259e+00
9.94000000e+04 -1.43797346e+00
9.95000000e+04 -1.44565244e+00
9.95000000e+04 -1.44565320e+00
9.96000000e+04 -1.45334356e+00
9.96000000e+04 -1.45334421e+00
9.97000000e+04 -1.46104475e+00
9.97000000e+04 -1.46104530e+00
9.98000000e+04 -1.46875482e+00
9.98000000e+04 -1.46875525e+00
9.99000000e+04 -1.47647250e+00
9.99000000e+04 -1.47647282e+00
1.00000000e+05 -1.48419653e+00
1.00000000e+05 -1.48419673e+00
1.00100000e+05 -1.49192557e+00
1.00100000e+05 -1.49192565e+00
1.00200000e+05 -1.49965829e+00
1.00200000e+05 -1.49965825e+00
1.00300000e+05 -1.50739329e+00
1.00300000e+05 -1.50739312e+00
1.00400000e+05 -1.51512916e+00
1.00400000e+05 -1.51512886e+00
1.00500000e+05 -1.52286443e+00
1.00500000e+05 -1.52286399e+00
1.00600000e+05 -1.53059762e+00
1.00600000e+05 -1.53059704e+00
1.00700000e+05 -1.53832719e+00
1.00700000e+05 -1.53832647e+00
1.00800000e+05 -1.54605159e+00
1.00800000e+05 -1.54605072e+00
1.00900000e+05 -1.55376920e+00
1.00900000e+05 -1.55376818e+00
1.01000000e+05 -1.56147839e+00
1.01000000e+05 -1.56147722e+00
1.01100000e+05 -1.56917749e+00
1.01100000e+05 -1.56917617e+00
1.01200000e+05 -1.57686479e+00
1.01200000e+05 -1.57686331e+00
1.01300000e+05 -1.58453854e+00
1.01300000e+05 -1.58453690e+00
1.01400000e+05 -1.59219696e+00
1.01400000e+05 -1.59219515e+00
1.01500000e+05 -1.59983823e+00
1.01500000e+05 -1.59983625e+00
1.01600000e+05 -1.60746050e+00
1.01600000e+05 -1.60745834e+00
1.01700000e+05 -1.61506187e+00
1.01700000e+05 -1.61505953e+00
1.01800000e+05 -1.62264041e+00
1.01800000e+05 -1.62263789e+00
1.01900000e+05 -1.63019416e+00
1.01900000e+05 -1.63019146e+00
1.02000000e+05 -1.63772113e+00
1.02000000e+05 -1.63771823e+00
1.02100000e+05 -1.64521927e+00
1.02100000e+05 -1.64521619e+00
1.02200000e+05 -1.65268653e+00
1.02200000e+05 -1.65268325e+00
1.02300000e+05 -1.66012079e+00
1.02300000e+05 -1.66011731e+00
1.02400000e+05 -1.66751992e+00
1.02400000e+05 -1.66751623e+00
1.02500000e+05 -1.67488174e+00
1.02500000e+05 -1.67487785e+00
1.02600000e+05 -1.68220405e+00
1.02600000e+05 -1.68219995e+00
1.02700000e+05 -1.68948462e+00
1.02700000e+05 -1.68948030e+00
1.02800000e+05 -1.69672116e+00
1.02800000e+05 -1.69671663e+00
1.02900000e+05 -1.70391139e+00
1.02900000e+05 -1.70390663e+00
1.03000000e+05 -1.71105296e+00
1.03000000e+05 -1.71104798e+00
1.03100000e+05 -1.71814351e+00
1.03100000e+05 -1.71813830e+00
1.03200000e+05 -1.72518065e+00
1.03200000e+05 -1.72517521e+00
1.03300000e+05 -1.73216195e+00
1.03300000e+05 -1.73215628e+00
1.03400000e+05 -1.73908498e+00
1.03400000e+05 -1.73907907e+00
1.03500000e+05 -1.74594724e+00
1.03500000e+05 -1.74594109e+00
1.03600000e+05 -1.75274623e+00
1.03600000e+05 -1.75273984e+00
1.03700000e+05 -1.75947943e+00
1.03700000e+05 -1.75947280e+00
1.03800000e+05 -1.76614428e+00
1.03800000e+05 -1.76613740e+00
1.03900000e+05 -1.77273821e+00
1.03900000e+05 -1.77273108e+00
1.04000000e+05 -1.77925862e+00
1.04000000e+05 -1.77925124e+00
1.04100000e+05 -1.78570288e+00
1.04100000e+05 -1.78569524e+00
1.04200000e+05 -1.79206837e+00
1.04200000e+05 -1.79206047e+00
1.04300000e+05 -1.79835241e+00
1.04300000e+05 -1.79834426e+00
1.04400000e+05 -1.80455235e+00
1.04400000e+05 -1.80454393e+00
1.04500000e+05 -1.81066548e+00
1.04500000e+05 -1.81065680e+00
1.04600000e+05 -1.81668910e+00
1.04600000e+05 -1.81668016e+00
1.04700000e+05 -1.82262050e+00
1.04700000e+05 -1.82261129e+00
1.04800000e+05 -1.82845695e+00
1.04800000e+05 -1.82844747e+00
1.04900000e+05 -1.83419571e+00
1.04900000e+05 -1.83418595e+00
1.05000000e+05 -1.83983403e+00
1.05000000e+05 -1.83982400e+00
1.05100000e+05 -1.84536915e+00
1.05100000e+05 -1.84535885e+00
1.05200000e+05 -1.85079833e+00
1.05200000e+05 -1.85078775e+00
1.05300000e+05 -1.85611879e+00
1.05300000e+05 -1.85610794e+00
1.05400000e+05 -1.86132778e+00
1.05400000e+05 -1.86131666e+00
1.05500000e+05 -1.86642254e+00
1.05500000e+05 -1.86641114e+00
1.05600000e+05 -1.87140030e+00
1.05600000e+05 -1.87138862e+00
1.05700000e+05 -1.87625831e+00
1.05700000e+05 -1.87624635e+00
1.05800000e+05 -1.88099381e+00
1.05800000e+05 -1.88098157e+00
1.05900000e+05 -1.88560407e+00
1.05900000e+05 -1.88559156e+00
1.06000000e+05 -1.89008636e+00
1.06000000e+05 -1.89007356e+00
1.06100000e+05 -1.89443794e+00
1.06100000e+05 -1.89442488e+00
1.06200000e+05 -1.89865613e+00
1.06200000e+05 -1.89864279e+00
1.06300000e+05 -1.90273823e+00
1.06300000e+05 -1.90272461e+00
1.06400000e+05 -1.90668157e+00
1.06400000e+05 -1.90666768e+00
1.06500000e+05 -1.91048349e+00
1.06500000e+05 -1.91046933e+00
1.06600000e+05 -1.91414137e+00
1.06600000e+05 -1.91412694e+00
1.06700000e+05 -1.91765261e+00
1.06700000e+05 -1.91763791e+00
1.06800000e+05 -1.92101463e+00
1.06800000e+05 -1.92099966e+00
1.06900000e+05 -1.92422489e+00
1.06900000e+05 -1.92420965e+00
1.07000000e+05 -1.92728086e+00
1.07000000e+05 -1.92726536e+00
1.07100000e+05 -1.93018007e+00
1.07100000e+05 -1.93016431e+00
1.07200000e+05 -1.93292007e+00
1.07200000e+05 -1.93290406e+00
1.07300000e+05 -1.93549846e+00
1.07300000e+05 -1.93548219e+00
1.07400000e+05 -1.93791287e+00
1.07400000e+05 -1.93789634e+00
1.07500000e+05 -1.94016097e+00
1.07500000e+05 -1.94014420e+00
1.07600000e+05 -1.94224049e+00
1.07600000e+05 -1.94222348e+00
1.07700000e+05 -1.94414920e+00
1.07700000e+05 -1.94413194e+00
1.07800000e+05 -1.94588492e+00
1.07800000e+05 -1.94586742e+00
1.07900000e+05 -1.94744551e+00
1.07900000e+05 -1.94742779e+00
1.08000000e+05 -1.94882891e+00
1.08000000e+05 -1.94881096e+00
1.08100000e+05 -1.95003311e+00
1.08100000e+05 -1.95001493e+00
1.08200000e+05 -1.95105613e+00
1.08200000e+05 -1.95103774e+00
1.08300000e+05 -1.95189609e+00
1.08300000e+05 -1.95187749e+00
1.08400000e+05 -1.95255116e+00
1.08400000e+05 -1.95253235e+00
1.08500000e+05 -1.95301956e+00
1.08500000e+05 -1.95300055e+00
1.08600000e+05 -1.95329961e+00
1.08600000e+05 -1.95328040e+00
1.08700000e+05 -1.95338967e+00
1.08700000e+05 -1.95337027e+00
1.08800000e+05 -1.95328819e+00
1.08800000e+05 -1.95326861e+00
1.08900000e+05 -1.95299370e+00
1.08900000e+05 -1.95297394e+00
1.09000000e+05 -1.95250477e+00
1.09000000e+05 -1.95248485e+00
1.09100000e+05 -1.95182011e+00
1.09100000e+05 -1.95180001e+00
1.09200000e+05 -1.95093845e+00
1.09200000e+05 -1.95091820e+00
1.09300000e+05 -1.94985864e+00
1.09300000e+05 -1.94983825e+00
1.09400000e+05 -1.94857962e+00
1.09400000e+05 -1.94855908e+00
1.09500000e+05 -1.94710038e+00
1.09500000e+05 -1.94707971e+00
1.09600000e+05 -1.94542004e+00
1.09600000e+05 -1.94539925e+00
1.09700000e+05 -1.94353779e+00
1.09700000e+05 -1.94351688e+00
1.09800000e+05 -1.94145291e+00
1.09800000e+05 -1.94143189e+00
1.09900000e+05 -1.93916479e+00
1.09900000e+05 -1.93914367e+00
1.10000000e+05 -1.93667290e+00
1.10000000e+05 -1.93665170e+00
1.10100000e+05 -1.93397683e+00
1.10100000e+05 -1.93395554e+00
1.10200000e+05 -1.93107623e+00
1.10200000e+05 -1.93105487e+00
1.10300000e+05 -1.92797091e+00
1.10300000e+05 -1.92794948e+00
1.10400000e+05 -1.92466072e+00
1.10400000e+05 -1.92463924e+00
1.10500000e+05 -1.92114567e+00
1.10500000e+05 -1.92112415e+00
1.10600000e+05 -1.91742584e+00
1.10600000e+05 -1.91740428e+00
1.10700000e+05 -1.91350142e+00
1.10700000e+05 -1.91347984e+00
1.10800000e+05 -1.90937273e+00
1.10800000e+05 -1.90935114e+00
1.10900000e+05 -1.90504019e+00
1.10900000e+05 -1.90501859e+00
1.11000000e+05 -1.90050431e+00
1.11000000e+05 -1.90048272e+00
1.11100000e+05 -1.89576574e+00
1.11100000e+05 -1.89574417e+00
1.11200000e+05 -1.89082524e+00
1.11200000e+05 -1.89080369e+00
1.11300000e+05 -1.88568367e+00
1.11300000e+05 -1.88566216e+00
1.11400000e+05 -1.88034202e+00
1.11400000e+05 -1.88032055e+00
1.11500000e+05 -1.87480137e+00
1.11500000e+05 -1.87477997e+00
1.11600000e+05 -1.86906295e+00
1.11600000e+05 -1.86904162e+00
1.11700000e+05 -1.86312809e+00
1.11700000e+05 -1.86310684e+00
1.11800000e+05 -1.85699824e+00
1.11800000e+05 -1.85697709e+00
1.11900000e+05 -1.85067496e+00
1.11900000e+05 -1.85065392e+00
1.12000000e+05 -1.84415995e+00
1.12000000e+05 -1.84413902e+00
1.12100000e+05 -1.83745501e+00
1.12100000e+05 -1.83743421e+00
1.12200000e+05 -1.83056206e+00
1.12200000e+05 -1.83054140e+00
1.12300000e+05 -1.82348315e+00
1.12300000e+05 -1.82346264e+00
1.12400000e+05 -1.81622045e+00
1.12400000e+05 -1.81620010e+00
1.12500000e+05 -1.80877623e+00
1.12500000e+05 -1.80875605e+00
1.12600000e+05 -1.80115289e+00
1.12600000e+05 -1.80113290e+00
1.12700000e+05 -1.79335297e+00
1.12700000e+05 -1.79333318e+00
1.12800000e+05 -1.78537910e+00
1.12800000e+05 -1.78535951e+00
1.12900000e+05 -1.77723403e+00
1.12900000e+05 -1.77721467e+00
1.13000000e+05 -1.76892065e+00
1.13000000e+05 -1.76890152e+00
1.13100000e+05 -1.76044195e+00
1.13100000e+05 -1.76042306e+00
1.13200000e+05 -1.75180103e+00
1.13200000e+05 -1.75178240e+00
1.13300000e+05 -1.74300112e+00
1.13300000e+05 -1.74298275e+00
1.13400000e+05 -1.73404555e+00
1.13400000e+05 -1.73402747e+00
1.13500000e+05 -1.72493779e+00
1.13500000e+05 -1.72491999e+00
1.13600000e+05 -1.71568139e+00
1.13600000e+05 -1.71566389e+00
1.13700000e+05 -1.70628002e+00
1.13700000e+05 -1.70626284e+00
1.13800000e+05 -1.69673747e+00
1.13800000e+05 -1.69672061e+00
1.13900000e+05 -1.68705763e+00
1.13900000e+05 -1.68704110e+00
1.14000000e+05 -1.67724449e+00
1.14000000e+05 -1.67722831e+00
1.14100000e+05 -1.66730216e+00
1.14100000e+05 -1.66728633e+00
1.14200000e+05 -1.65723482e+00
1.14200000e+05 -1.65721936e+00
1.14300000e+05 -1.64704679e+00
1.14300000e+05 -1.64703170e+00
1.14400000e+05 -1.63674245e+00
1.14400000e+05 -1.63672774e+00
1.14500000e+05 -1.62632630e+00
1.14500000e+05 -1.62631199e+00
1.14600000e+05 -1.61580291e+00
1.14600000e+05 -1.61578901e+00
1.14700000e+05 -1.60517697e+00
1.14700000e+05 -1.60516347e+00
1.14800000e+05 -1.59445322e+00
1.14800000e+05 -1.59444015e+00
1.14900000e+05 -1.58363650e+00
1.14900000e+05 -1.58362386e+00
1.15000000e+05 -1.57273173e+00
1.15000000e+05 -1.57271953e+00
1.15100000e+05 -1.56174390e+00
1.15100000e+05 -1.56173215e+00
1.15200000e+05 -1.55067808e+00
1.15200000e+05 -1.55066678e+00
1.15300000e+05 -1.53953940e+00
1.15300000e+05 -1.53952856e+00
1.15400000e+05 -1.52833305e+00
1.15400000e+05 -1.52832268e+00
1.15500000e+05 -1.51706429e+00
1.15500000e+05 -1.51705439e+00
1.15600000e+05 -1.50573842e+00
1.15600000e+05 -1.50572901e+00
1.15700000e+05 -1.49436081e+00
1.15700000e+05 -1.49435188e+00
1.15800000e+05 -1.48293685e+00
1.15800000e+05 -1.48292842e+00
1.15900000e+05 -1.47147199e+00
1.15900000e+05 -1.47146406e+00
1.16000000e+05 -1.45997171e+00
1.16000000e+05 -1.45996427e+00
1.16100000e+05 -1.44844151e+00
1.16100000e+05 -1.44843457e+00
1.16200000e+05 -1.43688691e+00
1.16200000e+05 -1.43688048e+00
1.16300000e+05 -1.42531346e+00
1.16300000e+05 -1.42530754e+00
1.16400000e+05 -1.41372670e+00
1.16400000e+05 -1.41372130e+00
1.16500000e+05 -1.40213221e+00
1.16500000e+05 -1.40212732e+00
1.16600000e+05 -1.39053553e+00
1.16600000e+05 -1.39053114e+00
1.16700000e+05 -1.37894219e+00
1.16700000e+05 -1.37893832e+00
1.16800000e+05 -1.36735773e+00
1.16800000e+05 -1.36735437e+00
1.16900000e+05 -1.35578764e+00
1.16900000e+05 -1.35578479e+00
1.17000000e+05 -1.34423739e+00
1.17000000e+05 -1.34423504e+00
1.17100000e+05 -1.33271239e+00
1.17100000e+05 -1.33271055e+00
1.17200000e+05 -1.32121804e+00
1.17200000e+05 -1.32121670e+00
1.17300000e+05 -1.30975963e+00
1.17300000e+05 -1.30975879e+00
1.17400000e+05 -1.29834243e+00
1.17400000e+05 -1.29834207e+00
1.17500000e+05 -1.28697161e+00
1.17500000e+05 -1.28697174e+00
1.17600000e+05 -1.27565226e+00
1.17600000e+05 -1.27565286e+00
1.17700000e+05 -1.26438939e+00
1.17700000e+05 -1.26439045e+00
1.17800000e+05 -1.25318788e+00
1.17800000e+05 -1.25318940e+00
1.17900000e+05 -1.24205253e+00
1.17900000e+05 -1.24205450e+00
1.18000000e+05 -1.23098801e+00
1.18000000e+05 -1.23099041e+00
1.18100000e+05 -1.21999885e+00
1.18100000e+05 -1.22000167e+00
1.18200000e+05 -1.20908945e+00
1.18200000e+05 -1.20909268e+00
1.18300000e+05 -1.19826406e+00
1.18300000e+05 -1.19826769e+00
1.18400000e+05 -1.18752678e+00
1.18400000e+05 -1.18753078e+00
1.18500000e+05 -1.17688152e+00
1.18500000e+05 -1.17688589e+00
1.18600000e+05 -1.16633203e+00
1.18600000e+05 -1.16633675e+00
1.18700000e+05 -1.15588188e+00
1.18700000e+05 -1.15588693e+00
1.18800000e+05 -1.14553444e+00
1.18800000e+05 -1.14553980e+00
1.18900000e+05 -1.13529286e+00
1.18900000e+05 -1.13529851e+00
1.19000000e+05 -1.12516010e+00
1.19000000e+05 -1.12516603e+00
1.19100000e+05 -1.11513890e+00
1.19100000e+05 -1.11514507e+00
1.19200000e+05 -1.10523174e+00
1.19200000e+05 -1.10523814e+00
1.19300000e+05 -1.09544091e+00
1.19300000e+05 -1.09544751e+00
1.19400000e+05 -1.08576842e+00
1.19400000e+05 -1.08577520e+00
1.19500000e+05 -1.07621605e+00
1.19500000e+05 -1.07622298e+00
1.19600000e+05 -1.06678531e+00
1.19600000e+05 -1.06679237e+00
1.19700000e+05 -1.05747746e+00
1.19700000e+05 -1.05748463e+00
1.19800000e+05 -1.04829348e+00
1.19800000e+05 -1.04830073e+00
1.19900000e+05 -1.03923411e+00
1.19900000e+05 -1.03924141e+00
1.20000000e+05 -1.03029977e+00
1.20000000e+05 -1.03030709e+00
1.20100000e+05 -1.02149062e+00
1.20100000e+05 -1.02149795e+00
1.20200000e+05 -1.01280657e+00
1.20200000e+05 -1.01281386e+00
1.20300000e+05 -1.00424720e+00
1.20300000e+05 -1.00425444e+00
1.20400000e+05 -9.95811839e-01
1.20400000e+05 -9.95818990e-01
1.20500000e+05 -9.87499522e-01
1.20500000e+05 -9.87506560e-01
1.20600000e+05 -9.79309007e-01
1.20600000e+05 -9.79315904e-01
1.20700000e+05 -9.71238773e-01
1.20700000e+05 -9.71245501e-01
1.20800000e+05 -9.63287024e-01
1.20800000e+05 -9.63293557e-01
1.20900000e+05 -9.55451692e-01
1.20900000e+05 -9.55458002e-01
1.21000000e+05 -9.47730444e-01
1.21000000e+05 -9.47736505e-01
1.21100000e+05 -9.40120686e-01
1.21100000e+05 -9.40126472e-01
1.21200000e+05 -9.32619570e-01
1.21200000e+05 -9.32625057e-01
1.21300000e+05 -9.25224004e-01
1.21300000e+05 -9.25229167e-01
1.21400000e+05 -9.17930659e-01
1.21400000e+05 -9.17935476e-01
1.21500000e+05 -9.10735982e-01
1.21500000e+05 -9.10740429e-01
1.21600000e+05 -9.03636200e-01
1.21600000e+05 -9.03640257e-01
1.21700000e+05 -8.96627339e-01
1.21700000e+05 -8.96630985e-01
1.21800000e+05 -8.89705232e-01
1.21800000e+05 -8.89708448e-01
1.21900000e+05 -8.82865532e-01
1.21900000e+05 -8.82868301e-01
1.22000000e+05 -8.76103731e-01
1.22000000e+05 -8.76106037e-01
1.22100000e+05 -8.69415166e-01
1.22100000e+05 -8.69416993e-01
1.22200000e+05 -8.62795041e-01
1.22200000e+05 -8.62796377e-01
1.22300000e+05 -8.56238440e-01
1.22300000e+05 -8.56239273e-01
1.22400000e+05 -8.49740342e-01
1.22400000e+05 -8.49740663e-01
1.22500000e+05 -8.43295640e-01
1.22500000e+05 -8.43295439e-01
1.22600000e+05 -8.36899155e-01
1.22600000e+05 -8.36898426e-01
1.22700000e+05 -8.30545654e-01
1.22700000e+05 -8.30544392e-01
1.22800000e+05 -8.24229866e-01
1.22800000e+05 -8.24228068e-01
1.22900000e+05 -8.17946501e-01
1.22900000e+05 -8.17944164e-01
1.23000000e+05 -8.11690263e-01
1.23000000e+05 -8.11687388e-01
1.23100000e+05 -8.05455871e-01
1.23100000e+05 -8.05452459e-01
1.23200000e+05 -7.99238072e-01
1.23200000e+05 -7.99234127e-01
1.23300000e+05 -7.93031659e-01
1.23300000e+05 -7.93027185e-01
1.23400000e+05 -7.86831486e-01
1.23400000e+05 -7.86826490e-01
1.23500000e+05 -7.80632482e-01
1.23500000e+05 -7.80626973e-01
1.23600000e+05 -7.74429668e-01
1.23600000e+05 -7.74423655e-01
1.23700000e+05 -7.68218171e-01
1.23700000e+05 -7.68211664e-01
1.23800000e+05 -7.61993232e-01
1.23800000e+05 -7.61986245e-01
1.23900000e+05 -7.55750226e-01
1.23900000e+05 -7.55742772e-01
1.24000000e+05 -7.49484670e-01
1.24000000e+05 -7.49476763e-01
1.24100000e+05 -7.43192233e-01
1.24100000e+05 -7.43183888e-01
1.24200000e+05 -7.36868747e-01
1.24200000e+05 -7.36859983e-01
1.24300000e+05 -7.30510219e-01
1.24300000e+05 -7.30501053e-01
1.24400000e+05 -7.24112835e-01
1.24400000e+05 -7.24103285e-01
1.24500000e+05 -7.17672968e-01
1.24500000e+05 -7.17663055e-01
1.24600000e+05 -7.11187188e-01
1.24600000e+05 -7.11176931e-01
1.24700000e+05 -7.04652263e-01
1.24700000e+05 -7.04641683e-01
1.24800000e+05 -6.98065167e-01
1.24800000e+05 -6.98054284e-01
1.24900000e+05 -6.91423079e-01
1.24900000e+05 -6.91411916e-01
1.25000000e+05 -6.84723391e-01
1.25000000e+05 -6.84711969e-01
1.25100000e+05 -6.77963706e-01
1.25100000e+05 -6.77952048e-01
1.25200000e+05 -6.71141841e-01
1.25200000e+05 -6.71129968e-01
1.25300000e+05 -6.64255825e-01
1.25300000e+05 -6.64243759e-01
1.25400000e+05 -6.57303898e-01
1.25400000e+05 -6.57291662e-01
1.25500000e+05 -6.50284513e-01
1.25500000e+05 -6.50272129e-01
1.25600000e+05 -6.43196331e-01
1.25600000e+05 -6.43183820e-01
1.25700000e+05 -6.36038215e-01
1.25700000e+05 -6.36025599e-01
1.25800000e+05 -6.28809233e-01
1.25800000e+05 -6.28796534e-01
1.25900000e+05 -6.21508650e-01
1.25900000e+05 -6.21495887e-01
1.26000000e+05 -6.14135921e-01
1.26000000e+05 -6.14123116e-01
1.26100000e+05 -6.06690691e-01
1.26100000e+05 -6.06677863e-01
1.26200000e+05 -5.99172785e-01
1.26200000e+05 -5.99159954e-01
1.26300000e+05 -5.91582205e-01
1.26300000e+05 -5.91569389e-01
1.26400000e+05 -5.83919119e-01
1.26400000e+05 -5.83906337e-01
1.26500000e+05 -5.76183860e-01
1.26500000e+05 -5.76171129e-01
1.26600000e+05 -5.68376916e-01
1.26600000e+05 -5.68364253e-01
1.26700000e+05 -5.60498921e-01
1.26700000e+05 -5.60486343e-01
1.26800000e+05 -5.52550653e-01
1.26800000e+05 -5.52538174e-01
1.26900000e+05 -5.44533020e-01
1.26900000e+05 -5.44520656e-01
1.27000000e+05 -5.36447059e-01
1.27000000e+05 -5.36434824e-01
1.27100000e+05 -5.28293922e-01
1.27100000e+05 -5.28281830e-01
1.27200000e+05 -5.20074875e-01
1.27200000e+05 -5.20062937e-01
1.27300000e+05 -5.11791283e-01
1.27300000e+05 -5.11779513e-01
1.27400000e+05 -5.03444612e-01
1.27400000e+05 -5.03433020e-01
1.27500000e+05 -4.95036412e-01
1.27500000e+05 -4.95025009e-01
1.27600000e+05 -4.86568317e-01
1.27600000e+05 -4.86557113e-01
1.27700000e+05 -4.78042034e-01
1.27700000e+05 -4.78031039e-01
1.27800000e+05 -4.69459337e-01
1.27800000e+05 -4.69448559e-01
1.27900000e+05 -4.60822062e-01
1.27900000e+05 -4.60811508e-01
1.28000000e+05 -4.52132096e-01
1.28000000e+05 -4.52121775e-01
1.28100000e+05 -4.43391378e-01
1.28100000e+05 -4.43381296e-01
1.28200000e+05 -4.34601885e-01
1.28200000e+05 -4.34592049e-01
1.28300000e+05 -4.25765632e-01
1.28300000e+05 -4.25756047e-01
1.28400000e+05 -4.16884663e-01
1.28400000e+05 -4.16875334e-01
1.28500000e+05 -4.07961047e-01
1.28500000e+05 -4.07951980e-01
1.28600000e+05 -3.98996873e-01
1.28600000e+05 -3.98988072e-01
1.28700000e+05 -3.89994245e-01
1.28700000e+05 -3.89985713e-01
1.28800000e+05 -3.80955277e-01
1.28800000e+05 -3.80947018e-01
1.28900000e+05 -3.71882089e-01
1.28900000e+05 -3.71874106e-01
1.29000000e+05 -3.62776803e-01
1.29000000e+05 -3.62769097e-01
1.29100000e+05 -3.53641536e-01
1.29100000e+05 -3.53634112e-01
1.29200000e+05 -3.44478405e-01
1.29200000e+05 -3.44471262e-01
1.29300000e+05 -3.35289511e-01
1.29300000e+05 -3.35282653e-01
1.29400000e+05 -3.26076949e-01
1.29400000e+05 -3.26070376e-01
1.29500000e+05 -3.16842794e-01
1.29500000e+05 -3.16836508e-01
1.29600000e+05 -3.07589105e-01
1.29600000e+05 -3.07583106e-01
1.29700000e+05 -2.98317920e-01
1.29700000e+05 -2.98312210e-01
1.29800000e+05 -2.89031255e-01
1.29800000e+05 -2.89025833e-01
1.29900000e+05 -2.79731101e-01
1.29900000e+05 -2.79725968e-01
1.30000000e+05 -2.70419420e-01
1.30000000e+05 -2.70414576e-01
1.30100000e+05 -2.61098149e-01
1.30100000e+05 -2.61093594e-01
1.30200000e+05 -2.51769192e-01
1.30200000e+05 -2.51764926e-01
1.30300000e+05 -2.42434424e-01
1.30300000e+05 -2.42430447e-01
1.30400000e+05 -2.33095685e-01
1.30400000e+05 -2.33091997e-01
1.30500000e+05 -2.23754784e-01
1.30500000e+05 -2.23751384e-01
1.30600000e+05 -2.14413494e-01
1.30600000e+05 -2.14410381e-01
1.30700000e+05 -2.05073553e-01
1.30700000e+05 -2.05070727e-01
1.30800000e+05 -1.95736664e-01
1.30800000e+05 -1.95734124e-01
1.30900000e+05 -1.86404492e-01
1.30900000e+05 -1.86402239e-01
1.31000000e+05 -1.77078668e-01
1.31000000e+05 -1.77076701e-01
1.31100000e+05 -1.67760785e-01
1.31100000e+05 -1.67759102e-01
1.31200000e+05 -1.58452398e-01
1.31200000e+05 -1.58451000e-01
1.31300000e+05 -1.49155027e-01
1.31300000e+05 -1.49153913e-01
1.31400000e+05 -1.39870153e-01
1.31400000e+05 -1.39869323e-01
1.31500000e+05 -1.30599222e-01
1.31500000e+05 -1.30598675e-01
1.31600000e+05 -1.21343642e-01
1.31600000e+05 -1.21343378e-01
1.31700000e+05 -1.12104785e-01
1.31700000e+05 -1.12104804e-01
1.31800000e+05 -1.02883987e-01
1.31800000e+05 -1.02884288e-01
1.31900000e+05 -9.36825482e-02
1.31900000e+05 -9.36831316e-02
1.32000000e+05 -8.45017324e-02
1.32000000e+05 -8.45025978e-02
1.32100000e+05 -7.53427691e-02
1.32100000e+05 -7.53439165e-02
1.32200000e+05 -6.62068530e-02
1.32200000e+05 -6.62082824e-02
1.32300000e+05 -5.70951446e-02
1.32300000e+05 -5.70968560e-02
1.32400000e+05 -4.80087706e-02
1.32400000e+05 -4.80107641e-02
1.32500000e+05 -3.89488245e-02
1.32500000e+05 -3.89511004e-02
1.32600000e+05 -2.99163673e-02
1.32600000e+05 -2.99189257e-02
1.32700000e+05 -2.09124276e-02
1.32700000e+05 -2.09152690e-02
1.32800000e+05 -1.19380029e-02
1.32800000e+05 -1.19411275e-02
1.32900000e+05 -2.99405940e-03
1.32900000e+05 -2.99746782e-03
1.33000000e+05 5.91846662e-03
1.33000000e+05 5.91477387e-03
1.33100000e+05 1.47986686e-02
1.33100000e+05 1.47946909e-02
1.33200000e+05 2.36456689e-02
1.33200000e+05 2.36414055e-02
1.33300000e+05 3.24586178e-02
1.33300000e+05 3.24540679e-02
1.33400000e+05 4.12366933e-02
1.33400000e+05 4.12318561e-02
1.33500000e+05 4.99790999e-02
1.33500000e+05 4.99739744e-02
1.33600000e+05 5.86850678e-02
1.33600000e+05 5.86796529e-02
1.33700000e+05 6.73538522e-02
1.33700000e+05 6.73481468e-02
1.33800000e+05 7.59847327e-02
1.33800000e+05 7.59787357e-02
1.33900000e+05 8.45770127e-02
1.33900000e+05 8.45707229e-02
1.34000000e+05 9.31300181e-02
1.34000000e+05 9.31234339e-02
1.34100000e+05 1.01643094e-01
1.34100000e+05 1.01636214e-01
1.34200000e+05 1.10115605e-01
1.34200000e+05 1.10108427e-01
1.34300000e+05 1.18546938e-01
1.34300000e+05 1.18539462e-01
1.34400000e+05 1.26936516e-01
1.34400000e+05 1.26928742e-01
1.34500000e+05 1.35283786e-01
1.34500000e+05 1.35275711e-01
1.34600000e+05 1.43588173e-01
1.34600000e+05 1.43579787e-01
1.34700000e+05 1.51849037e-01
1.34700000e+05 1.51840329e-01
1.34800000e+05 1.60065730e-01
1.34800000e+05 1.60056711e-01
1.34900000e+05 1.68237852e-01
1.34900000e+05 1.68228565e-01
1.35000000e+05 1.76365506e-01
1.35000000e+05 1.76355999e-01
1.35100000e+05 1.84449022e-01
1.35100000e+05 1.84439253e-01
1.35200000e+05 1.92487751e-01
1.35200000e+05 1.92477501e-01
1.35300000e+05 2.00478517e-01
1.35300000e+05 2.00467468e-01
1.35400000e+05 2.08415737e-01
1.35400000e+05 2.08403805e-01
1.35500000e+05 2.16295338e-01
1.35500000e+05 2.16283128e-01
1.35600000e+05 2.24122129e-01
1.35600000e+05 2.24111073e-01
1.35700000e+05 2.31915999e-01
1.35700000e+05 2.31907779e-01
1.35800000e+05 2.39709994e-01
1.35800000e+05 2.39705321e-01
1.35900000e+05 2.47536587e-01
1.35900000e+05 2.47534085e-01
1.36000000e+05 2.55406902e-01
1.36000000e+05 2.55403081e-01
1.36100000e+05 2.63295290e-01
1.36100000e+05 2.63285990e-01
1.36200000e+05 2.71141310e-01
1.36200000e+05 2.71123915e-01
1.36300000e+05 2.78871178e-01
1.36300000e+05 2.78846170e-01
1.36400000e+05 2.86427701e-01
1.36400000e+05 2.86398474e-01
1.36500000e+05 2.93791705e-01
1.36500000e+05 2.93762764e-01
1.36600000e+05 3.00983724e-01
1.36600000e+05 3.00958478e-01
1.36700000e+05 3.08047678e-01
1.36700000e+05 3.08027192e-01
1.36800000e+05 3.15028536e-01
1.36800000e+05 3.15011767e-01
1.36900000e+05 3.21956706e-01
1.36900000e+05 3.21941714e-01
1.37000000e+05 3.28844610e-01
1.37000000e+05 3.28829751e-01
1.37100000e+05 3.35692342e-01
1.37100000e+05 3.35676811e-01
1.37200000e+05 3.42495584e-01
1.37200000e+05 3.42479283e-01
1.37300000e+05 3.49250730e-01
1.37300000e+05 3.49233853e-01
1.37400000e+05 3.55956188e-01
1.37400000e+05 3.55938905e-01
1.37500000e+05 3.62611544e-01
1.37500000e+05 3.62593904e-01
1.37600000e+05 3.69216510e-01
1.37600000e+05 3.69198491e-01
1.37700000e+05 3.75770507e-01
1.37700000e+05 3.75752078e-01
1.37800000e+05 3.82272746e-01
1.37800000e+05 3.82253895e-01
1.37900000e+05 3.88722398e-01
1.37900000e+05 3.88703126e-01
1.38000000e+05 3.95118674e-01
1.38000000e+05 3.95098983e-01
1.38100000e+05 4.01460802e-01
1.38100000e+05 4.01440690e-01
1.38200000e+05 4.07748000e-01
1.38200000e+05 4.07727466e-01
1.38300000e+05 4.13979472e-01
1.38300000e+05 4.13958512e-01
1.38400000e+05 4.20154408e-01
1.38400000e+05 4.20133021e-01
1.38500000e+05 4.26271992e-01
1.38500000e+05 4.26250176e-01
1.38600000e+05 4.32331399e-01
1.38600000e+05 4.32309153e-01
1.38700000e+05 4.38331801e-01
1.38700000e+05 4.38309124e-01
1.38800000e+05 4.44272361e-01
1.38800000e+05 4.44249252e-01
1.38900000e+05 4.50152237e-01
1.38900000e+05 4.50128696e-01
1.39000000e+05 4.55970583e-01
1.39000000e+05 4.55946609e-01
1.39100000e+05 4.61726546e-01
1.39100000e+05 4.61702139e-01
1.39200000e+05 4.67419272e-01
1.39200000e+05 4.67394431e-01
1.39300000e+05 4.73047897e-01
1.39300000e+05 4.73022623e-01
1.39400000e+05 4.78611558e-01
1.39400000e+05 4.78585851e-01
1.39500000e+05 4.84109384e-01
1.39500000e+05 4.84083243e-01
1.39600000e+05 4.89540496e-01
1.39600000e+05 4.89513923e-01
1.39700000e+05 4.94904012e-01
1.39700000e+05 4.94877006e-01
1.39800000e+05 5.00199038e-01
1.39800000e+05 5.00171600e-01
1.39900000e+05 5.05424673e-01
1.39900000e+05 5.05396804e-01
1.40000000e+05 5.10580003e-01
1.40000000e+05 5.10551703e-01
1.40100000e+05 5.15664105e-01
1.40100000e+05 5.15635374e-01
1.40200000e+05 5.20676038e-01
1.40200000e+05 5.20646877e-01
1.40300000e+05 5.25614851e-01
1.40300000e+05 5.25585259e-01
1.40400000e+05 5.30479573e-01
1.40400000e+05 5.30449552e-01
1.40500000e+05 5.35269219e-01
1.40500000e+05 5.35238770e-01
1.40600000e+05 5.39982790e-01
1.40600000e+05 5.39951913e-01
1.40700000e+05 5.44619267e-01
1.40700000e+05 5.44587964e-01
1.40800000e+05 5.49177618e-01
1.40800000e+05 5.49145891e-01
1.40900000e+05 5.53656800e-01
1.40900000e+05 5.53624650e-01
1.41000000e+05 5.58055756e-01
1.41000000e+05 5.58023186e-01
1.41100000e+05 5.62373423e-01
1.41100000e+05 5.62340435e-01
1.41200000e+05 5.66608730e-01
1.41200000e+05 5.66575328e-01
1.41300000e+05 5.70760607e-01
1.41300000e+05 5.70726796e-01
1.41400000e+05 5.74827987e-01
1.41400000e+05 5.74793770e-01
1.41500000e+05 5.78809807e-01
1.41500000e+05 5.78775191e-01
1.41600000e+05 5.82705017e-01
1.41600000e+05 5.82670007e-01
1.41700000e+05 5.86512580e-01
1.41700000e+05 5.86477183e-01
1.41800000e+05 5.90231478e-01
1.41800000e+05 5.90195702e-01
1.41900000e+05 5.93860715e-01
1.41900000e+05 5.93824566e-01
1.42000000e+05 5.97399316e-01
1.42000000e+05 5.97362804e-01
1.42100000e+05 6.00846333e-01
1.42100000e+05 6.00809465e-01
1.42200000e+05 6.04200843e-01
1.42200000e+05 6.04163628e-01
1.42300000e+05 6.07461946e-01
1.42300000e+05 6.07424393e-01
1.42400000e+05 6.10628768e-01
1.42400000e+05 6.10590884e-01
1.42500000e+05 6.13700454e-01
1.42500000e+05 6.13662248e-01
1.42600000e+05 6.16676165e-01
1.42600000e+05 6.16637646e-01
1.42700000e+05 6.19555077e-01
1.42700000e+05 6.19516253e-01
1.42800000e+05 6.22336373e-01
1.42800000e+05 6.22297251e-01
1.42900000e+05 6.25019239e-01
1.42900000e+05 6.24979826e-01
1.43000000e+05 6.27602860e-01
1.43000000e+05 6.27563163e-01
1.43100000e+05 6.30086413e-01
1.43100000e+05 6.30046438e-01
1.43200000e+05 6.32469065e-01
1.43200000e+05 6.32428818e-01
1.43300000e+05 6.34749969e-01
1.43300000e+05 6.34709457e-01
1.43400000e+05 6.36928265e-01
1.43400000e+05 6.36887494e-01
1.43500000e+05 6.39003076e-01
1.43500000e+05 6.38962052e-01
1.43600000e+05 6.40973513e-01
1.43600000e+05 6.40932244e-01
1.43700000e+05 6.42838678e-01
1.43700000e+05 6.42797170e-01
1.43800000e+05 6.44597669e-01
1.43800000e+05 6.44555932e-01
1.43900000e+05 6.46249589e-01
1.43900000e+05 6.46207633e-01
1.44000000e+05 6.47793555e-01
1.44000000e+05 6.47751391e-01
1.44100000e+05 6.49228708e-01
1.44100000e+05 6.49186349e-01
1.44200000e+05 6.50554227e-01
1.44200000e+05 6.50511685e-01
1.44300000e+05 6.51769336e-01
1.44300000e+05 6.51726629e-01
1.44400000e+05 6.52873324e-01
1.44400000e+05 6.52830468e-01
1.44500000e+05 6.53865550e-01
1.44500000e+05 6.53822563e-01
1.44600000e+05 6.54745454e-01
1.44600000e+05 6.54702358e-01
1.44700000e+05 6.55512570e-01
1.44700000e+05 6.55469384e-01
1.44800000e+05 6.56166526e-01
1.44800000e+05 6.56123271e-01
1.44900000e+05 6.56707049e-01
1.44900000e+05 6.56663746e-01
1.45000000e+05 6.57133964e-01
1.45000000e+05 6.57090634e-01
1.45100000e+05 6.57447190e-01
1.45100000e+05 6.57403855e-01
1.45200000e+05 6.57646733e-01
1.45200000e+05 6.57603413e-01
1.45300000e+05 6.57732673e-01
1.45300000e+05 6.57689386e-01
1.45400000e+05 6.57705151e-01
1.45400000e+05 6.57661914e-01
1.45500000e+05 6.57564353e-01
1.45500000e+05 6.57521180e-01
1.45600000e+05 6.57310489e-01
1.45600000e+05 6.57267393e-01
1.45700000e+05 6.56943777e-01
1.45700000e+05 6.56900769e-01
1.45800000e+05 6.56464421e-01
1.45800000e+05 6.56421511e-01
1.45900000e+05 6.55872595e-01
1.45900000e+05 6.55829789e-01
1.46000000e+05 6.55168430e-01
1.46000000e+05 6.55125733e-01
1.46100000e+05 6.54351994e-01
1.46100000e+05 6.54309412e-01
1.46200000e+05 6.53423294e-01
1.46200000e+05 6.53380830e-01
1.46300000e+05 6.52382269e-01
1.46300000e+05 6.52339927e-01
1.46400000e+05 6.51228791e-01
1.46400000e+05 6.51186576e-01
1.46500000e+05 6.49962677e-01
1.46500000e+05 6.49920597e-01
1.46600000e+05 6.48583707e-01
1.46600000e+05 6.48541768e-01
1.46700000e+05 6.47091636e-01
1.46700000e+05 6.47049851e-01
1.46800000e+05 6.45486226e-01
1.46800000e+05 6.45444608e-01
1.46900000e+05 6.43767274e-01
1.46900000e+05 6.43725841e-01
1.47000000e+05 6.41934638e-01
1.47000000e+05 6.41893411e-01
1.47100000e+05 6.39988274e-01
1.47100000e+05 6.39947279e-01
1.47200000e+05 6.37928265e-01
1.47200000e+05 6.37887529e-01
1.47300000e+05 6.35754845e-01
1.47300000e+05 6.35714399e-01
1.47400000e+05 6.33468426e-01
1.47400000e+05 6.33428304e-01
1.47500000e+05 6.31069613e-01
1.47500000e+05 6.31029849e-01
1.47600000e+05 6.28559209e-01
1.47600000e+05 6.28519839e-01
1.47700000e+05 6.25938219e-01
1.47700000e+05 6.25899277e-01
1.47800000e+05 6.23207836e-01
1.47800000e+05 6.23169354e-01
1.47900000e+05 6.20369421e-01
1.47900000e+05 6.20331428e-01
1.48000000e+05 6.17424473e-01
1.48000000e+05 6.17386996e-01
1.48100000e+05 6.14374594e-01
1.48100000e+05 6.14337653e-01
1.48200000e+05 6.11221439e-01
1.48200000e+05 6.11185048e-01
1.48300000e+05 6.07966667e-01
1.48300000e+05 6.07930837e-01
1.48400000e+05 6.04611891e-01
1.48400000e+05 6.04576625e-01
1.48500000e+05 6.01158624e-01
1.48500000e+05 6.01123918e-01
1.48600000e+05 5.97608228e-01
1.48600000e+05 5.97574074e-01
1.48700000e+05 5.93961877e-01
1.48700000e+05 5.93928262e-01
1.48800000e+05 5.90220516e-01
1.48800000e+05 5.90187425e-01
1.48900000e+05 5.86384849e-01
1.48900000e+05 5.86352263e-01
1.49000000e+05 5.82455323e-01
1.49000000e+05 5.82423224e-01
1.49100000e+05 5.78432139e-01
1.49100000e+05 5.78400512e-01
1.49200000e+05 5.74315275e-01
1.49200000e+05 5.74284107e-01
1.49300000e+05 5.70104526e-01
1.49300000e+05 5.70073808e-01
1.49400000e+05 5.65799553e-01
1.49400000e+05 5.65769283e-01
1.49500000e+05 5.61399950e-01
1.49500000e+05 5.61370136e-01
1.49600000e+05 5.56905319e-01
1.49600000e+05 5.56875977e-01
1.49700000e+05 5.52315348e-01
1.49700000e+05 5.52286501e-01
1.49800000e+05 5.47629891e-01
1.49800000e+05 5.47601574e-01
1.49900000e+05 5.42849048e-01
1.49900000e+05 5.42821301e-01
1.50000000e+05 5.37973228e-01
1.50000000e+05 5.37946100e-01
1.50100000e+05 5.33003211e-01
1.50100000e+05 5.32976755e-01
1.50200000e+05 5.27940181e-01
1.50200000e+05 5.27914455e-01
1.50300000e+05 5.22785750e-01
1.50300000e+05 5.22760810e-01
1.50400000e+05 5.17541949e-01
1.50400000e+05 5.17517849e-01
1.50500000e+05 5.12211202e-01
1.50500000e+05 5.12187994e-01
1.50600000e+05 5.06796276e-01
1.50600000e+05 5.06774001e-01
1.50700000e+05 5.01300203e-01
1.50700000e+05 5.01278893e-01
1.50800000e+05 4.95726190e-01
1.50800000e+05 4.95705865e-01
1.50900000e+05 4.90077510e-01
1.50900000e+05 4.90058177e-01
1.51000000e+05 4.84357387e-01
1.51000000e+05 4.84339038e-01
1.51100000e+05 4.78568873e-01
1.51100000e+05 4.78551486e-01
1.51200000e+05 4.72714735e-01
1.51200000e+05 4.72698275e-01
1.51300000e+05 4.66797352e-01
1.51300000e+05 4.66781771e-01
1.51400000e+05 4.60818623e-01
1.51400000e+05 4.60803867e-01
1.51500000e+05 4.54779915e-01
1.51500000e+05 4.54765921e-01
1.51600000e+05 4.48682025e-01
1.51600000e+05 4.48668730e-01
1.51700000e+05 4.42525184e-01
1.51700000e+05 4.42512526e-01
1.51800000e+05 4.36309099e-01
1.51800000e+05 4.36297022e-01
1.51900000e+05 4.30033022e-01
1.51900000e+05 4.30021480e-01
1.52000000e+05 4.23695863e-01
1.52000000e+05 4.23684825e-01
1.52100000e+05 4.17296327e-01
1.52100000e+05 4.17285777e-01
1.52200000e+05 4.10833076e-01
1.52200000e+05 4.10823019e-01
1.52300000e+05 4.04304906e-01
1.52300000e+05 4.04295368e-01
1.52400000e+05 3.97710934e-01
1.52400000e+05 3.97701960e-01
1.52500000e+05 3.91050776e-01
1.52500000e+05 3.91042432e-01
1.52600000e+05 3.84324716e-01
1.52600000e+05 3.84317084e-01
1.52700000e+05 3.77533846e-01
1.52700000e+05 3.77527024e-01
1.52800000e+05 3.70680176e-01
1.52800000e+05 3.70674270e-01
1.52900000e+05 3.63766700e-01
1.52900000e+05 3.63761823e-01
1.53000000e+05 3.56797418e-01
1.53000000e+05 3.56793678e-01
1.53100000e+05 3.49777302e-01
1.53100000e+05 3.49774801e-01
1.53200000e+05 3.42712218e-01
1.53200000e+05 3.42711046e-01
1.53300000e+05 3.35608797e-01
1.53300000e+05 3.35609025e-01
1.53400000e+05 3.28474266e-01
1.53400000e+05 3.28475942e-01
1.53500000e+05 3.21316243e-01
1.53500000e+05 3.21319389e-01
1.53600000e+05 3.14142511e-01
1.53600000e+05 3.14147120e-01
1.53700000e+05 3.06960779e-01
1.53700000e+05 3.06966817e-01
1.53800000e+05 2.99778451e-01
1.53800000e+05 2.99785855e-01
1.53900000e+05 2.92602403e-01
1.53900000e+05 2.92611086e-01
1.54000000e+05 2.85438799e-01
1.54000000e+05 2.85448653e-01
1.54100000e+05 2.78292938e-01
1.54100000e+05 2.78303840e-01
1.54200000e+05 2.71169163e-01
1.54200000e+05 2.71180983e-01
1.54300000e+05 2.64070821e-01
1.54300000e+05 2.64083423e-01
1.54400000e+05 2.57000285e-01
1.54400000e+05 2.57013544e-01
1.54500000e+05 2.49959042e-01
1.54500000e+05 2.49972836e-01
1.54600000e+05 2.42947857e-01
1.54600000e+05 2.42962131e-01
1.54700000e+05 2.35966883e-01
1.54700000e+05 2.35981356e-01
1.54800000e+05 2.29016390e-01
1.54800000e+05 2.29032179e-01
1.54900000e+05 2.22094372e-01
1.54900000e+05 2.22104729e-01
1.55000000e+05 2.15211506e-01
1.55000000e+05 2.15235404e-01
1.55100000e+05 2.08377370e-01
1.55100000e+05 2.08388290e-01
1.55200000e+05 2.01556420e-01
1.55200000e+05 2.01573812e-01
1.55300000e+05 1.94788379e-01
1.55300000e+05 1.94805358e-01
1.55400000e+05 1.88066801e-01
1.55400000e+05 1.88084688e-01
1.55500000e+05 1.81398500e-01
1.55500000e+05 1.81417219e-01
1.55600000e+05 1.74789609e-01
1.55600000e+05 1.74809339e-01
1.55700000e+05 1.68248016e-01
1.55700000e+05 1.68268885e-01
1.55800000e+05 1.61782837e-01
1.55800000e+05 1.61804968e-01
1.55900000e+05 1.55404349e-01
1.55900000e+05 1.55427844e-01
1.56000000e+05 1.49123780e-01
1.56000000e+05 1.49148714e-01
1.56100000e+05 1.42953066e-01
1.56100000e+05 1.42979484e-01
1.56200000e+05 1.36904588e-01
1.56200000e+05 1.36932503e-01
1.56300000e+05 1.30990888e-01
1.56300000e+05 1.31020280e-01
1.56400000e+05 1.25224392e-01
1.56400000e+05 1.25255206e-01
1.56500000e+05 1.19617138e-01
1.56500000e+05 1.19649290e-01
1.56600000e+05 1.14180542e-01
1.56600000e+05 1.14213922e-01
1.56700000e+05 1.08925188e-01
1.56700000e+05 1.08959663e-01
1.56800000e+05 1.03860667e-01
1.56800000e+05 1.03896086e-01
1.56900000e+05 9.89954553e-02
1.56900000e+05 9.90316574e-02
1.57000000e+05 9.43368477e-02
1.57000000e+05 9.43736653e-02
1.57100000e+05 8.98909314e-02
1.57100000e+05 8.99281967e-02
1.57200000e+05 8.56626059e-02
1.57200000e+05 8.57001560e-02
1.57300000e+05 8.16556404e-02
1.57300000e+05 8.16933211e-02
1.57400000e+05 7.78727617e-02
1.57400000e+05 7.79104310e-02
1.57500000e+05 7.43157664e-02
1.57500000e+05 7.43532971e-02
1.57600000e+05 7.09856478e-02
1.57600000e+05 7.10229289e-02
1.57700000e+05 6.78827302e-02
1.57700000e+05 6.79196673e-02
1.57800000e+05 6.50068015e-02
1.57800000e+05 6.50433165e-02
1.57900000e+05 6.23572392e-02
1.57900000e+05 6.23932692e-02
1.58000000e+05 5.99331221e-02
1.58000000e+05 5.99686173e-02
1.58100000e+05 5.77333249e-02
1.58100000e+05 5.77682468e-02
1.58200000e+05 5.57565929e-02
1.58200000e+05 5.57909118e-02
1.58300000e+05 5.40015966e-02
1.58300000e+05 5.40352891e-02
1.58400000e+05 5.24669652e-02
1.58400000e+05 5.25000122e-02
1.58500000e+05 5.11513040e-02
1.58500000e+05 5.11836885e-02
1.58600000e+05 5.00531953e-02
1.58600000e+05 5.00849010e-02
1.58700000e+05 4.91711893e-02
1.58700000e+05 4.92021995e-02
1.58800000e+05 4.85037860e-02
1.58800000e+05 4.85340828e-02
1.58900000e+05 4.80494149e-02
1.58900000e+05 4.80789790e-02
1.59000000e+05 4.78064120e-02
1.59000000e+05 4.78352229e-02
1.59100000e+05 4.77730002e-02
1.59100000e+05 4.78010363e-02
1.59200000e+05 4.79472727e-02
1.59200000e+05 4.79745118e-02
1.59300000e+05 4.83271813e-02
1.59300000e+05 4.83536018e-02
1.59400000e+05 4.89105315e-02
1.59400000e+05 4.89361124e-02
1.59500000e+05 4.96949818e-02
1.59500000e+05 4.97197037e-02
1.59600000e+05 5.06780494e-02
1.59600000e+05 5.07018952e-02
1.59700000e+05 5.18571200e-02
1.59700000e+05 5.18800753e-02
1.59800000e+05 5.32294615e-02
1.59800000e+05 5.32515150e-02
1.59900000e+05 5.47922403e-02
1.59900000e+05 5.48133839e-02
1.60000000e+05 5.65425392e-02
1.60000000e+05 5.65627683e-02
1.60100000e+05 5.84773765e-02
1.60100000e+05 5.84966898e-02
1.60200000e+05 6.05937243e-02
1.60200000e+05 6.06121242e-02
1.60300000e+05 6.28885272e-02
1.60300000e+05 6.29060191e-02
1.60400000e+05 6.53587188e-02
1.60400000e+05 6.53753113e-02
1.60500000e+05 6.80012377e-02
1.60500000e+05 6.80169422e-02
1.60600000e+05 7.08130408e-02
1.60600000e+05 7.08278712e-02
1.60700000e+05 7.37911151e-02
1.60700000e+05 7.38050878e-02
1.60800000e+05 7.69324880e-02
1.60800000e+05 7.69456211e-02
1.60900000e+05 8.02342347e-02
1.60900000e+05 8.02465482e-02
1.61000000e+05 8.36934848e-02
1.61000000e+05 8.37050000e-02
1.61100000e+05 8.73074265e-02
1.61100000e+05 8.73181662e-02
1.61200000e+05 9.10733100e-02
1.61200000e+05 9.10832975e-02
1.61300000e+05 9.49884485e-02
1.61300000e+05 9.49977084e-02
1.61400000e+05 9.90502194e-02
1.61400000e+05 9.90587765e-02
1.61500000e+05 1.03256063e-01
1.61500000e+05 1.03263943e-01
1.61600000e+05 1.07603483e-01
1.61600000e+05 1.07610711e-01
1.61700000e+05 1.12090041e-01
1.61700000e+05 1.12096642e-01
1.61800000e+05 1.16713358e-01
1.61800000e+05 1.16719358e-01
1.61900000e+05 1.21471108e-01
1.61900000e+05 1.21476533e-01
1.62000000e+05 1.26361017e-01
1.62000000e+05 1.26365892e-01
1.62100000e+05 1.31380859e-01
1.62100000e+05 1.31385209e-01
1.62200000e+05 1.36528452e-01
1.62200000e+05 1.36532302e-01
1.62300000e+05 1.41801656e-01
1.62300000e+05 1.41805029e-01
1.62400000e+05 1.47198365e-01
1.62400000e+05 1.47201287e-01
1.62500000e+05 1.52716511e-01
1.62500000e+05 1.52719003e-01
1.62600000e+05 1.58354053e-01
1.62600000e+05 1.58356140e-01
1.62700000e+05 1.64108980e-01
1.62700000e+05 1.64110682e-01
1.62800000e+05 1.69979302e-01
1.62800000e+05 1.69980642e-01
1.62900000e+05 1.75963054e-01
1.62900000e+05 1.75964053e-01
1.63000000e+05 1.82058287e-01
1.63000000e+05 1.82058965e-01
1.63100000e+05 1.88263070e-01
1.63100000e+05 1.88263447e-01
1.63200000e+05 1.94575485e-01
1.63200000e+05 1.94575581e-01
1.63300000e+05 2.00993628e-01
1.63300000e+05 2.00993462e-01
1.63400000e+05 2.07515605e-01
1.63400000e+05 2.07515194e-01
1.63500000e+05 2.14139530e-01
1.63500000e+05 2.14138891e-01
1.63600000e+05 2.20863525e-01
1.63600000e+05 2.20862676e-01
1.63700000e+05 2.27685718e-01
1.63700000e+05 2.27684676e-01
1.63800000e+05 2.34604245e-01
1.63800000e+05 2.34603024e-01
1.63900000e+05 2.41617244e-01
1.63900000e+05 2.41615860e-01
1.64000000e+05 2.48722858e-01
1.64000000e+05 2.48721325e-01
1.64100000e+05 2.55919234e-01
1.64100000e+05 2.55917567e-01
1.64200000e+05 2.63204522e-01
1.64200000e+05 2.63202733e-01
1.64300000e+05 2.70576876e-01
1.64300000e+05 2.70574978e-01
1.64400000e+05 2.78034450e-01
1.64400000e+05 2.78032456e-01
1.64500000e+05 2.85575405e-01
1.64500000e+05 2.85573326e-01
1.64600000e+05 2.93197903e-01
1.64600000e+05 2.93195751e-01
1.64700000e+05 3.00900109e-01
1.64700000e+05 3.00897894e-01
1.64800000e+05 3.08680193e-01
1.64800000e+05 3.08677926e-01
1.64900000e+05 3.16536328e-01
1.64900000e+05 3.16534018e-01
1.65000000e+05 3.24466692e-01
1.65000000e+05 3.24464349e-01
1.65100000e+05 3.32469468e-01
1.65100000e+05 3.32467101e-01
1.65200000e+05 3.40542845e-01
1.65200000e+05 3.40540461e-01
1.65300000e+05 3.48685015e-01
1.65300000e+05 3.48682623e-01
1.65400000e+05 3.56894181e-01
1.65400000e+05 3.56891788e-01
1.65500000e+05 3.65168549e-01
1.65500000e+05 3.65166163e-01
1.65600000e+05 3.73506337e-01
1.65600000e+05 3.73503964e-01
1.65700000e+05 3.81905767e-01
1.65700000e+05 3.81903414e-01
1.65800000e+05 3.90365073e-01
1.65800000e+05 3.90362746e-01
1.65900000e+05 3.98882499e-01
1.65900000e+05 3.98880203e-01
1.66000000e+05 4.07456297e-01
1.66000000e+05 4.07454037e-01
1.66100000e+05 4.16084732e-01
1.66100000e+05 4.16082513e-01
1.66200000e+05 4.24766079e-01
1.66200000e+05 4.24763907e-01
1.66300000e+05 4.33498627e-01
1.66300000e+05 4.33496505e-01
1.66400000e+05 4.42280676e-01
1.66400000e+05 4.42278610e-01
1.66500000e+05 4.51110542e-01
1.66500000e+05 4.51108533e-01
1.66600000e+05 4.59986550e-01
1.66600000e+05 4.59984604e-01
1.66700000e+05 4.68907045e-01
1.66700000e+05 4.68905163e-01
1.66800000e+05 4.77870382e-01
1.66800000e+05 4.77868569e-01
1.66900000e+05 4.86874936e-01
1.66900000e+05 4.86873194e-01
1.67000000e+05 4.95919093e-01
1.67000000e+05 4.95917425e-01
1.67100000e+05 5.05001259e-01
1.67100000e+05 5.04999667e-01
1.67200000e+05 5.14119855e-01
1.67200000e+05 5.14118340e-01
1.67300000e+05 5.23273317e-01
1.67300000e+05 5.23271882e-01
1.67400000e+05 5.32460102e-01
1.67400000e+05 5.32458750e-01
1.67500000e+05 5.41678683e-01
1.67500000e+05 5.41677414e-01
1.67600000e+05 5.50927549e-01
1.67600000e+05 5.50926365e-01
1.67700000e+05 5.60205205e-01
1.67700000e+05 5.60204106e-01
1.67800000e+05 5.69510175e-01
1.67800000e+05 5.69509165e-01
1.67900000e+05 5.78841019e-01
1.67900000e+05 5.78840100e-01
1.68000000e+05 5.88196314e-01
1.68000000e+05 5.88195485e-01
1.68100000e+05 5.97574621e-01
1.68100000e+05 5.97573875e-01
1.68200000e+05 6.06974465e-01
1.68200000e+05 6.06973801e-01
1.68300000e+05 6.16394434e-01
1.68300000e+05 6.16393869e-01
1.68400000e+05 6.25833332e-01
1.68400000e+05 6.25832897e-01
1.68500000e+05 6.35290147e-01
1.68500000e+05 6.35289839e-01
1.68600000e+05 6.44763578e-01
1.68600000e+05 6.44763310e-01
1.68700000e+05 6.54251460e-01
1.68700000e+05 6.54251110e-01
1.68800000e+05 6.63751074e-01
1.68800000e+05 6.63750673e-01
1.68900000e+05 6.73261050e-01
1.68900000e+05 6.73260952e-01
1.69000000e+05 6.82783590e-01
1.69000000e+05 6.82784304e-01
1.69100000e+05 6.92323705e-01
1.69100000e+05 6.92325264e-01
1.69200000e+05 7.01883030e-01
1.69200000e+05 7.01884355e-01
1.69300000e+05 7.11451079e-01
1.69300000e+05 7.11450173e-01
1.69400000e+05 7.21002816e-01
1.69400000e+05 7.20998311e-01
1.69500000e+05 7.30511387e-01
1.69500000e+05 7.30504723e-01
1.69600000e+05 7.39974824e-01
1.69600000e+05 7.39971265e-01
1.69700000e+05 7.49441239e-01
1.69700000e+05 7.49448162e-01
1.69800000e+05 7.59010768e-01
1.69800000e+05 7.59033497e-01
1.69900000e+05 7.68803183e-01
1.69900000e+05 7.68840813e-01
1.70000000e+05 7.78902889e-01
1.70000000e+05 7.78947134e-01
1.70100000e+05 7.89311446e-01
1.70100000e+05 7.89349782e-01
1.70200000e+05 7.99936608e-01
1.70200000e+05 7.99958074e-01
1.70300000e+05 8.10625571e-01
1.70300000e+05 8.10625753e-01
1.70400000e+05 8.21223754e-01
1.70400000e+05 8.21206131e-01
1.70500000e+05 8.31627391e-01
1.70500000e+05 8.31600687e-01
1.70600000e+05 8.41805796e-01
1.70600000e+05 8.41779405e-01
1.70700000e+05 8.51789622e-01
1.70700000e+05 8.51769848e-01
1.70800000e+05 8.61639492e-01
1.70800000e+05 8.61628251e-01
1.70900000e+05 8.71414854e-01
1.70900000e+05 8.71410683e-01
1.71000000e+05 8.81156155e-01
1.71000000e+05 8.81156221e-01
1.71100000e+05 8.90882177e-01
1.71100000e+05 8.90883957e-01
1.71200000e+05 9.00596604e-01
1.71200000e+05 9.00598626e-01
1.71300000e+05 9.10296434e-01
1.71300000e+05 9.10298193e-01
1.71400000e+05 9.19977734e-01
1.71400000e+05 9.19979263e-01
1.71500000e+05 9.29637898e-01
1.71500000e+05 9.29639372e-01
1.71600000e+05 9.39275665e-01
1.71600000e+05 9.39277214e-01
1.71700000e+05 9.48890430e-01
1.71700000e+05 9.48892102e-01
1.71800000e+05 9.58481708e-01
1.71800000e+05 9.58483501e-01
1.71900000e+05 9.68048925e-01
1.71900000e+05 9.68050828e-01
1.72000000e+05 9.77591431e-01
1.72000000e+05 9.77593435e-01
1.72100000e+05 9.87108550e-01
1.72100000e+05 9.87110651e-01
1.72200000e+05 9.96599609e-01
1.72200000e+05 9.96601809e-01
1.72300000e+05 1.00606395e+00
1.72300000e+05 1.00606625e+00
1.72400000e+05 1.01550093e+00
1.72400000e+05 1.01550333e+00
1.72500000e+05 1.02490992e+00
1.72500000e+05 1.02491241e+00
1.72600000e+05 1.03429026e+00
1.72600000e+05 1.03429285e+00
1.72700000e+05 1.04364135e+00
1.72700000e+05 1.04364403e+00
1.72800000e+05 1.05296255e+00
1.72800000e+05 1.05296533e+00
1.72900000e+05 1.06225326e+00
1.72900000e+05 1.06225613e+00
1.73000000e+05 1.07151285e+00
1.73000000e+05 1.07151582e+00
1.73100000e+05 1.08074073e+00
1.73100000e+05 1.08074379e+00
1.73200000e+05 1.08993629e+00
1.73200000e+05 1.08993945e+00
1.73300000e+05 1.09909894e+00
1.73300000e+05 1.09910219e+00
1.73400000e+05 1.10822809e+00
1.73400000e+05 1.10823143e+00
1.73500000e+05 1.11732315e+00
1.73500000e+05 1.11732658e+00
1.73600000e+05 1.12638353e+00
1.73600000e+05 1.12638706e+00
1.73700000e+05 1.13540866e+00
1.73700000e+05 1.13541228e+00
1.73800000e+05 1.14439797e+00
1.73800000e+05 1.14440168e+00
1.73900000e+05 1.15335088e+00
1.73900000e+05 1.15335468e+00
1.74000000e+05 1.16226682e+00
1.74000000e+05 1.16227071e+00
1.74100000e+05 1.17114524e+00
1.74100000e+05 1.17114922e+00
1.74200000e+05 1.17998556e+00
1.74200000e+05 1.17998963e+00
1.74300000e+05 1.18878723e+00
1.74300000e+05 1.18879139e+00
1.74400000e+05 1.19754969e+00
1.74400000e+05 1.19755394e+00
1.74500000e+05 1.20627239e+00
1.74500000e+05 1.20627673e+00
1.74600000e+05 1.21495478e+00
1.74600000e+05 1.21495921e+00
1.74700000e+05 1.22359631e+00
1.74700000e+05 1.22360084e+00
1.74800000e+05 1.23219643e+00
1.74800000e+05 1.23220104e+00
1.74900000e+05 1.24075458e+00
1.74900000e+05 1.24075928e+00
1.75000000e+05 1.24927022e+00
1.75000000e+05 1.24927500e+00
1.75100000e+05 1.25774283e+00
1.75100000e+05 1.25774769e+00
1.75200000e+05 1.26617195e+00
1.75200000e+05 1.26617689e+00
1.75300000e+05 1.27455711e+00
1.75300000e+05 1.27456216e+00
1.75400000e+05 1.28289776e+00
1.75400000e+05 1.28290297e+00
1.75500000e+05 1.29119308e+00
1.75500000e+05 1.29119850e+00
1.75600000e+05 1.29944186e+00
1.75600000e+05 1.29944750e+00
1.75700000e+05 1.30764270e+00
1.75700000e+05 1.30764838e+00
1.75800000e+05 1.31579464e+00
1.75800000e+05 1.31579997e+00
1.75900000e+05 1.32389854e+00
1.75900000e+05 1.32390295e+00
1.76000000e+05 1.33195865e+00
1.76000000e+05 1.33196150e+00
1.76100000e+05 1.33998354e+00
1.76100000e+05 1.33998448e+00
1.76200000e+05 1.34798545e+00
1.76200000e+05 1.34798478e+00
1.76300000e+05 1.35597718e+00
1.76300000e+05 1.35597603e+00
1.76400000e+05 1.36396692e+00
1.76400000e+05 1.36396713e+00
1.76500000e+05 1.37195267e+00
1.76500000e+05 1.37195626e+00
1.76600000e+05 1.37991878e+00
1.76600000e+05 1.37992722e+00
1.76700000e+05 1.38783690e+00
1.76700000e+05 1.38785044e+00
1.76800000e+05 1.39567200e+00
1.76800000e+05 1.39568945e+00
1.76900000e+05 1.40339177e+00
1.76900000e+05 1.40341083e+00
1.77000000e+05 1.41097581e+00
1.77000000e+05 1.41099389e+00
1.77100000e+05 1.41842103e+00
1.77100000e+05 1.41843612e+00
1.77200000e+05 1.42574096e+00
1.77200000e+05 1.42575224e+00
1.77300000e+05 1.43295962e+00
1.77300000e+05 1.43296751e+00
1.77400000e+05 1.44010282e+00
1.77400000e+05 1.44010857e+00
1.77500000e+05 1.44719069e+00
1.77500000e+05 1.44719571e+00
1.77600000e+05 1.45423389e+00
1.77600000e+05 1.45423923e+00
1.77700000e+05 1.46123419e+00
1.77700000e+05 1.46124030e+00
1.77800000e+05 1.46818789e+00
1.77800000e+05 1.46819472e+00
1.77900000e+05 1.47508972e+00
1.77900000e+05 1.47509698e+00
1.78000000e+05 1.48193565e+00
1.78000000e+05 1.48194306e+00
1.78100000e+05 1.48872372e+00
1.78100000e+05 1.48873113e+00
1.78200000e+05 1.49545352e+00
1.78200000e+05 1.49546093e+00
1.78300000e+05 1.50212520e+00
1.78300000e+05 1.50213266e+00
1.78400000e+05 1.50873870e+00
1.78400000e+05 1.50874627e+00
1.78500000e+05 1.51529350e+00
1.78500000e+05 1.51530120e+00
1.78600000e+05 1.52178879e+00
1.78600000e+05 1.52179662e+00
1.78700000e+05 1.52822367e+00
1.78700000e+05 1.52823162e+00
1.78800000e+05 1.53459737e+00
1.78800000e+05 1.53460544e+00
1.78900000e+05 1.54090922e+00
1.78900000e+05 1.54091740e+00
1.79000000e+05 1.54715860e+00
1.79000000e+05 1.54716690e+00
1.79100000e+05 1.55334490e+00
1.79100000e+05 1.55335334e+00
1.79200000e+05 1.55946751e+00
1.79200000e+05 1.55947607e+00
1.79300000e+05 1.56552575e+00
1.79300000e+05 1.56553443e+00
1.79400000e+05 1.57151894e+00
1.79400000e+05 1.57152775e+00
1.79500000e+05 1.57744641e+00
1.79500000e+05 1.57745534e+00
1.79600000e+05 1.58330745e+00
1.79600000e+05 1.58331651e+00
1.79700000e+05 1.58910138e+00
1.79700000e+05 1.58911056e+00
1.79800000e+05 1.59482750e+00
1.79800000e+05 1.59483679e+00
1.79900000e+05 1.60048510e+00
1.79900000e+05 1.60049452e+00
1.80000000e+05 1.60607350e+00
1.80000000e+05 1.60608304e+00
1.80100000e+05 1.61159201e+00
1.80100000e+05 1.61160166e+00
1.80200000e+05 1.61703992e+00
1.80200000e+05 1.61704970e+00
1.80300000e+05 1.62241654e+00
1.80300000e+05 1.62242644e+00
1.80400000e+05 1.62772119e+00
1.80400000e+05 1.62773122e+00
1.80500000e+05 1.63295318e+00
1.80500000e+05 1.63296332e+00
1.80600000e+05 1.63811181e+00
1.80600000e+05 1.63812208e+00
1.80700000e+05 1.64319641e+00
1.80700000e+05 1.64320680e+00
1.80800000e+05 1.64820628e+00
1.80800000e+05 1.64821679e+00
1.80900000e+05 1.65314075e+00
1.80900000e+05 1.65315138e+00
1.81000000e+05 1.65799914e+00
1.81000000e+05 1.65800989e+00
1.81100000e+05 1.66278076e+00
1.81100000e+05 1.66279163e+00
1.81200000e+05 1.66748494e+00
1.81200000e+05 1.66749594e+00
1.81300000e+05 1.67211102e+00
1.81300000e+05 1.67212213e+00
1.81400000e+05 1.67665830e+00
1.81400000e+05 1.67666954e+00
1.81500000e+05 1.68112613e+00
1.81500000e+05 1.68113749e+00
1.81600000e+05 1.68551383e+00
1.81600000e+05 1.68552532e+00
1.81700000e+05 1.68982075e+00
1.81700000e+05 1.68983235e+00
1.81800000e+05 1.69404620e+00
1.81800000e+05 1.69405792e+00
1.81900000e+05 1.69818952e+00
1.81900000e+05 1.69820137e+00
1.82000000e+05 1.70225006e+00
1.82000000e+05 1.70226202e+00
1.82100000e+05 1.70622714e+00
1.82100000e+05 1.70623923e+00
1.82200000e+05 1.71012011e+00
1.82200000e+05 1.71013232e+00
1.82300000e+05 1.71392830e+00
1.82300000e+05 1.71394063e+00
1.82400000e+05 1.71765105e+00
1.82400000e+05 1.71766351e+00
1.82500000e+05 1.72128771e+00
1.82500000e+05 1.72130029e+00
1.82600000e+05 1.72483762e+00
1.82600000e+05 1.72485032e+00
1.82700000e+05 1.72830011e+00
1.82700000e+05 1.72831294e+00
1.82800000e+05 1.73167455e+00
1.82800000e+05 1.73168749e+00
1.82900000e+05 1.73496027e+00
1.82900000e+05 1.73497333e+00
1.83000000e+05 1.73815662e+00
1.83000000e+05 1.73816981e+00
1.83100000e+05 1.74126297e+00
1.83100000e+05 1.74127628e+00
1.83200000e+05 1.74427868e+00
1.83200000e+05 1.74429210e+00
1.83300000e+05 1.74720309e+00
1.83300000e+05 1.74721664e+00
1.83400000e+05 1.75003560e+00
1.83400000e+05 1.75004926e+00
1.83500000e+05 1.75277557e+00
1.83500000e+05 1.75278935e+00
1.83600000e+05 1.75542238e+00
1.83600000e+05 1.75543628e+00
1.83700000e+05 1.75797543e+00
1.83700000e+05 1.75798945e+00
1.83800000e+05 1.76043413e+00
1.83800000e+05 1.76044825e+00
1.83900000e+05 1.76279788e+00
1.83900000e+05 1.76281211e+00
1.84000000e+05 1.76506610e+00
1.84000000e+05 1.76508045e+00
1.84100000e+05 1.76723823e+00
1.84100000e+05 1.76725269e+00
1.84200000e+05 1.76931372e+00
1.84200000e+05 1.76932828e+00
1.84300000e+05 1.77129202e+00
1.84300000e+05 1.77130669e+00
1.84400000e+05 1.77317261e+00
1.84400000e+05 1.77318738e+00
1.84500000e+05 1.77495497e+00
1.84500000e+05 1.77496984e+00
1.84600000e+05 1.77663861e+00
1.84600000e+05 1.77665358e+00
1.84700000e+05 1.77822304e+00
1.84700000e+05 1.77823811e+00
1.84800000e+05 1.77970779e+00
1.84800000e+05 1.77972295e+00
1.84900000e+05 1.78109240e+00
1.84900000e+05 1.78110766e+00
1.85000000e+05 1.78237643e+00
1.85000000e+05 1.78239178e+00
1.85100000e+05 1.78355946e+00
1.85100000e+05 1.78357489e+00
1.85200000e+05 1.78464105e+00
1.85200000e+05 1.78465658e+00
1.85300000e+05 1.78562082e+00
1.85300000e+05 1.78563643e+00
1.85400000e+05 1.78649837e+00
1.85400000e+05 1.78651407e+00
1.85500000e+05 1.78727331e+00
1.85500000e+05 1.78728909e+00
1.85600000e+05 1.78794528e+00
1.85600000e+05 1.78796114e+00
1.85700000e+05 1.78851391e+00
1.85700000e+05 1.78852985e+00
1.85800000e+05 1.78897884e+00
1.85800000e+05 1.78899487e+00
1.85900000e+05 1.78933974e+00
1.85900000e+05 1.78935584e+00
1.86000000e+05 1.78959626e+00
1.86000000e+05 1.78961244e+00
1.86100000e+05 1.78974806e+00
1.86100000e+05 1.78976432e+00
1.86200000e+05 1.78979483e+00
1.86200000e+05 1.78981117e+00
1.86300000e+05 1.78973623e+00
1.86300000e+05 1.78975265e+00
1.86400000e+05 1.78957197e+00
1.86400000e+05 1.78958846e+00
1.86500000e+05 1.78930171e+00
1.86500000e+05 1.78931828e+00
1.86600000e+05 1.78892517e+00
1.86600000e+05 1.78894181e+00
1.86700000e+05 1.78844205e+00
1.86700000e+05 1.78845876e+00
1.86800000e+05 1.78785206e+00
1.86800000e+05 1.78786884e+00
1.86900000e+05 1.78715492e+00
1.86900000e+05 1.78717177e+00
1.87000000e+05 1.78635037e+00
1.87000000e+05 1.78636728e+00
1.87100000e+05 1.78543815e+00
1.87100000e+05 1.78545513e+00
1.87200000e+05 1.78441802e+00
1.87200000e+05 1.78443506e+00
1.87300000e+05 1.78328976e+00
1.87300000e+05 1.78330687e+00
1.87400000e+05 1.78205317e+00
1.87400000e+05 1.78207033e+00
1.87500000e+05 1.78070806e+00
1.87500000e+05 1.78072527e+00
1.87600000e+05 1.77925426e+00
1.87600000e+05 1.77927152e+00
1.87700000e+05 1.77769165e+00
1.87700000e+05 1.77770895e+00
1.87800000e+05 1.77602010e+00
1.87800000e+05 1.77603745e+00
1.87900000e+05 1.77423955e+00
1.87900000e+05 1.77425693e+00
1.88000000e+05 1.77234993e+00
1.88000000e+05 1.77236734e+00
1.88100000e+05 1.77035124e+00
1.88100000e+05 1.77036867e+00
1.88200000e+05 1.76824348e+00
1.88200000e+05 1.76826093e+00
1.88300000e+05 1.76602669e+00
1.88300000e+05 1.76604416e+00
1.88400000e+05 1.76370098e+00
1.88400000e+05 1.76371845e+00
1.88500000e+05 1.76126644e+00
1.88500000e+05 1.76128392e+00
1.88600000e+05 1.75872322e+00
1.88600000e+05 1.75874070e+00
1.88700000e+05 1.75607151e+00
1.88700000e+05 1.75608899e+00
1.88800000e+05 1.75331153e+00
1.88800000e+05 1.75332899e+00
1.88900000e+05 1.75044350e+00
1.88900000e+05 1.75046095e+00
1.89000000e+05 1.74746770e+00
1.89000000e+05 1.74748513e+00
1.89100000e+05 1.74438443e+00
1.89100000e+05 1.74440184e+00
1.89200000e+05 1.74119399e+00
1.89200000e+05 1.74121138e+00
1.89300000e+05 1.73789672e+00
1.89300000e+05 1.73791408e+00
1.89400000e+05 1.73449297e+00
1.89400000e+05 1.73451030e+00
1.89500000e+05 1.73098310e+00
1.89500000e+05 1.73100041e+00
1.89600000e+05 1.72736748e+00
1.89600000e+05 1.72738476e+00
1.89700000e+05 1.72364648e+00
1.89700000e+05 1.72366373e+00
1.89800000e+05 1.71982049e+00
1.89800000e+05 1.71983771e+00
1.89900000e+05 1.71588988e+00
1.89900000e+05 1.71590707e+00
1.90000000e+05 1.71185503e+00
1.90000000e+05 1.71187219e+00
1.90100000e+05 1.70771632e+00
1.90100000e+05 1.70773345e+00
1.90200000e+05 1.70347410e+00
1.90200000e+05 1.70349121e+00
1.90300000e+05 1.69912876e+00
1.90300000e+05 1.69914584e+00
1.90400000e+05 1.69468065e+00
1.90400000e+05 1.69469770e+00
1.90500000e+05 1.69013012e+00
1.90500000e+05 1.69014715e+00
1.90600000e+05 1.68547753e+00
1.90600000e+05 1.68549453e+00
1.90700000e+05 1.68072324e+00
1.90700000e+05 1.68074021e+00
1.90800000e+05 1.67586759e+00
1.90800000e+05 1.67588454e+00
1.90900000e+05 1.67091096e+00
1.90900000e+05 1.67092788e+00
1.91000000e+05 1.66585372e+00
1.91000000e+05 1.66587060e+00
1.91100000e+05 1.66069625e+00
1.91100000e+05 1.66071309e+00
1.91200000e+05 1.65543896e+00
1.91200000e+05 1.65545577e+00
1.91300000e+05 1.65008230e+00
1.91300000e+05 1.65009905e+00
1.91400000e+05 1.64462671e+00
1.91400000e+05 1.64464342e+00
1.91500000e+05 1.63907270e+00
1.91500000e+05 1.63908935e+00
1.91600000e+05 1.63342081e+00
1.91600000e+05 1.63343739e+00
1.91700000e+05 1.62767161e+00
1.91700000e+05 1.62768812e+00
1.91800000e+05 1.62182574e+00
1.91800000e+05 1.62184216e+00
1.91900000e+05 1.61588388e+00
1.91900000e+05 1.61590021e+00
1.92000000e+05 1.60984675e+00
1.92000000e+05 1.60986298e+00
1.92100000e+05 1.60371515e+00
1.92100000e+05 1.60373127e+00
1.92200000e+05 1.59748992e+00
1.92200000e+05 1.59750591e+00
1.92300000e+05 1.59117195e+00
1.92300000e+05 1.59118782e+00
1.92400000e+05 1.58476219e+00
1.92400000e+05 1.58477793e+00
1.92500000e+05 1.57826165e+00
1.92500000e+05 1.57827724e+00
1.92600000e+05 1.57167136e+00
1.92600000e+05 1.57168680e+00
1.92700000e+05 1.56499240e+00
1.92700000e+05 1.56500769e+00
1.92800000e+05 1.55822591e+00
1.92800000e+05 1.55824104e+00
1.92900000e+05 1.55137301e+00
1.92900000e+05 1.55138798e+00
1.93000000e+05 1.54443487e+00
1.93000000e+05 1.54444968e+00
1.93100000e+05 1.53741268e+00
1.93100000e+05 1.53742733e+00
1.93200000e+05 1.53030759e+00
1.93200000e+05 1.53032209e+00
1.93300000e+05 1.52312080e+00
1.93300000e+05 1.52313514e+00
1.93400000e+05 1.51585346e+00
1.93400000e+05 1.51586764e+00
1.93500000e+05 1.50850669e+00
1.93500000e+05 1.50852073e+00
1.93600000e+05 1.50108162e+00
1.93600000e+05 1.50109551e+00
1.93700000e+05 1.49357931e+00
1.93700000e+05 1.49359307e+00
1.93800000e+05 1.48600080e+00
1.93800000e+05 1.48601442e+00
1.93900000e+05 1.47834706e+00
1.93900000e+05 1.47836056e+00
1.94000000e+05 1.47061903e+00
1.94000000e+05 1.47063242e+00
1.94100000e+05 1.46281762e+00
1.94100000e+05 1.46283090e+00
1.94200000e+05 1.45494365e+00
1.94200000e+05 1.45495683e+00
1.94300000e+05 1.44699792e+00
1.94300000e+05 1.44701101e+00
1.94400000e+05 1.43898119e+00
1.94400000e+05 1.43899419e+00
1.94500000e+05 1.43089417e+00
1.94500000e+05 1.43090709e+00
1.94600000e+05 1.42273756e+00
1.94600000e+05 1.42275039e+00
1.94700000e+05 1.41451203e+00
1.94700000e+05 1.41452478e+00
1.94800000e+05 1.40621824e+00
1.94800000e+05 1.40623090e+00
1.94900000e+05 1.39785685e+00
1.94900000e+05 1.39786942e+00
1.95000000e+05 1.38942854e+00
1.95000000e+05 1.38944102e+00
1.95100000e+05 1.38093402e+00
1.95100000e+05 1.38094639e+00
1.95200000e+05 1.37237402e+00
1.95200000e+05 1.37238628e+00
1.95300000e+05 1.36374934e+00
1.95300000e+05 1.36376148e+00
1.95400000e+05 1.35506083e+00
1.95400000e+05 1.35507283e+00
1.95500000e+05 1.34630942e+00
1.95500000e+05 1.34632126e+00
1.95600000e+05 1.33749609e+00
1.95600000e+05 1.33750777e+00
1.95700000e+05 1.32862195e+00
1.95700000e+05 1.32863344e+00
1.95800000e+05 1.31968818e+00
1.95800000e+05 1.31969947e+00
1.95900000e+05 1.31069604e+00
1.95900000e+05 1.31070711e+00
1.96000000e+05 1.30164691e+00
1.96000000e+05 1.30165775e+00
1.96100000e+05 1.29254226e+00
1.96100000e+05 1.29255285e+00
1.96200000e+05 1.28338362e+00
1.96200000e+05 1.28339396e+00
1.96300000e+05 1.27417264e+00
1.96300000e+05 1.27418271e+00
1.96400000e+05 1.26491101e+00
1.96400000e+05 1.26492080e+00
1.96500000e+05 1.25560049e+00
1.96500000e+05 1.25560999e+00
1.96600000e+05 1.24624289e+00
1.96600000e+05 1.24625210e+00
1.96700000e+05 1.23684003e+00
1.96700000e+05 1.23684895e+00
1.96800000e+05 1.22739376e+00
1.96800000e+05 1.22740239e+00
1.96900000e+05 1.21790591e+00
1.96900000e+05 1.21791427e+00
1.97000000e+05 1.20837831e+00
1.97000000e+05 1.20838639e+00
1.97100000e+05 1.19881271e+00
1.97100000e+05 1.19882052e+00
1.97200000e+05 1.18921082e+00
1.97200000e+05 1.18921839e+00
1.97300000e+05 1.17957429e+00
1.97300000e+05 1.17958162e+00
1.97400000e+05 1.16990465e+00
1.97400000e+05 1.16991176e+00
1.97500000e+05 1.16020334e+00
1.97500000e+05 1.16021025e+00
1.97600000e+05 1.15047168e+00
1.97600000e+05 1.15047842e+00
1.97700000e+05 1.14071090e+00
1.97700000e+05 1.14071747e+00
1.97800000e+05 1.13092206e+00
1.97800000e+05 1.13092850e+00
1.97900000e+05 1.12110615e+00
1.97900000e+05 1.12111247e+00
1.98000000e+05 1.11126401e+00
1.98000000e+05 1.11127022e+00
1.98100000e+05 1.10139637e+00
1.98100000e+05 1.10140249e+00
1.98200000e+05 1.09150388e+00
1.98200000e+05 1.09150992e+00
1.98300000e+05 1.08158711e+00
1.98300000e+05 1.08159308e+00
1.98400000e+05 1.07164655e+00
1.98400000e+05 1.07165245e+00
1.98500000e+05 1.06168265e+00
1.98500000e+05 1.06168848e+00
1.98600000e+05 1.05169586e+00
1.98600000e+05 1.05170162e+00
1.98700000e+05 1.04168661e+00
1.98700000e+05 1.04169230e+00
1.98800000e+05 1.03165539e+00
1.98800000e+05 1.03166098e+00
1.98900000e+05 1.02160274e+00
1.98900000e+05 1.02160822e+00
1.99000000e+05 1.01152927e+00
1.99000000e+05 1.01153461e+00
1.99100000e+05 1.00143571e+00
1.99100000e+05 1.00144090e+00
1.99200000e+05 9.91322946e-01
1.99200000e+05 9.91327953e-01
1.99300000e+05 9.81191986e-01
1.99300000e+05 9.81196777e-01
1.99400000e+05 9.71044024e-01
1.99400000e+05 9.71048567e-01
1.99500000e+05 9.60880439e-01
1.99500000e+05 9.60884701e-01
1.99600000e+05 9.50702801e-01
1.99600000e+05 9.50706748e-01
1.99700000e+05 9.40512877e-01
1.99700000e+05 9.40516466e-01
1.99800000e+05 9.30312640e-01
1.99800000e+05 9.30315865e-01
1.99900000e+05 9.20104160e-01
1.99900000e+05 9.20103230e-01
2.00000000e+05 9.09893906e-01
2.00000000e+05 9.09905272e-01


==> MixPlotData/opt_linear_T200_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 0.00000000e+00
3.00000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.01000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.02000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.03000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.04000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.05000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.06000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.07000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.08000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.09000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.10000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.11000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.12000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.13000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.14000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.15000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.16000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.17000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.18000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.19000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.20000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.21000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.22000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.23000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.24000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.25000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.26000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.27000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.28000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.29000000e+04 0.00000000e+00
3.30000000e+04 0.00000000e+00
3.30000000e+04 -7.10542736e-15
3.31000000e+04 1.56319402e-13
3.31000000e+04 1.81188398e-13
3.32000000e+04 -5.00932629e-13
3.32000000e+04 -5.29354338e-13
3.33000000e+04 8.56203997e-13
3.33000000e+04 9.09494702e-13
3.34000000e+04 -1.49924517e-12
3.34000000e+04 -1.56674673e-12
3.35000000e+04 2.40873987e-12
3.35000000e+04 2.51887400e-12
3.36000000e+04 -3.50652840e-12
3.36000000e+04 -3.66284780e-12
3.37000000e+04 5.78737058e-12
3.37000000e+04 6.03250783e-12
3.38000000e+04 -8.50874926e-12
3.38000000e+04 -8.86757334e-12
3.39000000e+04 1.25588429e-11
3.39000000e+04 1.30953026e-11
3.40000000e+04 -1.92414973e-11
3.40000000e+04 -2.00266470e-11
3.41000000e+04 2.80948598e-11
3.41000000e+04 2.92459390e-11
3.42000000e+04 -4.18580726e-11
3.42000000e+04 -4.35278480e-11
3.43000000e+04 6.11883877e-11
3.43000000e+04 6.35829167e-11
3.44000000e+04 -8.90025831e-11
3.44000000e+04 -9.24309518e-11
3.45000000e+04 1.28395072e-10
3.45000000e+04 1.33240974e-10
3.46000000e+04 -1.83980831e-10
3.46000000e+04 -1.90812699e-10
3.47000000e+04 2.61628941e-10
3.47000000e+04 2.71157319e-10
3.48000000e+04 -3.69528408e-10
3.48000000e+04 -3.82737397e-10
3.49000000e+04 5.17914600e-10
3.49000000e+04 5.36111600e-10
3.50000000e+04 -7.21257720e-10
3.50000000e+04 -7.46108952e-10
3.51000000e+04 1.00112629e-09
3.51000000e+04 1.03492326e-09
3.52000000e+04 -1.37210066e-09
3.52000000e+04 -1.41806922e-09
3.53000000e+04 1.83856486e-09
3.53000000e+04 1.89934468e-09
3.54000000e+04 -2.62117084e-09
3.54000000e+04 -2.70001266e-09
3.55000000e+04 3.74598486e-09
3.55000000e+04 3.86731358e-09
3.56000000e+04 -2.91944602e-09
3.56000000e+04 -3.06751247e-09
3.57000000e+04 6.82502588e-09
3.57000000e+04 6.85543355e-09
3.58000000e+04 -2.79370909e-08
3.58000000e+04 -2.86083761e-08
3.59000000e+04 -6.00192394e-08
3.59000000e+04 -5.92370064e-08
3.60000000e+04 -1.46470818e-08
3.60000000e+04 -8.74460682e-09
3.61000000e+04 8.94473018e-07
3.61000000e+04 9.13910281e-07
3.62000000e+04 3.53133383e-06
3.62000000e+04 3.53919737e-06
3.63000000e+04 5.01022300e-06
3.63000000e+04 4.84969843e-06
3.64000000e+04 -1.91274854e-05
3.64000000e+04 -1.99776414e-05
3.65000000e+04 -1.55460876e-04
3.65000000e+04 -1.58138372e-04
3.66000000e+04 -6.23237410e-04
3.66000000e+04 -6.29566351e-04
3.67000000e+04 -1.84420096e-03
3.67000000e+04 -1.85609640e-03
3.68000000e+04 -4.45158122e-03
3.68000000e+04 -4.46973213e-03
3.69000000e+04 -9.14741349e-03
3.69000000e+04 -9.16965645e-03
3.70000000e+04 -1.63978910e-02
3.70000000e+04 -1.64187768e-02
3.71000000e+04 -2.60666344e-02
3.71000000e+04 -2.60790977e-02
3.72000000e+04 -3.72423003e-02
3.72000000e+04 -3.72413982e-02
3.73000000e+04 -4.84362067e-02
3.73000000e+04 -4.84221899e-02
3.74000000e+04 -5.81532250e-02
3.74000000e+04 -5.81318994e-02
3.75000000e+04 -6.54802802e-02
3.75000000e+04 -6.54593948e-02
3.76000000e+04 -7.03764222e-02
3.76000000e+04 -7.03616235e-02
3.77000000e+04 -7.34434861e-02
3.77000000e+04 -7.34357010e-02
3.78000000e+04 -7.54931337e-02
3.78000000e+04 -7.54903826e-02
3.79000000e+04 -7.71135868e-02
3.79000000e+04 -7.71128079e-02
3.80000000e+04 -7.86244758e-02
3.80000000e+04 -7.86244329e-02
3.81000000e+04 -8.00884594e-02
3.81000000e+04 -8.00881723e-02
3.82000000e+04 -8.15612737e-02
3.82000000e+04 -8.15614611e-02
3.83000000e+04 -8.29964618e-02
3.83000000e+04 -8.29961316e-02
3.84000000e+04 -8.44721367e-02
3.84000000e+04 -8.44726034e-02
3.85000000e+04 -8.58931130e-02
3.85000000e+04 -8.58925314e-02
3.86000000e+04 -8.73951848e-02
3.86000000e+04 -8.73960821e-02
3.87000000e+04 -8.87985385e-02
3.87000000e+04 -8.87974690e-02
3.88000000e+04 -9.03550526e-02
3.88000000e+04 -9.03567249e-02
3.89000000e+04 -9.17268354e-02
3.89000000e+04 -9.17248010e-02
3.90000000e+04 -9.33812513e-02
3.90000000e+04 -9.33843376e-02
3.91000000e+04 -9.46849299e-02
3.91000000e+04 -9.46810533e-02
3.92000000e+04 -9.65097297e-02
3.92000000e+04 -9.65154312e-02
3.93000000e+04 -9.76684099e-02
3.93000000e+04 -9.76610428e-02
3.94000000e+04 -9.97909099e-02
3.94000000e+04 -9.98014815e-02
3.95000000e+04 -1.00652007e-01
3.95000000e+04 -1.00638061e-01
3.96000000e+04 -1.03302863e-01
3.96000000e+04 -1.03322534e-01
3.97000000e+04 -1.03572217e-01
3.97000000e+04 -1.03545901e-01
3.98000000e+04 -1.07176006e-01
3.98000000e+04 -1.07212709e-01
3.99000000e+04 -1.06293683e-01
3.99000000e+04 -1.06244042e-01
4.00000000e+04 -1.11603922e-01
4.00000000e+04 -1.11664067e-01
4.01000000e+04 -1.16118899e-01
4.01000000e+04 -1.16066152e-01
4.02000000e+04 -1.15052917e-01
4.02000000e+04 -1.15092315e-01
4.03000000e+04 -1.17633039e-01
4.03000000e+04 -1.17604506e-01
4.04000000e+04 -1.17711239e-01
4.04000000e+04 -1.17732618e-01
4.05000000e+04 -1.19382986e-01
4.05000000e+04 -1.19367769e-01
4.06000000e+04 -1.19901159e-01
4.06000000e+04 -1.19912652e-01
4.07000000e+04 -1.21127889e-01
4.07000000e+04 -1.21119923e-01
4.08000000e+04 -1.21807752e-01
4.08000000e+04 -1.21813897e-01
4.09000000e+04 -1.22801589e-01
4.09000000e+04 -1.22797515e-01
4.10000000e+04 -1.23529054e-01
4.10000000e+04 -1.23532344e-01
4.11000000e+04 -1.24391982e-01
4.11000000e+04 -1.24389969e-01
4.12000000e+04 -1.25120826e-01
4.12000000e+04 -1.25122611e-01
4.13000000e+04 -1.25904265e-01
4.13000000e+04 -1.25903329e-01
4.14000000e+04 -1.26617132e-01
4.14000000e+04 -1.26618133e-01
4.15000000e+04 -1.27348394e-01
4.15000000e+04 -1.27348015e-01
4.16000000e+04 -1.28040209e-01
4.16000000e+04 -1.28040806e-01
4.17000000e+04 -1.28734724e-01
4.17000000e+04 -1.28734628e-01
4.18000000e+04 -1.29405495e-01
4.18000000e+04 -1.29405886e-01
4.19000000e+04 -1.30072641e-01
4.19000000e+04 -1.30072687e-01
4.20000000e+04 -1.30724302e-01
4.20000000e+04 -1.30724589e-01
4.21000000e+04 -1.31370198e-01
4.21000000e+04 -1.31370315e-01
4.22000000e+04 -1.32005172e-01
4.22000000e+04 -1.32005408e-01
4.23000000e+04 -1.32634015e-01
4.23000000e+04 -1.32634168e-01
4.24000000e+04 -1.33254633e-01
4.24000000e+04 -1.33254844e-01
4.25000000e+04 -1.33869512e-01
4.25000000e+04 -1.33869683e-01
4.26000000e+04 -1.34477990e-01
4.26000000e+04 -1.34478187e-01
4.27000000e+04 -1.35081504e-01
4.27000000e+04 -1.35081680e-01
4.28000000e+04 -1.35680033e-01
4.28000000e+04 -1.35680221e-01
4.29000000e+04 -1.36274452e-01
4.29000000e+04 -1.36274631e-01
4.30000000e+04 -1.36864875e-01
4.30000000e+04 -1.36865063e-01
4.31000000e+04 -1.37451711e-01
4.31000000e+04 -1.37451900e-01
4.32000000e+04 -1.38034950e-01
4.32000000e+04 -1.38035149e-01
4.33000000e+04 -1.38614722e-01
4.33000000e+04 -1.38614924e-01
4.34000000e+04 -1.39191097e-01
4.34000000e+04 -1.39191300e-01
4.35000000e+04 -1.39764452e-01
4.35000000e+04 -1.39764645e-01
4.36000000e+04 -1.40335430e-01
4.36000000e+04 -1.40335606e-01
4.37000000e+04 -1.40905045e-01
4.37000000e+04 -1.40905198e-01
4.38000000e+04 -1.41474450e-01
4.38000000e+04 -1.41474583e-01
4.39000000e+04 -1.42044648e-01
4.39000000e+04 -1.42044774e-01
4.40000000e+04 -1.42616045e-01
4.40000000e+04 -1.42616189e-01
4.41000000e+04 -1.43188114e-01
4.41000000e+04 -1.43188300e-01
4.42000000e+04 -1.43759343e-01
4.42000000e+04 -1.43759586e-01
4.43000000e+04 -1.44327778e-01
4.43000000e+04 -1.44328061e-01
4.44000000e+04 -1.44892335e-01
4.44000000e+04 -1.44892582e-01
4.45000000e+04 -1.45454944e-01
4.45000000e+04 -1.45455005e-01
4.46000000e+04 -1.46023347e-01
4.46000000e+04 -1.46022987e-01
4.47000000e+04 -1.46614101e-01
4.47000000e+04 -1.46613009e-01
4.48000000e+04 -1.47255104e-01
4.48000000e+04 -1.47252923e-01
4.49000000e+04 -1.47986824e-01
4.49000000e+04 -1.47983209e-01
4.50000000e+04 -1.48861485e-01
4.50000000e+04 -1.48856170e-01
4.51000000e+04 -1.49939701e-01
4.51000000e+04 -1.49932576e-01
4.52000000e+04 -1.51284529e-01
4.52000000e+04 -1.51275705e-01
4.53000000e+04 -1.52953451e-01
4.53000000e+04 -1.52943293e-01
4.54000000e+04 -1.54989377e-01
4.54000000e+04 -1.54978503e-01
4.55000000e+04 -1.57412154e-01
4.55000000e+04 -1.57401383e-01
4.56000000e+04 -1.60212185e-01
4.56000000e+04 -1.60202439e-01
4.57000000e+04 -1.63347546e-01
4.57000000e+04 -1.63339730e-01
4.58000000e+04 -1.66745470e-01
4.58000000e+04 -1.66740342e-01
4.59000000e+04 -1.70308248e-01
4.59000000e+04 -1.70306304e-01
4.60000000e+04 -1.73922811e-01
4.60000000e+04 -1.73924214e-01
4.61000000e+04 -1.77472521e-01
4.61000000e+04 -1.77477080e-01
4.62000000e+04 -1.80849299e-01
4.62000000e+04 -1.80856507e-01
4.63000000e+04 -1.83964188e-01
4.63000000e+04 -1.83973305e-01
4.64000000e+04 -1.86754801e-01
4.64000000e+04 -1.86764969e-01
4.65000000e+04 -1.89188751e-01
4.65000000e+04 -1.89199117e-01
4.66000000e+04 -1.91262940e-01
4.66000000e+04 -1.91272762e-01
4.67000000e+04 -1.92999312e-01
4.67000000e+04 -1.93008037e-01
4.68000000e+04 -1.94438208e-01
4.68000000e+04 -1.94445503e-01
4.69000000e+04 -1.95630697e-01
4.69000000e+04 -1.95636446e-01
4.70000000e+04 -1.96631198e-01
4.70000000e+04 -1.96635468e-01
4.71000000e+04 -1.97491424e-01
4.71000000e+04 -1.97494407e-01
4.72000000e+04 -1.98256200e-01
4.72000000e+04 -1.98258155e-01
4.73000000e+04 -1.98961305e-01
4.73000000e+04 -1.98962506e-01
4.74000000e+04 -1.99633083e-01
4.74000000e+04 -1.99633778e-01
4.75000000e+04 -2.00289344e-01
4.75000000e+04 -2.00289733e-01
4.76000000e+04 -2.00941006e-01
4.76000000e+04 -2.00941235e-01
4.77000000e+04 -2.01593978e-01
4.77000000e+04 -2.01594140e-01
4.78000000e+04 -2.02250903e-01
4.78000000e+04 -2.02251051e-01
4.79000000e+04 -2.02912561e-01
4.79000000e+04 -2.02912719e-01
4.80000000e+04 -2.03578850e-01
4.80000000e+04 -2.03579024e-01
4.81000000e+04 -2.04249383e-01
4.81000000e+04 -2.04249571e-01
4.82000000e+04 -2.04923791e-01
4.82000000e+04 -2.04923988e-01
4.83000000e+04 -2.05601828e-01
4.83000000e+04 -2.05602031e-01
4.84000000e+04 -2.06283379e-01
4.84000000e+04 -2.06283584e-01
4.85000000e+04 -2.06968418e-01
4.85000000e+04 -2.06968625e-01
4.86000000e+04 -2.07656967e-01
4.86000000e+04 -2.07657175e-01
4.87000000e+04 -2.08349066e-01
4.87000000e+04 -2.08349276e-01
4.88000000e+04 -2.09044756e-01
4.88000000e+04 -2.09044967e-01
4.89000000e+04 -2.09744072e-01
4.89000000e+04 -2.09744285e-01
4.90000000e+04 -2.10447044e-01
4.90000000e+04 -2.10447259e-01
4.91000000e+04 -2.11153699e-01
4.91000000e+04 -2.11153915e-01
4.92000000e+04 -2.11864062e-01
4.92000000e+04 -2.11864281e-01
4.93000000e+04 -2.12578160e-01
4.93000000e+04 -2.12578380e-01
4.94000000e+04 -2.13296018e-01
4.94000000e+04 -2.13296240e-01
4.95000000e+04 -2.14017663e-01
4.95000000e+04 -2.14017887e-01
4.96000000e+04 -2.14743123e-01
4.96000000e+04 -2.14743349e-01
4.97000000e+04 -2.15472425e-01
4.97000000e+04 -2.15472652e-01
4.98000000e+04 -2.16205596e-01
4.98000000e+04 -2.16205825e-01
4.99000000e+04 -2.16942665e-01
4.99000000e+04 -2.16942896e-01
5.00000000e+04 -2.17683660e-01
5.00000000e+04 -2.17683893e-01
5.01000000e+04 -2.18428609e-01
5.01000000e+04 -2.18428844e-01
5.02000000e+04 -2.19177541e-01
5.02000000e+04 -2.19177779e-01
5.03000000e+04 -2.19930485e-01
5.03000000e+04 -2.19930725e-01
5.04000000e+04 -2.20687471e-01
5.04000000e+04 -2.20687713e-01
5.05000000e+04 -2.21448527e-01
5.05000000e+04 -2.21448771e-01
5.06000000e+04 -2.22213684e-01
5.06000000e+04 -2.22213930e-01
5.07000000e+04 -2.22982972e-01
5.07000000e+04 -2.22983220e-01
5.08000000e+04 -2.23756420e-01
5.08000000e+04 -2.23756671e-01
5.09000000e+04 -2.24534060e-01
5.09000000e+04 -2.24534313e-01
5.10000000e+04 -2.25315923e-01
5.10000000e+04 -2.25316177e-01
5.11000000e+04 -2.26102039e-01
5.11000000e+04 -2.26102295e-01
5.12000000e+04 -2.26892439e-01
5.12000000e+04 -2.26892698e-01
5.13000000e+04 -2.27687157e-01
5.13000000e+04 -2.27687418e-01
5.14000000e+04 -2.28486223e-01
5.14000000e+04 -2.28486486e-01
5.15000000e+04 -2.29289670e-01
5.15000000e+04 -2.29289935e-01
5.16000000e+04 -2.30097530e-01
5.16000000e+04 -2.30097798e-01
5.17000000e+04 -2.30909837e-01
5.17000000e+04 -2.30910107e-01
5.18000000e+04 -2.31726623e-01
5.18000000e+04 -2.31726896e-01
5.19000000e+04 -2.32547922e-01
5.19000000e+04 -2.32548197e-01
5.20000000e+04 -2.33373768e-01
5.20000000e+04 -2.33374046e-01
5.21000000e+04 -2.34204196e-01
5.21000000e+04 -2.34204475e-01
5.22000000e+04 -2.35039238e-01
5.22000000e+04 -2.35039520e-01
5.23000000e+04 -2.35878930e-01
5.23000000e+04 -2.35879215e-01
5.24000000e+04 -2.36723308e-01
5.24000000e+04 -2.36723595e-01
5.25000000e+04 -2.37572406e-01
5.25000000e+04 -2.37572696e-01
5.26000000e+04 -2.38426260e-01
5.26000000e+04 -2.38426552e-01
5.27000000e+04 -2.39284907e-01
5.27000000e+04 -2.39285201e-01
5.28000000e+04 -2.40148382e-01
5.28000000e+04 -2.40148679e-01
5.29000000e+04 -2.41016722e-01
5.29000000e+04 -2.41017022e-01
5.30000000e+04 -2.41889965e-01
5.30000000e+04 -2.41890268e-01
5.31000000e+04 -2.42768147e-01
5.31000000e+04 -2.42768453e-01
5.32000000e+04 -2.43651307e-01
5.32000000e+04 -2.43651616e-01
5.33000000e+04 -2.44539483e-01
5.33000000e+04 -2.44539794e-01
5.34000000e+04 -2.45432713e-01
5.34000000e+04 -2.45433026e-01
5.35000000e+04 -2.46331035e-01
5.35000000e+04 -2.46331352e-01
5.36000000e+04 -2.47234490e-01
5.36000000e+04 -2.47234809e-01
5.37000000e+04 -2.48143116e-01
5.37000000e+04 -2.48143438e-01
5.38000000e+04 -2.49056954e-01
5.38000000e+04 -2.49057279e-01
5.39000000e+04 -2.49976044e-01
5.39000000e+04 -2.49976372e-01
5.40000000e+04 -2.50900426e-01
5.40000000e+04 -2.50900757e-01
5.41000000e+04 -2.51830142e-01
5.41000000e+04 -2.51830475e-01
5.42000000e+04 -2.52765232e-01
5.42000000e+04 -2.52765569e-01
5.43000000e+04 -2.53705740e-01
5.43000000e+04 -2.53706079e-01
5.44000000e+04 -2.54651706e-01
5.44000000e+04 -2.54652049e-01
5.45000000e+04 -2.55603175e-01
5.45000000e+04 -2.55603520e-01
5.46000000e+04 -2.56560188e-01
5.46000000e+04 -2.56560537e-01
5.47000000e+04 -2.57522789e-01
5.47000000e+04 -2.57523141e-01
5.48000000e+04 -2.58491022e-01
5.48000000e+04 -2.58491378e-01
5.49000000e+04 -2.59464932e-01
5.49000000e+04 -2.59465290e-01
5.50000000e+04 -2.60444563e-01
5.50000000e+04 -2.60444925e-01
5.51000000e+04 -2.61429960e-01
5.51000000e+04 -2.61430325e-01
5.52000000e+04 -2.62421169e-01
5.52000000e+04 -2.62421537e-01
5.53000000e+04 -2.63418235e-01
5.53000000e+04 -2.63418607e-01
5.54000000e+04 -2.64421206e-01
5.54000000e+04 -2.64421581e-01
5.55000000e+04 -2.65430128e-01
5.55000000e+04 -2.65430506e-01
5.56000000e+04 -2.66445048e-01
5.56000000e+04 -2.66445430e-01
5.57000000e+04 -2.67466015e-01
5.57000000e+04 -2.67466401e-01
5.58000000e+04 -2.68493076e-01
5.58000000e+04 -2.68493465e-01
5.59000000e+04 -2.69526281e-01
5.59000000e+04 -2.69526673e-01
5.60000000e+04 -2.70565678e-01
5.60000000e+04 -2.70566074e-01
5.61000000e+04 -2.71611317e-01
5.61000000e+04 -2.71611717e-01
5.62000000e+04 -2.72663249e-01
5.62000000e+04 -2.72663652e-01
5.63000000e+04 -2.73721523e-01
5.63000000e+04 -2.73721931e-01
5.64000000e+04 -2.74786192e-01
5.64000000e+04 -2.74786603e-01
5.65000000e+04 -2.75857306e-01
5.65000000e+04 -2.75857721e-01
5.66000000e+04 -2.76934919e-01
5.66000000e+04 -2.76935337e-01
5.67000000e+04 -2.78019082e-01
5.67000000e+04 -2.78019504e-01
5.68000000e+04 -2.79109848e-01
5.68000000e+04 -2.79110275e-01
5.69000000e+04 -2.80207272e-01
5.69000000e+04 -2.80207703e-01
5.70000000e+04 -2.81311408e-01
5.70000000e+04 -2.81311842e-01
5.71000000e+04 -2.82422310e-01
5.71000000e+04 -2.82422749e-01
5.72000000e+04 -2.83540034e-01
5.72000000e+04 -2.83540476e-01
5.73000000e+04 -2.84664635e-01
5.73000000e+04 -2.84665082e-01
5.74000000e+04 -2.85796170e-01
5.74000000e+04 -2.85796621e-01
5.75000000e+04 -2.86934696e-01
5.75000000e+04 -2.86935151e-01
5.76000000e+04 -2.88080270e-01
5.76000000e+04 -2.88080730e-01
5.77000000e+04 -2.89232951e-01
5.77000000e+04 -2.89233415e-01
5.78000000e+04 -2.90392796e-01
5.78000000e+04 -2.90393264e-01
5.79000000e+04 -2.91559866e-01
5.79000000e+04 -2.91560338e-01
5.80000000e+04 -2.92734220e-01
5.80000000e+04 -2.92734697e-01
5.81000000e+04 -2.93915918e-01
5.81000000e+04 -2.93916399e-01
5.82000000e+04 -2.95105021e-01
5.82000000e+04 -2.95105507e-01
5.83000000e+04 -2.96301592e-01
5.83000000e+04 -2.96302082e-01
5.84000000e+04 -2.97505692e-01
5.84000000e+04 -2.97506187e-01
5.85000000e+04 -2.98717383e-01
5.85000000e+04 -2.98717883e-01
5.86000000e+04 -2.99936730e-01
5.86000000e+04 -2.99937235e-01
5.87000000e+04 -3.01163797e-01
5.87000000e+04 -3.01164307e-01
5.88000000e+04 -3.02398648e-01
5.88000000e+04 -3.02399162e-01
5.89000000e+04 -3.03641349e-01
5.89000000e+04 -3.03641868e-01
5.90000000e+04 -3.04891966e-01
5.90000000e+04 -3.04892490e-01
5.91000000e+04 -3.06150564e-01
5.91000000e+04 -3.06151094e-01
5.92000000e+04 -3.07417213e-01
5.92000000e+04 -3.07417747e-01
5.93000000e+04 -3.08691980e-01
5.93000000e+04 -3.08692519e-01
5.94000000e+04 -3.09974933e-01
5.94000000e+04 -3.09975477e-01
5.95000000e+04 -3.11266142e-01
5.95000000e+04 -3.11266691e-01
5.96000000e+04 -3.12565677e-01
5.96000000e+04 -3.12566232e-01
5.97000000e+04 -3.13873609e-01
5.97000000e+04 -3.13874169e-01
5.98000000e+04 -3.15190009e-01
5.98000000e+04 -3.15190575e-01
5.99000000e+04 -3.16514950e-01
5.99000000e+04 -3.16515522e-01
6.00000000e+04 -3.17848505e-01
6.00000000e+04 -3.17849082e-01
6.01000000e+04 -3.19190747e-01
6.01000000e+04 -3.19191330e-01
6.02000000e+04 -3.20541751e-01
6.02000000e+04 -3.20542339e-01
6.03000000e+04 -3.21901593e-01
6.03000000e+04 -3.21902186e-01
6.04000000e+04 -3.23270347e-01
6.04000000e+04 -3.23270946e-01
6.05000000e+04 -3.24648091e-01
6.05000000e+04 -3.24648696e-01
6.06000000e+04 -3.26034902e-01
6.06000000e+04 -3.26035513e-01
6.07000000e+04 -3.27430859e-01
6.07000000e+04 -3.27431476e-01
6.08000000e+04 -3.28836041e-01
6.08000000e+04 -3.28836664e-01
6.09000000e+04 -3.30250528e-01
6.09000000e+04 -3.30251157e-01
6.10000000e+04 -3.31674400e-01
6.10000000e+04 -3.31675035e-01
6.11000000e+04 -3.33107739e-01
6.11000000e+04 -3.33108381e-01
6.12000000e+04 -3.34550628e-01
6.12000000e+04 -3.34551276e-01
6.13000000e+04 -3.36003149e-01
6.13000000e+04 -3.36003803e-01
6.14000000e+04 -3.37465387e-01
6.14000000e+04 -3.37466048e-01
6.15000000e+04 -3.38937427e-01
6.15000000e+04 -3.38938094e-01
6.16000000e+04 -3.40419354e-01
6.16000000e+04 -3.40420028e-01
6.17000000e+04 -3.41911256e-01
6.17000000e+04 -3.41911936e-01
6.18000000e+04 -3.43413219e-01
6.18000000e+04 -3.43413906e-01
6.19000000e+04 -3.44925333e-01
6.19000000e+04 -3.44926026e-01
6.20000000e+04 -3.46447686e-01
6.20000000e+04 -3.46448386e-01
6.21000000e+04 -3.47980369e-01
6.21000000e+04 -3.47981076e-01
6.22000000e+04 -3.49523473e-01
6.22000000e+04 -3.49524187e-01
6.23000000e+04 -3.51077090e-01
6.23000000e+04 -3.51077812e-01
6.24000000e+04 -3.52641314e-01
6.24000000e+04 -3.52642043e-01
6.25000000e+04 -3.54216238e-01
6.25000000e+04 -3.54216974e-01
6.26000000e+04 -3.55801958e-01
6.26000000e+04 -3.55802701e-01
6.27000000e+04 -3.57398569e-01
6.27000000e+04 -3.57399320e-01
6.28000000e+04 -3.59006169e-01
6.28000000e+04 -3.59006927e-01
6.29000000e+04 -3.60624855e-01
6.29000000e+04 -3.60625621e-01
6.30000000e+04 -3.62254726e-01
6.30000000e+04 -3.62255500e-01
6.31000000e+04 -3.63895883e-01
6.31000000e+04 -3.63896664e-01
6.32000000e+04 -3.65548426e-01
6.32000000e+04 -3.65549216e-01
6.33000000e+04 -3.67212458e-01
6.33000000e+04 -3.67213255e-01
6.34000000e+04 -3.68888082e-01
6.34000000e+04 -3.68888887e-01
6.35000000e+04 -3.70575401e-01
6.35000000e+04 -3.70576215e-01
6.36000000e+04 -3.72274522e-01
6.36000000e+04 -3.72275343e-01
6.37000000e+04 -3.73985550e-01
6.37000000e+04 -3.73986380e-01
6.38000000e+04 -3.75708593e-01
6.38000000e+04 -3.75709431e-01
6.39000000e+04 -3.77443760e-01
6.39000000e+04 -3.77444606e-01
6.40000000e+04 -3.79191159e-01
6.40000000e+04 -3.79192014e-01
6.41000000e+04 -3.80950903e-01
6.41000000e+04 -3.80951766e-01
6.42000000e+04 -3.82723102e-01
6.42000000e+04 -3.82723974e-01
6.43000000e+04 -3.84507870e-01
6.43000000e+04 -3.84508752e-01
6.44000000e+04 -3.86305322e-01
6.44000000e+04 -3.86306212e-01
6.45000000e+04 -3.88115572e-01
6.45000000e+04 -3.88116471e-01
6.46000000e+04 -3.89938737e-01
6.46000000e+04 -3.89939646e-01
6.47000000e+04 -3.91774936e-01
6.47000000e+04 -3.91775853e-01
6.48000000e+04 -3.93624286e-01
6.48000000e+04 -3.93625213e-01
6.49000000e+04 -3.95486909e-01
6.49000000e+04 -3.95487846e-01
6.50000000e+04 -3.97362926e-01
6.50000000e+04 -3.97363872e-01
6.51000000e+04 -3.99252459e-01
6.51000000e+04 -3.99253415e-01
6.52000000e+04 -4.01155633e-01
6.52000000e+04 -4.01156598e-01
6.53000000e+04 -4.03072572e-01
6.53000000e+04 -4.03073548e-01
6.54000000e+04 -4.05003404e-01
6.54000000e+04 -4.05004390e-01
6.55000000e+04 -4.06948257e-01
6.55000000e+04 -4.06949252e-01
6.56000000e+04 -4.08907258e-01
6.56000000e+04 -4.08908264e-01
6.57000000e+04 -4.10880539e-01
6.57000000e+04 -4.10881555e-01
6.58000000e+04 -4.12868232e-01
6.58000000e+04 -4.12869259e-01
6.59000000e+04 -4.14870470e-01
6.59000000e+04 -4.14871507e-01
6.60000000e+04 -4.16887387e-01
6.60000000e+04 -4.16888435e-01
6.61000000e+04 -4.18919120e-01
6.61000000e+04 -4.18920178e-01
6.62000000e+04 -4.20965805e-01
6.62000000e+04 -4.20966874e-01
6.63000000e+04 -4.23027581e-01
6.63000000e+04 -4.23028661e-01
6.64000000e+04 -4.25104588e-01
6.64000000e+04 -4.25105679e-01
6.65000000e+04 -4.27196968e-01
6.65000000e+04 -4.27198071e-01
6.66000000e+04 -4.29304864e-01
6.66000000e+04 -4.29305978e-01
6.67000000e+04 -4.31428420e-01
6.67000000e+04 -4.31429545e-01
6.68000000e+04 -4.33567782e-01
6.68000000e+04 -4.33568919e-01
6.69000000e+04 -4.35723097e-01
6.69000000e+04 -4.35724246e-01
6.70000000e+04 -4.37894514e-01
6.70000000e+04 -4.37895675e-01
6.71000000e+04 -4.40082184e-01
6.71000000e+04 -4.40083356e-01
6.72000000e+04 -4.42286257e-01
6.72000000e+04 -4.42287442e-01
6.73000000e+04 -4.44506889e-01
6.73000000e+04 -4.44508086e-01
6.74000000e+04 -4.46744232e-01
6.74000000e+04 -4.46745442e-01
6.75000000e+04 -4.48998445e-01
6.75000000e+04 -4.48999667e-01
6.76000000e+04 -4.51269685e-01
6.76000000e+04 -4.51270920e-01
6.77000000e+04 -4.53558110e-01
6.77000000e+04 -4.53559358e-01
6.78000000e+04 -4.55863884e-01
6.78000000e+04 -4.55865145e-01
6.79000000e+04 -4.58187168e-01
6.79000000e+04 -4.58188442e-01
6.80000000e+04 -4.60528126e-01
6.80000000e+04 -4.60529413e-01
6.81000000e+04 -4.62886925e-01
6.81000000e+04 -4.62888226e-01
6.82000000e+04 -4.65263733e-01
6.82000000e+04 -4.65265047e-01
6.83000000e+04 -4.67658717e-01
6.83000000e+04 -4.67660045e-01
6.84000000e+04 -4.70072051e-01
6.84000000e+04 -4.70073393e-01
6.85000000e+04 -4.72503905e-01
6.85000000e+04 -4.72505261e-01
6.86000000e+04 -4.74954455e-01
6.86000000e+04 -4.74955825e-01
6.87000000e+04 -4.77423876e-01
6.87000000e+04 -4.77425260e-01
6.88000000e+04 -4.79912345e-01
6.88000000e+04 -4.79913744e-01
6.89000000e+04 -4.82420043e-01
6.89000000e+04 -4.82421457e-01
6.90000000e+04 -4.84947151e-01
6.90000000e+04 -4.84948579e-01
6.91000000e+04 -4.87493850e-01
6.91000000e+04 -4.87495293e-01
6.92000000e+04 -4.90060327e-01
6.92000000e+04 -4.90061785e-01
6.93000000e+04 -4.92646766e-01
6.93000000e+04 -4.92648239e-01
6.94000000e+04 -4.95253356e-01
6.94000000e+04 -4.95254845e-01
6.95000000e+04 -4.97880288e-01
6.95000000e+04 -4.97881792e-01
6.96000000e+04 -5.00527752e-01
6.96000000e+04 -5.00529272e-01
6.97000000e+04 -5.03195942e-01
6.97000000e+04 -5.03197478e-01
6.98000000e+04 -5.05885053e-01
6.98000000e+04 -5.05886605e-01
6.99000000e+04 -5.08595283e-01
6.99000000e+04 -5.08596851e-01
7.00000000e+04 -5.11326830e-01
7.00000000e+04 -5.11328414e-01
7.01000000e+04 -5.14079894e-01
7.01000000e+04 -5.14081495e-01
7.02000000e+04 -5.16854679e-01
7.02000000e+04 -5.16856297e-01
7.03000000e+04 -5.19651388e-01
7.03000000e+04 -5.19653023e-01
7.04000000e+04 -5.22470228e-01
7.04000000e+04 -5.22471880e-01
7.05000000e+04 -5.25311407e-01
7.05000000e+04 -5.25313076e-01
7.06000000e+04 -5.28175134e-01
7.06000000e+04 -5.28176820e-01
7.07000000e+04 -5.31061621e-01
7.07000000e+04 -5.31063325e-01
7.08000000e+04 -5.33971082e-01
7.08000000e+04 -5.33972804e-01
7.09000000e+04 -5.36903732e-01
7.09000000e+04 -5.36905472e-01
7.10000000e+04 -5.39859788e-01
7.10000000e+04 -5.39861546e-01
7.11000000e+04 -5.42839470e-01
7.11000000e+04 -5.42841246e-01
7.12000000e+04 -5.45842998e-01
7.12000000e+04 -5.45844792e-01
7.13000000e+04 -5.48870595e-01
7.13000000e+04 -5.48872408e-01
7.14000000e+04 -5.51922487e-01
7.14000000e+04 -5.51924318e-01
7.15000000e+04 -5.54998898e-01
7.15000000e+04 -5.55000748e-01
7.16000000e+04 -5.58100058e-01
7.16000000e+04 -5.58101928e-01
7.17000000e+04 -5.61226197e-01
7.17000000e+04 -5.61228086e-01
7.18000000e+04 -5.64377548e-01
7.18000000e+04 -5.64379456e-01
7.19000000e+04 -5.67554343e-01
7.19000000e+04 -5.67556271e-01
7.20000000e+04 -5.70756819e-01
7.20000000e+04 -5.70758767e-01
7.21000000e+04 -5.73985213e-01
7.21000000e+04 -5.73987181e-01
7.22000000e+04 -5.77239765e-01
7.22000000e+04 -5.77241753e-01
7.23000000e+04 -5.80520715e-01
7.23000000e+04 -5.80522724e-01
7.24000000e+04 -5.83828308e-01
7.24000000e+04 -5.83830337e-01
7.25000000e+04 -5.87162787e-01
7.25000000e+04 -5.87164837e-01
7.26000000e+04 -5.90524399e-01
7.26000000e+04 -5.90526470e-01
7.27000000e+04 -5.93913393e-01
7.27000000e+04 -5.93915484e-01
7.28000000e+04 -5.97330018e-01
7.28000000e+04 -5.97332131e-01
7.29000000e+04 -6.00774526e-01
7.29000000e+04 -6.00776660e-01
7.30000000e+04 -6.04247170e-01
7.30000000e+04 -6.04249327e-01
7.31000000e+04 -6.07748207e-01
7.31000000e+04 -6.07750385e-01
7.32000000e+04 -6.11277892e-01
7.32000000e+04 -6.11280092e-01
7.33000000e+04 -6.14836483e-01
7.33000000e+04 -6.14838706e-01
7.34000000e+04 -6.18424242e-01
7.34000000e+04 -6.18426486e-01
7.35000000e+04 -6.22041429e-01
7.35000000e+04 -6.22043696e-01
7.36000000e+04 -6.25688307e-01
7.36000000e+04 -6.25690597e-01
7.37000000e+04 -6.29365142e-01
7.37000000e+04 -6.29367454e-01
7.38000000e+04 -6.33072199e-01
7.38000000e+04 -6.33074534e-01
7.39000000e+04 -6.36809745e-01
7.39000000e+04 -6.36812103e-01
7.40000000e+04 -6.40578050e-01
7.40000000e+04 -6.40580432e-01
7.41000000e+04 -6.44377384e-01
7.41000000e+04 -6.44379789e-01
7.42000000e+04 -6.48208018e-01
7.42000000e+04 -6.48210447e-01
7.43000000e+04 -6.52070226e-01
7.43000000e+04 -6.52072679e-01
7.44000000e+04 -6.55964281e-01
7.44000000e+04 -6.55966758e-01
7.45000000e+04 -6.59890459e-01
7.45000000e+04 -6.59892960e-01
7.46000000e+04 -6.63849036e-01
7.46000000e+04 -6.63851561e-01
7.47000000e+04 -6.67840290e-01
7.47000000e+04 -6.67842839e-01
7.48000000e+04 -6.71864498e-01
7.48000000e+04 -6.71867072e-01
7.49000000e+04 -6.75921940e-01
7.49000000e+04 -6.75924539e-01
7.50000000e+04 -6.80012897e-01
7.50000000e+04 -6.80015520e-01
7.51000000e+04 -6.84137649e-01
7.51000000e+04 -6.84140297e-01
7.52000000e+04 -6.88296478e-01
7.52000000e+04 -6.88299151e-01
7.53000000e+04 -6.92489666e-01
7.53000000e+04 -6.92492364e-01
7.54000000e+04 -6.96717497e-01
7.54000000e+04 -6.96720220e-01
7.55000000e+04 -7.00980252e-01
7.55000000e+04 -7.00983001e-01
7.56000000e+04 -7.05278218e-01
7.56000000e+04 -7.05280991e-01
7.57000000e+04 -7.09611676e-01
7.57000000e+04 -7.09614475e-01
7.58000000e+04 -7.13980912e-01
7.58000000e+04 -7.13983737e-01
7.59000000e+04 -7.18386210e-01
7.59000000e+04 -7.18389060e-01
7.60000000e+04 -7.22827854e-01
7.60000000e+04 -7.22830730e-01
7.61000000e+04 -7.27306128e-01
7.61000000e+04 -7.27309030e-01
7.62000000e+04 -7.31821316e-01
7.62000000e+04 -7.31824244e-01
7.63000000e+04 -7.36373703e-01
7.63000000e+04 -7.36376656e-01
7.64000000e+04 -7.40963569e-01
7.64000000e+04 -7.40966549e-01
7.65000000e+04 -7.45591199e-01
7.65000000e+04 -7.45594205e-01
7.66000000e+04 -7.50256875e-01
7.66000000e+04 -7.50259905e-01
7.67000000e+04 -7.54960875e-01
7.67000000e+04 -7.54963932e-01
7.68000000e+04 -7.59703481e-01
7.68000000e+04 -7.59706564e-01
7.69000000e+04 -7.64484972e-01
7.69000000e+04 -7.64488080e-01
7.70000000e+04 -7.69305623e-01
7.70000000e+04 -7.69308757e-01
7.71000000e+04 -7.74165711e-01
7.71000000e+04 -7.74168871e-01
7.72000000e+04 -7.79065510e-01
7.72000000e+04 -7.79068696e-01
7.73000000e+04 -7.84005291e-01
7.73000000e+04 -7.84008503e-01
7.74000000e+04 -7.88985326e-01
7.74000000e+04 -7.88988563e-01
7.75000000e+04 -7.94005880e-01
7.75000000e+04 -7.94009143e-01
7.76000000e+04 -7.99067221e-01
7.76000000e+04 -7.99070509e-01
7.77000000e+04 -8.04169610e-01
7.77000000e+04 -8.04172923e-01
7.78000000e+04 -8.09313307e-01
7.78000000e+04 -8.09316645e-01
7.79000000e+04 -8.14498569e-01
7.79000000e+04 -8.14501932e-01
7.80000000e+04 -8.19725649e-01
7.80000000e+04 -8.19729037e-01
7.81000000e+04 -8.24994796e-01
7.81000000e+04 -8.24998209e-01
7.82000000e+04 -8.30306257e-01
7.82000000e+04 -8.30309694e-01
7.83000000e+04 -8.35660273e-01
7.83000000e+04 -8.35663734e-01
7.84000000e+04 -8.41057082e-01
7.84000000e+04 -8.41060567e-01
7.85000000e+04 -8.46496917e-01
7.85000000e+04 -8.46500425e-01
7.86000000e+04 -8.51980005e-01
7.86000000e+04 -8.51983537e-01
7.87000000e+04 -8.57506569e-01
7.87000000e+04 -8.57510124e-01
7.88000000e+04 -8.63076827e-01
7.88000000e+04 -8.63080404e-01
7.89000000e+04 -8.68690989e-01
7.89000000e+04 -8.68694589e-01
7.90000000e+04 -8.74349262e-01
7.90000000e+04 -8.74352883e-01
7.91000000e+04 -8.80051843e-01
7.91000000e+04 -8.80055485e-01
7.92000000e+04 -8.85798924e-01
7.92000000e+04 -8.85802588e-01
7.93000000e+04 -8.91590692e-01
7.93000000e+04 -8.91594376e-01
7.94000000e+04 -8.97427322e-01
7.94000000e+04 -8.97431026e-01
7.95000000e+04 -9.03308984e-01
7.95000000e+04 -9.03312707e-01
7.96000000e+04 -9.09235839e-01
7.96000000e+04 -9.09239581e-01
7.97000000e+04 -9.15208039e-01
7.97000000e+04 -9.15211800e-01
7.98000000e+04 -9.21225728e-01
7.98000000e+04 -9.21229506e-01
7.99000000e+04 -9.27289039e-01
7.99000000e+04 -9.27292835e-01
8.00000000e+04 -9.33398097e-01
8.00000000e+04 -9.33401908e-01
8.01000000e+04 -9.39553013e-01
8.01000000e+04 -9.39556840e-01
8.02000000e+04 -9.45753891e-01
8.02000000e+04 -9.45757733e-01
8.03000000e+04 -9.52000822e-01
8.03000000e+04 -9.52004677e-01
8.04000000e+04 -9.58293884e-01
8.04000000e+04 -9.58297753e-01
8.05000000e+04 -9.64633145e-01
8.05000000e+04 -9.64637026e-01
8.06000000e+04 -9.71018659e-01
8.06000000e+04 -9.71022551e-01
8.07000000e+04 -9.77450466e-01
8.07000000e+04 -9.77454368e-01
8.08000000e+04 -9.83928592e-01
8.08000000e+04 -9.83932504e-01
8.09000000e+04 -9.90453051e-01
8.09000000e+04 -9.90456971e-01
8.10000000e+04 -9.97023839e-01
8.10000000e+04 -9.97027766e-01
8.11000000e+04 -1.00364094e+00
8.11000000e+04 -1.00364487e+00
8.12000000e+04 -1.01030431e+00
8.12000000e+04 -1.01030825e+00
8.13000000e+04 -1.01701391e+00
8.13000000e+04 -1.01701785e+00
8.14000000e+04 -1.02376967e+00
8.14000000e+04 -1.02377361e+00
8.15000000e+04 -1.03057149e+00
8.15000000e+04 -1.03057543e+00
8.16000000e+04 -1.03741927e+00
8.16000000e+04 -1.03742322e+00
8.17000000e+04 -1.04431290e+00
8.17000000e+04 -1.04431684e+00
8.18000000e+04 -1.05125221e+00
8.18000000e+04 -1.05125615e+00
8.19000000e+04 -1.05823705e+00
8.19000000e+04 -1.05824098e+00
8.20000000e+04 -1.06526723e+00
8.20000000e+04 -1.06527116e+00
8.21000000e+04 -1.07234254e+00
8.21000000e+04 -1.07234646e+00
8.22000000e+04 -1.07946274e+00
8.22000000e+04 -1.07946665e+00
8.23000000e+04 -1.08662759e+00
8.23000000e+04 -1.08663148e+00
8.24000000e+04 -1.09383679e+00
8.24000000e+04 -1.09384067e+00
8.25000000e+04 -1.10109004e+00
8.25000000e+04 -1.10109391e+00
8.26000000e+04 -1.10838702e+00
8.26000000e+04 -1.10839086e+00
8.27000000e+04 -1.11572735e+00
8.27000000e+04 -1.11573118e+00
8.28000000e+04 -1.12311067e+00
8.28000000e+04 -1.12311447e+00
8.29000000e+04 -1.13053654e+00
8.29000000e+04 -1.13054032e+00
8.30000000e+04 -1.13800453e+00
8.30000000e+04 -1.13800828e+00
8.31000000e+04 -1.14551416e+00
8.31000000e+04 -1.14551788e+00
8.32000000e+04 -1.15306493e+00
8.32000000e+04 -1.15306862e+00
8.33000000e+04 -1.16065629e+00
8.33000000e+04 -1.16065995e+00
8.34000000e+04 -1.16828769e+00
8.34000000e+04 -1.16829131e+00
8.35000000e+04 -1.17595851e+00
8.35000000e+04 -1.17596209e+00
8.36000000e+04 -1.18366813e+00
8.36000000e+04 -1.18367166e+00
8.37000000e+04 -1.19141585e+00
8.37000000e+04 -1.19141935e+00
8.38000000e+04 -1.19920099e+00
8.38000000e+04 -1.19920443e+00
8.39000000e+04 -1.20702278e+00
8.39000000e+04 -1.20702617e+00
8.40000000e+04 -1.21488045e+00
8.40000000e+04 -1.21488379e+00
8.41000000e+04 -1.22277316e+00
8.41000000e+04 -1.22277645e+00
8.42000000e+04 -1.23070007e+00
8.42000000e+04 -1.23070329e+00
8.43000000e+04 -1.23866025e+00
8.43000000e+04 -1.23866341e+00
8.44000000e+04 -1.24665277e+00
8.44000000e+04 -1.24665587e+00
8.45000000e+04 -1.25467664e+00
8.45000000e+04 -1.25467966e+00
8.46000000e+04 -1.26273083e+00
8.46000000e+04 -1.26273377e+00
8.47000000e+04 -1.27081424e+00
8.47000000e+04 -1.27081711e+00
8.48000000e+04 -1.27892578e+00
8.48000000e+04 -1.27892856e+00
8.49000000e+04 -1.28706425e+00
8.49000000e+04 -1.28706696e+00
8.50000000e+04 -1.29522846e+00
8.50000000e+04 -1.29523107e+00
8.51000000e+04 -1.30341713e+00
8.51000000e+04 -1.30341965e+00
8.52000000e+04 -1.31162895e+00
8.52000000e+04 -1.31163137e+00
8.53000000e+04 -1.31986255e+00
8.53000000e+04 -1.31986487e+00
8.54000000e+04 -1.32811653e+00
8.54000000e+04 -1.32811875e+00
8.55000000e+04 -1.33638942e+00
8.55000000e+04 -1.33639152e+00
8.56000000e+04 -1.34467969e+00
8.56000000e+04 -1.34468168e+00
8.57000000e+04 -1.35298578e+00
8.57000000e+04 -1.35298765e+00
8.58000000e+04 -1.36130606e+00
8.58000000e+04 -1.36130781e+00
8.59000000e+04 -1.36963886e+00
8.59000000e+04 -1.36964048e+00
8.60000000e+04 -1.37798243e+00
8.60000000e+04 -1.37798392e+00
8.61000000e+04 -1.38633498e+00
8.61000000e+04 -1.38633633e+00
8.62000000e+04 -1.39469467e+00
8.62000000e+04 -1.39469588e+00
8.63000000e+04 -1.40305959e+00
8.63000000e+04 -1.40306065e+00
8.64000000e+04 -1.41142777e+00
8.64000000e+04 -1.41142868e+00
8.65000000e+04 -1.41979720e+00
8.65000000e+04 -1.41979795e+00
8.66000000e+04 -1.42816578e+00
8.66000000e+04 -1.42816637e+00
8.67000000e+04 -1.43653139e+00
8.67000000e+04 -1.43653181e+00
8.68000000e+04 -1.44489181e+00
8.68000000e+04 -1.44489206e+00
8.69000000e+04 -1.45324479e+00
8.69000000e+04 -1.45324486e+00
8.70000000e+04 -1.46158799e+00
8.70000000e+04 -1.46158788e+00
8.71000000e+04 -1.46991905e+00
8.71000000e+04 -1.46991875e+00
8.72000000e+04 -1.47823550e+00
8.72000000e+04 -1.47823501e+00
8.73000000e+04 -1.48653486e+00
8.73000000e+04 -1.48653417e+00
8.74000000e+04 -1.49481453e+00
8.74000000e+04 -1.49481364e+00
8.75000000e+04 -1.50307191e+00
8.75000000e+04 -1.50307080e+00
8.76000000e+04 -1.51130428e+00
8.76000000e+04 -1.51130296e+00
8.77000000e+04 -1.51950891e+00
8.77000000e+04 -1.51950737e+00
8.78000000e+04 -1.52768296e+00
8.78000000e+04 -1.52768120e+00
8.79000000e+04 -1.53582358e+00
8.79000000e+04 -1.53582158e+00
8.80000000e+04 -1.54392782e+00
8.80000000e+04 -1.54392558e+00
8.81000000e+04 -1.55199267e+00
8.81000000e+04 -1.55199020e+00
8.82000000e+04 -1.56001509e+00
8.82000000e+04 -1.56001237e+00
8.83000000e+04 -1.56799195e+00
8.83000000e+04 -1.56798898e+00
8.84000000e+04 -1.57592009e+00
8.84000000e+04 -1.57591685e+00
8.85000000e+04 -1.58379625e+00
8.85000000e+04 -1.58379275e+00
8.86000000e+04 -1.59161715e+00
8.86000000e+04 -1.59161338e+00
8.87000000e+04 -1.59937944e+00
8.87000000e+04 -1.59937539e+00
8.88000000e+04 -1.60707971e+00
8.88000000e+04 -1.60707538e+00
8.89000000e+04 -1.61471450e+00
8.89000000e+04 -1.61470989e+00
8.90000000e+04 -1.62228030e+00
8.90000000e+04 -1.62227540e+00
8.91000000e+04 -1.62977354e+00
8.91000000e+04 -1.62976835e+00
8.92000000e+04 -1.63719060e+00
8.92000000e+04 -1.63718512e+00
8.93000000e+04 -1.64452783e+00
8.93000000e+04 -1.64452204e+00
8.94000000e+04 -1.65178149e+00
8.94000000e+04 -1.65177539e+00
8.95000000e+04 -1.65894784e+00
8.95000000e+04 -1.65894143e+00
8.96000000e+04 -1.66602306e+00
8.96000000e+04 -1.66601633e+00
8.97000000e+04 -1.67300331e+00
8.97000000e+04 -1.67299626e+00
8.98000000e+04 -1.67988469e+00
8.98000000e+04 -1.67987732e+00
8.99000000e+04 -1.68666329e+00
8.99000000e+04 -1.68665558e+00
9.00000000e+04 -1.69333513e+00
9.00000000e+04 -1.69332709e+00
9.01000000e+04 -1.69989621e+00
9.01000000e+04 -1.69988784e+00
9.02000000e+04 -1.70634251e+00
9.02000000e+04 -1.70633379e+00
9.03000000e+04 -1.71266996e+00
9.03000000e+04 -1.71266090e+00
9.04000000e+04 -1.71887448e+00
9.04000000e+04 -1.71886507e+00
9.05000000e+04 -1.72495195e+00
9.05000000e+04 -1.72494219e+00
9.06000000e+04 -1.73089824e+00
9.06000000e+04 -1.73088813e+00
9.07000000e+04 -1.73670920e+00
9.07000000e+04 -1.73669874e+00
9.08000000e+04 -1.74238066e+00
9.08000000e+04 -1.74236984e+00
9.09000000e+04 -1.74790843e+00
9.09000000e+04 -1.74789726e+00
9.10000000e+04 -1.75328834e+00
9.10000000e+04 -1.75327680e+00
9.11000000e+04 -1.75851618e+00
9.11000000e+04 -1.75850428e+00
9.12000000e+04 -1.76358775e+00
9.12000000e+04 -1.76357549e+00
9.13000000e+04 -1.76849885e+00
9.13000000e+04 -1.76848623e+00
9.14000000e+04 -1.77324529e+00
9.14000000e+04 -1.77323231e+00
9.15000000e+04 -1.77782289e+00
9.15000000e+04 -1.77780953e+00
9.16000000e+04 -1.78222745e+00
9.16000000e+04 -1.78221374e+00
9.17000000e+04 -1.78645483e+00
9.17000000e+04 -1.78644075e+00
9.18000000e+04 -1.79050088e+00
9.18000000e+04 -1.79048643e+00
9.19000000e+04 -1.79436147e+00
9.19000000e+04 -1.79434666e+00
9.20000000e+04 -1.79803251e+00
9.20000000e+04 -1.79801735e+00
9.21000000e+04 -1.80150995e+00
9.21000000e+04 -1.80149442e+00
9.22000000e+04 -1.80478974e+00
9.22000000e+04 -1.80477386e+00
9.23000000e+04 -1.80786791e+00
9.23000000e+04 -1.80785167e+00
9.24000000e+04 -1.81074049e+00
9.24000000e+04 -1.81072389e+00
9.25000000e+04 -1.81340359e+00
9.25000000e+04 -1.81338664e+00
9.26000000e+04 -1.81585335e+00
9.26000000e+04 -1.81583606e+00
9.27000000e+04 -1.81808599e+00
9.27000000e+04 -1.81806836e+00
9.28000000e+04 -1.82009776e+00
9.28000000e+04 -1.82007979e+00
9.29000000e+04 -1.82188500e+00
9.29000000e+04 -1.82186669e+00
9.30000000e+04 -1.82344409e+00
9.30000000e+04 -1.82342546e+00
9.31000000e+04 -1.82477151e+00
9.31000000e+04 -1.82475256e+00
9.32000000e+04 -1.82586381e+00
9.32000000e+04 -1.82584453e+00
9.33000000e+04 -1.82671760e+00
9.33000000e+04 -1.82669801e+00
9.34000000e+04 -1.82732960e+00
9.34000000e+04 -1.82730971e+00
9.35000000e+04 -1.82769661e+00
9.35000000e+04 -1.82767642e+00
9.36000000e+04 -1.82781553e+00
9.36000000e+04 -1.82779504e+00
9.37000000e+04 -1.82768335e+00
9.37000000e+04 -1.82766258e+00
9.38000000e+04 -1.82729716e+00
9.38000000e+04 -1.82727611e+00
9.39000000e+04 -1.82665417e+00
9.39000000e+04 -1.82663285e+00
9.40000000e+04 -1.82575169e+00
9.40000000e+04 -1.82573011e+00
9.41000000e+04 -1.82458715e+00
9.41000000e+04 -1.82456532e+00
9.42000000e+04 -1.82315809e+00
9.42000000e+04 -1.82313602e+00
9.43000000e+04 -1.82146220e+00
9.43000000e+04 -1.82143990e+00
9.44000000e+04 -1.81949726e+00
9.44000000e+04 -1.81947473e+00
9.45000000e+04 -1.81726121e+00
9.45000000e+04 -1.81723847e+00
9.46000000e+04 -1.81475210e+00
9.46000000e+04 -1.81472916e+00
9.47000000e+04 -1.81196815e+00
9.47000000e+04 -1.81194502e+00
9.48000000e+04 -1.80890769e+00
9.48000000e+04 -1.80888439e+00
9.49000000e+04 -1.80556923e+00
9.49000000e+04 -1.80554575e+00
9.50000000e+04 -1.80195139e+00
9.50000000e+04 -1.80192776e+00
9.51000000e+04 -1.79805297e+00
9.51000000e+04 -1.79802920e+00
9.52000000e+04 -1.79387293e+00
9.52000000e+04 -1.79384903e+00
9.53000000e+04 -1.78941037e+00
9.53000000e+04 -1.78938635e+00
9.54000000e+04 -1.78466456e+00
9.54000000e+04 -1.78464045e+00
9.55000000e+04 -1.77963495e+00
9.55000000e+04 -1.77961074e+00
9.56000000e+04 -1.77432114e+00
9.56000000e+04 -1.77429686e+00
9.57000000e+04 -1.76872290e+00
9.57000000e+04 -1.76869856e+00
9.58000000e+04 -1.76284020e+00
9.58000000e+04 -1.76281581e+00
9.59000000e+04 -1.75667315e+00
9.59000000e+04 -1.75664873e+00
9.60000000e+04 -1.75022207e+00
9.60000000e+04 -1.75019763e+00
9.61000000e+04 -1.74348744e+00
9.61000000e+04 -1.74346300e+00
9.62000000e+04 -1.73646994e+00
9.62000000e+04 -1.73644551e+00
9.63000000e+04 -1.72917043e+00
9.63000000e+04 -1.72914603e+00
9.64000000e+04 -1.72158994e+00
9.64000000e+04 -1.72156558e+00
9.65000000e+04 -1.71372971e+00
9.65000000e+04 -1.71370542e+00
9.66000000e+04 -1.70559117e+00
9.66000000e+04 -1.70556696e+00
9.67000000e+04 -1.69717593e+00
9.67000000e+04 -1.69715181e+00
9.68000000e+04 -1.68848580e+00
9.68000000e+04 -1.68846179e+00
9.69000000e+04 -1.67952278e+00
9.69000000e+04 -1.67949890e+00
9.70000000e+04 -1.67028907e+00
9.70000000e+04 -1.67026533e+00
9.71000000e+04 -1.66078705e+00
9.71000000e+04 -1.66076348e+00
9.72000000e+04 -1.65101933e+00
9.72000000e+04 -1.65099593e+00
9.73000000e+04 -1.64098868e+00
9.73000000e+04 -1.64096547e+00
9.74000000e+04 -1.63069807e+00
9.74000000e+04 -1.63067508e+00
9.75000000e+04 -1.62015070e+00
9.75000000e+04 -1.62012794e+00
9.76000000e+04 -1.60934993e+00
9.76000000e+04 -1.60932742e+00
9.77000000e+04 -1.59829933e+00
9.77000000e+04 -1.59827709e+00
9.78000000e+04 -1.58700267e+00
9.78000000e+04 -1.58698070e+00
9.79000000e+04 -1.57546389e+00
9.79000000e+04 -1.57544222e+00
9.80000000e+04 -1.56368716e+00
9.80000000e+04 -1.56366580e+00
9.81000000e+04 -1.55167680e+00
9.81000000e+04 -1.55165578e+00
9.82000000e+04 -1.53943735e+00
9.82000000e+04 -1.53941668e+00
9.83000000e+04 -1.52697354e+00
9.83000000e+04 -1.52695324e+00
9.84000000e+04 -1.51429026e+00
9.84000000e+04 -1.51427034e+00
9.85000000e+04 -1.50139261e+00
9.85000000e+04 -1.50137309e+00
9.86000000e+04 -1.48828585e+00
9.86000000e+04 -1.48826675e+00
9.87000000e+04 -1.47497544e+00
9.87000000e+04 -1.47495677e+00
9.88000000e+04 -1.46146699e+00
9.88000000e+04 -1.46144877e+00
9.89000000e+04 -1.44776630e+00
9.89000000e+04 -1.44774855e+00
9.90000000e+04 -1.43387935e+00
9.90000000e+04 -1.43386207e+00
9.91000000e+04 -1.41981224e+00
9.91000000e+04 -1.41979546e+00
9.92000000e+04 -1.40557129e+00
9.92000000e+04 -1.40555502e+00
9.93000000e+04 -1.39116292e+00
9.93000000e+04 -1.39114717e+00
9.94000000e+04 -1.37659373e+00
9.94000000e+04 -1.37657853e+00
9.95000000e+04 -1.36187047e+00
9.95000000e+04 -1.36185582e+00
9.96000000e+04 -1.34700002e+00
9.96000000e+04 -1.34698593e+00
9.97000000e+04 -1.33198938e+00
9.97000000e+04 -1.33197587e+00
9.98000000e+04 -1.31684571e+00
9.98000000e+04 -1.31683279e+00
9.99000000e+04 -1.30157626e+00
9.99000000e+04 -1.30156395e+00
1.00000000e+05 -1.28618842e+00
1.00000000e+05 -1.28617672e+00
1.00100000e+05 -1.27068967e+00
1.00100000e+05 -1.27067859e+00
1.00200000e+05 -1.25508759e+00
1.00200000e+05 -1.25507715e+00
1.00300000e+05 -1.23938986e+00
1.00300000e+05 -1.23938007e+00
1.00400000e+05 -1.22360424e+00
1.00400000e+05 -1.22359510e+00
1.00500000e+05 -1.20773856e+00
1.00500000e+05 -1.20773008e+00
1.00600000e+05 -1.19180071e+00
1.00600000e+05 -1.19179289e+00
1.00700000e+05 -1.17579864e+00
1.00700000e+05 -1.17579150e+00
1.00800000e+05 -1.15974035e+00
1.00800000e+05 -1.15973388e+00
1.00900000e+05 -1.14363385e+00
1.00900000e+05 -1.14362807e+00
1.01000000e+05 -1.12748721e+00
1.01000000e+05 -1.12748211e+00
1.01100000e+05 -1.11130846e+00
1.01100000e+05 -1.11130405e+00
1.01200000e+05 -1.09510568e+00
1.01200000e+05 -1.09510195e+00
1.01300000e+05 -1.07888689e+00
1.01300000e+05 -1.07888385e+00
1.01400000e+05 -1.06266011e+00
1.01400000e+05 -1.06265777e+00
1.01500000e+05 -1.04643332e+00
1.01500000e+05 -1.04643166e+00
1.01600000e+05 -1.03021442e+00
1.01600000e+05 -1.03021344e+00
1.01700000e+05 -1.01401127e+00
1.01700000e+05 -1.01401096e+00
1.01800000e+05 -9.97831626e-01
1.01800000e+05 -9.97831990e-01
1.01900000e+05 -9.81683151e-01
1.01900000e+05 -9.81684178e-01
1.02000000e+05 -9.65573396e-01
1.02000000e+05 -9.65575076e-01
1.02100000e+05 -9.49509778e-01
1.02100000e+05 -9.49512101e-01
1.02200000e+05 -9.33499570e-01
1.02200000e+05 -9.33502523e-01
1.02300000e+05 -9.17549879e-01
1.02300000e+05 -9.17553450e-01
1.02400000e+05 -9.01667638e-01
1.02400000e+05 -9.01671811e-01
1.02500000e+05 -8.85859578e-01
1.02500000e+05 -8.85864337e-01
1.02600000e+05 -8.70132223e-01
1.02600000e+05 -8.70137550e-01
1.02700000e+05 -8.54491863e-01
1.02700000e+05 -8.54497739e-01
1.02800000e+05 -8.38944544e-01
1.02800000e+05 -8.38950948e-01
1.02900000e+05 -8.23496049e-01
1.02900000e+05 -8.23502957e-01
1.03000000e+05 -8.08151878e-01
1.03000000e+05 -8.08159267e-01
1.03100000e+05 -7.92917239e-01
1.03100000e+05 -7.92925083e-01
1.03200000e+05 -7.77797024e-01
1.03200000e+05 -7.77805296e-01
1.03300000e+05 -7.62795798e-01
1.03300000e+05 -7.62804470e-01
1.03400000e+05 -7.47917784e-01
1.03400000e+05 -7.47926826e-01
1.03500000e+05 -7.33166845e-01
1.03500000e+05 -7.33176224e-01
1.03600000e+05 -7.18546471e-01
1.03600000e+05 -7.18556156e-01
1.03700000e+05 -7.04059767e-01
1.03700000e+05 -7.04069724e-01
1.03800000e+05 -6.89709442e-01
1.03800000e+05 -6.89719636e-01
1.03900000e+05 -6.75497793e-01
1.03900000e+05 -6.75508188e-01
1.04000000e+05 -6.61426698e-01
1.04000000e+05 -6.61437256e-01
1.04100000e+05 -6.47497606e-01
1.04100000e+05 -6.47508289e-01
1.04200000e+05 -6.33711528e-01
1.04200000e+05 -6.33722298e-01
1.04300000e+05 -6.20069033e-01
1.04300000e+05 -6.20079850e-01
1.04400000e+05 -6.06570240e-01
1.04400000e+05 -6.06581064e-01
1.04500000e+05 -5.93214815e-01
1.04500000e+05 -5.93225607e-01
1.04600000e+05 -5.80001972e-01
1.04600000e+05 -5.80012691e-01
1.04700000e+05 -5.66930469e-01
1.04700000e+05 -5.66941074e-01
1.04800000e+05 -5.53998611e-01
1.04800000e+05 -5.54009062e-01
1.04900000e+05 -5.41204254e-01
1.04900000e+05 -5.41214511e-01
1.05000000e+05 -5.28544811e-01
1.05000000e+05 -5.28554834e-01
1.05100000e+05 -5.16017255e-01
1.05100000e+05 -5.16027006e-01
1.05200000e+05 -5.03618134e-01
1.05200000e+05 -5.03627574e-01
1.05300000e+05 -4.91343577e-01
1.05300000e+05 -4.91352668e-01
1.05400000e+05 -4.79189311e-01
1.05400000e+05 -4.79198017e-01
1.05500000e+05 -4.67150671e-01
1.05500000e+05 -4.67158958e-01
1.05600000e+05 -4.55222621e-01
1.05600000e+05 -4.55230456e-01
1.05700000e+05 -4.43399773e-01
1.05700000e+05 -4.43407123e-01
1.05800000e+05 -4.31676402e-01
1.05800000e+05 -4.31683237e-01
1.05900000e+05 -4.20046472e-01
1.05900000e+05 -4.20052765e-01
1.06000000e+05 -4.08503659e-01
1.06000000e+05 -4.08509384e-01
1.06100000e+05 -3.97041374e-01
1.06100000e+05 -3.97046507e-01
1.06200000e+05 -3.85652791e-01
1.06200000e+05 -3.85657310e-01
1.06300000e+05 -3.74330872e-01
1.06300000e+05 -3.74334759e-01
1.06400000e+05 -3.63068397e-01
1.06400000e+05 -3.63071635e-01
1.06500000e+05 -3.51857992e-01
1.06500000e+05 -3.51860567e-01
1.06600000e+05 -3.40692157e-01
1.06600000e+05 -3.40694058e-01
1.06700000e+05 -3.29563299e-01
1.06700000e+05 -3.29564518e-01
1.06800000e+05 -3.18463760e-01
1.06800000e+05 -3.18464291e-01
1.06900000e+05 -3.07385849e-01
1.06900000e+05 -3.07385689e-01
1.07000000e+05 -2.96321868e-01
1.07000000e+05 -2.96321016e-01
1.07100000e+05 -2.85264147e-01
1.07100000e+05 -2.85262606e-01
1.07200000e+05 -2.74205071e-01
1.07200000e+05 -2.74202844e-01
1.07300000e+05 -2.63137106e-01
1.07300000e+05 -2.63134203e-01
1.07400000e+05 -2.52052833e-01
1.07400000e+05 -2.52049262e-01
1.07500000e+05 -2.40944967e-01
1.07500000e+05 -2.40940740e-01
1.07600000e+05 -2.29806389e-01
1.07600000e+05 -2.29801522e-01
1.07700000e+05 -2.18630166e-01
1.07700000e+05 -2.18624676e-01
1.07800000e+05 -2.07409579e-01
1.07800000e+05 -2.07403483e-01
1.07900000e+05 -1.96138136e-01
1.07900000e+05 -1.96131455e-01
1.08000000e+05 -1.84809599e-01
1.08000000e+05 -1.84802356e-01
1.08100000e+05 -1.73418000e-01
1.08100000e+05 -1.73410219e-01
1.08200000e+05 -1.61957655e-01
1.08200000e+05 -1.61949362e-01
1.08300000e+05 -1.50423181e-01
1.08300000e+05 -1.50414402e-01
1.08400000e+05 -1.38809506e-01
1.08400000e+05 -1.38800269e-01
1.08500000e+05 -1.27111881e-01
1.08500000e+05 -1.27102215e-01
1.08600000e+05 -1.15325891e-01
1.08600000e+05 -1.15315824e-01
1.08700000e+05 -1.03447455e-01
1.08700000e+05 -1.03437019e-01
1.08800000e+05 -9.14728391e-02
1.08800000e+05 -9.14620647e-02
1.08900000e+05 -7.93986549e-02
1.08900000e+05 -7.93875727e-02
1.09000000e+05 -6.72218621e-02
1.09000000e+05 -6.72105033e-02
1.09100000e+05 -5.49397689e-02
1.09100000e+05 -5.49281645e-02
1.09200000e+05 -4.25500296e-02
1.09200000e+05 -4.25382107e-02
1.09300000e+05 -3.00506422e-02
1.09300000e+05 -3.00386395e-02
1.09400000e+05 -1.74399433e-02
1.09400000e+05 -1.74277869e-02
1.09500000e+05 -4.71660220e-03
1.09500000e+05 -4.70432214e-03
1.09600000e+05 8.12038562e-03
1.09600000e+05 8.13276023e-03
1.09700000e+05 2.10717072e-02
1.09700000e+05 2.10841478e-02
1.09800000e+05 3.41377407e-02
1.09800000e+05 3.41502198e-02
1.09900000e+05 4.73185661e-02
1.09900000e+05 4.73310568e-02
1.10000000e+05 6.06139751e-02
1.10000000e+05 6.06264514e-02
1.10100000e+05 7.40234828e-02
1.10100000e+05 7.40359201e-02
1.10200000e+05 8.75463401e-02
1.10200000e+05 8.75587144e-02
1.10300000e+05 1.01181545e-01
1.10300000e+05 1.01193834e-01
1.10400000e+05 1.14927857e-01
1.10400000e+05 1.14940038e-01
1.10500000e+05 1.28783808e-01
1.10500000e+05 1.28795861e-01
1.10600000e+05 1.42747716e-01
1.10600000e+05 1.42759622e-01
1.10700000e+05 1.56817699e-01
1.10700000e+05 1.56829440e-01
1.10800000e+05 1.70991689e-01
1.10800000e+05 1.71003248e-01
1.10900000e+05 1.85267441e-01
1.10900000e+05 1.85278802e-01
1.11000000e+05 1.99642552e-01
1.11000000e+05 1.99653700e-01
1.11100000e+05 2.14114467e-01
1.11100000e+05 2.14125389e-01
1.11200000e+05 2.28680498e-01
1.11200000e+05 2.28691180e-01
1.11300000e+05 2.43337829e-01
1.11300000e+05 2.43348261e-01
1.11400000e+05 2.58083536e-01
1.11400000e+05 2.58093708e-01
1.11500000e+05 2.72914591e-01
1.11500000e+05 2.72924492e-01
1.11600000e+05 2.87827877e-01
1.11600000e+05 2.87837500e-01
1.11700000e+05 3.02820198e-01
1.11700000e+05 3.02829534e-01
1.11800000e+05 3.17888287e-01
1.11800000e+05 3.17897330e-01
1.11900000e+05 3.33028818e-01
1.11900000e+05 3.33037563e-01
1.12000000e+05 3.48238415e-01
1.12000000e+05 3.48246857e-01
1.12100000e+05 3.63513660e-01
1.12100000e+05 3.63521793e-01
1.12200000e+05 3.78851097e-01
1.12200000e+05 3.78858920e-01
1.12300000e+05 3.94247250e-01
1.12300000e+05 3.94254759e-01
1.12400000e+05 4.09698618e-01
1.12400000e+05 4.09705811e-01
1.12500000e+05 4.25201691e-01
1.12500000e+05 4.25208566e-01
1.12600000e+05 4.40752950e-01
1.12600000e+05 4.40759506e-01
1.12700000e+05 4.56348877e-01
1.12700000e+05 4.56355114e-01
1.12800000e+05 4.71985957e-01
1.12800000e+05 4.71991875e-01
1.12900000e+05 4.87660685e-01
1.12900000e+05 4.87666284e-01
1.13000000e+05 5.03369571e-01
1.13000000e+05 5.03374851e-01
1.13100000e+05 5.19109139e-01
1.13100000e+05 5.19114102e-01
1.13200000e+05 5.34875937e-01
1.13200000e+05 5.34880585e-01
1.13300000e+05 5.50666536e-01
1.13300000e+05 5.50670870e-01
1.13400000e+05 5.66477534e-01
1.13400000e+05 5.66481557e-01
1.13500000e+05 5.82305560e-01
1.13500000e+05 5.82309273e-01
1.13600000e+05 5.98147273e-01
1.13600000e+05 5.98150678e-01
1.13700000e+05 6.13999364e-01
1.13700000e+05 6.14002464e-01
1.13800000e+05 6.29858562e-01
1.13800000e+05 6.29861360e-01
1.13900000e+05 6.45721630e-01
1.13900000e+05 6.45724129e-01
1.14000000e+05 6.61585367e-01
1.14000000e+05 6.61587570e-01
1.14100000e+05 6.77446613e-01
1.14100000e+05 6.77448521e-01
1.14200000e+05 6.93302241e-01
1.14200000e+05 6.93303859e-01
1.14300000e+05 7.09149166e-01
1.14300000e+05 7.09150496e-01
1.14400000e+05 7.24984339e-01
1.14400000e+05 7.24985385e-01
1.14500000e+05 7.40804752e-01
1.14500000e+05 7.40805516e-01
1.14600000e+05 7.56607431e-01
1.14600000e+05 7.56607916e-01
1.14700000e+05 7.72389442e-01
1.14700000e+05 7.72389651e-01
1.14800000e+05 7.88147887e-01
1.14800000e+05 7.88147823e-01
1.14900000e+05 8.03879904e-01
1.14900000e+05 8.03879570e-01
1.15000000e+05 8.19582667e-01
1.15000000e+05 8.19582066e-01
1.15100000e+05 8.35253384e-01
1.15100000e+05 8.35252518e-01
1.15200000e+05 8.50889298e-01
1.15200000e+05 8.50888169e-01
1.15300000e+05 8.66487682e-01
1.15300000e+05 8.66486294e-01
1.15400000e+05 8.82045845e-01
1.15400000e+05 8.82044200e-01
1.15500000e+05 8.97561123e-01
1.15500000e+05 8.97559223e-01
1.15600000e+05 9.13030885e-01
1.15600000e+05 9.13028732e-01
1.15700000e+05 9.28452526e-01
1.15700000e+05 9.28450123e-01
1.15800000e+05 9.43823471e-01
1.15800000e+05 9.43820820e-01
1.15900000e+05 9.59141170e-01
1.15900000e+05 9.59138273e-01
1.16000000e+05 9.74403098e-01
1.16000000e+05 9.74399956e-01
1.16100000e+05 9.89606756e-01
1.16100000e+05 9.89603371e-01
1.16200000e+05 1.00474966e+00
1.16200000e+05 1.00474604e+00
1.16300000e+05 1.01982937e+00
1.16300000e+05 1.01982550e+00
1.16400000e+05 1.03484343e+00
1.16400000e+05 1.03483933e+00
1.16500000e+05 1.04978943e+00
1.16500000e+05 1.04978509e+00
1.16600000e+05 1.06466498e+00
1.16600000e+05 1.06466040e+00
1.16700000e+05 1.07946768e+00
1.16700000e+05 1.07946287e+00
1.16800000e+05 1.09419517e+00
1.16800000e+05 1.09419013e+00
1.16900000e+05 1.10884510e+00
1.16900000e+05 1.10883982e+00
1.17000000e+05 1.12341513e+00
1.17000000e+05 1.12340961e+00
1.17100000e+05 1.13790289e+00
1.17100000e+05 1.13789715e+00
1.17200000e+05 1.15230604e+00
1.17200000e+05 1.15230006e+00
1.17300000e+05 1.16662224e+00
1.17300000e+05 1.16661603e+00
1.17400000e+05 1.18084924e+00
1.17400000e+05 1.18084281e+00
1.17500000e+05 1.19498495e+00
1.17500000e+05 1.19497832e+00
1.17600000e+05 1.20902735e+00
1.17600000e+05 1.20902050e+00
1.17700000e+05 1.22297411e+00
1.17700000e+05 1.22296699e+00
1.17800000e+05 1.23682215e+00
1.17800000e+05 1.23681465e+00
1.17900000e+05 1.25056740e+00
1.17900000e+05 1.25055946e+00
1.18000000e+05 1.26420550e+00
1.18000000e+05 1.26419718e+00
1.18100000e+05 1.27773377e+00
1.18100000e+05 1.27772542e+00
1.18200000e+05 1.29115407e+00
1.18200000e+05 1.29114629e+00
1.18300000e+05 1.30447499e+00
1.18300000e+05 1.30446846e+00
1.18400000e+05 1.31771127e+00
1.18400000e+05 1.31770636e+00
1.18500000e+05 1.33087910e+00
1.18500000e+05 1.33087550e+00
1.18600000e+05 1.34398810e+00
1.18600000e+05 1.34398462e+00
1.18700000e+05 1.35703297e+00
1.18700000e+05 1.35702781e+00
1.18800000e+05 1.36998938e+00
1.18800000e+05 1.36998075e+00
1.18900000e+05 1.38281706e+00
1.18900000e+05 1.38280393e+00
1.19000000e+05 1.39546985e+00
1.19000000e+05 1.39545245e+00
1.19100000e+05 1.40790891e+00
1.19100000e+05 1.40788868e+00
1.19200000e+05 1.42011331e+00
1.19200000e+05 1.42009234e+00
1.19300000e+05 1.43208371e+00
1.19300000e+05 1.43206397e+00
1.19400000e+05 1.44383828e+00
1.19400000e+05 1.44382093e+00
1.19500000e+05 1.45540347e+00
1.19500000e+05 1.45538873e+00
1.19600000e+05 1.46680447e+00
1.19600000e+05 1.46679177e+00
1.19700000e+05 1.47805886e+00
1.19700000e+05 1.47804728e+00
1.19800000e+05 1.48917492e+00
1.19800000e+05 1.48916365e+00
1.19900000e+05 1.50015358e+00
1.19900000e+05 1.50014209e+00
1.20000000e+05 1.51099173e+00
1.20000000e+05 1.51097982e+00
1.20100000e+05 1.52168505e+00
1.20100000e+05 1.52167272e+00
1.20200000e+05 1.53222955e+00
1.20200000e+05 1.53221684e+00
1.20300000e+05 1.54262184e+00
1.20300000e+05 1.54260882e+00
1.20400000e+05 1.55285894e+00
1.20400000e+05 1.55284562e+00
1.20500000e+05 1.56293795e+00
1.20500000e+05 1.56292432e+00
1.20600000e+05 1.57285587e+00
1.20600000e+05 1.57284192e+00
1.20700000e+05 1.58260962e+00
1.20700000e+05 1.58259535e+00
1.20800000e+05 1.59219610e+00
1.20800000e+05 1.59218149e+00
1.20900000e+05 1.60161215e+00
1.20900000e+05 1.60159722e+00
1.21000000e+05 1.61085465e+00
1.21000000e+05 1.61083940e+00
1.21100000e+05 1.61992047e+00
1.21100000e+05 1.61990488e+00
1.21200000e+05 1.62880645e+00
1.21200000e+05 1.62879053e+00
1.21300000e+05 1.63750945e+00
1.21300000e+05 1.63749319e+00
1.21400000e+05 1.64602629e+00
1.21400000e+05 1.64600970e+00
1.21500000e+05 1.65435382e+00
1.21500000e+05 1.65433689e+00
1.21600000e+05 1.66248887e+00
1.21600000e+05 1.66247161e+00
1.21700000e+05 1.67042828e+00
1.21700000e+05 1.67041069e+00
1.21800000e+05 1.67816889e+00
1.21800000e+05 1.67815096e+00
1.21900000e+05 1.68570753e+00
1.21900000e+05 1.68568927e+00
1.22000000e+05 1.69304106e+00
1.22000000e+05 1.69302246e+00
1.22100000e+05 1.70016630e+00
1.22100000e+05 1.70014736e+00
1.22200000e+05 1.70708011e+00
1.22200000e+05 1.70706084e+00
1.22300000e+05 1.71377933e+00
1.22300000e+05 1.71375972e+00
1.22400000e+05 1.72026081e+00
1.22400000e+05 1.72024085e+00
1.22500000e+05 1.72652137e+00
1.22500000e+05 1.72650108e+00
1.22600000e+05 1.73255787e+00
1.22600000e+05 1.73253724e+00
1.22700000e+05 1.73836714e+00
1.22700000e+05 1.73834616e+00
1.22800000e+05 1.74394601e+00
1.22800000e+05 1.74392469e+00
1.22900000e+05 1.74929132e+00
1.22900000e+05 1.74926966e+00
1.23000000e+05 1.75439991e+00
1.23000000e+05 1.75437790e+00
1.23100000e+05 1.75926861e+00
1.23100000e+05 1.75924626e+00
1.23200000e+05 1.76389427e+00
1.23200000e+05 1.76387158e+00
1.23300000e+05 1.76827375e+00
1.23300000e+05 1.76825073e+00
1.23400000e+05 1.77240394e+00
1.23400000e+05 1.77238057e+00
1.23500000e+05 1.77628174e+00
1.23500000e+05 1.77625804e+00
1.23600000e+05 1.77990409e+00
1.23600000e+05 1.77988005e+00
1.23700000e+05 1.78326796e+00
1.23700000e+05 1.78324359e+00
1.23800000e+05 1.78637039e+00
1.23800000e+05 1.78634570e+00
1.23900000e+05 1.78920846e+00
1.23900000e+05 1.78918345e+00
1.24000000e+05 1.79177932e+00
1.24000000e+05 1.79175400e+00
1.24100000e+05 1.79408019e+00
1.24100000e+05 1.79405456e+00
1.24200000e+05 1.79610835e+00
1.24200000e+05 1.79608243e+00
1.24300000e+05 1.79786118e+00
1.24300000e+05 1.79783496e+00
1.24400000e+05 1.79933613e+00
1.24400000e+05 1.79930962e+00
1.24500000e+05 1.80053071e+00
1.24500000e+05 1.80050393e+00
1.24600000e+05 1.80144254e+00
1.24600000e+05 1.80141549e+00
1.24700000e+05 1.80206928e+00
1.24700000e+05 1.80204197e+00
1.24800000e+05 1.80240869e+00
1.24800000e+05 1.80238113e+00
1.24900000e+05 1.80245858e+00
1.24900000e+05 1.80243076e+00
1.25000000e+05 1.80221680e+00
1.25000000e+05 1.80218874e+00
1.25100000e+05 1.80168127e+00
1.25100000e+05 1.80165297e+00
1.25200000e+05 1.80084996e+00
1.25200000e+05 1.80082142e+00
1.25300000e+05 1.79972085e+00
1.25300000e+05 1.79969208e+00
1.25400000e+05 1.79829199e+00
1.25400000e+05 1.79826299e+00
1.25500000e+05 1.79656145e+00
1.25500000e+05 1.79653222e+00
1.25600000e+05 1.79452734e+00
1.25600000e+05 1.79449788e+00
1.25700000e+05 1.79218781e+00
1.25700000e+05 1.79215814e+00
1.25800000e+05 1.78954110e+00
1.25800000e+05 1.78951122e+00
1.25900000e+05 1.78658547e+00
1.25900000e+05 1.78655538e+00
1.26000000e+05 1.78331929e+00
1.26000000e+05 1.78328901e+00
1.26100000e+05 1.77974103e+00
1.26100000e+05 1.77971057e+00
1.26200000e+05 1.77584928e+00
1.26200000e+05 1.77581865e+00
1.26300000e+05 1.77164277e+00
1.26300000e+05 1.77161199e+00
1.26400000e+05 1.76712038e+00
1.26400000e+05 1.76708946e+00
1.26500000e+05 1.76228118e+00
1.26500000e+05 1.76225014e+00
1.26600000e+05 1.75712442e+00
1.26600000e+05 1.75709328e+00
1.26700000e+05 1.75164957e+00
1.26700000e+05 1.75161836e+00
1.26800000e+05 1.74585630e+00
1.26800000e+05 1.74582503e+00
1.26900000e+05 1.73974449e+00
1.26900000e+05 1.73971319e+00
1.27000000e+05 1.73331423e+00
1.27000000e+05 1.73328292e+00
1.27100000e+05 1.72656581e+00
1.27100000e+05 1.72653450e+00
1.27200000e+05 1.71949968e+00
1.27200000e+05 1.71946840e+00
1.27300000e+05 1.71211647e+00
1.27300000e+05 1.71208523e+00
1.27400000e+05 1.70441692e+00
1.27400000e+05 1.70438572e+00
1.27500000e+05 1.69640188e+00
1.27500000e+05 1.69637074e+00
1.27600000e+05 1.68807227e+00
1.27600000e+05 1.68804121e+00
1.27700000e+05 1.67942907e+00
1.27700000e+05 1.67939808e+00
1.27800000e+05 1.67047327e+00
1.27800000e+05 1.67044234e+00
1.27900000e+05 1.66120586e+00
1.27900000e+05 1.66117500e+00
1.28000000e+05 1.65162781e+00
1.28000000e+05 1.65159703e+00
1.28100000e+05 1.64174011e+00
1.28100000e+05 1.64170939e+00
1.28200000e+05 1.63154371e+00
1.28200000e+05 1.63151306e+00
1.28300000e+05 1.62103958e+00
1.28300000e+05 1.62100900e+00
1.28400000e+05 1.61022871e+00
1.28400000e+05 1.61019821e+00
1.28500000e+05 1.59911219e+00
1.28500000e+05 1.59908177e+00
1.28600000e+05 1.58769118e+00
1.28600000e+05 1.58766086e+00
1.28700000e+05 1.57596700e+00
1.28700000e+05 1.57593681e+00
1.28800000e+05 1.56394119e+00
1.28800000e+05 1.56391114e+00
1.28900000e+05 1.55161551e+00
1.28900000e+05 1.55158564e+00
1.29000000e+05 1.53899204e+00
1.29000000e+05 1.53896236e+00
1.29100000e+05 1.52607315e+00
1.29100000e+05 1.52604371e+00
1.29200000e+05 1.51286157e+00
1.29200000e+05 1.51283242e+00
1.29300000e+05 1.49936040e+00
1.29300000e+05 1.49933156e+00
1.29400000e+05 1.48557307e+00
1.29400000e+05 1.48554458e+00
1.29500000e+05 1.47150335e+00
1.29500000e+05 1.47147525e+00
1.29600000e+05 1.45715531e+00
1.29600000e+05 1.45712762e+00
1.29700000e+05 1.44253323e+00
1.29700000e+05 1.44250598e+00
1.29800000e+05 1.42764160e+00
1.29800000e+05 1.42761480e+00
1.29900000e+05 1.41248499e+00
1.29900000e+05 1.41245865e+00
1.30000000e+05 1.39706799e+00
1.30000000e+05 1.39704210e+00
1.30100000e+05 1.38139512e+00
1.30100000e+05 1.38136967e+00
1.30200000e+05 1.36547078e+00
1.30200000e+05 1.36544576e+00
1.30300000e+05 1.34929916e+00
1.30300000e+05 1.34927455e+00
1.30400000e+05 1.33288421e+00
1.30400000e+05 1.33285997e+00
1.30500000e+05 1.31622959e+00
1.30500000e+05 1.31620570e+00
1.30600000e+05 1.29933870e+00
1.30600000e+05 1.29931513e+00
1.30700000e+05 1.28221466e+00
1.30700000e+05 1.28219139e+00
1.30800000e+05 1.26486039e+00
1.30800000e+05 1.26483740e+00
1.30900000e+05 1.24727868e+00
1.30900000e+05 1.24725596e+00
1.31000000e+05 1.22947226e+00
1.31000000e+05 1.22944981e+00
1.31100000e+05 1.21144391e+00
1.31100000e+05 1.21142175e+00
1.31200000e+05 1.19319662e+00
1.31200000e+05 1.19317477e+00
1.31300000e+05 1.17473363e+00
1.31300000e+05 1.17471214e+00
1.31400000e+05 1.15605864e+00
1.31400000e+05 1.15603755e+00
1.31500000e+05 1.13717582e+00
1.31500000e+05 1.13715519e+00
1.31600000e+05 1.11808992e+00
1.31600000e+05 1.11806981e+00
1.31700000e+05 1.09880632e+00
1.31700000e+05 1.09878681e+00
1.31800000e+05 1.07933103e+00
1.31800000e+05 1.07931218e+00
1.31900000e+05 1.05967065e+00
1.31900000e+05 1.05965252e+00
1.32000000e+05 1.03983231e+00
1.32000000e+05 1.03981495e+00
1.32100000e+05 1.01982355e+00
1.32100000e+05 1.01980701e+00
1.32200000e+05 9.99652209e-01
1.32200000e+05 9.99636491e-01
1.32300000e+05 9.79326210e-01
1.32300000e+05 9.79311325e-01
1.32400000e+05 9.58853433e-01
1.32400000e+05 9.58839365e-01
1.32500000e+05 9.38241507e-01
1.32500000e+05 9.38228219e-01
1.32600000e+05 9.17497642e-01
1.32600000e+05 9.17485083e-01
1.32700000e+05 8.96628484e-01
1.32700000e+05 8.96616588e-01
1.32800000e+05 8.75639999e-01
1.32800000e+05 8.75628689e-01
1.32900000e+05 8.54537402e-01
1.32900000e+05 8.54526600e-01
1.33000000e+05 8.33325148e-01
1.33000000e+05 8.33314774e-01
1.33100000e+05 8.12006966e-01
1.33100000e+05 8.11996950e-01
1.33200000e+05 7.90585965e-01
1.33200000e+05 7.90576252e-01
1.33300000e+05 7.69064792e-01
1.33300000e+05 7.69055345e-01
1.33400000e+05 7.47445834e-01
1.33400000e+05 7.47436640e-01
1.33500000e+05 7.25731463e-01
1.33500000e+05 7.25722538e-01
1.33600000e+05 7.03924299e-01
1.33600000e+05 7.03915687e-01
1.33700000e+05 6.82027483e-01
1.33700000e+05 6.82019256e-01
1.33800000e+05 6.60044934e-01
1.33800000e+05 6.60037191e-01
1.33900000e+05 6.37981575e-01
1.33900000e+05 6.37974435e-01
1.34000000e+05 6.15843511e-01
1.34000000e+05 6.15837109e-01
1.34100000e+05 5.93638143e-01
1.34100000e+05 5.93632623e-01
1.34200000e+05 5.71374208e-01
1.34200000e+05 5.71369712e-01
1.34300000e+05 5.49061737e-01
1.34300000e+05 5.49058399e-01
1.34400000e+05 5.26711930e-01
1.34400000e+05 5.26709865e-01
1.34500000e+05 5.04336958e-01
1.34500000e+05 5.04336257e-01
1.34600000e+05 4.81949694e-01
1.34600000e+05 4.81950414e-01
1.34700000e+05 4.59563392e-01
1.34700000e+05 4.59565556e-01
1.34800000e+05 4.37191343e-01
1.34800000e+05 4.37194935e-01
1.34900000e+05 4.14846510e-01
1.34900000e+05 4.14851476e-01
1.35000000e+05 3.92541189e-01
1.35000000e+05 3.92547440e-01
1.35100000e+05 3.70286702e-01
1.35100000e+05 3.70294119e-01
1.35200000e+05 3.48093153e-01
1.35200000e+05 3.48101597e-01
1.35300000e+05 3.25969269e-01
1.35300000e+05 3.25978587e-01
1.35400000e+05 3.03922324e-01
1.35400000e+05 3.03932363e-01
1.35500000e+05 2.81958178e-01
1.35500000e+05 2.81968793e-01
1.35600000e+05 2.60081400e-01
1.35600000e+05 2.60092469e-01
1.35700000e+05 2.38295508e-01
1.35700000e+05 2.38306935e-01
1.35800000e+05 2.16603272e-01
1.35800000e+05 2.16615000e-01
1.35900000e+05 1.95007093e-01
1.35900000e+05 1.95019109e-01
1.36000000e+05 1.73509413e-01
1.36000000e+05 1.73521748e-01
1.36100000e+05 1.52113144e-01
1.36100000e+05 1.52125874e-01
1.36200000e+05 1.30822069e-01
1.36200000e+05 1.30835313e-01
1.36300000e+05 1.09641207e-01
1.36300000e+05 1.09655118e-01
1.36400000e+05 8.85770996e-02
1.36400000e+05 8.85918575e-02
1.36500000e+05 6.76380101e-02
1.36500000e+05 6.76538089e-02
1.36600000e+05 4.68340146e-02
1.36600000e+05 4.68510525e-02
1.36700000e+05 2.61769835e-02
1.36700000e+05 2.61954498e-02
1.36800000e+05 5.68045107e-03
1.36800000e+05 5.70051495e-03
1.36900000e+05 -1.46406157e-02
1.36900000e+05 -1.46188152e-02
1.37000000e+05 -3.47701339e-02
1.37000000e+05 -3.47464962e-02
1.37100000e+05 -5.46912869e-02
1.37100000e+05 -5.46657555e-02
1.37200000e+05 -7.43869471e-02
1.37200000e+05 -7.43595125e-02
1.37300000e+05 -9.38401137e-02
1.37300000e+05 -9.38108135e-02
1.37400000e+05 -1.13034341e-01
1.37400000e+05 -1.13003257e-01
1.37500000e+05 -1.31954131e-01
1.37500000e+05 -1.31921387e-01
1.37600000e+05 -1.50585279e-01
1.37600000e+05 -1.50551030e-01
1.37700000e+05 -1.68915143e-01
1.37700000e+05 -1.68879569e-01
1.37800000e+05 -1.86932843e-01
1.37800000e+05 -1.86896142e-01
1.37900000e+05 -2.04629377e-01
1.37900000e+05 -2.04591755e-01
1.38000000e+05 -2.21997654e-01
1.38000000e+05 -2.21959316e-01
1.38100000e+05 -2.39032457e-01
1.38100000e+05 -2.38993601e-01
1.38200000e+05 -2.55730343e-01
1.38200000e+05 -2.55691152e-01
1.38300000e+05 -2.72089486e-01
1.38300000e+05 -2.72050124e-01
1.38400000e+05 -2.88109492e-01
1.38400000e+05 -2.88070103e-01
1.38500000e+05 -3.03791189e-01
1.38500000e+05 -3.03751892e-01
1.38600000e+05 -3.19136415e-01
1.38600000e+05 -3.19097309e-01
1.38700000e+05 -3.34147815e-01
1.38700000e+05 -3.34108977e-01
1.38800000e+05 -3.48828659e-01
1.38800000e+05 -3.48790147e-01
1.38900000e+05 -3.63182686e-01
1.38900000e+05 -3.63144544e-01
1.39000000e+05 -3.77213981e-01
1.39000000e+05 -3.77176244e-01
1.39100000e+05 -3.90926893e-01
1.39100000e+05 -3.90889585e-01
1.39200000e+05 -4.04325974e-01
1.39200000e+05 -4.04289117e-01
1.39300000e+05 -4.17415957e-01
1.39300000e+05 -4.17379572e-01
1.39400000e+05 -4.30201750e-01
1.39400000e+05 -4.30165857e-01
1.39500000e+05 -4.42688449e-01
1.39500000e+05 -4.42653071e-01
1.39600000e+05 -4.54881355e-01
1.39600000e+05 -4.54846519e-01
1.39700000e+05 -4.66786004e-01
1.39700000e+05 -4.66751736e-01
1.39800000e+05 -4.78408179e-01
1.39800000e+05 -4.78374510e-01
1.39900000e+05 -4.89753930e-01
1.39900000e+05 -4.89720891e-01
1.40000000e+05 -5.00829575e-01
1.40000000e+05 -5.00797197e-01
1.40100000e+05 -5.11641698e-01
1.40100000e+05 -5.11610010e-01
1.40200000e+05 -5.22197130e-01
1.40200000e+05 -5.22166160e-01
1.40300000e+05 -5.32502928e-01
1.40300000e+05 -5.32472701e-01
1.40400000e+05 -5.42566341e-01
1.40400000e+05 -5.42536877e-01
1.40500000e+05 -5.52394774e-01
1.40500000e+05 -5.52366090e-01
1.40600000e+05 -5.61995747e-01
1.40600000e+05 -5.61967854e-01
1.40700000e+05 -5.71376853e-01
1.40700000e+05 -5.71349759e-01
1.40800000e+05 -5.80545716e-01
1.40800000e+05 -5.80519423e-01
1.40900000e+05 -5.89509950e-01
1.40900000e+05 -5.89484457e-01
1.41000000e+05 -5.98277122e-01
1.41000000e+05 -5.98252423e-01
1.41100000e+05 -6.06854718e-01
1.41100000e+05 -6.06830804e-01
1.41200000e+05 -6.15250112e-01
1.41200000e+05 -6.15226971e-01
1.41300000e+05 -6.23470539e-01
1.41300000e+05 -6.23448156e-01
1.41400000e+05 -6.31523074e-01
1.41400000e+05 -6.31501431e-01
1.41500000e+05 -6.39414614e-01
1.41500000e+05 -6.39393694e-01
1.41600000e+05 -6.47151864e-01
1.41600000e+05 -6.47131645e-01
1.41700000e+05 -6.54741325e-01
1.41700000e+05 -6.54721786e-01
1.41800000e+05 -6.62189286e-01
1.41800000e+05 -6.62170406e-01
1.41900000e+05 -6.69501824e-01
1.41900000e+05 -6.69483579e-01
1.42000000e+05 -6.76684792e-01
1.42000000e+05 -6.76667161e-01
1.42100000e+05 -6.83743830e-01
1.42100000e+05 -6.83726789e-01
1.42200000e+05 -6.90684357e-01
1.42200000e+05 -6.90667885e-01
1.42300000e+05 -6.97511579e-01
1.42300000e+05 -6.97495652e-01
1.42400000e+05 -7.04230489e-01
1.42400000e+05 -7.04215088e-01
1.42500000e+05 -7.10845878e-01
1.42500000e+05 -7.10830980e-01
1.42600000e+05 -7.17362332e-01
1.42600000e+05 -7.17347917e-01
1.42700000e+05 -7.23784245e-01
1.42700000e+05 -7.23770293e-01
1.42800000e+05 -7.30115822e-01
1.42800000e+05 -7.30102314e-01
1.42900000e+05 -7.36361085e-01
1.42900000e+05 -7.36348003e-01
1.43000000e+05 -7.42523882e-01
1.43000000e+05 -7.42511208e-01
1.43100000e+05 -7.48607893e-01
1.43100000e+05 -7.48595610e-01
1.43200000e+05 -7.54616636e-01
1.43200000e+05 -7.54604728e-01
1.43300000e+05 -7.60553474e-01
1.43300000e+05 -7.60541925e-01
1.43400000e+05 -7.66421620e-01
1.43400000e+05 -7.66410416e-01
1.43500000e+05 -7.72224148e-01
1.43500000e+05 -7.72213274e-01
1.43600000e+05 -7.77963994e-01
1.43600000e+05 -7.77953436e-01
1.43700000e+05 -7.83643964e-01
1.43700000e+05 -7.83633710e-01
1.43800000e+05 -7.89266740e-01
1.43800000e+05 -7.89256779e-01
1.43900000e+05 -7.94834887e-01
1.43900000e+05 -7.94825206e-01
1.44000000e+05 -8.00350854e-01
1.44000000e+05 -8.00341442e-01
1.44100000e+05 -8.05816984e-01
1.44100000e+05 -8.05807831e-01
1.44200000e+05 -8.11235515e-01
1.44200000e+05 -8.11226610e-01
1.44300000e+05 -8.16608587e-01
1.44300000e+05 -8.16599921e-01
1.44400000e+05 -8.21938246e-01
1.44400000e+05 -8.21929810e-01
1.44500000e+05 -8.27226446e-01
1.44500000e+05 -8.27218232e-01
1.44600000e+05 -8.32475057e-01
1.44600000e+05 -8.32467057e-01
1.44700000e+05 -8.37685866e-01
1.44700000e+05 -8.37678071e-01
1.44800000e+05 -8.42860580e-01
1.44800000e+05 -8.42852983e-01
1.44900000e+05 -8.48000831e-01
1.44900000e+05 -8.47993426e-01
1.45000000e+05 -8.53108180e-01
1.45000000e+05 -8.53100960e-01
1.45100000e+05 -8.58184118e-01
1.45100000e+05 -8.58177077e-01
1.45200000e+05 -8.63230069e-01
1.45200000e+05 -8.63223200e-01
1.45300000e+05 -8.68247394e-01
1.45300000e+05 -8.68240693e-01
1.45400000e+05 -8.73237394e-01
1.45400000e+05 -8.73230855e-01
1.45500000e+05 -8.78201311e-01
1.45500000e+05 -8.78194929e-01
1.45600000e+05 -8.83140330e-01
1.45600000e+05 -8.83134100e-01
1.45700000e+05 -8.88055582e-01
1.45700000e+05 -8.88049500e-01
1.45800000e+05 -8.92948149e-01
1.45800000e+05 -8.92942210e-01
1.45900000e+05 -8.97819059e-01
1.45900000e+05 -8.97813259e-01
1.46000000e+05 -9.02669295e-01
1.46000000e+05 -9.02663631e-01
1.46100000e+05 -9.07499792e-01
1.46100000e+05 -9.07494260e-01
1.46200000e+05 -9.12311442e-01
1.46200000e+05 -9.12306038e-01
1.46300000e+05 -9.17105093e-01
1.46300000e+05 -9.17099814e-01
1.46400000e+05 -9.21881551e-01
1.46400000e+05 -9.21876394e-01
1.46500000e+05 -9.26641583e-01
1.46500000e+05 -9.26636546e-01
1.46600000e+05 -9.31385919e-01
1.46600000e+05 -9.31380998e-01
1.46700000e+05 -9.36115246e-01
1.46700000e+05 -9.36110439e-01
1.46800000e+05 -9.40830217e-01
1.46800000e+05 -9.40825521e-01
1.46900000e+05 -9.45531451e-01
1.46900000e+05 -9.45526865e-01
1.47000000e+05 -9.50219539e-01
1.47000000e+05 -9.50215061e-01
1.47100000e+05 -9.54895047e-01
1.47100000e+05 -9.54890676e-01
1.47200000e+05 -9.59558497e-01
1.47200000e+05 -9.59554228e-01
1.47300000e+05 -9.64210342e-01
1.47300000e+05 -9.64206167e-01
1.47400000e+05 -9.68850968e-01
1.47400000e+05 -9.68846885e-01
1.47500000e+05 -9.73480779e-01
1.47500000e+05 -9.73476801e-01
1.47600000e+05 -9.78100327e-01
1.47600000e+05 -9.78096479e-01
1.47700000e+05 -9.82710349e-01
1.47700000e+05 -9.82706642e-01
1.47800000e+05 -9.87311486e-01
1.47800000e+05 -9.87307875e-01
1.47900000e+05 -9.91903674e-01
1.47900000e+05 -9.91900038e-01
1.48000000e+05 -9.96485660e-01
1.48000000e+05 -9.96481874e-01
1.48100000e+05 -1.00105552e+00
1.48100000e+05 -1.00105162e+00
1.48200000e+05 -1.00561279e+00
1.48200000e+05 -1.00560915e+00
1.48300000e+05 -1.01016148e+00
1.48300000e+05 -1.01015877e+00
1.48400000e+05 -1.01471163e+00
1.48400000e+05 -1.01471043e+00
1.48500000e+05 -1.01927611e+00
1.48500000e+05 -1.01927622e+00
1.48600000e+05 -1.02386117e+00
1.48600000e+05 -1.02386102e+00
1.48700000e+05 -1.02845353e+00
1.48700000e+05 -1.02845011e+00
1.48800000e+05 -1.03301073e+00
1.48800000e+05 -1.03300060e+00
1.48900000e+05 -1.03746301e+00
1.48900000e+05 -1.03744391e+00
1.49000000e+05 -1.04173037e+00
1.49000000e+05 -1.04170286e+00
1.49100000e+05 -1.04575068e+00
1.49100000e+05 -1.04571868e+00
1.49200000e+05 -1.04950683e+00
1.49200000e+05 -1.04947666e+00
1.49300000e+05 -1.05303987e+00
1.49300000e+05 -1.05301796e+00
1.49400000e+05 -1.05644049e+00
1.49400000e+05 -1.05643099e+00
1.49500000e+05 -1.05982191e+00
1.49500000e+05 -1.05982521e+00
1.49600000e+05 -1.06328617e+00
1.49600000e+05 -1.06329913e+00
1.49700000e+05 -1.06689801e+00
1.49700000e+05 -1.06691550e+00
1.49800000e+05 -1.07067554e+00
1.49800000e+05 -1.07069253e+00
1.49900000e+05 -1.07459811e+00
1.49900000e+05 -1.07461125e+00
1.50000000e+05 -1.07862426e+00
1.50000000e+05 -1.07863241e+00
1.50100000e+05 -1.08271026e+00
1.50100000e+05 -1.08271406e+00
1.50200000e+05 -1.08682243e+00
1.50200000e+05 -1.08682336e+00
1.50300000e+05 -1.09094098e+00
1.50300000e+05 -1.09094056e+00
1.50400000e+05 -1.09505779e+00
1.50400000e+05 -1.09505703e+00
1.50500000e+05 -1.09917152e+00
1.50500000e+05 -1.09917092e+00
1.50600000e+05 -1.10328333e+00
1.50600000e+05 -1.10328299e+00
1.50700000e+05 -1.10739436e+00
1.50700000e+05 -1.10739421e+00
1.50800000e+05 -1.11150495e+00
1.50800000e+05 -1.11150492e+00
1.50900000e+05 -1.11561479e+00
1.50900000e+05 -1.11561483e+00
1.51000000e+05 -1.11972326e+00
1.51000000e+05 -1.11972335e+00
1.51100000e+05 -1.12382972e+00
1.51100000e+05 -1.12382987e+00
1.51200000e+05 -1.12793355e+00
1.51200000e+05 -1.12793377e+00
1.51300000e+05 -1.13203421e+00
1.51300000e+05 -1.13203449e+00
1.51400000e+05 -1.13613112e+00
1.51400000e+05 -1.13613148e+00
1.51500000e+05 -1.14022373e+00
1.51500000e+05 -1.14022416e+00
1.51600000e+05 -1.14431144e+00
1.51600000e+05 -1.14431194e+00
1.51700000e+05 -1.14839366e+00
1.51700000e+05 -1.14839424e+00
1.51800000e+05 -1.15246977e+00
1.51800000e+05 -1.15247043e+00
1.51900000e+05 -1.15653917e+00
1.51900000e+05 -1.15653990e+00
1.52000000e+05 -1.16060121e+00
1.52000000e+05 -1.16060202e+00
1.52100000e+05 -1.16465526e+00
1.52100000e+05 -1.16465615e+00
1.52200000e+05 -1.16870067e+00
1.52200000e+05 -1.16870164e+00
1.52300000e+05 -1.17273677e+00
1.52300000e+05 -1.17273783e+00
1.52400000e+05 -1.17676290e+00
1.52400000e+05 -1.17676404e+00
1.52500000e+05 -1.18077837e+00
1.52500000e+05 -1.18077960e+00
1.52600000e+05 -1.18478250e+00
1.52600000e+05 -1.18478381e+00
1.52700000e+05 -1.18877456e+00
1.52700000e+05 -1.18877596e+00
1.52800000e+05 -1.19275386e+00
1.52800000e+05 -1.19275535e+00
1.52900000e+05 -1.19671967e+00
1.52900000e+05 -1.19672125e+00
1.53000000e+05 -1.20067126e+00
1.53000000e+05 -1.20067292e+00
1.53100000e+05 -1.20460787e+00
1.53100000e+05 -1.20460963e+00
1.53200000e+05 -1.20852875e+00
1.53200000e+05 -1.20853061e+00
1.53300000e+05 -1.21243314e+00
1.53300000e+05 -1.21243509e+00
1.53400000e+05 -1.21632027e+00
1.53400000e+05 -1.21632231e+00
1.53500000e+05 -1.22018934e+00
1.53500000e+05 -1.22019148e+00
1.53600000e+05 -1.22403956e+00
1.53600000e+05 -1.22404180e+00
1.53700000e+05 -1.22787012e+00
1.53700000e+05 -1.22787247e+00
1.53800000e+05 -1.23168022e+00
1.53800000e+05 -1.23168266e+00
1.53900000e+05 -1.23546902e+00
1.53900000e+05 -1.23547157e+00
1.54000000e+05 -1.23923568e+00
1.54000000e+05 -1.23923834e+00
1.54100000e+05 -1.24297937e+00
1.54100000e+05 -1.24298213e+00
1.54200000e+05 -1.24669923e+00
1.54200000e+05 -1.24670210e+00
1.54300000e+05 -1.25039440e+00
1.54300000e+05 -1.25039737e+00
1.54400000e+05 -1.25406400e+00
1.54400000e+05 -1.25406708e+00
1.54500000e+05 -1.25770715e+00
1.54500000e+05 -1.25771035e+00
1.54600000e+05 -1.26132295e+00
1.54600000e+05 -1.26132622e+00
1.54700000e+05 -1.26491058e+00
1.54700000e+05 -1.26491416e+00
1.54800000e+05 -1.26846872e+00
1.54800000e+05 -1.26847130e+00
1.54900000e+05 -1.27199865e+00
1.54900000e+05 -1.27200793e+00
1.55000000e+05 -1.27548742e+00
1.55000000e+05 -1.27548171e+00
1.55100000e+05 -1.27892683e+00
1.55100000e+05 -1.27893633e+00
1.55200000e+05 -1.28236057e+00
1.55200000e+05 -1.28236361e+00
1.55300000e+05 -1.28574651e+00
1.55300000e+05 -1.28575077e+00
1.55400000e+05 -1.28909493e+00
1.55400000e+05 -1.28909911e+00
1.55500000e+05 -1.29240308e+00
1.55500000e+05 -1.29240741e+00
1.55600000e+05 -1.29567045e+00
1.55600000e+05 -1.29567488e+00
1.55700000e+05 -1.29889612e+00
1.55700000e+05 -1.29890067e+00
1.55800000e+05 -1.30207926e+00
1.55800000e+05 -1.30208392e+00
1.55900000e+05 -1.30521903e+00
1.55900000e+05 -1.30522381e+00
1.56000000e+05 -1.30831461e+00
1.56000000e+05 -1.30831951e+00
1.56100000e+05 -1.31136518e+00
1.56100000e+05 -1.31137021e+00
1.56200000e+05 -1.31436997e+00
1.56200000e+05 -1.31437512e+00
1.56300000e+05 -1.31732816e+00
1.56300000e+05 -1.31733343e+00
1.56400000e+05 -1.32023892e+00
1.56400000e+05 -1.32024431e+00
1.56500000e+05 -1.32310141e+00
1.56500000e+05 -1.32310692e+00
1.56600000e+05 -1.32591473e+00
1.56600000e+05 -1.32592035e+00
1.56700000e+05 -1.32867797e+00
1.56700000e+05 -1.32868370e+00
1.56800000e+05 -1.33139022e+00
1.56800000e+05 -1.33139606e+00
1.56900000e+05 -1.33405056e+00
1.56900000e+05 -1.33405652e+00
1.57000000e+05 -1.33665809e+00
1.57000000e+05 -1.33666417e+00
1.57100000e+05 -1.33921193e+00
1.57100000e+05 -1.33921812e+00
1.57200000e+05 -1.34171122e+00
1.57200000e+05 -1.34171753e+00
1.57300000e+05 -1.34415510e+00
1.57300000e+05 -1.34416153e+00
1.57400000e+05 -1.34654272e+00
1.57400000e+05 -1.34654927e+00
1.57500000e+05 -1.34887324e+00
1.57500000e+05 -1.34887991e+00
1.57600000e+05 -1.35114583e+00
1.57600000e+05 -1.35115261e+00
1.57700000e+05 -1.35335964e+00
1.57700000e+05 -1.35336655e+00
1.57800000e+05 -1.35551385e+00
1.57800000e+05 -1.35552088e+00
1.57900000e+05 -1.35760763e+00
1.57900000e+05 -1.35761477e+00
1.58000000e+05 -1.35964015e+00
1.58000000e+05 -1.35964741e+00
1.58100000e+05 -1.36161059e+00
1.58100000e+05 -1.36161798e+00
1.58200000e+05 -1.36351815e+00
1.58200000e+05 -1.36352565e+00
1.58300000e+05 -1.36536200e+00
1.58300000e+05 -1.36536961e+00
1.58400000e+05 -1.36714134e+00
1.58400000e+05 -1.36714908e+00
1.58500000e+05 -1.36885539e+00
1.58500000e+05 -1.36886324e+00
1.58600000e+05 -1.37050334e+00
1.58600000e+05 -1.37051130e+00
1.58700000e+05 -1.37208441e+00
1.58700000e+05 -1.37209249e+00
1.58800000e+05 -1.37359782e+00
1.58800000e+05 -1.37360602e+00
1.58900000e+05 -1.37504280e+00
1.58900000e+05 -1.37505111e+00
1.59000000e+05 -1.37641860e+00
1.59000000e+05 -1.37642702e+00
1.59100000e+05 -1.37772444e+00
1.59100000e+05 -1.37773298e+00
1.59200000e+05 -1.37895959e+00
1.59200000e+05 -1.37896824e+00
1.59300000e+05 -1.38012331e+00
1.59300000e+05 -1.38013207e+00
1.59400000e+05 -1.38121487e+00
1.59400000e+05 -1.38122374e+00
1.59500000e+05 -1.38223355e+00
1.59500000e+05 -1.38224253e+00
1.59600000e+05 -1.38317863e+00
1.59600000e+05 -1.38318772e+00
1.59700000e+05 -1.38404942e+00
1.59700000e+05 -1.38405862e+00
1.59800000e+05 -1.38484523e+00
1.59800000e+05 -1.38485453e+00
1.59900000e+05 -1.38556538e+00
1.59900000e+05 -1.38557478e+00
1.60000000e+05 -1.38620919e+00
1.60000000e+05 -1.38621870e+00
1.60100000e+05 -1.38677601e+00
1.60100000e+05 -1.38678562e+00
1.60200000e+05 -1.38726520e+00
1.60200000e+05 -1.38727491e+00
1.60300000e+05 -1.38767613e+00
1.60300000e+05 -1.38768593e+00
1.60400000e+05 -1.38800818e+00
1.60400000e+05 -1.38801808e+00
1.60500000e+05 -1.38826077e+00
1.60500000e+05 -1.38827076e+00
1.60600000e+05 -1.38843331e+00
1.60600000e+05 -1.38844340e+00
1.60700000e+05 -1.38852524e+00
1.60700000e+05 -1.38853543e+00
1.60800000e+05 -1.38853602e+00
1.60800000e+05 -1.38854629e+00
1.60900000e+05 -1.38846509e+00
1.60900000e+05 -1.38847545e+00
1.61000000e+05 -1.38831190e+00
1.61000000e+05 -1.38832235e+00
1.61100000e+05 -1.38807591e+00
1.61100000e+05 -1.38808645e+00
1.61200000e+05 -1.38775658e+00
1.61200000e+05 -1.38776722e+00
1.61300000e+05 -1.38735338e+00
1.61300000e+05 -1.38736410e+00
1.61400000e+05 -1.38686580e+00
1.61400000e+05 -1.38687660e+00
1.61500000e+05 -1.38629333e+00
1.61500000e+05 -1.38630422e+00
1.61600000e+05 -1.38563552e+00
1.61600000e+05 -1.38564648e+00
1.61700000e+05 -1.38489191e+00
1.61700000e+05 -1.38490295e+00
1.61800000e+05 -1.38406208e+00
1.61800000e+05 -1.38407320e+00
1.61900000e+05 -1.38314564e+00
1.61900000e+05 -1.38315683e+00
1.62000000e+05 -1.38214220e+00
1.62000000e+05 -1.38215346e+00
1.62100000e+05 -1.38105140e+00
1.62100000e+05 -1.38106272e+00
1.62200000e+05 -1.37987288e+00
1.62200000e+05 -1.37988427e+00
1.62300000e+05 -1.37860631e+00
1.62300000e+05 -1.37861776e+00
1.62400000e+05 -1.37725138e+00
1.62400000e+05 -1.37726289e+00
1.62500000e+05 -1.37580778e+00
1.62500000e+05 -1.37581934e+00
1.62600000e+05 -1.37427523e+00
1.62600000e+05 -1.37428686e+00
1.62700000e+05 -1.37265348e+00
1.62700000e+05 -1.37266516e+00
1.62800000e+05 -1.37094228e+00
1.62800000e+05 -1.37095401e+00
1.62900000e+05 -1.36914142e+00
1.62900000e+05 -1.36915319e+00
1.63000000e+05 -1.36725067e+00
1.63000000e+05 -1.36726249e+00
1.63100000e+05 -1.36526987e+00
1.63100000e+05 -1.36528174e+00
1.63200000e+05 -1.36319885e+00
1.63200000e+05 -1.36321075e+00
1.63300000e+05 -1.36103745e+00
1.63300000e+05 -1.36104939e+00
1.63400000e+05 -1.35878556e+00
1.63400000e+05 -1.35879754e+00
1.63500000e+05 -1.35644308e+00
1.63500000e+05 -1.35645509e+00
1.63600000e+05 -1.35400991e+00
1.63600000e+05 -1.35402194e+00
1.63700000e+05 -1.35148599e+00
1.63700000e+05 -1.35149805e+00
1.63800000e+05 -1.34887128e+00
1.63800000e+05 -1.34888337e+00
1.63900000e+05 -1.34616576e+00
1.63900000e+05 -1.34617787e+00
1.64000000e+05 -1.34336942e+00
1.64000000e+05 -1.34338155e+00
1.64100000e+05 -1.34048229e+00
1.64100000e+05 -1.34049444e+00
1.64200000e+05 -1.33750441e+00
1.64200000e+05 -1.33751656e+00
1.64300000e+05 -1.33443583e+00
1.64300000e+05 -1.33444799e+00
1.64400000e+05 -1.33127664e+00
1.64400000e+05 -1.33128881e+00
1.64500000e+05 -1.32802694e+00
1.64500000e+05 -1.32803911e+00
1.64600000e+05 -1.32468687e+00
1.64600000e+05 -1.32469904e+00
1.64700000e+05 -1.32125656e+00
1.64700000e+05 -1.32126873e+00
1.64800000e+05 -1.31773620e+00
1.64800000e+05 -1.31774836e+00
1.64900000e+05 -1.31412596e+00
1.64900000e+05 -1.31413811e+00
1.65000000e+05 -1.31042607e+00
1.65000000e+05 -1.31043821e+00
1.65100000e+05 -1.30663675e+00
1.65100000e+05 -1.30664888e+00
1.65200000e+05 -1.30275827e+00
1.65200000e+05 -1.30277038e+00
1.65300000e+05 -1.29879091e+00
1.65300000e+05 -1.29880299e+00
1.65400000e+05 -1.29473496e+00
1.65400000e+05 -1.29474702e+00
1.65500000e+05 -1.29059076e+00
1.65500000e+05 -1.29060278e+00
1.65600000e+05 -1.28635863e+00
1.65600000e+05 -1.28637063e+00
1.65700000e+05 -1.28203896e+00
1.65700000e+05 -1.28205092e+00
1.65800000e+05 -1.27763214e+00
1.65800000e+05 -1.27764405e+00
1.65900000e+05 -1.27313856e+00
1.65900000e+05 -1.27315044e+00
1.66000000e+05 -1.26855868e+00
1.66000000e+05 -1.26857051e+00
1.66100000e+05 -1.26389294e+00
1.66100000e+05 -1.26390472e+00
1.66200000e+05 -1.25914182e+00
1.66200000e+05 -1.25915354e+00
1.66300000e+05 -1.25430582e+00
1.66300000e+05 -1.25431749e+00
1.66400000e+05 -1.24938546e+00
1.66400000e+05 -1.24939708e+00
1.66500000e+05 -1.24438130e+00
1.66500000e+05 -1.24439285e+00
1.66600000e+05 -1.23929389e+00
1.66600000e+05 -1.23930537e+00
1.66700000e+05 -1.23412382e+00
1.66700000e+05 -1.23413523e+00
1.66800000e+05 -1.22887170e+00
1.66800000e+05 -1.22888304e+00
1.66900000e+05 -1.22353816e+00
1.66900000e+05 -1.22354943e+00
1.67000000e+05 -1.21812387e+00
1.67000000e+05 -1.21813505e+00
1.67100000e+05 -1.21262948e+00
1.67100000e+05 -1.21264058e+00
1.67200000e+05 -1.20705571e+00
1.67200000e+05 -1.20706672e+00
1.67300000e+05 -1.20140326e+00
1.67300000e+05 -1.20141418e+00
1.67400000e+05 -1.19567288e+00
1.67400000e+05 -1.19568371e+00
1.67500000e+05 -1.18986532e+00
1.67500000e+05 -1.18987606e+00
1.67600000e+05 -1.18398138e+00
1.67600000e+05 -1.18399202e+00
1.67700000e+05 -1.17802186e+00
1.67700000e+05 -1.17803239e+00
1.67800000e+05 -1.17198757e+00
1.67800000e+05 -1.17199800e+00
1.67900000e+05 -1.16587937e+00
1.67900000e+05 -1.16588969e+00
1.68000000e+05 -1.15969812e+00
1.68000000e+05 -1.15970832e+00
1.68100000e+05 -1.15344470e+00
1.68100000e+05 -1.15345479e+00
1.68200000e+05 -1.14712003e+00
1.68200000e+05 -1.14713001e+00
1.68300000e+05 -1.14072504e+00
1.68300000e+05 -1.14073489e+00
1.68400000e+05 -1.13426066e+00
1.68400000e+05 -1.13427039e+00
1.68500000e+05 -1.12772787e+00
1.68500000e+05 -1.12773747e+00
1.68600000e+05 -1.12112765e+00
1.68600000e+05 -1.12113712e+00
1.68700000e+05 -1.11446101e+00
1.68700000e+05 -1.11447035e+00
1.68800000e+05 -1.10772898e+00
1.68800000e+05 -1.10773817e+00
1.68900000e+05 -1.10093259e+00
1.68900000e+05 -1.10094164e+00
1.69000000e+05 -1.09407291e+00
1.69000000e+05 -1.09408182e+00
1.69100000e+05 -1.08715102e+00
1.69100000e+05 -1.08715979e+00
1.69200000e+05 -1.08016802e+00
1.69200000e+05 -1.08017664e+00
1.69300000e+05 -1.07312503e+00
1.69300000e+05 -1.07313350e+00
1.69400000e+05 -1.06602318e+00
1.69400000e+05 -1.06603149e+00
1.69500000e+05 -1.05886362e+00
1.69500000e+05 -1.05887178e+00
1.69600000e+05 -1.05164753e+00
1.69600000e+05 -1.05165552e+00
1.69700000e+05 -1.04437608e+00
1.69700000e+05 -1.04438391e+00
1.69800000e+05 -1.03705049e+00
1.69800000e+05 -1.03705816e+00
1.69900000e+05 -1.02967198e+00
1.69900000e+05 -1.02967948e+00
1.70000000e+05 -1.02224177e+00
1.70000000e+05 -1.02224910e+00
1.70100000e+05 -1.01476113e+00
1.70100000e+05 -1.01476830e+00
1.70200000e+05 -1.00723133e+00
1.70200000e+05 -1.00723832e+00
1.70300000e+05 -9.99653647e-01
1.70300000e+05 -9.99660459e-01
1.70400000e+05 -9.92029383e-01
1.70400000e+05 -9.92036017e-01
1.70500000e+05 -9.84359855e-01
1.70500000e+05 -9.84366309e-01
1.70600000e+05 -9.76646391e-01
1.70600000e+05 -9.76652664e-01
1.70700000e+05 -9.68890336e-01
1.70700000e+05 -9.68896426e-01
1.70800000e+05 -9.61093046e-01
1.70800000e+05 -9.61098951e-01
1.70900000e+05 -9.53255893e-01
1.70900000e+05 -9.53261611e-01
1.71000000e+05 -9.45380257e-01
1.71000000e+05 -9.45385788e-01
1.71100000e+05 -9.37467534e-01
1.71100000e+05 -9.37472875e-01
1.71200000e+05 -9.29519129e-01
1.71200000e+05 -9.29524278e-01
1.71300000e+05 -9.21536456e-01
1.71300000e+05 -9.21541413e-01
1.71400000e+05 -9.13520941e-01
1.71400000e+05 -9.13525704e-01
1.71500000e+05 -9.05474018e-01
1.71500000e+05 -9.05478585e-01
1.71600000e+05 -8.97397127e-01
1.71600000e+05 -8.97401498e-01
1.71700000e+05 -8.89291719e-01
1.71700000e+05 -8.89295892e-01
1.71800000e+05 -8.81159248e-01
1.71800000e+05 -8.81163222e-01
1.71900000e+05 -8.73001176e-01
1.71900000e+05 -8.73004950e-01
1.72000000e+05 -8.64818967e-01
1.72000000e+05 -8.64822541e-01
1.72100000e+05 -8.56614093e-01
1.72100000e+05 -8.56617465e-01
1.72200000e+05 -8.48388026e-01
1.72200000e+05 -8.48391195e-01
1.72300000e+05 -8.40142242e-01
1.72300000e+05 -8.40145208e-01
1.72400000e+05 -8.31878218e-01
1.72400000e+05 -8.31880980e-01
1.72500000e+05 -8.23597432e-01
1.72500000e+05 -8.23599990e-01
1.72600000e+05 -8.15301364e-01
1.72600000e+05 -8.15303717e-01
1.72700000e+05 -8.06991491e-01
1.72700000e+05 -8.06993639e-01
1.72800000e+05 -7.98669292e-01
1.72800000e+05 -7.98671234e-01
1.72900000e+05 -7.90336240e-01
1.72900000e+05 -7.90337977e-01
1.73000000e+05 -7.81993809e-01
1.73000000e+05 -7.81995341e-01
1.73100000e+05 -7.73643468e-01
1.73100000e+05 -7.73644796e-01
1.73200000e+05 -7.65286683e-01
1.73200000e+05 -7.65287807e-01
1.73300000e+05 -7.56924914e-01
1.73300000e+05 -7.56925834e-01
1.73400000e+05 -7.48559615e-01
1.73400000e+05 -7.48560332e-01
1.73500000e+05 -7.40192236e-01
1.73500000e+05 -7.40192751e-01
1.73600000e+05 -7.31824217e-01
1.73600000e+05 -7.31824531e-01
1.73700000e+05 -7.23456991e-01
1.73700000e+05 -7.23457105e-01
1.73800000e+05 -7.15091982e-01
1.73800000e+05 -7.15091898e-01
1.73900000e+05 -7.06730604e-01
1.73900000e+05 -7.06730322e-01
1.74000000e+05 -6.98374259e-01
1.74000000e+05 -6.98373782e-01
1.74100000e+05 -6.90024339e-01
1.74100000e+05 -6.90023668e-01
1.74200000e+05 -6.81682221e-01
1.74200000e+05 -6.81681358e-01
1.74300000e+05 -6.73349270e-01
1.74300000e+05 -6.73348217e-01
1.74400000e+05 -6.65026834e-01
1.74400000e+05 -6.65025593e-01
1.74500000e+05 -6.56716247e-01
1.74500000e+05 -6.56714820e-01
1.74600000e+05 -6.48418824e-01
1.74600000e+05 -6.48417214e-01
1.74700000e+05 -6.40135862e-01
1.74700000e+05 -6.40134071e-01
1.74800000e+05 -6.31868641e-01
1.74800000e+05 -6.31866672e-01
1.74900000e+05 -6.23618417e-01
1.74900000e+05 -6.23616273e-01
1.75000000e+05 -6.15386428e-01
1.75000000e+05 -6.15384111e-01
1.75100000e+05 -6.07173888e-01
1.75100000e+05 -6.07171402e-01
1.75200000e+05 -5.98981987e-01
1.75200000e+05 -5.98979334e-01
1.75300000e+05 -5.90811890e-01
1.75300000e+05 -5.90809075e-01
1.75400000e+05 -5.82664739e-01
1.75400000e+05 -5.82661764e-01
1.75500000e+05 -5.74541646e-01
1.75500000e+05 -5.74538516e-01
1.75600000e+05 -5.66443697e-01
1.75600000e+05 -5.66440415e-01
1.75700000e+05 -5.58371950e-01
1.75700000e+05 -5.58368520e-01
1.75800000e+05 -5.50327430e-01
1.75800000e+05 -5.50323856e-01
1.75900000e+05 -5.42311134e-01
1.75900000e+05 -5.42307421e-01
1.76000000e+05 -5.34324027e-01
1.76000000e+05 -5.34320179e-01
1.76100000e+05 -5.26367040e-01
1.76100000e+05 -5.26363062e-01
1.76200000e+05 -5.18441069e-01
1.76200000e+05 -5.18436966e-01
1.76300000e+05 -5.10546979e-01
1.76300000e+05 -5.10542755e-01
1.76400000e+05 -5.02685595e-01
1.76400000e+05 -5.02681257e-01
1.76500000e+05 -4.94857709e-01
1.76500000e+05 -4.94853260e-01
1.76600000e+05 -4.87064071e-01
1.76600000e+05 -4.87059518e-01
1.76700000e+05 -4.79305396e-01
1.76700000e+05 -4.79300744e-01
1.76800000e+05 -4.71582357e-01
1.76800000e+05 -4.71577613e-01
1.76900000e+05 -4.63895590e-01
1.76900000e+05 -4.63890758e-01
1.77000000e+05 -4.56245686e-01
1.77000000e+05 -4.56240773e-01
1.77100000e+05 -4.48633195e-01
1.77100000e+05 -4.48628208e-01
1.77200000e+05 -4.41058626e-01
1.77200000e+05 -4.41053571e-01
1.77300000e+05 -4.33522443e-01
1.77300000e+05 -4.33517326e-01
1.77400000e+05 -4.26025066e-01
1.77400000e+05 -4.26019893e-01
1.77500000e+05 -4.18566870e-01
1.77500000e+05 -4.18561649e-01
1.77600000e+05 -4.11148186e-01
1.77600000e+05 -4.11142923e-01
1.77700000e+05 -4.03769298e-01
1.77700000e+05 -4.03763999e-01
1.77800000e+05 -3.96430443e-01
1.77800000e+05 -3.96425116e-01
1.77900000e+05 -3.89131813e-01
1.77900000e+05 -3.89126464e-01
1.78000000e+05 -3.81873553e-01
1.78000000e+05 -3.81868189e-01
1.78100000e+05 -3.74655759e-01
1.78100000e+05 -3.74650387e-01
1.78200000e+05 -3.67478480e-01
1.78200000e+05 -3.67473108e-01
1.78300000e+05 -3.60341719e-01
1.78300000e+05 -3.60336354e-01
1.78400000e+05 -3.53245431e-01
1.78400000e+05 -3.53240078e-01
1.78500000e+05 -3.46189520e-01
1.78500000e+05 -3.46184188e-01
1.78600000e+05 -3.39173847e-01
1.78600000e+05 -3.39168543e-01
1.78700000e+05 -3.32198223e-01
1.78700000e+05 -3.32192953e-01
1.78800000e+05 -3.25262412e-01
1.78800000e+05 -3.25257183e-01
1.78900000e+05 -3.18366131e-01
1.78900000e+05 -3.18360950e-01
1.79000000e+05 -3.11509049e-01
1.79000000e+05 -3.11503924e-01
1.79100000e+05 -3.04690792e-01
1.79100000e+05 -3.04685729e-01
1.79200000e+05 -2.97910937e-01
1.79200000e+05 -2.97905943e-01
1.79300000e+05 -2.91169016e-01
1.79300000e+05 -2.91164097e-01
1.79400000e+05 -2.84464517e-01
1.79400000e+05 -2.84459681e-01
1.79500000e+05 -2.77796883e-01
1.79500000e+05 -2.77792136e-01
1.79600000e+05 -2.71165516e-01
1.79600000e+05 -2.71160864e-01
1.79700000e+05 -2.64569772e-01
1.79700000e+05 -2.64565222e-01
1.79800000e+05 -2.58008967e-01
1.79800000e+05 -2.58004525e-01
1.79900000e+05 -2.51482375e-01
1.79900000e+05 -2.51478047e-01
1.80000000e+05 -2.44989232e-01
1.80000000e+05 -2.44985025e-01
1.80100000e+05 -2.38528734e-01
1.80100000e+05 -2.38524653e-01
1.80200000e+05 -2.32100039e-01
1.80200000e+05 -2.32096089e-01
1.80300000e+05 -2.25702269e-01
1.80300000e+05 -2.25698456e-01
1.80400000e+05 -2.19334510e-01
1.80400000e+05 -2.19330840e-01
1.80500000e+05 -2.12995816e-01
1.80500000e+05 -2.12992293e-01
1.80600000e+05 -2.06685206e-01
1.80600000e+05 -2.06681835e-01
1.80700000e+05 -2.00401669e-01
1.80700000e+05 -2.00398455e-01
1.80800000e+05 -1.94144164e-01
1.80800000e+05 -1.94141112e-01
1.80900000e+05 -1.87911624e-01
1.80900000e+05 -1.87908738e-01
1.81000000e+05 -1.81702952e-01
1.81000000e+05 -1.81700236e-01
1.81100000e+05 -1.75517029e-01
1.81100000e+05 -1.75514486e-01
1.81200000e+05 -1.69352711e-01
1.81200000e+05 -1.69350345e-01
1.81300000e+05 -1.63208834e-01
1.81300000e+05 -1.63206649e-01
1.81400000e+05 -1.57084214e-01
1.81400000e+05 -1.57082212e-01
1.81500000e+05 -1.50977649e-01
1.81500000e+05 -1.50975832e-01
1.81600000e+05 -1.44887919e-01
1.81600000e+05 -1.44886291e-01
1.81700000e+05 -1.38813795e-01
1.81700000e+05 -1.38812357e-01
1.81800000e+05 -1.32754030e-01
1.81800000e+05 -1.32752784e-01
1.81900000e+05 -1.26707369e-01
1.81900000e+05 -1.26706318e-01
1.82000000e+05 -1.20672550e-01
1.82000000e+05 -1.20671693e-01
1.82100000e+05 -1.14648302e-01
1.82100000e+05 -1.14647641e-01
1.82200000e+05 -1.08633350e-01
1.82200000e+05 -1.08632886e-01
1.82300000e+05 -1.02626415e-01
1.82300000e+05 -1.02626149e-01
1.82400000e+05 -9.66262200e-02
1.82400000e+05 -9.66261510e-02
1.82500000e+05 -9.06314858e-02
1.82500000e+05 -9.06316141e-02
1.82600000e+05 -8.46409371e-02
1.82600000e+05 -8.46412623e-02
1.82700000e+05 -7.86533029e-02
1.82700000e+05 -7.86538244e-02
1.82800000e+05 -7.26673185e-02
1.82800000e+05 -7.26680354e-02
1.82900000e+05 -6.66817271e-02
1.82900000e+05 -6.66826382e-02
1.83000000e+05 -6.06952818e-02
1.83000000e+05 -6.06963856e-02
1.83100000e+05 -5.47067468e-02
1.83100000e+05 -5.47080418e-02
1.83200000e+05 -4.87148998e-02
1.83200000e+05 -4.87163838e-02
1.83300000e+05 -4.27185327e-02
1.83300000e+05 -4.27202037e-02
1.83400000e+05 -3.67164538e-02
1.83400000e+05 -3.67183094e-02
1.83500000e+05 -3.07074892e-02
1.83500000e+05 -3.07095267e-02
1.83600000e+05 -2.46904840e-02
1.83600000e+05 -2.46927007e-02
1.83700000e+05 -1.86643040e-02
1.83700000e+05 -1.86666967e-02
1.83800000e+05 -1.26278367e-02
1.83800000e+05 -1.26304022e-02
1.83900000e+05 -6.57999296e-03
1.83900000e+05 -6.58272784e-03
1.84000000e+05 -5.19708010e-04
1.84000000e+05 -5.22608646e-04
1.84100000e+05 5.55405739e-03
1.84100000e+05 5.55099479e-03
1.84200000e+05 1.16423158e-02
1.84200000e+05 1.16390952e-02
1.84300000e+05 1.77460520e-02
1.84300000e+05 1.77426775e-02
1.84400000e+05 2.38662222e-02
1.84400000e+05 2.38626981e-02
1.84500000e+05 3.00037530e-02
1.84500000e+05 3.00000837e-02
1.84600000e+05 3.61595406e-02
1.84600000e+05 3.61557306e-02
1.84700000e+05 4.23344500e-02
1.84700000e+05 4.23305040e-02
1.84800000e+05 4.85293143e-02
1.84800000e+05 4.85252370e-02
1.84900000e+05 5.47449341e-02
1.84900000e+05 5.47407303e-02
1.85000000e+05 6.09820770e-02
1.85000000e+05 6.09777518e-02
1.85100000e+05 6.72414771e-02
1.85100000e+05 6.72370353e-02
1.85200000e+05 7.35238343e-02
1.85200000e+05 7.35192812e-02
1.85300000e+05 7.98298145e-02
1.85300000e+05 7.98251550e-02
1.85400000e+05 8.61600486e-02
1.85400000e+05 8.61552880e-02
1.85500000e+05 9.25151329e-02
1.85500000e+05 9.25102764e-02
1.85600000e+05 9.88956288e-02
1.85600000e+05 9.88906817e-02
1.85700000e+05 1.05302062e-01
1.85700000e+05 1.05297030e-01
1.85800000e+05 1.11734925e-01
1.85800000e+05 1.11729812e-01
1.85900000e+05 1.18194672e-01
1.85900000e+05 1.18189484e-01
1.86000000e+05 1.24681725e-01
1.86000000e+05 1.24676468e-01
1.86100000e+05 1.31196470e-01
1.86100000e+05 1.31191148e-01
1.86200000e+05 1.37739258e-01
1.86200000e+05 1.37733877e-01
1.86300000e+05 1.44310407e-01
1.86300000e+05 1.44304973e-01
1.86400000e+05 1.50910200e-01
1.86400000e+05 1.50904716e-01
1.86500000e+05 1.57538886e-01
1.86500000e+05 1.57533358e-01
1.86600000e+05 1.64196680e-01
1.86600000e+05 1.64191114e-01
1.86700000e+05 1.70883767e-01
1.86700000e+05 1.70878167e-01
1.86800000e+05 1.77600297e-01
1.86800000e+05 1.77594668e-01
1.86900000e+05 1.84346389e-01
1.86900000e+05 1.84340736e-01
1.87000000e+05 1.91122129e-01
1.87000000e+05 1.91116457e-01
1.87100000e+05 1.97927576e-01
1.87100000e+05 1.97921888e-01
1.87200000e+05 2.04762754e-01
1.87200000e+05 2.04757057e-01
1.87300000e+05 2.11627663e-01
1.87300000e+05 2.11621960e-01
1.87400000e+05 2.18522270e-01
1.87400000e+05 2.18516565e-01
1.87500000e+05 2.25446514e-01
1.87500000e+05 2.25440813e-01
1.87600000e+05 2.32400310e-01
1.87600000e+05 2.32394616e-01
1.87700000e+05 2.39383543e-01
1.87700000e+05 2.39377860e-01
1.87800000e+05 2.46396073e-01
1.87800000e+05 2.46390405e-01
1.87900000e+05 2.53437736e-01
1.87900000e+05 2.53432087e-01
1.88000000e+05 2.60508342e-01
1.88000000e+05 2.60502716e-01
1.88100000e+05 2.67607679e-01
1.88100000e+05 2.67602079e-01
1.88200000e+05 2.74735510e-01
1.88200000e+05 2.74729940e-01
1.88300000e+05 2.81891578e-01
1.88300000e+05 2.81886041e-01
1.88400000e+05 2.89075605e-01
1.88400000e+05 2.89070104e-01
1.88500000e+05 2.96287290e-01
1.88500000e+05 2.96281829e-01
1.88600000e+05 3.03526315e-01
1.88600000e+05 3.03520896e-01
1.88700000e+05 3.10792342e-01
1.88700000e+05 3.10786969e-01
1.88800000e+05 3.18085016e-01
1.88800000e+05 3.18079692e-01
1.88900000e+05 3.25403964e-01
1.88900000e+05 3.25398691e-01
1.89000000e+05 3.32748796e-01
1.89000000e+05 3.32743577e-01
1.89100000e+05 3.40119108e-01
1.89100000e+05 3.40113944e-01
1.89200000e+05 3.47514480e-01
1.89200000e+05 3.47509374e-01
1.89300000e+05 3.54934477e-01
1.89300000e+05 3.54929433e-01
1.89400000e+05 3.62378653e-01
1.89400000e+05 3.62373672e-01
1.89500000e+05 3.69846548e-01
1.89500000e+05 3.69841631e-01
1.89600000e+05 3.77337690e-01
1.89600000e+05 3.77332840e-01
1.89700000e+05 3.84851597e-01
1.89700000e+05 3.84846815e-01
1.89800000e+05 3.92387774e-01
1.89800000e+05 3.92383063e-01
1.89900000e+05 3.99945720e-01
1.89900000e+05 3.99941081e-01
1.90000000e+05 4.07524922e-01
1.90000000e+05 4.07520356e-01
1.90100000e+05 4.15124859e-01
1.90100000e+05 4.15120368e-01
1.90200000e+05 4.22745003e-01
1.90200000e+05 4.22740588e-01
1.90300000e+05 4.30384819e-01
1.90300000e+05 4.30380482e-01
1.90400000e+05 4.38043765e-01
1.90400000e+05 4.38039506e-01
1.90500000e+05 4.45721292e-01
1.90500000e+05 4.45717113e-01
1.90600000e+05 4.53416848e-01
1.90600000e+05 4.53412749e-01
1.90700000e+05 4.61129874e-01
1.90700000e+05 4.61125857e-01
1.90800000e+05 4.68859808e-01
1.90800000e+05 4.68855873e-01
1.90900000e+05 4.76606083e-01
1.90900000e+05 4.76602231e-01
1.91000000e+05 4.84368130e-01
1.91000000e+05 4.84364362e-01
1.91100000e+05 4.92145377e-01
1.91100000e+05 4.92141693e-01
1.91200000e+05 4.99937249e-01
1.91200000e+05 4.99933649e-01
1.91300000e+05 5.07743169e-01
1.91300000e+05 5.07739655e-01
1.91400000e+05 5.15562560e-01
1.91400000e+05 5.15559131e-01
1.91500000e+05 5.23394842e-01
1.91500000e+05 5.23391499e-01
1.91600000e+05 5.31239436e-01
1.91600000e+05 5.31236179e-01
1.91700000e+05 5.39095761e-01
1.91700000e+05 5.39092591e-01
1.91800000e+05 5.46963239e-01
1.91800000e+05 5.46960155e-01
1.91900000e+05 5.54841289e-01
1.91900000e+05 5.54838292e-01
1.92000000e+05 5.62729333e-01
1.92000000e+05 5.62726423e-01
1.92100000e+05 5.70626793e-01
1.92100000e+05 5.70623969e-01
1.92200000e+05 5.78533093e-01
1.92200000e+05 5.78530356e-01
1.92300000e+05 5.86447658e-01
1.92300000e+05 5.86445007e-01
1.92400000e+05 5.94369915e-01
1.92400000e+05 5.94367351e-01
1.92500000e+05 6.02299293e-01
1.92500000e+05 6.02296816e-01
1.92600000e+05 6.10235225e-01
1.92600000e+05 6.10232833e-01
1.92700000e+05 6.18177144e-01
1.92700000e+05 6.18174839e-01
1.92800000e+05 6.26124488e-01
1.92800000e+05 6.26122268e-01
1.92900000e+05 6.34076696e-01
1.92900000e+05 6.34074562e-01
1.93000000e+05 6.42033212e-01
1.93000000e+05 6.42031162e-01
1.93100000e+05 6.49993481e-01
1.93100000e+05 6.49991517e-01
1.93200000e+05 6.57956955e-01
1.93200000e+05 6.57955074e-01
1.93300000e+05 6.65923085e-01
1.93300000e+05 6.65921289e-01
1.93400000e+05 6.73891330e-01
1.93400000e+05 6.73889618e-01
1.93500000e+05 6.81861151e-01
1.93500000e+05 6.81859522e-01
1.93600000e+05 6.89832012e-01
1.93600000e+05 6.89830465e-01
1.93700000e+05 6.97803382e-01
1.93700000e+05 6.97801918e-01
1.93800000e+05 7.05774735e-01
1.93800000e+05 7.05773352e-01
1.93900000e+05 7.13745547e-01
1.93900000e+05 7.13744246e-01
1.94000000e+05 7.21715300e-01
1.94000000e+05 7.21714081e-01
1.94100000e+05 7.29683481e-01
1.94100000e+05 7.29682341e-01
1.94200000e+05 7.37649578e-01
1.94200000e+05 7.37648519e-01
1.94300000e+05 7.45613087e-01
1.94300000e+05 7.45612107e-01
1.94400000e+05 7.53573507e-01
1.94400000e+05 7.53572606e-01
1.94500000e+05 7.61530340e-01
1.94500000e+05 7.61529518e-01
1.94600000e+05 7.69483096e-01
1.94600000e+05 7.69482351e-01
1.94700000e+05 7.77431285e-01
1.94700000e+05 7.77430618e-01
1.94800000e+05 7.85374425e-01
1.94800000e+05 7.85373835e-01
1.94900000e+05 7.93312037e-01
1.94900000e+05 7.93311523e-01
1.95000000e+05 8.01243646e-01
1.95000000e+05 8.01243209e-01
1.95100000e+05 8.09168783e-01
1.95100000e+05 8.09168421e-01
1.95200000e+05 8.17086982e-01
1.95200000e+05 8.17086695e-01
1.95300000e+05 8.24997782e-01
1.95300000e+05 8.24997569e-01
1.95400000e+05 8.32900725e-01
1.95400000e+05 8.32900586e-01
1.95500000e+05 8.40795359e-01
1.95500000e+05 8.40795293e-01
1.95600000e+05 8.48681235e-01
1.95600000e+05 8.48681242e-01
1.95700000e+05 8.56557910e-01
1.95700000e+05 8.56557990e-01
1.95800000e+05 8.64424944e-01
1.95800000e+05 8.64425096e-01
1.95900000e+05 8.72281902e-01
1.95900000e+05 8.72282125e-01
1.96000000e+05 8.80128354e-01
1.96000000e+05 8.80128649e-01
1.96100000e+05 8.87963873e-01
1.96100000e+05 8.87964238e-01
1.96200000e+05 8.95788036e-01
1.96200000e+05 8.95788471e-01
1.96300000e+05 9.03600421e-01
1.96300000e+05 9.03600926e-01
1.96400000e+05 9.11400611e-01
1.96400000e+05 9.11401184e-01
1.96500000e+05 9.19188186e-01
1.96500000e+05 9.19188827e-01
1.96600000e+05 9.26962733e-01
1.96600000e+05 9.26963441e-01
1.96700000e+05 9.34723837e-01
1.96700000e+05 9.34724611e-01
1.96800000e+05 9.42471086e-01
1.96800000e+05 9.42471926e-01
1.96900000e+05 9.50204075e-01
1.96900000e+05 9.50204981e-01
1.97000000e+05 9.57922401e-01
1.97000000e+05 9.57923372e-01
1.97100000e+05 9.65625666e-01
1.97100000e+05 9.65626703e-01
1.97200000e+05 9.73313481e-01
1.97200000e+05 9.73314583e-01
1.97300000e+05 9.80985459e-01
1.97300000e+05 9.80986627e-01
1.97400000e+05 9.88641222e-01
1.97400000e+05 9.88642455e-01
1.97500000e+05 9.96280394e-01
1.97500000e+05 9.96281693e-01
1.97600000e+05 1.00390261e+00
1.97600000e+05 1.00390397e+00
1.97700000e+05 1.01150749e+00
1.97700000e+05 1.01150892e+00
1.97800000e+05 1.01909468e+00
1.97800000e+05 1.01909617e+00
1.97900000e+05 1.02666381e+00
1.97900000e+05 1.02666536e+00
1.98000000e+05 1.03421452e+00
1.98000000e+05 1.03421614e+00
1.98100000e+05 1.04174645e+00
1.98100000e+05 1.04174814e+00
1.98200000e+05 1.04925925e+00
1.98200000e+05 1.04926100e+00
1.98300000e+05 1.05675256e+00
1.98300000e+05 1.05675437e+00
1.98400000e+05 1.06422603e+00
1.98400000e+05 1.06422790e+00
1.98500000e+05 1.07167930e+00
1.98500000e+05 1.07168123e+00
1.98600000e+05 1.07911202e+00
1.98600000e+05 1.07911402e+00
1.98700000e+05 1.08652386e+00
1.98700000e+05 1.08652592e+00
1.98800000e+05 1.09391446e+00
1.98800000e+05 1.09391658e+00
1.98900000e+05 1.10128349e+00
1.98900000e+05 1.10128567e+00
1.99000000e+05 1.10863060e+00
1.99000000e+05 1.10863284e+00
1.99100000e+05 1.11595546e+00
1.99100000e+05 1.11595776e+00
1.99200000e+05 1.12325772e+00
1.99200000e+05 1.12326008e+00
1.99300000e+05 1.13053707e+00
1.99300000e+05 1.13053949e+00
1.99400000e+05 1.13779315e+00
1.99400000e+05 1.13779563e+00
1.99500000e+05 1.14502565e+00
1.99500000e+05 1.14502819e+00
1.99600000e+05 1.15223422e+00
1.99600000e+05 1.15223682e+00
1.99700000e+05 1.15941856e+00
1.99700000e+05 1.15942120e+00
1.99800000e+05 1.16657833e+00
1.99800000e+05 1.16658105e+00
1.99900000e+05 1.17371312e+00
1.99900000e+05 1.17371113e+00
2.00000000e+05 1.18082778e+00
2.00000000e+05 1.18083915e+00


==> MixPlotData/opt_linear_max_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.79903680e+00
3.00000000e+04 -1.79910420e+00
3.01000000e+04 -1.91963656e+00
3.01000000e+04 -1.91970433e+00
3.02000000e+04 -2.04833877e+00
3.02000000e+04 -2.04840503e+00
3.03000000e+04 -2.18497101e+00
3.03000000e+04 -2.18503329e+00
3.04000000e+04 -2.32906886e+00
3.04000000e+04 -2.32912403e+00
3.05000000e+04 -2.47979574e+00
3.05000000e+04 -2.47983992e+00
3.06000000e+04 -2.63585629e+00
3.06000000e+04 -2.63588486e+00
3.07000000e+04 -2.79540846e+00
3.07000000e+04 -2.79541610e+00
3.08000000e+04 -2.95598137e+00
3.08000000e+04 -2.95596223e+00
3.09000000e+04 -3.11440896e+00
3.09000000e+04 -3.11435686e+00
3.10000000e+04 -3.26679131e+00
3.10000000e+04 -3.26670009e+00
3.11000000e+04 -3.40849747e+00
3.11000000e+04 -3.40836151e+00
3.12000000e+04 -3.53422400e+00
3.12000000e+04 -3.53403877e+00
3.13000000e+04 -3.63812191e+00
3.13000000e+04 -3.63788459e+00
3.14000000e+04 -3.71400096e+00
3.14000000e+04 -3.71371121e+00
3.15000000e+04 -3.75561389e+00
3.15000000e+04 -3.75527436e+00
3.16000000e+04 -3.75701295e+00
3.16000000e+04 -3.75662980e+00
3.17000000e+04 -3.71295967e+00
3.17000000e+04 -3.71254269e+00
3.18000000e+04 -3.61935458e+00
3.18000000e+04 -3.61891696e+00
3.19000000e+04 -3.47364089e+00
3.19000000e+04 -3.47319853e+00
3.20000000e+04 -3.27512653e+00
3.20000000e+04 -3.27469676e+00
3.21000000e+04 -3.02516564e+00
3.21000000e+04 -3.02476565e+00
3.22000000e+04 -2.72714830e+00
3.22000000e+04 -2.72679317e+00
3.23000000e+04 -2.38626607e+00
3.23000000e+04 -2.38596686e+00
3.24000000e+04 -2.00905256e+00
3.24000000e+04 -2.00881476e+00
3.25000000e+04 -1.60273830e+00
3.25000000e+04 -1.60256095e+00
3.26000000e+04 -1.17450017e+00
3.26000000e+04 -1.17437604e+00
3.27000000e+04 -7.30719235e-01
3.27000000e+04 -7.30635991e-01
3.28000000e+04 -2.76374497e-01
3.28000000e+04 -2.76316964e-01
3.29000000e+04 1.85311251e-01
3.29000000e+04 1.85358264e-01
3.30000000e+04 6.52897326e-01
3.30000000e+04 6.52946079e-01
3.31000000e+04 1.12640720e+00
3.31000000e+04 1.12646458e+00
3.32000000e+04 1.60671934e+00
3.32000000e+04 1.60678540e+00
3.33000000e+04 2.09477771e+00
3.33000000e+04 2.09484546e+00
3.34000000e+04 2.59076489e+00
3.34000000e+04 2.59082129e+00
3.35000000e+04 3.09337919e+00
3.35000000e+04 3.09340703e+00
3.36000000e+04 3.59932244e+00
3.36000000e+04 3.59930262e+00
3.37000000e+04 4.10305085e+00
3.37000000e+04 4.10296456e+00
3.38000000e+04 4.59678381e+00
3.38000000e+04 4.59661426e+00
3.39000000e+04 5.07072247e+00
3.39000000e+04 5.07045600e+00
3.40000000e+04 5.51341187e+00
3.40000000e+04 5.51303866e+00
3.41000000e+04 5.91218879e+00
3.41000000e+04 5.91170322e+00
3.42000000e+04 6.25368385e+00
3.42000000e+04 6.25308493e+00
3.43000000e+04 6.52437890e+00
3.43000000e+04 6.52367099e+00
3.44000000e+04 6.71124466e+00
3.44000000e+04 6.71043841e+00
3.45000000e+04 6.80249001e+00
3.45000000e+04 6.80160349e+00
3.46000000e+04 6.78843943e+00
3.46000000e+04 6.78749908e+00
3.47000000e+04 6.66252132e+00
3.47000000e+04 6.66156237e+00
3.48000000e+04 6.42230417e+00
3.48000000e+04 6.42137006e+00
3.49000000e+04 6.07046793e+00
3.49000000e+04 6.06960837e+00
3.50000000e+04 5.61555269e+00
3.50000000e+04 5.61482016e+00
3.51000000e+04 5.07229643e+00
3.51000000e+04 5.07174094e+00
3.52000000e+04 4.46136995e+00
3.52000000e+04 4.46103259e+00
3.53000000e+04 3.80835891e+00
3.53000000e+04 3.80826497e+00
3.54000000e+04 3.14194466e+00
3.54000000e+04 3.14209780e+00
3.55000000e+04 2.49139893e+00
3.55000000e+04 2.49177807e+00
3.56000000e+04 1.88370579e+00
3.56000000e+04 1.88426635e+00
3.57000000e+04 1.34079664e+00
3.57000000e+04 1.34147655e+00
3.58000000e+04 8.77450845e-01
3.58000000e+04 8.78180476e-01
3.59000000e+04 5.00318599e-01
3.59000000e+04 5.01032215e-01
3.60000000e+04 2.08261092e-01
3.60000000e+04 2.08906742e-01
3.61000000e+04 -6.14203540e-03
3.61000000e+04 -5.59675453e-03
3.62000000e+04 -1.54371130e-01
3.62000000e+04 -1.53938524e-01
3.63000000e+04 -2.49618160e-01
3.63000000e+04 -2.49294253e-01
3.64000000e+04 -3.04827945e-01
3.64000000e+04 -3.04598526e-01
3.65000000e+04 -3.31410968e-01
3.65000000e+04 -3.31257496e-01
3.66000000e+04 -3.38648513e-01
3.66000000e+04 -3.38552382e-01
3.67000000e+04 -3.33618149e-01
3.67000000e+04 -3.33562944e-01
3.68000000e+04 -3.21418455e-01
3.68000000e+04 -3.21390742e-01
3.69000000e+04 -3.05508926e-01
3.69000000e+04 -3.05498300e-01
3.70000000e+04 -2.88070875e-01
3.70000000e+04 -2.88069731e-01
3.71000000e+04 -2.70342965e-01
3.71000000e+04 -2.70346158e-01
3.72000000e+04 -2.52916748e-01
3.72000000e+04 -2.52921043e-01
3.73000000e+04 -2.35972279e-01
3.73000000e+04 -2.35975816e-01
3.74000000e+04 -2.19441776e-01
3.74000000e+04 -2.19443363e-01
3.75000000e+04 -2.03112076e-01
3.75000000e+04 -2.03111023e-01
3.76000000e+04 -1.86665542e-01
3.76000000e+04 -1.86661132e-01
3.77000000e+04 -1.69724665e-01
3.77000000e+04 -1.69716763e-01
3.78000000e+04 -1.51851116e-01
3.78000000e+04 -1.51839362e-01
3.79000000e+04 -1.32631035e-01
3.79000000e+04 -1.32616334e-01
3.80000000e+04 -1.11648787e-01
3.80000000e+04 -1.11631218e-01
3.81000000e+04 -8.86547875e-02
3.81000000e+04 -8.86366541e-02
3.82000000e+04 -6.34281178e-02
3.82000000e+04 -6.34091570e-02
3.83000000e+04 -3.60716460e-02
3.83000000e+04 -3.60556228e-02
3.84000000e+04 -6.60869813e-03
3.84000000e+04 -6.59337300e-03
3.85000000e+04 2.44334976e-02
3.85000000e+04 2.44422022e-02
3.86000000e+04 5.69358139e-02
3.86000000e+04 5.69443776e-02
3.87000000e+04 8.99384067e-02
3.87000000e+04 8.99363734e-02
3.88000000e+04 1.23540055e-01
3.88000000e+04 1.23541776e-01
3.89000000e+04 1.56253285e-01
3.89000000e+04 1.56238691e-01
3.90000000e+04 1.88873652e-01
3.90000000e+04 1.88871723e-01
3.91000000e+04 2.19032062e-01
3.91000000e+04 2.19003318e-01
3.92000000e+04 2.48973591e-01
3.92000000e+04 2.48974545e-01
3.93000000e+04 2.74594105e-01
3.93000000e+04 2.74547499e-01
3.94000000e+04 3.00884425e-01
3.94000000e+04 3.00898923e-01
3.95000000e+04 3.20266804e-01
3.95000000e+04 3.20193328e-01
3.96000000e+04 3.42871679e-01
3.96000000e+04 3.42917309e-01
3.97000000e+04 3.54340716e-01
3.97000000e+04 3.54221541e-01
3.98000000e+04 3.74442786e-01
3.98000000e+04 3.74549932e-01
3.99000000e+04 3.75866213e-01
3.99000000e+04 3.75664544e-01
4.00000000e+04 3.96286806e-01
4.00000000e+04 3.96479301e-01
4.01000000e+04 4.11247921e-01
4.01000000e+04 4.11040397e-01
4.02000000e+04 4.04247837e-01
4.02000000e+04 4.04374802e-01
4.03000000e+04 4.08896146e-01
4.03000000e+04 4.08782139e-01
4.04000000e+04 4.03673101e-01
4.04000000e+04 4.03739959e-01
4.05000000e+04 4.03401436e-01
4.05000000e+04 4.03338793e-01
4.06000000e+04 3.98498509e-01
4.06000000e+04 3.98531921e-01
4.07000000e+04 3.95638851e-01
4.07000000e+04 3.95603672e-01
4.08000000e+04 3.90463995e-01
4.08000000e+04 3.90479002e-01
4.09000000e+04 3.86025089e-01
4.09000000e+04 3.86004325e-01
4.10000000e+04 3.80326690e-01
4.10000000e+04 3.80331872e-01
4.11000000e+04 3.74785184e-01
4.11000000e+04 3.74772093e-01
4.12000000e+04 3.68496198e-01
4.12000000e+04 3.68496497e-01
4.13000000e+04 3.62133245e-01
4.13000000e+04 3.62124488e-01
4.14000000e+04 3.55300025e-01
4.14000000e+04 3.55298251e-01
4.15000000e+04 3.48329633e-01
4.15000000e+04 3.48323581e-01
4.16000000e+04 3.41061217e-01
4.16000000e+04 3.41058905e-01
4.17000000e+04 3.33669413e-01
4.17000000e+04 3.33665248e-01
4.18000000e+04 3.26100210e-01
4.18000000e+04 3.26098142e-01
4.19000000e+04 3.18452315e-01
4.19000000e+04 3.18449587e-01
4.20000000e+04 3.10717949e-01
4.20000000e+04 3.10716474e-01
4.21000000e+04 3.02957570e-01
4.21000000e+04 3.02955993e-01
4.22000000e+04 2.95181375e-01
4.22000000e+04 2.95180602e-01
4.23000000e+04 2.87429024e-01
4.23000000e+04 2.87428384e-01
4.24000000e+04 2.79715819e-01
4.24000000e+04 2.79715727e-01
4.25000000e+04 2.72068951e-01
4.25000000e+04 2.72069070e-01
4.26000000e+04 2.64503259e-01
4.26000000e+04 2.64503767e-01
4.27000000e+04 2.57037670e-01
4.27000000e+04 2.57038391e-01
4.28000000e+04 2.49684413e-01
4.28000000e+04 2.49685416e-01
4.29000000e+04 2.42456483e-01
4.29000000e+04 2.42457669e-01
4.30000000e+04 2.35362926e-01
4.30000000e+04 2.35364313e-01
4.31000000e+04 2.28412252e-01
4.31000000e+04 2.28413782e-01
4.32000000e+04 2.21610442e-01
4.32000000e+04 2.21612112e-01
4.33000000e+04 2.14962540e-01
4.33000000e+04 2.14964314e-01
4.34000000e+04 2.08471855e-01
4.34000000e+04 2.08473721e-01
4.35000000e+04 2.02140733e-01
4.35000000e+04 2.02142667e-01
4.36000000e+04 1.95970280e-01
4.36000000e+04 1.95972269e-01
4.37000000e+04 1.89960760e-01
4.37000000e+04 1.89962786e-01
4.38000000e+04 1.84111531e-01
4.38000000e+04 1.84113586e-01
4.39000000e+04 1.78421278e-01
4.39000000e+04 1.78423348e-01
4.40000000e+04 1.72888028e-01
4.40000000e+04 1.72890104e-01
4.41000000e+04 1.67509297e-01
4.41000000e+04 1.67511370e-01
4.42000000e+04 1.62282140e-01
4.42000000e+04 1.62284205e-01
4.43000000e+04 1.57203250e-01
4.43000000e+04 1.57205300e-01
4.44000000e+04 1.52269014e-01
4.44000000e+04 1.52271045e-01
4.45000000e+04 1.47475582e-01
4.45000000e+04 1.47477590e-01
4.46000000e+04 1.42818923e-01
4.46000000e+04 1.42820905e-01
4.47000000e+04 1.38294873e-01
4.47000000e+04 1.38296826e-01
4.48000000e+04 1.33899183e-01
4.48000000e+04 1.33901104e-01
4.49000000e+04 1.29627553e-01
4.49000000e+04 1.29629442e-01
4.50000000e+04 1.25475673e-01
4.50000000e+04 1.25477528e-01
4.51000000e+04 1.21439244e-01
4.51000000e+04 1.21441065e-01
4.52000000e+04 1.17514010e-01
4.52000000e+04 1.17515795e-01
4.53000000e+04 1.13695773e-01
4.53000000e+04 1.13697522e-01
4.54000000e+04 1.09980413e-01
4.54000000e+04 1.09982126e-01
4.55000000e+04 1.06363900e-01
4.55000000e+04 1.06365577e-01
4.56000000e+04 1.02842306e-01
4.56000000e+04 1.02843947e-01
4.57000000e+04 9.94118134e-02
4.57000000e+04 9.94134188e-02
4.58000000e+04 9.60687197e-02
4.58000000e+04 9.60702899e-02
4.59000000e+04 9.28094425e-02
4.59000000e+04 9.28109780e-02
4.60000000e+04 8.96305219e-02
4.60000000e+04 8.96320233e-02
4.61000000e+04 8.65286219e-02
4.61000000e+04 8.65300897e-02
4.62000000e+04 8.35005298e-02
4.62000000e+04 8.35019648e-02
4.63000000e+04 8.05431558e-02
4.63000000e+04 8.05445587e-02
4.64000000e+04 7.76535306e-02
4.64000000e+04 7.76549021e-02
4.65000000e+04 7.48288034e-02
4.65000000e+04 7.48301445e-02
4.66000000e+04 7.20662396e-02
4.66000000e+04 7.20675509e-02
4.67000000e+04 6.93632172e-02
4.67000000e+04 6.93644997e-02
4.68000000e+04 6.67172255e-02
4.68000000e+04 6.67184798e-02
4.69000000e+04 6.41258627e-02
4.69000000e+04 6.41270895e-02
4.70000000e+04 6.15868352e-02
4.70000000e+04 6.15880350e-02
4.71000000e+04 5.90979585e-02
4.71000000e+04 5.90991316e-02
4.72000000e+04 5.66571585e-02
4.72000000e+04 5.66583050e-02
4.73000000e+04 5.42624757e-02
4.73000000e+04 5.42635955e-02
4.74000000e+04 5.19120708e-02
4.74000000e+04 5.19131631e-02
4.75000000e+04 4.96042315e-02
4.75000000e+04 4.96052952e-02
4.76000000e+04 4.73373819e-02
4.76000000e+04 4.73384153e-02
4.77000000e+04 4.51100924e-02
4.77000000e+04 4.51110935e-02
4.78000000e+04 4.29210914e-02
4.78000000e+04 4.29220574e-02
4.79000000e+04 4.07692766e-02
4.79000000e+04 4.07702043e-02
4.80000000e+04 3.86537272e-02
4.80000000e+04 3.86546126e-02
4.81000000e+04 3.65737144e-02
4.81000000e+04 3.65745531e-02
4.82000000e+04 3.45287121e-02
4.82000000e+04 3.45294992e-02
4.83000000e+04 3.25184050e-02
4.83000000e+04 3.25191351e-02
4.84000000e+04 3.05426957e-02
4.84000000e+04 3.05433631e-02
4.85000000e+04 2.86017096e-02
4.85000000e+04 2.86023082e-02
4.86000000e+04 2.66957977e-02
4.86000000e+04 2.66963211e-02
4.87000000e+04 2.48255381e-02
4.87000000e+04 2.48259797e-02
4.88000000e+04 2.29917359e-02
4.88000000e+04 2.29920890e-02
4.89000000e+04 2.11954226e-02
4.89000000e+04 2.11956802e-02
4.90000000e+04 1.94378547e-02
4.90000000e+04 1.94380097e-02
4.91000000e+04 1.77205134e-02
4.91000000e+04 1.77205583e-02
4.92000000e+04 1.60451046e-02
4.92000000e+04 1.60450318e-02
4.93000000e+04 1.44135611e-02
4.93000000e+04 1.44133627e-02
4.94000000e+04 1.28280469e-02
4.94000000e+04 1.28277143e-02
4.95000000e+04 1.12909634e-02
4.95000000e+04 1.12904876e-02
4.96000000e+04 9.80495889e-03
4.96000000e+04 9.80433032e-03
4.97000000e+04 8.37294067e-03
4.97000000e+04 8.37214888e-03
4.98000000e+04 6.99808915e-03
4.98000000e+04 6.99712292e-03
4.99000000e+04 5.68387444e-03
4.99000000e+04 5.68272167e-03
5.00000000e+04 4.43407428e-03
5.00000000e+04 4.43272194e-03
5.01000000e+04 3.25279258e-03
5.01000000e+04 3.25122672e-03
5.02000000e+04 2.14447779e-03
5.02000000e+04 2.14268358e-03
5.03000000e+04 1.11394010e-03
5.03000000e+04 1.11190189e-03
5.04000000e+04 1.66366220e-04
5.04000000e+04 1.64067667e-04
5.05000000e+04 -6.92669090e-04
5.05000000e+04 -6.95244856e-04
5.06000000e+04 -1.45719602e-03
5.06000000e+04 -1.46006620e-03
5.07000000e+04 -2.12084810e-03
5.07000000e+04 -2.12402997e-03
5.08000000e+04 -2.67686692e-03
5.08000000e+04 -2.68037758e-03
5.09000000e+04 -3.11811390e-03
5.09000000e+04 -3.12196995e-03
5.10000000e+04 -3.43708965e-03
5.10000000e+04 -3.44130686e-03
5.11000000e+04 -3.62596125e-03
5.11000000e+04 -3.63055428e-03
5.12000000e+04 -3.67659772e-03
5.12000000e+04 -3.68157971e-03
5.13000000e+04 -3.58061327e-03
5.13000000e+04 -3.58599557e-03
5.14000000e+04 -3.32941834e-03
5.14000000e+04 -3.33521014e-03
5.15000000e+04 -2.91427752e-03
5.15000000e+04 -2.92048562e-03
5.16000000e+04 -2.32637380e-03
5.16000000e+04 -2.33300233e-03
5.17000000e+04 -1.55687802e-03
5.17000000e+04 -1.56392820e-03
5.18000000e+04 -5.97022349e-04
5.18000000e+04 -6.04492370e-04
5.19000000e+04 5.61823372e-04
5.19000000e+04 5.53938489e-04
5.20000000e+04 1.92807394e-03
5.20000000e+04 1.91978240e-03
5.21000000e+04 3.50985110e-03
5.21000000e+04 3.50116431e-03
5.22000000e+04 5.31490727e-03
5.22000000e+04 5.30583981e-03
5.23000000e+04 7.35055207e-03
5.23000000e+04 7.34112159e-03
5.24000000e+04 9.62358305e-03
5.24000000e+04 9.61381006e-03
5.25000000e+04 1.21402215e-02
5.25000000e+04 1.21301292e-02
5.26000000e+04 1.49060549e-02
5.26000000e+04 1.48956690e-02
5.27000000e+04 1.79259859e-02
5.27000000e+04 1.79153341e-02
5.28000000e+04 2.12041899e-02
5.28000000e+04 2.11933019e-02
5.29000000e+04 2.47440801e-02
5.29000000e+04 2.47329870e-02
5.30000000e+04 2.85482815e-02
5.30000000e+04 2.85370158e-02
5.31000000e+04 3.26186133e-02
5.31000000e+04 3.26072081e-02
5.32000000e+04 3.69560794e-02
5.32000000e+04 3.69445685e-02
5.33000000e+04 4.15608674e-02
5.33000000e+04 4.15492849e-02
5.34000000e+04 4.64323550e-02
5.34000000e+04 4.64207347e-02
5.35000000e+04 5.15691233e-02
5.35000000e+04 5.15574988e-02
5.36000000e+04 5.69689766e-02
5.36000000e+04 5.69573808e-02
5.37000000e+04 6.26289678e-02
5.37000000e+04 6.26174328e-02
5.38000000e+04 6.85454288e-02
5.38000000e+04 6.85339857e-02
5.39000000e+04 7.47140045e-02
5.39000000e+04 7.47026833e-02
5.40000000e+04 8.11296910e-02
5.40000000e+04 8.11185202e-02
5.41000000e+04 8.77868751e-02
5.41000000e+04 8.77758818e-02
5.42000000e+04 9.46793765e-02
5.42000000e+04 9.46685865e-02
5.43000000e+04 1.01800491e-01
5.43000000e+04 1.01789929e-01
5.44000000e+04 1.09143036e-01
5.44000000e+04 1.09132723e-01
5.45000000e+04 1.16699389e-01
5.45000000e+04 1.16689346e-01
5.46000000e+04 1.24461538e-01
5.46000000e+04 1.24451785e-01
5.47000000e+04 1.32421119e-01
5.47000000e+04 1.32411674e-01
5.48000000e+04 1.40569462e-01
5.48000000e+04 1.40560341e-01
5.49000000e+04 1.48897628e-01
5.49000000e+04 1.48888844e-01
5.50000000e+04 1.57396447e-01
5.50000000e+04 1.57388014e-01
5.51000000e+04 1.66056560e-01
5.51000000e+04 1.66048490e-01
5.52000000e+04 1.74868452e-01
5.52000000e+04 1.74860754e-01
5.53000000e+04 1.83822486e-01
5.53000000e+04 1.83815169e-01
5.54000000e+04 1.92908933e-01
5.54000000e+04 1.92902005e-01
5.55000000e+04 2.02118010e-01
5.55000000e+04 2.02111476e-01
5.56000000e+04 2.11439898e-01
5.56000000e+04 2.11433764e-01
5.57000000e+04 2.20864780e-01
5.57000000e+04 2.20859049e-01
5.58000000e+04 2.30382856e-01
5.58000000e+04 2.30377531e-01
5.59000000e+04 2.39984376e-01
5.59000000e+04 2.39979458e-01
5.60000000e+04 2.49659658e-01
5.60000000e+04 2.49655148e-01
5.61000000e+04 2.59399108e-01
5.61000000e+04 2.59395006e-01
5.62000000e+04 2.69193241e-01
5.62000000e+04 2.69189545e-01
5.63000000e+04 2.79032701e-01
5.63000000e+04 2.79029409e-01
5.64000000e+04 2.88908273e-01
5.64000000e+04 2.88905382e-01
5.65000000e+04 2.98810902e-01
5.65000000e+04 2.98808409e-01
5.66000000e+04 3.08731707e-01
5.66000000e+04 3.08729607e-01
5.67000000e+04 3.18661993e-01
5.67000000e+04 3.18660281e-01
5.68000000e+04 3.28593262e-01
5.68000000e+04 3.28591932e-01
5.69000000e+04 3.38517226e-01
5.69000000e+04 3.38516271e-01
5.70000000e+04 3.48425814e-01
5.70000000e+04 3.48425228e-01
5.71000000e+04 3.58311181e-01
5.71000000e+04 3.58310958e-01
5.72000000e+04 3.68165719e-01
5.72000000e+04 3.68165849e-01
5.73000000e+04 3.77982055e-01
5.73000000e+04 3.77982531e-01
5.74000000e+04 3.87753065e-01
5.74000000e+04 3.87753878e-01
5.75000000e+04 3.97471873e-01
5.75000000e+04 3.97473015e-01
5.76000000e+04 4.07131856e-01
5.76000000e+04 4.07133317e-01
5.77000000e+04 4.16726646e-01
5.77000000e+04 4.16728416e-01
5.78000000e+04 4.26250130e-01
5.78000000e+04 4.26252201e-01
5.79000000e+04 4.35696456e-01
5.79000000e+04 4.35698817e-01
5.80000000e+04 4.45060024e-01
5.80000000e+04 4.45062667e-01
5.81000000e+04 4.54335493e-01
5.81000000e+04 4.54338407e-01
5.82000000e+04 4.63517777e-01
5.82000000e+04 4.63520952e-01
5.83000000e+04 4.72602038e-01
5.83000000e+04 4.72605465e-01
5.84000000e+04 4.81583692e-01
5.84000000e+04 4.81587360e-01
5.85000000e+04 4.90458396e-01
5.85000000e+04 4.90462296e-01
5.86000000e+04 4.99222053e-01
5.86000000e+04 4.99226174e-01
5.87000000e+04 5.07870798e-01
5.87000000e+04 5.07875131e-01
5.88000000e+04 5.16401001e-01
5.88000000e+04 5.16405537e-01
5.89000000e+04 5.24809260e-01
5.89000000e+04 5.24813990e-01
5.90000000e+04 5.33092393e-01
5.90000000e+04 5.33097306e-01
5.91000000e+04 5.41247432e-01
5.91000000e+04 5.41252520e-01
5.92000000e+04 5.49271621e-01
5.92000000e+04 5.49276875e-01
5.93000000e+04 5.57162408e-01
5.93000000e+04 5.57167819e-01
5.94000000e+04 5.64917436e-01
5.94000000e+04 5.64922996e-01
5.95000000e+04 5.72534543e-01
5.95000000e+04 5.72540243e-01
5.96000000e+04 5.80011748e-01
5.96000000e+04 5.80017580e-01
5.97000000e+04 5.87347252e-01
5.97000000e+04 5.87353208e-01
5.98000000e+04 5.94539427e-01
5.98000000e+04 5.94545500e-01
5.99000000e+04 6.01586814e-01
5.99000000e+04 6.01592996e-01
6.00000000e+04 6.08488111e-01
6.00000000e+04 6.08494395e-01
6.01000000e+04 6.15242175e-01
6.01000000e+04 6.15248553e-01
6.02000000e+04 6.21848009e-01
6.02000000e+04 6.21854475e-01
6.03000000e+04 6.28304763e-01
6.03000000e+04 6.28311309e-01
6.04000000e+04 6.34611721e-01
6.04000000e+04 6.34618342e-01
6.05000000e+04 6.40768306e-01
6.05000000e+04 6.40774995e-01
6.06000000e+04 6.46774064e-01
6.06000000e+04 6.46780814e-01
6.07000000e+04 6.52628667e-01
6.07000000e+04 6.52635473e-01
6.08000000e+04 6.58331906e-01
6.08000000e+04 6.58338763e-01
6.09000000e+04 6.63883687e-01
6.09000000e+04 6.63890587e-01
6.10000000e+04 6.69284023e-01
6.10000000e+04 6.69290962e-01
6.11000000e+04 6.74533036e-01
6.11000000e+04 6.74540008e-01
6.12000000e+04 6.79630948e-01
6.12000000e+04 6.79637948e-01
6.13000000e+04 6.84578081e-01
6.13000000e+04 6.84585103e-01
6.14000000e+04 6.89374849e-01
6.14000000e+04 6.89381890e-01
6.15000000e+04 6.94021760e-01
6.15000000e+04 6.94028813e-01
6.16000000e+04 6.98519408e-01
6.16000000e+04 6.98526469e-01
6.17000000e+04 7.02868469e-01
6.17000000e+04 7.02875534e-01
6.18000000e+04 7.07069704e-01
6.18000000e+04 7.07076767e-01
6.19000000e+04 7.11123949e-01
6.19000000e+04 7.11131008e-01
6.20000000e+04 7.15032118e-01
6.20000000e+04 7.15039166e-01
6.21000000e+04 7.18795193e-01
6.21000000e+04 7.18802228e-01
6.22000000e+04 7.22414231e-01
6.22000000e+04 7.22421248e-01
6.23000000e+04 7.25890351e-01
6.23000000e+04 7.25897346e-01
6.24000000e+04 7.29224738e-01
6.24000000e+04 7.29231707e-01
6.25000000e+04 7.32418640e-01
6.25000000e+04 7.32425579e-01
6.26000000e+04 7.35473362e-01
6.26000000e+04 7.35480268e-01
6.27000000e+04 7.38390268e-01
6.27000000e+04 7.38397138e-01
6.28000000e+04 7.41170775e-01
6.28000000e+04 7.41177604e-01
6.29000000e+04 7.43816353e-01
6.29000000e+04 7.43823139e-01
6.30000000e+04 7.46328521e-01
6.30000000e+04 7.46335261e-01
6.31000000e+04 7.48708848e-01
6.31000000e+04 7.48715538e-01
6.32000000e+04 7.50958946e-01
6.32000000e+04 7.50965582e-01
6.33000000e+04 7.53080470e-01
6.33000000e+04 7.53087051e-01
6.34000000e+04 7.55075117e-01
6.34000000e+04 7.55081639e-01
6.35000000e+04 7.56944623e-01
6.35000000e+04 7.56951084e-01
6.36000000e+04 7.58690758e-01
6.36000000e+04 7.58697154e-01
6.37000000e+04 7.60315326e-01
6.37000000e+04 7.60321657e-01
6.38000000e+04 7.61820165e-01
6.38000000e+04 7.61826426e-01
6.39000000e+04 7.63207137e-01
6.39000000e+04 7.63213328e-01
6.40000000e+04 7.64478134e-01
6.40000000e+04 7.64484251e-01
6.41000000e+04 7.65635069e-01
6.41000000e+04 7.65641111e-01
6.42000000e+04 7.66679875e-01
6.42000000e+04 7.66685840e-01
6.43000000e+04 7.67614504e-01
6.43000000e+04 7.67620390e-01
6.44000000e+04 7.68440921e-01
6.44000000e+04 7.68446728e-01
6.45000000e+04 7.69161104e-01
6.45000000e+04 7.69166830e-01
6.46000000e+04 7.69777038e-01
6.46000000e+04 7.69782682e-01
6.47000000e+04 7.70290714e-01
6.47000000e+04 7.70296274e-01
6.48000000e+04 7.70704122e-01
6.48000000e+04 7.70709599e-01
6.49000000e+04 7.71019253e-01
6.49000000e+04 7.71024646e-01
6.50000000e+04 7.71238092e-01
6.50000000e+04 7.71243399e-01
6.51000000e+04 7.71362612e-01
6.51000000e+04 7.71367835e-01
6.52000000e+04 7.71394779e-01
6.52000000e+04 7.71399917e-01
6.53000000e+04 7.71336538e-01
6.53000000e+04 7.71341592e-01
6.54000000e+04 7.71189816e-01
6.54000000e+04 7.71194786e-01
6.55000000e+04 7.70956516e-01
6.55000000e+04 7.70961404e-01
6.56000000e+04 7.70638516e-01
6.56000000e+04 7.70643322e-01
6.57000000e+04 7.70237661e-01
6.57000000e+04 7.70242386e-01
6.58000000e+04 7.69755763e-01
6.58000000e+04 7.69760409e-01
6.59000000e+04 7.69194595e-01
6.59000000e+04 7.69199164e-01
6.60000000e+04 7.68555893e-01
6.60000000e+04 7.68560385e-01
6.61000000e+04 7.67841344e-01
6.61000000e+04 7.67845763e-01
6.62000000e+04 7.67052592e-01
6.62000000e+04 7.67056940e-01
6.63000000e+04 7.66191231e-01
6.63000000e+04 7.66195509e-01
6.64000000e+04 7.65258799e-01
6.64000000e+04 7.65263011e-01
6.65000000e+04 7.64256784e-01
6.65000000e+04 7.64260932e-01
6.66000000e+04 7.63186615e-01
6.66000000e+04 7.63190701e-01
6.67000000e+04 7.62049660e-01
6.67000000e+04 7.62053688e-01
6.68000000e+04 7.60847231e-01
6.68000000e+04 7.60851204e-01
6.69000000e+04 7.59580573e-01
6.69000000e+04 7.59584494e-01
6.70000000e+04 7.58250872e-01
6.70000000e+04 7.58254745e-01
6.71000000e+04 7.56859249e-01
6.71000000e+04 7.56863076e-01
6.72000000e+04 7.55406760e-01
6.72000000e+04 7.55410545e-01
6.73000000e+04 7.53894397e-01
6.73000000e+04 7.53898143e-01
6.74000000e+04 7.52323087e-01
6.74000000e+04 7.52326798e-01
6.75000000e+04 7.50693696e-01
6.75000000e+04 7.50697374e-01
6.76000000e+04 7.49007023e-01
6.76000000e+04 7.49010672e-01
6.77000000e+04 7.47263807e-01
6.77000000e+04 7.47267431e-01
6.78000000e+04 7.45464727e-01
6.78000000e+04 7.45468329e-01
6.79000000e+04 7.43610403e-01
6.79000000e+04 7.43613985e-01
6.80000000e+04 7.41701397e-01
6.80000000e+04 7.41704963e-01
6.81000000e+04 7.39738217e-01
6.81000000e+04 7.39741769e-01
6.82000000e+04 7.37721319e-01
6.82000000e+04 7.37724860e-01
6.83000000e+04 7.35651109e-01
6.83000000e+04 7.35654641e-01
6.84000000e+04 7.33527946e-01
6.84000000e+04 7.33531473e-01
6.85000000e+04 7.31352149e-01
6.85000000e+04 7.31355672e-01
6.86000000e+04 7.29123992e-01
6.86000000e+04 7.29127513e-01
6.87000000e+04 7.26843715e-01
6.87000000e+04 7.26847236e-01
6.88000000e+04 7.24511526e-01
6.88000000e+04 7.24515048e-01
6.89000000e+04 7.22127601e-01
6.89000000e+04 7.22131127e-01
6.90000000e+04 7.19692092e-01
6.90000000e+04 7.19695622e-01
6.91000000e+04 7.17205130e-01
6.91000000e+04 7.17208665e-01
6.92000000e+04 7.14666825e-01
6.92000000e+04 7.14670366e-01
6.93000000e+04 7.12077277e-01
6.93000000e+04 7.12080824e-01
6.94000000e+04 7.09436573e-01
6.94000000e+04 7.09440127e-01
6.95000000e+04 7.06744794e-01
6.95000000e+04 7.06748354e-01
6.96000000e+04 7.04002019e-01
6.96000000e+04 7.04005586e-01
6.97000000e+04 7.01208328e-01
6.97000000e+04 7.01211901e-01
6.98000000e+04 6.98363805e-01
6.98000000e+04 6.98367383e-01
6.99000000e+04 6.95468542e-01
6.99000000e+04 6.95472125e-01
7.00000000e+04 6.92522643e-01
7.00000000e+04 6.92526230e-01
7.01000000e+04 6.89526227e-01
7.01000000e+04 6.89529816e-01
7.02000000e+04 6.86479428e-01
7.02000000e+04 6.86483019e-01
7.03000000e+04 6.83382404e-01
7.03000000e+04 6.83385994e-01
7.04000000e+04 6.80235334e-01
7.04000000e+04 6.80238922e-01
7.05000000e+04 6.77038421e-01
7.05000000e+04 6.77042006e-01
7.06000000e+04 6.73791901e-01
7.06000000e+04 6.73795479e-01
7.07000000e+04 6.70496033e-01
7.07000000e+04 6.70499604e-01
7.08000000e+04 6.67151114e-01
7.08000000e+04 6.67154675e-01
7.09000000e+04 6.63757471e-01
7.09000000e+04 6.63761019e-01
7.10000000e+04 6.60315466e-01
7.10000000e+04 6.60318999e-01
7.11000000e+04 6.56825498e-01
7.11000000e+04 6.56829014e-01
7.12000000e+04 6.53288003e-01
7.12000000e+04 6.53291500e-01
7.13000000e+04 6.49703456e-01
7.13000000e+04 6.49706930e-01
7.14000000e+04 6.46072368e-01
7.14000000e+04 6.46075817e-01
7.15000000e+04 6.42395291e-01
7.15000000e+04 6.42398712e-01
7.16000000e+04 6.38672816e-01
7.16000000e+04 6.38676207e-01
7.17000000e+04 6.34905574e-01
7.17000000e+04 6.34908931e-01
7.18000000e+04 6.31094233e-01
7.18000000e+04 6.31097555e-01
7.19000000e+04 6.27239503e-01
7.19000000e+04 6.27242786e-01
7.20000000e+04 6.23342130e-01
7.20000000e+04 6.23345372e-01
7.21000000e+04 6.19402899e-01
7.21000000e+04 6.19406098e-01
7.22000000e+04 6.15422634e-01
7.22000000e+04 6.15425786e-01
7.23000000e+04 6.11402191e-01
7.23000000e+04 6.11405295e-01
7.24000000e+04 6.07342467e-01
7.24000000e+04 6.07345519e-01
7.25000000e+04 6.03244387e-01
7.25000000e+04 6.03247387e-01
7.26000000e+04 5.99108916e-01
7.26000000e+04 5.99111859e-01
7.27000000e+04 5.94937044e-01
7.27000000e+04 5.94939929e-01
7.28000000e+04 5.90729797e-01
7.28000000e+04 5.90732622e-01
7.29000000e+04 5.86488227e-01
7.29000000e+04 5.86490989e-01
7.30000000e+04 5.82213415e-01
7.30000000e+04 5.82216112e-01
7.31000000e+04 5.77906466e-01
7.31000000e+04 5.77909097e-01
7.32000000e+04 5.73568511e-01
7.32000000e+04 5.73571074e-01
7.33000000e+04 5.69200704e-01
7.33000000e+04 5.69203197e-01
7.34000000e+04 5.64804219e-01
7.34000000e+04 5.64806640e-01
7.35000000e+04 5.60380249e-01
7.35000000e+04 5.60382597e-01
7.36000000e+04 5.55930005e-01
7.36000000e+04 5.55932279e-01
7.37000000e+04 5.51454715e-01
7.37000000e+04 5.51456913e-01
7.38000000e+04 5.46955619e-01
7.38000000e+04 5.46957740e-01
7.39000000e+04 5.42433971e-01
7.39000000e+04 5.42436014e-01
7.40000000e+04 5.37891034e-01
7.40000000e+04 5.37892999e-01
7.41000000e+04 5.33328083e-01
7.41000000e+04 5.33329967e-01
7.42000000e+04 5.28746396e-01
7.42000000e+04 5.28748200e-01
7.43000000e+04 5.24147260e-01
7.43000000e+04 5.24148983e-01
7.44000000e+04 5.19531964e-01
7.44000000e+04 5.19533605e-01
7.45000000e+04 5.14901800e-01
7.45000000e+04 5.14903359e-01
7.46000000e+04 5.10258060e-01
7.46000000e+04 5.10259537e-01
7.47000000e+04 5.05602037e-01
7.47000000e+04 5.05603431e-01
7.48000000e+04 5.00935019e-01
7.48000000e+04 5.00936330e-01
7.49000000e+04 4.96258292e-01
7.49000000e+04 4.96259520e-01
7.50000000e+04 4.91573136e-01
7.50000000e+04 4.91574282e-01
7.51000000e+04 4.86880825e-01
7.51000000e+04 4.86881888e-01
7.52000000e+04 4.82182625e-01
7.52000000e+04 4.82183605e-01
7.53000000e+04 4.77479791e-01
7.53000000e+04 4.77480689e-01
7.54000000e+04 4.72773570e-01
7.54000000e+04 4.72774386e-01
7.55000000e+04 4.68065196e-01
7.55000000e+04 4.68065930e-01
7.56000000e+04 4.63355890e-01
7.56000000e+04 4.63356544e-01
7.57000000e+04 4.58646860e-01
7.57000000e+04 4.58647434e-01
7.58000000e+04 4.53939300e-01
7.58000000e+04 4.53939794e-01
7.59000000e+04 4.49234385e-01
7.59000000e+04 4.49234800e-01
7.60000000e+04 4.44533275e-01
7.60000000e+04 4.44533613e-01
7.61000000e+04 4.39837115e-01
7.61000000e+04 4.39837375e-01
7.62000000e+04 4.35147027e-01
7.62000000e+04 4.35147211e-01
7.63000000e+04 4.30464116e-01
7.63000000e+04 4.30464226e-01
7.64000000e+04 4.25789468e-01
7.64000000e+04 4.25789504e-01
7.65000000e+04 4.21124147e-01
7.65000000e+04 4.21124110e-01
7.66000000e+04 4.16469196e-01
7.66000000e+04 4.16469087e-01
7.67000000e+04 4.11825637e-01
7.67000000e+04 4.11825458e-01
7.68000000e+04 4.07194469e-01
7.68000000e+04 4.07194220e-01
7.69000000e+04 4.02576669e-01
7.69000000e+04 4.02576352e-01
7.70000000e+04 3.97973189e-01
7.70000000e+04 3.97972806e-01
7.71000000e+04 3.93384961e-01
7.71000000e+04 3.93384512e-01
7.72000000e+04 3.88812890e-01
7.72000000e+04 3.88812377e-01
7.73000000e+04 3.84257858e-01
7.73000000e+04 3.84257282e-01
7.74000000e+04 3.79720723e-01
7.74000000e+04 3.79720086e-01
7.75000000e+04 3.75202319e-01
7.75000000e+04 3.75201622e-01
7.76000000e+04 3.70703452e-01
7.76000000e+04 3.70702698e-01
7.77000000e+04 3.66224909e-01
7.77000000e+04 3.66224097e-01
7.78000000e+04 3.61767445e-01
7.78000000e+04 3.61766578e-01
7.79000000e+04 3.57331797e-01
7.79000000e+04 3.57330876e-01
7.80000000e+04 3.52918672e-01
7.80000000e+04 3.52917699e-01
7.81000000e+04 3.48528754e-01
7.81000000e+04 3.48527730e-01
7.82000000e+04 3.44162701e-01
7.82000000e+04 3.44161628e-01
7.83000000e+04 3.39821149e-01
7.83000000e+04 3.39820028e-01
7.84000000e+04 3.35504706e-01
7.84000000e+04 3.35503538e-01
7.85000000e+04 3.31213956e-01
7.85000000e+04 3.31212743e-01
7.86000000e+04 3.26949460e-01
7.86000000e+04 3.26948204e-01
7.87000000e+04 3.22711753e-01
7.87000000e+04 3.22710456e-01
7.88000000e+04 3.18501348e-01
7.88000000e+04 3.18500010e-01
7.89000000e+04 3.14318732e-01
7.89000000e+04 3.14317356e-01
7.90000000e+04 3.10164370e-01
7.90000000e+04 3.10162957e-01
7.91000000e+04 3.06038703e-01
7.91000000e+04 3.06037254e-01
7.92000000e+04 3.01942149e-01
7.92000000e+04 3.01940665e-01
7.93000000e+04 2.97875103e-01
7.93000000e+04 2.97873587e-01
7.94000000e+04 2.93837939e-01
7.94000000e+04 2.93836391e-01
7.95000000e+04 2.89831006e-01
7.95000000e+04 2.89829428e-01
7.96000000e+04 2.85854635e-01
7.96000000e+04 2.85853029e-01
7.97000000e+04 2.81909134e-01
7.97000000e+04 2.81907500e-01
7.98000000e+04 2.77994788e-01
7.98000000e+04 2.77993128e-01
7.99000000e+04 2.74111865e-01
7.99000000e+04 2.74110180e-01
8.00000000e+04 2.70260610e-01
8.00000000e+04 2.70258902e-01
8.01000000e+04 2.66441249e-01
8.01000000e+04 2.66439519e-01
8.02000000e+04 2.62653990e-01
8.02000000e+04 2.62652240e-01
8.03000000e+04 2.58899024e-01
8.03000000e+04 2.58897254e-01
8.04000000e+04 2.55176521e-01
8.04000000e+04 2.55174734e-01
8.05000000e+04 2.51486641e-01
8.05000000e+04 2.51484838e-01
8.06000000e+04 2.47829526e-01
8.06000000e+04 2.47827707e-01
8.07000000e+04 2.44205302e-01
8.07000000e+04 2.44203470e-01
8.08000000e+04 2.40614084e-01
8.08000000e+04 2.40612239e-01
8.09000000e+04 2.37055966e-01
8.09000000e+04 2.37054110e-01
8.10000000e+04 2.33531029e-01
8.10000000e+04 2.33529162e-01
8.11000000e+04 2.30039330e-01
8.11000000e+04 2.30037453e-01
8.12000000e+04 2.26580907e-01
8.12000000e+04 2.26579020e-01
8.13000000e+04 2.23155773e-01
8.13000000e+04 2.23153877e-01
8.14000000e+04 2.19763920e-01
8.14000000e+04 2.19762015e-01
8.15000000e+04 2.16405317e-01
8.15000000e+04 2.16403404e-01
8.16000000e+04 2.13079913e-01
8.16000000e+04 2.13077992e-01
8.17000000e+04 2.09787641e-01
8.17000000e+04 2.09785712e-01
8.18000000e+04 2.06528419e-01
8.18000000e+04 2.06526485e-01
8.19000000e+04 2.03302156e-01
8.19000000e+04 2.03300216e-01
8.20000000e+04 2.00108750e-01
8.20000000e+04 2.00106806e-01
8.21000000e+04 1.96948094e-01
8.21000000e+04 1.96946147e-01
8.22000000e+04 1.93820074e-01
8.22000000e+04 1.93818124e-01
8.23000000e+04 1.90724567e-01
8.23000000e+04 1.90722617e-01
8.24000000e+04 1.87661448e-01
8.24000000e+04 1.87659498e-01
8.25000000e+04 1.84630581e-01
8.25000000e+04 1.84628631e-01
8.26000000e+04 1.81631824e-01
8.26000000e+04 1.81629876e-01
8.27000000e+04 1.78665028e-01
8.27000000e+04 1.78663082e-01
8.28000000e+04 1.75730035e-01
8.28000000e+04 1.75728091e-01
8.29000000e+04 1.72826677e-01
8.29000000e+04 1.72824737e-01
8.30000000e+04 1.69954781e-01
8.30000000e+04 1.69952845e-01
8.31000000e+04 1.67114164e-01
8.31000000e+04 1.67112233e-01
8.32000000e+04 1.64304638e-01
8.32000000e+04 1.64302711e-01
8.33000000e+04 1.61526003e-01
8.33000000e+04 1.61524082e-01
8.34000000e+04 1.58778057e-01
8.34000000e+04 1.58776141e-01
8.35000000e+04 1.56060588e-01
8.35000000e+04 1.56058678e-01
8.36000000e+04 1.53373378e-01
8.36000000e+04 1.53371475e-01
8.37000000e+04 1.50716204e-01
8.37000000e+04 1.50714307e-01
8.38000000e+04 1.48088835e-01
8.38000000e+04 1.48086945e-01
8.39000000e+04 1.45491035e-01
8.39000000e+04 1.45489153e-01
8.40000000e+04 1.42922563e-01
8.40000000e+04 1.42920689e-01
8.41000000e+04 1.40383172e-01
8.41000000e+04 1.40381305e-01
8.42000000e+04 1.37872609e-01
8.42000000e+04 1.37870751e-01
8.43000000e+04 1.35390617e-01
8.43000000e+04 1.35388767e-01
8.44000000e+04 1.32936935e-01
8.44000000e+04 1.32935093e-01
8.45000000e+04 1.30511294e-01
8.45000000e+04 1.30509461e-01
8.46000000e+04 1.28113424e-01
8.46000000e+04 1.28111600e-01
8.47000000e+04 1.25743050e-01
8.47000000e+04 1.25741235e-01
8.48000000e+04 1.23399891e-01
8.48000000e+04 1.23398085e-01
8.49000000e+04 1.21083664e-01
8.49000000e+04 1.21081866e-01
8.50000000e+04 1.18794080e-01
8.50000000e+04 1.18792292e-01
8.51000000e+04 1.16530850e-01
8.51000000e+04 1.16529071e-01
8.52000000e+04 1.14293676e-01
8.52000000e+04 1.14291907e-01
8.53000000e+04 1.12082262e-01
8.53000000e+04 1.12080502e-01
8.54000000e+04 1.09896306e-01
8.54000000e+04 1.09894554e-01
8.55000000e+04 1.07735502e-01
8.55000000e+04 1.07733759e-01
8.56000000e+04 1.05599541e-01
8.56000000e+04 1.05597808e-01
8.57000000e+04 1.03488114e-01
8.57000000e+04 1.03486389e-01
8.58000000e+04 1.01400905e-01
8.58000000e+04 1.01399189e-01
8.59000000e+04 9.93375973e-02
8.59000000e+04 9.93358903e-02
8.60000000e+04 9.72978705e-02
8.60000000e+04 9.72961720e-02
8.61000000e+04 9.52814016e-02
8.61000000e+04 9.52797115e-02
8.62000000e+04 9.32878647e-02
8.62000000e+04 9.32861829e-02
8.63000000e+04 9.13169312e-02
8.63000000e+04 9.13152574e-02
8.64000000e+04 8.93682694e-02
8.64000000e+04 8.93666035e-02
8.65000000e+04 8.74415452e-02
8.65000000e+04 8.74398868e-02
8.66000000e+04 8.55364214e-02
8.66000000e+04 8.55347704e-02
8.67000000e+04 8.36525585e-02
8.67000000e+04 8.36509145e-02
8.68000000e+04 8.17896139e-02
8.68000000e+04 8.17879768e-02
8.69000000e+04 7.99472429e-02
8.69000000e+04 7.99456123e-02
8.70000000e+04 7.81250979e-02
8.70000000e+04 7.81234736e-02
8.71000000e+04 7.63228293e-02
8.71000000e+04 7.63212110e-02
8.72000000e+04 7.45400850e-02
8.72000000e+04 7.45384724e-02
8.73000000e+04 7.27765112e-02
8.73000000e+04 7.27749040e-02
8.74000000e+04 7.10317520e-02
8.74000000e+04 7.10301500e-02
8.75000000e+04 6.93054501e-02
8.75000000e+04 6.93038529e-02
8.76000000e+04 6.75972466e-02
8.76000000e+04 6.75956540e-02
8.77000000e+04 6.59067816e-02
8.77000000e+04 6.59051933e-02
8.78000000e+04 6.42336944e-02
8.78000000e+04 6.42321102e-02
8.79000000e+04 6.25776236e-02
8.79000000e+04 6.25760432e-02
8.80000000e+04 6.09382074e-02
8.80000000e+04 6.09366307e-02
8.81000000e+04 5.93150842e-02
8.81000000e+04 5.93135109e-02
8.82000000e+04 5.77078927e-02
8.82000000e+04 5.77063226e-02
8.83000000e+04 5.61162721e-02
8.83000000e+04 5.61147052e-02
8.84000000e+04 5.45398633e-02
8.84000000e+04 5.45382993e-02
8.85000000e+04 5.29783087e-02
8.85000000e+04 5.29767476e-02
8.86000000e+04 5.14312532e-02
8.86000000e+04 5.14296950e-02
8.87000000e+04 4.98983453e-02
8.87000000e+04 4.98967900e-02
8.88000000e+04 4.83792373e-02
8.88000000e+04 4.83776850e-02
8.89000000e+04 4.68735868e-02
8.89000000e+04 4.68720378e-02
8.90000000e+04 4.53810576e-02
8.90000000e+04 4.53795121e-02
8.91000000e+04 4.39013204e-02
8.91000000e+04 4.38997787e-02
8.92000000e+04 4.24340541e-02
8.92000000e+04 4.24325165e-02
8.93000000e+04 4.09789462e-02
8.93000000e+04 4.09774132e-02
8.94000000e+04 3.95356940e-02
8.94000000e+04 3.95341661e-02
8.95000000e+04 3.81040046e-02
8.95000000e+04 3.81024823e-02
8.96000000e+04 3.66835954e-02
8.96000000e+04 3.66820793e-02
8.97000000e+04 3.52741942e-02
8.97000000e+04 3.52726848e-02
8.98000000e+04 3.38755386e-02
8.98000000e+04 3.38740364e-02
8.99000000e+04 3.24873761e-02
8.99000000e+04 3.24858814e-02
9.00000000e+04 3.11094631e-02
9.00000000e+04 3.11079764e-02
9.01000000e+04 2.97415646e-02
9.01000000e+04 2.97400862e-02
9.02000000e+04 2.83834534e-02
9.02000000e+04 2.83819837e-02
9.03000000e+04 2.70349094e-02
9.03000000e+04 2.70334486e-02
9.04000000e+04 2.56957193e-02
9.04000000e+04 2.56942675e-02
9.05000000e+04 2.43656759e-02
9.05000000e+04 2.43642334e-02
9.06000000e+04 2.30445781e-02
9.06000000e+04 2.30431451e-02
9.07000000e+04 2.17322307e-02
9.07000000e+04 2.17308074e-02
9.08000000e+04 2.04284445e-02
9.08000000e+04 2.04270312e-02
9.09000000e+04 1.91330367e-02
9.09000000e+04 1.91316334e-02
9.10000000e+04 1.78458305e-02
9.10000000e+04 1.78444376e-02
9.11000000e+04 1.65666561e-02
9.11000000e+04 1.65652739e-02
9.12000000e+04 1.52953507e-02
9.12000000e+04 1.52939794e-02
9.13000000e+04 1.40317584e-02
9.13000000e+04 1.40303984e-02
9.14000000e+04 1.27757307e-02
9.14000000e+04 1.27743822e-02
9.15000000e+04 1.15271261e-02
9.15000000e+04 1.15257894e-02
9.16000000e+04 1.02858102e-02
9.16000000e+04 1.02844857e-02
9.17000000e+04 9.05165529e-03
9.17000000e+04 9.05034314e-03
9.18000000e+04 7.82453991e-03
9.18000000e+04 7.82324037e-03
9.19000000e+04 6.60434856e-03
9.19000000e+04 6.60306182e-03
9.20000000e+04 5.39097115e-03
9.20000000e+04 5.38969736e-03
9.21000000e+04 4.18430257e-03
9.21000000e+04 4.18304186e-03
9.22000000e+04 2.98424231e-03
9.22000000e+04 2.98299478e-03
9.23000000e+04 1.79069413e-03
9.23000000e+04 1.78945986e-03
9.24000000e+04 6.03565777e-04
9.24000000e+04 6.02344844e-04
9.25000000e+04 -5.77231098e-04
9.25000000e+04 -5.78438631e-04
9.26000000e+04 -1.75178106e-03
9.26000000e+04 -1.75297513e-03
9.27000000e+04 -2.92016488e-03
9.27000000e+04 -2.92134541e-03
9.28000000e+04 -4.08245946e-03
9.28000000e+04 -4.08362636e-03
9.29000000e+04 -5.23873776e-03
9.29000000e+04 -5.23989095e-03
9.30000000e+04 -6.38906873e-03
9.30000000e+04 -6.39020811e-03
9.31000000e+04 -7.53351723e-03
9.31000000e+04 -7.53464270e-03
9.32000000e+04 -8.67214401e-03
9.32000000e+04 -8.67325545e-03
9.33000000e+04 -9.80500571e-03
9.33000000e+04 -9.80610303e-03
9.34000000e+04 -1.09321550e-02
9.34000000e+04 -1.09332380e-02
9.35000000e+04 -1.20536405e-02
9.35000000e+04 -1.20547092e-02
9.36000000e+04 -1.31695072e-02
9.36000000e+04 -1.31705616e-02
9.37000000e+04 -1.42797966e-02
9.37000000e+04 -1.42808365e-02
9.38000000e+04 -1.53845467e-02
9.38000000e+04 -1.53855720e-02
9.39000000e+04 -1.64837924e-02
9.39000000e+04 -1.64848032e-02
9.40000000e+04 -1.75775658e-02
9.40000000e+04 -1.75785621e-02
9.41000000e+04 -1.86658962e-02
9.41000000e+04 -1.86668778e-02
9.42000000e+04 -1.97488102e-02
9.42000000e+04 -1.97497772e-02
9.43000000e+04 -2.08263320e-02
9.43000000e+04 -2.08272844e-02
9.44000000e+04 -2.18984834e-02
9.44000000e+04 -2.18994212e-02
9.45000000e+04 -2.29652839e-02
9.45000000e+04 -2.29662071e-02
9.46000000e+04 -2.40267507e-02
9.46000000e+04 -2.40276593e-02
9.47000000e+04 -2.50828985e-02
9.47000000e+04 -2.50837925e-02
9.48000000e+04 -2.61337401e-02
9.48000000e+04 -2.61346195e-02
9.49000000e+04 -2.71792857e-02
9.49000000e+04 -2.71801505e-02
9.50000000e+04 -2.82195434e-02
9.50000000e+04 -2.82203935e-02
9.51000000e+04 -2.92545190e-02
9.51000000e+04 -2.92553546e-02
9.52000000e+04 -3.02842164e-02
9.52000000e+04 -3.02850373e-02
9.53000000e+04 -3.13086371e-02
9.53000000e+04 -3.13094434e-02
9.54000000e+04 -3.23277810e-02
9.54000000e+04 -3.23285727e-02
9.55000000e+04 -3.33416458e-02
9.55000000e+04 -3.33424229e-02
9.56000000e+04 -3.43502277e-02
9.56000000e+04 -3.43509902e-02
9.57000000e+04 -3.53535212e-02
9.57000000e+04 -3.53542693e-02
9.58000000e+04 -3.63515196e-02
9.58000000e+04 -3.63522532e-02
9.59000000e+04 -3.73442145e-02
9.59000000e+04 -3.73449338e-02
9.60000000e+04 -3.83315967e-02
9.60000000e+04 -3.83323016e-02
9.61000000e+04 -3.93136556e-02
9.61000000e+04 -3.93143463e-02
9.62000000e+04 -4.02903798e-02
9.62000000e+04 -4.02910563e-02
9.63000000e+04 -4.12617570e-02
9.63000000e+04 -4.12624194e-02
9.64000000e+04 -4.22277740e-02
9.64000000e+04 -4.22284223e-02
9.65000000e+04 -4.31884169e-02
9.65000000e+04 -4.31890513e-02
9.66000000e+04 -4.41436711e-02
9.66000000e+04 -4.41442916e-02
9.67000000e+04 -4.50935213e-02
9.67000000e+04 -4.50941281e-02
9.68000000e+04 -4.60379517e-02
9.68000000e+04 -4.60385448e-02
9.69000000e+04 -4.69769459e-02
9.69000000e+04 -4.69775254e-02
9.70000000e+04 -4.79104869e-02
9.70000000e+04 -4.79110530e-02
9.71000000e+04 -4.88385574e-02
9.71000000e+04 -4.88391101e-02
9.72000000e+04 -4.97611397e-02
9.72000000e+04 -4.97616791e-02
9.73000000e+04 -5.06782156e-02
9.73000000e+04 -5.06787418e-02
9.74000000e+04 -5.15897668e-02
9.74000000e+04 -5.15902800e-02
9.75000000e+04 -5.24957749e-02
9.75000000e+04 -5.24962752e-02
9.76000000e+04 -5.33962212e-02
9.76000000e+04 -5.33967087e-02
9.77000000e+04 -5.42910871e-02
9.77000000e+04 -5.42915619e-02
9.78000000e+04 -5.51803539e-02
9.78000000e+04 -5.51808162e-02
9.79000000e+04 -5.60640032e-02
9.79000000e+04 -5.60644531e-02
9.80000000e+04 -5.69420167e-02
9.80000000e+04 -5.69424543e-02
9.81000000e+04 -5.78143763e-02
9.81000000e+04 -5.78148017e-02
9.82000000e+04 -5.86810642e-02
9.82000000e+04 -5.86814776e-02
9.83000000e+04 -5.95420629e-02
9.83000000e+04 -5.95424645e-02
9.84000000e+04 -6.03973554e-02
9.84000000e+04 -6.03977453e-02
9.85000000e+04 -6.12469251e-02
9.85000000e+04 -6.12473034e-02
9.86000000e+04 -6.20907558e-02
9.86000000e+04 -6.20911227e-02
9.87000000e+04 -6.29288316e-02
9.87000000e+04 -6.29291873e-02
9.88000000e+04 -6.37611375e-02
9.88000000e+04 -6.37614821e-02
9.89000000e+04 -6.45876588e-02
9.89000000e+04 -6.45879924e-02
9.90000000e+04 -6.54083811e-02
9.90000000e+04 -6.54087040e-02
9.91000000e+04 -6.62232910e-02
9.91000000e+04 -6.62236032e-02
9.92000000e+04 -6.70323755e-02
9.92000000e+04 -6.70326772e-02
9.93000000e+04 -6.78356220e-02
9.93000000e+04 -6.78359134e-02
9.94000000e+04 -6.86330189e-02
9.94000000e+04 -6.86333001e-02
9.95000000e+04 -6.94245548e-02
9.95000000e+04 -6.94248260e-02
9.96000000e+04 -7.02102194e-02
9.96000000e+04 -7.02104807e-02
9.97000000e+04 -7.09900026e-02
9.97000000e+04 -7.09902543e-02
9.98000000e+04 -7.17638955e-02
9.98000000e+04 -7.17641376e-02
9.99000000e+04 -7.25318895e-02
9.99000000e+04 -7.25321222e-02
1.00000000e+05 -7.32939769e-02
1.00000000e+05 -7.32942003e-02
1.00100000e+05 -7.40501506e-02
1.00100000e+05 -7.40503649e-02
1.00200000e+05 -7.48004044e-02
1.00200000e+05 -7.48006098e-02
1.00300000e+05 -7.55447327e-02
1.00300000e+05 -7.55449294e-02
1.00400000e+05 -7.62831308e-02
1.00400000e+05 -7.62833189e-02
1.00500000e+05 -7.70155947e-02
1.00500000e+05 -7.70157743e-02
1.00600000e+05 -7.77421211e-02
1.00600000e+05 -7.77422924e-02
1.00700000e+05 -7.84627074e-02
1.00700000e+05 -7.84628706e-02
1.00800000e+05 -7.91773520e-02
1.00800000e+05 -7.91775071e-02
1.00900000e+05 -7.98860537e-02
1.00900000e+05 -7.98862010e-02
1.01000000e+05 -8.05888123e-02
1.01000000e+05 -8.05889519e-02
1.01100000e+05 -8.12856283e-02
1.01100000e+05 -8.12857603e-02
1.01200000e+05 -8.19765029e-02
1.01200000e+05 -8.19766275e-02
1.01300000e+05 -8.26614379e-02
1.01300000e+05 -8.26615552e-02
1.01400000e+05 -8.33404360e-02
1.01400000e+05 -8.33405461e-02
1.01500000e+05 -8.40135004e-02
1.01500000e+05 -8.40136036e-02
1.01600000e+05 -8.46806353e-02
1.01600000e+05 -8.46807316e-02
1.01700000e+05 -8.53418452e-02
1.01700000e+05 -8.53419349e-02
1.01800000e+05 -8.59971357e-02
1.01800000e+05 -8.59972187e-02
1.01900000e+05 -8.66465126e-02
1.01900000e+05 -8.66465892e-02
1.02000000e+05 -8.72899828e-02
1.02000000e+05 -8.72900531e-02
1.02100000e+05 -8.79275536e-02
1.02100000e+05 -8.79276178e-02
1.02200000e+05 -8.85592331e-02
1.02200000e+05 -8.85592911e-02
1.02300000e+05 -8.91850298e-02
1.02300000e+05 -8.91850819e-02
1.02400000e+05 -8.98049531e-02
1.02400000e+05 -8.98049995e-02
1.02500000e+05 -9.04190130e-02
1.02500000e+05 -9.04190538e-02
1.02600000e+05 -9.10272202e-02
1.02600000e+05 -9.10272554e-02
1.02700000e+05 -9.16295858e-02
1.02700000e+05 -9.16296156e-02
1.02800000e+05 -9.22261217e-02
1.02800000e+05 -9.22261462e-02
1.02900000e+05 -9.28168399e-02
1.02900000e+05 -9.28168592e-02
1.03000000e+05 -9.34017528e-02
1.03000000e+05 -9.34017669e-02
1.03100000e+05 -9.39808726e-02
1.03100000e+05 -9.39808816e-02
1.03200000e+05 -9.45542113e-02
1.03200000e+05 -9.45542152e-02
1.03300000e+05 -9.51217801e-02
1.03300000e+05 -9.51217790e-02
1.03400000e+05 -9.56835899e-02
1.03400000e+05 -9.56835837e-02
1.03500000e+05 -9.62396502e-02
1.03500000e+05 -9.62396390e-02
1.03600000e+05 -9.67899703e-02
1.03600000e+05 -9.67899540e-02
1.03700000e+05 -9.73345586e-02
1.03700000e+05 -9.73345372e-02
1.03800000e+05 -9.78734234e-02
1.03800000e+05 -9.78733970e-02
1.03900000e+05 -9.84065730e-02
1.03900000e+05 -9.84065418e-02
1.04000000e+05 -9.89340168e-02
1.04000000e+05 -9.89339809e-02
1.04100000e+05 -9.94557649e-02
1.04100000e+05 -9.94557243e-02
1.04200000e+05 -9.99718288e-02
1.04200000e+05 -9.99717839e-02
1.04300000e+05 -1.00482222e-01
1.04300000e+05 -1.00482173e-01
1.04400000e+05 -1.00986959e-01
1.04400000e+05 -1.00986906e-01
1.04500000e+05 -1.01486056e-01
1.04500000e+05 -1.01485999e-01
1.04600000e+05 -1.01979531e-01
1.04600000e+05 -1.01979471e-01
1.04700000e+05 -1.02467404e-01
1.04700000e+05 -1.02467340e-01
1.04800000e+05 -1.02949693e-01
1.04800000e+05 -1.02949626e-01
1.04900000e+05 -1.03426419e-01
1.04900000e+05 -1.03426348e-01
1.05000000e+05 -1.03897602e-01
1.05000000e+05 -1.03897529e-01
1.05100000e+05 -1.04363264e-01
1.05100000e+05 -1.04363187e-01
1.05200000e+05 -1.04823425e-01
1.05200000e+05 -1.04823345e-01
1.05300000e+05 -1.05278106e-01
1.05300000e+05 -1.05278023e-01
1.05400000e+05 -1.05727327e-01
1.05400000e+05 -1.05727241e-01
1.05500000e+05 -1.06171110e-01
1.05500000e+05 -1.06171021e-01
1.05600000e+05 -1.06609476e-01
1.05600000e+05 -1.06609384e-01
1.05700000e+05 -1.07042446e-01
1.05700000e+05 -1.07042351e-01
1.05800000e+05 -1.07470041e-01
1.05800000e+05 -1.07469944e-01
1.05900000e+05 -1.07892283e-01
1.05900000e+05 -1.07892183e-01
1.06000000e+05 -1.08309193e-01
1.06000000e+05 -1.08309091e-01
1.06100000e+05 -1.08720794e-01
1.06100000e+05 -1.08720689e-01
1.06200000e+05 -1.09127109e-01
1.06200000e+05 -1.09127001e-01
1.06300000e+05 -1.09528159e-01
1.06300000e+05 -1.09528049e-01
1.06400000e+05 -1.09923967e-01
1.06400000e+05 -1.09923855e-01
1.06500000e+05 -1.10314557e-01
1.06500000e+05 -1.10314443e-01
1.06600000e+05 -1.10699952e-01
1.06600000e+05 -1.10699836e-01
1.06700000e+05 -1.11080176e-01
1.06700000e+05 -1.11080058e-01
1.06800000e+05 -1.11455253e-01
1.06800000e+05 -1.11455132e-01
1.06900000e+05 -1.11825206e-01
1.06900000e+05 -1.11825084e-01
1.07000000e+05 -1.12190060e-01
1.07000000e+05 -1.12189936e-01
1.07100000e+05 -1.12549840e-01
1.07100000e+05 -1.12549715e-01
1.07200000e+05 -1.12904572e-01
1.07200000e+05 -1.12904444e-01
1.07300000e+05 -1.13254279e-01
1.07300000e+05 -1.13254150e-01
1.07400000e+05 -1.13598988e-01
1.07400000e+05 -1.13598857e-01
1.07500000e+05 -1.13938725e-01
1.07500000e+05 -1.13938592e-01
1.07600000e+05 -1.14273515e-01
1.07600000e+05 -1.14273381e-01
1.07700000e+05 -1.14603385e-01
1.07700000e+05 -1.14603250e-01
1.07800000e+05 -1.14928362e-01
1.07800000e+05 -1.14928226e-01
1.07900000e+05 -1.15248472e-01
1.07900000e+05 -1.15248335e-01
1.08000000e+05 -1.15563744e-01
1.08000000e+05 -1.15563605e-01
1.08100000e+05 -1.15874203e-01
1.08100000e+05 -1.15874063e-01
1.08200000e+05 -1.16179878e-01
1.08200000e+05 -1.16179737e-01
1.08300000e+05 -1.16480798e-01
1.08300000e+05 -1.16480656e-01
1.08400000e+05 -1.16776991e-01
1.08400000e+05 -1.16776848e-01
1.08500000e+05 -1.17068484e-01
1.08500000e+05 -1.17068340e-01
1.08600000e+05 -1.17355308e-01
1.08600000e+05 -1.17355164e-01
1.08700000e+05 -1.17637492e-01
1.08700000e+05 -1.17637347e-01
1.08800000e+05 -1.17915065e-01
1.08800000e+05 -1.17914919e-01
1.08900000e+05 -1.18188057e-01
1.08900000e+05 -1.18187910e-01
1.09000000e+05 -1.18456498e-01
1.09000000e+05 -1.18456351e-01
1.09100000e+05 -1.18720420e-01
1.09100000e+05 -1.18720272e-01
1.09200000e+05 -1.18979852e-01
1.09200000e+05 -1.18979704e-01
1.09300000e+05 -1.19234827e-01
1.09300000e+05 -1.19234679e-01
1.09400000e+05 -1.19485375e-01
1.09400000e+05 -1.19485227e-01
1.09500000e+05 -1.19731529e-01
1.09500000e+05 -1.19731380e-01
1.09600000e+05 -1.19973320e-01
1.09600000e+05 -1.19973171e-01
1.09700000e+05 -1.20210781e-01
1.09700000e+05 -1.20210632e-01
1.09800000e+05 -1.20443945e-01
1.09800000e+05 -1.20443797e-01
1.09900000e+05 -1.20672846e-01
1.09900000e+05 -1.20672697e-01
1.10000000e+05 -1.20897515e-01
1.10000000e+05 -1.20897367e-01
1.10100000e+05 -1.21117988e-01
1.10100000e+05 -1.21117840e-01
1.10200000e+05 -1.21334298e-01
1.10200000e+05 -1.21334150e-01
1.10300000e+05 -1.21546480e-01
1.10300000e+05 -1.21546332e-01
1.10400000e+05 -1.21754568e-01
1.10400000e+05 -1.21754420e-01
1.10500000e+05 -1.21958596e-01
1.10500000e+05 -1.21958449e-01
1.10600000e+05 -1.22158602e-01
1.10600000e+05 -1.22158455e-01
1.10700000e+05 -1.22354619e-01
1.10700000e+05 -1.22354473e-01
1.10800000e+05 -1.22546683e-01
1.10800000e+05 -1.22546538e-01
1.10900000e+05 -1.22734831e-01
1.10900000e+05 -1.22734686e-01
1.11000000e+05 -1.22919099e-01
1.11000000e+05 -1.22918955e-01
1.11100000e+05 -1.23099523e-01
1.11100000e+05 -1.23099380e-01
1.11200000e+05 -1.23276141e-01
1.11200000e+05 -1.23275998e-01
1.11300000e+05 -1.23448988e-01
1.11300000e+05 -1.23448846e-01
1.11400000e+05 -1.23618102e-01
1.11400000e+05 -1.23617961e-01
1.11500000e+05 -1.23783520e-01
1.11500000e+05 -1.23783380e-01
1.11600000e+05 -1.23945280e-01
1.11600000e+05 -1.23945141e-01
1.11700000e+05 -1.24103418e-01
1.11700000e+05 -1.24103281e-01
1.11800000e+05 -1.24257974e-01
1.11800000e+05 -1.24257837e-01
1.11900000e+05 -1.24408983e-01
1.11900000e+05 -1.24408848e-01
1.12000000e+05 -1.24556485e-01
1.12000000e+05 -1.24556351e-01
1.12100000e+05 -1.24700517e-01
1.12100000e+05 -1.24700384e-01
1.12200000e+05 -1.24841116e-01
1.12200000e+05 -1.24840984e-01
1.12300000e+05 -1.24978320e-01
1.12300000e+05 -1.24978189e-01
1.12400000e+05 -1.25112168e-01
1.12400000e+05 -1.25112038e-01
1.12500000e+05 -1.25242696e-01
1.12500000e+05 -1.25242567e-01
1.12600000e+05 -1.25369942e-01
1.12600000e+05 -1.25369814e-01
1.12700000e+05 -1.25493943e-01
1.12700000e+05 -1.25493817e-01
1.12800000e+05 -1.25614736e-01
1.12800000e+05 -1.25614612e-01
1.12900000e+05 -1.25732359e-01
1.12900000e+05 -1.25732235e-01
1.13000000e+05 -1.25846847e-01
1.13000000e+05 -1.25846725e-01
1.13100000e+05 -1.25958238e-01
1.13100000e+05 -1.25958117e-01
1.13200000e+05 -1.26066566e-01
1.13200000e+05 -1.26066447e-01
1.13300000e+05 -1.26171868e-01
1.13300000e+05 -1.26171750e-01
1.13400000e+05 -1.26274179e-01
1.13400000e+05 -1.26274062e-01
1.13500000e+05 -1.26373534e-01
1.13500000e+05 -1.26373418e-01
1.13600000e+05 -1.26469966e-01
1.13600000e+05 -1.26469851e-01
1.13700000e+05 -1.26563509e-01
1.13700000e+05 -1.26563396e-01
1.13800000e+05 -1.26654197e-01
1.13800000e+05 -1.26654084e-01
1.13900000e+05 -1.26742061e-01
1.13900000e+05 -1.26741950e-01
1.14000000e+05 -1.26827134e-01
1.14000000e+05 -1.26827024e-01
1.14100000e+05 -1.26909447e-01
1.14100000e+05 -1.26909338e-01
1.14200000e+05 -1.26989031e-01
1.14200000e+05 -1.26988923e-01
1.14300000e+05 -1.27065914e-01
1.14300000e+05 -1.27065807e-01
1.14400000e+05 -1.27140126e-01
1.14400000e+05 -1.27140019e-01
1.14500000e+05 -1.27211694e-01
1.14500000e+05 -1.27211589e-01
1.14600000e+05 -1.27280647e-01
1.14600000e+05 -1.27280542e-01
1.14700000e+05 -1.27347010e-01
1.14700000e+05 -1.27346906e-01
1.14800000e+05 -1.27410809e-01
1.14800000e+05 -1.27410705e-01
1.14900000e+05 -1.27472067e-01
1.14900000e+05 -1.27471965e-01
1.15000000e+05 -1.27530810e-01
1.15000000e+05 -1.27530708e-01
1.15100000e+05 -1.27587059e-01
1.15100000e+05 -1.27586957e-01
1.15200000e+05 -1.27640835e-01
1.15200000e+05 -1.27640733e-01
1.15300000e+05 -1.27692160e-01
1.15300000e+05 -1.27692058e-01
1.15400000e+05 -1.27741052e-01
1.15400000e+05 -1.27740951e-01
1.15500000e+05 -1.27787531e-01
1.15500000e+05 -1.27787430e-01
1.15600000e+05 -1.27831614e-01
1.15600000e+05 -1.27831513e-01
1.15700000e+05 -1.27873317e-01
1.15700000e+05 -1.27873216e-01
1.15800000e+05 -1.27912656e-01
1.15800000e+05 -1.27912555e-01
1.15900000e+05 -1.27949645e-01
1.15900000e+05 -1.27949543e-01
1.16000000e+05 -1.27984297e-01
1.16000000e+05 -1.27984195e-01
1.16100000e+05 -1.28016625e-01
1.16100000e+05 -1.28016522e-01
1.16200000e+05 -1.28046639e-01
1.16200000e+05 -1.28046537e-01
1.16300000e+05 -1.28074352e-01
1.16300000e+05 -1.28074248e-01
1.16400000e+05 -1.28099771e-01
1.16400000e+05 -1.28099667e-01
1.16500000e+05 -1.28122905e-01
1.16500000e+05 -1.28122800e-01
1.16600000e+05 -1.28143762e-01
1.16600000e+05 -1.28143656e-01
1.16700000e+05 -1.28162348e-01
1.16700000e+05 -1.28162242e-01
1.16800000e+05 -1.28178669e-01
1.16800000e+05 -1.28178562e-01
1.16900000e+05 -1.28192730e-01
1.16900000e+05 -1.28192622e-01
1.17000000e+05 -1.28204535e-01
1.17000000e+05 -1.28204425e-01
1.17100000e+05 -1.28214087e-01
1.17100000e+05 -1.28213976e-01
1.17200000e+05 -1.28221389e-01
1.17200000e+05 -1.28221277e-01
1.17300000e+05 -1.28226442e-01
1.17300000e+05 -1.28226329e-01
1.17400000e+05 -1.28229249e-01
1.17400000e+05 -1.28229134e-01
1.17500000e+05 -1.28229808e-01
1.17500000e+05 -1.28229693e-01
1.17600000e+05 -1.28228121e-01
1.17600000e+05 -1.28228004e-01
1.17700000e+05 -1.28224187e-01
1.17700000e+05 -1.28224069e-01
1.17800000e+05 -1.28218005e-01
1.17800000e+05 -1.28217885e-01
1.17900000e+05 -1.28209573e-01
1.17900000e+05 -1.28209452e-01
1.18000000e+05 -1.28198890e-01
1.18000000e+05 -1.28198767e-01
1.18100000e+05 -1.28185952e-01
1.18100000e+05 -1.28185828e-01
1.18200000e+05 -1.28170759e-01
1.18200000e+05 -1.28170633e-01
1.18300000e+05 -1.28153307e-01
1.18300000e+05 -1.28153180e-01
1.18400000e+05 -1.28133593e-01
1.18400000e+05 -1.28133464e-01
1.18500000e+05 -1.28111614e-01
1.18500000e+05 -1.28111483e-01
1.18600000e+05 -1.28087367e-01
1.18600000e+05 -1.28087234e-01
1.18700000e+05 -1.28060848e-01
1.18700000e+05 -1.28060714e-01
1.18800000e+05 -1.28032054e-01
1.18800000e+05 -1.28031918e-01
1.18900000e+05 -1.28000981e-01
1.18900000e+05 -1.28000844e-01
1.19000000e+05 -1.27967627e-01
1.19000000e+05 -1.27967489e-01
1.19100000e+05 -1.27931988e-01
1.19100000e+05 -1.27931848e-01
1.19200000e+05 -1.27894061e-01
1.19200000e+05 -1.27893920e-01
1.19300000e+05 -1.27853843e-01
1.19300000e+05 -1.27853701e-01
1.19400000e+05 -1.27811332e-01
1.19400000e+05 -1.27811188e-01
1.19500000e+05 -1.27766524e-01
1.19500000e+05 -1.27766379e-01
1.19600000e+05 -1.27719419e-01
1.19600000e+05 -1.27719272e-01
1.19700000e+05 -1.27670013e-01
1.19700000e+05 -1.27669864e-01
1.19800000e+05 -1.27618305e-01
1.19800000e+05 -1.27618155e-01
1.19900000e+05 -1.27564295e-01
1.19900000e+05 -1.27564144e-01
1.20000000e+05 -1.27507980e-01
1.20000000e+05 -1.27507828e-01
1.20100000e+05 -1.27449362e-01
1.20100000e+05 -1.27449209e-01
1.20200000e+05 -1.27388440e-01
1.20200000e+05 -1.27388286e-01
1.20300000e+05 -1.27325215e-01
1.20300000e+05 -1.27325060e-01
1.20400000e+05 -1.27259687e-01
1.20400000e+05 -1.27259531e-01
1.20500000e+05 -1.27191859e-01
1.20500000e+05 -1.27191702e-01
1.20600000e+05 -1.27121732e-01
1.20600000e+05 -1.27121574e-01
1.20700000e+05 -1.27049309e-01
1.20700000e+05 -1.27049151e-01
1.20800000e+05 -1.26974594e-01
1.20800000e+05 -1.26974434e-01
1.20900000e+05 -1.26897589e-01
1.20900000e+05 -1.26897429e-01
1.21000000e+05 -1.26818300e-01
1.21000000e+05 -1.26818139e-01
1.21100000e+05 -1.26736731e-01
1.21100000e+05 -1.26736570e-01
1.21200000e+05 -1.26652887e-01
1.21200000e+05 -1.26652726e-01
1.21300000e+05 -1.26566776e-01
1.21300000e+05 -1.26566614e-01
1.21400000e+05 -1.26478403e-01
1.21400000e+05 -1.26478241e-01
1.21500000e+05 -1.26387777e-01
1.21500000e+05 -1.26387614e-01
1.21600000e+05 -1.26294904e-01
1.21600000e+05 -1.26294742e-01
1.21700000e+05 -1.26199794e-01
1.21700000e+05 -1.26199632e-01
1.21800000e+05 -1.26102456e-01
1.21800000e+05 -1.26102294e-01
1.21900000e+05 -1.26002900e-01
1.21900000e+05 -1.26002737e-01
1.22000000e+05 -1.25901136e-01
1.22000000e+05 -1.25900974e-01
1.22100000e+05 -1.25797176e-01
1.22100000e+05 -1.25797013e-01
1.22200000e+05 -1.25691030e-01
1.22200000e+05 -1.25690868e-01
1.22300000e+05 -1.25582712e-01
1.22300000e+05 -1.25582550e-01
1.22400000e+05 -1.25472234e-01
1.22400000e+05 -1.25472073e-01
1.22500000e+05 -1.25359610e-01
1.22500000e+05 -1.25359449e-01
1.22600000e+05 -1.25244854e-01
1.22600000e+05 -1.25244694e-01
1.22700000e+05 -1.25127981e-01
1.22700000e+05 -1.25127821e-01
1.22800000e+05 -1.25009006e-01
1.22800000e+05 -1.25008847e-01
1.22900000e+05 -1.24887945e-01
1.22900000e+05 -1.24887786e-01
1.23000000e+05 -1.24764814e-01
1.23000000e+05 -1.24764656e-01
1.23100000e+05 -1.24639630e-01
1.23100000e+05 -1.24639473e-01
1.23200000e+05 -1.24512412e-01
1.23200000e+05 -1.24512256e-01
1.23300000e+05 -1.24383176e-01
1.23300000e+05 -1.24383021e-01
1.23400000e+05 -1.24251941e-01
1.23400000e+05 -1.24251788e-01
1.23500000e+05 -1.24118728e-01
1.23500000e+05 -1.24118575e-01
1.23600000e+05 -1.23983554e-01
1.23600000e+05 -1.23983402e-01
1.23700000e+05 -1.23846441e-01
1.23700000e+05 -1.23846290e-01
1.23800000e+05 -1.23707408e-01
1.23800000e+05 -1.23707259e-01
1.23900000e+05 -1.23566477e-01
1.23900000e+05 -1.23566329e-01
1.24000000e+05 -1.23423670e-01
1.24000000e+05 -1.23423523e-01
1.24100000e+05 -1.23279007e-01
1.24100000e+05 -1.23278862e-01
1.24200000e+05 -1.23132511e-01
1.24200000e+05 -1.23132368e-01
1.24300000e+05 -1.22984206e-01
1.24300000e+05 -1.22984064e-01
1.24400000e+05 -1.22834114e-01
1.24400000e+05 -1.22833973e-01
1.24500000e+05 -1.22682258e-01
1.24500000e+05 -1.22682119e-01
1.24600000e+05 -1.22528662e-01
1.24600000e+05 -1.22528525e-01
1.24700000e+05 -1.22373351e-01
1.24700000e+05 -1.22373216e-01
1.24800000e+05 -1.22216349e-01
1.24800000e+05 -1.22216215e-01
1.24900000e+05 -1.22057680e-01
1.24900000e+05 -1.22057549e-01
1.25000000e+05 -1.21897371e-01
1.25000000e+05 -1.21897241e-01
1.25100000e+05 -1.21735445e-01
1.25100000e+05 -1.21735317e-01
1.25200000e+05 -1.21571929e-01
1.25200000e+05 -1.21571803e-01
1.25300000e+05 -1.21406849e-01
1.25300000e+05 -1.21406725e-01
1.25400000e+05 -1.21240231e-01
1.25400000e+05 -1.21240109e-01
1.25500000e+05 -1.21072101e-01
1.25500000e+05 -1.21071981e-01
1.25600000e+05 -1.20902485e-01
1.25600000e+05 -1.20902367e-01
1.25700000e+05 -1.20731412e-01
1.25700000e+05 -1.20731296e-01
1.25800000e+05 -1.20558907e-01
1.25800000e+05 -1.20558793e-01
1.25900000e+05 -1.20384997e-01
1.25900000e+05 -1.20384885e-01
1.26000000e+05 -1.20209711e-01
1.26000000e+05 -1.20209601e-01
1.26100000e+05 -1.20033075e-01
1.26100000e+05 -1.20032967e-01
1.26200000e+05 -1.19855116e-01
1.26200000e+05 -1.19855011e-01
1.26300000e+05 -1.19675864e-01
1.26300000e+05 -1.19675761e-01
1.26400000e+05 -1.19495345e-01
1.26400000e+05 -1.19495244e-01
1.26500000e+05 -1.19313587e-01
1.26500000e+05 -1.19313488e-01
1.26600000e+05 -1.19130618e-01
1.26600000e+05 -1.19130522e-01
1.26700000e+05 -1.18946467e-01
1.26700000e+05 -1.18946373e-01
1.26800000e+05 -1.18761160e-01
1.26800000e+05 -1.18761069e-01
1.26900000e+05 -1.18574727e-01
1.26900000e+05 -1.18574638e-01
1.27000000e+05 -1.18387195e-01
1.27000000e+05 -1.18387108e-01
1.27100000e+05 -1.18198593e-01
1.27100000e+05 -1.18198508e-01
1.27200000e+05 -1.18008948e-01
1.27200000e+05 -1.18008866e-01
1.27300000e+05 -1.17818289e-01
1.27300000e+05 -1.17818210e-01
1.27400000e+05 -1.17626644e-01
1.27400000e+05 -1.17626567e-01
1.27500000e+05 -1.17434041e-01
1.27500000e+05 -1.17433965e-01
1.27600000e+05 -1.17240507e-01
1.27600000e+05 -1.17240434e-01
1.27700000e+05 -1.17046071e-01
1.27700000e+05 -1.17046000e-01
1.27800000e+05 -1.16850760e-01
1.27800000e+05 -1.16850692e-01
1.27900000e+05 -1.16654602e-01
1.27900000e+05 -1.16654537e-01
1.28000000e+05 -1.16457626e-01
1.28000000e+05 -1.16457563e-01
1.28100000e+05 -1.16259858e-01
1.28100000e+05 -1.16259797e-01
1.28200000e+05 -1.16061326e-01
1.28200000e+05 -1.16061267e-01
1.28300000e+05 -1.15862057e-01
1.28300000e+05 -1.15862001e-01
1.28400000e+05 -1.15662079e-01
1.28400000e+05 -1.15662025e-01
1.28500000e+05 -1.15461418e-01
1.28500000e+05 -1.15461366e-01
1.28600000e+05 -1.15260101e-01
1.28600000e+05 -1.15260052e-01
1.28700000e+05 -1.15058156e-01
1.28700000e+05 -1.15058110e-01
1.28800000e+05 -1.14855609e-01
1.28800000e+05 -1.14855565e-01
1.28900000e+05 -1.14652486e-01
1.28900000e+05 -1.14652444e-01
1.29000000e+05 -1.14448814e-01
1.29000000e+05 -1.14448774e-01
1.29100000e+05 -1.14244618e-01
1.29100000e+05 -1.14244581e-01
1.29200000e+05 -1.14039925e-01
1.29200000e+05 -1.14039890e-01
1.29300000e+05 -1.13834759e-01
1.29300000e+05 -1.13834727e-01
1.29400000e+05 -1.13629148e-01
1.29400000e+05 -1.13629117e-01
1.29500000e+05 -1.13423115e-01
1.29500000e+05 -1.13423086e-01
1.29600000e+05 -1.13216685e-01
1.29600000e+05 -1.13216659e-01
1.29700000e+05 -1.13009885e-01
1.29700000e+05 -1.13009861e-01
1.29800000e+05 -1.12802737e-01
1.29800000e+05 -1.12802715e-01
1.29900000e+05 -1.12595267e-01
1.29900000e+05 -1.12595247e-01
1.30000000e+05 -1.12387498e-01
1.30000000e+05 -1.12387481e-01
1.30100000e+05 -1.12179455e-01
1.30100000e+05 -1.12179439e-01
1.30200000e+05 -1.11971160e-01
1.30200000e+05 -1.11971147e-01
1.30300000e+05 -1.11762637e-01
1.30300000e+05 -1.11762626e-01
1.30400000e+05 -1.11553910e-01
1.30400000e+05 -1.11553901e-01
1.30500000e+05 -1.11345000e-01
1.30500000e+05 -1.11344993e-01
1.30600000e+05 -1.11135931e-01
1.30600000e+05 -1.11135926e-01
1.30700000e+05 -1.10926724e-01
1.30700000e+05 -1.10926721e-01
1.30800000e+05 -1.10717402e-01
1.30800000e+05 -1.10717401e-01
1.30900000e+05 -1.10507986e-01
1.30900000e+05 -1.10507987e-01
1.31000000e+05 -1.10298497e-01
1.31000000e+05 -1.10298500e-01
1.31100000e+05 -1.10088956e-01
1.31100000e+05 -1.10088961e-01
1.31200000e+05 -1.09879385e-01
1.31200000e+05 -1.09879392e-01
1.31300000e+05 -1.09669804e-01
1.31300000e+05 -1.09669813e-01
1.31400000e+05 -1.09460232e-01
1.31400000e+05 -1.09460243e-01
1.31500000e+05 -1.09250691e-01
1.31500000e+05 -1.09250703e-01
1.31600000e+05 -1.09041198e-01
1.31600000e+05 -1.09041212e-01
1.31700000e+05 -1.08831774e-01
1.31700000e+05 -1.08831790e-01
1.31800000e+05 -1.08622437e-01
1.31800000e+05 -1.08622455e-01
1.31900000e+05 -1.08413207e-01
1.31900000e+05 -1.08413226e-01
1.32000000e+05 -1.08204101e-01
1.32000000e+05 -1.08204122e-01
1.32100000e+05 -1.07995137e-01
1.32100000e+05 -1.07995160e-01
1.32200000e+05 -1.07786334e-01
1.32200000e+05 -1.07786358e-01
1.32300000e+05 -1.07577708e-01
1.32300000e+05 -1.07577734e-01
1.32400000e+05 -1.07369277e-01
1.32400000e+05 -1.07369304e-01
1.32500000e+05 -1.07161057e-01
1.32500000e+05 -1.07161086e-01
1.32600000e+05 -1.06953065e-01
1.32600000e+05 -1.06953096e-01
1.32700000e+05 -1.06745317e-01
1.32700000e+05 -1.06745349e-01
1.32800000e+05 -1.06537829e-01
1.32800000e+05 -1.06537863e-01
1.32900000e+05 -1.06330617e-01
1.32900000e+05 -1.06330652e-01
1.33000000e+05 -1.06123695e-01
1.33000000e+05 -1.06123732e-01
1.33100000e+05 -1.05917079e-01
1.33100000e+05 -1.05917117e-01
1.33200000e+05 -1.05710784e-01
1.33200000e+05 -1.05710823e-01
1.33300000e+05 -1.05504823e-01
1.33300000e+05 -1.05504863e-01
1.33400000e+05 -1.05299210e-01
1.33400000e+05 -1.05299252e-01
1.33500000e+05 -1.05093960e-01
1.33500000e+05 -1.05094003e-01
1.33600000e+05 -1.04889086e-01
1.33600000e+05 -1.04889130e-01
1.33700000e+05 -1.04684600e-01
1.33700000e+05 -1.04684646e-01
1.33800000e+05 -1.04480517e-01
1.33800000e+05 -1.04480564e-01
1.33900000e+05 -1.04276847e-01
1.33900000e+05 -1.04276895e-01
1.34000000e+05 -1.04073604e-01
1.34000000e+05 -1.04073653e-01
1.34100000e+05 -1.03870799e-01
1.34100000e+05 -1.03870849e-01
1.34200000e+05 -1.03668444e-01
1.34200000e+05 -1.03668495e-01
1.34300000e+05 -1.03466550e-01
1.34300000e+05 -1.03466603e-01
1.34400000e+05 -1.03265129e-01
1.34400000e+05 -1.03265182e-01
1.34500000e+05 -1.03064190e-01
1.34500000e+05 -1.03064245e-01
1.34600000e+05 -1.02863746e-01
1.34600000e+05 -1.02863801e-01
1.34700000e+05 -1.02663805e-01
1.34700000e+05 -1.02663861e-01
1.34800000e+05 -1.02464377e-01
1.34800000e+05 -1.02464435e-01
1.34900000e+05 -1.02265474e-01
1.34900000e+05 -1.02265532e-01
1.35000000e+05 -1.02067102e-01
1.35000000e+05 -1.02067162e-01
1.35100000e+05 -1.01869273e-01
1.35100000e+05 -1.01869333e-01
1.35200000e+05 -1.01671994e-01
1.35200000e+05 -1.01672055e-01
1.35300000e+05 -1.01475275e-01
1.35300000e+05 -1.01475337e-01
1.35400000e+05 -1.01279123e-01
1.35400000e+05 -1.01279185e-01
1.35500000e+05 -1.01083547e-01
1.35500000e+05 -1.01083610e-01
1.35600000e+05 -1.00888554e-01
1.35600000e+05 -1.00888618e-01
1.35700000e+05 -1.00694152e-01
1.35700000e+05 -1.00694216e-01
1.35800000e+05 -1.00500348e-01
1.35800000e+05 -1.00500413e-01
1.35900000e+05 -1.00307149e-01
1.35900000e+05 -1.00307215e-01
1.36000000e+05 -1.00114563e-01
1.36000000e+05 -1.00114630e-01
1.36100000e+05 -9.99225954e-02
1.36100000e+05 -9.99226626e-02
1.36200000e+05 -9.97312526e-02
1.36200000e+05 -9.97313204e-02
1.36300000e+05 -9.95405410e-02
1.36300000e+05 -9.95406093e-02
1.36400000e+05 -9.93504662e-02
1.36400000e+05 -9.93505351e-02
1.36500000e+05 -9.91610341e-02
1.36500000e+05 -9.91611035e-02
1.36600000e+05 -9.89722500e-02
1.36600000e+05 -9.89723199e-02
1.36700000e+05 -9.87841190e-02
1.36700000e+05 -9.87841895e-02
1.36800000e+05 -9.85966463e-02
1.36800000e+05 -9.85967172e-02
1.36900000e+05 -9.84098366e-02
1.36900000e+05 -9.84099079e-02
1.37000000e+05 -9.82236944e-02
1.37000000e+05 -9.82237661e-02
1.37100000e+05 -9.80382241e-02
1.37100000e+05 -9.80382962e-02
1.37200000e+05 -9.78534298e-02
1.37200000e+05 -9.78535023e-02
1.37300000e+05 -9.76693154e-02
1.37300000e+05 -9.76693883e-02
1.37400000e+05 -9.74858848e-02
1.37400000e+05 -9.74859580e-02
1.37500000e+05 -9.73031415e-02
1.37500000e+05 -9.73032151e-02
1.37600000e+05 -9.71210889e-02
1.37600000e+05 -9.71211628e-02
1.37700000e+05 -9.69397302e-02
1.37700000e+05 -9.69398043e-02
1.37800000e+05 -9.67590683e-02
1.37800000e+05 -9.67591427e-02
1.37900000e+05 -9.65791061e-02
1.37900000e+05 -9.65791808e-02
1.38000000e+05 -9.63998463e-02
1.38000000e+05 -9.63999212e-02
1.38100000e+05 -9.62212913e-02
1.38100000e+05 -9.62213664e-02
1.38200000e+05 -9.60434435e-02
1.38200000e+05 -9.60435188e-02
1.38300000e+05 -9.58663049e-02
1.38300000e+05 -9.58663804e-02
1.38400000e+05 -9.56898776e-02
1.38400000e+05 -9.56899533e-02
1.38500000e+05 -9.55141635e-02
1.38500000e+05 -9.55142393e-02
1.38600000e+05 -9.53391641e-02
1.38600000e+05 -9.53392401e-02
1.38700000e+05 -9.51648811e-02
1.38700000e+05 -9.51649572e-02
1.38800000e+05 -9.49913158e-02
1.38800000e+05 -9.49913920e-02
1.38900000e+05 -9.48184694e-02
1.38900000e+05 -9.48185457e-02
1.39000000e+05 -9.46463430e-02
1.39000000e+05 -9.46464193e-02
1.39100000e+05 -9.44749375e-02
1.39100000e+05 -9.44750140e-02
1.39200000e+05 -9.43042538e-02
1.39200000e+05 -9.43043303e-02
1.39300000e+05 -9.41342926e-02
1.39300000e+05 -9.41343691e-02
1.39400000e+05 -9.39650543e-02
1.39400000e+05 -9.39651308e-02
1.39500000e+05 -9.37965393e-02
1.39500000e+05 -9.37966159e-02
1.39600000e+05 -9.36287480e-02
1.39600000e+05 -9.36288246e-02
1.39700000e+05 -9.34616805e-02
1.39700000e+05 -9.34617571e-02
1.39800000e+05 -9.32953369e-02
1.39800000e+05 -9.32954134e-02
1.39900000e+05 -9.31297169e-02
1.39900000e+05 -9.31297934e-02
1.40000000e+05 -9.29648205e-02
1.40000000e+05 -9.29648969e-02
1.40100000e+05 -9.28006472e-02
1.40100000e+05 -9.28007236e-02
1.40200000e+05 -9.26371967e-02
1.40200000e+05 -9.26372730e-02
1.40300000e+05 -9.24744682e-02
1.40300000e+05 -9.24745444e-02
1.40400000e+05 -9.23124612e-02
1.40400000e+05 -9.23125373e-02
1.40500000e+05 -9.21511748e-02
1.40500000e+05 -9.21512508e-02
1.40600000e+05 -9.19906080e-02
1.40600000e+05 -9.19906839e-02
1.40700000e+05 -9.18307598e-02
1.40700000e+05 -9.18308355e-02
1.40800000e+05 -9.16716289e-02
1.40800000e+05 -9.16717045e-02
1.40900000e+05 -9.15132142e-02
1.40900000e+05 -9.15132896e-02
1.41000000e+05 -9.13555141e-02
1.41000000e+05 -9.13555894e-02
1.41100000e+05 -9.11985271e-02
1.41100000e+05 -9.11986022e-02
1.41200000e+05 -9.10422515e-02
1.41200000e+05 -9.10423264e-02
1.41300000e+05 -9.08866856e-02
1.41300000e+05 -9.08867602e-02
1.41400000e+05 -9.07318273e-02
1.41400000e+05 -9.07319017e-02
1.41500000e+05 -9.05776746e-02
1.41500000e+05 -9.05777488e-02
1.41600000e+05 -9.04242253e-02
1.41600000e+05 -9.04242993e-02
1.41700000e+05 -9.02714771e-02
1.41700000e+05 -9.02715508e-02
1.41800000e+05 -9.01194275e-02
1.41800000e+05 -9.01195009e-02
1.41900000e+05 -8.99680739e-02
1.41900000e+05 -8.99681469e-02
1.42000000e+05 -8.98174135e-02
1.42000000e+05 -8.98174862e-02
1.42100000e+05 -8.96674434e-02
1.42100000e+05 -8.96675158e-02
1.42200000e+05 -8.95181606e-02
1.42200000e+05 -8.95182327e-02
1.42300000e+05 -8.93695620e-02
1.42300000e+05 -8.93696337e-02
1.42400000e+05 -8.92216442e-02
1.42400000e+05 -8.92217155e-02
1.42500000e+05 -8.90744037e-02
1.42500000e+05 -8.90744746e-02
1.42600000e+05 -8.89278369e-02
1.42600000e+05 -8.89279074e-02
1.42700000e+05 -8.87819401e-02
1.42700000e+05 -8.87820101e-02
1.42800000e+05 -8.86367094e-02
1.42800000e+05 -8.86367790e-02
1.42900000e+05 -8.84921406e-02
1.42900000e+05 -8.84922098e-02
1.43000000e+05 -8.83482298e-02
1.43000000e+05 -8.83482984e-02
1.43100000e+05 -8.82049724e-02
1.43100000e+05 -8.82050406e-02
1.43200000e+05 -8.80623641e-02
1.43200000e+05 -8.80624318e-02
1.43300000e+05 -8.79204004e-02
1.43300000e+05 -8.79204675e-02
1.43400000e+05 -8.77790764e-02
1.43400000e+05 -8.77791430e-02
1.43500000e+05 -8.76383875e-02
1.43500000e+05 -8.76384535e-02
1.43600000e+05 -8.74983286e-02
1.43600000e+05 -8.74983941e-02
1.43700000e+05 -8.73588948e-02
1.43700000e+05 -8.73589597e-02
1.43800000e+05 -8.72200809e-02
1.43800000e+05 -8.72201453e-02
1.43900000e+05 -8.70818818e-02
1.43900000e+05 -8.70819456e-02
1.44000000e+05 -8.69442921e-02
1.44000000e+05 -8.69443553e-02
1.44100000e+05 -8.68073066e-02
1.44100000e+05 -8.68073692e-02
1.44200000e+05 -8.66709198e-02
1.44200000e+05 -8.66709817e-02
1.44300000e+05 -8.65351262e-02
1.44300000e+05 -8.65351876e-02
1.44400000e+05 -8.63999205e-02
1.44400000e+05 -8.63999812e-02
1.44500000e+05 -8.62652971e-02
1.44500000e+05 -8.62653572e-02
1.44600000e+05 -8.61312505e-02
1.44600000e+05 -8.61313100e-02
1.44700000e+05 -8.59977752e-02
1.44700000e+05 -8.59978340e-02
1.44800000e+05 -8.58648657e-02
1.44800000e+05 -8.58649239e-02
1.44900000e+05 -8.57325166e-02
1.44900000e+05 -8.57325742e-02
1.45000000e+05 -8.56007224e-02
1.45000000e+05 -8.56007795e-02
1.45100000e+05 -8.54694779e-02
1.45100000e+05 -8.54695343e-02
1.45200000e+05 -8.53387777e-02
1.45200000e+05 -8.53388335e-02
1.45300000e+05 -8.52086166e-02
1.45300000e+05 -8.52086718e-02
1.45400000e+05 -8.50789895e-02
1.45400000e+05 -8.50790442e-02
1.45500000e+05 -8.49498914e-02
1.45500000e+05 -8.49499455e-02
1.45600000e+05 -8.48213174e-02
1.45600000e+05 -8.48213710e-02
1.45700000e+05 -8.46932628e-02
1.45700000e+05 -8.46933159e-02
1.45800000e+05 -8.45657229e-02
1.45800000e+05 -8.45657755e-02
1.45900000e+05 -8.44386933e-02
1.45900000e+05 -8.44387453e-02
1.46000000e+05 -8.43121696e-02
1.46000000e+05 -8.43122211e-02
1.46100000e+05 -8.41861476e-02
1.46100000e+05 -8.41861987e-02
1.46200000e+05 -8.40606234e-02
1.46200000e+05 -8.40606740e-02
1.46300000e+05 -8.39355931e-02
1.46300000e+05 -8.39356433e-02
1.46400000e+05 -8.38110531e-02
1.46400000e+05 -8.38111029e-02
1.46500000e+05 -8.36869999e-02
1.46500000e+05 -8.36870493e-02
1.46600000e+05 -8.35634302e-02
1.46600000e+05 -8.35634793e-02
1.46700000e+05 -8.34403410e-02
1.46700000e+05 -8.34403897e-02
1.46800000e+05 -8.33177293e-02
1.46800000e+05 -8.33177777e-02
1.46900000e+05 -8.31955924e-02
1.46900000e+05 -8.31956405e-02
1.47000000e+05 -8.30739278e-02
1.47000000e+05 -8.30739756e-02
1.47100000e+05 -8.29527330e-02
1.47100000e+05 -8.29527806e-02
1.47200000e+05 -8.28320060e-02
1.47200000e+05 -8.28320533e-02
1.47300000e+05 -8.27117446e-02
1.47300000e+05 -8.27117917e-02
1.47400000e+05 -8.25919471e-02
1.47400000e+05 -8.25919940e-02
1.47500000e+05 -8.24726117e-02
1.47500000e+05 -8.24726584e-02
1.47600000e+05 -8.23537370e-02
1.47600000e+05 -8.23537835e-02
1.47700000e+05 -8.22353215e-02
1.47700000e+05 -8.22353679e-02
1.47800000e+05 -8.21173641e-02
1.47800000e+05 -8.21174104e-02
1.47900000e+05 -8.19998635e-02
1.47900000e+05 -8.19999097e-02
1.48000000e+05 -8.18828189e-02
1.48000000e+05 -8.18828650e-02
1.48100000e+05 -8.17662294e-02
1.48100000e+05 -8.17662754e-02
1.48200000e+05 -8.16500941e-02
1.48200000e+05 -8.16501400e-02
1.48300000e+05 -8.15344124e-02
1.48300000e+05 -8.15344583e-02
1.48400000e+05 -8.14191838e-02
1.48400000e+05 -8.14192295e-02
1.48500000e+05 -8.13044076e-02
1.48500000e+05 -8.13044533e-02
1.48600000e+05 -8.11900834e-02
1.48600000e+05 -8.11901291e-02
1.48700000e+05 -8.10762108e-02
1.48700000e+05 -8.10762564e-02
1.48800000e+05 -8.09627894e-02
1.48800000e+05 -8.09628350e-02
1.48900000e+05 -8.08498189e-02
1.48900000e+05 -8.08498645e-02
1.49000000e+05 -8.07372989e-02
1.49000000e+05 -8.07373445e-02
1.49100000e+05 -8.06252292e-02
1.49100000e+05 -8.06252747e-02
1.49200000e+05 -8.05136094e-02
1.49200000e+05 -8.05136549e-02
1.49300000e+05 -8.04024392e-02
1.49300000e+05 -8.04024846e-02
1.49400000e+05 -8.02917183e-02
1.49400000e+05 -8.02917637e-02
1.49500000e+05 -8.01814463e-02
1.49500000e+05 -8.01814916e-02
1.49600000e+05 -8.00716228e-02
1.49600000e+05 -8.00716681e-02
1.49700000e+05 -7.99622474e-02
1.49700000e+05 -7.99622927e-02
1.49800000e+05 -7.98533197e-02
1.49800000e+05 -7.98533650e-02
1.49900000e+05 -7.97448392e-02
1.49900000e+05 -7.97448844e-02
1.50000000e+05 -7.96368053e-02
1.50000000e+05 -7.96368504e-02
1.50100000e+05 -7.95292173e-02
1.50100000e+05 -7.95292624e-02
1.50200000e+05 -7.94220747e-02
1.50200000e+05 -7.94221197e-02
1.50300000e+05 -7.93153766e-02
1.50300000e+05 -7.93154215e-02
1.50400000e+05 -7.92091222e-02
1.50400000e+05 -7.92091671e-02
1.50500000e+05 -7.91033108e-02
1.50500000e+05 -7.91033555e-02
1.50600000e+05 -7.89979412e-02
1.50600000e+05 -7.89979859e-02
1.50700000e+05 -7.88930126e-02
1.50700000e+05 -7.88930571e-02
1.50800000e+05 -7.87885238e-02
1.50800000e+05 -7.87885682e-02
1.50900000e+05 -7.86844737e-02
1.50900000e+05 -7.86845180e-02
1.51000000e+05 -7.85808610e-02
1.51000000e+05 -7.85809051e-02
1.51100000e+05 -7.84776845e-02
1.51100000e+05 -7.84777284e-02
1.51200000e+05 -7.83749427e-02
1.51200000e+05 -7.83749865e-02
1.51300000e+05 -7.82726342e-02
1.51300000e+05 -7.82726779e-02
1.51400000e+05 -7.81707576e-02
1.51400000e+05 -7.81708011e-02
1.51500000e+05 -7.80693112e-02
1.51500000e+05 -7.80693545e-02
1.51600000e+05 -7.79682934e-02
1.51600000e+05 -7.79683366e-02
1.51700000e+05 -7.78677026e-02
1.51700000e+05 -7.78677456e-02
1.51800000e+05 -7.77675370e-02
1.51800000e+05 -7.77675798e-02
1.51900000e+05 -7.76677948e-02
1.51900000e+05 -7.76678373e-02
1.52000000e+05 -7.75684741e-02
1.52000000e+05 -7.75685164e-02
1.52100000e+05 -7.74695730e-02
1.52100000e+05 -7.74696152e-02
1.52200000e+05 -7.73710897e-02
1.52200000e+05 -7.73711316e-02
1.52300000e+05 -7.72730220e-02
1.52300000e+05 -7.72730637e-02
1.52400000e+05 -7.71753681e-02
1.52400000e+05 -7.71754096e-02
1.52500000e+05 -7.70781258e-02
1.52500000e+05 -7.70781671e-02
1.52600000e+05 -7.69812931e-02
1.52600000e+05 -7.69813341e-02
1.52700000e+05 -7.68848678e-02
1.52700000e+05 -7.68849086e-02
1.52800000e+05 -7.67888478e-02
1.52800000e+05 -7.67888883e-02
1.52900000e+05 -7.66932309e-02
1.52900000e+05 -7.66932712e-02
1.53000000e+05 -7.65980150e-02
1.53000000e+05 -7.65980551e-02
1.53100000e+05 -7.65031978e-02
1.53100000e+05 -7.65032377e-02
1.53200000e+05 -7.64087772e-02
1.53200000e+05 -7.64088168e-02
1.53300000e+05 -7.63147509e-02
1.53300000e+05 -7.63147902e-02
1.53400000e+05 -7.62211166e-02
1.53400000e+05 -7.62211557e-02
1.53500000e+05 -7.61278722e-02
1.53500000e+05 -7.61279111e-02
1.53600000e+05 -7.60350154e-02
1.53600000e+05 -7.60350540e-02
1.53700000e+05 -7.59425439e-02
1.53700000e+05 -7.59425822e-02
1.53800000e+05 -7.58504554e-02
1.53800000e+05 -7.58504935e-02
1.53900000e+05 -7.57587478e-02
1.53900000e+05 -7.57587857e-02
1.54000000e+05 -7.56674188e-02
1.54000000e+05 -7.56674564e-02
1.54100000e+05 -7.55764660e-02
1.54100000e+05 -7.55765034e-02
1.54200000e+05 -7.54858874e-02
1.54200000e+05 -7.54859245e-02
1.54300000e+05 -7.53956806e-02
1.54300000e+05 -7.53957175e-02
1.54400000e+05 -7.53058435e-02
1.54400000e+05 -7.53058801e-02
1.54500000e+05 -7.52163738e-02
1.54500000e+05 -7.52164104e-02
1.54600000e+05 -7.51272689e-02
1.54600000e+05 -7.51273038e-02
1.54700000e+05 -7.50385294e-02
1.54700000e+05 -7.50385722e-02
1.54800000e+05 -7.49501373e-02
1.54800000e+05 -7.49501351e-02
1.54900000e+05 -7.48621780e-02
1.54900000e+05 -7.48624399e-02
1.55000000e+05 -7.47741663e-02
1.55000000e+05 -7.47738068e-02
1.55100000e+05 -7.46859478e-02
1.55100000e+05 -7.46862098e-02
1.55200000e+05 -7.45994948e-02
1.55200000e+05 -7.45994917e-02
1.55300000e+05 -7.45131245e-02
1.55300000e+05 -7.45131657e-02
1.55400000e+05 -7.44272824e-02
1.55400000e+05 -7.44273152e-02
1.55500000e+05 -7.43418872e-02
1.55500000e+05 -7.43419211e-02
1.55600000e+05 -7.42569493e-02
1.55600000e+05 -7.42569828e-02
1.55700000e+05 -7.41724629e-02
1.55700000e+05 -7.41724961e-02
1.55800000e+05 -7.40884250e-02
1.55800000e+05 -7.40884579e-02
1.55900000e+05 -7.40048321e-02
1.55900000e+05 -7.40048648e-02
1.56000000e+05 -7.39216808e-02
1.56000000e+05 -7.39217132e-02
1.56100000e+05 -7.38389679e-02
1.56100000e+05 -7.38390000e-02
1.56200000e+05 -7.37566900e-02
1.56200000e+05 -7.37567219e-02
1.56300000e+05 -7.36748439e-02
1.56300000e+05 -7.36748755e-02
1.56400000e+05 -7.35934264e-02
1.56400000e+05 -7.35934577e-02
1.56500000e+05 -7.35124342e-02
1.56500000e+05 -7.35124653e-02
1.56600000e+05 -7.34318642e-02
1.56600000e+05 -7.34318951e-02
1.56700000e+05 -7.33517133e-02
1.56700000e+05 -7.33517439e-02
1.56800000e+05 -7.32719783e-02
1.56800000e+05 -7.32720086e-02
1.56900000e+05 -7.31926561e-02
1.56900000e+05 -7.31926863e-02
1.57000000e+05 -7.31137438e-02
1.57000000e+05 -7.31137737e-02
1.57100000e+05 -7.30352383e-02
1.57100000e+05 -7.30352679e-02
1.57200000e+05 -7.29571366e-02
1.57200000e+05 -7.29571660e-02
1.57300000e+05 -7.28794357e-02
1.57300000e+05 -7.28794648e-02
1.57400000e+05 -7.28021327e-02
1.57400000e+05 -7.28021616e-02
1.57500000e+05 -7.27252247e-02
1.57500000e+05 -7.27252534e-02
1.57600000e+05 -7.26487088e-02
1.57600000e+05 -7.26487372e-02
1.57700000e+05 -7.25725821e-02
1.57700000e+05 -7.25726104e-02
1.57800000e+05 -7.24968419e-02
1.57800000e+05 -7.24968699e-02
1.57900000e+05 -7.24214853e-02
1.57900000e+05 -7.24215131e-02
1.58000000e+05 -7.23465096e-02
1.58000000e+05 -7.23465371e-02
1.58100000e+05 -7.22719119e-02
1.58100000e+05 -7.22719392e-02
1.58200000e+05 -7.21976896e-02
1.58200000e+05 -7.21977167e-02
1.58300000e+05 -7.21238400e-02
1.58300000e+05 -7.21238669e-02
1.58400000e+05 -7.20503604e-02
1.58400000e+05 -7.20503870e-02
1.58500000e+05 -7.19772481e-02
1.58500000e+05 -7.19772745e-02
1.58600000e+05 -7.19045005e-02
1.58600000e+05 -7.19045268e-02
1.58700000e+05 -7.18321151e-02
1.58700000e+05 -7.18321411e-02
1.58800000e+05 -7.17600892e-02
1.58800000e+05 -7.17601150e-02
1.58900000e+05 -7.16884203e-02
1.58900000e+05 -7.16884459e-02
1.59000000e+05 -7.16171058e-02
1.59000000e+05 -7.16171312e-02
1.59100000e+05 -7.15461433e-02
1.59100000e+05 -7.15461685e-02
1.59200000e+05 -7.14755303e-02
1.59200000e+05 -7.14755553e-02
1.59300000e+05 -7.14052643e-02
1.59300000e+05 -7.14052890e-02
1.59400000e+05 -7.13353428e-02
1.59400000e+05 -7.13353674e-02
1.59500000e+05 -7.12657635e-02
1.59500000e+05 -7.12657879e-02
1.59600000e+05 -7.11965239e-02
1.59600000e+05 -7.11965481e-02
1.59700000e+05 -7.11276217e-02
1.59700000e+05 -7.11276457e-02
1.59800000e+05 -7.10590546e-02
1.59800000e+05 -7.10590784e-02
1.59900000e+05 -7.09908201e-02
1.59900000e+05 -7.09908438e-02
1.60000000e+05 -7.09229161e-02
1.60000000e+05 -7.09229395e-02
1.60100000e+05 -7.08553402e-02
1.60100000e+05 -7.08553634e-02
1.60200000e+05 -7.07880901e-02
1.60200000e+05 -7.07881131e-02
1.60300000e+05 -7.07211636e-02
1.60300000e+05 -7.07211864e-02
1.60400000e+05 -7.06545584e-02
1.60400000e+05 -7.06545811e-02
1.60500000e+05 -7.05882725e-02
1.60500000e+05 -7.05882950e-02
1.60600000e+05 -7.05223035e-02
1.60600000e+05 -7.05223258e-02
1.60700000e+05 -7.04566493e-02
1.60700000e+05 -7.04566715e-02
1.60800000e+05 -7.03913078e-02
1.60800000e+05 -7.03913298e-02
1.60900000e+05 -7.03262769e-02
1.60900000e+05 -7.03262987e-02
1.61000000e+05 -7.02615544e-02
1.61000000e+05 -7.02615760e-02
1.61100000e+05 -7.01971382e-02
1.61100000e+05 -7.01971596e-02
1.61200000e+05 -7.01330263e-02
1.61200000e+05 -7.01330476e-02
1.61300000e+05 -7.00692167e-02
1.61300000e+05 -7.00692378e-02
1.61400000e+05 -7.00057072e-02
1.61400000e+05 -7.00057281e-02
1.61500000e+05 -6.99424959e-02
1.61500000e+05 -6.99425167e-02
1.61600000e+05 -6.98795808e-02
1.61600000e+05 -6.98796014e-02
1.61700000e+05 -6.98169599e-02
1.61700000e+05 -6.98169803e-02
1.61800000e+05 -6.97546312e-02
1.61800000e+05 -6.97546515e-02
1.61900000e+05 -6.96925928e-02
1.61900000e+05 -6.96926129e-02
1.62000000e+05 -6.96308428e-02
1.62000000e+05 -6.96308628e-02
1.62100000e+05 -6.95693793e-02
1.62100000e+05 -6.95693991e-02
1.62200000e+05 -6.95082003e-02
1.62200000e+05 -6.95082199e-02
1.62300000e+05 -6.94473040e-02
1.62300000e+05 -6.94473235e-02
1.62400000e+05 -6.93866886e-02
1.62400000e+05 -6.93867079e-02
1.62500000e+05 -6.93263521e-02
1.62500000e+05 -6.93263713e-02
1.62600000e+05 -6.92662928e-02
1.62600000e+05 -6.92663118e-02
1.62700000e+05 -6.92065088e-02
1.62700000e+05 -6.92065277e-02
1.62800000e+05 -6.91469984e-02
1.62800000e+05 -6.91470171e-02
1.62900000e+05 -6.90877598e-02
1.62900000e+05 -6.90877783e-02
1.63000000e+05 -6.90287911e-02
1.63000000e+05 -6.90288096e-02
1.63100000e+05 -6.89700908e-02
1.63100000e+05 -6.89701090e-02
1.63200000e+05 -6.89116569e-02
1.63200000e+05 -6.89116751e-02
1.63300000e+05 -6.88534879e-02
1.63300000e+05 -6.88535059e-02
1.63400000e+05 -6.87955820e-02
1.63400000e+05 -6.87955998e-02
1.63500000e+05 -6.87379375e-02
1.63500000e+05 -6.87379552e-02
1.63600000e+05 -6.86805527e-02
1.63600000e+05 -6.86805703e-02
1.63700000e+05 -6.86234260e-02
1.63700000e+05 -6.86234434e-02
1.63800000e+05 -6.85665558e-02
1.63800000e+05 -6.85665731e-02
1.63900000e+05 -6.85099404e-02
1.63900000e+05 -6.85099575e-02
1.64000000e+05 -6.84535781e-02
1.64000000e+05 -6.84535952e-02
1.64100000e+05 -6.83974675e-02
1.64100000e+05 -6.83974844e-02
1.64200000e+05 -6.83416069e-02
1.64200000e+05 -6.83416236e-02
1.64300000e+05 -6.82859947e-02
1.64300000e+05 -6.82860113e-02
1.64400000e+05 -6.82306294e-02
1.64400000e+05 -6.82306458e-02
1.64500000e+05 -6.81755094e-02
1.64500000e+05 -6.81755257e-02
1.64600000e+05 -6.81206332e-02
1.64600000e+05 -6.81206494e-02
1.64700000e+05 -6.80659992e-02
1.64700000e+05 -6.80660153e-02
1.64800000e+05 -6.80116060e-02
1.64800000e+05 -6.80116220e-02
1.64900000e+05 -6.79574521e-02
1.64900000e+05 -6.79574680e-02
1.65000000e+05 -6.79035360e-02
1.65000000e+05 -6.79035517e-02
1.65100000e+05 -6.78498562e-02
1.65100000e+05 -6.78498718e-02
1.65200000e+05 -6.77964113e-02
1.65200000e+05 -6.77964268e-02
1.65300000e+05 -6.77431998e-02
1.65300000e+05 -6.77432151e-02
1.65400000e+05 -6.76902203e-02
1.65400000e+05 -6.76902355e-02
1.65500000e+05 -6.76374713e-02
1.65500000e+05 -6.76374864e-02
1.65600000e+05 -6.75849516e-02
1.65600000e+05 -6.75849666e-02
1.65700000e+05 -6.75326596e-02
1.65700000e+05 -6.75326744e-02
1.65800000e+05 -6.74805940e-02
1.65800000e+05 -6.74806087e-02
1.65900000e+05 -6.74287534e-02
1.65900000e+05 -6.74287680e-02
1.66000000e+05 -6.73771365e-02
1.66000000e+05 -6.73771510e-02
1.66100000e+05 -6.73257419e-02
1.66100000e+05 -6.73257563e-02
1.66200000e+05 -6.72745683e-02
1.66200000e+05 -6.72745826e-02
1.66300000e+05 -6.72236144e-02
1.66300000e+05 -6.72236285e-02
1.66400000e+05 -6.71728788e-02
1.66400000e+05 -6.71728928e-02
1.66500000e+05 -6.71223603e-02
1.66500000e+05 -6.71223742e-02
1.66600000e+05 -6.70720575e-02
1.66600000e+05 -6.70720713e-02
1.66700000e+05 -6.70219692e-02
1.66700000e+05 -6.70219829e-02
1.66800000e+05 -6.69720941e-02
1.66800000e+05 -6.69721077e-02
1.66900000e+05 -6.69224310e-02
1.66900000e+05 -6.69224445e-02
1.67000000e+05 -6.68729786e-02
1.67000000e+05 -6.68729920e-02
1.67100000e+05 -6.68237357e-02
1.67100000e+05 -6.68237490e-02
1.67200000e+05 -6.67747010e-02
1.67200000e+05 -6.67747142e-02
1.67300000e+05 -6.67258733e-02
1.67300000e+05 -6.67258864e-02
1.67400000e+05 -6.66772515e-02
1.67400000e+05 -6.66772645e-02
1.67500000e+05 -6.66288344e-02
1.67500000e+05 -6.66288472e-02
1.67600000e+05 -6.65806207e-02
1.67600000e+05 -6.65806334e-02
1.67700000e+05 -6.65326092e-02
1.67700000e+05 -6.65326219e-02
1.67800000e+05 -6.64847989e-02
1.67800000e+05 -6.64848115e-02
1.67900000e+05 -6.64371885e-02
1.67900000e+05 -6.64372010e-02
1.68000000e+05 -6.63897770e-02
1.68000000e+05 -6.63897893e-02
1.68100000e+05 -6.63425631e-02
1.68100000e+05 -6.63425754e-02
1.68200000e+05 -6.62955458e-02
1.68200000e+05 -6.62955579e-02
1.68300000e+05 -6.62487239e-02
1.68300000e+05 -6.62487359e-02
1.68400000e+05 -6.62020963e-02
1.68400000e+05 -6.62021083e-02
1.68500000e+05 -6.61556620e-02
1.68500000e+05 -6.61556738e-02
1.68600000e+05 -6.61094198e-02
1.68600000e+05 -6.61094315e-02
1.68700000e+05 -6.60633686e-02
1.68700000e+05 -6.60633803e-02
1.68800000e+05 -6.60175074e-02
1.68800000e+05 -6.60175190e-02
1.68900000e+05 -6.59718352e-02
1.68900000e+05 -6.59718467e-02
1.69000000e+05 -6.59263508e-02
1.69000000e+05 -6.59263622e-02
1.69100000e+05 -6.58810533e-02
1.69100000e+05 -6.58810646e-02
1.69200000e+05 -6.58359415e-02
1.69200000e+05 -6.58359527e-02
1.69300000e+05 -6.57910144e-02
1.69300000e+05 -6.57910256e-02
1.69400000e+05 -6.57462711e-02
1.69400000e+05 -6.57462822e-02
1.69500000e+05 -6.57017105e-02
1.69500000e+05 -6.57017215e-02
1.69600000e+05 -6.56573317e-02
1.69600000e+05 -6.56573425e-02
1.69700000e+05 -6.56131335e-02
1.69700000e+05 -6.56131443e-02
1.69800000e+05 -6.55691150e-02
1.69800000e+05 -6.55691257e-02
1.69900000e+05 -6.55252753e-02
1.69900000e+05 -6.55252860e-02
1.70000000e+05 -6.54816134e-02
1.70000000e+05 -6.54816239e-02
1.70100000e+05 -6.54381283e-02
1.70100000e+05 -6.54381387e-02
1.70200000e+05 -6.53948190e-02
1.70200000e+05 -6.53948293e-02
1.70300000e+05 -6.53516846e-02
1.70300000e+05 -6.53516948e-02
1.70400000e+05 -6.53087241e-02
1.70400000e+05 -6.53087343e-02
1.70500000e+05 -6.52659367e-02
1.70500000e+05 -6.52659468e-02
1.70600000e+05 -6.52233213e-02
1.70600000e+05 -6.52233313e-02
1.70700000e+05 -6.51808771e-02
1.70700000e+05 -6.51808871e-02
1.70800000e+05 -6.51386032e-02
1.70800000e+05 -6.51386130e-02
1.70900000e+05 -6.50964985e-02
1.70900000e+05 -6.50965083e-02
1.71000000e+05 -6.50545624e-02
1.71000000e+05 -6.50545721e-02
1.71100000e+05 -6.50127937e-02
1.71100000e+05 -6.50128033e-02
1.71200000e+05 -6.49711917e-02
1.71200000e+05 -6.49712013e-02
1.71300000e+05 -6.49297555e-02
1.71300000e+05 -6.49297650e-02
1.71400000e+05 -6.48884842e-02
1.71400000e+05 -6.48884936e-02
1.71500000e+05 -6.48473770e-02
1.71500000e+05 -6.48473863e-02
1.71600000e+05 -6.48064329e-02
1.71600000e+05 -6.48064421e-02
1.71700000e+05 -6.47656511e-02
1.71700000e+05 -6.47656602e-02
1.71800000e+05 -6.47250308e-02
1.71800000e+05 -6.47250398e-02
1.71900000e+05 -6.46845711e-02
1.71900000e+05 -6.46845801e-02
1.72000000e+05 -6.46442712e-02
1.72000000e+05 -6.46442801e-02
1.72100000e+05 -6.46041303e-02
1.72100000e+05 -6.46041391e-02
1.72200000e+05 -6.45641475e-02
1.72200000e+05 -6.45641563e-02
1.72300000e+05 -6.45243220e-02
1.72300000e+05 -6.45243307e-02
1.72400000e+05 -6.44846531e-02
1.72400000e+05 -6.44846617e-02
1.72500000e+05 -6.44451398e-02
1.72500000e+05 -6.44451484e-02
1.72600000e+05 -6.44057815e-02
1.72600000e+05 -6.44057900e-02
1.72700000e+05 -6.43665773e-02
1.72700000e+05 -6.43665857e-02
1.72800000e+05 -6.43275264e-02
1.72800000e+05 -6.43275348e-02
1.72900000e+05 -6.42886281e-02
1.72900000e+05 -6.42886364e-02
1.73000000e+05 -6.42498815e-02
1.73000000e+05 -6.42498898e-02
1.73100000e+05 -6.42112860e-02
1.73100000e+05 -6.42112942e-02
1.73200000e+05 -6.41728407e-02
1.73200000e+05 -6.41728488e-02
1.73300000e+05 -6.41345449e-02
1.73300000e+05 -6.41345529e-02
1.73400000e+05 -6.40963978e-02
1.73400000e+05 -6.40964057e-02
1.73500000e+05 -6.40583986e-02
1.73500000e+05 -6.40584065e-02
1.73600000e+05 -6.40205468e-02
1.73600000e+05 -6.40205546e-02
1.73700000e+05 -6.39828414e-02
1.73700000e+05 -6.39828491e-02
1.73800000e+05 -6.39452817e-02
1.73800000e+05 -6.39452894e-02
1.73900000e+05 -6.39078671e-02
1.73900000e+05 -6.39078748e-02
1.74000000e+05 -6.38705969e-02
1.74000000e+05 -6.38706044e-02
1.74100000e+05 -6.38334702e-02
1.74100000e+05 -6.38334777e-02
1.74200000e+05 -6.37964864e-02
1.74200000e+05 -6.37964938e-02
1.74300000e+05 -6.37596447e-02
1.74300000e+05 -6.37596521e-02
1.74400000e+05 -6.37229446e-02
1.74400000e+05 -6.37229519e-02
1.74500000e+05 -6.36863852e-02
1.74500000e+05 -6.36863925e-02
1.74600000e+05 -6.36499659e-02
1.74600000e+05 -6.36499731e-02
1.74700000e+05 -6.36136860e-02
1.74700000e+05 -6.36136932e-02
1.74800000e+05 -6.35775449e-02
1.74800000e+05 -6.35775519e-02
1.74900000e+05 -6.35415417e-02
1.74900000e+05 -6.35415487e-02
1.75000000e+05 -6.35056759e-02
1.75000000e+05 -6.35056829e-02
1.75100000e+05 -6.34699468e-02
1.75100000e+05 -6.34699537e-02
1.75200000e+05 -6.34343538e-02
1.75200000e+05 -6.34343606e-02
1.75300000e+05 -6.33988961e-02
1.75300000e+05 -6.33989029e-02
1.75400000e+05 -6.33635731e-02
1.75400000e+05 -6.33635798e-02
1.75500000e+05 -6.33283842e-02
1.75500000e+05 -6.33283908e-02
1.75600000e+05 -6.32933286e-02
1.75600000e+05 -6.32933353e-02
1.75700000e+05 -6.32584059e-02
1.75700000e+05 -6.32584125e-02
1.75800000e+05 -6.32236153e-02
1.75800000e+05 -6.32236218e-02
1.75900000e+05 -6.31889562e-02
1.75900000e+05 -6.31889626e-02
1.76000000e+05 -6.31544279e-02
1.76000000e+05 -6.31544343e-02
1.76100000e+05 -6.31200299e-02
1.76100000e+05 -6.31200362e-02
1.76200000e+05 -6.30857615e-02
1.76200000e+05 -6.30857678e-02
1.76300000e+05 -6.30516221e-02
1.76300000e+05 -6.30516283e-02
1.76400000e+05 -6.30176110e-02
1.76400000e+05 -6.30176172e-02
1.76500000e+05 -6.29837278e-02
1.76500000e+05 -6.29837339e-02
1.76600000e+05 -6.29499717e-02
1.76600000e+05 -6.29499778e-02
1.76700000e+05 -6.29163422e-02
1.76700000e+05 -6.29163482e-02
1.76800000e+05 -6.28828386e-02
1.76800000e+05 -6.28828446e-02
1.76900000e+05 -6.28494605e-02
1.76900000e+05 -6.28494664e-02
1.77000000e+05 -6.28162071e-02
1.77000000e+05 -6.28162130e-02
1.77100000e+05 -6.27830779e-02
1.77100000e+05 -6.27830837e-02
1.77200000e+05 -6.27500723e-02
1.77200000e+05 -6.27500781e-02
1.77300000e+05 -6.27171897e-02
1.77300000e+05 -6.27171954e-02
1.77400000e+05 -6.26844296e-02
1.77400000e+05 -6.26844353e-02
1.77500000e+05 -6.26517913e-02
1.77500000e+05 -6.26517970e-02
1.77600000e+05 -6.26192744e-02
1.77600000e+05 -6.26192800e-02
1.77700000e+05 -6.25868782e-02
1.77700000e+05 -6.25868838e-02
1.77800000e+05 -6.25546022e-02
1.77800000e+05 -6.25546077e-02
1.77900000e+05 -6.25224458e-02
1.77900000e+05 -6.25224513e-02
1.78000000e+05 -6.24904085e-02
1.78000000e+05 -6.24904139e-02
1.78100000e+05 -6.24584897e-02
1.78100000e+05 -6.24584951e-02
1.78200000e+05 -6.24266889e-02
1.78200000e+05 -6.24266942e-02
1.78300000e+05 -6.23950055e-02
1.78300000e+05 -6.23950108e-02
1.78400000e+05 -6.23634389e-02
1.78400000e+05 -6.23634442e-02
1.78500000e+05 -6.23319887e-02
1.78500000e+05 -6.23319939e-02
1.78600000e+05 -6.23006543e-02
1.78600000e+05 -6.23006595e-02
1.78700000e+05 -6.22694352e-02
1.78700000e+05 -6.22694403e-02
1.78800000e+05 -6.22383308e-02
1.78800000e+05 -6.22383358e-02
1.78900000e+05 -6.22073406e-02
1.78900000e+05 -6.22073456e-02
1.79000000e+05 -6.21764641e-02
1.79000000e+05 -6.21764691e-02
1.79100000e+05 -6.21457007e-02
1.79100000e+05 -6.21457057e-02
1.79200000e+05 -6.21150500e-02
1.79200000e+05 -6.21150549e-02
1.79300000e+05 -6.20845115e-02
1.79300000e+05 -6.20845163e-02
1.79400000e+05 -6.20540845e-02
1.79400000e+05 -6.20540893e-02
1.79500000e+05 -6.20237687e-02
1.79500000e+05 -6.20237735e-02
1.79600000e+05 -6.19935635e-02
1.79600000e+05 -6.19935682e-02
1.79700000e+05 -6.19634683e-02
1.79700000e+05 -6.19634730e-02
1.79800000e+05 -6.19334828e-02
1.79800000e+05 -6.19334875e-02
1.79900000e+05 -6.19036064e-02
1.79900000e+05 -6.19036110e-02
1.80000000e+05 -6.18738385e-02
1.80000000e+05 -6.18738431e-02
1.80100000e+05 -6.18441788e-02
1.80100000e+05 -6.18441834e-02
1.80200000e+05 -6.18146267e-02
1.80200000e+05 -6.18146312e-02
1.80300000e+05 -6.17851817e-02
1.80300000e+05 -6.17851862e-02
1.80400000e+05 -6.17558434e-02
1.80400000e+05 -6.17558478e-02
1.80500000e+05 -6.17266112e-02
1.80500000e+05 -6.17266156e-02
1.80600000e+05 -6.16974848e-02
1.80600000e+05 -6.16974891e-02
1.80700000e+05 -6.16684635e-02
1.80700000e+05 -6.16684678e-02
1.80800000e+05 -6.16395470e-02
1.80800000e+05 -6.16395513e-02
1.80900000e+05 -6.16107347e-02
1.80900000e+05 -6.16107390e-02
1.81000000e+05 -6.15820262e-02
1.81000000e+05 -6.15820305e-02
1.81100000e+05 -6.15534211e-02
1.81100000e+05 -6.15534253e-02
1.81200000e+05 -6.15249188e-02
1.81200000e+05 -6.15249230e-02
1.81300000e+05 -6.14965189e-02
1.81300000e+05 -6.14965230e-02
1.81400000e+05 -6.14682209e-02
1.81400000e+05 -6.14682250e-02
1.81500000e+05 -6.14400245e-02
1.81500000e+05 -6.14400285e-02
1.81600000e+05 -6.14119290e-02
1.81600000e+05 -6.14119330e-02
1.81700000e+05 -6.13839341e-02
1.81700000e+05 -6.13839381e-02
1.81800000e+05 -6.13560393e-02
1.81800000e+05 -6.13560433e-02
1.81900000e+05 -6.13282442e-02
1.81900000e+05 -6.13282481e-02
1.82000000e+05 -6.13005483e-02
1.82000000e+05 -6.13005522e-02
1.82100000e+05 -6.12729512e-02
1.82100000e+05 -6.12729551e-02
1.82200000e+05 -6.12454524e-02
1.82200000e+05 -6.12454562e-02
1.82300000e+05 -6.12180515e-02
1.82300000e+05 -6.12180553e-02
1.82400000e+05 -6.11907481e-02
1.82400000e+05 -6.11907518e-02
1.82500000e+05 -6.11635416e-02
1.82500000e+05 -6.11635454e-02
1.82600000e+05 -6.11364318e-02
1.82600000e+05 -6.11364355e-02
1.82700000e+05 -6.11094181e-02
1.82700000e+05 -6.11094218e-02
1.82800000e+05 -6.10825001e-02
1.82800000e+05 -6.10825038e-02
1.82900000e+05 -6.10556774e-02
1.82900000e+05 -6.10556811e-02
1.83000000e+05 -6.10289496e-02
1.83000000e+05 -6.10289532e-02
1.83100000e+05 -6.10023163e-02
1.83100000e+05 -6.10023198e-02
1.83200000e+05 -6.09757769e-02
1.83200000e+05 -6.09757804e-02
1.83300000e+05 -6.09493311e-02
1.83300000e+05 -6.09493346e-02
1.83400000e+05 -6.09229785e-02
1.83400000e+05 -6.09229820e-02
1.83500000e+05 -6.08967187e-02
1.83500000e+05 -6.08967221e-02
1.83600000e+05 -6.08705512e-02
1.83600000e+05 -6.08705546e-02
1.83700000e+05 -6.08444756e-02
1.83700000e+05 -6.08444790e-02
1.83800000e+05 -6.08184916e-02
1.83800000e+05 -6.08184950e-02
1.83900000e+05 -6.07925987e-02
1.83900000e+05 -6.07926021e-02
1.84000000e+05 -6.07667965e-02
1.84000000e+05 -6.07667998e-02
1.84100000e+05 -6.07410846e-02
1.84100000e+05 -6.07410879e-02
1.84200000e+05 -6.07154625e-02
1.84200000e+05 -6.07154658e-02
1.84300000e+05 -6.06899300e-02
1.84300000e+05 -6.06899333e-02
1.84400000e+05 -6.06644866e-02
1.84400000e+05 -6.06644898e-02
1.84500000e+05 -6.06391318e-02
1.84500000e+05 -6.06391350e-02
1.84600000e+05 -6.06138654e-02
1.84600000e+05 -6.06138686e-02
1.84700000e+05 -6.05886868e-02
1.84700000e+05 -6.05886900e-02
1.84800000e+05 -6.05635957e-02
1.84800000e+05 -6.05635989e-02
1.84900000e+05 -6.05385918e-02
1.84900000e+05 -6.05385949e-02
1.85000000e+05 -6.05136746e-02
1.85000000e+05 -6.05136777e-02
1.85100000e+05 -6.04888437e-02
1.85100000e+05 -6.04888467e-02
1.85200000e+05 -6.04640987e-02
1.85200000e+05 -6.04641017e-02
1.85300000e+05 -6.04394393e-02
1.85300000e+05 -6.04394423e-02
1.85400000e+05 -6.04148651e-02
1.85400000e+05 -6.04148681e-02
1.85500000e+05 -6.03903756e-02
1.85500000e+05 -6.03903786e-02
1.85600000e+05 -6.03659706e-02
1.85600000e+05 -6.03659735e-02
1.85700000e+05 -6.03416496e-02
1.85700000e+05 -6.03416525e-02
1.85800000e+05 -6.03174122e-02
1.85800000e+05 -6.03174151e-02
1.85900000e+05 -6.02932581e-02
1.85900000e+05 -6.02932610e-02
1.86000000e+05 -6.02691869e-02
1.86000000e+05 -6.02691898e-02
1.86100000e+05 -6.02451982e-02
1.86100000e+05 -6.02452011e-02
1.86200000e+05 -6.02212916e-02
1.86200000e+05 -6.02212945e-02
1.86300000e+05 -6.01974669e-02
1.86300000e+05 -6.01974697e-02
1.86400000e+05 -6.01737235e-02
1.86400000e+05 -6.01737263e-02
1.86500000e+05 -6.01500612e-02
1.86500000e+05 -6.01500640e-02
1.86600000e+05 -6.01264795e-02
1.86600000e+05 -6.01264823e-02
1.86700000e+05 -6.01029782e-02
1.86700000e+05 -6.01029809e-02
1.86800000e+05 -6.00795567e-02
1.86800000e+05 -6.00795595e-02
1.86900000e+05 -6.00562149e-02
1.86900000e+05 -6.00562176e-02
1.87000000e+05 -6.00329522e-02
1.87000000e+05 -6.00329549e-02
1.87100000e+05 -6.00097685e-02
1.87100000e+05 -6.00097712e-02
1.87200000e+05 -5.99866632e-02
1.87200000e+05 -5.99866658e-02
1.87300000e+05 -5.99636360e-02
1.87300000e+05 -5.99636387e-02
1.87400000e+05 -5.99406866e-02
1.87400000e+05 -5.99406893e-02
1.87500000e+05 -5.99178147e-02
1.87500000e+05 -5.99178173e-02
1.87600000e+05 -5.98950198e-02
1.87600000e+05 -5.98950224e-02
1.87700000e+05 -5.98723016e-02
1.87700000e+05 -5.98723042e-02
1.87800000e+05 -5.98496598e-02
1.87800000e+05 -5.98496624e-02
1.87900000e+05 -5.98270940e-02
1.87900000e+05 -5.98270966e-02
1.88000000e+05 -5.98046039e-02
1.88000000e+05 -5.98046064e-02
1.88100000e+05 -5.97821890e-02
1.88100000e+05 -5.97821916e-02
1.88200000e+05 -5.97598492e-02
1.88200000e+05 -5.97598517e-02
1.88300000e+05 -5.97375840e-02
1.88300000e+05 -5.97375865e-02
1.88400000e+05 -5.97153930e-02
1.88400000e+05 -5.97153955e-02
1.88500000e+05 -5.96932760e-02
1.88500000e+05 -5.96932785e-02
1.88600000e+05 -5.96712326e-02
1.88600000e+05 -5.96712351e-02
1.88700000e+05 -5.96492625e-02
1.88700000e+05 -5.96492649e-02
1.88800000e+05 -5.96273653e-02
1.88800000e+05 -5.96273677e-02
1.88900000e+05 -5.96055406e-02
1.88900000e+05 -5.96055430e-02
1.89000000e+05 -5.95837882e-02
1.89000000e+05 -5.95837906e-02
1.89100000e+05 -5.95621077e-02
1.89100000e+05 -5.95621101e-02
1.89200000e+05 -5.95404987e-02
1.89200000e+05 -5.95405011e-02
1.89300000e+05 -5.95189610e-02
1.89300000e+05 -5.95189634e-02
1.89400000e+05 -5.94974943e-02
1.89400000e+05 -5.94974966e-02
1.89500000e+05 -5.94760980e-02
1.89500000e+05 -5.94761004e-02
1.89600000e+05 -5.94547721e-02
1.89600000e+05 -5.94547744e-02
1.89700000e+05 -5.94335160e-02
1.89700000e+05 -5.94335183e-02
1.89800000e+05 -5.94123295e-02
1.89800000e+05 -5.94123319e-02
1.89900000e+05 -5.93912123e-02
1.89900000e+05 -5.93912146e-02
1.90000000e+05 -5.93701640e-02
1.90000000e+05 -5.93701663e-02
1.90100000e+05 -5.93491844e-02
1.90100000e+05 -5.93491867e-02
1.90200000e+05 -5.93282730e-02
1.90200000e+05 -5.93282753e-02
1.90300000e+05 -5.93074296e-02
1.90300000e+05 -5.93074318e-02
1.90400000e+05 -5.92866538e-02
1.90400000e+05 -5.92866560e-02
1.90500000e+05 -5.92659453e-02
1.90500000e+05 -5.92659476e-02
1.90600000e+05 -5.92453039e-02
1.90600000e+05 -5.92453061e-02
1.90700000e+05 -5.92247291e-02
1.90700000e+05 -5.92247313e-02
1.90800000e+05 -5.92042207e-02
1.90800000e+05 -5.92042229e-02
1.90900000e+05 -5.91837784e-02
1.90900000e+05 -5.91837806e-02
1.91000000e+05 -5.91634018e-02
1.91000000e+05 -5.91634040e-02
1.91100000e+05 -5.91430906e-02
1.91100000e+05 -5.91430928e-02
1.91200000e+05 -5.91228445e-02
1.91200000e+05 -5.91228467e-02
1.91300000e+05 -5.91026633e-02
1.91300000e+05 -5.91026655e-02
1.91400000e+05 -5.90825465e-02
1.91400000e+05 -5.90825487e-02
1.91500000e+05 -5.90624939e-02
1.91500000e+05 -5.90624961e-02
1.91600000e+05 -5.90425052e-02
1.91600000e+05 -5.90425074e-02
1.91700000e+05 -5.90225800e-02
1.91700000e+05 -5.90225822e-02
1.91800000e+05 -5.90027182e-02
1.91800000e+05 -5.90027203e-02
1.91900000e+05 -5.89829192e-02
1.91900000e+05 -5.89829214e-02
1.92000000e+05 -5.89631829e-02
1.92000000e+05 -5.89631851e-02
1.92100000e+05 -5.89435090e-02
1.92100000e+05 -5.89435111e-02
1.92200000e+05 -5.89238971e-02
1.92200000e+05 -5.89238993e-02
1.92300000e+05 -5.89043470e-02
1.92300000e+05 -5.89043491e-02
1.92400000e+05 -5.88848583e-02
1.92400000e+05 -5.88848604e-02
1.92500000e+05 -5.88654308e-02
1.92500000e+05 -5.88654329e-02
1.92600000e+05 -5.88460641e-02
1.92600000e+05 -5.88460662e-02
1.92700000e+05 -5.88267579e-02
1.92700000e+05 -5.88267600e-02
1.92800000e+05 -5.88075120e-02
1.92800000e+05 -5.88075141e-02
1.92900000e+05 -5.87883261e-02
1.92900000e+05 -5.87883282e-02
1.93000000e+05 -5.87691999e-02
1.93000000e+05 -5.87692020e-02
1.93100000e+05 -5.87501330e-02
1.93100000e+05 -5.87501351e-02
1.93200000e+05 -5.87311252e-02
1.93200000e+05 -5.87311273e-02
1.93300000e+05 -5.87121762e-02
1.93300000e+05 -5.87121783e-02
1.93400000e+05 -5.86932857e-02
1.93400000e+05 -5.86932878e-02
1.93500000e+05 -5.86744535e-02
1.93500000e+05 -5.86744555e-02
1.93600000e+05 -5.86556791e-02
1.93600000e+05 -5.86556812e-02
1.93700000e+05 -5.86369625e-02
1.93700000e+05 -5.86369645e-02
1.93800000e+05 -5.86183031e-02
1.93800000e+05 -5.86183052e-02
1.93900000e+05 -5.85997009e-02
1.93900000e+05 -5.85997029e-02
1.94000000e+05 -5.85811554e-02
1.94000000e+05 -5.85811575e-02
1.94100000e+05 -5.85626665e-02
1.94100000e+05 -5.85626685e-02
1.94200000e+05 -5.85442338e-02
1.94200000e+05 -5.85442358e-02
1.94300000e+05 -5.85258570e-02
1.94300000e+05 -5.85258591e-02
1.94400000e+05 -5.85075360e-02
1.94400000e+05 -5.85075380e-02
1.94500000e+05 -5.84892703e-02
1.94500000e+05 -5.84892723e-02
1.94600000e+05 -5.84710597e-02
1.94600000e+05 -5.84710617e-02
1.94700000e+05 -5.84529040e-02
1.94700000e+05 -5.84529060e-02
1.94800000e+05 -5.84348028e-02
1.94800000e+05 -5.84348048e-02
1.94900000e+05 -5.84167559e-02
1.94900000e+05 -5.84167580e-02
1.95000000e+05 -5.83987631e-02
1.95000000e+05 -5.83987651e-02
1.95100000e+05 -5.83808240e-02
1.95100000e+05 -5.83808260e-02
1.95200000e+05 -5.83629384e-02
1.95200000e+05 -5.83629404e-02
1.95300000e+05 -5.83451061e-02
1.95300000e+05 -5.83451081e-02
1.95400000e+05 -5.83273266e-02
1.95400000e+05 -5.83273286e-02
1.95500000e+05 -5.83095999e-02
1.95500000e+05 -5.83096019e-02
1.95600000e+05 -5.82919255e-02
1.95600000e+05 -5.82919275e-02
1.95700000e+05 -5.82743033e-02
1.95700000e+05 -5.82743053e-02
1.95800000e+05 -5.82567330e-02
1.95800000e+05 -5.82567350e-02
1.95900000e+05 -5.82392143e-02
1.95900000e+05 -5.82392163e-02
1.96000000e+05 -5.82217470e-02
1.96000000e+05 -5.82217490e-02
1.96100000e+05 -5.82043308e-02
1.96100000e+05 -5.82043328e-02
1.96200000e+05 -5.81869654e-02
1.96200000e+05 -5.81869674e-02
1.96300000e+05 -5.81696506e-02
1.96300000e+05 -5.81696526e-02
1.96400000e+05 -5.81523861e-02
1.96400000e+05 -5.81523881e-02
1.96500000e+05 -5.81351717e-02
1.96500000e+05 -5.81351737e-02
1.96600000e+05 -5.81180071e-02
1.96600000e+05 -5.81180091e-02
1.96700000e+05 -5.81008921e-02
1.96700000e+05 -5.81008941e-02
1.96800000e+05 -5.80838264e-02
1.96800000e+05 -5.80838284e-02
1.96900000e+05 -5.80668098e-02
1.96900000e+05 -5.80668117e-02
1.97000000e+05 -5.80498419e-02
1.97000000e+05 -5.80498439e-02
1.97100000e+05 -5.80329226e-02
1.97100000e+05 -5.80329246e-02
1.97200000e+05 -5.80160516e-02
1.97200000e+05 -5.80160536e-02
1.97300000e+05 -5.79992287e-02
1.97300000e+05 -5.79992307e-02
1.97400000e+05 -5.79824537e-02
1.97400000e+05 -5.79824556e-02
1.97500000e+05 -5.79657261e-02
1.97500000e+05 -5.79657281e-02
1.97600000e+05 -5.79490460e-02
1.97600000e+05 -5.79490480e-02
1.97700000e+05 -5.79324129e-02
1.97700000e+05 -5.79324149e-02
1.97800000e+05 -5.79158266e-02
1.97800000e+05 -5.79158286e-02
1.97900000e+05 -5.78992870e-02
1.97900000e+05 -5.78992890e-02
1.98000000e+05 -5.78827937e-02
1.98000000e+05 -5.78827957e-02
1.98100000e+05 -5.78663466e-02
1.98100000e+05 -5.78663486e-02
1.98200000e+05 -5.78499453e-02
1.98200000e+05 -5.78499473e-02
1.98300000e+05 -5.78335897e-02
1.98300000e+05 -5.78335917e-02
1.98400000e+05 -5.78172796e-02
1.98400000e+05 -5.78172816e-02
1.98500000e+05 -5.78010146e-02
1.98500000e+05 -5.78010166e-02
1.98600000e+05 -5.77847946e-02
1.98600000e+05 -5.77847966e-02
1.98700000e+05 -5.77686193e-02
1.98700000e+05 -5.77686213e-02
1.98800000e+05 -5.77524885e-02
1.98800000e+05 -5.77524905e-02
1.98900000e+05 -5.77364020e-02
1.98900000e+05 -5.77364039e-02
1.99000000e+05 -5.77203595e-02
1.99000000e+05 -5.77203615e-02
1.99100000e+05 -5.77043608e-02
1.99100000e+05 -5.77043628e-02
1.99200000e+05 -5.76884057e-02
1.99200000e+05 -5.76884077e-02
1.99300000e+05 -5.76724940e-02
1.99300000e+05 -5.76724960e-02
1.99400000e+05 -5.76566254e-02
1.99400000e+05 -5.76566274e-02
1.99500000e+05 -5.76407997e-02
1.99500000e+05 -5.76408017e-02
1.99600000e+05 -5.76250168e-02
1.99600000e+05 -5.76250188e-02
1.99700000e+05 -5.76092763e-02
1.99700000e+05 -5.76092779e-02
1.99800000e+05 -5.75935785e-02
1.99800000e+05 -5.75935805e-02
1.99900000e+05 -5.75779198e-02
1.99900000e+05 -5.75777713e-02
2.00000000e+05 -5.75624649e-02
2.00000000e+05 -5.75627710e-02


==> MixPlotData/opt_linear_wv7.5_z1_gamma0.03.txt <==
     x         wave
3.00000000e+04 -2.25358044e-01
3.00000000e+04 -2.25368751e-01
3.01000000e+04 -2.43292422e-01
3.01000000e+04 -2.43303273e-01
3.02000000e+04 -2.62523920e-01
3.02000000e+04 -2.62534649e-01
3.03000000e+04 -2.83039096e-01
3.03000000e+04 -2.83049352e-01
3.04000000e+04 -3.04782826e-01
3.04000000e+04 -3.04792158e-01
3.05000000e+04 -3.27646810e-01
3.05000000e+04 -3.27654665e-01
3.06000000e+04 -3.51457260e-01
3.06000000e+04 -3.51462981e-01
3.07000000e+04 -3.75962498e-01
3.07000000e+04 -3.75965329e-01
3.08000000e+04 -4.00821537e-01
3.08000000e+04 -4.00820650e-01
3.09000000e+04 -4.25595070e-01
3.09000000e+04 -4.25589596e-01
3.10000000e+04 -4.49740558e-01
3.10000000e+04 -4.49729639e-01
3.11000000e+04 -4.72613333e-01
3.11000000e+04 -4.72596189e-01
3.12000000e+04 -4.93475602e-01
3.12000000e+04 -4.93451613e-01
3.13000000e+04 -5.11514996e-01
3.13000000e+04 -5.11483791e-01
3.14000000e+04 -5.25873641e-01
3.14000000e+04 -5.25835187e-01
3.15000000e+04 -5.35687728e-01
3.15000000e+04 -5.35642405e-01
3.16000000e+04 -5.40136097e-01
3.16000000e+04 -5.40084749e-01
3.17000000e+04 -5.38494610e-01
3.17000000e+04 -5.38438544e-01
3.18000000e+04 -5.30191160e-01
3.18000000e+04 -5.30132095e-01
3.19000000e+04 -5.14854491e-01
3.19000000e+04 -5.14794434e-01
3.20000000e+04 -4.92348874e-01
3.20000000e+04 -4.92289928e-01
3.21000000e+04 -4.62786727e-01
3.21000000e+04 -4.62730849e-01
3.22000000e+04 -4.26512857e-01
3.22000000e+04 -4.26461589e-01
3.23000000e+04 -3.84057411e-01
3.23000000e+04 -3.84011634e-01
3.24000000e+04 -3.36059770e-01
3.24000000e+04 -3.36019530e-01
3.25000000e+04 -2.83171749e-01
3.25000000e+04 -2.83136210e-01
3.26000000e+04 -2.25954476e-01
3.26000000e+04 -2.25922036e-01
3.27000000e+04 -1.64787565e-01
3.27000000e+04 -1.64756134e-01
3.28000000e+04 -9.98101294e-02
3.28000000e+04 -9.97775495e-02
3.29000000e+04 -3.09098410e-02
3.29000000e+04 -3.08743761e-02
3.30000000e+04 4.22313707e-02
3.30000000e+04 4.22705718e-02
3.31000000e+04 1.20036919e-01
3.31000000e+04 1.20079475e-01
3.32000000e+04 2.02893425e-01
3.32000000e+04 2.02937566e-01
3.33000000e+04 2.90988541e-01
3.33000000e+04 2.91031173e-01
3.34000000e+04 3.84154602e-01
3.34000000e+04 3.84191589e-01
3.35000000e+04 4.81742686e-01
3.35000000e+04 4.81769270e-01
3.36000000e+04 5.82545709e-01
3.36000000e+04 5.82557025e-01
3.37000000e+04 6.84780751e-01
3.37000000e+04 6.84772337e-01
3.38000000e+04 7.86132176e-01
3.38000000e+04 7.86100436e-01
3.39000000e+04 8.83850226e-01
3.39000000e+04 8.83792804e-01
3.40000000e+04 9.74894980e-01
3.40000000e+04 9.74811023e-01
3.41000000e+04 1.05611242e+00
3.41000000e+04 1.05600270e+00
3.42000000e+04 1.12442719e+00
3.42000000e+04 1.12429412e+00
3.43000000e+04 1.17703545e+00
3.43000000e+04 1.17688289e+00
3.44000000e+04 1.21158156e+00
3.44000000e+04 1.21141462e+00
3.45000000e+04 1.22630570e+00
3.45000000e+04 1.22613036e+00
3.46000000e+04 1.22015520e+00
3.46000000e+04 1.21997806e+00
3.47000000e+04 1.19285987e+00
3.47000000e+04 1.19268787e+00
3.48000000e+04 1.14497702e+00
3.48000000e+04 1.14481726e+00
3.49000000e+04 1.07791298e+00
3.49000000e+04 1.07777257e+00
3.50000000e+04 9.93922592e-01
3.50000000e+04 9.93808368e-01
3.51000000e+04 8.96077365e-01
3.51000000e+04 8.95995463e-01
3.52000000e+04 7.88181730e-01
3.52000000e+04 7.88136904e-01
3.53000000e+04 6.74610555e-01
3.53000000e+04 6.74605308e-01
3.54000000e+04 5.60047194e-01
3.54000000e+04 5.60080920e-01
3.55000000e+04 4.49122601e-01
3.55000000e+04 4.49191030e-01
3.56000000e+04 3.45989162e-01
3.56000000e+04 3.46084411e-01
3.57000000e+04 2.53898240e-01
3.57000000e+04 2.54009675e-01
3.58000000e+04 1.74872632e-01
3.58000000e+04 1.74988485e-01
3.59000000e+04 1.09561804e-01
3.59000000e+04 1.09671228e-01
3.60000000e+04 5.73320733e-02
3.60000000e+04 5.74270937e-02
3.61000000e+04 1.65841028e-02
3.61000000e+04 1.66608806e-02
3.62000000e+04 -1.47785479e-02
3.62000000e+04 -1.47195915e-02
3.63000000e+04 -3.88553490e-02
3.63000000e+04 -3.88105944e-02
3.64000000e+04 -5.73668847e-02
3.64000000e+04 -5.73314045e-02
3.65000000e+04 -7.14809450e-02
3.65000000e+04 -7.14504793e-02
3.66000000e+04 -8.18657326e-02
3.66000000e+04 -8.18379981e-02
3.67000000e+04 -8.88983771e-02
3.67000000e+04 -8.88732315e-02
3.68000000e+04 -9.29082260e-02
3.68000000e+04 -9.28868464e-02
3.69000000e+04 -9.43357281e-02
3.69000000e+04 -9.43193539e-02
3.70000000e+04 -9.37585827e-02
3.70000000e+04 -9.37476070e-02
3.71000000e+04 -9.18051791e-02
3.71000000e+04 -9.17988979e-02
3.72000000e+04 -8.90373671e-02
3.72000000e+04 -8.90344046e-02
3.73000000e+04 -8.58634532e-02
3.73000000e+04 -8.58623180e-02
3.74000000e+04 -8.25226798e-02
3.74000000e+04 -8.25222348e-02
3.75000000e+04 -7.91118039e-02
3.75000000e+04 -7.91113202e-02
3.76000000e+04 -7.56399314e-02
3.76000000e+04 -7.56390618e-02
3.77000000e+04 -7.20635055e-02
3.77000000e+04 -7.20620739e-02
3.78000000e+04 -6.83217673e-02
3.78000000e+04 -6.83197628e-02
3.79000000e+04 -6.43435962e-02
3.79000000e+04 -6.43410631e-02
3.80000000e+04 -6.00699423e-02
3.80000000e+04 -6.00670275e-02
3.81000000e+04 -5.54511517e-02
3.81000000e+04 -5.54480515e-02
3.82000000e+04 -5.04655441e-02
3.82000000e+04 -5.04624422e-02
3.83000000e+04 -4.51116641e-02
3.83000000e+04 -4.51088441e-02
3.84000000e+04 -3.94154755e-02
3.84000000e+04 -3.94129773e-02
3.85000000e+04 -3.34271889e-02
3.85000000e+04 -3.34254087e-02
3.86000000e+04 -2.72045149e-02
3.86000000e+04 -2.72031520e-02
3.87000000e+04 -2.08428077e-02
3.87000000e+04 -2.08425906e-02
3.88000000e+04 -1.44013295e-02
3.88000000e+04 -1.44013011e-02
3.89000000e+04 -8.02449464e-03
3.89000000e+04 -8.02619506e-03
3.90000000e+04 -1.72990086e-03
3.90000000e+04 -1.73106948e-03
3.91000000e+04 4.26023113e-03
3.91000000e+04 4.25631400e-03
3.92000000e+04 1.00423081e-02
3.92000000e+04 1.00405055e-02
3.93000000e+04 1.52448941e-02
3.93000000e+04 1.52384192e-02
3.94000000e+04 2.02142239e-02
3.94000000e+04 2.02130442e-02
3.95000000e+04 2.42810103e-02
3.95000000e+04 2.42714277e-02
3.96000000e+04 2.82928804e-02
3.96000000e+04 2.82945471e-02
3.97000000e+04 3.09704018e-02
3.97000000e+04 3.09562667e-02
3.98000000e+04 3.41071860e-02
3.98000000e+04 3.41151069e-02
3.99000000e+04 3.51937659e-02
3.99000000e+04 3.51717048e-02
4.00000000e+04 3.77831803e-02
4.00000000e+04 3.78000771e-02


==> MixPlotData/opt_linear_wv8.5_z2_gamma0.03.txt <==
     x         wave
3.00000000e+04 -6.31241294e-01
3.00000000e+04 -6.31263628e-01
3.01000000e+04 -6.73806329e-01
3.01000000e+04 -6.73828199e-01
3.02000000e+04 -7.18988552e-01
3.02000000e+04 -7.19009160e-01
3.03000000e+04 -7.66640635e-01
3.03000000e+04 -7.66658968e-01
3.04000000e+04 -8.16495266e-01
3.04000000e+04 -8.16510074e-01
3.05000000e+04 -8.68137283e-01
3.05000000e+04 -8.68147080e-01
3.06000000e+04 -9.20975399e-01
3.06000000e+04 -9.20978475e-01
3.07000000e+04 -9.74215876e-01
3.07000000e+04 -9.74210345e-01
3.08000000e+04 -1.02684135e+00
3.08000000e+04 -1.02682522e+00
3.09000000e+04 -1.07759868e+00
3.09000000e+04 -1.07757000e+00
3.10000000e+04 -1.12500036e+00
3.10000000e+04 -1.12495731e+00
3.11000000e+04 -1.16734389e+00
3.11000000e+04 -1.16728503e+00
3.12000000e+04 -1.20275340e+00
3.12000000e+04 -1.20267787e+00
3.13000000e+04 -1.22924628e+00
3.13000000e+04 -1.22915399e+00
3.14000000e+04 -1.24482552e+00
3.14000000e+04 -1.24471737e+00
3.15000000e+04 -1.24759547e+00
3.15000000e+04 -1.24747348e+00
3.16000000e+04 -1.23589462e+00
3.16000000e+04 -1.23576201e+00
3.17000000e+04 -1.20843490e+00
3.17000000e+04 -1.20829597e+00
3.18000000e+04 -1.16443243e+00
3.18000000e+04 -1.16429237e+00
3.19000000e+04 -1.10371181e+00
3.19000000e+04 -1.10357628e+00
3.20000000e+04 -1.02676462e+00
3.20000000e+04 -1.02663921e+00
3.21000000e+04 -9.34744860e-01
3.21000000e+04 -9.34634447e-01
3.22000000e+04 -8.29389915e-01
3.22000000e+04 -8.29298034e-01
3.23000000e+04 -7.12865502e-01
3.23000000e+04 -7.12793785e-01
3.24000000e+04 -5.87545826e-01
3.24000000e+04 -5.87493683e-01
3.25000000e+04 -4.55754294e-01
3.25000000e+04 -4.55718910e-01
3.26000000e+04 -3.19501870e-01
3.26000000e+04 -3.19478581e-01
3.27000000e+04 -1.80266662e-01
3.27000000e+04 -1.80249684e-01
3.28000000e+04 -3.88563766e-02
3.28000000e+04 -3.88397862e-02
3.29000000e+04 1.04615987e-01
3.29000000e+04 1.04637184e-01
3.30000000e+04 2.50632173e-01
3.30000000e+04 2.50661101e-01
3.31000000e+04 4.00056819e-01
3.31000000e+04 4.00094089e-01
3.32000000e+04 5.53847933e-01
3.32000000e+04 5.53891440e-01
3.33000000e+04 7.12738595e-01
3.33000000e+04 7.12783751e-01
3.34000000e+04 8.76942316e-01
3.34000000e+04 8.76982669e-01
3.35000000e+04 1.04592645e+00
3.35000000e+04 1.04595451e+00
3.36000000e+04 1.21828107e+00
3.36000000e+04 1.21828919e+00
3.37000000e+04 1.39169035e+00
3.37000000e+04 1.39167148e+00
3.38000000e+04 1.56299498e+00
3.38000000e+04 1.56294324e+00
3.39000000e+04 1.72832282e+00
3.39000000e+04 1.72823380e+00
3.40000000e+04 1.88326152e+00
3.40000000e+04 1.88313243e+00
3.41000000e+04 2.02305112e+00
3.41000000e+04 2.02288086e+00
3.42000000e+04 2.14278341e+00
3.42000000e+04 2.14257254e+00
3.43000000e+04 2.23760498e+00
3.43000000e+04 2.23735584e+00
3.44000000e+04 2.30292953e+00
3.44000000e+04 2.30264639e+00
3.45000000e+04 2.33467068e+00
3.45000000e+04 2.33436004e+00
3.46000000e+04 2.32950718e+00
3.46000000e+04 2.32917812e+00
3.47000000e+04 2.28518803e+00
3.47000000e+04 2.28485250e+00
3.48000000e+04 2.20087230e+00
3.48000000e+04 2.20054523e+00
3.49000000e+04 2.07747842e+00
3.49000000e+04 2.07717735e+00
3.50000000e+04 1.91799007e+00
3.50000000e+04 1.91773405e+00
3.51000000e+04 1.72763795e+00
3.51000000e+04 1.72744568e+00
3.52000000e+04 1.51386038e+00
3.52000000e+04 1.51374747e+00
3.53000000e+04 1.28595532e+00
3.53000000e+04 1.28593132e+00
3.54000000e+04 1.05438471e+00
3.54000000e+04 1.05445050e+00
3.55000000e+04 8.29776316e-01
3.55000000e+04 8.29922808e-01
3.56000000e+04 6.21769027e-01
3.56000000e+04 6.21977912e-01
3.57000000e+04 4.37927586e-01
3.57000000e+04 4.38174165e-01
3.58000000e+04 2.82971958e-01
3.58000000e+04 2.83229559e-01
3.59000000e+04 1.58504939e-01
3.59000000e+04 1.58749684e-01
3.60000000e+04 6.32896337e-02
3.60000000e+04 6.35041979e-02
3.61000000e+04 -6.02593343e-03
3.61000000e+04 -5.85056592e-03
3.62000000e+04 -5.39588736e-02
3.62000000e+04 -5.38239183e-02
3.63000000e+04 -8.52733491e-02
3.63000000e+04 -8.51744307e-02
3.64000000e+04 -1.04298393e-01
3.64000000e+04 -1.04228427e-01
3.65000000e+04 -1.14570447e-01
3.65000000e+04 -1.14522132e-01
3.66000000e+04 -1.18771318e-01
3.66000000e+04 -1.18738623e-01
3.67000000e+04 -1.18851603e-01
3.67000000e+04 -1.18830148e-01
3.68000000e+04 -1.16216736e-01
3.68000000e+04 -1.16203463e-01
3.69000000e+04 -1.11885621e-01
3.69000000e+04 -1.11878248e-01
3.70000000e+04 -1.06591621e-01
3.70000000e+04 -1.06588253e-01
3.71000000e+04 -1.00835816e-01
3.71000000e+04 -1.00834828e-01
3.72000000e+04 -9.49220556e-02
3.72000000e+04 -9.49221067e-02
3.73000000e+04 -8.89922824e-02
3.73000000e+04 -8.89923938e-02
3.74000000e+04 -8.30656908e-02
3.74000000e+04 -8.30651741e-02
3.75000000e+04 -7.70784663e-02
3.75000000e+04 -7.70769381e-02
3.76000000e+04 -7.09118355e-02
3.76000000e+04 -7.09090271e-02
3.77000000e+04 -6.44226112e-02
3.77000000e+04 -6.44185577e-02
3.78000000e+04 -5.74546889e-02
3.78000000e+04 -5.74494120e-02
3.79000000e+04 -4.98773278e-02
3.79000000e+04 -4.98713218e-02
3.80000000e+04 -4.15794547e-02
3.80000000e+04 -4.15729114e-02
3.81000000e+04 -3.25274309e-02
3.81000000e+04 -3.25212619e-02
3.82000000e+04 -2.27106236e-02
3.82000000e+04 -2.27047675e-02
3.83000000e+04 -1.22353574e-02
3.83000000e+04 -1.22310600e-02
3.84000000e+04 -1.17440669e-03
3.84000000e+04 -1.17077950e-03
3.85000000e+04 1.02384643e-02
3.85000000e+04 1.02395492e-02
3.86000000e+04 2.19284710e-02
3.86000000e+04 2.19293788e-02
3.87000000e+04 3.35505674e-02
3.87000000e+04 3.35478881e-02
3.88000000e+04 4.51387011e-02
3.88000000e+04 4.51373821e-02
3.89000000e+04 5.61982520e-02
3.89000000e+04 5.61916059e-02
3.90000000e+04 6.70176276e-02
3.90000000e+04 6.70153851e-02
3.91000000e+04 7.68185016e-02
3.91000000e+04 7.68075052e-02
3.92000000e+04 8.63775299e-02
3.92000000e+04 8.63765410e-02
3.93000000e+04 9.43416008e-02
3.93000000e+04 9.43250846e-02
3.94000000e+04 1.02396263e-01
3.94000000e+04 1.02400011e-01
3.95000000e+04 1.08047500e-01
3.95000000e+04 1.08022662e-01
3.96000000e+04 1.14671084e-01
3.96000000e+04 1.14685298e-01
3.97000000e+04 1.17564448e-01
3.97000000e+04 1.17525405e-01
3.98000000e+04 1.23243493e-01
3.98000000e+04 1.23277899e-01
3.99000000e+04 1.22813094e-01
3.99000000e+04 1.22748282e-01
4.00000000e+04 1.28570317e-01
4.00000000e+04 1.28632229e-01


==> MixPlotData/opt_linear_wv9_z3_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.01824589e+00
3.00000000e+04 -1.01828012e+00
3.01000000e+04 -1.08557210e+00
3.01000000e+04 -1.08560515e+00
3.02000000e+04 -1.15685561e+00
3.02000000e+04 -1.15688613e+00
3.03000000e+04 -1.23179896e+00
3.03000000e+04 -1.23182521e+00
3.04000000e+04 -1.30990093e+00
3.04000000e+04 -1.30992082e+00
3.05000000e+04 -1.39041173e+00
3.05000000e+04 -1.39042279e+00
3.06000000e+04 -1.47228838e+00
3.06000000e+04 -1.47228778e+00
3.07000000e+04 -1.55415445e+00
3.07000000e+04 -1.55413914e+00
3.08000000e+04 -1.63426968e+00
3.08000000e+04 -1.63423647e+00
3.09000000e+04 -1.71051584e+00
3.09000000e+04 -1.71046164e+00
3.10000000e+04 -1.78040633e+00
3.10000000e+04 -1.78032839e+00
3.11000000e+04 -1.84112664e+00
3.11000000e+04 -1.84102289e+00
3.12000000e+04 -1.88961211e+00
3.12000000e+04 -1.88948149e+00
3.13000000e+04 -1.92266687e+00
3.13000000e+04 -1.92250969e+00
3.14000000e+04 -1.93712422e+00
3.14000000e+04 -1.93694246e+00
3.15000000e+04 -1.93004337e+00
3.15000000e+04 -1.92984089e+00
3.16000000e+04 -1.89893105e+00
3.16000000e+04 -1.89871365e+00
3.17000000e+04 -1.84196934e+00
3.17000000e+04 -1.84174457e+00
3.18000000e+04 -1.75822471e+00
3.18000000e+04 -1.75800146e+00
3.19000000e+04 -1.64780828e+00
3.19000000e+04 -1.64759608e+00
3.20000000e+04 -1.51195666e+00
3.20000000e+04 -1.51176477e+00
3.21000000e+04 -1.35300639e+00
3.21000000e+04 -1.35284277e+00
3.22000000e+04 -1.17424566e+00
3.22000000e+04 -1.17411590e+00
3.23000000e+04 -9.79643179e-01
3.23000000e+04 -9.79549662e-01
3.24000000e+04 -7.73475317e-01
3.24000000e+04 -7.73416722e-01
3.25000000e+04 -5.59894029e-01
3.25000000e+04 -5.59865383e-01
3.26000000e+04 -3.42496396e-01
3.26000000e+04 -3.42489713e-01
3.27000000e+04 -1.23964909e-01
3.27000000e+04 -1.23970379e-01
3.28000000e+04 9.41570581e-02
3.28000000e+04 9.41495085e-02
3.29000000e+04 3.11509463e-01
3.29000000e+04 3.11508505e-01
3.30000000e+04 5.28765547e-01
3.30000000e+04 5.28777003e-01
3.31000000e+04 7.47309970e-01
3.31000000e+04 7.47335861e-01
3.32000000e+04 9.68800341e-01
3.32000000e+04 9.68838596e-01
3.33000000e+04 1.19468791e+00
3.33000000e+04 1.19473275e+00
3.34000000e+04 1.42577625e+00
3.34000000e+04 1.42581909e+00
3.35000000e+04 1.66188194e+00
3.35000000e+04 1.66191264e+00
3.36000000e+04 1.90163368e+00
3.36000000e+04 1.90164172e+00
3.37000000e+04 2.14241433e+00
3.37000000e+04 2.14238981e+00
3.38000000e+04 2.38042330e+00
3.38000000e+04 2.38035763e+00
3.39000000e+04 2.61082129e+00
3.39000000e+04 2.61070749e+00
3.40000000e+04 2.82791790e+00
3.40000000e+04 2.82775068e+00
3.41000000e+04 3.02537339e+00
3.41000000e+04 3.02514917e+00
3.42000000e+04 3.19640434e+00
3.42000000e+04 3.19612133e+00
3.43000000e+04 3.33400210e+00
3.43000000e+04 3.33366065e+00
3.44000000e+04 3.43118911e+00
3.44000000e+04 3.43079229e+00
3.45000000e+04 3.48134591e+00
3.45000000e+04 3.48090044e+00
3.46000000e+04 3.47863989e+00
3.46000000e+04 3.47815712e+00
3.47000000e+04 3.41857188e+00
3.47000000e+04 3.41806872e+00
3.48000000e+04 3.29862826e+00
3.48000000e+04 3.29812761e+00
3.49000000e+04 3.11898295e+00
3.49000000e+04 3.11851321e+00
3.50000000e+04 2.88314103e+00
3.50000000e+04 2.88273420e+00
3.51000000e+04 2.59836611e+00
3.51000000e+04 2.59805433e+00
3.52000000e+04 2.27570945e+00
3.52000000e+04 2.27552019e+00
3.53000000e+04 1.92948511e+00
3.53000000e+04 1.92943582e+00
3.54000000e+04 1.57612933e+00
3.54000000e+04 1.57622295e+00
3.55000000e+04 1.23253596e+00
3.55000000e+04 1.23275888e+00
3.56000000e+04 9.14132827e-01
3.56000000e+04 9.14456177e-01
3.57000000e+04 6.33090203e-01
3.57000000e+04 6.33474774e-01
3.58000000e+04 3.97067921e-01
3.58000000e+04 3.97471440e-01
3.59000000e+04 2.08784973e-01
3.59000000e+04 2.09169687e-01
3.60000000e+04 6.64661893e-02
3.60000000e+04 6.68045760e-02
3.61000000e+04 -3.50269449e-02
3.61000000e+04 -3.47497330e-02
3.62000000e+04 -1.02743511e-01
3.62000000e+04 -1.02530578e-01
3.63000000e+04 -1.44255733e-01
3.63000000e+04 -1.44101668e-01
3.64000000e+04 -1.66617047e-01
3.64000000e+04 -1.66511872e-01
3.65000000e+04 -1.75768468e-01
3.65000000e+04 -1.75700949e-01
3.66000000e+04 -1.76341519e-01
3.66000000e+04 -1.76301244e-01
3.67000000e+04 -1.71722346e-01
3.67000000e+04 -1.71700642e-01
3.68000000e+04 -1.64242962e-01
3.68000000e+04 -1.64233078e-01
3.69000000e+04 -1.55406075e-01
3.69000000e+04 -1.55403050e-01
3.70000000e+04 -1.46099465e-01
3.70000000e+04 -1.46099864e-01
3.71000000e+04 -1.36781296e-01
3.71000000e+04 -1.36782914e-01
3.72000000e+04 -1.27628044e-01
3.72000000e+04 -1.27629517e-01
3.73000000e+04 -1.18643044e-01
3.73000000e+04 -1.18643580e-01
3.74000000e+04 -1.09721907e-01
3.74000000e+04 -1.09720937e-01
3.75000000e+04 -1.00695759e-01
3.75000000e+04 -1.00692988e-01
3.76000000e+04 -9.13462891e-02
3.76000000e+04 -9.13414346e-02
3.77000000e+04 -8.14402622e-02
3.77000000e+04 -8.14335048e-02
3.78000000e+04 -7.07345975e-02
3.78000000e+04 -7.07260363e-02
3.79000000e+04 -5.90412730e-02
3.79000000e+04 -5.90318060e-02
3.80000000e+04 -4.62081289e-02
3.80000000e+04 -4.61980757e-02
3.81000000e+04 -3.22191393e-02
3.81000000e+04 -3.22100219e-02
3.82000000e+04 -1.70895498e-02
3.82000000e+04 -1.70811834e-02
3.83000000e+04 -1.02852140e-03
3.83000000e+04 -1.02290604e-03
3.84000000e+04 1.58279661e-02
3.84000000e+04 1.58324360e-02
3.85000000e+04 3.30823814e-02
3.85000000e+04 3.30827175e-02
3.86000000e+04 5.06233294e-02
3.86000000e+04 5.06235578e-02
3.87000000e+04 6.78980340e-02
3.87000000e+04 6.78926624e-02
3.88000000e+04 8.50009033e-02
3.88000000e+04 8.49981078e-02
3.89000000e+04 1.01158408e-01
3.89000000e+04 1.01147368e-01
3.90000000e+04 1.16897930e-01
3.90000000e+04 1.16894461e-01
3.91000000e+04 1.30998067e-01
3.91000000e+04 1.30980898e-01
3.92000000e+04 1.44780805e-01
3.92000000e+04 1.44780161e-01
3.93000000e+04 1.56095298e-01
3.93000000e+04 1.56070036e-01
3.94000000e+04 1.67716433e-01
3.94000000e+04 1.67723959e-01
3.95000000e+04 1.75645071e-01
3.95000000e+04 1.75606950e-01
3.96000000e+04 1.85348314e-01
3.96000000e+04 1.85372839e-01
3.97000000e+04 1.89268250e-01
3.97000000e+04 1.89207543e-01
3.98000000e+04 1.97882342e-01
3.98000000e+04 1.97939158e-01
3.99000000e+04 1.96904604e-01
3.99000000e+04 1.96802491e-01
4.00000000e+04 2.06051285e-01
4.00000000e+04 2.06151927e-01


==> MixPlotData/opt_linear_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.35421411e+00
3.00000000e+04 -1.35426169e+00
3.01000000e+04 -1.44439320e+00
3.01000000e+04 -1.44443990e+00
3.02000000e+04 -1.54015979e+00
3.02000000e+04 -1.54020392e+00
3.03000000e+04 -1.64121406e+00
3.03000000e+04 -1.64125347e+00
3.04000000e+04 -1.74700318e+00
3.04000000e+04 -1.74703526e+00
3.05000000e+04 -1.85666164e+00
3.05000000e+04 -1.85668321e+00
3.06000000e+04 -1.96895014e+00
3.06000000e+04 -1.96895756e+00
3.07000000e+04 -2.08219825e+00
3.07000000e+04 -2.08218749e+00
3.08000000e+04 -2.19425735e+00
3.08000000e+04 -2.19422415e+00
3.09000000e+04 -2.30247224e+00
3.09000000e+04 -2.30241233e+00
3.10000000e+04 -2.40368088e+00
3.10000000e+04 -2.40359034e+00
3.11000000e+04 -2.49425227e+00
3.11000000e+04 -2.49412789e+00
3.12000000e+04 -2.57017149e+00
3.12000000e+04 -2.57001127e+00
3.13000000e+04 -2.62717851e+00
3.13000000e+04 -2.62698210e+00
3.14000000e+04 -2.66096299e+00
3.14000000e+04 -2.66073214e+00
3.15000000e+04 -2.66741072e+00
3.15000000e+04 -2.66714961e+00
3.16000000e+04 -2.64288915e+00
3.16000000e+04 -2.64260452e+00
3.17000000e+04 -2.58454979e+00
3.17000000e+04 -2.58425082e+00
3.18000000e+04 -2.49061643e+00
3.18000000e+04 -2.49031424e+00
3.19000000e+04 -2.36062010e+00
3.19000000e+04 -2.36032699e+00
3.20000000e+04 -2.19553955e+00
3.20000000e+04 -2.19526779e+00
3.21000000e+04 -1.99780854e+00
3.21000000e+04 -1.99756906e+00
3.22000000e+04 -1.77116391e+00
3.22000000e+04 -1.77096486e+00
3.23000000e+04 -1.52032816e+00
3.23000000e+04 -1.52017369e+00
3.24000000e+04 -1.25054786e+00
3.24000000e+04 -1.25043737e+00
3.25000000e+04 -9.67039126e-01
3.25000000e+04 -9.66967170e-01
3.26000000e+04 -6.74417178e-01
3.26000000e+04 -6.74374142e-01
3.27000000e+04 -3.76202034e-01
3.27000000e+04 -3.76175616e-01
3.28000000e+04 -7.44899850e-02
3.28000000e+04 -7.44672171e-02
3.29000000e+04 2.30141821e-01
3.29000000e+04 2.30172333e-01
3.30000000e+04 5.38469701e-01
3.30000000e+04 5.38515743e-01
3.31000000e+04 8.52217164e-01
3.31000000e+04 8.52281478e-01
3.32000000e+04 1.17347444e+00
3.32000000e+04 1.17355415e+00
3.33000000e+04 1.50404156e+00
3.33000000e+04 1.50412849e+00
3.34000000e+04 1.84480127e+00
3.34000000e+04 1.84488307e+00
3.35000000e+04 2.19521293e+00
3.35000000e+04 2.19527462e+00
3.36000000e+04 2.55298437e+00
3.36000000e+04 2.55301000e+00
3.37000000e+04 2.91393809e+00
3.37000000e+04 2.91391221e+00
3.38000000e+04 3.27205269e+00
3.38000000e+04 3.27196144e+00
3.39000000e+04 3.61963935e+00
3.39000000e+04 3.61947120e+00
3.40000000e+04 3.94761120e+00
3.40000000e+04 3.94735742e+00
3.41000000e+04 4.24581612e+00
3.41000000e+04 4.24547125e+00
3.42000000e+04 4.50342475e+00
3.42000000e+04 4.50298713e+00
3.43000000e+04 4.70938492e+00
3.43000000e+04 4.70885743e+00
3.44000000e+04 4.85296431e+00
3.44000000e+04 4.85235533e+00
3.45000000e+04 4.92440098e+00
3.45000000e+04 4.92372535e+00
3.46000000e+04 4.91566553e+00
3.46000000e+04 4.91494528e+00
3.47000000e+04 4.82131132e+00
3.47000000e+04 4.82057593e+00
3.48000000e+04 4.63935398e+00
3.48000000e+04 4.63863977e+00
3.49000000e+04 4.37208089e+00
3.49000000e+04 4.37142922e+00
3.50000000e+04 4.02665083e+00
3.50000000e+04 4.02610483e+00
3.51000000e+04 3.61531505e+00
3.51000000e+04 3.61491487e+00
3.52000000e+04 3.15508914e+00
3.52000000e+04 3.15486618e+00
3.53000000e+04 2.66675318e+00
3.53000000e+04 2.66672422e+00
3.54000000e+04 2.17316845e+00
3.54000000e+04 2.17333111e+00
3.55000000e+04 1.69706474e+00
3.55000000e+04 1.69739601e+00
3.56000000e+04 1.25863201e+00
3.56000000e+04 1.25909073e+00
3.57000000e+04 8.73375492e-01
3.57000000e+04 8.73908850e-01
3.58000000e+04 5.50695098e-01
3.58000000e+04 5.51247751e-01
3.59000000e+04 2.93499615e-01
3.59000000e+04 2.94022945e-01
3.60000000e+04 9.88956234e-02
3.60000000e+04 9.93546084e-02
3.61000000e+04 -4.02990828e-02
3.61000000e+04 -3.99230422e-02
3.62000000e+04 -1.33667067e-01
3.62000000e+04 -1.33377477e-01
3.63000000e+04 -1.91405534e-01
3.63000000e+04 -1.91194985e-01
3.64000000e+04 -2.22989772e-01
3.64000000e+04 -2.22845001e-01
3.65000000e+04 -2.36412642e-01
3.65000000e+04 -2.36318790e-01
3.66000000e+04 -2.37933495e-01
3.66000000e+04 -2.37876780e-01
3.67000000e+04 -2.32162706e-01
3.67000000e+04 -2.32131594e-01
3.68000000e+04 -2.22309229e-01
3.68000000e+04 -2.22294664e-01
3.69000000e+04 -2.10470597e-01
3.69000000e+04 -2.10465837e-01
3.70000000e+04 -1.97910288e-01
3.70000000e+04 -1.97910587e-01
3.71000000e+04 -1.85300110e-01
3.71000000e+04 -1.85302372e-01
3.72000000e+04 -1.72917943e-01
3.72000000e+04 -1.72920236e-01
3.73000000e+04 -1.60796643e-01
3.73000000e+04 -1.60797841e-01
3.74000000e+04 -1.48816593e-01
3.74000000e+04 -1.48815898e-01
3.75000000e+04 -1.36766639e-01
3.75000000e+04 -1.36763613e-01
3.76000000e+04 -1.24364030e-01
3.76000000e+04 -1.24358220e-01
3.77000000e+04 -1.11297332e-01
3.77000000e+04 -1.11288864e-01
3.78000000e+04 -9.72281120e-02
3.78000000e+04 -9.72169607e-02
3.79000000e+04 -8.18745321e-02
3.79000000e+04 -8.18617534e-02
3.80000000e+04 -6.49837335e-02
3.80000000e+04 -6.49696164e-02
3.81000000e+04 -4.64721410e-02
3.81000000e+04 -4.64587045e-02
3.82000000e+04 -2.62898541e-02
3.82000000e+04 -2.62768607e-02
3.83000000e+04 -4.65561244e-03
3.83000000e+04 -4.64595262e-03
3.84000000e+04 1.82990061e-02
3.84000000e+04 1.83073572e-02
3.85000000e+04 4.20580343e-02
3.85000000e+04 4.20606846e-02
3.86000000e+04 6.64731935e-02
3.86000000e+04 6.64755048e-02
3.87000000e+04 9.07568605e-02
3.87000000e+04 9.07509990e-02
3.88000000e+04 1.14996450e-01
3.88000000e+04 1.14993685e-01
3.89000000e+04 1.38059103e-01
3.89000000e+04 1.38044310e-01
3.90000000e+04 1.60615033e-01
3.90000000e+04 1.60610295e-01
3.91000000e+04 1.80903534e-01
3.91000000e+04 1.80879259e-01
3.92000000e+04 2.00714117e-01
3.92000000e+04 2.00712574e-01
3.93000000e+04 2.17009357e-01
3.93000000e+04 2.16973241e-01
3.94000000e+04 2.33629646e-01
3.94000000e+04 2.33639140e-01
3.95000000e+04 2.44981805e-01
3.95000000e+04 2.44927571e-01
3.96000000e+04 2.58681016e-01
3.96000000e+04 2.58714111e-01
3.97000000e+04 2.64186967e-01
3.97000000e+04 2.64101326e-01
3.98000000e+04 2.76109079e-01
3.98000000e+04 2.76187142e-01
3.99000000e+04 2.74543223e-01
3.99000000e+04 2.74400219e-01
4.00000000e+04 2.86964175e-01
4.00000000e+04 2.87103132e-01


==> MixPlotData/opt_linear_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.79903680e+00
3.00000000e+04 -1.79910420e+00
3.01000000e+04 -1.91963656e+00
3.01000000e+04 -1.91970433e+00
3.02000000e+04 -2.04833877e+00
3.02000000e+04 -2.04840503e+00
3.03000000e+04 -2.18497101e+00
3.03000000e+04 -2.18503329e+00
3.04000000e+04 -2.32906886e+00
3.04000000e+04 -2.32912403e+00
3.05000000e+04 -2.47979574e+00
3.05000000e+04 -2.47983992e+00
3.06000000e+04 -2.63585629e+00
3.06000000e+04 -2.63588486e+00
3.07000000e+04 -2.79540846e+00
3.07000000e+04 -2.79541610e+00
3.08000000e+04 -2.95598137e+00
3.08000000e+04 -2.95596223e+00
3.09000000e+04 -3.11440896e+00
3.09000000e+04 -3.11435686e+00
3.10000000e+04 -3.26679131e+00
3.10000000e+04 -3.26670009e+00
3.11000000e+04 -3.40849747e+00
3.11000000e+04 -3.40836151e+00
3.12000000e+04 -3.53422400e+00
3.12000000e+04 -3.53403877e+00
3.13000000e+04 -3.63812191e+00
3.13000000e+04 -3.63788459e+00
3.14000000e+04 -3.71400096e+00
3.14000000e+04 -3.71371121e+00
3.15000000e+04 -3.75561389e+00
3.15000000e+04 -3.75527436e+00
3.16000000e+04 -3.75701295e+00
3.16000000e+04 -3.75662980e+00
3.17000000e+04 -3.71295967e+00
3.17000000e+04 -3.71254269e+00
3.18000000e+04 -3.61935458e+00
3.18000000e+04 -3.61891696e+00
3.19000000e+04 -3.47364089e+00
3.19000000e+04 -3.47319853e+00
3.20000000e+04 -3.27512653e+00
3.20000000e+04 -3.27469676e+00
3.21000000e+04 -3.02516564e+00
3.21000000e+04 -3.02476565e+00
3.22000000e+04 -2.72714830e+00
3.22000000e+04 -2.72679317e+00
3.23000000e+04 -2.38626607e+00
3.23000000e+04 -2.38596686e+00
3.24000000e+04 -2.00905256e+00
3.24000000e+04 -2.00881476e+00
3.25000000e+04 -1.60273830e+00
3.25000000e+04 -1.60256095e+00
3.26000000e+04 -1.17450017e+00
3.26000000e+04 -1.17437604e+00
3.27000000e+04 -7.30719235e-01
3.27000000e+04 -7.30635991e-01
3.28000000e+04 -2.76374497e-01
3.28000000e+04 -2.76316964e-01
3.29000000e+04 1.85311251e-01
3.29000000e+04 1.85358264e-01
3.30000000e+04 6.52897326e-01
3.30000000e+04 6.52946079e-01
3.31000000e+04 1.12640720e+00
3.31000000e+04 1.12646458e+00
3.32000000e+04 1.60671934e+00
3.32000000e+04 1.60678540e+00
3.33000000e+04 2.09477771e+00
3.33000000e+04 2.09484546e+00
3.34000000e+04 2.59076489e+00
3.34000000e+04 2.59082129e+00
3.35000000e+04 3.09337919e+00
3.35000000e+04 3.09340703e+00
3.36000000e+04 3.59932244e+00
3.36000000e+04 3.59930262e+00
3.37000000e+04 4.10305085e+00
3.37000000e+04 4.10296456e+00
3.38000000e+04 4.59678381e+00
3.38000000e+04 4.59661426e+00
3.39000000e+04 5.07072247e+00
3.39000000e+04 5.07045600e+00
3.40000000e+04 5.51341187e+00
3.40000000e+04 5.51303866e+00
3.41000000e+04 5.91218879e+00
3.41000000e+04 5.91170322e+00
3.42000000e+04 6.25368385e+00
3.42000000e+04 6.25308493e+00
3.43000000e+04 6.52437890e+00
3.43000000e+04 6.52367099e+00
3.44000000e+04 6.71124466e+00
3.44000000e+04 6.71043841e+00
3.45000000e+04 6.80249001e+00
3.45000000e+04 6.80160349e+00
3.46000000e+04 6.78843943e+00
3.46000000e+04 6.78749908e+00
3.47000000e+04 6.66252132e+00
3.47000000e+04 6.66156237e+00
3.48000000e+04 6.42230417e+00
3.48000000e+04 6.42137006e+00
3.49000000e+04 6.07046793e+00
3.49000000e+04 6.06960837e+00
3.50000000e+04 5.61555269e+00
3.50000000e+04 5.61482016e+00
3.51000000e+04 5.07229643e+00
3.51000000e+04 5.07174094e+00
3.52000000e+04 4.46136995e+00
3.52000000e+04 4.46103259e+00
3.53000000e+04 3.80835891e+00
3.53000000e+04 3.80826497e+00
3.54000000e+04 3.14194466e+00
3.54000000e+04 3.14209780e+00
3.55000000e+04 2.49139893e+00
3.55000000e+04 2.49177807e+00
3.56000000e+04 1.88370579e+00
3.56000000e+04 1.88426635e+00
3.57000000e+04 1.34079664e+00
3.57000000e+04 1.34147655e+00
3.58000000e+04 8.77450845e-01
3.58000000e+04 8.78180476e-01
3.59000000e+04 5.00318599e-01
3.59000000e+04 5.01032215e-01
3.60000000e+04 2.08261092e-01
3.60000000e+04 2.08906742e-01
3.61000000e+04 -6.14203540e-03
3.61000000e+04 -5.59675453e-03
3.62000000e+04 -1.54371130e-01
3.62000000e+04 -1.53938524e-01
3.63000000e+04 -2.49618160e-01
3.63000000e+04 -2.49294253e-01
3.64000000e+04 -3.04827945e-01
3.64000000e+04 -3.04598526e-01
3.65000000e+04 -3.31410968e-01
3.65000000e+04 -3.31257496e-01
3.66000000e+04 -3.38648513e-01
3.66000000e+04 -3.38552382e-01
3.67000000e+04 -3.33618149e-01
3.67000000e+04 -3.33562944e-01
3.68000000e+04 -3.21418455e-01
3.68000000e+04 -3.21390742e-01
3.69000000e+04 -3.05508926e-01
3.69000000e+04 -3.05498300e-01
3.70000000e+04 -2.88070875e-01
3.70000000e+04 -2.88069731e-01
3.71000000e+04 -2.70342965e-01
3.71000000e+04 -2.70346158e-01
3.72000000e+04 -2.52916748e-01
3.72000000e+04 -2.52921043e-01
3.73000000e+04 -2.35972279e-01
3.73000000e+04 -2.35975816e-01
3.74000000e+04 -2.19441776e-01
3.74000000e+04 -2.19443363e-01
3.75000000e+04 -2.03112076e-01
3.75000000e+04 -2.03111023e-01
3.76000000e+04 -1.86665542e-01
3.76000000e+04 -1.86661132e-01
3.77000000e+04 -1.69724665e-01
3.77000000e+04 -1.69716763e-01
3.78000000e+04 -1.51851116e-01
3.78000000e+04 -1.51839362e-01
3.79000000e+04 -1.32631035e-01
3.79000000e+04 -1.32616334e-01
3.80000000e+04 -1.11648787e-01
3.80000000e+04 -1.11631218e-01
3.81000000e+04 -8.86547875e-02
3.81000000e+04 -8.86366541e-02
3.82000000e+04 -6.34281178e-02
3.82000000e+04 -6.34091570e-02
3.83000000e+04 -3.60716460e-02
3.83000000e+04 -3.60556228e-02
3.84000000e+04 -6.60869813e-03
3.84000000e+04 -6.59337300e-03
3.85000000e+04 2.44334976e-02
3.85000000e+04 2.44422022e-02
3.86000000e+04 5.69358139e-02
3.86000000e+04 5.69443776e-02
3.87000000e+04 8.99384067e-02
3.87000000e+04 8.99363734e-02
3.88000000e+04 1.23540055e-01
3.88000000e+04 1.23541776e-01
3.89000000e+04 1.56253285e-01
3.89000000e+04 1.56238691e-01
3.90000000e+04 1.88873652e-01
3.90000000e+04 1.88871723e-01
3.91000000e+04 2.19032062e-01
3.91000000e+04 2.19003318e-01
3.92000000e+04 2.48973591e-01
3.92000000e+04 2.48974545e-01
3.93000000e+04 2.74594105e-01
3.93000000e+04 2.74547499e-01
3.94000000e+04 3.00884425e-01
3.94000000e+04 3.00898923e-01
3.95000000e+04 3.20266804e-01
3.95000000e+04 3.20193328e-01
3.96000000e+04 3.42871679e-01
3.96000000e+04 3.42917309e-01
3.97000000e+04 3.54340716e-01
3.97000000e+04 3.54221541e-01
3.98000000e+04 3.74442786e-01
3.98000000e+04 3.74549932e-01
3.99000000e+04 3.75866213e-01
3.99000000e+04 3.75664544e-01
4.00000000e+04 3.96286806e-01
4.00000000e+04 3.96479301e-01


==> MixPlotData/opt_max_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -5.38657740e-01
3.00000000e+04 -5.38666798e-01
3.01000000e+04 -5.61815678e-01
3.01000000e+04 -5.61825148e-01
3.02000000e+04 -5.86200525e-01
3.02000000e+04 -5.86210409e-01
3.03000000e+04 -6.11871406e-01
3.03000000e+04 -6.11881703e-01
3.04000000e+04 -6.38888207e-01
3.04000000e+04 -6.38898912e-01
3.05000000e+04 -6.67311228e-01
3.05000000e+04 -6.67322334e-01
3.06000000e+04 -6.97200790e-01
3.06000000e+04 -6.97212284e-01
3.07000000e+04 -7.28616793e-01
3.07000000e+04 -7.28628658e-01
3.08000000e+04 -7.61618238e-01
3.08000000e+04 -7.61630454e-01
3.09000000e+04 -7.96262713e-01
3.09000000e+04 -7.96275252e-01
3.10000000e+04 -8.32605837e-01
3.10000000e+04 -8.32618670e-01
3.11000000e+04 -8.70700697e-01
3.11000000e+04 -8.70713787e-01
3.12000000e+04 -9.10597256e-01
3.12000000e+04 -9.10610563e-01
3.13000000e+04 -9.52341759e-01
3.13000000e+04 -9.52355237e-01
3.14000000e+04 -9.95976143e-01
3.14000000e+04 -9.95989743e-01
3.15000000e+04 -1.04153746e+00
3.15000000e+04 -1.04155113e+00
3.16000000e+04 -1.08905731e+00
3.16000000e+04 -1.08907099e+00
3.17000000e+04 -1.13856133e+00
3.17000000e+04 -1.13857496e+00
3.18000000e+04 -1.19006867e+00
3.18000000e+04 -1.19008219e+00
3.19000000e+04 -1.24359155e+00
3.19000000e+04 -1.24360489e+00
3.20000000e+04 -1.29913482e+00
3.20000000e+04 -1.29914791e+00
3.21000000e+04 -1.35669554e+00
3.21000000e+04 -1.35670831e+00
3.22000000e+04 -1.41626262e+00
3.22000000e+04 -1.41627500e+00
3.23000000e+04 -1.47781636e+00
3.23000000e+04 -1.47782828e+00
3.24000000e+04 -1.54132808e+00
3.24000000e+04 -1.54133947e+00
3.25000000e+04 -1.60675954e+00
3.25000000e+04 -1.60677032e+00
3.26000000e+04 -1.67406231e+00
3.26000000e+04 -1.67407240e+00
3.27000000e+04 -1.74317689e+00
3.27000000e+04 -1.74318621e+00
3.28000000e+04 -1.81403146e+00
3.28000000e+04 -1.81403992e+00
3.29000000e+04 -1.88653980e+00
3.29000000e+04 -1.88654725e+00
3.30000000e+04 -1.96059983e+00
3.30000000e+04 -1.96060622e+00
3.31000000e+04 -2.03608811e+00
3.31000000e+04 -2.03609323e+00
3.32000000e+04 -2.11286929e+00
3.32000000e+04 -2.11287281e+00
3.33000000e+04 -2.19066703e+00
3.33000000e+04 -2.19066578e+00
3.34000000e+04 -2.26882959e+00
3.34000000e+04 -2.26881714e+00
3.35000000e+04 -2.34824930e+00
3.35000000e+04 -2.34835145e+00
3.36000000e+04 -2.44445469e+00
3.36000000e+04 -2.44485337e+00
3.37000000e+04 -2.55265569e+00
3.37000000e+04 -2.55070957e+00
3.38000000e+04 -2.14138275e+00
3.38000000e+04 -2.12269511e+00
3.39000000e+04 1.77338858e-01
3.39000000e+04 1.96583133e-01
3.40000000e+04 3.57006685e+00
3.40000000e+04 3.54263830e+00
3.41000000e+04 4.85642235e+00
3.41000000e+04 4.83627102e+00
3.42000000e+04 4.46642966e+00
3.42000000e+04 4.47653626e+00
3.43000000e+04 4.40812422e+00
3.43000000e+04 4.40699261e+00
3.44000000e+04 4.43111832e+00
3.44000000e+04 4.42840669e+00
3.45000000e+04 4.25972377e+00
3.45000000e+04 4.26117164e+00
3.46000000e+04 4.13879748e+00
3.46000000e+04 4.13856866e+00
3.47000000e+04 4.02346976e+00
3.47000000e+04 4.02300583e+00
3.48000000e+04 3.87224795e+00
3.48000000e+04 3.87239900e+00
3.49000000e+04 3.72203868e+00
3.49000000e+04 3.72196995e+00
3.50000000e+04 3.56780186e+00
3.50000000e+04 3.56769793e+00
3.51000000e+04 3.40364527e+00
3.51000000e+04 3.40363348e+00
3.52000000e+04 3.23516808e+00
3.52000000e+04 3.23513757e+00
3.53000000e+04 3.06252538e+00
3.53000000e+04 3.06249330e+00
3.54000000e+04 2.88524842e+00
3.54000000e+04 2.88523377e+00
3.55000000e+04 2.70448029e+00
3.55000000e+04 2.70447015e+00
3.56000000e+04 2.52079985e+00
3.56000000e+04 2.52079472e+00
3.57000000e+04 2.33462346e+00
3.57000000e+04 2.33462619e+00
3.58000000e+04 2.14660691e+00
3.58000000e+04 2.14661665e+00
3.59000000e+04 1.95742649e+00
3.59000000e+04 1.95744347e+00
3.60000000e+04 1.76779831e+00
3.60000000e+04 1.76782344e+00
3.61000000e+04 1.57855674e+00
3.61000000e+04 1.57859078e+00
3.62000000e+04 1.39066221e+00
3.62000000e+04 1.39070604e+00
3.63000000e+04 1.20522077e+00
3.63000000e+04 1.20527555e+00
3.64000000e+04 1.02351544e+00
3.64000000e+04 1.02358240e+00
3.65000000e+04 8.47029639e-01
3.65000000e+04 8.47110072e-01
3.66000000e+04 6.77458743e-01
3.66000000e+04 6.77553827e-01
3.67000000e+04 5.16707109e-01
3.67000000e+04 5.16817712e-01
3.68000000e+04 3.66851744e-01
3.68000000e+04 3.66978050e-01
3.69000000e+04 2.30065422e-01
3.69000000e+04 2.30206563e-01
3.70000000e+04 1.08476107e-01
3.70000000e+04 1.08629658e-01
3.71000000e+04 3.97217334e-03
3.71000000e+04 4.13389356e-03
3.72000000e+04 -8.20540229e-02
3.72000000e+04 -8.18903573e-02
3.73000000e+04 -1.48961645e-01
3.73000000e+04 -1.48803706e-01
3.74000000e+04 -1.97089630e-01
3.74000000e+04 -1.96945779e-01
3.75000000e+04 -2.27838907e-01
3.75000000e+04 -2.27716565e-01
3.76000000e+04 -2.43607768e-01
3.76000000e+04 -2.43512166e-01
3.77000000e+04 -2.47485579e-01
3.77000000e+04 -2.47418204e-01
3.78000000e+04 -2.42848742e-01
3.78000000e+04 -2.42807435e-01
3.79000000e+04 -2.32841923e-01
3.79000000e+04 -2.32821159e-01
3.80000000e+04 -2.20037328e-01
3.80000000e+04 -2.20030516e-01
3.81000000e+04 -2.06186361e-01
3.81000000e+04 -2.06187055e-01
3.82000000e+04 -1.92322358e-01
3.82000000e+04 -1.92326180e-01
3.83000000e+04 -1.78863303e-01
3.83000000e+04 -1.78867446e-01
3.84000000e+04 -1.65925194e-01
3.84000000e+04 -1.65928370e-01
3.85000000e+04 -1.53387481e-01
3.85000000e+04 -1.53389038e-01
3.86000000e+04 -1.41072983e-01
3.86000000e+04 -1.41071854e-01
3.87000000e+04 -1.28692114e-01
3.87000000e+04 -1.28688643e-01
3.88000000e+04 -1.15885576e-01
3.88000000e+04 -1.15877488e-01
3.89000000e+04 -1.02300865e-01
3.89000000e+04 -1.02291303e-01
3.90000000e+04 -8.74115751e-02
3.90000000e+04 -8.73956088e-02
3.91000000e+04 -7.10886551e-02
3.91000000e+04 -7.10760762e-02
3.92000000e+04 -5.26867715e-02
3.92000000e+04 -5.26651582e-02
3.93000000e+04 -3.28240079e-02
3.93000000e+04 -3.28164529e-02
3.94000000e+04 -1.04854121e-02
3.94000000e+04 -1.04602948e-02
3.95000000e+04 1.22644483e-02
3.95000000e+04 1.22562246e-02
3.96000000e+04 3.78274484e-02
3.96000000e+04 3.78600235e-02
3.97000000e+04 6.14387746e-02
3.97000000e+04 6.14009536e-02
3.98000000e+04 8.91293987e-02
3.98000000e+04 8.91847719e-02
3.99000000e+04 1.10605138e-01
3.99000000e+04 1.10514056e-01
4.00000000e+04 1.40282084e-01
4.00000000e+04 1.40383018e-01
4.01000000e+04 1.66416332e-01
4.01000000e+04 1.66315576e-01
4.02000000e+04 1.80274555e-01
4.02000000e+04 1.80325611e-01
4.03000000e+04 1.96131985e-01
4.03000000e+04 1.96077157e-01
4.04000000e+04 2.06089679e-01
4.04000000e+04 2.06109136e-01
4.05000000e+04 2.16015599e-01
4.05000000e+04 2.15984075e-01
4.06000000e+04 2.22808770e-01
4.06000000e+04 2.22813304e-01
4.07000000e+04 2.28980994e-01
4.07000000e+04 2.28961425e-01
4.08000000e+04 2.33327394e-01
4.08000000e+04 2.33325236e-01
4.09000000e+04 2.36967619e-01
4.09000000e+04 2.36954354e-01
4.10000000e+04 2.39457951e-01
4.10000000e+04 2.39453101e-01
4.11000000e+04 2.41320756e-01
4.11000000e+04 2.41310992e-01
4.12000000e+04 2.42415184e-01
4.12000000e+04 2.42409556e-01
4.13000000e+04 2.43000059e-01
4.13000000e+04 2.42992431e-01
4.14000000e+04 2.43051274e-01
4.14000000e+04 2.43045776e-01
4.15000000e+04 2.42707617e-01
4.15000000e+04 2.42701464e-01
4.16000000e+04 2.41986136e-01
4.16000000e+04 2.41981177e-01
4.17000000e+04 2.40968121e-01
4.17000000e+04 2.40963103e-01
4.18000000e+04 2.39681407e-01
4.18000000e+04 2.39677130e-01
4.19000000e+04 2.38177268e-01
4.19000000e+04 2.38173164e-01
4.20000000e+04 2.36482322e-01
4.20000000e+04 2.36478711e-01
4.21000000e+04 2.34629974e-01
4.21000000e+04 2.34626585e-01
4.22000000e+04 2.32641133e-01
4.22000000e+04 2.32638070e-01
4.23000000e+04 2.30536986e-01
4.23000000e+04 2.30534106e-01
4.24000000e+04 2.28331579e-01
4.24000000e+04 2.28328895e-01
4.25000000e+04 2.26037115e-01
4.25000000e+04 2.26034542e-01
4.26000000e+04 2.23661403e-01
4.26000000e+04 2.23658923e-01
4.27000000e+04 2.21210235e-01
4.27000000e+04 2.21207797e-01
4.28000000e+04 2.18686791e-01
4.28000000e+04 2.18684376e-01
4.29000000e+04 2.16092868e-01
4.29000000e+04 2.16090448e-01
4.30000000e+04 2.13428976e-01
4.30000000e+04 2.13426541e-01
4.31000000e+04 2.10695049e-01
4.31000000e+04 2.10692592e-01
4.32000000e+04 2.07890702e-01
4.32000000e+04 2.07888224e-01
4.33000000e+04 2.05015634e-01
4.33000000e+04 2.05013140e-01
4.34000000e+04 2.02069831e-01
4.34000000e+04 2.02067332e-01
4.35000000e+04 1.99053774e-01
4.35000000e+04 1.99051280e-01
4.36000000e+04 1.95968539e-01
4.36000000e+04 1.95966065e-01
4.37000000e+04 1.92815877e-01
4.37000000e+04 1.92813435e-01
4.38000000e+04 1.89598243e-01
4.38000000e+04 1.89595847e-01
4.39000000e+04 1.86318806e-01
4.39000000e+04 1.86316466e-01
4.40000000e+04 1.82981436e-01
4.40000000e+04 1.82979160e-01
4.41000000e+04 1.79590684e-01
4.41000000e+04 1.79588478e-01
4.42000000e+04 1.76151756e-01
4.42000000e+04 1.76149623e-01
4.43000000e+04 1.72670475e-01
4.43000000e+04 1.72668415e-01
4.44000000e+04 1.69153244e-01
4.44000000e+04 1.69151254e-01
4.45000000e+04 1.65606997e-01
4.45000000e+04 1.65605072e-01
4.46000000e+04 1.62039154e-01
4.46000000e+04 1.62037287e-01
4.47000000e+04 1.58457561e-01
4.47000000e+04 1.58455744e-01
4.48000000e+04 1.54870434e-01
4.48000000e+04 1.54868656e-01
4.49000000e+04 1.51286297e-01
4.49000000e+04 1.51284547e-01
4.50000000e+04 1.47713924e-01
4.50000000e+04 1.47712189e-01
4.51000000e+04 1.44162283e-01
4.51000000e+04 1.44160550e-01
4.52000000e+04 1.40640489e-01
4.52000000e+04 1.40638744e-01
4.53000000e+04 1.37157763e-01
4.53000000e+04 1.37155991e-01
4.54000000e+04 1.33723403e-01
4.54000000e+04 1.33721590e-01
4.55000000e+04 1.30346765e-01
4.55000000e+04 1.30344894e-01
4.56000000e+04 1.27037253e-01
4.56000000e+04 1.27035307e-01
4.57000000e+04 1.23804317e-01
4.57000000e+04 1.23802278e-01
4.58000000e+04 1.20657459e-01
4.58000000e+04 1.20655308e-01
4.59000000e+04 1.17606237e-01
4.59000000e+04 1.17603956e-01
4.60000000e+04 1.14660275e-01
4.60000000e+04 1.14657844e-01
4.61000000e+04 1.11829265e-01
4.61000000e+04 1.11826664e-01
4.62000000e+04 1.09122968e-01
4.62000000e+04 1.09120178e-01
4.63000000e+04 1.06551199e-01
4.63000000e+04 1.06548201e-01
4.64000000e+04 1.04123815e-01
4.64000000e+04 1.04120592e-01
4.65000000e+04 1.01850682e-01
4.65000000e+04 1.01847217e-01
4.66000000e+04 9.97416389e-02
4.66000000e+04 9.97379171e-02
4.67000000e+04 9.78064483e-02
4.67000000e+04 9.78024578e-02
4.68000000e+04 9.60547412e-02
4.68000000e+04 9.60504722e-02
4.69000000e+04 9.44959534e-02
4.69000000e+04 9.44913988e-02
4.70000000e+04 9.31392573e-02
4.70000000e+04 9.31344129e-02
4.71000000e+04 9.19934913e-02
4.71000000e+04 9.19883559e-02
4.72000000e+04 9.10670875e-02
4.72000000e+04 9.10616630e-02
4.73000000e+04 9.03680017e-02
4.73000000e+04 9.03622929e-02
4.74000000e+04 8.99036459e-02
4.74000000e+04 8.98976606e-02
4.75000000e+04 8.96808263e-02
4.75000000e+04 8.96745750e-02
4.76000000e+04 8.97056873e-02
4.76000000e+04 8.96991831e-02
4.77000000e+04 8.99836641e-02
4.77000000e+04 8.99769226e-02
4.78000000e+04 9.05194432e-02
4.78000000e+04 9.05124816e-02
4.79000000e+04 9.13169319e-02
4.79000000e+04 9.13097696e-02
4.80000000e+04 9.23792381e-02
4.80000000e+04 9.23718956e-02
4.81000000e+04 9.37086588e-02
4.81000000e+04 9.37011579e-02
4.82000000e+04 9.53066780e-02
4.82000000e+04 9.52990412e-02
4.83000000e+04 9.71739729e-02
4.83000000e+04 9.71662232e-02
4.84000000e+04 9.93104286e-02
4.84000000e+04 9.93025893e-02
4.85000000e+04 1.01715159e-01
4.85000000e+04 1.01707254e-01
4.86000000e+04 1.04386535e-01
4.86000000e+04 1.04378586e-01
4.87000000e+04 1.07322217e-01
4.87000000e+04 1.07314247e-01
4.88000000e+04 1.10519190e-01
4.88000000e+04 1.10511222e-01
4.89000000e+04 1.13973807e-01
4.89000000e+04 1.13965861e-01
4.90000000e+04 1.17681827e-01
4.90000000e+04 1.17673925e-01
4.91000000e+04 1.21638462e-01
4.91000000e+04 1.21630623e-01
4.92000000e+04 1.25838420e-01
4.92000000e+04 1.25830661e-01
4.93000000e+04 1.30275944e-01
4.93000000e+04 1.30268284e-01
4.94000000e+04 1.34944864e-01
4.94000000e+04 1.34937320e-01
4.95000000e+04 1.39838631e-01
4.95000000e+04 1.39831217e-01
4.96000000e+04 1.44950357e-01
4.96000000e+04 1.44943088e-01
4.97000000e+04 1.50272859e-01
4.97000000e+04 1.50265749e-01
4.98000000e+04 1.55798686e-01
4.98000000e+04 1.55791748e-01
4.99000000e+04 1.61520160e-01
4.99000000e+04 1.61513405e-01
5.00000000e+04 1.67429400e-01
5.00000000e+04 1.67422840e-01
5.01000000e+04 1.73518355e-01
5.01000000e+04 1.73511999e-01
5.02000000e+04 1.79778826e-01
5.02000000e+04 1.79772685e-01
5.03000000e+04 1.86202494e-01
5.03000000e+04 1.86196576e-01
5.04000000e+04 1.92780936e-01
5.04000000e+04 1.92775249e-01
5.05000000e+04 1.99505647e-01
5.05000000e+04 1.99500200e-01
5.06000000e+04 2.06368060e-01
5.06000000e+04 2.06362859e-01
5.07000000e+04 2.13359555e-01
5.07000000e+04 2.13354607e-01
5.08000000e+04 2.20471479e-01
5.08000000e+04 2.20466790e-01
5.09000000e+04 2.27695157e-01
5.09000000e+04 2.27690733e-01
5.10000000e+04 2.35021902e-01
5.10000000e+04 2.35017749e-01
5.11000000e+04 2.42443030e-01
5.11000000e+04 2.42439152e-01
5.12000000e+04 2.49949863e-01
5.12000000e+04 2.49946265e-01
5.13000000e+04 2.57533744e-01
5.13000000e+04 2.57530431e-01
5.14000000e+04 2.65186045e-01
5.14000000e+04 2.65183020e-01
5.15000000e+04 2.72898172e-01
5.15000000e+04 2.72895438e-01
5.16000000e+04 2.80661573e-01
5.16000000e+04 2.80659134e-01
5.17000000e+04 2.88467751e-01
5.17000000e+04 2.88465610e-01
5.18000000e+04 2.96308266e-01
5.18000000e+04 2.96306424e-01
5.19000000e+04 3.04174744e-01
5.19000000e+04 3.04173204e-01
5.20000000e+04 3.12058886e-01
5.20000000e+04 3.12057650e-01
5.21000000e+04 3.19952475e-01
5.21000000e+04 3.19951543e-01
5.22000000e+04 3.27847384e-01
5.22000000e+04 3.27846758e-01
5.23000000e+04 3.35735583e-01
5.23000000e+04 3.35735263e-01
5.24000000e+04 3.43609151e-01
5.24000000e+04 3.43609137e-01
5.25000000e+04 3.51460279e-01
5.25000000e+04 3.51460570e-01
5.26000000e+04 3.59281284e-01
5.26000000e+04 3.59281879e-01
5.27000000e+04 3.67064614e-01
5.27000000e+04 3.67065512e-01
5.28000000e+04 3.74802861e-01
5.28000000e+04 3.74804060e-01
5.29000000e+04 3.82488765e-01
5.29000000e+04 3.82490262e-01
5.30000000e+04 3.90115229e-01
5.30000000e+04 3.90117021e-01
5.31000000e+04 3.97675323e-01
5.31000000e+04 3.97677406e-01
5.32000000e+04 4.05162297e-01
5.32000000e+04 4.05164667e-01
5.33000000e+04 4.12569586e-01
5.33000000e+04 4.12572238e-01
5.34000000e+04 4.19890822e-01
5.34000000e+04 4.19893752e-01
5.35000000e+04 4.27119842e-01
5.35000000e+04 4.27123044e-01
5.36000000e+04 4.34250692e-01
5.36000000e+04 4.34254161e-01
5.37000000e+04 4.41277641e-01
5.37000000e+04 4.41281369e-01
5.38000000e+04 4.48195180e-01
5.38000000e+04 4.48199160e-01
5.39000000e+04 4.54998035e-01
5.39000000e+04 4.55002260e-01
5.40000000e+04 4.61681169e-01
5.40000000e+04 4.61685631e-01
5.41000000e+04 4.68239787e-01
5.41000000e+04 4.68244478e-01
5.42000000e+04 4.74669341e-01
5.42000000e+04 4.74674253e-01
5.43000000e+04 4.80965535e-01
5.43000000e+04 4.80970659e-01
5.44000000e+04 4.87124324e-01
5.44000000e+04 4.87129651e-01
5.45000000e+04 4.93141919e-01
5.45000000e+04 4.93147440e-01
5.46000000e+04 4.99014789e-01
5.46000000e+04 4.99020495e-01
5.47000000e+04 5.04739660e-01
5.47000000e+04 5.04745540e-01
5.48000000e+04 5.10313513e-01
5.48000000e+04 5.10319558e-01
5.49000000e+04 5.15733589e-01
5.49000000e+04 5.15739790e-01
5.50000000e+04 5.20997386e-01
5.50000000e+04 5.21003732e-01
5.51000000e+04 5.26102655e-01
5.51000000e+04 5.26109136e-01
5.52000000e+04 5.31047402e-01
5.52000000e+04 5.31054007e-01
5.53000000e+04 5.35829881e-01
5.53000000e+04 5.35836602e-01
5.54000000e+04 5.40448600e-01
5.54000000e+04 5.40455425e-01
5.55000000e+04 5.44902308e-01
5.55000000e+04 5.44909227e-01
5.56000000e+04 5.49190000e-01
5.56000000e+04 5.49197002e-01
5.57000000e+04 5.53310909e-01
5.57000000e+04 5.53317985e-01
5.58000000e+04 5.57264504e-01
5.58000000e+04 5.57271644e-01
5.59000000e+04 5.61050489e-01
5.59000000e+04 5.61057681e-01
5.60000000e+04 5.64668792e-01
5.60000000e+04 5.64676027e-01
5.61000000e+04 5.68119569e-01
5.61000000e+04 5.68126837e-01
5.62000000e+04 5.71403194e-01
5.62000000e+04 5.71410485e-01
5.63000000e+04 5.74520257e-01
5.63000000e+04 5.74527561e-01
5.64000000e+04 5.77471557e-01
5.64000000e+04 5.77478863e-01
5.65000000e+04 5.80258098e-01
5.65000000e+04 5.80265398e-01
5.66000000e+04 5.82881085e-01
5.66000000e+04 5.82888369e-01
5.67000000e+04 5.85341914e-01
5.67000000e+04 5.85349173e-01
5.68000000e+04 5.87642172e-01
5.68000000e+04 5.87649395e-01
5.69000000e+04 5.89783623e-01
5.69000000e+04 5.89790803e-01
5.70000000e+04 5.91768207e-01
5.70000000e+04 5.91775334e-01
5.71000000e+04 5.93598029e-01
5.71000000e+04 5.93605096e-01
5.72000000e+04 5.95275355e-01
5.72000000e+04 5.95282354e-01
5.73000000e+04 5.96802600e-01
5.73000000e+04 5.96809522e-01
5.74000000e+04 5.98182320e-01
5.74000000e+04 5.98189158e-01
5.75000000e+04 5.99417204e-01
5.75000000e+04 5.99423951e-01
5.76000000e+04 6.00510064e-01
5.76000000e+04 6.00516713e-01
5.77000000e+04 6.01463823e-01
5.77000000e+04 6.01470369e-01
5.78000000e+04 6.02281507e-01
5.78000000e+04 6.02287943e-01
5.79000000e+04 6.02966231e-01
5.79000000e+04 6.02972553e-01
5.80000000e+04 6.03521190e-01
5.80000000e+04 6.03527393e-01
5.81000000e+04 6.03949645e-01
5.81000000e+04 6.03955725e-01
5.82000000e+04 6.04254908e-01
5.82000000e+04 6.04260862e-01
5.83000000e+04 6.04440336e-01
5.83000000e+04 6.04446160e-01
5.84000000e+04 6.04509310e-01
5.84000000e+04 6.04515003e-01
5.85000000e+04 6.04465226e-01
5.85000000e+04 6.04470787e-01
5.86000000e+04 6.04311482e-01
5.86000000e+04 6.04316909e-01
5.87000000e+04 6.04051458e-01
5.87000000e+04 6.04056752e-01
5.88000000e+04 6.03688511e-01
5.88000000e+04 6.03693671e-01
5.89000000e+04 6.03225953e-01
5.89000000e+04 6.03230982e-01
5.90000000e+04 6.02667044e-01
5.90000000e+04 6.02671942e-01
5.91000000e+04 6.02014973e-01
5.91000000e+04 6.02019745e-01
5.92000000e+04 6.01272850e-01
5.92000000e+04 6.01277498e-01
5.93000000e+04 6.00443690e-01
5.93000000e+04 6.00448219e-01
5.94000000e+04 5.99530405e-01
5.94000000e+04 5.99534818e-01
5.95000000e+04 5.98535788e-01
5.95000000e+04 5.98540091e-01
5.96000000e+04 5.97462507e-01
5.96000000e+04 5.97466705e-01
5.97000000e+04 5.96313092e-01
5.97000000e+04 5.96317192e-01
5.98000000e+04 5.95089930e-01
5.98000000e+04 5.95093939e-01
5.99000000e+04 5.93795256e-01
5.99000000e+04 5.93799180e-01
6.00000000e+04 5.92431147e-01
6.00000000e+04 5.92434994e-01
6.01000000e+04 5.90999515e-01
6.01000000e+04 5.91003292e-01
6.02000000e+04 5.89502107e-01
6.02000000e+04 5.89505822e-01
6.03000000e+04 5.87940498e-01
6.03000000e+04 5.87944159e-01
6.04000000e+04 5.86316095e-01
6.04000000e+04 5.86319710e-01
6.05000000e+04 5.84630131e-01
6.05000000e+04 5.84633708e-01
6.06000000e+04 5.82883671e-01
6.06000000e+04 5.82887219e-01
6.07000000e+04 5.81077614e-01
6.07000000e+04 5.81081139e-01
6.08000000e+04 5.79212694e-01
6.08000000e+04 5.79216205e-01
6.09000000e+04 5.77289489e-01
6.09000000e+04 5.77292993e-01
6.10000000e+04 5.75308426e-01
6.10000000e+04 5.75311930e-01
6.11000000e+04 5.73269789e-01
6.11000000e+04 5.73273299e-01
6.12000000e+04 5.71173726e-01
6.12000000e+04 5.71177250e-01
6.13000000e+04 5.69020264e-01
6.13000000e+04 5.69023807e-01
6.14000000e+04 5.66809316e-01
6.14000000e+04 5.66812882e-01
6.15000000e+04 5.64540693e-01
6.15000000e+04 5.64544288e-01
6.16000000e+04 5.62214119e-01
6.16000000e+04 5.62217746e-01
6.17000000e+04 5.59829244e-01
6.17000000e+04 5.59832906e-01
6.18000000e+04 5.57385657e-01
6.18000000e+04 5.57389357e-01
6.19000000e+04 5.54882904e-01
6.19000000e+04 5.54886643e-01
6.20000000e+04 5.52320497e-01
6.20000000e+04 5.52324276e-01
6.21000000e+04 5.49697936e-01
6.21000000e+04 5.49701755e-01
6.22000000e+04 5.47014722e-01
6.22000000e+04 5.47018580e-01
6.23000000e+04 5.44270370e-01
6.23000000e+04 5.44274266e-01
6.24000000e+04 5.41464426e-01
6.24000000e+04 5.41468357e-01
6.25000000e+04 5.38596483e-01
6.25000000e+04 5.38600446e-01
6.26000000e+04 5.35666193e-01
6.26000000e+04 5.35670184e-01
6.27000000e+04 5.32673282e-01
6.27000000e+04 5.32677297e-01
6.28000000e+04 5.29617561e-01
6.28000000e+04 5.29621594e-01
6.29000000e+04 5.26498939e-01
6.29000000e+04 5.26502984e-01
6.30000000e+04 5.23317433e-01
6.30000000e+04 5.23321485e-01
6.31000000e+04 5.20073179e-01
6.31000000e+04 5.20077229e-01
6.32000000e+04 5.16766437e-01
6.32000000e+04 5.16770479e-01
6.33000000e+04 5.13397600e-01
6.33000000e+04 5.13401627e-01
6.34000000e+04 5.09967201e-01
6.34000000e+04 5.09971204e-01
6.35000000e+04 5.06475913e-01
6.35000000e+04 5.06479883e-01
6.36000000e+04 5.02924554e-01
6.36000000e+04 5.02928484e-01
6.37000000e+04 4.99314087e-01
6.37000000e+04 4.99317968e-01
6.38000000e+04 4.95645621e-01
6.38000000e+04 4.95649446e-01
6.39000000e+04 4.91920409e-01
6.39000000e+04 4.91924169e-01
6.40000000e+04 4.88139842e-01
6.40000000e+04 4.88143529e-01
6.41000000e+04 4.84305448e-01
6.41000000e+04 4.84309055e-01
6.42000000e+04 4.80418887e-01
6.42000000e+04 4.80422405e-01
6.43000000e+04 4.76481938e-01
6.43000000e+04 4.76485362e-01
6.44000000e+04 4.72496500e-01
6.44000000e+04 4.72499822e-01
6.45000000e+04 4.68464578e-01
6.45000000e+04 4.68467793e-01
6.46000000e+04 4.64388274e-01
6.46000000e+04 4.64391376e-01
6.47000000e+04 4.60269780e-01
6.47000000e+04 4.60272764e-01
6.48000000e+04 4.56111367e-01
6.48000000e+04 4.56114229e-01
6.49000000e+04 4.51915372e-01
6.49000000e+04 4.51918107e-01
6.50000000e+04 4.47684190e-01
6.50000000e+04 4.47686794e-01
6.51000000e+04 4.43420261e-01
6.51000000e+04 4.43422733e-01
6.52000000e+04 4.39126063e-01
6.52000000e+04 4.39128400e-01
6.53000000e+04 4.34804097e-01
6.53000000e+04 4.34806297e-01
6.54000000e+04 4.30456880e-01
6.54000000e+04 4.30458943e-01
6.55000000e+04 4.26086935e-01
6.55000000e+04 4.26088859e-01
6.56000000e+04 4.21696778e-01
6.56000000e+04 4.21698564e-01
6.57000000e+04 4.17288913e-01
6.57000000e+04 4.17290561e-01
6.58000000e+04 4.12865823e-01
6.58000000e+04 4.12867334e-01
6.59000000e+04 4.08429959e-01
6.59000000e+04 4.08431334e-01
6.60000000e+04 4.03983737e-01
6.60000000e+04 4.03984978e-01
6.61000000e+04 3.99529529e-01
6.61000000e+04 3.99530638e-01
6.62000000e+04 3.95069659e-01
6.62000000e+04 3.95070638e-01
6.63000000e+04 3.90606394e-01
6.63000000e+04 3.90607246e-01
6.64000000e+04 3.86141945e-01
6.64000000e+04 3.86142672e-01
6.65000000e+04 3.81678456e-01
6.65000000e+04 3.81679063e-01
6.66000000e+04 3.77218010e-01
6.66000000e+04 3.77218499e-01
6.67000000e+04 3.72762617e-01
6.67000000e+04 3.72762991e-01
6.68000000e+04 3.68314217e-01
6.68000000e+04 3.68314480e-01
6.69000000e+04 3.63874679e-01
6.69000000e+04 3.63874834e-01
6.70000000e+04 3.59445795e-01
6.70000000e+04 3.59445847e-01
6.71000000e+04 3.55029285e-01
6.71000000e+04 3.55029237e-01
6.72000000e+04 3.50626795e-01
6.72000000e+04 3.50626650e-01
6.73000000e+04 3.46239893e-01
6.73000000e+04 3.46239656e-01
6.74000000e+04 3.41870077e-01
6.74000000e+04 3.41869751e-01
6.75000000e+04 3.37518768e-01
6.75000000e+04 3.37518358e-01
6.76000000e+04 3.33187318e-01
6.76000000e+04 3.33186826e-01
6.77000000e+04 3.28877005e-01
6.77000000e+04 3.28876436e-01
6.78000000e+04 3.24589040e-01
6.78000000e+04 3.24588396e-01
6.79000000e+04 3.20324564e-01
6.79000000e+04 3.20323850e-01
6.80000000e+04 3.16084653e-01
6.80000000e+04 3.16083872e-01
6.81000000e+04 3.11870319e-01
6.81000000e+04 3.11869474e-01
6.82000000e+04 3.07682510e-01
6.82000000e+04 3.07681604e-01
6.83000000e+04 3.03522115e-01
6.83000000e+04 3.03521152e-01
6.84000000e+04 2.99389965e-01
6.84000000e+04 2.99388947e-01
6.85000000e+04 2.95286832e-01
6.85000000e+04 2.95285763e-01
6.86000000e+04 2.91213438e-01
6.86000000e+04 2.91212321e-01
6.87000000e+04 2.87170450e-01
6.87000000e+04 2.87169287e-01
6.88000000e+04 2.83158485e-01
6.88000000e+04 2.83157279e-01
6.89000000e+04 2.79178113e-01
6.89000000e+04 2.79176866e-01
6.90000000e+04 2.75229859e-01
6.90000000e+04 2.75228573e-01
6.91000000e+04 2.71314201e-01
6.91000000e+04 2.71312880e-01
6.92000000e+04 2.67431577e-01
6.92000000e+04 2.67430222e-01
6.93000000e+04 2.63582384e-01
6.93000000e+04 2.63580998e-01
6.94000000e+04 2.59766982e-01
6.94000000e+04 2.59765567e-01
6.95000000e+04 2.55985693e-01
6.95000000e+04 2.55984251e-01
6.96000000e+04 2.52238804e-01
6.96000000e+04 2.52237337e-01
6.97000000e+04 2.48526569e-01
6.97000000e+04 2.48525078e-01
6.98000000e+04 2.44849210e-01
6.98000000e+04 2.44847698e-01
6.99000000e+04 2.41206920e-01
6.99000000e+04 2.41205388e-01
7.00000000e+04 2.37599861e-01
7.00000000e+04 2.37598311e-01
7.01000000e+04 2.34028171e-01
7.01000000e+04 2.34026603e-01
7.02000000e+04 2.30491958e-01
7.02000000e+04 2.30490375e-01
7.03000000e+04 2.26991308e-01
7.03000000e+04 2.26989712e-01
7.04000000e+04 2.23526283e-01
7.04000000e+04 2.23524674e-01
7.05000000e+04 2.20096923e-01
7.05000000e+04 2.20095303e-01
7.06000000e+04 2.16703246e-01
7.06000000e+04 2.16701616e-01
7.07000000e+04 2.13345251e-01
7.07000000e+04 2.13343612e-01
7.08000000e+04 2.10022917e-01
7.08000000e+04 2.10021271e-01
7.09000000e+04 2.06736206e-01
7.09000000e+04 2.06734553e-01
7.10000000e+04 2.03485061e-01
7.10000000e+04 2.03483403e-01
7.11000000e+04 2.00269413e-01
7.11000000e+04 2.00267750e-01
7.12000000e+04 1.97089172e-01
7.12000000e+04 1.97087506e-01
7.13000000e+04 1.93944238e-01
7.13000000e+04 1.93942570e-01
7.14000000e+04 1.90834497e-01
7.14000000e+04 1.90832827e-01
7.15000000e+04 1.87759819e-01
7.15000000e+04 1.87758148e-01
7.16000000e+04 1.84720064e-01
7.16000000e+04 1.84718393e-01
7.17000000e+04 1.81715082e-01
7.17000000e+04 1.81713411e-01
7.18000000e+04 1.78744709e-01
7.18000000e+04 1.78743040e-01
7.19000000e+04 1.75808772e-01
7.19000000e+04 1.75807105e-01
7.20000000e+04 1.72907090e-01
7.20000000e+04 1.72905425e-01
7.21000000e+04 1.70039470e-01
7.21000000e+04 1.70037809e-01
7.22000000e+04 1.67205714e-01
7.22000000e+04 1.67204057e-01
7.23000000e+04 1.64405612e-01
7.23000000e+04 1.64403960e-01
7.24000000e+04 1.61638950e-01
7.24000000e+04 1.61637303e-01
7.25000000e+04 1.58905506e-01
7.25000000e+04 1.58903864e-01
7.26000000e+04 1.56205051e-01
7.26000000e+04 1.56203415e-01
7.27000000e+04 1.53537349e-01
7.27000000e+04 1.53535719e-01
7.28000000e+04 1.50902161e-01
7.28000000e+04 1.50900538e-01
7.29000000e+04 1.48299240e-01
7.29000000e+04 1.48297624e-01
7.30000000e+04 1.45728336e-01
7.30000000e+04 1.45726728e-01
7.31000000e+04 1.43189193e-01
7.31000000e+04 1.43187593e-01
7.32000000e+04 1.40681553e-01
7.32000000e+04 1.40679961e-01
7.33000000e+04 1.38205151e-01
7.33000000e+04 1.38203569e-01
7.34000000e+04 1.35759722e-01
7.34000000e+04 1.35758149e-01
7.35000000e+04 1.33344996e-01
7.35000000e+04 1.33343432e-01
7.36000000e+04 1.30960699e-01
7.36000000e+04 1.30959144e-01
7.37000000e+04 1.28606556e-01
7.37000000e+04 1.28605012e-01
7.38000000e+04 1.26282290e-01
7.38000000e+04 1.26280756e-01
7.39000000e+04 1.23987620e-01
7.39000000e+04 1.23986096e-01
7.40000000e+04 1.21722265e-01
7.40000000e+04 1.21720752e-01
7.41000000e+04 1.19485942e-01
7.41000000e+04 1.19484439e-01
7.42000000e+04 1.17278365e-01
7.42000000e+04 1.17276874e-01
7.43000000e+04 1.15099249e-01
7.43000000e+04 1.15097769e-01
7.44000000e+04 1.12948307e-01
7.44000000e+04 1.12946839e-01
7.45000000e+04 1.10825252e-01
7.45000000e+04 1.10823795e-01
7.46000000e+04 1.08729794e-01
7.46000000e+04 1.08728349e-01
7.47000000e+04 1.06661646e-01
7.47000000e+04 1.06660212e-01
7.48000000e+04 1.04620519e-01
7.48000000e+04 1.04619097e-01
7.49000000e+04 1.02606122e-01
7.49000000e+04 1.02604712e-01
7.50000000e+04 1.00618169e-01
7.50000000e+04 1.00616771e-01
7.51000000e+04 9.86563689e-02
7.51000000e+04 9.86549832e-02
7.52000000e+04 9.67204347e-02
7.52000000e+04 9.67190612e-02
7.53000000e+04 9.48100782e-02
7.53000000e+04 9.48087171e-02
7.54000000e+04 9.29250123e-02
7.54000000e+04 9.29236635e-02
7.55000000e+04 9.10649505e-02
7.55000000e+04 9.10636141e-02
7.56000000e+04 8.92296072e-02
7.56000000e+04 8.92282833e-02
7.57000000e+04 8.74186978e-02
7.57000000e+04 8.74173864e-02
7.58000000e+04 8.56319388e-02
7.58000000e+04 8.56306400e-02
7.59000000e+04 8.38690479e-02
7.59000000e+04 8.38677617e-02
7.60000000e+04 8.21297440e-02
7.60000000e+04 8.21284703e-02
7.61000000e+04 8.04137473e-02
7.61000000e+04 8.04124862e-02
7.62000000e+04 7.87207797e-02
7.62000000e+04 7.87195312e-02
7.63000000e+04 7.70505643e-02
7.63000000e+04 7.70493283e-02
7.64000000e+04 7.54028260e-02
7.64000000e+04 7.54016026e-02
7.65000000e+04 7.37772913e-02
7.65000000e+04 7.37760805e-02
7.66000000e+04 7.21736885e-02
7.66000000e+04 7.21724902e-02
7.67000000e+04 7.05917476e-02
7.67000000e+04 7.05905619e-02
7.68000000e+04 6.90312006e-02
7.68000000e+04 6.90300273e-02
7.69000000e+04 6.74917812e-02
7.69000000e+04 6.74906204e-02
7.70000000e+04 6.59732253e-02
7.70000000e+04 6.59720769e-02
7.71000000e+04 6.44752706e-02
7.71000000e+04 6.44741346e-02
7.72000000e+04 6.29976571e-02
7.72000000e+04 6.29965333e-02
7.73000000e+04 6.15401266e-02
7.73000000e+04 6.15390151e-02
7.74000000e+04 6.01024232e-02
7.74000000e+04 6.01013239e-02
7.75000000e+04 5.86842932e-02
7.75000000e+04 5.86832061e-02
7.76000000e+04 5.72854850e-02
7.76000000e+04 5.72844100e-02
7.77000000e+04 5.59057494e-02
7.77000000e+04 5.59046864e-02
7.78000000e+04 5.45448392e-02
7.78000000e+04 5.45437882e-02
7.79000000e+04 5.32025098e-02
7.79000000e+04 5.32014707e-02
7.80000000e+04 5.18785186e-02
7.80000000e+04 5.18774913e-02
7.81000000e+04 5.05726256e-02
7.81000000e+04 5.05716101e-02
7.82000000e+04 4.92845929e-02
7.82000000e+04 4.92835890e-02
7.83000000e+04 4.80141851e-02
7.83000000e+04 4.80131929e-02
7.84000000e+04 4.67611693e-02
7.84000000e+04 4.67601885e-02
7.85000000e+04 4.55253146e-02
7.85000000e+04 4.55243453e-02
7.86000000e+04 4.43063929e-02
7.86000000e+04 4.43054350e-02
7.87000000e+04 4.31041784e-02
7.87000000e+04 4.31032317e-02
7.88000000e+04 4.19184474e-02
7.88000000e+04 4.19175119e-02
7.89000000e+04 4.07489791e-02
7.89000000e+04 4.07480547e-02
7.90000000e+04 3.95955549e-02
7.90000000e+04 3.95946414e-02
7.91000000e+04 3.84579584e-02
7.91000000e+04 3.84570558e-02
7.92000000e+04 3.73359760e-02
7.92000000e+04 3.73350842e-02
7.93000000e+04 3.62293962e-02
7.93000000e+04 3.62285152e-02
7.94000000e+04 3.51380103e-02
7.94000000e+04 3.51371399e-02
7.95000000e+04 3.40616115e-02
7.95000000e+04 3.40607517e-02
7.96000000e+04 3.29999959e-02
7.96000000e+04 3.29991465e-02
7.97000000e+04 3.19529617e-02
7.97000000e+04 3.19521226e-02
7.98000000e+04 3.09203095e-02
7.98000000e+04 3.09194806e-02
7.99000000e+04 2.99018425e-02
7.99000000e+04 2.99010238e-02
8.00000000e+04 2.88973661e-02
8.00000000e+04 2.88965574e-02
8.01000000e+04 2.79066880e-02
8.01000000e+04 2.79058893e-02
8.02000000e+04 2.69296185e-02
8.02000000e+04 2.69288296e-02
8.03000000e+04 2.59659701e-02
8.03000000e+04 2.59651910e-02
8.04000000e+04 2.50155576e-02
8.04000000e+04 2.50147881e-02
8.05000000e+04 2.40781981e-02
8.05000000e+04 2.40774382e-02
8.06000000e+04 2.31537112e-02
8.06000000e+04 2.31529607e-02
8.07000000e+04 2.22419186e-02
8.07000000e+04 2.22411774e-02
8.08000000e+04 2.13426442e-02
8.08000000e+04 2.13419123e-02
8.09000000e+04 2.04557145e-02
8.09000000e+04 2.04549918e-02
8.10000000e+04 1.95809579e-02
8.10000000e+04 1.95802442e-02
8.11000000e+04 1.87182052e-02
8.11000000e+04 1.87175004e-02
8.12000000e+04 1.78672893e-02
8.12000000e+04 1.78665934e-02
8.13000000e+04 1.70280454e-02
8.13000000e+04 1.70273582e-02
8.14000000e+04 1.62003108e-02
8.14000000e+04 1.61996323e-02
8.15000000e+04 1.53839250e-02
8.15000000e+04 1.53832551e-02
8.16000000e+04 1.45787297e-02
8.16000000e+04 1.45780682e-02
8.17000000e+04 1.37845684e-02
8.17000000e+04 1.37839153e-02
8.18000000e+04 1.30012872e-02
8.18000000e+04 1.30006424e-02
8.19000000e+04 1.22287338e-02
8.19000000e+04 1.22280972e-02
8.20000000e+04 1.14667583e-02
8.20000000e+04 1.14661297e-02
8.21000000e+04 1.07152126e-02
8.21000000e+04 1.07145920e-02
8.22000000e+04 9.97395074e-03
8.22000000e+04 9.97333805e-03
8.23000000e+04 9.24282876e-03
8.23000000e+04 9.24222386e-03
8.24000000e+04 8.52170462e-03
8.24000000e+04 8.52110743e-03
8.25000000e+04 7.81043828e-03
8.25000000e+04 7.80984870e-03
8.26000000e+04 7.10889160e-03
8.26000000e+04 7.10830954e-03
8.27000000e+04 6.41692837e-03
8.27000000e+04 6.41635374e-03
8.28000000e+04 5.73441427e-03
8.28000000e+04 5.73384698e-03
8.29000000e+04 5.06121685e-03
8.29000000e+04 5.06065681e-03
8.30000000e+04 4.39720552e-03
8.30000000e+04 4.39665264e-03
8.31000000e+04 3.74225150e-03
8.31000000e+04 3.74170569e-03
8.32000000e+04 3.09622782e-03
8.32000000e+04 3.09568900e-03
8.33000000e+04 2.45900931e-03
8.33000000e+04 2.45847739e-03
8.34000000e+04 1.83047256e-03
8.34000000e+04 1.82994745e-03
8.35000000e+04 1.21049590e-03
8.35000000e+04 1.20997751e-03
8.36000000e+04 5.98959375e-04
8.36000000e+04 5.98447630e-04
8.37000000e+04 -4.25525445e-06
8.37000000e+04 -4.76044102e-06
8.38000000e+04 -5.99264549e-04
8.38000000e+04 -5.99763260e-04
8.39000000e+04 -1.18618342e-03
8.39000000e+04 -1.18667573e-03
8.40000000e+04 -1.76512512e-03
8.40000000e+04 -1.76561113e-03
8.41000000e+04 -2.33620130e-03
8.41000000e+04 -2.33668108e-03
8.42000000e+04 -2.89952201e-03
8.42000000e+04 -2.89999563e-03
8.43000000e+04 -3.45519572e-03
8.43000000e+04 -3.45566326e-03
8.44000000e+04 -4.00332933e-03
8.44000000e+04 -4.00379088e-03
8.45000000e+04 -4.54402823e-03
8.45000000e+04 -4.54448387e-03
8.46000000e+04 -5.07739627e-03
8.46000000e+04 -5.07784606e-03
8.47000000e+04 -5.60353582e-03
8.47000000e+04 -5.60397984e-03
8.48000000e+04 -6.12254776e-03
8.48000000e+04 -6.12298609e-03
8.49000000e+04 -6.63453152e-03
8.49000000e+04 -6.63496424e-03
8.50000000e+04 -7.13958509e-03
8.50000000e+04 -7.14001226e-03
8.51000000e+04 -7.63780504e-03
8.51000000e+04 -7.63822674e-03
8.52000000e+04 -8.12928655e-03
8.52000000e+04 -8.12970285e-03
8.53000000e+04 -8.61412341e-03
8.53000000e+04 -8.61453438e-03
8.54000000e+04 -9.09240804e-03
8.54000000e+04 -9.09281375e-03
8.55000000e+04 -9.56423155e-03
8.55000000e+04 -9.56463207e-03
8.56000000e+04 -1.00296837e-02
8.56000000e+04 -1.00300791e-02
8.57000000e+04 -1.04888530e-02
8.57000000e+04 -1.04892433e-02
8.58000000e+04 -1.09418265e-02
8.58000000e+04 -1.09422118e-02
8.59000000e+04 -1.13886902e-02
8.59000000e+04 -1.13890706e-02
8.60000000e+04 -1.18295287e-02
8.60000000e+04 -1.18299043e-02
8.61000000e+04 -1.22644256e-02
8.61000000e+04 -1.22647963e-02
8.62000000e+04 -1.26934628e-02
8.62000000e+04 -1.26938289e-02
8.63000000e+04 -1.31167216e-02
8.63000000e+04 -1.31170829e-02
8.64000000e+04 -1.35342816e-02
8.64000000e+04 -1.35346384e-02
8.65000000e+04 -1.39462216e-02
8.65000000e+04 -1.39465738e-02
8.66000000e+04 -1.43526191e-02
8.66000000e+04 -1.43529668e-02
8.67000000e+04 -1.47535504e-02
8.67000000e+04 -1.47538937e-02
8.68000000e+04 -1.51490908e-02
8.68000000e+04 -1.51494298e-02
8.69000000e+04 -1.55393145e-02
8.69000000e+04 -1.55396492e-02
8.70000000e+04 -1.59242946e-02
8.70000000e+04 -1.59246250e-02
8.71000000e+04 -1.63041031e-02
8.71000000e+04 -1.63044293e-02
8.72000000e+04 -1.66788110e-02
8.72000000e+04 -1.66791330e-02
8.73000000e+04 -1.70484881e-02
8.73000000e+04 -1.70488061e-02
8.74000000e+04 -1.74132034e-02
8.74000000e+04 -1.74135174e-02
8.75000000e+04 -1.77730248e-02
8.75000000e+04 -1.77733348e-02
8.76000000e+04 -1.81280193e-02
8.76000000e+04 -1.81283253e-02
8.77000000e+04 -1.84782527e-02
8.77000000e+04 -1.84785549e-02
8.78000000e+04 -1.88237900e-02
8.78000000e+04 -1.88240884e-02
8.79000000e+04 -1.91646953e-02
8.79000000e+04 -1.91649899e-02
8.80000000e+04 -1.95010316e-02
8.80000000e+04 -1.95013225e-02
8.81000000e+04 -1.98328611e-02
8.81000000e+04 -1.98331484e-02
8.82000000e+04 -2.01602452e-02
8.82000000e+04 -2.01605288e-02
8.83000000e+04 -2.04832440e-02
8.83000000e+04 -2.04835241e-02
8.84000000e+04 -2.08019173e-02
8.84000000e+04 -2.08021938e-02
8.85000000e+04 -2.11163236e-02
8.85000000e+04 -2.11165966e-02
8.86000000e+04 -2.14265206e-02
8.86000000e+04 -2.14267902e-02
8.87000000e+04 -2.17325653e-02
8.87000000e+04 -2.17328316e-02
8.88000000e+04 -2.20345139e-02
8.88000000e+04 -2.20347768e-02
8.89000000e+04 -2.23324215e-02
8.89000000e+04 -2.23326811e-02
8.90000000e+04 -2.26263428e-02
8.90000000e+04 -2.26265991e-02
8.91000000e+04 -2.29163313e-02
8.91000000e+04 -2.29165845e-02
8.92000000e+04 -2.32024400e-02
8.92000000e+04 -2.32026901e-02
8.93000000e+04 -2.34847211e-02
8.93000000e+04 -2.34849680e-02
8.94000000e+04 -2.37632260e-02
8.94000000e+04 -2.37634698e-02
8.95000000e+04 -2.40380054e-02
8.95000000e+04 -2.40382462e-02
8.96000000e+04 -2.43091093e-02
8.96000000e+04 -2.43093471e-02
8.97000000e+04 -2.45765871e-02
8.97000000e+04 -2.45768220e-02
8.98000000e+04 -2.48404875e-02
8.98000000e+04 -2.48407194e-02
8.99000000e+04 -2.51008580e-02
8.99000000e+04 -2.51010870e-02
9.00000000e+04 -2.53577454e-02
9.00000000e+04 -2.53579715e-02
9.01000000e+04 -2.56111948e-02
9.01000000e+04 -2.56114180e-02
9.02000000e+04 -2.58612499e-02
9.02000000e+04 -2.58614701e-02
9.03000000e+04 -2.61079525e-02
9.03000000e+04 -2.61081697e-02
9.04000000e+04 -2.63513427e-02
9.04000000e+04 -2.63515568e-02
9.05000000e+04 -2.65914590e-02
9.05000000e+04 -2.65916699e-02
9.06000000e+04 -2.68283390e-02
9.06000000e+04 -2.68285469e-02
9.07000000e+04 -2.70620205e-02
9.07000000e+04 -2.70622255e-02
9.08000000e+04 -2.72925421e-02
9.08000000e+04 -2.72927444e-02
9.09000000e+04 -2.75199446e-02
9.09000000e+04 -2.75201445e-02
9.10000000e+04 -2.77442717e-02
9.10000000e+04 -2.77444697e-02
9.11000000e+04 -2.79655707e-02
9.11000000e+04 -2.79657670e-02
9.12000000e+04 -2.81838922e-02
9.12000000e+04 -2.81840871e-02
9.13000000e+04 -2.83992898e-02
9.13000000e+04 -2.83994837e-02
9.14000000e+04 -2.86118195e-02
9.14000000e+04 -2.86120125e-02
9.15000000e+04 -2.88215382e-02
9.15000000e+04 -2.88217304e-02
9.16000000e+04 -2.90285027e-02
9.16000000e+04 -2.90286942e-02
9.17000000e+04 -2.92327687e-02
9.17000000e+04 -2.92329594e-02
9.18000000e+04 -2.94343901e-02
9.18000000e+04 -2.94345797e-02
9.19000000e+04 -2.96334180e-02
9.19000000e+04 -2.96336067e-02
9.20000000e+04 -2.98299016e-02
9.20000000e+04 -2.98300891e-02
9.21000000e+04 -3.00238873e-02
9.21000000e+04 -3.00240735e-02
9.22000000e+04 -3.02154195e-02
9.22000000e+04 -3.02156043e-02
9.23000000e+04 -3.04045409e-02
9.23000000e+04 -3.04047244e-02
9.24000000e+04 -3.05912931e-02
9.24000000e+04 -3.05914751e-02
9.25000000e+04 -3.07757165e-02
9.25000000e+04 -3.07758971e-02
9.26000000e+04 -3.09578510e-02
9.26000000e+04 -3.09580302e-02
9.27000000e+04 -3.11377361e-02
9.27000000e+04 -3.11379140e-02
9.28000000e+04 -3.13154109e-02
9.28000000e+04 -3.13155875e-02
9.29000000e+04 -3.14909145e-02
9.29000000e+04 -3.14910898e-02
9.30000000e+04 -3.16642857e-02
9.30000000e+04 -3.16644599e-02
9.31000000e+04 -3.18355635e-02
9.31000000e+04 -3.18357365e-02
9.32000000e+04 -3.20047865e-02
9.32000000e+04 -3.20049585e-02
9.33000000e+04 -3.21719937e-02
9.33000000e+04 -3.21721647e-02
9.34000000e+04 -3.23372239e-02
9.34000000e+04 -3.23373939e-02
9.35000000e+04 -3.25005159e-02
9.35000000e+04 -3.25006851e-02
9.36000000e+04 -3.26619090e-02
9.36000000e+04 -3.26620773e-02
9.37000000e+04 -3.28214421e-02
9.37000000e+04 -3.28216097e-02
9.38000000e+04 -3.29791548e-02
9.38000000e+04 -3.29793217e-02
9.39000000e+04 -3.31350865e-02
9.39000000e+04 -3.31352529e-02
9.40000000e+04 -3.32892772e-02
9.40000000e+04 -3.32894430e-02
9.41000000e+04 -3.34417669e-02
9.41000000e+04 -3.34419323e-02
9.42000000e+04 -3.35925962e-02
9.42000000e+04 -3.35927612e-02
9.43000000e+04 -3.37418057e-02
9.43000000e+04 -3.37419705e-02
9.44000000e+04 -3.38894369e-02
9.44000000e+04 -3.38896015e-02
9.45000000e+04 -3.40355312e-02
9.45000000e+04 -3.40356958e-02
9.46000000e+04 -3.41801310e-02
9.46000000e+04 -3.41802955e-02
9.47000000e+04 -3.43232787e-02
9.47000000e+04 -3.43234434e-02
9.48000000e+04 -3.44650178e-02
9.48000000e+04 -3.44651827e-02
9.49000000e+04 -3.46053920e-02
9.49000000e+04 -3.46055572e-02
9.50000000e+04 -3.47444457e-02
9.50000000e+04 -3.47446113e-02
9.51000000e+04 -3.48822242e-02
9.51000000e+04 -3.48823903e-02
9.52000000e+04 -3.50187731e-02
9.52000000e+04 -3.50189399e-02
9.53000000e+04 -3.51541392e-02
9.53000000e+04 -3.51543067e-02
9.54000000e+04 -3.52883698e-02
9.54000000e+04 -3.52885381e-02
9.55000000e+04 -3.54215130e-02
9.55000000e+04 -3.54216824e-02
9.56000000e+04 -3.55536180e-02
9.56000000e+04 -3.55537884e-02
9.57000000e+04 -3.56847347e-02
9.57000000e+04 -3.56849064e-02
9.58000000e+04 -3.58149141e-02
9.58000000e+04 -3.58150871e-02
9.59000000e+04 -3.59442081e-02
9.59000000e+04 -3.59443826e-02
9.60000000e+04 -3.60726697e-02
9.60000000e+04 -3.60728459e-02
9.61000000e+04 -3.62003531e-02
9.61000000e+04 -3.62005310e-02
9.62000000e+04 -3.63273135e-02
9.62000000e+04 -3.63274933e-02
9.63000000e+04 -3.64536074e-02
9.63000000e+04 -3.64537893e-02
9.64000000e+04 -3.65792927e-02
9.64000000e+04 -3.65794768e-02
9.65000000e+04 -3.67044285e-02
9.65000000e+04 -3.67046149e-02
9.66000000e+04 -3.68290753e-02
9.66000000e+04 -3.68292643e-02
9.67000000e+04 -3.69532951e-02
9.67000000e+04 -3.69534868e-02
9.68000000e+04 -3.70771514e-02
9.68000000e+04 -3.70773460e-02
9.69000000e+04 -3.72007094e-02
9.69000000e+04 -3.72009071e-02
9.70000000e+04 -3.73240357e-02
9.70000000e+04 -3.73242366e-02
9.71000000e+04 -3.74471986e-02
9.71000000e+04 -3.74474030e-02
9.72000000e+04 -3.75702681e-02
9.72000000e+04 -3.75704761e-02
9.73000000e+04 -3.76933160e-02
9.73000000e+04 -3.76935278e-02
9.74000000e+04 -3.78164154e-02
9.74000000e+04 -3.78166312e-02
9.75000000e+04 -3.79396415e-02
9.75000000e+04 -3.79398614e-02
9.76000000e+04 -3.80630707e-02
9.76000000e+04 -3.80632950e-02
9.77000000e+04 -3.81867813e-02
9.77000000e+04 -3.81870101e-02
9.78000000e+04 -3.83108528e-02
9.78000000e+04 -3.83110864e-02
9.79000000e+04 -3.84353664e-02
9.79000000e+04 -3.84356048e-02
9.80000000e+04 -3.85604044e-02
9.80000000e+04 -3.85606478e-02
9.81000000e+04 -3.86860503e-02
9.81000000e+04 -3.86862989e-02
9.82000000e+04 -3.88123890e-02
9.82000000e+04 -3.88126428e-02
9.83000000e+04 -3.89395061e-02
9.83000000e+04 -3.89397653e-02
9.84000000e+04 -3.90674882e-02
9.84000000e+04 -3.90677529e-02
9.85000000e+04 -3.91964228e-02
9.85000000e+04 -3.91966931e-02
9.86000000e+04 -3.93263978e-02
9.86000000e+04 -3.93266739e-02
9.87000000e+04 -3.94575020e-02
9.87000000e+04 -3.94577838e-02
9.88000000e+04 -3.95898241e-02
9.88000000e+04 -3.95901118e-02
9.89000000e+04 -3.97234530e-02
9.89000000e+04 -3.97237466e-02
9.90000000e+04 -3.98584776e-02
9.90000000e+04 -3.98587771e-02
9.91000000e+04 -3.99949862e-02
9.91000000e+04 -3.99952916e-02
9.92000000e+04 -4.01330663e-02
9.92000000e+04 -4.01333775e-02
9.93000000e+04 -4.02728041e-02
9.93000000e+04 -4.02731210e-02
9.94000000e+04 -4.04142841e-02
9.94000000e+04 -4.04146066e-02
9.95000000e+04 -4.05575885e-02
9.95000000e+04 -4.05579165e-02
9.96000000e+04 -4.07027970e-02
9.96000000e+04 -4.07031302e-02
9.97000000e+04 -4.08499858e-02
9.97000000e+04 -4.08503239e-02
9.98000000e+04 -4.09992272e-02
9.98000000e+04 -4.09995699e-02
9.99000000e+04 -4.11505895e-02
9.99000000e+04 -4.11509366e-02
1.00000000e+05 -4.13041364e-02
1.00000000e+05 -4.13044873e-02
1.00100000e+05 -4.14599265e-02
1.00100000e+05 -4.14602810e-02
1.00200000e+05 -4.16180135e-02
1.00200000e+05 -4.16183711e-02
1.00300000e+05 -4.17784460e-02
1.00300000e+05 -4.17788062e-02
1.00400000e+05 -4.19412673e-02
1.00400000e+05 -4.19416298e-02
1.00500000e+05 -4.21065161e-02
1.00500000e+05 -4.21068806e-02
1.00600000e+05 -4.22742265e-02
1.00600000e+05 -4.22745925e-02
1.00700000e+05 -4.24444282e-02
1.00700000e+05 -4.24447955e-02
1.00800000e+05 -4.26171472e-02
1.00800000e+05 -4.26175154e-02
1.00900000e+05 -4.27924059e-02
1.00900000e+05 -4.27927749e-02
1.01000000e+05 -4.29702237e-02
1.01000000e+05 -4.29705932e-02
1.01100000e+05 -4.31506173e-02
1.01100000e+05 -4.31509871e-02
1.01200000e+05 -4.33336007e-02
1.01200000e+05 -4.33339706e-02
1.01300000e+05 -4.35191859e-02
1.01300000e+05 -4.35195558e-02
1.01400000e+05 -4.37073823e-02
1.01400000e+05 -4.37077520e-02
1.01500000e+05 -4.38981974e-02
1.01500000e+05 -4.38985667e-02
1.01600000e+05 -4.40916363e-02
1.01600000e+05 -4.40920049e-02
1.01700000e+05 -4.42877015e-02
1.01700000e+05 -4.42880693e-02
1.01800000e+05 -4.44863932e-02
1.01800000e+05 -4.44867600e-02
1.01900000e+05 -4.46877088e-02
1.01900000e+05 -4.46880744e-02
1.02000000e+05 -4.48916429e-02
1.02000000e+05 -4.48920069e-02
1.02100000e+05 -4.50981869e-02
1.02100000e+05 -4.50985493e-02
1.02200000e+05 -4.53073296e-02
1.02200000e+05 -4.53076900e-02
1.02300000e+05 -4.55190565e-02
1.02300000e+05 -4.55194146e-02
1.02400000e+05 -4.57333501e-02
1.02400000e+05 -4.57337058e-02
1.02500000e+05 -4.59501906e-02
1.02500000e+05 -4.59505436e-02
1.02600000e+05 -4.61695550e-02
1.02600000e+05 -4.61699052e-02
1.02700000e+05 -4.63914186e-02
1.02700000e+05 -4.63917656e-02
1.02800000e+05 -4.66157540e-02
1.02800000e+05 -4.66160978e-02
1.02900000e+05 -4.68425324e-02
1.02900000e+05 -4.68428729e-02
1.03000000e+05 -4.70717234e-02
1.03000000e+05 -4.70720604e-02
1.03100000e+05 -4.73032951e-02
1.03100000e+05 -4.73036285e-02
1.03200000e+05 -4.75372145e-02
1.03200000e+05 -4.75375442e-02
1.03300000e+05 -4.77734477e-02
1.03300000e+05 -4.77737736e-02
1.03400000e+05 -4.80119596e-02
1.03400000e+05 -4.80122818e-02
1.03500000e+05 -4.82527147e-02
1.03500000e+05 -4.82530329e-02
1.03600000e+05 -4.84956761e-02
1.03600000e+05 -4.84959904e-02
1.03700000e+05 -4.87408065e-02
1.03700000e+05 -4.87411167e-02
1.03800000e+05 -4.89880673e-02
1.03800000e+05 -4.89883733e-02
1.03900000e+05 -4.92374190e-02
1.03900000e+05 -4.92377209e-02
1.04000000e+05 -4.94888212e-02
1.04000000e+05 -4.94891188e-02
1.04100000e+05 -4.97422324e-02
1.04100000e+05 -4.97425255e-02
1.04200000e+05 -4.99976097e-02
1.04200000e+05 -4.99978983e-02
1.04300000e+05 -5.02549095e-02
1.04300000e+05 -5.02551935e-02
1.04400000e+05 -5.05140870e-02
1.04400000e+05 -5.05143663e-02
1.04500000e+05 -5.07750961e-02
1.04500000e+05 -5.07753707e-02
1.04600000e+05 -5.10378902e-02
1.04600000e+05 -5.10381599e-02
1.04700000e+05 -5.13024216e-02
1.04700000e+05 -5.13026863e-02
1.04800000e+05 -5.15686418e-02
1.04800000e+05 -5.15689016e-02
1.04900000e+05 -5.18365019e-02
1.04900000e+05 -5.18367566e-02
1.05000000e+05 -5.21059523e-02
1.05000000e+05 -5.21062019e-02
1.05100000e+05 -5.23769430e-02
1.05100000e+05 -5.23771875e-02
1.05200000e+05 -5.26494236e-02
1.05200000e+05 -5.26496629e-02
1.05300000e+05 -5.29233435e-02
1.05300000e+05 -5.29235777e-02
1.05400000e+05 -5.31986518e-02
1.05400000e+05 -5.31988808e-02
1.05500000e+05 -5.34752976e-02
1.05500000e+05 -5.34755214e-02
1.05600000e+05 -5.37532295e-02
1.05600000e+05 -5.37534481e-02
1.05700000e+05 -5.40323962e-02
1.05700000e+05 -5.40326095e-02
1.05800000e+05 -5.43127459e-02
1.05800000e+05 -5.43129540e-02
1.05900000e+05 -5.45942270e-02
1.05900000e+05 -5.45944298e-02
1.06000000e+05 -5.48767875e-02
1.06000000e+05 -5.48769849e-02
1.06100000e+05 -5.51603750e-02
1.06100000e+05 -5.51605671e-02
1.06200000e+05 -5.54449372e-02
1.06200000e+05 -5.54451239e-02
1.06300000e+05 -5.57304215e-02
1.06300000e+05 -5.57306028e-02
1.06400000e+05 -5.60167749e-02
1.06400000e+05 -5.60169509e-02
1.06500000e+05 -5.63039446e-02
1.06500000e+05 -5.63041151e-02
1.06600000e+05 -5.65918773e-02
1.06600000e+05 -5.65920424e-02
1.06700000e+05 -5.68805198e-02
1.06700000e+05 -5.68806795e-02
1.06800000e+05 -5.71698189e-02
1.06800000e+05 -5.71699731e-02
1.06900000e+05 -5.74597212e-02
1.06900000e+05 -5.74598700e-02
1.07000000e+05 -5.77501736e-02
1.07000000e+05 -5.77503169e-02
1.07100000e+05 -5.80411229e-02
1.07100000e+05 -5.80412608e-02
1.07200000e+05 -5.83325162e-02
1.07200000e+05 -5.83326486e-02
1.07300000e+05 -5.86243007e-02
1.07300000e+05 -5.86244277e-02
1.07400000e+05 -5.89164238e-02
1.07400000e+05 -5.89165454e-02
1.07500000e+05 -5.92088333e-02
1.07500000e+05 -5.92089496e-02
1.07600000e+05 -5.95014772e-02
1.07600000e+05 -5.95015882e-02
1.07700000e+05 -5.97943040e-02
1.07700000e+05 -5.97944096e-02
1.07800000e+05 -6.00872622e-02
1.07800000e+05 -6.00873624e-02
1.07900000e+05 -6.03803008e-02
1.07900000e+05 -6.03803958e-02
1.08000000e+05 -6.06733693e-02
1.08000000e+05 -6.06734590e-02
1.08100000e+05 -6.09664173e-02
1.08100000e+05 -6.09665019e-02
1.08200000e+05 -6.12593950e-02
1.08200000e+05 -6.12594743e-02
1.08300000e+05 -6.15522527e-02
1.08300000e+05 -6.15523270e-02
1.08400000e+05 -6.18449415e-02
1.08400000e+05 -6.18450106e-02
1.08500000e+05 -6.21374125e-02
1.08500000e+05 -6.21374765e-02
1.08600000e+05 -6.24296174e-02
1.08600000e+05 -6.24296764e-02
1.08700000e+05 -6.27215084e-02
1.08700000e+05 -6.27215623e-02
1.08800000e+05 -6.30130380e-02
1.08800000e+05 -6.30130869e-02
1.08900000e+05 -6.33041593e-02
1.08900000e+05 -6.33042033e-02
1.09000000e+05 -6.35948258e-02
1.09000000e+05 -6.35948649e-02
1.09100000e+05 -6.38849917e-02
1.09100000e+05 -6.38850260e-02
1.09200000e+05 -6.41746117e-02
1.09200000e+05 -6.41746412e-02
1.09300000e+05 -6.44636410e-02
1.09300000e+05 -6.44636657e-02
1.09400000e+05 -6.47520354e-02
1.09400000e+05 -6.47520554e-02
1.09500000e+05 -6.50397514e-02
1.09500000e+05 -6.50397668e-02
1.09600000e+05 -6.53267462e-02
1.09600000e+05 -6.53267570e-02
1.09700000e+05 -6.56129775e-02
1.09700000e+05 -6.56129838e-02
1.09800000e+05 -6.58984038e-02
1.09800000e+05 -6.58984056e-02
1.09900000e+05 -6.61829842e-02
1.09900000e+05 -6.61829816e-02
1.10000000e+05 -6.64666785e-02
1.10000000e+05 -6.64666715e-02
1.10100000e+05 -6.67494472e-02
1.10100000e+05 -6.67494360e-02
1.10200000e+05 -6.70312516e-02
1.10200000e+05 -6.70312361e-02
1.10300000e+05 -6.73120535e-02
1.10300000e+05 -6.73120339e-02
1.10400000e+05 -6.75918157e-02
1.10400000e+05 -6.75917919e-02
1.10500000e+05 -6.78705014e-02
1.10500000e+05 -6.78704736e-02
1.10600000e+05 -6.81480746e-02
1.10600000e+05 -6.81480429e-02
1.10700000e+05 -6.84245003e-02
1.10700000e+05 -6.84244646e-02
1.10800000e+05 -6.86997439e-02
1.10800000e+05 -6.86997043e-02
1.10900000e+05 -6.89737715e-02
1.10900000e+05 -6.89737282e-02
1.11000000e+05 -6.92465503e-02
1.11000000e+05 -6.92465032e-02
1.11100000e+05 -6.95180477e-02
1.11100000e+05 -6.95179970e-02
1.11200000e+05 -6.97882323e-02
1.11200000e+05 -6.97881780e-02
1.11300000e+05 -7.00570731e-02
1.11300000e+05 -7.00570153e-02
1.11400000e+05 -7.03245401e-02
1.11400000e+05 -7.03244789e-02
1.11500000e+05 -7.05906039e-02
1.11500000e+05 -7.05905393e-02
1.11600000e+05 -7.08552358e-02
1.11600000e+05 -7.08551679e-02
1.11700000e+05 -7.11184080e-02
1.11700000e+05 -7.11183368e-02
1.11800000e+05 -7.13800934e-02
1.11800000e+05 -7.13800190e-02
1.11900000e+05 -7.16402654e-02
1.11900000e+05 -7.16401879e-02
1.12000000e+05 -7.18988986e-02
1.12000000e+05 -7.18988180e-02
1.12100000e+05 -7.21559679e-02
1.12100000e+05 -7.21558844e-02
1.12200000e+05 -7.24114492e-02
1.12200000e+05 -7.24113628e-02
1.12300000e+05 -7.26653191e-02
1.12300000e+05 -7.26652299e-02
1.12400000e+05 -7.29175548e-02
1.12400000e+05 -7.29174628e-02
1.12500000e+05 -7.31681344e-02
1.12500000e+05 -7.31680397e-02
1.12600000e+05 -7.34170366e-02
1.12600000e+05 -7.34169393e-02
1.12700000e+05 -7.36642408e-02
1.12700000e+05 -7.36641409e-02
1.12800000e+05 -7.39097272e-02
1.12800000e+05 -7.39096248e-02
1.12900000e+05 -7.41534766e-02
1.12900000e+05 -7.41533717e-02
1.13000000e+05 -7.43954705e-02
1.13000000e+05 -7.43953633e-02
1.13100000e+05 -7.46356912e-02
1.13100000e+05 -7.46355816e-02
1.13200000e+05 -7.48741215e-02
1.13200000e+05 -7.48740096e-02
1.13300000e+05 -7.51107449e-02
1.13300000e+05 -7.51106309e-02
1.13400000e+05 -7.53455457e-02
1.13400000e+05 -7.53454296e-02
1.13500000e+05 -7.55785088e-02
1.13500000e+05 -7.55783905e-02
1.13600000e+05 -7.58096194e-02
1.13600000e+05 -7.58094992e-02
1.13700000e+05 -7.60388639e-02
1.13700000e+05 -7.60387418e-02
1.13800000e+05 -7.62662290e-02
1.13800000e+05 -7.62661049e-02
1.13900000e+05 -7.64917019e-02
1.13900000e+05 -7.64915760e-02
1.14000000e+05 -7.67152707e-02
1.14000000e+05 -7.67151431e-02
1.14100000e+05 -7.69369239e-02
1.14100000e+05 -7.69367946e-02
1.14200000e+05 -7.71566507e-02
1.14200000e+05 -7.71565197e-02
1.14300000e+05 -7.73744409e-02
1.14300000e+05 -7.73743083e-02
1.14400000e+05 -7.75902848e-02
1.14400000e+05 -7.75901506e-02
1.14500000e+05 -7.78041733e-02
1.14500000e+05 -7.78040377e-02
1.14600000e+05 -7.80160981e-02
1.14600000e+05 -7.80159610e-02
1.14700000e+05 -7.82260511e-02
1.14700000e+05 -7.82259127e-02
1.14800000e+05 -7.84340250e-02
1.14800000e+05 -7.84338852e-02
1.14900000e+05 -7.86400126e-02
1.14900000e+05 -7.86398716e-02
1.15000000e+05 -7.88440073e-02
1.15000000e+05 -7.88438649e-02
1.15100000e+05 -7.90460022e-02
1.15100000e+05 -7.90458586e-02
1.15200000e+05 -7.92459908e-02
1.15200000e+05 -7.92458459e-02
1.15300000e+05 -7.94439661e-02
1.15300000e+05 -7.94438199e-02
1.15400000e+05 -7.96399212e-02
1.15400000e+05 -7.96397737e-02
1.15500000e+05 -7.98338486e-02
1.15500000e+05 -7.98336997e-02
1.15600000e+05 -8.00257407e-02
1.15600000e+05 -8.00255905e-02
1.15700000e+05 -8.02155900e-02
1.15700000e+05 -8.02154384e-02
1.15800000e+05 -8.04033887e-02
1.15800000e+05 -8.04032357e-02
1.15900000e+05 -8.05891295e-02
1.15900000e+05 -8.05889753e-02
1.16000000e+05 -8.07728056e-02
1.16000000e+05 -8.07726502e-02
1.16100000e+05 -8.09544111e-02
1.16100000e+05 -8.09542545e-02
1.16200000e+05 -8.11339408e-02
1.16200000e+05 -8.11337831e-02
1.16300000e+05 -8.13113907e-02
1.16300000e+05 -8.13112321e-02
1.16400000e+05 -8.14867578e-02
1.16400000e+05 -8.14865984e-02
1.16500000e+05 -8.16600402e-02
1.16500000e+05 -8.16598801e-02
1.16600000e+05 -8.18312370e-02
1.16600000e+05 -8.18310762e-02
1.16700000e+05 -8.20003480e-02
1.16700000e+05 -8.20001866e-02
1.16800000e+05 -8.21673736e-02
1.16800000e+05 -8.21672117e-02
1.16900000e+05 -8.23323149e-02
1.16900000e+05 -8.23321525e-02
1.17000000e+05 -8.24951731e-02
1.17000000e+05 -8.24950103e-02
1.17100000e+05 -8.26559499e-02
1.17100000e+05 -8.26557866e-02
1.17200000e+05 -8.28146469e-02
1.17200000e+05 -8.28144833e-02
1.17300000e+05 -8.29712662e-02
1.17300000e+05 -8.29711022e-02
1.17400000e+05 -8.31258098e-02
1.17400000e+05 -8.31256454e-02
1.17500000e+05 -8.32782800e-02
1.17500000e+05 -8.32781152e-02
1.17600000e+05 -8.34286790e-02
1.17600000e+05 -8.34285140e-02
1.17700000e+05 -8.35770096e-02
1.17700000e+05 -8.35768443e-02
1.17800000e+05 -8.37232746e-02
1.17800000e+05 -8.37231089e-02
1.17900000e+05 -8.38674769e-02
1.17900000e+05 -8.38673110e-02
1.18000000e+05 -8.40096199e-02
1.18000000e+05 -8.40094538e-02
1.18100000e+05 -8.41497071e-02
1.18100000e+05 -8.41495408e-02
1.18200000e+05 -8.42877423e-02
1.18200000e+05 -8.42875758e-02
1.18300000e+05 -8.44237295e-02
1.18300000e+05 -8.44235628e-02
1.18400000e+05 -8.45576730e-02
1.18400000e+05 -8.45575063e-02
1.18500000e+05 -8.46895775e-02
1.18500000e+05 -8.46894107e-02
1.18600000e+05 -8.48194478e-02
1.18600000e+05 -8.48192808e-02
1.18700000e+05 -8.49472888e-02
1.18700000e+05 -8.49471219e-02
1.18800000e+05 -8.50731060e-02
1.18800000e+05 -8.50729391e-02
1.18900000e+05 -8.51969049e-02
1.18900000e+05 -8.51967380e-02
1.19000000e+05 -8.53186913e-02
1.19000000e+05 -8.53185244e-02
1.19100000e+05 -8.54384712e-02
1.19100000e+05 -8.54383044e-02
1.19200000e+05 -8.55562509e-02
1.19200000e+05 -8.55560842e-02
1.19300000e+05 -8.56720369e-02
1.19300000e+05 -8.56718704e-02
1.19400000e+05 -8.57858360e-02
1.19400000e+05 -8.57856696e-02
1.19500000e+05 -8.58976551e-02
1.19500000e+05 -8.58974889e-02
1.19600000e+05 -8.60075015e-02
1.19600000e+05 -8.60073355e-02
1.19700000e+05 -8.61153825e-02
1.19700000e+05 -8.61152167e-02
1.19800000e+05 -8.62213058e-02
1.19800000e+05 -8.62211403e-02
1.19900000e+05 -8.63252792e-02
1.19900000e+05 -8.63251140e-02
1.20000000e+05 -8.64273108e-02
1.20000000e+05 -8.64271459e-02
1.20100000e+05 -8.65274090e-02
1.20100000e+05 -8.65272444e-02
1.20200000e+05 -8.66255821e-02
1.20200000e+05 -8.66254179e-02
1.20300000e+05 -8.67218390e-02
1.20300000e+05 -8.67216752e-02
1.20400000e+05 -8.68161885e-02
1.20400000e+05 -8.68160252e-02
1.20500000e+05 -8.69086399e-02
1.20500000e+05 -8.69084770e-02
1.20600000e+05 -8.69992025e-02
1.20600000e+05 -8.69990400e-02
1.20700000e+05 -8.70878858e-02
1.20700000e+05 -8.70877238e-02
1.20800000e+05 -8.71746997e-02
1.20800000e+05 -8.71745382e-02
1.20900000e+05 -8.72596540e-02
1.20900000e+05 -8.72594930e-02
1.21000000e+05 -8.73427590e-02
1.21000000e+05 -8.73425986e-02
1.21100000e+05 -8.74240251e-02
1.21100000e+05 -8.74238653e-02
1.21200000e+05 -8.75034629e-02
1.21200000e+05 -8.75033037e-02
1.21300000e+05 -8.75810832e-02
1.21300000e+05 -8.75809246e-02
1.21400000e+05 -8.76568970e-02
1.21400000e+05 -8.76567391e-02
1.21500000e+05 -8.77309155e-02
1.21500000e+05 -8.77307583e-02
1.21600000e+05 -8.78031502e-02
1.21600000e+05 -8.78029937e-02
1.21700000e+05 -8.78736126e-02
1.21700000e+05 -8.78734568e-02
1.21800000e+05 -8.79423145e-02
1.21800000e+05 -8.79421595e-02
1.21900000e+05 -8.80092679e-02
1.21900000e+05 -8.80091137e-02
1.22000000e+05 -8.80744851e-02
1.22000000e+05 -8.80743316e-02
1.22100000e+05 -8.81379784e-02
1.22100000e+05 -8.81378258e-02
1.22200000e+05 -8.81997604e-02
1.22200000e+05 -8.81996086e-02
1.22300000e+05 -8.82598438e-02
1.22300000e+05 -8.82596929e-02
1.22400000e+05 -8.83182417e-02
1.22400000e+05 -8.83180917e-02
1.22500000e+05 -8.83749671e-02
1.22500000e+05 -8.83748180e-02
1.22600000e+05 -8.84300333e-02
1.22600000e+05 -8.84298852e-02
1.22700000e+05 -8.84834539e-02
1.22700000e+05 -8.84833067e-02
1.22800000e+05 -8.85352425e-02
1.22800000e+05 -8.85350963e-02
1.22900000e+05 -8.85854129e-02
1.22900000e+05 -8.85852677e-02
1.23000000e+05 -8.86339792e-02
1.23000000e+05 -8.86338350e-02
1.23100000e+05 -8.86809555e-02
1.23100000e+05 -8.86808124e-02
1.23200000e+05 -8.87263562e-02
1.23200000e+05 -8.87262142e-02
1.23300000e+05 -8.87701958e-02
1.23300000e+05 -8.87700548e-02
1.23400000e+05 -8.88124888e-02
1.23400000e+05 -8.88123489e-02
1.23500000e+05 -8.88532500e-02
1.23500000e+05 -8.88531113e-02
1.23600000e+05 -8.88924944e-02
1.23600000e+05 -8.88923569e-02
1.23700000e+05 -8.89302370e-02
1.23700000e+05 -8.89301006e-02
1.23800000e+05 -8.89664930e-02
1.23800000e+05 -8.89663577e-02
1.23900000e+05 -8.90012776e-02
1.23900000e+05 -8.90011435e-02
1.24000000e+05 -8.90346062e-02
1.24000000e+05 -8.90344734e-02
1.24100000e+05 -8.90664943e-02
1.24100000e+05 -8.90663627e-02
1.24200000e+05 -8.90969575e-02
1.24200000e+05 -8.90968272e-02
1.24300000e+05 -8.91260115e-02
1.24300000e+05 -8.91258824e-02
1.24400000e+05 -8.91536719e-02
1.24400000e+05 -8.91535440e-02
1.24500000e+05 -8.91799545e-02
1.24500000e+05 -8.91798279e-02
1.24600000e+05 -8.92048752e-02
1.24600000e+05 -8.92047498e-02
1.24700000e+05 -8.92284497e-02
1.24700000e+05 -8.92283257e-02
1.24800000e+05 -8.92506941e-02
1.24800000e+05 -8.92505713e-02
1.24900000e+05 -8.92716240e-02
1.24900000e+05 -8.92715026e-02
1.25000000e+05 -8.92912556e-02
1.25000000e+05 -8.92911354e-02
1.25100000e+05 -8.93096045e-02
1.25100000e+05 -8.93094856e-02
1.25200000e+05 -8.93266867e-02
1.25200000e+05 -8.93265691e-02
1.25300000e+05 -8.93425179e-02
1.25300000e+05 -8.93424016e-02
1.25400000e+05 -8.93571138e-02
1.25400000e+05 -8.93569988e-02
1.25500000e+05 -8.93704901e-02
1.25500000e+05 -8.93703764e-02
1.25600000e+05 -8.93826624e-02
1.25600000e+05 -8.93825500e-02
1.25700000e+05 -8.93936461e-02
1.25700000e+05 -8.93935349e-02
1.25800000e+05 -8.94034564e-02
1.25800000e+05 -8.94033465e-02
1.25900000e+05 -8.94121086e-02
1.25900000e+05 -8.94120000e-02
1.26000000e+05 -8.94196176e-02
1.26000000e+05 -8.94195103e-02
1.26100000e+05 -8.94259983e-02
1.26100000e+05 -8.94258922e-02
1.26200000e+05 -8.94312654e-02
1.26200000e+05 -8.94311604e-02
1.26300000e+05 -8.94354331e-02
1.26300000e+05 -8.94353294e-02
1.26400000e+05 -8.94385157e-02
1.26400000e+05 -8.94384131e-02
1.26500000e+05 -8.94405271e-02
1.26500000e+05 -8.94404256e-02
1.26600000e+05 -8.94414809e-02
1.26600000e+05 -8.94413806e-02
1.26700000e+05 -8.94413905e-02
1.26700000e+05 -8.94412913e-02
1.26800000e+05 -8.94402689e-02
1.26800000e+05 -8.94401707e-02
1.26900000e+05 -8.94381288e-02
1.26900000e+05 -8.94380317e-02
1.27000000e+05 -8.94349827e-02
1.27000000e+05 -8.94348867e-02
1.27100000e+05 -8.94308426e-02
1.27100000e+05 -8.94307475e-02
1.27200000e+05 -8.94257202e-02
1.27200000e+05 -8.94256260e-02
1.27300000e+05 -8.94196266e-02
1.27300000e+05 -8.94195333e-02
1.27400000e+05 -8.94125728e-02
1.27400000e+05 -8.94124804e-02
1.27500000e+05 -8.94045693e-02
1.27500000e+05 -8.94044776e-02
1.27600000e+05 -8.93956260e-02
1.27600000e+05 -8.93955351e-02
1.27700000e+05 -8.93857525e-02
1.27700000e+05 -8.93856624e-02
1.27800000e+05 -8.93749581e-02
1.27800000e+05 -8.93748686e-02
1.27900000e+05 -8.93632512e-02
1.27900000e+05 -8.93631624e-02
1.28000000e+05 -8.93506401e-02
1.28000000e+05 -8.93505520e-02
1.28100000e+05 -8.93371326e-02
1.28100000e+05 -8.93370450e-02
1.28200000e+05 -8.93227357e-02
1.28200000e+05 -8.93226486e-02
1.28300000e+05 -8.93074563e-02
1.28300000e+05 -8.93073696e-02
1.28400000e+05 -8.92913004e-02
1.28400000e+05 -8.92912141e-02
1.28500000e+05 -8.92742738e-02
1.28500000e+05 -8.92741879e-02
1.28600000e+05 -8.92563817e-02
1.28600000e+05 -8.92562961e-02
1.28700000e+05 -8.92376288e-02
1.28700000e+05 -8.92375434e-02
1.28800000e+05 -8.92180192e-02
1.28800000e+05 -8.92179340e-02
1.28900000e+05 -8.91975565e-02
1.28900000e+05 -8.91974715e-02
1.29000000e+05 -8.91762440e-02
1.29000000e+05 -8.91761590e-02
1.29100000e+05 -8.91540841e-02
1.29100000e+05 -8.91539992e-02
1.29200000e+05 -8.91310791e-02
1.29200000e+05 -8.91309941e-02
1.29300000e+05 -8.91072304e-02
1.29300000e+05 -8.91071454e-02
1.29400000e+05 -8.90825394e-02
1.29400000e+05 -8.90824543e-02
1.29500000e+05 -8.90570066e-02
1.29500000e+05 -8.90569213e-02
1.29600000e+05 -8.90306322e-02
1.29600000e+05 -8.90305467e-02
1.29700000e+05 -8.90034159e-02
1.29700000e+05 -8.90033302e-02
1.29800000e+05 -8.89753571e-02
1.29800000e+05 -8.89752710e-02
1.29900000e+05 -8.89464544e-02
1.29900000e+05 -8.89463680e-02
1.30000000e+05 -8.89167064e-02
1.30000000e+05 -8.89166196e-02
1.30100000e+05 -8.88861110e-02
1.30100000e+05 -8.88860238e-02
1.30200000e+05 -8.88546658e-02
1.30200000e+05 -8.88545781e-02
1.30300000e+05 -8.88223680e-02
1.30300000e+05 -8.88222799e-02
1.30400000e+05 -8.87892146e-02
1.30400000e+05 -8.87891259e-02
1.30500000e+05 -8.87552020e-02
1.30500000e+05 -8.87551127e-02
1.30600000e+05 -8.87203264e-02
1.30600000e+05 -8.87202365e-02
1.30700000e+05 -8.86845838e-02
1.30700000e+05 -8.86844933e-02
1.30800000e+05 -8.86479699e-02
1.30800000e+05 -8.86478787e-02
1.30900000e+05 -8.86104798e-02
1.30900000e+05 -8.86103880e-02
1.31000000e+05 -8.85721089e-02
1.31000000e+05 -8.85720163e-02
1.31100000e+05 -8.85328520e-02
1.31100000e+05 -8.85327586e-02
1.31200000e+05 -8.84927037e-02
1.31200000e+05 -8.84926096e-02
1.31300000e+05 -8.84516586e-02
1.31300000e+05 -8.84515637e-02
1.31400000e+05 -8.84097111e-02
1.31400000e+05 -8.84096154e-02
1.31500000e+05 -8.83668553e-02
1.31500000e+05 -8.83667589e-02
1.31600000e+05 -8.83230855e-02
1.31600000e+05 -8.83229882e-02
1.31700000e+05 -8.82783956e-02
1.31700000e+05 -8.82782975e-02
1.31800000e+05 -8.82327796e-02
1.31800000e+05 -8.82326807e-02
1.31900000e+05 -8.81862314e-02
1.31900000e+05 -8.81861316e-02
1.32000000e+05 -8.81387448e-02
1.32000000e+05 -8.81386442e-02
1.32100000e+05 -8.80903138e-02
1.32100000e+05 -8.80902124e-02
1.32200000e+05 -8.80409323e-02
1.32200000e+05 -8.80408300e-02
1.32300000e+05 -8.79905940e-02
1.32300000e+05 -8.79904909e-02
1.32400000e+05 -8.79392930e-02
1.32400000e+05 -8.79391891e-02
1.32500000e+05 -8.78870234e-02
1.32500000e+05 -8.78869186e-02
1.32600000e+05 -8.78337792e-02
1.32600000e+05 -8.78336736e-02
1.32700000e+05 -8.77795547e-02
1.32700000e+05 -8.77794483e-02
1.32800000e+05 -8.77243441e-02
1.32800000e+05 -8.77242370e-02
1.32900000e+05 -8.76681421e-02
1.32900000e+05 -8.76680342e-02
1.33000000e+05 -8.76109432e-02
1.33000000e+05 -8.76108346e-02
1.33100000e+05 -8.75527423e-02
1.33100000e+05 -8.75526329e-02
1.33200000e+05 -8.74935343e-02
1.33200000e+05 -8.74934242e-02
1.33300000e+05 -8.74333144e-02
1.33300000e+05 -8.74332036e-02
1.33400000e+05 -8.73720781e-02
1.33400000e+05 -8.73719667e-02
1.33500000e+05 -8.73098210e-02
1.33500000e+05 -8.73097089e-02
1.33600000e+05 -8.72465390e-02
1.33600000e+05 -8.72464263e-02
1.33700000e+05 -8.71822281e-02
1.33700000e+05 -8.71821148e-02
1.33800000e+05 -8.71168848e-02
1.33800000e+05 -8.71167709e-02
1.33900000e+05 -8.70505056e-02
1.33900000e+05 -8.70503912e-02
1.34000000e+05 -8.69830875e-02
1.34000000e+05 -8.69829726e-02
1.34100000e+05 -8.69146277e-02
1.34100000e+05 -8.69145123e-02
1.34200000e+05 -8.68451237e-02
1.34200000e+05 -8.68450079e-02
1.34300000e+05 -8.67745733e-02
1.34300000e+05 -8.67744570e-02
1.34400000e+05 -8.67029745e-02
1.34400000e+05 -8.67028579e-02
1.34500000e+05 -8.66303258e-02
1.34500000e+05 -8.66302088e-02
1.34600000e+05 -8.65566259e-02
1.34600000e+05 -8.65565086e-02
1.34700000e+05 -8.64818739e-02
1.34700000e+05 -8.64817564e-02
1.34800000e+05 -8.64060692e-02
1.34800000e+05 -8.64059514e-02
1.34900000e+05 -8.63292114e-02
1.34900000e+05 -8.63290934e-02
1.35000000e+05 -8.62513007e-02
1.35000000e+05 -8.62511825e-02
1.35100000e+05 -8.61723372e-02
1.35100000e+05 -8.61722190e-02
1.35200000e+05 -8.60923219e-02
1.35200000e+05 -8.60922035e-02
1.35300000e+05 -8.60112555e-02
1.35300000e+05 -8.60111371e-02
1.35400000e+05 -8.59291397e-02
1.35400000e+05 -8.59290212e-02
1.35500000e+05 -8.58459760e-02
1.35500000e+05 -8.58458575e-02
1.35600000e+05 -8.57617665e-02
1.35600000e+05 -8.57616481e-02
1.35700000e+05 -8.56765135e-02
1.35700000e+05 -8.56763953e-02
1.35800000e+05 -8.55902199e-02
1.35800000e+05 -8.55901018e-02
1.35900000e+05 -8.55028887e-02
1.35900000e+05 -8.55027707e-02
1.36000000e+05 -8.54145233e-02
1.36000000e+05 -8.54144055e-02
1.36100000e+05 -8.53251274e-02
1.36100000e+05 -8.53250098e-02
1.36200000e+05 -8.52347050e-02
1.36200000e+05 -8.52345877e-02
1.36300000e+05 -8.51432605e-02
1.36300000e+05 -8.51431436e-02
1.36400000e+05 -8.50507986e-02
1.36400000e+05 -8.50506820e-02
1.36500000e+05 -8.49573244e-02
1.36500000e+05 -8.49572081e-02
1.36600000e+05 -8.48628430e-02
1.36600000e+05 -8.48627272e-02
1.36700000e+05 -8.47673603e-02
1.36700000e+05 -8.47672449e-02
1.36800000e+05 -8.46708820e-02
1.36800000e+05 -8.46707672e-02
1.36900000e+05 -8.45734146e-02
1.36900000e+05 -8.45733003e-02
1.37000000e+05 -8.44749645e-02
1.37000000e+05 -8.44748508e-02
1.37100000e+05 -8.43755386e-02
1.37100000e+05 -8.43754255e-02
1.37200000e+05 -8.42751441e-02
1.37200000e+05 -8.42750316e-02
1.37300000e+05 -8.41737883e-02
1.37300000e+05 -8.41736764e-02
1.37400000e+05 -8.40714790e-02
1.37400000e+05 -8.40713678e-02
1.37500000e+05 -8.39682241e-02
1.37500000e+05 -8.39681136e-02
1.37600000e+05 -8.38640319e-02
1.37600000e+05 -8.38639222e-02
1.37700000e+05 -8.37589108e-02
1.37700000e+05 -8.37588019e-02
1.37800000e+05 -8.36528696e-02
1.37800000e+05 -8.36527615e-02
1.37900000e+05 -8.35459173e-02
1.37900000e+05 -8.35458100e-02
1.38000000e+05 -8.34380632e-02
1.38000000e+05 -8.34379568e-02
1.38100000e+05 -8.33293167e-02
1.38100000e+05 -8.33292112e-02
1.38200000e+05 -8.32196876e-02
1.38200000e+05 -8.32195830e-02
1.38300000e+05 -8.31091857e-02
1.38300000e+05 -8.31090821e-02
1.38400000e+05 -8.29978214e-02
1.38400000e+05 -8.29977187e-02
1.38500000e+05 -8.28856048e-02
1.38500000e+05 -8.28855031e-02
1.38600000e+05 -8.27725467e-02
1.38600000e+05 -8.27724460e-02
1.38700000e+05 -8.26586578e-02
1.38700000e+05 -8.26585582e-02
1.38800000e+05 -8.25439490e-02
1.38800000e+05 -8.25438505e-02
1.38900000e+05 -8.24284316e-02
1.38900000e+05 -8.24283341e-02
1.39000000e+05 -8.23121168e-02
1.39000000e+05 -8.23120204e-02
1.39100000e+05 -8.21950160e-02
1.39100000e+05 -8.21949208e-02
1.39200000e+05 -8.20771411e-02
1.39200000e+05 -8.20770470e-02
1.39300000e+05 -8.19585038e-02
1.39300000e+05 -8.19584109e-02
1.39400000e+05 -8.18391160e-02
1.39400000e+05 -8.18390244e-02
1.39500000e+05 -8.17189900e-02
1.39500000e+05 -8.17188996e-02
1.39600000e+05 -8.15981380e-02
1.39600000e+05 -8.15980487e-02
1.39700000e+05 -8.14765723e-02
1.39700000e+05 -8.14764843e-02
1.39800000e+05 -8.13543055e-02
1.39800000e+05 -8.13542187e-02
1.39900000e+05 -8.12313502e-02
1.39900000e+05 -8.12312647e-02
1.40000000e+05 -8.11077191e-02
1.40000000e+05 -8.11076349e-02
1.40100000e+05 -8.09834251e-02
1.40100000e+05 -8.09833422e-02
1.40200000e+05 -8.08584812e-02
1.40200000e+05 -8.08583996e-02
1.40300000e+05 -8.07329004e-02
1.40300000e+05 -8.07328201e-02
1.40400000e+05 -8.06066958e-02
1.40400000e+05 -8.06066169e-02
1.40500000e+05 -8.04798806e-02
1.40500000e+05 -8.04798031e-02
1.40600000e+05 -8.03524681e-02
1.40600000e+05 -8.03523920e-02
1.40700000e+05 -8.02244717e-02
1.40700000e+05 -8.02243969e-02
1.40800000e+05 -8.00959047e-02
1.40800000e+05 -8.00958314e-02
1.40900000e+05 -7.99667807e-02
1.40900000e+05 -7.99667087e-02
1.41000000e+05 -7.98371131e-02
1.41000000e+05 -7.98370425e-02
1.41100000e+05 -7.97069155e-02
1.41100000e+05 -7.97068463e-02
1.41200000e+05 -7.95762015e-02
1.41200000e+05 -7.95761337e-02
1.41300000e+05 -7.94449846e-02
1.41300000e+05 -7.94449182e-02
1.41400000e+05 -7.93132786e-02
1.41400000e+05 -7.93132136e-02
1.41500000e+05 -7.91810970e-02
1.41500000e+05 -7.91810335e-02
1.41600000e+05 -7.90484537e-02
1.41600000e+05 -7.90483916e-02
1.41700000e+05 -7.89153622e-02
1.41700000e+05 -7.89153015e-02
1.41800000e+05 -7.87818362e-02
1.41800000e+05 -7.87817770e-02
1.41900000e+05 -7.86478895e-02
1.41900000e+05 -7.86478317e-02
1.42000000e+05 -7.85135356e-02
1.42000000e+05 -7.85134793e-02
1.42100000e+05 -7.83787884e-02
1.42100000e+05 -7.83787335e-02
1.42200000e+05 -7.82436614e-02
1.42200000e+05 -7.82436080e-02
1.42300000e+05 -7.81081682e-02
1.42300000e+05 -7.81081162e-02
1.42400000e+05 -7.79723224e-02
1.42400000e+05 -7.79722719e-02
1.42500000e+05 -7.78361377e-02
1.42500000e+05 -7.78360886e-02
1.42600000e+05 -7.76996275e-02
1.42600000e+05 -7.76995799e-02
1.42700000e+05 -7.75628053e-02
1.42700000e+05 -7.75627591e-02
1.42800000e+05 -7.74256846e-02
1.42800000e+05 -7.74256398e-02
1.42900000e+05 -7.72882787e-02
1.42900000e+05 -7.72882354e-02
1.43000000e+05 -7.71506009e-02
1.43000000e+05 -7.71505591e-02
1.43100000e+05 -7.70126647e-02
1.43100000e+05 -7.70126242e-02
1.43200000e+05 -7.68744831e-02
1.43200000e+05 -7.68744440e-02
1.43300000e+05 -7.67360692e-02
1.43300000e+05 -7.67360316e-02
1.43400000e+05 -7.65974363e-02
1.43400000e+05 -7.65974001e-02
1.43500000e+05 -7.64585972e-02
1.43500000e+05 -7.64585624e-02
1.43600000e+05 -7.63195649e-02
1.43600000e+05 -7.63195315e-02
1.43700000e+05 -7.61803522e-02
1.43700000e+05 -7.61803202e-02
1.43800000e+05 -7.60409719e-02
1.43800000e+05 -7.60409413e-02
1.43900000e+05 -7.59014366e-02
1.43900000e+05 -7.59014074e-02
1.44000000e+05 -7.57617589e-02
1.44000000e+05 -7.57617310e-02
1.44100000e+05 -7.56219513e-02
1.44100000e+05 -7.56219248e-02
1.44200000e+05 -7.54820261e-02
1.44200000e+05 -7.54820009e-02
1.44300000e+05 -7.53419956e-02
1.44300000e+05 -7.53419718e-02
1.44400000e+05 -7.52018720e-02
1.44400000e+05 -7.52018495e-02
1.44500000e+05 -7.50616674e-02
1.44500000e+05 -7.50616462e-02
1.44600000e+05 -7.49213936e-02
1.44600000e+05 -7.49213738e-02
1.44700000e+05 -7.47810626e-02
1.44700000e+05 -7.47810441e-02
1.44800000e+05 -7.46406860e-02
1.44800000e+05 -7.46406688e-02
1.44900000e+05 -7.45002755e-02
1.44900000e+05 -7.45002596e-02
1.45000000e+05 -7.43598426e-02
1.45000000e+05 -7.43598279e-02
1.45100000e+05 -7.42193986e-02
1.45100000e+05 -7.42193852e-02
1.45200000e+05 -7.40789547e-02
1.45200000e+05 -7.40789426e-02
1.45300000e+05 -7.39385221e-02
1.45300000e+05 -7.39385112e-02
1.45400000e+05 -7.37981118e-02
1.45400000e+05 -7.37981021e-02
1.45500000e+05 -7.36577346e-02
1.45500000e+05 -7.36577261e-02
1.45600000e+05 -7.35174012e-02
1.45600000e+05 -7.35173939e-02
1.45700000e+05 -7.33771223e-02
1.45700000e+05 -7.33771162e-02
1.45800000e+05 -7.32369082e-02
1.45800000e+05 -7.32369033e-02
1.45900000e+05 -7.30967693e-02
1.45900000e+05 -7.30967655e-02
1.46000000e+05 -7.29567158e-02
1.46000000e+05 -7.29567132e-02
1.46100000e+05 -7.28167577e-02
1.46100000e+05 -7.28167562e-02
1.46200000e+05 -7.26769049e-02
1.46200000e+05 -7.26769046e-02
1.46300000e+05 -7.25371672e-02
1.46300000e+05 -7.25371680e-02
1.46400000e+05 -7.23975542e-02
1.46400000e+05 -7.23975560e-02
1.46500000e+05 -7.22580754e-02
1.46500000e+05 -7.22580783e-02
1.46600000e+05 -7.21187401e-02
1.46600000e+05 -7.21187441e-02
1.46700000e+05 -7.19795575e-02
1.46700000e+05 -7.19795625e-02
1.46800000e+05 -7.18405367e-02
1.46800000e+05 -7.18405427e-02
1.46900000e+05 -7.17016865e-02
1.46900000e+05 -7.17016935e-02
1.47000000e+05 -7.15630157e-02
1.47000000e+05 -7.15630238e-02
1.47100000e+05 -7.14245330e-02
1.47100000e+05 -7.14245420e-02
1.47200000e+05 -7.12862467e-02
1.47200000e+05 -7.12862567e-02
1.47300000e+05 -7.11481653e-02
1.47300000e+05 -7.11481763e-02
1.47400000e+05 -7.10102968e-02
1.47400000e+05 -7.10103087e-02
1.47500000e+05 -7.08726494e-02
1.47500000e+05 -7.08726622e-02
1.47600000e+05 -7.07352309e-02
1.47600000e+05 -7.07352446e-02
1.47700000e+05 -7.05980490e-02
1.47700000e+05 -7.05980636e-02
1.47800000e+05 -7.04611113e-02
1.47800000e+05 -7.04611268e-02
1.47900000e+05 -7.03244253e-02
1.47900000e+05 -7.03244417e-02
1.48000000e+05 -7.01879982e-02
1.48000000e+05 -7.01880155e-02
1.48100000e+05 -7.00518373e-02
1.48100000e+05 -7.00518554e-02
1.48200000e+05 -6.99159495e-02
1.48200000e+05 -6.99159684e-02
1.48300000e+05 -6.97803417e-02
1.48300000e+05 -6.97803614e-02
1.48400000e+05 -6.96450206e-02
1.48400000e+05 -6.96450411e-02
1.48500000e+05 -6.95099928e-02
1.48500000e+05 -6.95100140e-02
1.48600000e+05 -6.93752646e-02
1.48600000e+05 -6.93752866e-02
1.48700000e+05 -6.92408424e-02
1.48700000e+05 -6.92408652e-02
1.48800000e+05 -6.91067323e-02
1.48800000e+05 -6.91067558e-02
1.48900000e+05 -6.89729403e-02
1.48900000e+05 -6.89729646e-02
1.49000000e+05 -6.88394723e-02
1.49000000e+05 -6.88394973e-02
1.49100000e+05 -6.87063340e-02
1.49100000e+05 -6.87063596e-02
1.49200000e+05 -6.85735310e-02
1.49200000e+05 -6.85735572e-02
1.49300000e+05 -6.84410686e-02
1.49300000e+05 -6.84410956e-02
1.49400000e+05 -6.83089523e-02
1.49400000e+05 -6.83089799e-02
1.49500000e+05 -6.81771872e-02
1.49500000e+05 -6.81772154e-02
1.49600000e+05 -6.80457782e-02
1.49600000e+05 -6.80458070e-02
1.49700000e+05 -6.79147304e-02
1.49700000e+05 -6.79147598e-02
1.49800000e+05 -6.77840485e-02
1.49800000e+05 -6.77840784e-02
1.49900000e+05 -6.76537370e-02
1.49900000e+05 -6.76537676e-02
1.50000000e+05 -6.75238006e-02
1.50000000e+05 -6.75238317e-02
1.50100000e+05 -6.73942435e-02
1.50100000e+05 -6.73942751e-02
1.50200000e+05 -6.72650700e-02
1.50200000e+05 -6.72651022e-02
1.50300000e+05 -6.71362843e-02
1.50300000e+05 -6.71363170e-02
1.50400000e+05 -6.70078903e-02
1.50400000e+05 -6.70079235e-02
1.50500000e+05 -6.68798919e-02
1.50500000e+05 -6.68799256e-02
1.50600000e+05 -6.67522929e-02
1.50600000e+05 -6.67523270e-02
1.50700000e+05 -6.66250968e-02
1.50700000e+05 -6.66251314e-02
1.50800000e+05 -6.64983072e-02
1.50800000e+05 -6.64983422e-02
1.50900000e+05 -6.63719274e-02
1.50900000e+05 -6.63719628e-02
1.51000000e+05 -6.62459606e-02
1.51000000e+05 -6.62459965e-02
1.51100000e+05 -6.61204102e-02
1.51100000e+05 -6.61204465e-02
1.51200000e+05 -6.59952790e-02
1.51200000e+05 -6.59953156e-02
1.51300000e+05 -6.58705699e-02
1.51300000e+05 -6.58706070e-02
1.51400000e+05 -6.57462859e-02
1.51400000e+05 -6.57463233e-02
1.51500000e+05 -6.56224295e-02
1.51500000e+05 -6.56224673e-02
1.51600000e+05 -6.54990034e-02
1.51600000e+05 -6.54990416e-02
1.51700000e+05 -6.53760100e-02
1.51700000e+05 -6.53760485e-02
1.51800000e+05 -6.52534518e-02
1.51800000e+05 -6.52534906e-02
1.51900000e+05 -6.51313309e-02
1.51900000e+05 -6.51313700e-02
1.52000000e+05 -6.50096495e-02
1.52000000e+05 -6.50096889e-02
1.52100000e+05 -6.48884097e-02
1.52100000e+05 -6.48884494e-02
1.52200000e+05 -6.47676135e-02
1.52200000e+05 -6.47676535e-02
1.52300000e+05 -6.46472627e-02
1.52300000e+05 -6.46473029e-02
1.52400000e+05 -6.45273591e-02
1.52400000e+05 -6.45273996e-02
1.52500000e+05 -6.44079043e-02
1.52500000e+05 -6.44079450e-02
1.52600000e+05 -6.42888999e-02
1.52600000e+05 -6.42889409e-02
1.52700000e+05 -6.41703475e-02
1.52700000e+05 -6.41703887e-02
1.52800000e+05 -6.40522483e-02
1.52800000e+05 -6.40522897e-02
1.52900000e+05 -6.39346038e-02
1.52900000e+05 -6.39346454e-02
1.53000000e+05 -6.38174150e-02
1.53000000e+05 -6.38174568e-02
1.53100000e+05 -6.37006833e-02
1.53100000e+05 -6.37007253e-02
1.53200000e+05 -6.35844095e-02
1.53200000e+05 -6.35844517e-02
1.53300000e+05 -6.34685948e-02
1.53300000e+05 -6.34686371e-02
1.53400000e+05 -6.33532398e-02
1.53400000e+05 -6.33532823e-02
1.53500000e+05 -6.32383456e-02
1.53500000e+05 -6.32383882e-02
1.53600000e+05 -6.31239127e-02
1.53600000e+05 -6.31239554e-02
1.53700000e+05 -6.30099418e-02
1.53700000e+05 -6.30099847e-02
1.53800000e+05 -6.28964335e-02
1.53800000e+05 -6.28964766e-02
1.53900000e+05 -6.27833884e-02
1.53900000e+05 -6.27834315e-02
1.54000000e+05 -6.26708067e-02
1.54000000e+05 -6.26708499e-02
1.54100000e+05 -6.25586889e-02
1.54100000e+05 -6.25587323e-02
1.54200000e+05 -6.24470353e-02
1.54200000e+05 -6.24470787e-02
1.54300000e+05 -6.23358460e-02
1.54300000e+05 -6.23358895e-02
1.54400000e+05 -6.22251212e-02
1.54400000e+05 -6.22251648e-02
1.54500000e+05 -6.21148611e-02
1.54500000e+05 -6.21149048e-02
1.54600000e+05 -6.20050652e-02
1.54600000e+05 -6.20051083e-02
1.54700000e+05 -6.18957351e-02
1.54700000e+05 -6.18957821e-02
1.54800000e+05 -6.17868630e-02
1.54800000e+05 -6.17868888e-02
1.54900000e+05 -6.16784902e-02
1.54900000e+05 -6.16786409e-02
1.55000000e+05 -6.15703881e-02
1.55000000e+05 -6.15702420e-02
1.55100000e+05 -6.14625255e-02
1.55100000e+05 -6.14626761e-02
1.55200000e+05 -6.13558849e-02
1.55200000e+05 -6.13559109e-02
1.55300000e+05 -6.12496693e-02
1.55300000e+05 -6.12497162e-02
1.55400000e+05 -6.11440875e-02
1.55400000e+05 -6.11441305e-02
1.55500000e+05 -6.10391005e-02
1.55500000e+05 -6.10391442e-02
1.55600000e+05 -6.09347126e-02
1.55600000e+05 -6.09347560e-02
1.55700000e+05 -6.08309198e-02
1.55700000e+05 -6.08309632e-02
1.55800000e+05 -6.07277198e-02
1.55800000e+05 -6.07277631e-02
1.55900000e+05 -6.06251101e-02
1.55900000e+05 -6.06251533e-02
1.56000000e+05 -6.05230878e-02
1.56000000e+05 -6.05231309e-02
1.56100000e+05 -6.04216503e-02
1.56100000e+05 -6.04216933e-02
1.56200000e+05 -6.03207947e-02
1.56200000e+05 -6.03208376e-02
1.56300000e+05 -6.02205183e-02
1.56300000e+05 -6.02205610e-02
1.56400000e+05 -6.01208181e-02
1.56400000e+05 -6.01208607e-02
1.56500000e+05 -6.00216912e-02
1.56500000e+05 -6.00217336e-02
1.56600000e+05 -5.99231346e-02
1.56600000e+05 -5.99231769e-02
1.56700000e+05 -5.98251453e-02
1.56700000e+05 -5.98251873e-02
1.56800000e+05 -5.97277200e-02
1.56800000e+05 -5.97277619e-02
1.56900000e+05 -5.96308558e-02
1.56900000e+05 -5.96308975e-02
1.57000000e+05 -5.95345494e-02
1.57000000e+05 -5.95345909e-02
1.57100000e+05 -5.94387974e-02
1.57100000e+05 -5.94388388e-02
1.57200000e+05 -5.93435967e-02
1.57200000e+05 -5.93436378e-02
1.57300000e+05 -5.92489438e-02
1.57300000e+05 -5.92489847e-02
1.57400000e+05 -5.91548352e-02
1.57400000e+05 -5.91548759e-02
1.57500000e+05 -5.90612676e-02
1.57500000e+05 -5.90613080e-02
1.57600000e+05 -5.89682373e-02
1.57600000e+05 -5.89682775e-02
1.57700000e+05 -5.88757407e-02
1.57700000e+05 -5.88757807e-02
1.57800000e+05 -5.87837743e-02
1.57800000e+05 -5.87838140e-02
1.57900000e+05 -5.86923343e-02
1.57900000e+05 -5.86923737e-02
1.58000000e+05 -5.86014169e-02
1.58000000e+05 -5.86014561e-02
1.58100000e+05 -5.85110184e-02
1.58100000e+05 -5.85110573e-02
1.58200000e+05 -5.84211348e-02
1.58200000e+05 -5.84211734e-02
1.58300000e+05 -5.83317624e-02
1.58300000e+05 -5.83318007e-02
1.58400000e+05 -5.82428971e-02
1.58400000e+05 -5.82429351e-02
1.58500000e+05 -5.81545349e-02
1.58500000e+05 -5.81545726e-02
1.58600000e+05 -5.80666719e-02
1.58600000e+05 -5.80667093e-02
1.58700000e+05 -5.79793039e-02
1.58700000e+05 -5.79793410e-02
1.58800000e+05 -5.78924269e-02
1.58800000e+05 -5.78924636e-02
1.58900000e+05 -5.78060368e-02
1.58900000e+05 -5.78060732e-02
1.59000000e+05 -5.77201293e-02
1.59000000e+05 -5.77201654e-02
1.59100000e+05 -5.76347004e-02
1.59100000e+05 -5.76347361e-02
1.59200000e+05 -5.75497458e-02
1.59200000e+05 -5.75497812e-02
1.59300000e+05 -5.74652613e-02
1.59300000e+05 -5.74652963e-02
1.59400000e+05 -5.73812428e-02
1.59400000e+05 -5.73812774e-02
1.59500000e+05 -5.72976859e-02
1.59500000e+05 -5.72977202e-02
1.59600000e+05 -5.72145866e-02
1.59600000e+05 -5.72146205e-02
1.59700000e+05 -5.71319405e-02
1.59700000e+05 -5.71319741e-02
1.59800000e+05 -5.70497435e-02
1.59800000e+05 -5.70497768e-02
1.59900000e+05 -5.69679915e-02
1.59900000e+05 -5.69680244e-02
1.60000000e+05 -5.68866802e-02
1.60000000e+05 -5.68867127e-02
1.60100000e+05 -5.68058056e-02
1.60100000e+05 -5.68058377e-02
1.60200000e+05 -5.67253635e-02
1.60200000e+05 -5.67253953e-02
1.60300000e+05 -5.66453499e-02
1.60300000e+05 -5.66453813e-02
1.60400000e+05 -5.65657608e-02
1.60400000e+05 -5.65657919e-02
1.60500000e+05 -5.64865922e-02
1.60500000e+05 -5.64866230e-02
1.60600000e+05 -5.64078403e-02
1.60600000e+05 -5.64078707e-02
1.60700000e+05 -5.63295011e-02
1.60700000e+05 -5.63295312e-02
1.60800000e+05 -5.62515709e-02
1.60800000e+05 -5.62516007e-02
1.60900000e+05 -5.61740461e-02
1.60900000e+05 -5.61740755e-02
1.61000000e+05 -5.60969228e-02
1.61000000e+05 -5.60969520e-02
1.61100000e+05 -5.60201977e-02
1.61100000e+05 -5.60202265e-02
1.61200000e+05 -5.59438671e-02
1.61200000e+05 -5.59438957e-02
1.61300000e+05 -5.58679278e-02
1.61300000e+05 -5.58679560e-02
1.61400000e+05 -5.57923762e-02
1.61400000e+05 -5.57924043e-02
1.61500000e+05 -5.57172094e-02
1.61500000e+05 -5.57172371e-02
1.61600000e+05 -5.56424240e-02
1.61600000e+05 -5.56424515e-02
1.61700000e+05 -5.55680171e-02
1.61700000e+05 -5.55680443e-02
1.61800000e+05 -5.54939856e-02
1.61800000e+05 -5.54940127e-02
1.61900000e+05 -5.54203268e-02
1.61900000e+05 -5.54203536e-02
1.62000000e+05 -5.53470379e-02
1.62000000e+05 -5.53470645e-02
1.62100000e+05 -5.52741161e-02
1.62100000e+05 -5.52741425e-02
1.62200000e+05 -5.52015590e-02
1.62200000e+05 -5.52015852e-02
1.62300000e+05 -5.51293640e-02
1.62300000e+05 -5.51293900e-02
1.62400000e+05 -5.50575287e-02
1.62400000e+05 -5.50575546e-02
1.62500000e+05 -5.49860509e-02
1.62500000e+05 -5.49860766e-02
1.62600000e+05 -5.49149283e-02
1.62600000e+05 -5.49149539e-02
1.62700000e+05 -5.48441588e-02
1.62700000e+05 -5.48441843e-02
1.62800000e+05 -5.47737405e-02
1.62800000e+05 -5.47737658e-02
1.62900000e+05 -5.47036713e-02
1.62900000e+05 -5.47036965e-02
1.63000000e+05 -5.46339494e-02
1.63000000e+05 -5.46339745e-02
1.63100000e+05 -5.45645731e-02
1.63100000e+05 -5.45645981e-02
1.63200000e+05 -5.44955405e-02
1.63200000e+05 -5.44955654e-02
1.63300000e+05 -5.44268501e-02
1.63300000e+05 -5.44268749e-02
1.63400000e+05 -5.43585003e-02
1.63400000e+05 -5.43585251e-02
1.63500000e+05 -5.42904896e-02
1.63500000e+05 -5.42905143e-02
1.63600000e+05 -5.42228166e-02
1.63600000e+05 -5.42228412e-02
1.63700000e+05 -5.41554798e-02
1.63700000e+05 -5.41555044e-02
1.63800000e+05 -5.40884780e-02
1.63800000e+05 -5.40885025e-02
1.63900000e+05 -5.40218098e-02
1.63900000e+05 -5.40218343e-02
1.64000000e+05 -5.39554740e-02
1.64000000e+05 -5.39554985e-02
1.64100000e+05 -5.38894694e-02
1.64100000e+05 -5.38894938e-02
1.64200000e+05 -5.38237948e-02
1.64200000e+05 -5.38238192e-02
1.64300000e+05 -5.37584491e-02
1.64300000e+05 -5.37584735e-02
1.64400000e+05 -5.36934312e-02
1.64400000e+05 -5.36934556e-02
1.64500000e+05 -5.36287399e-02
1.64500000e+05 -5.36287643e-02
1.64600000e+05 -5.35643743e-02
1.64600000e+05 -5.35643986e-02
1.64700000e+05 -5.35003332e-02
1.64700000e+05 -5.35003575e-02
1.64800000e+05 -5.34366156e-02
1.64800000e+05 -5.34366399e-02
1.64900000e+05 -5.33732205e-02
1.64900000e+05 -5.33732448e-02
1.65000000e+05 -5.33101468e-02
1.65000000e+05 -5.33101711e-02
1.65100000e+05 -5.32473935e-02
1.65100000e+05 -5.32474178e-02
1.65200000e+05 -5.31849596e-02
1.65200000e+05 -5.31849838e-02
1.65300000e+05 -5.31228440e-02
1.65300000e+05 -5.31228682e-02
1.65400000e+05 -5.30610457e-02
1.65400000e+05 -5.30610699e-02
1.65500000e+05 -5.29995636e-02
1.65500000e+05 -5.29995878e-02
1.65600000e+05 -5.29383966e-02
1.65600000e+05 -5.29384208e-02
1.65700000e+05 -5.28775438e-02
1.65700000e+05 -5.28775679e-02
1.65800000e+05 -5.28170039e-02
1.65800000e+05 -5.28170280e-02
1.65900000e+05 -5.27567758e-02
1.65900000e+05 -5.27567999e-02
1.66000000e+05 -5.26968585e-02
1.66000000e+05 -5.26968825e-02
1.66100000e+05 -5.26372507e-02
1.66100000e+05 -5.26372747e-02
1.66200000e+05 -5.25779513e-02
1.66200000e+05 -5.25779753e-02
1.66300000e+05 -5.25189591e-02
1.66300000e+05 -5.25189830e-02
1.66400000e+05 -5.24602728e-02
1.66400000e+05 -5.24602967e-02
1.66500000e+05 -5.24018912e-02
1.66500000e+05 -5.24019151e-02
1.66600000e+05 -5.23438131e-02
1.66600000e+05 -5.23438369e-02
1.66700000e+05 -5.22860371e-02
1.66700000e+05 -5.22860608e-02
1.66800000e+05 -5.22285620e-02
1.66800000e+05 -5.22285856e-02
1.66900000e+05 -5.21713863e-02
1.66900000e+05 -5.21714099e-02
1.67000000e+05 -5.21145087e-02
1.67000000e+05 -5.21145322e-02
1.67100000e+05 -5.20579278e-02
1.67100000e+05 -5.20579513e-02
1.67200000e+05 -5.20016423e-02
1.67200000e+05 -5.20016657e-02
1.67300000e+05 -5.19456506e-02
1.67300000e+05 -5.19456739e-02
1.67400000e+05 -5.18899514e-02
1.67400000e+05 -5.18899746e-02
1.67500000e+05 -5.18345431e-02
1.67500000e+05 -5.18345662e-02
1.67600000e+05 -5.17794242e-02
1.67600000e+05 -5.17794473e-02
1.67700000e+05 -5.17245933e-02
1.67700000e+05 -5.17246163e-02
1.67800000e+05 -5.16700488e-02
1.67800000e+05 -5.16700717e-02
1.67900000e+05 -5.16157891e-02
1.67900000e+05 -5.16158119e-02
1.68000000e+05 -5.15618128e-02
1.68000000e+05 -5.15618354e-02
1.68100000e+05 -5.15081181e-02
1.68100000e+05 -5.15081407e-02
1.68200000e+05 -5.14547036e-02
1.68200000e+05 -5.14547260e-02
1.68300000e+05 -5.14015676e-02
1.68300000e+05 -5.14015899e-02
1.68400000e+05 -5.13487085e-02
1.68400000e+05 -5.13487307e-02
1.68500000e+05 -5.12961247e-02
1.68500000e+05 -5.12961468e-02
1.68600000e+05 -5.12438145e-02
1.68600000e+05 -5.12438365e-02
1.68700000e+05 -5.11917763e-02
1.68700000e+05 -5.11917982e-02
1.68800000e+05 -5.11400085e-02
1.68800000e+05 -5.11400303e-02
1.68900000e+05 -5.10885094e-02
1.68900000e+05 -5.10885310e-02
1.69000000e+05 -5.10372773e-02
1.69000000e+05 -5.10372989e-02
1.69100000e+05 -5.09863106e-02
1.69100000e+05 -5.09863321e-02
1.69200000e+05 -5.09356077e-02
1.69200000e+05 -5.09356290e-02
1.69300000e+05 -5.08851668e-02
1.69300000e+05 -5.08851880e-02
1.69400000e+05 -5.08349863e-02
1.69400000e+05 -5.08350073e-02
1.69500000e+05 -5.07850645e-02
1.69500000e+05 -5.07850854e-02
1.69600000e+05 -5.07353998e-02
1.69600000e+05 -5.07354206e-02
1.69700000e+05 -5.06859905e-02
1.69700000e+05 -5.06860112e-02
1.69800000e+05 -5.06368349e-02
1.69800000e+05 -5.06368555e-02
1.69900000e+05 -5.05879314e-02
1.69900000e+05 -5.05879519e-02
1.70000000e+05 -5.05392784e-02
1.70000000e+05 -5.05392988e-02
1.70100000e+05 -5.04908742e-02
1.70100000e+05 -5.04908944e-02
1.70200000e+05 -5.04427171e-02
1.70200000e+05 -5.04427372e-02
1.70300000e+05 -5.03948055e-02
1.70300000e+05 -5.03948255e-02
1.70400000e+05 -5.03471379e-02
1.70400000e+05 -5.03471578e-02
1.70500000e+05 -5.02997125e-02
1.70500000e+05 -5.02997323e-02
1.70600000e+05 -5.02525278e-02
1.70600000e+05 -5.02525474e-02
1.70700000e+05 -5.02055821e-02
1.70700000e+05 -5.02056016e-02
1.70800000e+05 -5.01588739e-02
1.70800000e+05 -5.01588933e-02
1.70900000e+05 -5.01124016e-02
1.70900000e+05 -5.01124208e-02
1.71000000e+05 -5.00661635e-02
1.71000000e+05 -5.00661827e-02
1.71100000e+05 -5.00201582e-02
1.71100000e+05 -5.00201772e-02
1.71200000e+05 -4.99743841e-02
1.71200000e+05 -4.99744030e-02
1.71300000e+05 -4.99288395e-02
1.71300000e+05 -4.99288583e-02
1.71400000e+05 -4.98835230e-02
1.71400000e+05 -4.98835417e-02
1.71500000e+05 -4.98384331e-02
1.71500000e+05 -4.98384516e-02
1.71600000e+05 -4.97935681e-02
1.71600000e+05 -4.97935866e-02
1.71700000e+05 -4.97489267e-02
1.71700000e+05 -4.97489450e-02
1.71800000e+05 -4.97045072e-02
1.71800000e+05 -4.97045254e-02
1.71900000e+05 -4.96603082e-02
1.71900000e+05 -4.96603264e-02
1.72000000e+05 -4.96163283e-02
1.72000000e+05 -4.96163463e-02
1.72100000e+05 -4.95725659e-02
1.72100000e+05 -4.95725838e-02
1.72200000e+05 -4.95290196e-02
1.72200000e+05 -4.95290374e-02
1.72300000e+05 -4.94856878e-02
1.72300000e+05 -4.94857055e-02
1.72400000e+05 -4.94425693e-02
1.72400000e+05 -4.94425869e-02
1.72500000e+05 -4.93996625e-02
1.72500000e+05 -4.93996800e-02
1.72600000e+05 -4.93569661e-02
1.72600000e+05 -4.93569835e-02
1.72700000e+05 -4.93144786e-02
1.72700000e+05 -4.93144958e-02
1.72800000e+05 -4.92721985e-02
1.72800000e+05 -4.92722157e-02
1.72900000e+05 -4.92301246e-02
1.72900000e+05 -4.92301417e-02
1.73000000e+05 -4.91882554e-02
1.73000000e+05 -4.91882724e-02
1.73100000e+05 -4.91465896e-02
1.73100000e+05 -4.91466065e-02
1.73200000e+05 -4.91051258e-02
1.73200000e+05 -4.91051426e-02
1.73300000e+05 -4.90638626e-02
1.73300000e+05 -4.90638793e-02
1.73400000e+05 -4.90227987e-02
1.73400000e+05 -4.90228153e-02
1.73500000e+05 -4.89819328e-02
1.73500000e+05 -4.89819493e-02
1.73600000e+05 -4.89412635e-02
1.73600000e+05 -4.89412799e-02
1.73700000e+05 -4.89007896e-02
1.73700000e+05 -4.89008058e-02
1.73800000e+05 -4.88605096e-02
1.73800000e+05 -4.88605258e-02
1.73900000e+05 -4.88204224e-02
1.73900000e+05 -4.88204385e-02
1.74000000e+05 -4.87805266e-02
1.74000000e+05 -4.87805425e-02
1.74100000e+05 -4.87408209e-02
1.74100000e+05 -4.87408368e-02
1.74200000e+05 -4.87013041e-02
1.74200000e+05 -4.87013199e-02
1.74300000e+05 -4.86619749e-02
1.74300000e+05 -4.86619906e-02
1.74400000e+05 -4.86228321e-02
1.74400000e+05 -4.86228477e-02
1.74500000e+05 -4.85838744e-02
1.74500000e+05 -4.85838899e-02
1.74600000e+05 -4.85451006e-02
1.74600000e+05 -4.85451160e-02
1.74700000e+05 -4.85065094e-02
1.74700000e+05 -4.85065248e-02
1.74800000e+05 -4.84680997e-02
1.74800000e+05 -4.84681150e-02
1.74900000e+05 -4.84298702e-02
1.74900000e+05 -4.84298854e-02
1.75000000e+05 -4.83918197e-02
1.75000000e+05 -4.83918348e-02
1.75100000e+05 -4.83539471e-02
1.75100000e+05 -4.83539621e-02
1.75200000e+05 -4.83162511e-02
1.75200000e+05 -4.83162660e-02
1.75300000e+05 -4.82787306e-02
1.75300000e+05 -4.82787455e-02
1.75400000e+05 -4.82413844e-02
1.75400000e+05 -4.82413992e-02
1.75500000e+05 -4.82042114e-02
1.75500000e+05 -4.82042261e-02
1.75600000e+05 -4.81672104e-02
1.75600000e+05 -4.81672249e-02
1.75700000e+05 -4.81303802e-02
1.75700000e+05 -4.81303947e-02
1.75800000e+05 -4.80937197e-02
1.75800000e+05 -4.80937341e-02
1.75900000e+05 -4.80572278e-02
1.75900000e+05 -4.80572422e-02
1.76000000e+05 -4.80209034e-02
1.76000000e+05 -4.80209177e-02
1.76100000e+05 -4.79847454e-02
1.76100000e+05 -4.79847596e-02
1.76200000e+05 -4.79487526e-02
1.76200000e+05 -4.79487668e-02
1.76300000e+05 -4.79129241e-02
1.76300000e+05 -4.79129381e-02
1.76400000e+05 -4.78772586e-02
1.76400000e+05 -4.78772725e-02
1.76500000e+05 -4.78417550e-02
1.76500000e+05 -4.78417689e-02
1.76600000e+05 -4.78064125e-02
1.76600000e+05 -4.78064263e-02
1.76700000e+05 -4.77712298e-02
1.76700000e+05 -4.77712435e-02
1.76800000e+05 -4.77362059e-02
1.76800000e+05 -4.77362195e-02
1.76900000e+05 -4.77013398e-02
1.76900000e+05 -4.77013533e-02
1.77000000e+05 -4.76666304e-02
1.77000000e+05 -4.76666439e-02
1.77100000e+05 -4.76320767e-02
1.77100000e+05 -4.76320901e-02
1.77200000e+05 -4.75976776e-02
1.77200000e+05 -4.75976910e-02
1.77300000e+05 -4.75634323e-02
1.77300000e+05 -4.75634455e-02
1.77400000e+05 -4.75293395e-02
1.77400000e+05 -4.75293527e-02
1.77500000e+05 -4.74953984e-02
1.77500000e+05 -4.74954116e-02
1.77600000e+05 -4.74616080e-02
1.77600000e+05 -4.74616210e-02
1.77700000e+05 -4.74279672e-02
1.77700000e+05 -4.74279802e-02
1.77800000e+05 -4.73944750e-02
1.77800000e+05 -4.73944880e-02
1.77900000e+05 -4.73611306e-02
1.77900000e+05 -4.73611435e-02
1.78000000e+05 -4.73279329e-02
1.78000000e+05 -4.73279457e-02
1.78100000e+05 -4.72948810e-02
1.78100000e+05 -4.72948937e-02
1.78200000e+05 -4.72619739e-02
1.78200000e+05 -4.72619865e-02
1.78300000e+05 -4.72292107e-02
1.78300000e+05 -4.72292232e-02
1.78400000e+05 -4.71965904e-02
1.78400000e+05 -4.71966029e-02
1.78500000e+05 -4.71641121e-02
1.78500000e+05 -4.71641245e-02
1.78600000e+05 -4.71317749e-02
1.78600000e+05 -4.71317873e-02
1.78700000e+05 -4.70995778e-02
1.78700000e+05 -4.70995901e-02
1.78800000e+05 -4.70675200e-02
1.78800000e+05 -4.70675323e-02
1.78900000e+05 -4.70356006e-02
1.78900000e+05 -4.70356128e-02
1.79000000e+05 -4.70038186e-02
1.79000000e+05 -4.70038307e-02
1.79100000e+05 -4.69721731e-02
1.79100000e+05 -4.69721852e-02
1.79200000e+05 -4.69406633e-02
1.79200000e+05 -4.69406753e-02
1.79300000e+05 -4.69092884e-02
1.79300000e+05 -4.69093003e-02
1.79400000e+05 -4.68780473e-02
1.79400000e+05 -4.68780592e-02
1.79500000e+05 -4.68469393e-02
1.79500000e+05 -4.68469511e-02
1.79600000e+05 -4.68159635e-02
1.79600000e+05 -4.68159753e-02
1.79700000e+05 -4.67851191e-02
1.79700000e+05 -4.67851307e-02
1.79800000e+05 -4.67544051e-02
1.79800000e+05 -4.67544167e-02
1.79900000e+05 -4.67238208e-02
1.79900000e+05 -4.67238324e-02
1.80000000e+05 -4.66933654e-02
1.80000000e+05 -4.66933769e-02
1.80100000e+05 -4.66630379e-02
1.80100000e+05 -4.66630494e-02
1.80200000e+05 -4.66328376e-02
1.80200000e+05 -4.66328490e-02
1.80300000e+05 -4.66027637e-02
1.80300000e+05 -4.66027751e-02
1.80400000e+05 -4.65728154e-02
1.80400000e+05 -4.65728267e-02
1.80500000e+05 -4.65429918e-02
1.80500000e+05 -4.65430030e-02
1.80600000e+05 -4.65132922e-02
1.80600000e+05 -4.65133033e-02
1.80700000e+05 -4.64837157e-02
1.80700000e+05 -4.64837268e-02
1.80800000e+05 -4.64542617e-02
1.80800000e+05 -4.64542727e-02
1.80900000e+05 -4.64249292e-02
1.80900000e+05 -4.64249402e-02
1.81000000e+05 -4.63957176e-02
1.81000000e+05 -4.63957286e-02
1.81100000e+05 -4.63666261e-02
1.81100000e+05 -4.63666370e-02
1.81200000e+05 -4.63376539e-02
1.81200000e+05 -4.63376647e-02
1.81300000e+05 -4.63088002e-02
1.81300000e+05 -4.63088110e-02
1.81400000e+05 -4.62800644e-02
1.81400000e+05 -4.62800751e-02
1.81500000e+05 -4.62514456e-02
1.81500000e+05 -4.62514563e-02
1.81600000e+05 -4.62229432e-02
1.81600000e+05 -4.62229538e-02
1.81700000e+05 -4.61945563e-02
1.81700000e+05 -4.61945669e-02
1.81800000e+05 -4.61662844e-02
1.81800000e+05 -4.61662949e-02
1.81900000e+05 -4.61381265e-02
1.81900000e+05 -4.61381370e-02
1.82000000e+05 -4.61100821e-02
1.82000000e+05 -4.61100925e-02
1.82100000e+05 -4.60821505e-02
1.82100000e+05 -4.60821608e-02
1.82200000e+05 -4.60543308e-02
1.82200000e+05 -4.60543411e-02
1.82300000e+05 -4.60266225e-02
1.82300000e+05 -4.60266328e-02
1.82400000e+05 -4.59990248e-02
1.82400000e+05 -4.59990350e-02
1.82500000e+05 -4.59715371e-02
1.82500000e+05 -4.59715472e-02
1.82600000e+05 -4.59441586e-02
1.82600000e+05 -4.59441687e-02
1.82700000e+05 -4.59168887e-02
1.82700000e+05 -4.59168987e-02
1.82800000e+05 -4.58897267e-02
1.82800000e+05 -4.58897366e-02
1.82900000e+05 -4.58626719e-02
1.82900000e+05 -4.58626818e-02
1.83000000e+05 -4.58357237e-02
1.83000000e+05 -4.58357336e-02
1.83100000e+05 -4.58088814e-02
1.83100000e+05 -4.58088912e-02
1.83200000e+05 -4.57821444e-02
1.83200000e+05 -4.57821541e-02
1.83300000e+05 -4.57555119e-02
1.83300000e+05 -4.57555217e-02
1.83400000e+05 -4.57289835e-02
1.83400000e+05 -4.57289932e-02
1.83500000e+05 -4.57025584e-02
1.83500000e+05 -4.57025680e-02
1.83600000e+05 -4.56762360e-02
1.83600000e+05 -4.56762456e-02
1.83700000e+05 -4.56500156e-02
1.83700000e+05 -4.56500252e-02
1.83800000e+05 -4.56238967e-02
1.83800000e+05 -4.56239062e-02
1.83900000e+05 -4.55978787e-02
1.83900000e+05 -4.55978881e-02
1.84000000e+05 -4.55719608e-02
1.84000000e+05 -4.55719702e-02
1.84100000e+05 -4.55461425e-02
1.84100000e+05 -4.55461519e-02
1.84200000e+05 -4.55204233e-02
1.84200000e+05 -4.55204326e-02
1.84300000e+05 -4.54948024e-02
1.84300000e+05 -4.54948117e-02
1.84400000e+05 -4.54692793e-02
1.84400000e+05 -4.54692886e-02
1.84500000e+05 -4.54438534e-02
1.84500000e+05 -4.54438626e-02
1.84600000e+05 -4.54185242e-02
1.84600000e+05 -4.54185333e-02
1.84700000e+05 -4.53932910e-02
1.84700000e+05 -4.53933001e-02
1.84800000e+05 -4.53681532e-02
1.84800000e+05 -4.53681622e-02
1.84900000e+05 -4.53431103e-02
1.84900000e+05 -4.53431193e-02
1.85000000e+05 -4.53181617e-02
1.85000000e+05 -4.53181707e-02
1.85100000e+05 -4.52933068e-02
1.85100000e+05 -4.52933158e-02
1.85200000e+05 -4.52685451e-02
1.85200000e+05 -4.52685540e-02
1.85300000e+05 -4.52438761e-02
1.85300000e+05 -4.52438849e-02
1.85400000e+05 -4.52192991e-02
1.85400000e+05 -4.52193079e-02
1.85500000e+05 -4.51948136e-02
1.85500000e+05 -4.51948223e-02
1.85600000e+05 -4.51704190e-02
1.85600000e+05 -4.51704278e-02
1.85700000e+05 -4.51461149e-02
1.85700000e+05 -4.51461236e-02
1.85800000e+05 -4.51219007e-02
1.85800000e+05 -4.51219093e-02
1.85900000e+05 -4.50977758e-02
1.85900000e+05 -4.50977844e-02
1.86000000e+05 -4.50737397e-02
1.86000000e+05 -4.50737483e-02
1.86100000e+05 -4.50497919e-02
1.86100000e+05 -4.50498004e-02
1.86200000e+05 -4.50259319e-02
1.86200000e+05 -4.50259404e-02
1.86300000e+05 -4.50021591e-02
1.86300000e+05 -4.50021675e-02
1.86400000e+05 -4.49784730e-02
1.86400000e+05 -4.49784814e-02
1.86500000e+05 -4.49548732e-02
1.86500000e+05 -4.49548815e-02
1.86600000e+05 -4.49313590e-02
1.86600000e+05 -4.49313673e-02
1.86700000e+05 -4.49079300e-02
1.86700000e+05 -4.49079383e-02
1.86800000e+05 -4.48845858e-02
1.86800000e+05 -4.48845940e-02
1.86900000e+05 -4.48613257e-02
1.86900000e+05 -4.48613339e-02
1.87000000e+05 -4.48381493e-02
1.87000000e+05 -4.48381575e-02
1.87100000e+05 -4.48150561e-02
1.87100000e+05 -4.48150642e-02
1.87200000e+05 -4.47920456e-02
1.87200000e+05 -4.47920537e-02
1.87300000e+05 -4.47691174e-02
1.87300000e+05 -4.47691254e-02
1.87400000e+05 -4.47462709e-02
1.87400000e+05 -4.47462789e-02
1.87500000e+05 -4.47235056e-02
1.87500000e+05 -4.47235136e-02
1.87600000e+05 -4.47008212e-02
1.87600000e+05 -4.47008291e-02
1.87700000e+05 -4.46782170e-02
1.87700000e+05 -4.46782250e-02
1.87800000e+05 -4.46556927e-02
1.87800000e+05 -4.46557006e-02
1.87900000e+05 -4.46332478e-02
1.87900000e+05 -4.46332557e-02
1.88000000e+05 -4.46108818e-02
1.88000000e+05 -4.46108896e-02
1.88100000e+05 -4.45885942e-02
1.88100000e+05 -4.45886020e-02
1.88200000e+05 -4.45663846e-02
1.88200000e+05 -4.45663924e-02
1.88300000e+05 -4.45442526e-02
1.88300000e+05 -4.45442603e-02
1.88400000e+05 -4.45221976e-02
1.88400000e+05 -4.45222053e-02
1.88500000e+05 -4.45002193e-02
1.88500000e+05 -4.45002269e-02
1.88600000e+05 -4.44783171e-02
1.88600000e+05 -4.44783248e-02
1.88700000e+05 -4.44564907e-02
1.88700000e+05 -4.44564983e-02
1.88800000e+05 -4.44347396e-02
1.88800000e+05 -4.44347472e-02
1.88900000e+05 -4.44130634e-02
1.88900000e+05 -4.44130709e-02
1.89000000e+05 -4.43914615e-02
1.89000000e+05 -4.43914690e-02
1.89100000e+05 -4.43699337e-02
1.89100000e+05 -4.43699412e-02
1.89200000e+05 -4.43484794e-02
1.89200000e+05 -4.43484869e-02
1.89300000e+05 -4.43270983e-02
1.89300000e+05 -4.43271057e-02
1.89400000e+05 -4.43057898e-02
1.89400000e+05 -4.43057972e-02
1.89500000e+05 -4.42845537e-02
1.89500000e+05 -4.42845610e-02
1.89600000e+05 -4.42633894e-02
1.89600000e+05 -4.42633967e-02
1.89700000e+05 -4.42422965e-02
1.89700000e+05 -4.42423038e-02
1.89800000e+05 -4.42212747e-02
1.89800000e+05 -4.42212819e-02
1.89900000e+05 -4.42003235e-02
1.89900000e+05 -4.42003307e-02
1.90000000e+05 -4.41794425e-02
1.90000000e+05 -4.41794497e-02
1.90100000e+05 -4.41586313e-02
1.90100000e+05 -4.41586384e-02
1.90200000e+05 -4.41378895e-02
1.90200000e+05 -4.41378966e-02
1.90300000e+05 -4.41172166e-02
1.90300000e+05 -4.41172237e-02
1.90400000e+05 -4.40966124e-02
1.90400000e+05 -4.40966194e-02
1.90500000e+05 -4.40760763e-02
1.90500000e+05 -4.40760833e-02
1.90600000e+05 -4.40556080e-02
1.90600000e+05 -4.40556150e-02
1.90700000e+05 -4.40352071e-02
1.90700000e+05 -4.40352141e-02
1.90800000e+05 -4.40148733e-02
1.90800000e+05 -4.40148802e-02
1.90900000e+05 -4.39946060e-02
1.90900000e+05 -4.39946129e-02
1.91000000e+05 -4.39744050e-02
1.91000000e+05 -4.39744119e-02
1.91100000e+05 -4.39542698e-02
1.91100000e+05 -4.39542766e-02
1.91200000e+05 -4.39342000e-02
1.91200000e+05 -4.39342069e-02
1.91300000e+05 -4.39141954e-02
1.91300000e+05 -4.39142022e-02
1.91400000e+05 -4.38942554e-02
1.91400000e+05 -4.38942622e-02
1.91500000e+05 -4.38743797e-02
1.91500000e+05 -4.38743865e-02
1.91600000e+05 -4.38545680e-02
1.91600000e+05 -4.38545748e-02
1.91700000e+05 -4.38348199e-02
1.91700000e+05 -4.38348266e-02
1.91800000e+05 -4.38151349e-02
1.91800000e+05 -4.38151416e-02
1.91900000e+05 -4.37955128e-02
1.91900000e+05 -4.37955195e-02
1.92000000e+05 -4.37759532e-02
1.92000000e+05 -4.37759598e-02
1.92100000e+05 -4.37564556e-02
1.92100000e+05 -4.37564622e-02
1.92200000e+05 -4.37370198e-02
1.92200000e+05 -4.37370264e-02
1.92300000e+05 -4.37176454e-02
1.92300000e+05 -4.37176520e-02
1.92400000e+05 -4.36983320e-02
1.92400000e+05 -4.36983385e-02
1.92500000e+05 -4.36790792e-02
1.92500000e+05 -4.36790857e-02
1.92600000e+05 -4.36598868e-02
1.92600000e+05 -4.36598933e-02
1.92700000e+05 -4.36407543e-02
1.92700000e+05 -4.36407607e-02
1.92800000e+05 -4.36216814e-02
1.92800000e+05 -4.36216878e-02
1.92900000e+05 -4.36026677e-02
1.92900000e+05 -4.36026741e-02
1.93000000e+05 -4.35837130e-02
1.93000000e+05 -4.35837194e-02
1.93100000e+05 -4.35648168e-02
1.93100000e+05 -4.35648232e-02
1.93200000e+05 -4.35459788e-02
1.93200000e+05 -4.35459852e-02
1.93300000e+05 -4.35271987e-02
1.93300000e+05 -4.35272051e-02
1.93400000e+05 -4.35084761e-02
1.93400000e+05 -4.35084825e-02
1.93500000e+05 -4.34898108e-02
1.93500000e+05 -4.34898171e-02
1.93600000e+05 -4.34712022e-02
1.93600000e+05 -4.34712085e-02
1.93700000e+05 -4.34526502e-02
1.93700000e+05 -4.34526565e-02
1.93800000e+05 -4.34341544e-02
1.93800000e+05 -4.34341607e-02
1.93900000e+05 -4.34157145e-02
1.93900000e+05 -4.34157207e-02
1.94000000e+05 -4.33973301e-02
1.94000000e+05 -4.33973363e-02
1.94100000e+05 -4.33790008e-02
1.94100000e+05 -4.33790070e-02
1.94200000e+05 -4.33607265e-02
1.94200000e+05 -4.33607326e-02
1.94300000e+05 -4.33425067e-02
1.94300000e+05 -4.33425128e-02
1.94400000e+05 -4.33243411e-02
1.94400000e+05 -4.33243472e-02
1.94500000e+05 -4.33062294e-02
1.94500000e+05 -4.33062355e-02
1.94600000e+05 -4.32881714e-02
1.94600000e+05 -4.32881774e-02
1.94700000e+05 -4.32701665e-02
1.94700000e+05 -4.32701726e-02
1.94800000e+05 -4.32522147e-02
1.94800000e+05 -4.32522207e-02
1.94900000e+05 -4.32343155e-02
1.94900000e+05 -4.32343214e-02
1.95000000e+05 -4.32164686e-02
1.95000000e+05 -4.32164748e-02
1.95100000e+05 -4.31986739e-02
1.95100000e+05 -4.31986797e-02
1.95200000e+05 -4.31809304e-02
1.95200000e+05 -4.31809365e-02
1.95300000e+05 -4.31632387e-02
1.95300000e+05 -4.31632447e-02
1.95400000e+05 -4.31455980e-02
1.95400000e+05 -4.31456039e-02
1.95500000e+05 -4.31280081e-02
1.95500000e+05 -4.31280140e-02
1.95600000e+05 -4.31104686e-02
1.95600000e+05 -4.31104745e-02
1.95700000e+05 -4.30929794e-02
1.95700000e+05 -4.30929853e-02
1.95800000e+05 -4.30755400e-02
1.95800000e+05 -4.30755459e-02
1.95900000e+05 -4.30581502e-02
1.95900000e+05 -4.30581561e-02
1.96000000e+05 -4.30408097e-02
1.96000000e+05 -4.30408156e-02
1.96100000e+05 -4.30235182e-02
1.96100000e+05 -4.30235240e-02
1.96200000e+05 -4.30062754e-02
1.96200000e+05 -4.30062812e-02
1.96300000e+05 -4.29890810e-02
1.96300000e+05 -4.29890868e-02
1.96400000e+05 -4.29719347e-02
1.96400000e+05 -4.29719405e-02
1.96500000e+05 -4.29548362e-02
1.96500000e+05 -4.29548420e-02
1.96600000e+05 -4.29377853e-02
1.96600000e+05 -4.29377910e-02
1.96700000e+05 -4.29207816e-02
1.96700000e+05 -4.29207873e-02
1.96800000e+05 -4.29038249e-02
1.96800000e+05 -4.29038306e-02
1.96900000e+05 -4.28869149e-02
1.96900000e+05 -4.28869206e-02
1.97000000e+05 -4.28700513e-02
1.97000000e+05 -4.28700569e-02
1.97100000e+05 -4.28532338e-02
1.97100000e+05 -4.28532394e-02
1.97200000e+05 -4.28364621e-02
1.97200000e+05 -4.28364677e-02
1.97300000e+05 -4.28197360e-02
1.97300000e+05 -4.28197416e-02
1.97400000e+05 -4.28030552e-02
1.97400000e+05 -4.28030608e-02
1.97500000e+05 -4.27864194e-02
1.97500000e+05 -4.27864250e-02
1.97600000e+05 -4.27698284e-02
1.97600000e+05 -4.27698340e-02
1.97700000e+05 -4.27532818e-02
1.97700000e+05 -4.27532874e-02
1.97800000e+05 -4.27367795e-02
1.97800000e+05 -4.27367850e-02
1.97900000e+05 -4.27203210e-02
1.97900000e+05 -4.27203266e-02
1.98000000e+05 -4.27039063e-02
1.98000000e+05 -4.27039118e-02
1.98100000e+05 -4.26875349e-02
1.98100000e+05 -4.26875404e-02
1.98200000e+05 -4.26712067e-02
1.98200000e+05 -4.26712122e-02
1.98300000e+05 -4.26549213e-02
1.98300000e+05 -4.26549268e-02
1.98400000e+05 -4.26386785e-02
1.98400000e+05 -4.26386840e-02
1.98500000e+05 -4.26224781e-02
1.98500000e+05 -4.26224836e-02
1.98600000e+05 -4.26063198e-02
1.98600000e+05 -4.26063253e-02
1.98700000e+05 -4.25902034e-02
1.98700000e+05 -4.25902088e-02
1.98800000e+05 -4.25741285e-02
1.98800000e+05 -4.25741339e-02
1.98900000e+05 -4.25580949e-02
1.98900000e+05 -4.25581003e-02
1.99000000e+05 -4.25421024e-02
1.99000000e+05 -4.25421078e-02
1.99100000e+05 -4.25261507e-02
1.99100000e+05 -4.25261561e-02
1.99200000e+05 -4.25102396e-02
1.99200000e+05 -4.25102450e-02
1.99300000e+05 -4.24943688e-02
1.99300000e+05 -4.24943742e-02
1.99400000e+05 -4.24785381e-02
1.99400000e+05 -4.24785434e-02
1.99500000e+05 -4.24627472e-02
1.99500000e+05 -4.24627525e-02
1.99600000e+05 -4.24469959e-02
1.99600000e+05 -4.24470012e-02
1.99700000e+05 -4.24312839e-02
1.99700000e+05 -4.24312889e-02
1.99800000e+05 -4.24156112e-02
1.99800000e+05 -4.24156166e-02
1.99900000e+05 -4.23999755e-02
1.99900000e+05 -4.23998821e-02
2.00000000e+05 -4.23844847e-02
2.00000000e+05 -4.23846901e-02


==> MixPlotData/opt_max_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -6.44971900e-01
3.00000000e+04 -6.44980968e-01
3.01000000e+04 -6.70478047e-01
3.01000000e+04 -6.70487485e-01
3.02000000e+04 -6.97227618e-01
3.02000000e+04 -6.97237427e-01
3.03000000e+04 -7.25275608e-01
3.03000000e+04 -7.25285785e-01
3.04000000e+04 -7.54677695e-01
3.04000000e+04 -7.54688236e-01
3.05000000e+04 -7.85489981e-01
3.05000000e+04 -7.85500879e-01
3.06000000e+04 -8.17768704e-01
3.06000000e+04 -8.17779948e-01
3.07000000e+04 -8.51569916e-01
3.07000000e+04 -8.51581493e-01
3.08000000e+04 -8.86949139e-01
3.08000000e+04 -8.86961031e-01
3.09000000e+04 -9.23960996e-01
3.09000000e+04 -9.23973183e-01
3.10000000e+04 -9.62658822e-01
3.10000000e+04 -9.62671280e-01
3.11000000e+04 -1.00309426e+00
3.11000000e+04 -1.00310696e+00
3.12000000e+04 -1.04531687e+00
3.12000000e+04 -1.04532978e+00
3.13000000e+04 -1.08937367e+00
3.13000000e+04 -1.08938676e+00
3.14000000e+04 -1.13530879e+00
3.14000000e+04 -1.13532202e+00
3.15000000e+04 -1.18316303e+00
3.15000000e+04 -1.18317636e+00
3.16000000e+04 -1.23297352e+00
3.16000000e+04 -1.23298690e+00
3.17000000e+04 -1.28477336e+00
3.17000000e+04 -1.28478675e+00
3.18000000e+04 -1.33859130e+00
3.18000000e+04 -1.33860466e+00
3.19000000e+04 -1.39445149e+00
3.19000000e+04 -1.39446476e+00
3.20000000e+04 -1.45237323e+00
3.20000000e+04 -1.45238637e+00
3.21000000e+04 -1.51237080e+00
3.21000000e+04 -1.51238376e+00
3.22000000e+04 -1.57445333e+00
3.22000000e+04 -1.57446606e+00
3.23000000e+04 -1.63862472e+00
3.23000000e+04 -1.63863716e+00
3.24000000e+04 -1.70488358e+00
3.24000000e+04 -1.70489569e+00
3.25000000e+04 -1.77322327e+00
3.25000000e+04 -1.77323502e+00
3.26000000e+04 -1.84363194e+00
3.26000000e+04 -1.84364326e+00
3.27000000e+04 -1.91609262e+00
3.27000000e+04 -1.91610349e+00
3.28000000e+04 -1.99058325e+00
3.28000000e+04 -1.99059362e+00
3.29000000e+04 -2.06707713e+00
3.29000000e+04 -2.06708693e+00
3.30000000e+04 -2.14554261e+00
3.30000000e+04 -2.14555196e+00
3.31000000e+04 -2.22593602e+00
3.31000000e+04 -2.22594425e+00
3.32000000e+04 -2.30824232e+00
3.32000000e+04 -2.30825197e+00
3.33000000e+04 -2.39246292e+00
3.33000000e+04 -2.39247081e+00
3.34000000e+04 -2.47844902e+00
3.34000000e+04 -2.47843524e+00
3.35000000e+04 -2.56295634e+00
3.35000000e+04 -2.56292338e+00
3.36000000e+04 -2.65464165e+00
3.36000000e+04 -2.65515719e+00
3.37000000e+04 -2.82791307e+00
3.37000000e+04 -2.82940778e+00
3.38000000e+04 -2.79890134e+00
3.38000000e+04 -2.77997832e+00
3.39000000e+04 -4.56345414e-01
3.39000000e+04 -4.15160901e-01
3.40000000e+04 4.32754042e+00
3.40000000e+04 4.29260942e+00
3.41000000e+04 6.39610483e+00
3.41000000e+04 6.35397958e+00
3.42000000e+04 5.55119227e+00
3.42000000e+04 5.57345186e+00
3.43000000e+04 5.41792881e+00
3.43000000e+04 5.41689199e+00
3.44000000e+04 5.53884599e+00
3.44000000e+04 5.53205056e+00
3.45000000e+04 5.23157102e+00
3.45000000e+04 5.23555367e+00
3.46000000e+04 5.06977102e+00
3.46000000e+04 5.06956486e+00
3.47000000e+04 4.94901196e+00
3.47000000e+04 4.94778840e+00
3.48000000e+04 4.74790702e+00
3.48000000e+04 4.74852364e+00
3.49000000e+04 4.56584098e+00
3.49000000e+04 4.56582202e+00
3.50000000e+04 4.38931875e+00
3.50000000e+04 4.38909141e+00
3.51000000e+04 4.19604587e+00
3.51000000e+04 4.19611109e+00
3.52000000e+04 4.00149584e+00
3.52000000e+04 4.00149444e+00
3.53000000e+04 3.80566808e+00
3.53000000e+04 3.80562505e+00
3.54000000e+04 3.60479554e+00
3.54000000e+04 3.60479513e+00
3.55000000e+04 3.40100140e+00
3.55000000e+04 3.40100295e+00
3.56000000e+04 3.19503588e+00
3.56000000e+04 3.19503366e+00
3.57000000e+04 2.98663920e+00
3.57000000e+04 2.98664500e+00
3.58000000e+04 2.77628103e+00
3.58000000e+04 2.77629274e+00
3.59000000e+04 2.56449744e+00
3.59000000e+04 2.56451345e+00
3.60000000e+04 2.35170271e+00
3.60000000e+04 2.35172440e+00
3.61000000e+04 2.13841265e+00
3.61000000e+04 2.13844079e+00
3.62000000e+04 1.92525917e+00
3.62000000e+04 1.92529427e+00
3.63000000e+04 1.71296939e+00
3.63000000e+04 1.71301228e+00
3.64000000e+04 1.50239534e+00
3.64000000e+04 1.50244710e+00
3.65000000e+04 1.29454945e+00
3.65000000e+04 1.29461131e+00
3.66000000e+04 1.09063220e+00
3.66000000e+04 1.09070553e+00
3.67000000e+04 8.92060745e-01
3.67000000e+04 8.92147072e-01
3.68000000e+04 7.00492032e-01
3.68000000e+04 7.00592870e-01
3.69000000e+04 5.17838643e-01
3.69000000e+04 5.17955389e-01
3.70000000e+04 3.46255569e-01
3.70000000e+04 3.46389148e-01
3.71000000e+04 1.88096763e-01
3.71000000e+04 1.88247319e-01
3.72000000e+04 4.58053340e-02
3.72000000e+04 4.59716207e-02
3.73000000e+04 -7.82517218e-02
3.73000000e+04 -7.80727290e-02
3.74000000e+04 -1.82045867e-01
3.74000000e+04 -1.81859596e-01
3.75000000e+04 -2.64186683e-01
3.75000000e+04 -2.64000871e-01
3.76000000e+04 -3.24277415e-01
3.76000000e+04 -3.24101967e-01
3.77000000e+04 -3.63167330e-01
3.77000000e+04 -3.63012699e-01
3.78000000e+04 -3.83091867e-01
3.78000000e+04 -3.82967316e-01
3.79000000e+04 -3.87466801e-01
3.79000000e+04 -3.87377396e-01
3.80000000e+04 -3.80455541e-01
3.80000000e+04 -3.80400892e-01
3.81000000e+04 -3.66217098e-01
3.81000000e+04 -3.66191002e-01
3.82000000e+04 -3.48291710e-01
3.82000000e+04 -3.48285013e-01
3.83000000e+04 -3.29118164e-01
3.83000000e+04 -3.29121772e-01
3.84000000e+04 -3.10084115e-01
3.84000000e+04 -3.10091335e-01
3.85000000e+04 -2.91721405e-01
3.85000000e+04 -2.91729115e-01
3.86000000e+04 -2.74104476e-01
3.86000000e+04 -2.74110219e-01
3.87000000e+04 -2.57094365e-01
3.87000000e+04 -2.57098997e-01
3.88000000e+04 -2.40373813e-01
3.88000000e+04 -2.40373690e-01
3.89000000e+04 -2.23696211e-01
3.89000000e+04 -2.23695305e-01
3.90000000e+04 -2.06399338e-01
3.90000000e+04 -2.06389200e-01
3.91000000e+04 -1.88324554e-01
3.91000000e+04 -1.88317177e-01
3.92000000e+04 -1.68289542e-01
3.92000000e+04 -1.68266169e-01
3.93000000e+04 -1.46792954e-01
3.93000000e+04 -1.46784168e-01
3.94000000e+04 -1.21839770e-01
3.94000000e+04 -1.21802466e-01
3.95000000e+04 -9.57760538e-02
3.95000000e+04 -9.57799109e-02
3.96000000e+04 -6.47566906e-02
3.96000000e+04 -6.47021031e-02
3.97000000e+04 -3.50171456e-02
3.97000000e+04 -3.50566057e-02
3.98000000e+04 2.01657926e-03
3.98000000e+04 2.10565388e-03
3.99000000e+04 3.22008946e-02
3.99000000e+04 3.20876477e-02
4.00000000e+04 7.57008818e-02
4.00000000e+04 7.58553645e-02
4.01000000e+04 1.15546801e-01
4.01000000e+04 1.15415740e-01
4.02000000e+04 1.39168449e-01
4.02000000e+04 1.39246697e-01
4.03000000e+04 1.66010242e-01
4.03000000e+04 1.65939204e-01
4.04000000e+04 1.84935836e-01
4.04000000e+04 1.84966385e-01
4.05000000e+04 2.03915054e-01
4.05000000e+04 2.03873782e-01
4.06000000e+04 2.18569776e-01
4.06000000e+04 2.18577537e-01
4.07000000e+04 2.32307793e-01
4.07000000e+04 2.32281448e-01
4.08000000e+04 2.43414280e-01
4.08000000e+04 2.43411466e-01
4.09000000e+04 2.53405576e-01
4.09000000e+04 2.53386870e-01
4.10000000e+04 2.61637702e-01
4.10000000e+04 2.61630316e-01
4.11000000e+04 2.68818502e-01
4.11000000e+04 2.68803964e-01
4.12000000e+04 2.74735673e-01
4.12000000e+04 2.74726675e-01
4.13000000e+04 2.79741490e-01
4.13000000e+04 2.79729470e-01
4.14000000e+04 2.83792766e-01
4.14000000e+04 2.83783570e-01
4.15000000e+04 2.87079877e-01
4.15000000e+04 2.87069589e-01
4.16000000e+04 2.89622083e-01
4.16000000e+04 2.89613362e-01
4.17000000e+04 2.91533625e-01
4.17000000e+04 2.91524704e-01
4.18000000e+04 2.92853867e-01
4.18000000e+04 2.92845939e-01
4.19000000e+04 2.93659340e-01
4.19000000e+04 2.93651613e-01
4.20000000e+04 2.93992923e-01
4.20000000e+04 2.93985919e-01
4.21000000e+04 2.93910688e-01
4.21000000e+04 2.93904049e-01
4.22000000e+04 2.93452593e-01
4.22000000e+04 2.93446534e-01
4.23000000e+04 2.92661845e-01
4.23000000e+04 2.92656192e-01
4.24000000e+04 2.91572854e-01
4.24000000e+04 2.91567676e-01
4.25000000e+04 2.90219119e-01
4.25000000e+04 2.90214316e-01
4.26000000e+04 2.88628335e-01
4.26000000e+04 2.88623907e-01
4.27000000e+04 2.86825603e-01
4.27000000e+04 2.86821476e-01
4.28000000e+04 2.84831555e-01
4.28000000e+04 2.84827696e-01
4.29000000e+04 2.82663778e-01
4.29000000e+04 2.82660127e-01
4.30000000e+04 2.80336291e-01
4.30000000e+04 2.80332804e-01
4.31000000e+04 2.77860377e-01
4.31000000e+04 2.77857002e-01
4.32000000e+04 2.75244706e-01
4.32000000e+04 2.75241405e-01
4.33000000e+04 2.72496015e-01
4.33000000e+04 2.72492746e-01
4.34000000e+04 2.69619516e-01
4.34000000e+04 2.69616249e-01
4.35000000e+04 2.66619506e-01
4.35000000e+04 2.66616212e-01
4.36000000e+04 2.63499839e-01
4.36000000e+04 2.63496495e-01
4.37000000e+04 2.60264414e-01
4.37000000e+04 2.60261003e-01
4.38000000e+04 2.56917566e-01
4.38000000e+04 2.56914075e-01
4.39000000e+04 2.53464385e-01
4.39000000e+04 2.53460802e-01
4.40000000e+04 2.49910938e-01
4.40000000e+04 2.49907256e-01
4.41000000e+04 2.46264416e-01
4.41000000e+04 2.46260630e-01
4.42000000e+04 2.42533193e-01
4.42000000e+04 2.42529299e-01
4.43000000e+04 2.38726824e-01
4.43000000e+04 2.38722821e-01
4.44000000e+04 2.34855996e-01
4.44000000e+04 2.34851881e-01
4.45000000e+04 2.30932440e-01
4.45000000e+04 2.30928212e-01
4.46000000e+04 2.26968830e-01
4.46000000e+04 2.26964488e-01
4.47000000e+04 2.22978674e-01
4.47000000e+04 2.22974215e-01
4.48000000e+04 2.18976208e-01
4.48000000e+04 2.18971628e-01
4.49000000e+04 2.14976301e-01
4.49000000e+04 2.14971595e-01
4.50000000e+04 2.10994368e-01
4.50000000e+04 2.10989528e-01
4.51000000e+04 2.07046295e-01
4.51000000e+04 2.07041313e-01
4.52000000e+04 2.03148375e-01
4.52000000e+04 2.03143239e-01
4.53000000e+04 1.99317246e-01
4.53000000e+04 1.99311943e-01
4.54000000e+04 1.95569827e-01
4.54000000e+04 1.95564344e-01
4.55000000e+04 1.91923259e-01
4.55000000e+04 1.91917580e-01
4.56000000e+04 1.88394829e-01
4.56000000e+04 1.88388939e-01
4.57000000e+04 1.85001894e-01
4.57000000e+04 1.84995779e-01
4.58000000e+04 1.81761794e-01
4.58000000e+04 1.81755439e-01
4.59000000e+04 1.78691751e-01
4.59000000e+04 1.78685145e-01
4.60000000e+04 1.75808770e-01
4.60000000e+04 1.75801903e-01
4.61000000e+04 1.73129524e-01
4.61000000e+04 1.73122388e-01
4.62000000e+04 1.70670244e-01
4.62000000e+04 1.70662834e-01
4.63000000e+04 1.68446605e-01
4.63000000e+04 1.68438918e-01
4.64000000e+04 1.66473613e-01
4.64000000e+04 1.66465651e-01
4.65000000e+04 1.64765503e-01
4.65000000e+04 1.64757271e-01
4.66000000e+04 1.63335641e-01
4.66000000e+04 1.63327146e-01
4.67000000e+04 1.62196435e-01
4.67000000e+04 1.62187687e-01
4.68000000e+04 1.61359262e-01
4.68000000e+04 1.61350274e-01
4.69000000e+04 1.60834404e-01
4.69000000e+04 1.60825193e-01
4.70000000e+04 1.60631004e-01
4.70000000e+04 1.60621586e-01
4.71000000e+04 1.60757024e-01
4.71000000e+04 1.60747420e-01
4.72000000e+04 1.61219237e-01
4.72000000e+04 1.61209466e-01
4.73000000e+04 1.62023209e-01
4.73000000e+04 1.62013295e-01
4.74000000e+04 1.63173317e-01
4.74000000e+04 1.63163282e-01
4.75000000e+04 1.64672761e-01
4.75000000e+04 1.64662628e-01
4.76000000e+04 1.66523593e-01
4.76000000e+04 1.66513387e-01
4.77000000e+04 1.68726763e-01
4.77000000e+04 1.68716505e-01
4.78000000e+04 1.71282154e-01
4.78000000e+04 1.71271869e-01
4.79000000e+04 1.74188644e-01
4.79000000e+04 1.74178354e-01
4.80000000e+04 1.77444156e-01
4.80000000e+04 1.77433883e-01
4.81000000e+04 1.81045721e-01
4.81000000e+04 1.81035486e-01
4.82000000e+04 1.84989542e-01
4.82000000e+04 1.84979365e-01
4.83000000e+04 1.89271051e-01
4.83000000e+04 1.89260952e-01
4.84000000e+04 1.93884979e-01
4.84000000e+04 1.93874975e-01
4.85000000e+04 1.98825409e-01
4.85000000e+04 1.98815517e-01
4.86000000e+04 2.04085842e-01
4.86000000e+04 2.04076080e-01
4.87000000e+04 2.09659251e-01
4.87000000e+04 2.09649633e-01
4.88000000e+04 2.15538133e-01
4.88000000e+04 2.15528673e-01
4.89000000e+04 2.21714561e-01
4.89000000e+04 2.21705273e-01
4.90000000e+04 2.28180231e-01
4.90000000e+04 2.28171127e-01
4.91000000e+04 2.34926503e-01
4.91000000e+04 2.34917595e-01
4.92000000e+04 2.41944441e-01
4.92000000e+04 2.41935741e-01
4.93000000e+04 2.49224852e-01
4.93000000e+04 2.49216369e-01
4.94000000e+04 2.56758311e-01
4.94000000e+04 2.56750057e-01
4.95000000e+04 2.64535198e-01
4.95000000e+04 2.64527181e-01
4.96000000e+04 2.72545718e-01
4.96000000e+04 2.72537948e-01
4.97000000e+04 2.80779929e-01
4.97000000e+04 2.80772414e-01
4.98000000e+04 2.89227757e-01
4.98000000e+04 2.89220505e-01
4.99000000e+04 2.97879021e-01
4.99000000e+04 2.97872041e-01
5.00000000e+04 3.06723445e-01
5.00000000e+04 3.06716745e-01
5.01000000e+04 3.15750674e-01
5.01000000e+04 3.15744261e-01
5.02000000e+04 3.24950288e-01
5.02000000e+04 3.24944168e-01
5.03000000e+04 3.34311811e-01
5.03000000e+04 3.34305992e-01
5.04000000e+04 3.43824725e-01
5.04000000e+04 3.43819214e-01
5.05000000e+04 3.53478479e-01
5.05000000e+04 3.53473282e-01
5.06000000e+04 3.63262498e-01
5.06000000e+04 3.63257621e-01
5.07000000e+04 3.73166189e-01
5.07000000e+04 3.73161639e-01
5.08000000e+04 3.83178956e-01
5.08000000e+04 3.83174738e-01
5.09000000e+04 3.93290201e-01
5.09000000e+04 3.93286321e-01
5.10000000e+04 4.03489335e-01
5.10000000e+04 4.03485798e-01
5.11000000e+04 4.13765787e-01
5.11000000e+04 4.13762598e-01
5.12000000e+04 4.24109010e-01
5.12000000e+04 4.24106173e-01
5.13000000e+04 4.34508490e-01
5.13000000e+04 4.34506011e-01
5.14000000e+04 4.44953756e-01
5.14000000e+04 4.44951638e-01
5.15000000e+04 4.55434387e-01
5.15000000e+04 4.55432634e-01
5.16000000e+04 4.65940021e-01
5.16000000e+04 4.65938636e-01
5.17000000e+04 4.76460367e-01
5.17000000e+04 4.76459352e-01
5.18000000e+04 4.86985211e-01
5.18000000e+04 4.86984570e-01
5.19000000e+04 4.97504431e-01
5.19000000e+04 4.97504164e-01
5.20000000e+04 5.08008004e-01
5.20000000e+04 5.08008113e-01
5.21000000e+04 5.18486018e-01
5.21000000e+04 5.18486504e-01
5.22000000e+04 5.28928683e-01
5.22000000e+04 5.28929546e-01
5.23000000e+04 5.39326345e-01
5.23000000e+04 5.39327584e-01
5.24000000e+04 5.49669493e-01
5.24000000e+04 5.49671107e-01
5.25000000e+04 5.59948772e-01
5.25000000e+04 5.59950760e-01
5.26000000e+04 5.70154996e-01
5.26000000e+04 5.70157356e-01
5.27000000e+04 5.80279159e-01
5.27000000e+04 5.80281888e-01
5.28000000e+04 5.90312443e-01
5.28000000e+04 5.90315538e-01
5.29000000e+04 6.00246231e-01
5.29000000e+04 6.00249687e-01
5.30000000e+04 6.10072117e-01
5.30000000e+04 6.10075930e-01
5.31000000e+04 6.19781914e-01
5.31000000e+04 6.19786079e-01
5.32000000e+04 6.29367664e-01
5.32000000e+04 6.29372176e-01
5.33000000e+04 6.38821645e-01
5.33000000e+04 6.38826497e-01
5.34000000e+04 6.48136381e-01
5.34000000e+04 6.48141568e-01
5.35000000e+04 6.57304647e-01
5.35000000e+04 6.57310161e-01
5.36000000e+04 6.66319475e-01
5.36000000e+04 6.66325309e-01
5.37000000e+04 6.75174159e-01
5.37000000e+04 6.75180305e-01
5.38000000e+04 6.83862263e-01
5.38000000e+04 6.83868712e-01
5.39000000e+04 6.92377619e-01
5.39000000e+04 6.92384364e-01
5.40000000e+04 7.00714340e-01
5.40000000e+04 7.00721372e-01
5.41000000e+04 7.08866814e-01
5.41000000e+04 7.08874123e-01
5.42000000e+04 7.16829712e-01
5.42000000e+04 7.16837289e-01
5.43000000e+04 7.24597990e-01
5.43000000e+04 7.24605825e-01
5.44000000e+04 7.32166891e-01
5.44000000e+04 7.32174973e-01
5.45000000e+04 7.39531945e-01
5.45000000e+04 7.39540266e-01
5.46000000e+04 7.46688978e-01
5.46000000e+04 7.46697525e-01
5.47000000e+04 7.53634105e-01
5.47000000e+04 7.53642869e-01
5.48000000e+04 7.60363741e-01
5.48000000e+04 7.60372709e-01
5.49000000e+04 7.66874598e-01
5.49000000e+04 7.66883759e-01
5.50000000e+04 7.73163688e-01
5.50000000e+04 7.73173030e-01
5.51000000e+04 7.79228328e-01
5.51000000e+04 7.79237839e-01
5.52000000e+04 7.85066141e-01
5.52000000e+04 7.85075808e-01
5.53000000e+04 7.90675058e-01
5.53000000e+04 7.90684869e-01
5.54000000e+04 7.96053324e-01
5.54000000e+04 7.96063265e-01
5.55000000e+04 8.01199495e-01
5.55000000e+04 8.01209553e-01
5.56000000e+04 8.06112446e-01
5.56000000e+04 8.06122607e-01
5.57000000e+04 8.10791369e-01
5.57000000e+04 8.10801618e-01
5.58000000e+04 8.15235777e-01
5.58000000e+04 8.15246101e-01
5.59000000e+04 8.19445504e-01
5.59000000e+04 8.19455888e-01
5.60000000e+04 8.23420707e-01
5.60000000e+04 8.23431136e-01
5.61000000e+04 8.27161864e-01
5.61000000e+04 8.27172324e-01
5.62000000e+04 8.30669773e-01
5.62000000e+04 8.30680249e-01
5.63000000e+04 8.33945552e-01
5.63000000e+04 8.33956028e-01
5.64000000e+04 8.36990632e-01
5.64000000e+04 8.37001094e-01
5.65000000e+04 8.39806753e-01
5.65000000e+04 8.39817186e-01
5.66000000e+04 8.42395960e-01
5.66000000e+04 8.42406349e-01
5.67000000e+04 8.44760589e-01
5.67000000e+04 8.44770920e-01
5.68000000e+04 8.46903263e-01
5.68000000e+04 8.46913523e-01
5.69000000e+04 8.48826875e-01
5.69000000e+04 8.48837050e-01
5.70000000e+04 8.50534576e-01
5.70000000e+04 8.50544654e-01
5.71000000e+04 8.52029756e-01
5.71000000e+04 8.52039725e-01
5.72000000e+04 8.53316028e-01
5.72000000e+04 8.53325876e-01
5.73000000e+04 8.54397206e-01
5.73000000e+04 8.54406923e-01
5.74000000e+04 8.55277280e-01
5.74000000e+04 8.55286858e-01
5.75000000e+04 8.55960396e-01
5.75000000e+04 8.55969827e-01
5.76000000e+04 8.56450825e-01
5.76000000e+04 8.56460103e-01
5.77000000e+04 8.56752938e-01
5.77000000e+04 8.56762058e-01
5.78000000e+04 8.56871175e-01
5.78000000e+04 8.56880133e-01
5.79000000e+04 8.56810016e-01
5.79000000e+04 8.56818809e-01
5.80000000e+04 8.56573950e-01
5.80000000e+04 8.56582577e-01
5.81000000e+04 8.56167441e-01
5.81000000e+04 8.56175904e-01
5.82000000e+04 8.55594903e-01
5.82000000e+04 8.55603204e-01
5.83000000e+04 8.54860664e-01
5.83000000e+04 8.54868807e-01
5.84000000e+04 8.53968938e-01
5.84000000e+04 8.53976927e-01
5.85000000e+04 8.52923794e-01
5.85000000e+04 8.52931637e-01
5.86000000e+04 8.51729133e-01
5.86000000e+04 8.51736837e-01
5.87000000e+04 8.50388657e-01
5.87000000e+04 8.50396231e-01
5.88000000e+04 8.48905845e-01
5.88000000e+04 8.48913301e-01
5.89000000e+04 8.47283938e-01
5.89000000e+04 8.47291286e-01
5.90000000e+04 8.45525911e-01
5.90000000e+04 8.45533164e-01
5.91000000e+04 8.43634461e-01
5.91000000e+04 8.43641632e-01
5.92000000e+04 8.41611994e-01
5.92000000e+04 8.41619097e-01
5.93000000e+04 8.39460615e-01
5.93000000e+04 8.39467664e-01
5.94000000e+04 8.37182120e-01
5.94000000e+04 8.37189130e-01
5.95000000e+04 8.34777994e-01
5.95000000e+04 8.34784980e-01
5.96000000e+04 8.32249415e-01
5.96000000e+04 8.32256390e-01
5.97000000e+04 8.29597256e-01
5.97000000e+04 8.29604236e-01
5.98000000e+04 8.26822099e-01
5.98000000e+04 8.26829095e-01
5.99000000e+04 8.23924244e-01
5.99000000e+04 8.23931271e-01
6.00000000e+04 8.20903736e-01
6.00000000e+04 8.20910805e-01
6.01000000e+04 8.17760380e-01
6.01000000e+04 8.17767501e-01
6.02000000e+04 8.14493774e-01
6.02000000e+04 8.14500956e-01
6.03000000e+04 8.11103340e-01
6.03000000e+04 8.11110588e-01
6.04000000e+04 8.07588354e-01
6.04000000e+04 8.07595676e-01
6.05000000e+04 8.03947994e-01
6.05000000e+04 8.03955392e-01
6.06000000e+04 8.00181374e-01
6.06000000e+04 8.00188848e-01
6.07000000e+04 7.96287588e-01
6.07000000e+04 7.96295138e-01
6.08000000e+04 7.92265760e-01
6.08000000e+04 7.92273381e-01
6.09000000e+04 7.88115085e-01
6.09000000e+04 7.88122771e-01
6.10000000e+04 7.83834877e-01
6.10000000e+04 7.83842620e-01
6.11000000e+04 7.79424615e-01
6.11000000e+04 7.79432404e-01
6.12000000e+04 7.74883985e-01
6.12000000e+04 7.74891807e-01
6.13000000e+04 7.70212922e-01
6.13000000e+04 7.70220761e-01
6.14000000e+04 7.65411646e-01
6.14000000e+04 7.65419485e-01
6.15000000e+04 7.60480701e-01
6.15000000e+04 7.60488521e-01
6.16000000e+04 7.55420977e-01
6.16000000e+04 7.55428759e-01
6.17000000e+04 7.50233742e-01
6.17000000e+04 7.50241464e-01
6.18000000e+04 7.44920654e-01
6.18000000e+04 7.44928295e-01
6.19000000e+04 7.39483779e-01
6.19000000e+04 7.39491315e-01
6.20000000e+04 7.33925594e-01
6.20000000e+04 7.33933003e-01
6.21000000e+04 7.28248989e-01
6.21000000e+04 7.28256250e-01
6.22000000e+04 7.22457263e-01
6.22000000e+04 7.22464352e-01
6.23000000e+04 7.16554109e-01
6.23000000e+04 7.16561004e-01
6.24000000e+04 7.10543598e-01
6.24000000e+04 7.10550280e-01
6.25000000e+04 7.04430160e-01
6.25000000e+04 7.04436610e-01
6.26000000e+04 6.98218552e-01
6.26000000e+04 6.98224752e-01
6.27000000e+04 6.91913833e-01
6.27000000e+04 6.91919768e-01
6.28000000e+04 6.85521323e-01
6.28000000e+04 6.85526979e-01
6.29000000e+04 6.79046574e-01
6.29000000e+04 6.79051938e-01
6.30000000e+04 6.72495325e-01
6.30000000e+04 6.72500388e-01
6.31000000e+04 6.65873465e-01
6.31000000e+04 6.65878219e-01
6.32000000e+04 6.59186992e-01
6.32000000e+04 6.59191431e-01
6.33000000e+04 6.52441976e-01
6.33000000e+04 6.52446097e-01
6.34000000e+04 6.45644515e-01
6.34000000e+04 6.45648316e-01
6.35000000e+04 6.38800702e-01
6.35000000e+04 6.38804184e-01
6.36000000e+04 6.31916586e-01
6.36000000e+04 6.31919751e-01
6.37000000e+04 6.24998142e-01
6.37000000e+04 6.25000994e-01
6.38000000e+04 6.18051239e-01
6.38000000e+04 6.18053782e-01
6.39000000e+04 6.11081611e-01
6.39000000e+04 6.11083853e-01
6.40000000e+04 6.04094836e-01
6.40000000e+04 6.04096784e-01
6.41000000e+04 5.97096312e-01
6.41000000e+04 5.97097975e-01
6.42000000e+04 5.90091242e-01
6.42000000e+04 5.90092631e-01
6.43000000e+04 5.83084619e-01
6.43000000e+04 5.83085743e-01
6.44000000e+04 5.76081210e-01
6.44000000e+04 5.76082081e-01
6.45000000e+04 5.69085558e-01
6.45000000e+04 5.69086187e-01
6.46000000e+04 5.62101964e-01
6.46000000e+04 5.62102363e-01
6.47000000e+04 5.55134496e-01
6.47000000e+04 5.55134676e-01
6.48000000e+04 5.48186978e-01
6.48000000e+04 5.48186952e-01
6.49000000e+04 5.41263001e-01
6.49000000e+04 5.41262779e-01
6.50000000e+04 5.34365918e-01
6.50000000e+04 5.34365513e-01
6.51000000e+04 5.27498857e-01
6.51000000e+04 5.27498279e-01
6.52000000e+04 5.20664720e-01
6.52000000e+04 5.20663981e-01
6.53000000e+04 5.13866195e-01
6.53000000e+04 5.13865306e-01
6.54000000e+04 5.07105765e-01
6.54000000e+04 5.07104735e-01
6.55000000e+04 5.00385712e-01
6.55000000e+04 5.00384551e-01
6.56000000e+04 4.93708131e-01
6.56000000e+04 4.93706849e-01
6.57000000e+04 4.87074938e-01
6.57000000e+04 4.87073543e-01
6.58000000e+04 4.80487880e-01
6.58000000e+04 4.80486381e-01
6.59000000e+04 4.73948545e-01
6.59000000e+04 4.73946949e-01
6.60000000e+04 4.67458369e-01
6.60000000e+04 4.67456684e-01
6.61000000e+04 4.61018651e-01
6.61000000e+04 4.61016884e-01
6.62000000e+04 4.54630556e-01
6.62000000e+04 4.54628714e-01
6.63000000e+04 4.48295130e-01
6.63000000e+04 4.48293218e-01
6.64000000e+04 4.42013302e-01
6.64000000e+04 4.42011326e-01
6.65000000e+04 4.35785898e-01
6.65000000e+04 4.35783863e-01
6.66000000e+04 4.29613643e-01
6.66000000e+04 4.29611555e-01
6.67000000e+04 4.23497174e-01
6.67000000e+04 4.23495037e-01
6.68000000e+04 4.17437041e-01
6.68000000e+04 4.17434859e-01
6.69000000e+04 4.11433719e-01
6.69000000e+04 4.11431496e-01
6.70000000e+04 4.05487608e-01
6.70000000e+04 4.05485349e-01
6.71000000e+04 3.99599044e-01
6.71000000e+04 3.99596751e-01
6.72000000e+04 3.93768299e-01
6.72000000e+04 3.93765976e-01
6.73000000e+04 3.87995590e-01
6.73000000e+04 3.87993240e-01
6.74000000e+04 3.82281081e-01
6.74000000e+04 3.82278706e-01
6.75000000e+04 3.76624885e-01
6.75000000e+04 3.76622489e-01
6.76000000e+04 3.71027074e-01
6.76000000e+04 3.71024658e-01
6.77000000e+04 3.65487676e-01
6.77000000e+04 3.65485243e-01
6.78000000e+04 3.60006680e-01
6.78000000e+04 3.60004232e-01
6.79000000e+04 3.54584041e-01
6.79000000e+04 3.54581581e-01
6.80000000e+04 3.49219681e-01
6.80000000e+04 3.49217209e-01
6.81000000e+04 3.43913491e-01
6.81000000e+04 3.43911009e-01
6.82000000e+04 3.38665332e-01
6.82000000e+04 3.38662843e-01
6.83000000e+04 3.33475041e-01
6.83000000e+04 3.33472546e-01
6.84000000e+04 3.28342431e-01
6.84000000e+04 3.28339932e-01
6.85000000e+04 3.23267292e-01
6.85000000e+04 3.23264788e-01
6.86000000e+04 3.18249390e-01
6.86000000e+04 3.18246885e-01
6.87000000e+04 3.13288477e-01
6.87000000e+04 3.13285970e-01
6.88000000e+04 3.08384282e-01
6.88000000e+04 3.08381776e-01
6.89000000e+04 3.03536521e-01
6.89000000e+04 3.03534016e-01
6.90000000e+04 2.98744892e-01
6.90000000e+04 2.98742390e-01
6.91000000e+04 2.94009079e-01
6.91000000e+04 2.94006581e-01
6.92000000e+04 2.89328755e-01
6.92000000e+04 2.89326260e-01
6.93000000e+04 2.84703576e-01
6.93000000e+04 2.84701087e-01
6.94000000e+04 2.80133191e-01
6.94000000e+04 2.80130708e-01
6.95000000e+04 2.75617236e-01
6.95000000e+04 2.75614759e-01
6.96000000e+04 2.71155337e-01
6.96000000e+04 2.71152868e-01
6.97000000e+04 2.66747112e-01
6.97000000e+04 2.66744651e-01
6.98000000e+04 2.62392169e-01
6.98000000e+04 2.62389717e-01
6.99000000e+04 2.58090110e-01
6.99000000e+04 2.58087667e-01
7.00000000e+04 2.53840529e-01
7.00000000e+04 2.53838096e-01
7.01000000e+04 2.49643012e-01
7.01000000e+04 2.49640590e-01
7.02000000e+04 2.45497141e-01
7.02000000e+04 2.45494730e-01
7.03000000e+04 2.41402492e-01
7.03000000e+04 2.41400092e-01
7.04000000e+04 2.37358635e-01
7.04000000e+04 2.37356247e-01
7.05000000e+04 2.33365135e-01
7.05000000e+04 2.33362761e-01
7.06000000e+04 2.29421556e-01
7.06000000e+04 2.29419194e-01
7.07000000e+04 2.25527453e-01
7.07000000e+04 2.25525105e-01
7.08000000e+04 2.21682383e-01
7.08000000e+04 2.21680049e-01
7.09000000e+04 2.17885897e-01
7.09000000e+04 2.17883576e-01
7.10000000e+04 2.14137543e-01
7.10000000e+04 2.14135237e-01
7.11000000e+04 2.10436868e-01
7.11000000e+04 2.10434577e-01
7.12000000e+04 2.06783416e-01
7.12000000e+04 2.06781140e-01
7.13000000e+04 2.03176731e-01
7.13000000e+04 2.03174471e-01
7.14000000e+04 1.99616354e-01
7.14000000e+04 1.99614109e-01
7.15000000e+04 1.96101824e-01
7.15000000e+04 1.96099595e-01
7.16000000e+04 1.92632682e-01
7.16000000e+04 1.92630470e-01
7.17000000e+04 1.89208467e-01
7.17000000e+04 1.89206270e-01
7.18000000e+04 1.85828716e-01
7.18000000e+04 1.85826536e-01
7.19000000e+04 1.82492967e-01
7.19000000e+04 1.82490804e-01
7.20000000e+04 1.79200760e-01
7.20000000e+04 1.79198614e-01
7.21000000e+04 1.75951633e-01
7.21000000e+04 1.75949504e-01
7.22000000e+04 1.72745124e-01
7.22000000e+04 1.72743012e-01
7.23000000e+04 1.69580774e-01
7.23000000e+04 1.69578679e-01
7.24000000e+04 1.66458123e-01
7.24000000e+04 1.66456046e-01
7.25000000e+04 1.63376712e-01
7.25000000e+04 1.63374653e-01
7.26000000e+04 1.60336085e-01
7.26000000e+04 1.60334044e-01
7.27000000e+04 1.57335786e-01
7.27000000e+04 1.57333762e-01
7.28000000e+04 1.54375360e-01
7.28000000e+04 1.54373354e-01
7.29000000e+04 1.51454354e-01
7.29000000e+04 1.51452366e-01
7.30000000e+04 1.48572318e-01
7.30000000e+04 1.48570348e-01
7.31000000e+04 1.45728802e-01
7.31000000e+04 1.45726850e-01
7.32000000e+04 1.42923360e-01
7.32000000e+04 1.42921426e-01
7.33000000e+04 1.40155546e-01
7.33000000e+04 1.40153630e-01
7.34000000e+04 1.37424918e-01
7.34000000e+04 1.37423020e-01
7.35000000e+04 1.34731035e-01
7.35000000e+04 1.34729156e-01
7.36000000e+04 1.32073461e-01
7.36000000e+04 1.32071600e-01
7.37000000e+04 1.29451759e-01
7.37000000e+04 1.29449917e-01
7.38000000e+04 1.26865498e-01
7.38000000e+04 1.26863673e-01
7.39000000e+04 1.24314247e-01
7.39000000e+04 1.24312441e-01
7.40000000e+04 1.21797579e-01
7.40000000e+04 1.21795791e-01
7.41000000e+04 1.19315071e-01
7.41000000e+04 1.19313301e-01
7.42000000e+04 1.16866302e-01
7.42000000e+04 1.16864550e-01
7.43000000e+04 1.14450853e-01
7.43000000e+04 1.14449119e-01
7.44000000e+04 1.12068309e-01
7.44000000e+04 1.12066593e-01
7.45000000e+04 1.09718259e-01
7.45000000e+04 1.09716561e-01
7.46000000e+04 1.07400295e-01
7.46000000e+04 1.07398615e-01
7.47000000e+04 1.05114010e-01
7.47000000e+04 1.05112348e-01
7.48000000e+04 1.02859004e-01
7.48000000e+04 1.02857360e-01
7.49000000e+04 1.00634878e-01
7.49000000e+04 1.00633252e-01
7.50000000e+04 9.84412367e-02
7.50000000e+04 9.84396279e-02
7.51000000e+04 9.62776886e-02
7.51000000e+04 9.62760973e-02
7.52000000e+04 9.41438456e-02
7.52000000e+04 9.41422718e-02
7.53000000e+04 9.20393232e-02
7.53000000e+04 9.20377668e-02
7.54000000e+04 8.99637404e-02
7.54000000e+04 8.99622013e-02
7.55000000e+04 8.79167198e-02
7.55000000e+04 8.79151979e-02
7.56000000e+04 8.58978877e-02
7.56000000e+04 8.58963829e-02
7.57000000e+04 8.39068737e-02
7.57000000e+04 8.39053860e-02
7.58000000e+04 8.19433116e-02
7.58000000e+04 8.19418407e-02
7.59000000e+04 8.00068384e-02
7.59000000e+04 8.00053843e-02
7.60000000e+04 7.80970950e-02
7.60000000e+04 7.80956576e-02
7.61000000e+04 7.62137260e-02
7.61000000e+04 7.62123052e-02
7.62000000e+04 7.43563796e-02
7.62000000e+04 7.43549752e-02
7.63000000e+04 7.25247077e-02
7.63000000e+04 7.25233197e-02
7.64000000e+04 7.07183661e-02
7.64000000e+04 7.07169943e-02
7.65000000e+04 6.89370142e-02
7.65000000e+04 6.89356584e-02
7.66000000e+04 6.71803150e-02
7.66000000e+04 6.71789752e-02
7.67000000e+04 6.54479355e-02
7.67000000e+04 6.54466116e-02
7.68000000e+04 6.37395462e-02
7.68000000e+04 6.37382379e-02
7.69000000e+04 6.20548213e-02
7.69000000e+04 6.20535287e-02
7.70000000e+04 6.03934389e-02
7.70000000e+04 6.03921617e-02
7.71000000e+04 5.87550805e-02
7.71000000e+04 5.87538187e-02
7.72000000e+04 5.71394317e-02
7.72000000e+04 5.71381850e-02
7.73000000e+04 5.55461814e-02
7.73000000e+04 5.55449498e-02
7.74000000e+04 5.39750223e-02
7.74000000e+04 5.39738056e-02
7.75000000e+04 5.24256509e-02
7.75000000e+04 5.24244490e-02
7.76000000e+04 5.08977670e-02
7.76000000e+04 5.08965798e-02
7.77000000e+04 4.93910744e-02
7.77000000e+04 4.93899017e-02
7.78000000e+04 4.79052803e-02
7.78000000e+04 4.79041219e-02
7.79000000e+04 4.64400955e-02
7.79000000e+04 4.64389513e-02
7.80000000e+04 4.49952343e-02
7.80000000e+04 4.49941043e-02
7.81000000e+04 4.35704148e-02
7.81000000e+04 4.35692987e-02
7.82000000e+04 4.21653584e-02
7.82000000e+04 4.21642561e-02
7.83000000e+04 4.07797900e-02
7.83000000e+04 4.07787014e-02
7.84000000e+04 3.94134382e-02
7.84000000e+04 3.94123631e-02
7.85000000e+04 3.80660348e-02
7.85000000e+04 3.80649731e-02
7.86000000e+04 3.67373152e-02
7.86000000e+04 3.67362668e-02
7.87000000e+04 3.54270181e-02
7.87000000e+04 3.54259828e-02
7.88000000e+04 3.41348857e-02
7.88000000e+04 3.41338634e-02
7.89000000e+04 3.28606636e-02
7.89000000e+04 3.28596540e-02
7.90000000e+04 3.16041004e-02
7.90000000e+04 3.16031036e-02
7.91000000e+04 3.03649484e-02
7.91000000e+04 3.03639641e-02
7.92000000e+04 2.91429629e-02
7.92000000e+04 2.91419911e-02
7.93000000e+04 2.79379027e-02
7.93000000e+04 2.79369431e-02
7.94000000e+04 2.67495295e-02
7.94000000e+04 2.67485821e-02
7.95000000e+04 2.55776086e-02
7.95000000e+04 2.55766732e-02
7.96000000e+04 2.44219080e-02
7.96000000e+04 2.44209845e-02
7.97000000e+04 2.32821991e-02
7.97000000e+04 2.32812874e-02
7.98000000e+04 2.21582565e-02
7.98000000e+04 2.21573563e-02
7.99000000e+04 2.10498576e-02
7.99000000e+04 2.10489689e-02
8.00000000e+04 1.99567829e-02
8.00000000e+04 1.99559055e-02
8.01000000e+04 1.88788161e-02
8.01000000e+04 1.88779499e-02
8.02000000e+04 1.78157436e-02
8.02000000e+04 1.78148885e-02
8.03000000e+04 1.67673550e-02
8.03000000e+04 1.67665109e-02
8.04000000e+04 1.57334427e-02
8.04000000e+04 1.57326094e-02
8.05000000e+04 1.47138019e-02
8.05000000e+04 1.47129793e-02
8.06000000e+04 1.37082309e-02
8.06000000e+04 1.37074188e-02
8.07000000e+04 1.27165304e-02
8.07000000e+04 1.27157287e-02
8.08000000e+04 1.17385043e-02
8.08000000e+04 1.17377130e-02
8.09000000e+04 1.07739591e-02
8.09000000e+04 1.07731779e-02
8.10000000e+04 9.82270398e-03
8.10000000e+04 9.82193283e-03
8.11000000e+04 8.88455082e-03
8.11000000e+04 8.88378960e-03
8.12000000e+04 7.95931422e-03
8.12000000e+04 7.95856280e-03
8.13000000e+04 7.04681136e-03
8.13000000e+04 7.04606963e-03
8.14000000e+04 6.14686205e-03
8.14000000e+04 6.14612988e-03
8.15000000e+04 5.25928864e-03
8.15000000e+04 5.25856591e-03
8.16000000e+04 4.38391602e-03
8.16000000e+04 4.38320262e-03
8.17000000e+04 3.52057160e-03
8.17000000e+04 3.51986740e-03
8.18000000e+04 2.66908522e-03
8.18000000e+04 2.66839012e-03
8.19000000e+04 1.82928922e-03
8.19000000e+04 1.82860308e-03
8.20000000e+04 1.00101829e-03
8.20000000e+04 1.00034101e-03
8.21000000e+04 1.84109529e-04
8.21000000e+04 1.83441006e-04
8.22000000e+04 -6.21597611e-04
8.22000000e+04 -6.22257497e-04
8.23000000e+04 -1.41626137e-03
8.23000000e+04 -1.41691273e-03
8.24000000e+04 -2.20003770e-03
8.24000000e+04 -2.20068064e-03
8.25000000e+04 -2.97308029e-03
8.25000000e+04 -2.97371492e-03
8.26000000e+04 -3.73554061e-03
8.26000000e+04 -3.73616704e-03
8.27000000e+04 -4.48756792e-03
8.27000000e+04 -4.48818626e-03
8.28000000e+04 -5.22930932e-03
8.28000000e+04 -5.22991967e-03
8.29000000e+04 -5.96090977e-03
8.29000000e+04 -5.96151223e-03
8.30000000e+04 -6.68251211e-03
8.30000000e+04 -6.68310678e-03
8.31000000e+04 -7.39425710e-03
8.31000000e+04 -7.39484410e-03
8.32000000e+04 -8.09628346e-03
8.32000000e+04 -8.09686287e-03
8.33000000e+04 -8.78872787e-03
8.33000000e+04 -8.78929980e-03
8.34000000e+04 -9.47172501e-03
8.34000000e+04 -9.47228956e-03
8.35000000e+04 -1.01454076e-02
8.35000000e+04 -1.01459649e-02
8.36000000e+04 -1.08099064e-02
8.36000000e+04 -1.08104565e-02
8.37000000e+04 -1.14653503e-02
8.37000000e+04 -1.14658933e-02
8.38000000e+04 -1.21118663e-02
8.38000000e+04 -1.21124022e-02
8.39000000e+04 -1.27495794e-02
8.39000000e+04 -1.27501084e-02
8.40000000e+04 -1.33786129e-02
8.40000000e+04 -1.33791351e-02
8.41000000e+04 -1.39990883e-02
8.41000000e+04 -1.39996038e-02
8.42000000e+04 -1.46111253e-02
8.42000000e+04 -1.46116341e-02
8.43000000e+04 -1.52148417e-02
8.43000000e+04 -1.52153440e-02
8.44000000e+04 -1.58103538e-02
8.44000000e+04 -1.58108497e-02
8.45000000e+04 -1.63977761e-02
8.45000000e+04 -1.63982655e-02
8.46000000e+04 -1.69772213e-02
8.46000000e+04 -1.69777044e-02
8.47000000e+04 -1.75488005e-02
8.47000000e+04 -1.75492775e-02
8.48000000e+04 -1.81126233e-02
8.48000000e+04 -1.81130942e-02
8.49000000e+04 -1.86687976e-02
8.49000000e+04 -1.86692624e-02
8.50000000e+04 -1.92174296e-02
8.50000000e+04 -1.92178884e-02
8.51000000e+04 -1.97586241e-02
8.51000000e+04 -1.97590771e-02
8.52000000e+04 -2.02924843e-02
8.52000000e+04 -2.02929314e-02
8.53000000e+04 -2.08191118e-02
8.53000000e+04 -2.08195532e-02
8.54000000e+04 -2.13386068e-02
8.54000000e+04 -2.13390426e-02
8.55000000e+04 -2.18510681e-02
8.55000000e+04 -2.18514983e-02
8.56000000e+04 -2.23565929e-02
8.56000000e+04 -2.23570176e-02
8.57000000e+04 -2.28552769e-02
8.57000000e+04 -2.28556962e-02
8.58000000e+04 -2.33472147e-02
8.58000000e+04 -2.33476286e-02
8.59000000e+04 -2.38324991e-02
8.59000000e+04 -2.38329078e-02
8.60000000e+04 -2.43112220e-02
8.60000000e+04 -2.43116254e-02
8.61000000e+04 -2.47834735e-02
8.61000000e+04 -2.47838718e-02
8.62000000e+04 -2.52493426e-02
8.62000000e+04 -2.52497359e-02
8.63000000e+04 -2.57089171e-02
8.63000000e+04 -2.57093053e-02
8.64000000e+04 -2.61622833e-02
8.64000000e+04 -2.61626666e-02
8.65000000e+04 -2.66095263e-02
8.65000000e+04 -2.66099047e-02
8.66000000e+04 -2.70507300e-02
8.66000000e+04 -2.70511036e-02
8.67000000e+04 -2.74859769e-02
8.67000000e+04 -2.74863458e-02
8.68000000e+04 -2.79153486e-02
8.68000000e+04 -2.79157128e-02
8.69000000e+04 -2.83389252e-02
8.69000000e+04 -2.83392848e-02
8.70000000e+04 -2.87567859e-02
8.70000000e+04 -2.87571409e-02
8.71000000e+04 -2.91690084e-02
8.71000000e+04 -2.91693589e-02
8.72000000e+04 -2.95756695e-02
8.72000000e+04 -2.95760156e-02
8.73000000e+04 -2.99768449e-02
8.73000000e+04 -2.99771867e-02
8.74000000e+04 -3.03726091e-02
8.74000000e+04 -3.03729465e-02
8.75000000e+04 -3.07630355e-02
8.75000000e+04 -3.07633687e-02
8.76000000e+04 -3.11481965e-02
8.76000000e+04 -3.11485255e-02
8.77000000e+04 -3.15281634e-02
8.77000000e+04 -3.15284882e-02
8.78000000e+04 -3.19030064e-02
8.78000000e+04 -3.19033272e-02
8.79000000e+04 -3.22727948e-02
8.79000000e+04 -3.22731115e-02
8.80000000e+04 -3.26375968e-02
8.80000000e+04 -3.26379095e-02
8.81000000e+04 -3.29974796e-02
8.81000000e+04 -3.29977885e-02
8.82000000e+04 -3.33525096e-02
8.82000000e+04 -3.33528145e-02
8.83000000e+04 -3.37027519e-02
8.83000000e+04 -3.37030531e-02
8.84000000e+04 -3.40482710e-02
8.84000000e+04 -3.40485684e-02
8.85000000e+04 -3.43891303e-02
8.85000000e+04 -3.43894239e-02
8.86000000e+04 -3.47253922e-02
8.86000000e+04 -3.47256822e-02
8.87000000e+04 -3.50571183e-02
8.87000000e+04 -3.50574047e-02
8.88000000e+04 -3.53843693e-02
8.88000000e+04 -3.53846521e-02
8.89000000e+04 -3.57072051e-02
8.89000000e+04 -3.57074844e-02
8.90000000e+04 -3.60256846e-02
8.90000000e+04 -3.60259604e-02
8.91000000e+04 -3.63398659e-02
8.91000000e+04 -3.63401383e-02
8.92000000e+04 -3.66498062e-02
8.92000000e+04 -3.66500752e-02
8.93000000e+04 -3.69555620e-02
8.93000000e+04 -3.69558277e-02
8.94000000e+04 -3.72571890e-02
8.94000000e+04 -3.72574513e-02
8.95000000e+04 -3.75547418e-02
8.95000000e+04 -3.75550009e-02
8.96000000e+04 -3.78482746e-02
8.96000000e+04 -3.78485305e-02
8.97000000e+04 -3.81378407e-02
8.97000000e+04 -3.81380934e-02
8.98000000e+04 -3.84234924e-02
8.98000000e+04 -3.84237420e-02
8.99000000e+04 -3.87052816e-02
8.99000000e+04 -3.87055282e-02
9.00000000e+04 -3.89832593e-02
9.00000000e+04 -3.89835028e-02
9.01000000e+04 -3.92574756e-02
9.01000000e+04 -3.92577161e-02
9.02000000e+04 -3.95279802e-02
9.02000000e+04 -3.95282178e-02
9.03000000e+04 -3.97948220e-02
9.03000000e+04 -3.97950566e-02
9.04000000e+04 -4.00580489e-02
9.04000000e+04 -4.00582807e-02
9.05000000e+04 -4.03177086e-02
9.05000000e+04 -4.03179375e-02
9.06000000e+04 -4.05738478e-02
9.06000000e+04 -4.05740739e-02
9.07000000e+04 -4.08265126e-02
9.07000000e+04 -4.08267359e-02
9.08000000e+04 -4.10757484e-02
9.08000000e+04 -4.10759690e-02
9.09000000e+04 -4.13216002e-02
9.09000000e+04 -4.13218181e-02
9.10000000e+04 -4.15641120e-02
9.10000000e+04 -4.15643272e-02
9.11000000e+04 -4.18033273e-02
9.11000000e+04 -4.18035400e-02
9.12000000e+04 -4.20392892e-02
9.12000000e+04 -4.20394993e-02
9.13000000e+04 -4.22720400e-02
9.13000000e+04 -4.22722474e-02
9.14000000e+04 -4.25016213e-02
9.14000000e+04 -4.25018263e-02
9.15000000e+04 -4.27280745e-02
9.15000000e+04 -4.27282770e-02
9.16000000e+04 -4.29514404e-02
9.16000000e+04 -4.29516404e-02
9.17000000e+04 -4.31717591e-02
9.17000000e+04 -4.31719567e-02
9.18000000e+04 -4.33890704e-02
9.18000000e+04 -4.33892657e-02
9.19000000e+04 -4.36034132e-02
9.19000000e+04 -4.36036060e-02
9.20000000e+04 -4.38148251e-02
9.20000000e+04 -4.38150155e-02
9.21000000e+04 -4.40233421e-02
9.21000000e+04 -4.40235300e-02
9.22000000e+04 -4.42289983e-02
9.22000000e+04 -4.42291836e-02
9.23000000e+04 -4.44318251e-02
9.23000000e+04 -4.44320076e-02
9.24000000e+04 -4.46318513e-02
9.24000000e+04 -4.46320309e-02
9.25000000e+04 -4.48291034e-02
9.25000000e+04 -4.48292800e-02
9.26000000e+04 -4.50236063e-02
9.26000000e+04 -4.50237798e-02
9.27000000e+04 -4.52153845e-02
9.27000000e+04 -4.52155551e-02
9.28000000e+04 -4.54044637e-02
9.28000000e+04 -4.54046318e-02
9.29000000e+04 -4.55908727e-02
9.29000000e+04 -4.55910385e-02
9.30000000e+04 -4.57746447e-02
9.30000000e+04 -4.57748087e-02
9.31000000e+04 -4.59558180e-02
9.31000000e+04 -4.59559809e-02
9.32000000e+04 -4.61344372e-02
9.32000000e+04 -4.61345993e-02
9.33000000e+04 -4.63105518e-02
9.33000000e+04 -4.63107136e-02
9.34000000e+04 -4.64842158e-02
9.34000000e+04 -4.64843777e-02
9.35000000e+04 -4.66554859e-02
9.35000000e+04 -4.66556481e-02
9.36000000e+04 -4.68244198e-02
9.36000000e+04 -4.68245823e-02
9.37000000e+04 -4.69910744e-02
9.37000000e+04 -4.69912371e-02
9.38000000e+04 -4.71555047e-02
9.38000000e+04 -4.71556674e-02
9.39000000e+04 -4.73177625e-02
9.39000000e+04 -4.73179251e-02
9.40000000e+04 -4.74778966e-02
9.40000000e+04 -4.74780589e-02
9.41000000e+04 -4.76359522e-02
9.41000000e+04 -4.76361139e-02
9.42000000e+04 -4.77919717e-02
9.42000000e+04 -4.77921327e-02
9.43000000e+04 -4.79459949e-02
9.43000000e+04 -4.79461552e-02
9.44000000e+04 -4.80980600e-02
9.44000000e+04 -4.80982193e-02
9.45000000e+04 -4.82482034e-02
9.45000000e+04 -4.82483619e-02
9.46000000e+04 -4.83964612e-02
9.46000000e+04 -4.83966187e-02
9.47000000e+04 -4.85428685e-02
9.47000000e+04 -4.85430251e-02
9.48000000e+04 -4.86874603e-02
9.48000000e+04 -4.86876162e-02
9.49000000e+04 -4.88302717e-02
9.49000000e+04 -4.88304267e-02
9.50000000e+04 -4.89713374e-02
9.50000000e+04 -4.89714917e-02
9.51000000e+04 -4.91106925e-02
9.51000000e+04 -4.91108461e-02
9.52000000e+04 -4.92483719e-02
9.52000000e+04 -4.92485249e-02
9.53000000e+04 -4.93844110e-02
9.53000000e+04 -4.93845634e-02
9.54000000e+04 -4.95188450e-02
9.54000000e+04 -4.95189970e-02
9.55000000e+04 -4.96517097e-02
9.55000000e+04 -4.96518612e-02
9.56000000e+04 -4.97830408e-02
9.56000000e+04 -4.97831920e-02
9.57000000e+04 -4.99128745e-02
9.57000000e+04 -4.99130255e-02
9.58000000e+04 -5.00412473e-02
9.58000000e+04 -5.00413981e-02
9.59000000e+04 -5.01681961e-02
9.59000000e+04 -5.01683467e-02
9.60000000e+04 -5.02937580e-02
9.60000000e+04 -5.02939086e-02
9.61000000e+04 -5.04179708e-02
9.61000000e+04 -5.04181215e-02
9.62000000e+04 -5.05408726e-02
9.62000000e+04 -5.05410234e-02
9.63000000e+04 -5.06625022e-02
9.63000000e+04 -5.06626532e-02
9.64000000e+04 -5.07828988e-02
9.64000000e+04 -5.07830502e-02
9.65000000e+04 -5.09021024e-02
9.65000000e+04 -5.09022542e-02
9.66000000e+04 -5.10201534e-02
9.66000000e+04 -5.10203057e-02
9.67000000e+04 -5.11370931e-02
9.67000000e+04 -5.11372460e-02
9.68000000e+04 -5.12529635e-02
9.68000000e+04 -5.12531171e-02
9.69000000e+04 -5.13678071e-02
9.69000000e+04 -5.13679616e-02
9.70000000e+04 -5.14816677e-02
9.70000000e+04 -5.14818231e-02
9.71000000e+04 -5.15945894e-02
9.71000000e+04 -5.15947459e-02
9.72000000e+04 -5.17066176e-02
9.72000000e+04 -5.17067752e-02
9.73000000e+04 -5.18177984e-02
9.73000000e+04 -5.18179573e-02
9.74000000e+04 -5.19281788e-02
9.74000000e+04 -5.19283391e-02
9.75000000e+04 -5.20378070e-02
9.75000000e+04 -5.20379689e-02
9.76000000e+04 -5.21467320e-02
9.76000000e+04 -5.21468955e-02
9.77000000e+04 -5.22550040e-02
9.77000000e+04 -5.22551693e-02
9.78000000e+04 -5.23626743e-02
9.78000000e+04 -5.23628416e-02
9.79000000e+04 -5.24697953e-02
9.79000000e+04 -5.24699647e-02
9.80000000e+04 -5.25764207e-02
9.80000000e+04 -5.25765922e-02
9.81000000e+04 -5.26826052e-02
9.81000000e+04 -5.26827792e-02
9.82000000e+04 -5.27884052e-02
9.82000000e+04 -5.27885817e-02
9.83000000e+04 -5.28938780e-02
9.83000000e+04 -5.28940572e-02
9.84000000e+04 -5.29990828e-02
9.84000000e+04 -5.29992648e-02
9.85000000e+04 -5.31040797e-02
9.85000000e+04 -5.31042648e-02
9.86000000e+04 -5.32089309e-02
9.86000000e+04 -5.32091191e-02
9.87000000e+04 -5.33136997e-02
9.87000000e+04 -5.33138913e-02
9.88000000e+04 -5.34184514e-02
9.88000000e+04 -5.34186465e-02
9.89000000e+04 -5.35232528e-02
9.89000000e+04 -5.35234517e-02
9.90000000e+04 -5.36281726e-02
9.90000000e+04 -5.36283754e-02
9.91000000e+04 -5.37332812e-02
9.91000000e+04 -5.37334881e-02
9.92000000e+04 -5.38386509e-02
9.92000000e+04 -5.38388622e-02
9.93000000e+04 -5.39443559e-02
9.93000000e+04 -5.39445717e-02
9.94000000e+04 -5.40504723e-02
9.94000000e+04 -5.40506929e-02
9.95000000e+04 -5.41570782e-02
9.95000000e+04 -5.41573037e-02
9.96000000e+04 -5.42642534e-02
9.96000000e+04 -5.42644840e-02
9.97000000e+04 -5.43720798e-02
9.97000000e+04 -5.43723157e-02
9.98000000e+04 -5.44806410e-02
9.98000000e+04 -5.44808825e-02
9.99000000e+04 -5.45900225e-02
9.99000000e+04 -5.45902697e-02
1.00000000e+05 -5.47003114e-02
1.00000000e+05 -5.47005646e-02
1.00100000e+05 -5.48115966e-02
1.00100000e+05 -5.48118559e-02
1.00200000e+05 -5.49239685e-02
1.00200000e+05 -5.49242340e-02
1.00300000e+05 -5.50375189e-02
1.00300000e+05 -5.50377908e-02
1.00400000e+05 -5.51523411e-02
1.00400000e+05 -5.51526195e-02
1.00500000e+05 -5.52685294e-02
1.00500000e+05 -5.52688146e-02
1.00600000e+05 -5.53861797e-02
1.00600000e+05 -5.53864718e-02
1.00700000e+05 -5.55053885e-02
1.00700000e+05 -5.55056876e-02
1.00800000e+05 -5.56262535e-02
1.00800000e+05 -5.56265596e-02
1.00900000e+05 -5.57488729e-02
1.00900000e+05 -5.57491862e-02
1.01000000e+05 -5.58733457e-02
1.01000000e+05 -5.58736663e-02
1.01100000e+05 -5.59997709e-02
1.01100000e+05 -5.60000988e-02
1.01200000e+05 -5.61282479e-02
1.01200000e+05 -5.61285831e-02
1.01300000e+05 -5.62588755e-02
1.01300000e+05 -5.62592180e-02
1.01400000e+05 -5.63917518e-02
1.01400000e+05 -5.63921017e-02
1.01500000e+05 -5.65269739e-02
1.01500000e+05 -5.65273310e-02
1.01600000e+05 -5.66646372e-02
1.01600000e+05 -5.66650014e-02
1.01700000e+05 -5.68048348e-02
1.01700000e+05 -5.68052058e-02
1.01800000e+05 -5.69476570e-02
1.01800000e+05 -5.69480347e-02
1.01900000e+05 -5.70931909e-02
1.01900000e+05 -5.70935749e-02
1.02000000e+05 -5.72415196e-02
1.02000000e+05 -5.72419097e-02
1.02100000e+05 -5.73927220e-02
1.02100000e+05 -5.73931178e-02
1.02200000e+05 -5.75468722e-02
1.02200000e+05 -5.75472733e-02
1.02300000e+05 -5.77040393e-02
1.02300000e+05 -5.77044452e-02
1.02400000e+05 -5.78642872e-02
1.02400000e+05 -5.78646975e-02
1.02500000e+05 -5.80276745e-02
1.02500000e+05 -5.80280889e-02
1.02600000e+05 -5.81942549e-02
1.02600000e+05 -5.81946728e-02
1.02700000e+05 -5.83640767e-02
1.02700000e+05 -5.83644979e-02
1.02800000e+05 -5.85371840e-02
1.02800000e+05 -5.85376081e-02
1.02900000e+05 -5.87136163e-02
1.02900000e+05 -5.87140428e-02
1.03000000e+05 -5.88934092e-02
1.03000000e+05 -5.88938380e-02
1.03100000e+05 -5.90765948e-02
1.03100000e+05 -5.90770255e-02
1.03200000e+05 -5.92632021e-02
1.03200000e+05 -5.92636345e-02
1.03300000e+05 -5.94532573e-02
1.03300000e+05 -5.94536912e-02
1.03400000e+05 -5.96467838e-02
1.03400000e+05 -5.96472190e-02
1.03500000e+05 -5.98438030e-02
1.03500000e+05 -5.98442393e-02
1.03600000e+05 -6.00443336e-02
1.03600000e+05 -6.00447709e-02
1.03700000e+05 -6.02483923e-02
1.03700000e+05 -6.02488303e-02
1.03800000e+05 -6.04559931e-02
1.03800000e+05 -6.04564316e-02
1.03900000e+05 -6.06671474e-02
1.03900000e+05 -6.06675863e-02
1.04000000e+05 -6.08818641e-02
1.04000000e+05 -6.08823031e-02
1.04100000e+05 -6.11001489e-02
1.04100000e+05 -6.11005877e-02
1.04200000e+05 -6.13220044e-02
1.04200000e+05 -6.13224427e-02
1.04300000e+05 -6.15474300e-02
1.04300000e+05 -6.15478675e-02
1.04400000e+05 -6.17764215e-02
1.04400000e+05 -6.17768580e-02
1.04500000e+05 -6.20089716e-02
1.04500000e+05 -6.20094069e-02
1.04600000e+05 -6.22450696e-02
1.04600000e+05 -6.22455033e-02
1.04700000e+05 -6.24847015e-02
1.04700000e+05 -6.24851333e-02
1.04800000e+05 -6.27278504e-02
1.04800000e+05 -6.27282800e-02
1.04900000e+05 -6.29744964e-02
1.04900000e+05 -6.29749238e-02
1.05000000e+05 -6.32246175e-02
1.05000000e+05 -6.32250423e-02
1.05100000e+05 -6.34781891e-02
1.05100000e+05 -6.34786111e-02
1.05200000e+05 -6.37351847e-02
1.05200000e+05 -6.37356039e-02
1.05300000e+05 -6.39955761e-02
1.05300000e+05 -6.39959923e-02
1.05400000e+05 -6.42593336e-02
1.05400000e+05 -6.42597466e-02
1.05500000e+05 -6.45264260e-02
1.05500000e+05 -6.45268358e-02
1.05600000e+05 -6.47968210e-02
1.05600000e+05 -6.47972274e-02
1.05700000e+05 -6.50704847e-02
1.05700000e+05 -6.50708876e-02
1.05800000e+05 -6.53473823e-02
1.05800000e+05 -6.53477817e-02
1.05900000e+05 -6.56274777e-02
1.05900000e+05 -6.56278733e-02
1.06000000e+05 -6.59107332e-02
1.06000000e+05 -6.59111250e-02
1.06100000e+05 -6.61971099e-02
1.06100000e+05 -6.61974978e-02
1.06200000e+05 -6.64865675e-02
1.06200000e+05 -6.64869513e-02
1.06300000e+05 -6.67790639e-02
1.06300000e+05 -6.67794435e-02
1.06400000e+05 -6.70745556e-02
1.06400000e+05 -6.70749308e-02
1.06500000e+05 -6.73729975e-02
1.06500000e+05 -6.73733682e-02
1.06600000e+05 -6.76743429e-02
1.06600000e+05 -6.76747089e-02
1.06700000e+05 -6.79785434e-02
1.06700000e+05 -6.79789046e-02
1.06800000e+05 -6.82855493e-02
1.06800000e+05 -6.82859055e-02
1.06900000e+05 -6.85953095e-02
1.06900000e+05 -6.85956607e-02
1.07000000e+05 -6.89077715e-02
1.07000000e+05 -6.89081176e-02
1.07100000e+05 -6.92228819e-02
1.07100000e+05 -6.92232227e-02
1.07200000e+05 -6.95405861e-02
1.07200000e+05 -6.95409215e-02
1.07300000e+05 -6.98608285e-02
1.07300000e+05 -6.98611585e-02
1.07400000e+05 -7.01835529e-02
1.07400000e+05 -7.01838773e-02
1.07500000e+05 -7.05087022e-02
1.07500000e+05 -7.05090211e-02
1.07600000e+05 -7.08362187e-02
1.07600000e+05 -7.08365319e-02
1.07700000e+05 -7.11660441e-02
1.07700000e+05 -7.11663517e-02
1.07800000e+05 -7.14981196e-02
1.07800000e+05 -7.14984214e-02
1.07900000e+05 -7.18323856e-02
1.07900000e+05 -7.18326816e-02
1.08000000e+05 -7.21687821e-02
1.08000000e+05 -7.21690722e-02
1.08100000e+05 -7.25072486e-02
1.08100000e+05 -7.25075327e-02
1.08200000e+05 -7.28477238e-02
1.08200000e+05 -7.28480019e-02
1.08300000e+05 -7.31901459e-02
1.08300000e+05 -7.31904180e-02
1.08400000e+05 -7.35344525e-02
1.08400000e+05 -7.35347185e-02
1.08500000e+05 -7.38805807e-02
1.08500000e+05 -7.38808405e-02
1.08600000e+05 -7.42284669e-02
1.08600000e+05 -7.42287204e-02
1.08700000e+05 -7.45780469e-02
1.08700000e+05 -7.45782942e-02
1.08800000e+05 -7.49292563e-02
1.08800000e+05 -7.49294972e-02
1.08900000e+05 -7.52820299e-02
1.08900000e+05 -7.52822644e-02
1.09000000e+05 -7.56363023e-02
1.09000000e+05 -7.56365303e-02
1.09100000e+05 -7.59920076e-02
1.09100000e+05 -7.59922292e-02
1.09200000e+05 -7.63490799e-02
1.09200000e+05 -7.63492950e-02
1.09300000e+05 -7.67074528e-02
1.09300000e+05 -7.67076614e-02
1.09400000e+05 -7.70670602e-02
1.09400000e+05 -7.70672623e-02
1.09500000e+05 -7.74278355e-02
1.09500000e+05 -7.74280310e-02
1.09600000e+05 -7.77897124e-02
1.09600000e+05 -7.77899014e-02
1.09700000e+05 -7.81526246e-02
1.09700000e+05 -7.81528070e-02
1.09800000e+05 -7.85165058e-02
1.09800000e+05 -7.85166817e-02
1.09900000e+05 -7.88812900e-02
1.09900000e+05 -7.88814594e-02
1.10000000e+05 -7.92469114e-02
1.10000000e+05 -7.92470742e-02
1.10100000e+05 -7.96133041e-02
1.10100000e+05 -7.96134604e-02
1.10200000e+05 -7.99804028e-02
1.10200000e+05 -7.99805526e-02
1.10300000e+05 -8.03481422e-02
1.10300000e+05 -8.03482856e-02
1.10400000e+05 -8.07164575e-02
1.10400000e+05 -8.07165943e-02
1.10500000e+05 -8.10852839e-02
1.10500000e+05 -8.10854143e-02
1.10600000e+05 -8.14545570e-02
1.10600000e+05 -8.14546809e-02
1.10700000e+05 -8.18242128e-02
1.10700000e+05 -8.18243303e-02
1.10800000e+05 -8.21941875e-02
1.10800000e+05 -8.21942987e-02
1.10900000e+05 -8.25644179e-02
1.10900000e+05 -8.25645226e-02
1.11000000e+05 -8.29348409e-02
1.11000000e+05 -8.29349393e-02
1.11100000e+05 -8.33053940e-02
1.11100000e+05 -8.33054861e-02
1.11200000e+05 -8.36760151e-02
1.11200000e+05 -8.36761010e-02
1.11300000e+05 -8.40466427e-02
1.11300000e+05 -8.40467224e-02
1.11400000e+05 -8.44172158e-02
1.11400000e+05 -8.44172892e-02
1.11500000e+05 -8.47876738e-02
1.11500000e+05 -8.47877412e-02
1.11600000e+05 -8.51579570e-02
1.11600000e+05 -8.51580182e-02
1.11700000e+05 -8.55280061e-02
1.11700000e+05 -8.55280613e-02
1.11800000e+05 -8.58977625e-02
1.11800000e+05 -8.58978117e-02
1.11900000e+05 -8.62671685e-02
1.11900000e+05 -8.62672118e-02
1.12000000e+05 -8.66361668e-02
1.12000000e+05 -8.66362042e-02
1.12100000e+05 -8.70047011e-02
1.12100000e+05 -8.70047327e-02
1.12200000e+05 -8.73727157e-02
1.12200000e+05 -8.73727416e-02
1.12300000e+05 -8.77401558e-02
1.12300000e+05 -8.77401761e-02
1.12400000e+05 -8.81069673e-02
1.12400000e+05 -8.81069820e-02
1.12500000e+05 -8.84730969e-02
1.12500000e+05 -8.84731061e-02
1.12600000e+05 -8.88384922e-02
1.12600000e+05 -8.88384958e-02
1.12700000e+05 -8.92031013e-02
1.12700000e+05 -8.92030996e-02
1.12800000e+05 -8.95668735e-02
1.12800000e+05 -8.95668664e-02
1.12900000e+05 -8.99297586e-02
1.12900000e+05 -8.99297463e-02
1.13000000e+05 -9.02917074e-02
1.13000000e+05 -9.02916899e-02
1.13100000e+05 -9.06526716e-02
1.13100000e+05 -9.06526490e-02
1.13200000e+05 -9.10126034e-02
1.13200000e+05 -9.10125757e-02
1.13300000e+05 -9.13714562e-02
1.13300000e+05 -9.13714235e-02
1.13400000e+05 -9.17291839e-02
1.13400000e+05 -9.17291464e-02
1.13500000e+05 -9.20857417e-02
1.13500000e+05 -9.20856993e-02
1.13600000e+05 -9.24410851e-02
1.13600000e+05 -9.24410380e-02
1.13700000e+05 -9.27951708e-02
1.13700000e+05 -9.27951190e-02
1.13800000e+05 -9.31479563e-02
1.13800000e+05 -9.31478999e-02
1.13900000e+05 -9.34994000e-02
1.13900000e+05 -9.34993391e-02
1.14000000e+05 -9.38494609e-02
1.14000000e+05 -9.38493956e-02
1.14100000e+05 -9.41980993e-02
1.14100000e+05 -9.41980297e-02
1.14200000e+05 -9.45452761e-02
1.14200000e+05 -9.45452021e-02
1.14300000e+05 -9.48909530e-02
1.14300000e+05 -9.48908748e-02
1.14400000e+05 -9.52350927e-02
1.14400000e+05 -9.52350104e-02
1.14500000e+05 -9.55776587e-02
1.14500000e+05 -9.55775724e-02
1.14600000e+05 -9.59186155e-02
1.14600000e+05 -9.59185252e-02
1.14700000e+05 -9.62579283e-02
1.14700000e+05 -9.62578341e-02
1.14800000e+05 -9.65955631e-02
1.14800000e+05 -9.65954651e-02
1.14900000e+05 -9.69314870e-02
1.14900000e+05 -9.69313852e-02
1.15000000e+05 -9.72656676e-02
1.15000000e+05 -9.72655621e-02
1.15100000e+05 -9.75980735e-02
1.15100000e+05 -9.75979645e-02
1.15200000e+05 -9.79286743e-02
1.15200000e+05 -9.79285617e-02
1.15300000e+05 -9.82574400e-02
1.15300000e+05 -9.82573239e-02
1.15400000e+05 -9.85843416e-02
1.15400000e+05 -9.85842222e-02
1.15500000e+05 -9.89093512e-02
1.15500000e+05 -9.89092284e-02
1.15600000e+05 -9.92324411e-02
1.15600000e+05 -9.92323151e-02
1.15700000e+05 -9.95535848e-02
1.15700000e+05 -9.95534557e-02
1.15800000e+05 -9.98727564e-02
1.15800000e+05 -9.98726242e-02
1.15900000e+05 -1.00189931e-01
1.15900000e+05 -1.00189796e-01
1.16000000e+05 -1.00505084e-01
1.16000000e+05 -1.00504946e-01
1.16100000e+05 -1.00818191e-01
1.16100000e+05 -1.00818050e-01
1.16200000e+05 -1.01129231e-01
1.16200000e+05 -1.01129087e-01
1.16300000e+05 -1.01438181e-01
1.16300000e+05 -1.01438034e-01
1.16400000e+05 -1.01745018e-01
1.16400000e+05 -1.01744869e-01
1.16500000e+05 -1.02049724e-01
1.16500000e+05 -1.02049572e-01
1.16600000e+05 -1.02352277e-01
1.16600000e+05 -1.02352122e-01
1.16700000e+05 -1.02652658e-01
1.16700000e+05 -1.02652501e-01
1.16800000e+05 -1.02950849e-01
1.16800000e+05 -1.02950689e-01
1.16900000e+05 -1.03246831e-01
1.16900000e+05 -1.03246670e-01
1.17000000e+05 -1.03540588e-01
1.17000000e+05 -1.03540424e-01
1.17100000e+05 -1.03832103e-01
1.17100000e+05 -1.03831937e-01
1.17200000e+05 -1.04121360e-01
1.17200000e+05 -1.04121192e-01
1.17300000e+05 -1.04408343e-01
1.17300000e+05 -1.04408173e-01
1.17400000e+05 -1.04693038e-01
1.17400000e+05 -1.04692866e-01
1.17500000e+05 -1.04975430e-01
1.17500000e+05 -1.04975255e-01
1.17600000e+05 -1.05255503e-01
1.17600000e+05 -1.05255326e-01
1.17700000e+05 -1.05533242e-01
1.17700000e+05 -1.05533063e-01
1.17800000e+05 -1.05808633e-01
1.17800000e+05 -1.05808452e-01
1.17900000e+05 -1.06081659e-01
1.17900000e+05 -1.06081476e-01
1.18000000e+05 -1.06352304e-01
1.18000000e+05 -1.06352119e-01
1.18100000e+05 -1.06620552e-01
1.18100000e+05 -1.06620364e-01
1.18200000e+05 -1.06886385e-01
1.18200000e+05 -1.06886195e-01
1.18300000e+05 -1.07149789e-01
1.18300000e+05 -1.07149597e-01
1.18400000e+05 -1.07410746e-01
1.18400000e+05 -1.07410552e-01
1.18500000e+05 -1.07669243e-01
1.18500000e+05 -1.07669046e-01
1.18600000e+05 -1.07925264e-01
1.18600000e+05 -1.07925066e-01
1.18700000e+05 -1.08178799e-01
1.18700000e+05 -1.08178599e-01
1.18800000e+05 -1.08429835e-01
1.18800000e+05 -1.08429634e-01
1.18900000e+05 -1.08678364e-01
1.18900000e+05 -1.08678160e-01
1.19000000e+05 -1.08924376e-01
1.19000000e+05 -1.08924171e-01
1.19100000e+05 -1.09167864e-01
1.19100000e+05 -1.09167658e-01
1.19200000e+05 -1.09408823e-01
1.19200000e+05 -1.09408616e-01
1.19300000e+05 -1.09647246e-01
1.19300000e+05 -1.09647038e-01
1.19400000e+05 -1.09883130e-01
1.19400000e+05 -1.09882921e-01
1.19500000e+05 -1.10116469e-01
1.19500000e+05 -1.10116259e-01
1.19600000e+05 -1.10347259e-01
1.19600000e+05 -1.10347048e-01
1.19700000e+05 -1.10575496e-01
1.19700000e+05 -1.10575284e-01
1.19800000e+05 -1.10801177e-01
1.19800000e+05 -1.10800964e-01
1.19900000e+05 -1.11024298e-01
1.19900000e+05 -1.11024084e-01
1.20000000e+05 -1.11244856e-01
1.20000000e+05 -1.11244640e-01
1.20100000e+05 -1.11462846e-01
1.20100000e+05 -1.11462630e-01
1.20200000e+05 -1.11678268e-01
1.20200000e+05 -1.11678051e-01
1.20300000e+05 -1.11891117e-01
1.20300000e+05 -1.11890899e-01
1.20400000e+05 -1.12101391e-01
1.20400000e+05 -1.12101173e-01
1.20500000e+05 -1.12309090e-01
1.20500000e+05 -1.12308870e-01
1.20600000e+05 -1.12514210e-01
1.20600000e+05 -1.12513990e-01
1.20700000e+05 -1.12716751e-01
1.20700000e+05 -1.12716530e-01
1.20800000e+05 -1.12916712e-01
1.20800000e+05 -1.12916491e-01
1.20900000e+05 -1.13114092e-01
1.20900000e+05 -1.13113870e-01
1.21000000e+05 -1.13308891e-01
1.21000000e+05 -1.13308668e-01
1.21100000e+05 -1.13501109e-01
1.21100000e+05 -1.13500886e-01
1.21200000e+05 -1.13690747e-01
1.21200000e+05 -1.13690523e-01
1.21300000e+05 -1.13877804e-01
1.21300000e+05 -1.13877580e-01
1.21400000e+05 -1.14062283e-01
1.21400000e+05 -1.14062059e-01
1.21500000e+05 -1.14244185e-01
1.21500000e+05 -1.14243960e-01
1.21600000e+05 -1.14423512e-01
1.21600000e+05 -1.14423286e-01
1.21700000e+05 -1.14600265e-01
1.21700000e+05 -1.14600039e-01
1.21800000e+05 -1.14774447e-01
1.21800000e+05 -1.14774220e-01
1.21900000e+05 -1.14946061e-01
1.21900000e+05 -1.14945834e-01
1.22000000e+05 -1.15115110e-01
1.22000000e+05 -1.15114883e-01
1.22100000e+05 -1.15281597e-01
1.22100000e+05 -1.15281370e-01
1.22200000e+05 -1.15445527e-01
1.22200000e+05 -1.15445299e-01
1.22300000e+05 -1.15606902e-01
1.22300000e+05 -1.15606675e-01
1.22400000e+05 -1.15765729e-01
1.22400000e+05 -1.15765501e-01
1.22500000e+05 -1.15922011e-01
1.22500000e+05 -1.15921783e-01
1.22600000e+05 -1.16075753e-01
1.22600000e+05 -1.16075525e-01
1.22700000e+05 -1.16226961e-01
1.22700000e+05 -1.16226734e-01
1.22800000e+05 -1.16375641e-01
1.22800000e+05 -1.16375413e-01
1.22900000e+05 -1.16521798e-01
1.22900000e+05 -1.16521571e-01
1.23000000e+05 -1.16665440e-01
1.23000000e+05 -1.16665212e-01
1.23100000e+05 -1.16806572e-01
1.23100000e+05 -1.16806344e-01
1.23200000e+05 -1.16945201e-01
1.23200000e+05 -1.16944974e-01
1.23300000e+05 -1.17081336e-01
1.23300000e+05 -1.17081109e-01
1.23400000e+05 -1.17214983e-01
1.23400000e+05 -1.17214757e-01
1.23500000e+05 -1.17346152e-01
1.23500000e+05 -1.17345925e-01
1.23600000e+05 -1.17474849e-01
1.23600000e+05 -1.17474623e-01
1.23700000e+05 -1.17601084e-01
1.23700000e+05 -1.17600858e-01
1.23800000e+05 -1.17724865e-01
1.23800000e+05 -1.17724640e-01
1.23900000e+05 -1.17846203e-01
1.23900000e+05 -1.17845978e-01
1.24000000e+05 -1.17965106e-01
1.24000000e+05 -1.17964882e-01
1.24100000e+05 -1.18081585e-01
1.24100000e+05 -1.18081361e-01
1.24200000e+05 -1.18195650e-01
1.24200000e+05 -1.18195427e-01
1.24300000e+05 -1.18307311e-01
1.24300000e+05 -1.18307088e-01
1.24400000e+05 -1.18416580e-01
1.24400000e+05 -1.18416358e-01
1.24500000e+05 -1.18523467e-01
1.24500000e+05 -1.18523245e-01
1.24600000e+05 -1.18627984e-01
1.24600000e+05 -1.18627764e-01
1.24700000e+05 -1.18730144e-01
1.24700000e+05 -1.18729924e-01
1.24800000e+05 -1.18829958e-01
1.24800000e+05 -1.18829739e-01
1.24900000e+05 -1.18927439e-01
1.24900000e+05 -1.18927221e-01
1.25000000e+05 -1.19022600e-01
1.25000000e+05 -1.19022383e-01
1.25100000e+05 -1.19115454e-01
1.25100000e+05 -1.19115237e-01
1.25200000e+05 -1.19206014e-01
1.25200000e+05 -1.19205799e-01
1.25300000e+05 -1.19294295e-01
1.25300000e+05 -1.19294080e-01
1.25400000e+05 -1.19380310e-01
1.25400000e+05 -1.19380096e-01
1.25500000e+05 -1.19464074e-01
1.25500000e+05 -1.19463861e-01
1.25600000e+05 -1.19545601e-01
1.25600000e+05 -1.19545389e-01
1.25700000e+05 -1.19624906e-01
1.25700000e+05 -1.19624696e-01
1.25800000e+05 -1.19702006e-01
1.25800000e+05 -1.19701796e-01
1.25900000e+05 -1.19776914e-01
1.25900000e+05 -1.19776706e-01
1.26000000e+05 -1.19849648e-01
1.26000000e+05 -1.19849440e-01
1.26100000e+05 -1.19920222e-01
1.26100000e+05 -1.19920016e-01
1.26200000e+05 -1.19988655e-01
1.26200000e+05 -1.19988450e-01
1.26300000e+05 -1.20054961e-01
1.26300000e+05 -1.20054758e-01
1.26400000e+05 -1.20119158e-01
1.26400000e+05 -1.20118956e-01
1.26500000e+05 -1.20181264e-01
1.26500000e+05 -1.20181063e-01
1.26600000e+05 -1.20241294e-01
1.26600000e+05 -1.20241095e-01
1.26700000e+05 -1.20299268e-01
1.26700000e+05 -1.20299070e-01
1.26800000e+05 -1.20355202e-01
1.26800000e+05 -1.20355005e-01
1.26900000e+05 -1.20409114e-01
1.26900000e+05 -1.20408919e-01
1.27000000e+05 -1.20461022e-01
1.27000000e+05 -1.20460829e-01
1.27100000e+05 -1.20510946e-01
1.27100000e+05 -1.20510753e-01
1.27200000e+05 -1.20558902e-01
1.27200000e+05 -1.20558711e-01
1.27300000e+05 -1.20604910e-01
1.27300000e+05 -1.20604720e-01
1.27400000e+05 -1.20648987e-01
1.27400000e+05 -1.20648800e-01
1.27500000e+05 -1.20691154e-01
1.27500000e+05 -1.20690968e-01
1.27600000e+05 -1.20731428e-01
1.27600000e+05 -1.20731243e-01
1.27700000e+05 -1.20769828e-01
1.27700000e+05 -1.20769645e-01
1.27800000e+05 -1.20806374e-01
1.27800000e+05 -1.20806192e-01
1.27900000e+05 -1.20841083e-01
1.27900000e+05 -1.20840903e-01
1.28000000e+05 -1.20873976e-01
1.28000000e+05 -1.20873798e-01
1.28100000e+05 -1.20905070e-01
1.28100000e+05 -1.20904894e-01
1.28200000e+05 -1.20934385e-01
1.28200000e+05 -1.20934210e-01
1.28300000e+05 -1.20961940e-01
1.28300000e+05 -1.20961766e-01
1.28400000e+05 -1.20987753e-01
1.28400000e+05 -1.20987581e-01
1.28500000e+05 -1.21011842e-01
1.28500000e+05 -1.21011671e-01
1.28600000e+05 -1.21034226e-01
1.28600000e+05 -1.21034057e-01
1.28700000e+05 -1.21054924e-01
1.28700000e+05 -1.21054757e-01
1.28800000e+05 -1.21073954e-01
1.28800000e+05 -1.21073788e-01
1.28900000e+05 -1.21091333e-01
1.28900000e+05 -1.21091168e-01
1.29000000e+05 -1.21107079e-01
1.29000000e+05 -1.21106916e-01
1.29100000e+05 -1.21121209e-01
1.29100000e+05 -1.21121048e-01
1.29200000e+05 -1.21133742e-01
1.29200000e+05 -1.21133582e-01
1.29300000e+05 -1.21144693e-01
1.29300000e+05 -1.21144534e-01
1.29400000e+05 -1.21154079e-01
1.29400000e+05 -1.21153922e-01
1.29500000e+05 -1.21161916e-01
1.29500000e+05 -1.21161761e-01
1.29600000e+05 -1.21168221e-01
1.29600000e+05 -1.21168067e-01
1.29700000e+05 -1.21173009e-01
1.29700000e+05 -1.21172856e-01
1.29800000e+05 -1.21176294e-01
1.29800000e+05 -1.21176142e-01
1.29900000e+05 -1.21178092e-01
1.29900000e+05 -1.21177941e-01
1.30000000e+05 -1.21178416e-01
1.30000000e+05 -1.21178266e-01
1.30100000e+05 -1.21177280e-01
1.30100000e+05 -1.21177131e-01
1.30200000e+05 -1.21174698e-01
1.30200000e+05 -1.21174550e-01
1.30300000e+05 -1.21170681e-01
1.30300000e+05 -1.21170535e-01
1.30400000e+05 -1.21165243e-01
1.30400000e+05 -1.21165098e-01
1.30500000e+05 -1.21158395e-01
1.30500000e+05 -1.21158251e-01
1.30600000e+05 -1.21150148e-01
1.30600000e+05 -1.21150005e-01
1.30700000e+05 -1.21140513e-01
1.30700000e+05 -1.21140370e-01
1.30800000e+05 -1.21129499e-01
1.30800000e+05 -1.21129357e-01
1.30900000e+05 -1.21117116e-01
1.30900000e+05 -1.21116974e-01
1.31000000e+05 -1.21103372e-01
1.31000000e+05 -1.21103231e-01
1.31100000e+05 -1.21088276e-01
1.31100000e+05 -1.21088136e-01
1.31200000e+05 -1.21071835e-01
1.31200000e+05 -1.21071696e-01
1.31300000e+05 -1.21054057e-01
1.31300000e+05 -1.21053917e-01
1.31400000e+05 -1.21034947e-01
1.31400000e+05 -1.21034808e-01
1.31500000e+05 -1.21014511e-01
1.31500000e+05 -1.21014372e-01
1.31600000e+05 -1.20992754e-01
1.31600000e+05 -1.20992616e-01
1.31700000e+05 -1.20969681e-01
1.31700000e+05 -1.20969543e-01
1.31800000e+05 -1.20945296e-01
1.31800000e+05 -1.20945158e-01
1.31900000e+05 -1.20919602e-01
1.31900000e+05 -1.20919463e-01
1.32000000e+05 -1.20892601e-01
1.32000000e+05 -1.20892462e-01
1.32100000e+05 -1.20864295e-01
1.32100000e+05 -1.20864157e-01
1.32200000e+05 -1.20834687e-01
1.32200000e+05 -1.20834548e-01
1.32300000e+05 -1.20803776e-01
1.32300000e+05 -1.20803637e-01
1.32400000e+05 -1.20771564e-01
1.32400000e+05 -1.20771425e-01
1.32500000e+05 -1.20738049e-01
1.32500000e+05 -1.20737910e-01
1.32600000e+05 -1.20703233e-01
1.32600000e+05 -1.20703093e-01
1.32700000e+05 -1.20667112e-01
1.32700000e+05 -1.20666972e-01
1.32800000e+05 -1.20629686e-01
1.32800000e+05 -1.20629546e-01
1.32900000e+05 -1.20590952e-01
1.32900000e+05 -1.20590811e-01
1.33000000e+05 -1.20550908e-01
1.33000000e+05 -1.20550767e-01
1.33100000e+05 -1.20509551e-01
1.33100000e+05 -1.20509409e-01
1.33200000e+05 -1.20466877e-01
1.33200000e+05 -1.20466734e-01
1.33300000e+05 -1.20422882e-01
1.33300000e+05 -1.20422739e-01
1.33400000e+05 -1.20377563e-01
1.33400000e+05 -1.20377419e-01
1.33500000e+05 -1.20330914e-01
1.33500000e+05 -1.20330770e-01
1.33600000e+05 -1.20282932e-01
1.33600000e+05 -1.20282786e-01
1.33700000e+05 -1.20233610e-01
1.33700000e+05 -1.20233464e-01
1.33800000e+05 -1.20182944e-01
1.33800000e+05 -1.20182797e-01
1.33900000e+05 -1.20130928e-01
1.33900000e+05 -1.20130780e-01
1.34000000e+05 -1.20077557e-01
1.34000000e+05 -1.20077408e-01
1.34100000e+05 -1.20022823e-01
1.34100000e+05 -1.20022674e-01
1.34200000e+05 -1.19966722e-01
1.34200000e+05 -1.19966572e-01
1.34300000e+05 -1.19909247e-01
1.34300000e+05 -1.19909096e-01
1.34400000e+05 -1.19850392e-01
1.34400000e+05 -1.19850240e-01
1.34500000e+05 -1.19790151e-01
1.34500000e+05 -1.19789998e-01
1.34600000e+05 -1.19728517e-01
1.34600000e+05 -1.19728362e-01
1.34700000e+05 -1.19665483e-01
1.34700000e+05 -1.19665328e-01
1.34800000e+05 -1.19601044e-01
1.34800000e+05 -1.19600888e-01
1.34900000e+05 -1.19535193e-01
1.34900000e+05 -1.19535036e-01
1.35000000e+05 -1.19467923e-01
1.35000000e+05 -1.19467765e-01
1.35100000e+05 -1.19399230e-01
1.35100000e+05 -1.19399071e-01
1.35200000e+05 -1.19329105e-01
1.35200000e+05 -1.19328946e-01
1.35300000e+05 -1.19257545e-01
1.35300000e+05 -1.19257384e-01
1.35400000e+05 -1.19184542e-01
1.35400000e+05 -1.19184380e-01
1.35500000e+05 -1.19110091e-01
1.35500000e+05 -1.19109929e-01
1.35600000e+05 -1.19034187e-01
1.35600000e+05 -1.19034024e-01
1.35700000e+05 -1.18956825e-01
1.35700000e+05 -1.18956661e-01
1.35800000e+05 -1.18877999e-01
1.35800000e+05 -1.18877834e-01
1.35900000e+05 -1.18797705e-01
1.35900000e+05 -1.18797539e-01
1.36000000e+05 -1.18715938e-01
1.36000000e+05 -1.18715772e-01
1.36100000e+05 -1.18632695e-01
1.36100000e+05 -1.18632528e-01
1.36200000e+05 -1.18547972e-01
1.36200000e+05 -1.18547804e-01
1.36300000e+05 -1.18461764e-01
1.36300000e+05 -1.18461596e-01
1.36400000e+05 -1.18374069e-01
1.36400000e+05 -1.18373901e-01
1.36500000e+05 -1.18284884e-01
1.36500000e+05 -1.18284715e-01
1.36600000e+05 -1.18194207e-01
1.36600000e+05 -1.18194037e-01
1.36700000e+05 -1.18102035e-01
1.36700000e+05 -1.18101865e-01
1.36800000e+05 -1.18008366e-01
1.36800000e+05 -1.18008196e-01
1.36900000e+05 -1.17913200e-01
1.36900000e+05 -1.17913029e-01
1.37000000e+05 -1.17816534e-01
1.37000000e+05 -1.17816363e-01
1.37100000e+05 -1.17718370e-01
1.37100000e+05 -1.17718198e-01
1.37200000e+05 -1.17618706e-01
1.37200000e+05 -1.17618534e-01
1.37300000e+05 -1.17517543e-01
1.37300000e+05 -1.17517371e-01
1.37400000e+05 -1.17414881e-01
1.37400000e+05 -1.17414709e-01
1.37500000e+05 -1.17310722e-01
1.37500000e+05 -1.17310550e-01
1.37600000e+05 -1.17205067e-01
1.37600000e+05 -1.17204895e-01
1.37700000e+05 -1.17097918e-01
1.37700000e+05 -1.17097746e-01
1.37800000e+05 -1.16989277e-01
1.37800000e+05 -1.16989105e-01
1.37900000e+05 -1.16879148e-01
1.37900000e+05 -1.16878976e-01
1.38000000e+05 -1.16767533e-01
1.38000000e+05 -1.16767361e-01
1.38100000e+05 -1.16654436e-01
1.38100000e+05 -1.16654265e-01
1.38200000e+05 -1.16539862e-01
1.38200000e+05 -1.16539691e-01
1.38300000e+05 -1.16423815e-01
1.38300000e+05 -1.16423644e-01
1.38400000e+05 -1.16306300e-01
1.38400000e+05 -1.16306129e-01
1.38500000e+05 -1.16187322e-01
1.38500000e+05 -1.16187152e-01
1.38600000e+05 -1.16066887e-01
1.38600000e+05 -1.16066717e-01
1.38700000e+05 -1.15945002e-01
1.38700000e+05 -1.15944833e-01
1.38800000e+05 -1.15821674e-01
1.38800000e+05 -1.15821505e-01
1.38900000e+05 -1.15696908e-01
1.38900000e+05 -1.15696740e-01
1.39000000e+05 -1.15570714e-01
1.39000000e+05 -1.15570546e-01
1.39100000e+05 -1.15443099e-01
1.39100000e+05 -1.15442932e-01
1.39200000e+05 -1.15314071e-01
1.39200000e+05 -1.15313904e-01
1.39300000e+05 -1.15183639e-01
1.39300000e+05 -1.15183473e-01
1.39400000e+05 -1.15051812e-01
1.39400000e+05 -1.15051648e-01
1.39500000e+05 -1.14918601e-01
1.39500000e+05 -1.14918437e-01
1.39600000e+05 -1.14784014e-01
1.39600000e+05 -1.14783851e-01
1.39700000e+05 -1.14648062e-01
1.39700000e+05 -1.14647900e-01
1.39800000e+05 -1.14510756e-01
1.39800000e+05 -1.14510595e-01
1.39900000e+05 -1.14372107e-01
1.39900000e+05 -1.14371947e-01
1.40000000e+05 -1.14232127e-01
1.40000000e+05 -1.14231968e-01
1.40100000e+05 -1.14090826e-01
1.40100000e+05 -1.14090669e-01
1.40200000e+05 -1.13948218e-01
1.40200000e+05 -1.13948061e-01
1.40300000e+05 -1.13804315e-01
1.40300000e+05 -1.13804159e-01
1.40400000e+05 -1.13659129e-01
1.40400000e+05 -1.13658974e-01
1.40500000e+05 -1.13512673e-01
1.40500000e+05 -1.13512520e-01
1.40600000e+05 -1.13364961e-01
1.40600000e+05 -1.13364810e-01
1.40700000e+05 -1.13216008e-01
1.40700000e+05 -1.13215857e-01
1.40800000e+05 -1.13065825e-01
1.40800000e+05 -1.13065677e-01
1.40900000e+05 -1.12914429e-01
1.40900000e+05 -1.12914282e-01
1.41000000e+05 -1.12761834e-01
1.41000000e+05 -1.12761688e-01
1.41100000e+05 -1.12608053e-01
1.41100000e+05 -1.12607909e-01
1.41200000e+05 -1.12453104e-01
1.41200000e+05 -1.12452961e-01
1.41300000e+05 -1.12297000e-01
1.41300000e+05 -1.12296858e-01
1.41400000e+05 -1.12139757e-01
1.41400000e+05 -1.12139617e-01
1.41500000e+05 -1.11981392e-01
1.41500000e+05 -1.11981254e-01
1.41600000e+05 -1.11821920e-01
1.41600000e+05 -1.11821783e-01
1.41700000e+05 -1.11661358e-01
1.41700000e+05 -1.11661223e-01
1.41800000e+05 -1.11499721e-01
1.41800000e+05 -1.11499588e-01
1.41900000e+05 -1.11337028e-01
1.41900000e+05 -1.11336896e-01
1.42000000e+05 -1.11173294e-01
1.42000000e+05 -1.11173164e-01
1.42100000e+05 -1.11008536e-01
1.42100000e+05 -1.11008408e-01
1.42200000e+05 -1.10842772e-01
1.42200000e+05 -1.10842646e-01
1.42300000e+05 -1.10676020e-01
1.42300000e+05 -1.10675895e-01
1.42400000e+05 -1.10508296e-01
1.42400000e+05 -1.10508173e-01
1.42500000e+05 -1.10339619e-01
1.42500000e+05 -1.10339498e-01
1.42600000e+05 -1.10170005e-01
1.42600000e+05 -1.10169886e-01
1.42700000e+05 -1.09999474e-01
1.42700000e+05 -1.09999357e-01
1.42800000e+05 -1.09828044e-01
1.42800000e+05 -1.09827928e-01
1.42900000e+05 -1.09655731e-01
1.42900000e+05 -1.09655618e-01
1.43000000e+05 -1.09482555e-01
1.43000000e+05 -1.09482444e-01
1.43100000e+05 -1.09308535e-01
1.43100000e+05 -1.09308425e-01
1.43200000e+05 -1.09133687e-01
1.43200000e+05 -1.09133579e-01
1.43300000e+05 -1.08958032e-01
1.43300000e+05 -1.08957926e-01
1.43400000e+05 -1.08781587e-01
1.43400000e+05 -1.08781483e-01
1.43500000e+05 -1.08604372e-01
1.43500000e+05 -1.08604270e-01
1.43600000e+05 -1.08426404e-01
1.43600000e+05 -1.08426304e-01
1.43700000e+05 -1.08247703e-01
1.43700000e+05 -1.08247606e-01
1.43800000e+05 -1.08068288e-01
1.43800000e+05 -1.08068192e-01
1.43900000e+05 -1.07888177e-01
1.43900000e+05 -1.07888084e-01
1.44000000e+05 -1.07707390e-01
1.44000000e+05 -1.07707298e-01
1.44100000e+05 -1.07525944e-01
1.44100000e+05 -1.07525855e-01
1.44200000e+05 -1.07343860e-01
1.44200000e+05 -1.07343772e-01
1.44300000e+05 -1.07161155e-01
1.44300000e+05 -1.07161070e-01
1.44400000e+05 -1.06977850e-01
1.44400000e+05 -1.06977766e-01
1.44500000e+05 -1.06793961e-01
1.44500000e+05 -1.06793880e-01
1.44600000e+05 -1.06609510e-01
1.44600000e+05 -1.06609430e-01
1.44700000e+05 -1.06424513e-01
1.44700000e+05 -1.06424436e-01
1.44800000e+05 -1.06238991e-01
1.44800000e+05 -1.06238915e-01
1.44900000e+05 -1.06052962e-01
1.44900000e+05 -1.06052888e-01
1.45000000e+05 -1.05866444e-01
1.45000000e+05 -1.05866372e-01
1.45100000e+05 -1.05679456e-01
1.45100000e+05 -1.05679386e-01
1.45200000e+05 -1.05492017e-01
1.45200000e+05 -1.05491949e-01
1.45300000e+05 -1.05304145e-01
1.45300000e+05 -1.05304080e-01
1.45400000e+05 -1.05115859e-01
1.45400000e+05 -1.05115796e-01
1.45500000e+05 -1.04927178e-01
1.45500000e+05 -1.04927116e-01
1.45600000e+05 -1.04738118e-01
1.45600000e+05 -1.04738059e-01
1.45700000e+05 -1.04548700e-01
1.45700000e+05 -1.04548642e-01
1.45800000e+05 -1.04358940e-01
1.45800000e+05 -1.04358885e-01
1.45900000e+05 -1.04168857e-01
1.45900000e+05 -1.04168804e-01
1.46000000e+05 -1.03978469e-01
1.46000000e+05 -1.03978418e-01
1.46100000e+05 -1.03787794e-01
1.46100000e+05 -1.03787744e-01
1.46200000e+05 -1.03596849e-01
1.46200000e+05 -1.03596801e-01
1.46300000e+05 -1.03405652e-01
1.46300000e+05 -1.03405606e-01
1.46400000e+05 -1.03214220e-01
1.46400000e+05 -1.03214176e-01
1.46500000e+05 -1.03022571e-01
1.46500000e+05 -1.03022529e-01
1.46600000e+05 -1.02830722e-01
1.46600000e+05 -1.02830682e-01
1.46700000e+05 -1.02638690e-01
1.46700000e+05 -1.02638652e-01
1.46800000e+05 -1.02446492e-01
1.46800000e+05 -1.02446456e-01
1.46900000e+05 -1.02254145e-01
1.46900000e+05 -1.02254111e-01
1.47000000e+05 -1.02061666e-01
1.47000000e+05 -1.02061634e-01
1.47100000e+05 -1.01869071e-01
1.47100000e+05 -1.01869040e-01
1.47200000e+05 -1.01676376e-01
1.47200000e+05 -1.01676347e-01
1.47300000e+05 -1.01483597e-01
1.47300000e+05 -1.01483571e-01
1.47400000e+05 -1.01290752e-01
1.47400000e+05 -1.01290727e-01
1.47500000e+05 -1.01097855e-01
1.47500000e+05 -1.01097832e-01
1.47600000e+05 -1.00904922e-01
1.47600000e+05 -1.00904901e-01
1.47700000e+05 -1.00711970e-01
1.47700000e+05 -1.00711950e-01
1.47800000e+05 -1.00519012e-01
1.47800000e+05 -1.00518994e-01
1.47900000e+05 -1.00326065e-01
1.47900000e+05 -1.00326049e-01
1.48000000e+05 -1.00133144e-01
1.48000000e+05 -1.00133130e-01
1.48100000e+05 -9.99402634e-02
1.48100000e+05 -9.99402505e-02
1.48200000e+05 -9.97474378e-02
1.48200000e+05 -9.97474265e-02
1.48300000e+05 -9.95546819e-02
1.48300000e+05 -9.95546723e-02
1.48400000e+05 -9.93620100e-02
1.48400000e+05 -9.93620020e-02
1.48500000e+05 -9.91694362e-02
1.48500000e+05 -9.91694298e-02
1.48600000e+05 -9.89769745e-02
1.48600000e+05 -9.89769697e-02
1.48700000e+05 -9.87846387e-02
1.48700000e+05 -9.87846355e-02
1.48800000e+05 -9.85924423e-02
1.48800000e+05 -9.85924407e-02
1.48900000e+05 -9.84003988e-02
1.48900000e+05 -9.84003987e-02
1.49000000e+05 -9.82085213e-02
1.49000000e+05 -9.82085227e-02
1.49100000e+05 -9.80168228e-02
1.49100000e+05 -9.80168257e-02
1.49200000e+05 -9.78253161e-02
1.49200000e+05 -9.78253205e-02
1.49300000e+05 -9.76340139e-02
1.49300000e+05 -9.76340197e-02
1.49400000e+05 -9.74429285e-02
1.49400000e+05 -9.74429358e-02
1.49500000e+05 -9.72520721e-02
1.49500000e+05 -9.72520808e-02
1.49600000e+05 -9.70614568e-02
1.49600000e+05 -9.70614670e-02
1.49700000e+05 -9.68710945e-02
1.49700000e+05 -9.68711060e-02
1.49800000e+05 -9.66809967e-02
1.49800000e+05 -9.66810095e-02
1.49900000e+05 -9.64911748e-02
1.49900000e+05 -9.64911890e-02
1.50000000e+05 -9.63016402e-02
1.50000000e+05 -9.63016557e-02
1.50100000e+05 -9.61124037e-02
1.50100000e+05 -9.61124205e-02
1.50200000e+05 -9.59234764e-02
1.50200000e+05 -9.59234945e-02
1.50300000e+05 -9.57348687e-02
1.50300000e+05 -9.57348881e-02
1.50400000e+05 -9.55465912e-02
1.50400000e+05 -9.55466118e-02
1.50500000e+05 -9.53586541e-02
1.50500000e+05 -9.53586759e-02
1.50600000e+05 -9.51710674e-02
1.50600000e+05 -9.51710903e-02
1.50700000e+05 -9.49838409e-02
1.50700000e+05 -9.49838650e-02
1.50800000e+05 -9.47969844e-02
1.50800000e+05 -9.47970096e-02
1.50900000e+05 -9.46105072e-02
1.50900000e+05 -9.46105336e-02
1.51000000e+05 -9.44244187e-02
1.51000000e+05 -9.44244462e-02
1.51100000e+05 -9.42387278e-02
1.51100000e+05 -9.42387564e-02
1.51200000e+05 -9.40534435e-02
1.51200000e+05 -9.40534731e-02
1.51300000e+05 -9.38685744e-02
1.51300000e+05 -9.38686051e-02
1.51400000e+05 -9.36841290e-02
1.51400000e+05 -9.36841607e-02
1.51500000e+05 -9.35001156e-02
1.51500000e+05 -9.35001483e-02
1.51600000e+05 -9.33165422e-02
1.51600000e+05 -9.33165760e-02
1.51700000e+05 -9.31334169e-02
1.51700000e+05 -9.31334516e-02
1.51800000e+05 -9.29507473e-02
1.51800000e+05 -9.29507829e-02
1.51900000e+05 -9.27685409e-02
1.51900000e+05 -9.27685775e-02
1.52000000e+05 -9.25868052e-02
1.52000000e+05 -9.25868426e-02
1.52100000e+05 -9.24055471e-02
1.52100000e+05 -9.24055855e-02
1.52200000e+05 -9.22247738e-02
1.52200000e+05 -9.22248130e-02
1.52300000e+05 -9.20444920e-02
1.52300000e+05 -9.20445320e-02
1.52400000e+05 -9.18647083e-02
1.52400000e+05 -9.18647492e-02
1.52500000e+05 -9.16854292e-02
1.52500000e+05 -9.16854709e-02
1.52600000e+05 -9.15066610e-02
1.52600000e+05 -9.15067034e-02
1.52700000e+05 -9.13284096e-02
1.52700000e+05 -9.13284528e-02
1.52800000e+05 -9.11506810e-02
1.52800000e+05 -9.11507250e-02
1.52900000e+05 -9.09734810e-02
1.52900000e+05 -9.09735257e-02
1.53000000e+05 -9.07968151e-02
1.53000000e+05 -9.07968604e-02
1.53100000e+05 -9.06206886e-02
1.53100000e+05 -9.06207347e-02
1.53200000e+05 -9.04451068e-02
1.53200000e+05 -9.04451536e-02
1.53300000e+05 -9.02700749e-02
1.53300000e+05 -9.02701223e-02
1.53400000e+05 -9.00955975e-02
1.53400000e+05 -9.00956456e-02
1.53500000e+05 -8.99216796e-02
1.53500000e+05 -8.99217283e-02
1.53600000e+05 -8.97483256e-02
1.53600000e+05 -8.97483749e-02
1.53700000e+05 -8.95755400e-02
1.53700000e+05 -8.95755899e-02
1.53800000e+05 -8.94033270e-02
1.53800000e+05 -8.94033774e-02
1.53900000e+05 -8.92316908e-02
1.53900000e+05 -8.92317417e-02
1.54000000e+05 -8.90606351e-02
1.54000000e+05 -8.90606866e-02
1.54100000e+05 -8.88901640e-02
1.54100000e+05 -8.88902160e-02
1.54200000e+05 -8.87202809e-02
1.54200000e+05 -8.87203334e-02
1.54300000e+05 -8.85509895e-02
1.54300000e+05 -8.85510425e-02
1.54400000e+05 -8.83822930e-02
1.54400000e+05 -8.83823464e-02
1.54500000e+05 -8.82141948e-02
1.54500000e+05 -8.82142487e-02
1.54600000e+05 -8.80466975e-02
1.54600000e+05 -8.80467511e-02
1.54700000e+05 -8.78798058e-02
1.54700000e+05 -8.78798642e-02
1.54800000e+05 -8.77135138e-02
1.54800000e+05 -8.77135486e-02
1.54900000e+05 -8.75478712e-02
1.54900000e+05 -8.75480478e-02
1.55000000e+05 -8.73826221e-02
1.55000000e+05 -8.73824607e-02
1.55100000e+05 -8.72177604e-02
1.55100000e+05 -8.72179373e-02
1.55200000e+05 -8.70544335e-02
1.55200000e+05 -8.70544699e-02
1.55300000e+05 -8.68917404e-02
1.55300000e+05 -8.68918008e-02
1.55400000e+05 -8.67299192e-02
1.55400000e+05 -8.67299755e-02
1.55500000e+05 -8.65689277e-02
1.55500000e+05 -8.65689850e-02
1.55600000e+05 -8.64087726e-02
1.55600000e+05 -8.64088299e-02
1.55700000e+05 -8.62494515e-02
1.55700000e+05 -8.62495090e-02
1.55800000e+05 -8.60909636e-02
1.55800000e+05 -8.60910213e-02
1.55900000e+05 -8.59333077e-02
1.55900000e+05 -8.59333656e-02
1.56000000e+05 -8.57764825e-02
1.56000000e+05 -8.57765405e-02
1.56100000e+05 -8.56204866e-02
1.56100000e+05 -8.56205448e-02
1.56200000e+05 -8.54653185e-02
1.56200000e+05 -8.54653768e-02
1.56300000e+05 -8.53109767e-02
1.56300000e+05 -8.53110352e-02
1.56400000e+05 -8.51574596e-02
1.56400000e+05 -8.51575181e-02
1.56500000e+05 -8.50047652e-02
1.56500000e+05 -8.50048238e-02
1.56600000e+05 -8.48528919e-02
1.56600000e+05 -8.48529506e-02
1.56700000e+05 -8.47018377e-02
1.56700000e+05 -8.47018965e-02
1.56800000e+05 -8.45516006e-02
1.56800000e+05 -8.45516594e-02
1.56900000e+05 -8.44021786e-02
1.56900000e+05 -8.44022374e-02
1.57000000e+05 -8.42535694e-02
1.57000000e+05 -8.42536283e-02
1.57100000e+05 -8.41057708e-02
1.57100000e+05 -8.41058297e-02
1.57200000e+05 -8.39587806e-02
1.57200000e+05 -8.39588395e-02
1.57300000e+05 -8.38125963e-02
1.57300000e+05 -8.38126553e-02
1.57400000e+05 -8.36672156e-02
1.57400000e+05 -8.36672745e-02
1.57500000e+05 -8.35226359e-02
1.57500000e+05 -8.35226948e-02
1.57600000e+05 -8.33788546e-02
1.57600000e+05 -8.33789135e-02
1.57700000e+05 -8.32358691e-02
1.57700000e+05 -8.32359280e-02
1.57800000e+05 -8.30936767e-02
1.57800000e+05 -8.30937355e-02
1.57900000e+05 -8.29522746e-02
1.57900000e+05 -8.29523334e-02
1.58000000e+05 -8.28116600e-02
1.58000000e+05 -8.28117188e-02
1.58100000e+05 -8.26718300e-02
1.58100000e+05 -8.26718887e-02
1.58200000e+05 -8.25327817e-02
1.58200000e+05 -8.25328403e-02
1.58300000e+05 -8.23945120e-02
1.58300000e+05 -8.23945706e-02
1.58400000e+05 -8.22570180e-02
1.58400000e+05 -8.22570764e-02
1.58500000e+05 -8.21202963e-02
1.58500000e+05 -8.21203547e-02
1.58600000e+05 -8.19843440e-02
1.58600000e+05 -8.19844022e-02
1.58700000e+05 -8.18491577e-02
1.58700000e+05 -8.18492158e-02
1.58800000e+05 -8.17147342e-02
1.58800000e+05 -8.17147921e-02
1.58900000e+05 -8.15810700e-02
1.58900000e+05 -8.15811279e-02
1.59000000e+05 -8.14481619e-02
1.59000000e+05 -8.14482196e-02
1.59100000e+05 -8.13160062e-02
1.59100000e+05 -8.13160637e-02
1.59200000e+05 -8.11845995e-02
1.59200000e+05 -8.11846569e-02
1.59300000e+05 -8.10539382e-02
1.59300000e+05 -8.10539954e-02
1.59400000e+05 -8.09240187e-02
1.59400000e+05 -8.09240757e-02
1.59500000e+05 -8.07948371e-02
1.59500000e+05 -8.07948939e-02
1.59600000e+05 -8.06663898e-02
1.59600000e+05 -8.06664465e-02
1.59700000e+05 -8.05386730e-02
1.59700000e+05 -8.05387294e-02
1.59800000e+05 -8.04116826e-02
1.59800000e+05 -8.04117388e-02
1.59900000e+05 -8.02854148e-02
1.59900000e+05 -8.02854708e-02
1.60000000e+05 -8.01598656e-02
1.60000000e+05 -8.01599213e-02
1.60100000e+05 -8.00350308e-02
1.60100000e+05 -8.00350863e-02
1.60200000e+05 -7.99109063e-02
1.60200000e+05 -7.99109615e-02
1.60300000e+05 -7.97874879e-02
1.60300000e+05 -7.97875428e-02
1.60400000e+05 -7.96647712e-02
1.60400000e+05 -7.96648259e-02
1.60500000e+05 -7.95427520e-02
1.60500000e+05 -7.95428064e-02
1.60600000e+05 -7.94214258e-02
1.60600000e+05 -7.94214799e-02
1.60700000e+05 -7.93007882e-02
1.60700000e+05 -7.93008420e-02
1.60800000e+05 -7.91808345e-02
1.60800000e+05 -7.91808880e-02
1.60900000e+05 -7.90615603e-02
1.60900000e+05 -7.90616134e-02
1.61000000e+05 -7.89429607e-02
1.61000000e+05 -7.89430135e-02
1.61100000e+05 -7.88250311e-02
1.61100000e+05 -7.88250835e-02
1.61200000e+05 -7.87077667e-02
1.61200000e+05 -7.87078188e-02
1.61300000e+05 -7.85911626e-02
1.61300000e+05 -7.85912143e-02
1.61400000e+05 -7.84752139e-02
1.61400000e+05 -7.84752652e-02
1.61500000e+05 -7.83599156e-02
1.61500000e+05 -7.83599665e-02
1.61600000e+05 -7.82452627e-02
1.61600000e+05 -7.82453132e-02
1.61700000e+05 -7.81312502e-02
1.61700000e+05 -7.81313003e-02
1.61800000e+05 -7.80178728e-02
1.61800000e+05 -7.80179226e-02
1.61900000e+05 -7.79051256e-02
1.61900000e+05 -7.79051749e-02
1.62000000e+05 -7.77930032e-02
1.62000000e+05 -7.77930521e-02
1.62100000e+05 -7.76815004e-02
1.62100000e+05 -7.76815489e-02
1.62200000e+05 -7.75706121e-02
1.62200000e+05 -7.75706601e-02
1.62300000e+05 -7.74603328e-02
1.62300000e+05 -7.74603804e-02
1.62400000e+05 -7.73506574e-02
1.62400000e+05 -7.73507045e-02
1.62500000e+05 -7.72415804e-02
1.62500000e+05 -7.72416271e-02
1.62600000e+05 -7.71330966e-02
1.62600000e+05 -7.71331428e-02
1.62700000e+05 -7.70252007e-02
1.62700000e+05 -7.70252464e-02
1.62800000e+05 -7.69178873e-02
1.62800000e+05 -7.69179326e-02
1.62900000e+05 -7.68111511e-02
1.62900000e+05 -7.68111959e-02
1.63000000e+05 -7.67049868e-02
1.63000000e+05 -7.67050311e-02
1.63100000e+05 -7.65993891e-02
1.63100000e+05 -7.65994330e-02
1.63200000e+05 -7.64943528e-02
1.63200000e+05 -7.64943963e-02
1.63300000e+05 -7.63898727e-02
1.63300000e+05 -7.63899157e-02
1.63400000e+05 -7.62859436e-02
1.63400000e+05 -7.62859861e-02
1.63500000e+05 -7.61825603e-02
1.63500000e+05 -7.61826024e-02
1.63600000e+05 -7.60797178e-02
1.63600000e+05 -7.60797595e-02
1.63700000e+05 -7.59774111e-02
1.63700000e+05 -7.59774524e-02
1.63800000e+05 -7.58756353e-02
1.63800000e+05 -7.58756761e-02
1.63900000e+05 -7.57743853e-02
1.63900000e+05 -7.57744257e-02
1.64000000e+05 -7.56736565e-02
1.64000000e+05 -7.56736965e-02
1.64100000e+05 -7.55734441e-02
1.64100000e+05 -7.55734837e-02
1.64200000e+05 -7.54737435e-02
1.64200000e+05 -7.54737827e-02
1.64300000e+05 -7.53745501e-02
1.64300000e+05 -7.53745889e-02
1.64400000e+05 -7.52758594e-02
1.64400000e+05 -7.52758978e-02
1.64500000e+05 -7.51776671e-02
1.64500000e+05 -7.51777052e-02
1.64600000e+05 -7.50799690e-02
1.64600000e+05 -7.50800067e-02
1.64700000e+05 -7.49827609e-02
1.64700000e+05 -7.49827983e-02
1.64800000e+05 -7.48860387e-02
1.64800000e+05 -7.48860758e-02
1.64900000e+05 -7.47897986e-02
1.64900000e+05 -7.47898354e-02
1.65000000e+05 -7.46940367e-02
1.65000000e+05 -7.46940732e-02
1.65100000e+05 -7.45987494e-02
1.65100000e+05 -7.45987856e-02
1.65200000e+05 -7.45039329e-02
1.65200000e+05 -7.45039688e-02
1.65300000e+05 -7.44095840e-02
1.65300000e+05 -7.44096196e-02
1.65400000e+05 -7.43156991e-02
1.65400000e+05 -7.43157345e-02
1.65500000e+05 -7.42222751e-02
1.65500000e+05 -7.42223103e-02
1.65600000e+05 -7.41293088e-02
1.65600000e+05 -7.41293438e-02
1.65700000e+05 -7.40367973e-02
1.65700000e+05 -7.40368320e-02
1.65800000e+05 -7.39447376e-02
1.65800000e+05 -7.39447721e-02
1.65900000e+05 -7.38531269e-02
1.65900000e+05 -7.38531613e-02
1.66000000e+05 -7.37619625e-02
1.66000000e+05 -7.37619967e-02
1.66100000e+05 -7.36712419e-02
1.66100000e+05 -7.36712760e-02
1.66200000e+05 -7.35809627e-02
1.66200000e+05 -7.35809966e-02
1.66300000e+05 -7.34911223e-02
1.66300000e+05 -7.34911561e-02
1.66400000e+05 -7.34017185e-02
1.66400000e+05 -7.34017522e-02
1.66500000e+05 -7.33127493e-02
1.66500000e+05 -7.33127828e-02
1.66600000e+05 -7.32242123e-02
1.66600000e+05 -7.32242458e-02
1.66700000e+05 -7.31361057e-02
1.66700000e+05 -7.31361391e-02
1.66800000e+05 -7.30484274e-02
1.66800000e+05 -7.30484608e-02
1.66900000e+05 -7.29611757e-02
1.66900000e+05 -7.29612090e-02
1.67000000e+05 -7.28743487e-02
1.67000000e+05 -7.28743819e-02
1.67100000e+05 -7.27879447e-02
1.67100000e+05 -7.27879778e-02
1.67200000e+05 -7.27019620e-02
1.67200000e+05 -7.27019951e-02
1.67300000e+05 -7.26163990e-02
1.67300000e+05 -7.26164320e-02
1.67400000e+05 -7.25312540e-02
1.67400000e+05 -7.25312871e-02
1.67500000e+05 -7.24465257e-02
1.67500000e+05 -7.24465587e-02
1.67600000e+05 -7.23622125e-02
1.67600000e+05 -7.23622455e-02
1.67700000e+05 -7.22783129e-02
1.67700000e+05 -7.22783459e-02
1.67800000e+05 -7.21948255e-02
1.67800000e+05 -7.21948585e-02
1.67900000e+05 -7.21117490e-02
1.67900000e+05 -7.21117819e-02
1.68000000e+05 -7.20290818e-02
1.68000000e+05 -7.20291147e-02
1.68100000e+05 -7.19468227e-02
1.68100000e+05 -7.19468556e-02
1.68200000e+05 -7.18649704e-02
1.68200000e+05 -7.18650033e-02
1.68300000e+05 -7.17835234e-02
1.68300000e+05 -7.17835562e-02
1.68400000e+05 -7.17024804e-02
1.68400000e+05 -7.17025132e-02
1.68500000e+05 -7.16218400e-02
1.68500000e+05 -7.16218729e-02
1.68600000e+05 -7.15416010e-02
1.68600000e+05 -7.15416339e-02
1.68700000e+05 -7.14617620e-02
1.68700000e+05 -7.14617949e-02
1.68800000e+05 -7.13823216e-02
1.68800000e+05 -7.13823544e-02
1.68900000e+05 -7.13032784e-02
1.68900000e+05 -7.13033112e-02
1.69000000e+05 -7.12246311e-02
1.69000000e+05 -7.12246638e-02
1.69100000e+05 -7.11463781e-02
1.69100000e+05 -7.11464109e-02
1.69200000e+05 -7.10685182e-02
1.69200000e+05 -7.10685509e-02
1.69300000e+05 -7.09910498e-02
1.69300000e+05 -7.09910825e-02
1.69400000e+05 -7.09139715e-02
1.69400000e+05 -7.09140042e-02
1.69500000e+05 -7.08372818e-02
1.69500000e+05 -7.08373144e-02
1.69600000e+05 -7.07609791e-02
1.69600000e+05 -7.07610117e-02
1.69700000e+05 -7.06850619e-02
1.69700000e+05 -7.06850944e-02
1.69800000e+05 -7.06095286e-02
1.69800000e+05 -7.06095611e-02
1.69900000e+05 -7.05343776e-02
1.69900000e+05 -7.05344100e-02
1.70000000e+05 -7.04596073e-02
1.70000000e+05 -7.04596397e-02
1.70100000e+05 -7.03852160e-02
1.70100000e+05 -7.03852483e-02
1.70200000e+05 -7.03112020e-02
1.70200000e+05 -7.03112342e-02
1.70300000e+05 -7.02375636e-02
1.70300000e+05 -7.02375958e-02
1.70400000e+05 -7.01642991e-02
1.70400000e+05 -7.01643311e-02
1.70500000e+05 -7.00914066e-02
1.70500000e+05 -7.00914386e-02
1.70600000e+05 -7.00188844e-02
1.70600000e+05 -7.00189163e-02
1.70700000e+05 -6.99467306e-02
1.70700000e+05 -6.99467624e-02
1.70800000e+05 -6.98749434e-02
1.70800000e+05 -6.98749751e-02
1.70900000e+05 -6.98035209e-02
1.70900000e+05 -6.98035525e-02
1.71000000e+05 -6.97324613e-02
1.71000000e+05 -6.97324928e-02
1.71100000e+05 -6.96617625e-02
1.71100000e+05 -6.96617939e-02
1.71200000e+05 -6.95914226e-02
1.71200000e+05 -6.95914539e-02
1.71300000e+05 -6.95214398e-02
1.71300000e+05 -6.95214709e-02
1.71400000e+05 -6.94518119e-02
1.71400000e+05 -6.94518429e-02
1.71500000e+05 -6.93825370e-02
1.71500000e+05 -6.93825679e-02
1.71600000e+05 -6.93136131e-02
1.71600000e+05 -6.93136439e-02
1.71700000e+05 -6.92450382e-02
1.71700000e+05 -6.92450688e-02
1.71800000e+05 -6.91768101e-02
1.71800000e+05 -6.91768407e-02
1.71900000e+05 -6.91089269e-02
1.71900000e+05 -6.91089573e-02
1.72000000e+05 -6.90413865e-02
1.72000000e+05 -6.90414168e-02
1.72100000e+05 -6.89741868e-02
1.72100000e+05 -6.89742170e-02
1.72200000e+05 -6.89073258e-02
1.72200000e+05 -6.89073558e-02
1.72300000e+05 -6.88408013e-02
1.72300000e+05 -6.88408311e-02
1.72400000e+05 -6.87746112e-02
1.72400000e+05 -6.87746409e-02
1.72500000e+05 -6.87087535e-02
1.72500000e+05 -6.87087830e-02
1.72600000e+05 -6.86432260e-02
1.72600000e+05 -6.86432554e-02
1.72700000e+05 -6.85780267e-02
1.72700000e+05 -6.85780560e-02
1.72800000e+05 -6.85131534e-02
1.72800000e+05 -6.85131825e-02
1.72900000e+05 -6.84486041e-02
1.72900000e+05 -6.84486331e-02
1.73000000e+05 -6.83843766e-02
1.73000000e+05 -6.83844055e-02
1.73100000e+05 -6.83204689e-02
1.73100000e+05 -6.83204976e-02
1.73200000e+05 -6.82568789e-02
1.73200000e+05 -6.82569074e-02
1.73300000e+05 -6.81936044e-02
1.73300000e+05 -6.81936328e-02
1.73400000e+05 -6.81306434e-02
1.73400000e+05 -6.81306716e-02
1.73500000e+05 -6.80679938e-02
1.73500000e+05 -6.80680219e-02
1.73600000e+05 -6.80056536e-02
1.73600000e+05 -6.80056815e-02
1.73700000e+05 -6.79436207e-02
1.73700000e+05 -6.79436485e-02
1.73800000e+05 -6.78818930e-02
1.73800000e+05 -6.78819206e-02
1.73900000e+05 -6.78204685e-02
1.73900000e+05 -6.78204960e-02
1.74000000e+05 -6.77593452e-02
1.74000000e+05 -6.77593725e-02
1.74100000e+05 -6.76985209e-02
1.74100000e+05 -6.76985481e-02
1.74200000e+05 -6.76379939e-02
1.74200000e+05 -6.76380209e-02
1.74300000e+05 -6.75777619e-02
1.74300000e+05 -6.75777888e-02
1.74400000e+05 -6.75178231e-02
1.74400000e+05 -6.75178498e-02
1.74500000e+05 -6.74581754e-02
1.74500000e+05 -6.74582019e-02
1.74600000e+05 -6.73988169e-02
1.74600000e+05 -6.73988433e-02
1.74700000e+05 -6.73397456e-02
1.74700000e+05 -6.73397719e-02
1.74800000e+05 -6.72809596e-02
1.74800000e+05 -6.72809857e-02
1.74900000e+05 -6.72224569e-02
1.74900000e+05 -6.72224829e-02
1.75000000e+05 -6.71642357e-02
1.75000000e+05 -6.71642616e-02
1.75100000e+05 -6.71062940e-02
1.75100000e+05 -6.71063197e-02
1.75200000e+05 -6.70486300e-02
1.75200000e+05 -6.70486555e-02
1.75300000e+05 -6.69912417e-02
1.75300000e+05 -6.69912671e-02
1.75400000e+05 -6.69341273e-02
1.75400000e+05 -6.69341525e-02
1.75500000e+05 -6.68772849e-02
1.75500000e+05 -6.68773100e-02
1.75600000e+05 -6.68207127e-02
1.75600000e+05 -6.68207377e-02
1.75700000e+05 -6.67644089e-02
1.75700000e+05 -6.67644338e-02
1.75800000e+05 -6.67083717e-02
1.75800000e+05 -6.67083964e-02
1.75900000e+05 -6.66525992e-02
1.75900000e+05 -6.66526238e-02
1.76000000e+05 -6.65970897e-02
1.76000000e+05 -6.65971142e-02
1.76100000e+05 -6.65418414e-02
1.76100000e+05 -6.65418657e-02
1.76200000e+05 -6.64868525e-02
1.76200000e+05 -6.64868767e-02
1.76300000e+05 -6.64321214e-02
1.76300000e+05 -6.64321454e-02
1.76400000e+05 -6.63776461e-02
1.76400000e+05 -6.63776701e-02
1.76500000e+05 -6.63234251e-02
1.76500000e+05 -6.63234489e-02
1.76600000e+05 -6.62694567e-02
1.76600000e+05 -6.62694804e-02
1.76700000e+05 -6.62157391e-02
1.76700000e+05 -6.62157626e-02
1.76800000e+05 -6.61622706e-02
1.76800000e+05 -6.61622940e-02
1.76900000e+05 -6.61090496e-02
1.76900000e+05 -6.61090729e-02
1.77000000e+05 -6.60560744e-02
1.77000000e+05 -6.60560976e-02
1.77100000e+05 -6.60033434e-02
1.77100000e+05 -6.60033665e-02
1.77200000e+05 -6.59508550e-02
1.77200000e+05 -6.59508779e-02
1.77300000e+05 -6.58986075e-02
1.77300000e+05 -6.58986302e-02
1.77400000e+05 -6.58465993e-02
1.77400000e+05 -6.58466219e-02
1.77500000e+05 -6.57948288e-02
1.77500000e+05 -6.57948513e-02
1.77600000e+05 -6.57432944e-02
1.77600000e+05 -6.57433169e-02
1.77700000e+05 -6.56919947e-02
1.77700000e+05 -6.56920170e-02
1.77800000e+05 -6.56409279e-02
1.77800000e+05 -6.56409501e-02
1.77900000e+05 -6.55900926e-02
1.77900000e+05 -6.55901146e-02
1.78000000e+05 -6.55394872e-02
1.78000000e+05 -6.55395091e-02
1.78100000e+05 -6.54891102e-02
1.78100000e+05 -6.54891320e-02
1.78200000e+05 -6.54389601e-02
1.78200000e+05 -6.54389818e-02
1.78300000e+05 -6.53890353e-02
1.78300000e+05 -6.53890569e-02
1.78400000e+05 -6.53393345e-02
1.78400000e+05 -6.53393559e-02
1.78500000e+05 -6.52898560e-02
1.78500000e+05 -6.52898774e-02
1.78600000e+05 -6.52405985e-02
1.78600000e+05 -6.52406197e-02
1.78700000e+05 -6.51915604e-02
1.78700000e+05 -6.51915816e-02
1.78800000e+05 -6.51427404e-02
1.78800000e+05 -6.51427614e-02
1.78900000e+05 -6.50941370e-02
1.78900000e+05 -6.50941579e-02
1.79000000e+05 -6.50457487e-02
1.79000000e+05 -6.50457695e-02
1.79100000e+05 -6.49975742e-02
1.79100000e+05 -6.49975949e-02
1.79200000e+05 -6.49496120e-02
1.79200000e+05 -6.49496326e-02
1.79300000e+05 -6.49018608e-02
1.79300000e+05 -6.49018813e-02
1.79400000e+05 -6.48543191e-02
1.79400000e+05 -6.48543395e-02
1.79500000e+05 -6.48069856e-02
1.79500000e+05 -6.48070059e-02
1.79600000e+05 -6.47598590e-02
1.79600000e+05 -6.47598791e-02
1.79700000e+05 -6.47129378e-02
1.79700000e+05 -6.47129579e-02
1.79800000e+05 -6.46662208e-02
1.79800000e+05 -6.46662407e-02
1.79900000e+05 -6.46197065e-02
1.79900000e+05 -6.46197263e-02
1.80000000e+05 -6.45733937e-02
1.80000000e+05 -6.45734135e-02
1.80100000e+05 -6.45272811e-02
1.80100000e+05 -6.45273007e-02
1.80200000e+05 -6.44813673e-02
1.80200000e+05 -6.44813869e-02
1.80300000e+05 -6.44356511e-02
1.80300000e+05 -6.44356706e-02
1.80400000e+05 -6.43901312e-02
1.80400000e+05 -6.43901505e-02
1.80500000e+05 -6.43448063e-02
1.80500000e+05 -6.43448255e-02
1.80600000e+05 -6.42996751e-02
1.80600000e+05 -6.42996943e-02
1.80700000e+05 -6.42547365e-02
1.80700000e+05 -6.42547555e-02
1.80800000e+05 -6.42099890e-02
1.80800000e+05 -6.42100079e-02
1.80900000e+05 -6.41654316e-02
1.80900000e+05 -6.41654504e-02
1.81000000e+05 -6.41210629e-02
1.81000000e+05 -6.41210817e-02
1.81100000e+05 -6.40768819e-02
1.81100000e+05 -6.40769005e-02
1.81200000e+05 -6.40328871e-02
1.81200000e+05 -6.40329057e-02
1.81300000e+05 -6.39890775e-02
1.81300000e+05 -6.39890960e-02
1.81400000e+05 -6.39454519e-02
1.81400000e+05 -6.39454703e-02
1.81500000e+05 -6.39020091e-02
1.81500000e+05 -6.39020274e-02
1.81600000e+05 -6.38587479e-02
1.81600000e+05 -6.38587660e-02
1.81700000e+05 -6.38156671e-02
1.81700000e+05 -6.38156851e-02
1.81800000e+05 -6.37727656e-02
1.81800000e+05 -6.37727835e-02
1.81900000e+05 -6.37300422e-02
1.81900000e+05 -6.37300601e-02
1.82000000e+05 -6.36874959e-02
1.82000000e+05 -6.36875136e-02
1.82100000e+05 -6.36451254e-02
1.82100000e+05 -6.36451431e-02
1.82200000e+05 -6.36029296e-02
1.82200000e+05 -6.36029472e-02
1.82300000e+05 -6.35609075e-02
1.82300000e+05 -6.35609250e-02
1.82400000e+05 -6.35190579e-02
1.82400000e+05 -6.35190754e-02
1.82500000e+05 -6.34773798e-02
1.82500000e+05 -6.34773971e-02
1.82600000e+05 -6.34358720e-02
1.82600000e+05 -6.34358892e-02
1.82700000e+05 -6.33945334e-02
1.82700000e+05 -6.33945506e-02
1.82800000e+05 -6.33533631e-02
1.82800000e+05 -6.33533801e-02
1.82900000e+05 -6.33123598e-02
1.82900000e+05 -6.33123768e-02
1.83000000e+05 -6.32715226e-02
1.83000000e+05 -6.32715395e-02
1.83100000e+05 -6.32308504e-02
1.83100000e+05 -6.32308673e-02
1.83200000e+05 -6.31903422e-02
1.83200000e+05 -6.31903590e-02
1.83300000e+05 -6.31499969e-02
1.83300000e+05 -6.31500136e-02
1.83400000e+05 -6.31098135e-02
1.83400000e+05 -6.31098301e-02
1.83500000e+05 -6.30697910e-02
1.83500000e+05 -6.30698075e-02
1.83600000e+05 -6.30299284e-02
1.83600000e+05 -6.30299448e-02
1.83700000e+05 -6.29902246e-02
1.83700000e+05 -6.29902409e-02
1.83800000e+05 -6.29506786e-02
1.83800000e+05 -6.29506949e-02
1.83900000e+05 -6.29112895e-02
1.83900000e+05 -6.29113057e-02
1.84000000e+05 -6.28720563e-02
1.84000000e+05 -6.28720724e-02
1.84100000e+05 -6.28329780e-02
1.84100000e+05 -6.28329940e-02
1.84200000e+05 -6.27940536e-02
1.84200000e+05 -6.27940695e-02
1.84300000e+05 -6.27552821e-02
1.84300000e+05 -6.27552980e-02
1.84400000e+05 -6.27166627e-02
1.84400000e+05 -6.27166785e-02
1.84500000e+05 -6.26781943e-02
1.84500000e+05 -6.26782100e-02
1.84600000e+05 -6.26398759e-02
1.84600000e+05 -6.26398916e-02
1.84700000e+05 -6.26017068e-02
1.84700000e+05 -6.26017224e-02
1.84800000e+05 -6.25636858e-02
1.84800000e+05 -6.25637013e-02
1.84900000e+05 -6.25258122e-02
1.84900000e+05 -6.25258276e-02
1.85000000e+05 -6.24880849e-02
1.85000000e+05 -6.24881003e-02
1.85100000e+05 -6.24505031e-02
1.85100000e+05 -6.24505184e-02
1.85200000e+05 -6.24130658e-02
1.85200000e+05 -6.24130810e-02
1.85300000e+05 -6.23757721e-02
1.85300000e+05 -6.23757873e-02
1.85400000e+05 -6.23386212e-02
1.85400000e+05 -6.23386363e-02
1.85500000e+05 -6.23016122e-02
1.85500000e+05 -6.23016272e-02
1.85600000e+05 -6.22647441e-02
1.85600000e+05 -6.22647591e-02
1.85700000e+05 -6.22280161e-02
1.85700000e+05 -6.22280310e-02
1.85800000e+05 -6.21914274e-02
1.85800000e+05 -6.21914422e-02
1.85900000e+05 -6.21549769e-02
1.85900000e+05 -6.21549917e-02
1.86000000e+05 -6.21186640e-02
1.86000000e+05 -6.21186786e-02
1.86100000e+05 -6.20824877e-02
1.86100000e+05 -6.20825023e-02
1.86200000e+05 -6.20464471e-02
1.86200000e+05 -6.20464616e-02
1.86300000e+05 -6.20105415e-02
1.86300000e+05 -6.20105560e-02
1.86400000e+05 -6.19747700e-02
1.86400000e+05 -6.19747844e-02
1.86500000e+05 -6.19391317e-02
1.86500000e+05 -6.19391460e-02
1.86600000e+05 -6.19036258e-02
1.86600000e+05 -6.19036401e-02
1.86700000e+05 -6.18682516e-02
1.86700000e+05 -6.18682658e-02
1.86800000e+05 -6.18330081e-02
1.86800000e+05 -6.18330222e-02
1.86900000e+05 -6.17978946e-02
1.86900000e+05 -6.17979087e-02
1.87000000e+05 -6.17629102e-02
1.87000000e+05 -6.17629242e-02
1.87100000e+05 -6.17280542e-02
1.87100000e+05 -6.17280681e-02
1.87200000e+05 -6.16933257e-02
1.87200000e+05 -6.16933396e-02
1.87300000e+05 -6.16587240e-02
1.87300000e+05 -6.16587378e-02
1.87400000e+05 -6.16242483e-02
1.87400000e+05 -6.16242620e-02
1.87500000e+05 -6.15898977e-02
1.87500000e+05 -6.15899114e-02
1.87600000e+05 -6.15556715e-02
1.87600000e+05 -6.15556852e-02
1.87700000e+05 -6.15215690e-02
1.87700000e+05 -6.15215826e-02
1.87800000e+05 -6.14875893e-02
1.87800000e+05 -6.14876029e-02
1.87900000e+05 -6.14537317e-02
1.87900000e+05 -6.14537452e-02
1.88000000e+05 -6.14199955e-02
1.88000000e+05 -6.14200089e-02
1.88100000e+05 -6.13863798e-02
1.88100000e+05 -6.13863932e-02
1.88200000e+05 -6.13528840e-02
1.88200000e+05 -6.13528973e-02
1.88300000e+05 -6.13195072e-02
1.88300000e+05 -6.13195205e-02
1.88400000e+05 -6.12862488e-02
1.88400000e+05 -6.12862620e-02
1.88500000e+05 -6.12531080e-02
1.88500000e+05 -6.12531211e-02
1.88600000e+05 -6.12200840e-02
1.88600000e+05 -6.12200971e-02
1.88700000e+05 -6.11871762e-02
1.88700000e+05 -6.11871893e-02
1.88800000e+05 -6.11543838e-02
1.88800000e+05 -6.11543968e-02
1.88900000e+05 -6.11217061e-02
1.88900000e+05 -6.11217191e-02
1.89000000e+05 -6.10891424e-02
1.89000000e+05 -6.10891553e-02
1.89100000e+05 -6.10566920e-02
1.89100000e+05 -6.10567048e-02
1.89200000e+05 -6.10243541e-02
1.89200000e+05 -6.10243669e-02
1.89300000e+05 -6.09921281e-02
1.89300000e+05 -6.09921408e-02
1.89400000e+05 -6.09600132e-02
1.89400000e+05 -6.09600259e-02
1.89500000e+05 -6.09280089e-02
1.89500000e+05 -6.09280215e-02
1.89600000e+05 -6.08961143e-02
1.89600000e+05 -6.08961269e-02
1.89700000e+05 -6.08643288e-02
1.89700000e+05 -6.08643413e-02
1.89800000e+05 -6.08326517e-02
1.89800000e+05 -6.08326642e-02
1.89900000e+05 -6.08010823e-02
1.89900000e+05 -6.08010948e-02
1.90000000e+05 -6.07696201e-02
1.90000000e+05 -6.07696325e-02
1.90100000e+05 -6.07382642e-02
1.90100000e+05 -6.07382765e-02
1.90200000e+05 -6.07070140e-02
1.90200000e+05 -6.07070263e-02
1.90300000e+05 -6.06758690e-02
1.90300000e+05 -6.06758812e-02
1.90400000e+05 -6.06448283e-02
1.90400000e+05 -6.06448405e-02
1.90500000e+05 -6.06138914e-02
1.90500000e+05 -6.06139035e-02
1.90600000e+05 -6.05830576e-02
1.90600000e+05 -6.05830697e-02
1.90700000e+05 -6.05523263e-02
1.90700000e+05 -6.05523383e-02
1.90800000e+05 -6.05216968e-02
1.90800000e+05 -6.05217088e-02
1.90900000e+05 -6.04911685e-02
1.90900000e+05 -6.04911805e-02
1.91000000e+05 -6.04607407e-02
1.91000000e+05 -6.04607527e-02
1.91100000e+05 -6.04304129e-02
1.91100000e+05 -6.04304248e-02
1.91200000e+05 -6.04001844e-02
1.91200000e+05 -6.04001962e-02
1.91300000e+05 -6.03700545e-02
1.91300000e+05 -6.03700663e-02
1.91400000e+05 -6.03400227e-02
1.91400000e+05 -6.03400345e-02
1.91500000e+05 -6.03100884e-02
1.91500000e+05 -6.03101001e-02
1.91600000e+05 -6.02802509e-02
1.91600000e+05 -6.02802625e-02
1.91700000e+05 -6.02505096e-02
1.91700000e+05 -6.02505212e-02
1.91800000e+05 -6.02208639e-02
1.91800000e+05 -6.02208755e-02
1.91900000e+05 -6.01913132e-02
1.91900000e+05 -6.01913248e-02
1.92000000e+05 -6.01618570e-02
1.92000000e+05 -6.01618685e-02
1.92100000e+05 -6.01324946e-02
1.92100000e+05 -6.01325061e-02
1.92200000e+05 -6.01032255e-02
1.92200000e+05 -6.01032369e-02
1.92300000e+05 -6.00740490e-02
1.92300000e+05 -6.00740604e-02
1.92400000e+05 -6.00449645e-02
1.92400000e+05 -6.00449759e-02
1.92500000e+05 -6.00159716e-02
1.92500000e+05 -6.00159829e-02
1.92600000e+05 -5.99870696e-02
1.92600000e+05 -5.99870809e-02
1.92700000e+05 -5.99582580e-02
1.92700000e+05 -5.99582692e-02
1.92800000e+05 -5.99295361e-02
1.92800000e+05 -5.99295473e-02
1.92900000e+05 -5.99009034e-02
1.92900000e+05 -5.99009146e-02
1.93000000e+05 -5.98723594e-02
1.93000000e+05 -5.98723705e-02
1.93100000e+05 -5.98439034e-02
1.93100000e+05 -5.98439145e-02
1.93200000e+05 -5.98155351e-02
1.93200000e+05 -5.98155461e-02
1.93300000e+05 -5.97872537e-02
1.93300000e+05 -5.97872647e-02
1.93400000e+05 -5.97590587e-02
1.93400000e+05 -5.97590697e-02
1.93500000e+05 -5.97309496e-02
1.93500000e+05 -5.97309606e-02
1.93600000e+05 -5.97029259e-02
1.93600000e+05 -5.97029368e-02
1.93700000e+05 -5.96749870e-02
1.93700000e+05 -5.96749979e-02
1.93800000e+05 -5.96471324e-02
1.93800000e+05 -5.96471432e-02
1.93900000e+05 -5.96193615e-02
1.93900000e+05 -5.96193723e-02
1.94000000e+05 -5.95916739e-02
1.94000000e+05 -5.95916846e-02
1.94100000e+05 -5.95640689e-02
1.94100000e+05 -5.95640796e-02
1.94200000e+05 -5.95365461e-02
1.94200000e+05 -5.95365568e-02
1.94300000e+05 -5.95091049e-02
1.94300000e+05 -5.95091156e-02
1.94400000e+05 -5.94817449e-02
1.94400000e+05 -5.94817556e-02
1.94500000e+05 -5.94544655e-02
1.94500000e+05 -5.94544761e-02
1.94600000e+05 -5.94272663e-02
1.94600000e+05 -5.94272768e-02
1.94700000e+05 -5.94001466e-02
1.94700000e+05 -5.94001571e-02
1.94800000e+05 -5.93731060e-02
1.94800000e+05 -5.93731165e-02
1.94900000e+05 -5.93461440e-02
1.94900000e+05 -5.93461544e-02
1.95000000e+05 -5.93192603e-02
1.95000000e+05 -5.93192710e-02
1.95100000e+05 -5.92924543e-02
1.95100000e+05 -5.92924644e-02
1.95200000e+05 -5.92657246e-02
1.95200000e+05 -5.92657351e-02
1.95300000e+05 -5.92390721e-02
1.95300000e+05 -5.92390825e-02
1.95400000e+05 -5.92124957e-02
1.95400000e+05 -5.92125060e-02
1.95500000e+05 -5.91859949e-02
1.95500000e+05 -5.91860052e-02
1.95600000e+05 -5.91595693e-02
1.95600000e+05 -5.91595796e-02
1.95700000e+05 -5.91332185e-02
1.95700000e+05 -5.91332287e-02
1.95800000e+05 -5.91069418e-02
1.95800000e+05 -5.91069520e-02
1.95900000e+05 -5.90807389e-02
1.95900000e+05 -5.90807491e-02
1.96000000e+05 -5.90546093e-02
1.96000000e+05 -5.90546194e-02
1.96100000e+05 -5.90285525e-02
1.96100000e+05 -5.90285626e-02
1.96200000e+05 -5.90025680e-02
1.96200000e+05 -5.90025781e-02
1.96300000e+05 -5.89766555e-02
1.96300000e+05 -5.89766656e-02
1.96400000e+05 -5.89508144e-02
1.96400000e+05 -5.89508245e-02
1.96500000e+05 -5.89250443e-02
1.96500000e+05 -5.89250543e-02
1.96600000e+05 -5.88993448e-02
1.96600000e+05 -5.88993547e-02
1.96700000e+05 -5.88737153e-02
1.96700000e+05 -5.88737252e-02
1.96800000e+05 -5.88481555e-02
1.96800000e+05 -5.88481654e-02
1.96900000e+05 -5.88226649e-02
1.96900000e+05 -5.88226748e-02
1.97000000e+05 -5.87972430e-02
1.97000000e+05 -5.87972529e-02
1.97100000e+05 -5.87718895e-02
1.97100000e+05 -5.87718993e-02
1.97200000e+05 -5.87466038e-02
1.97200000e+05 -5.87466136e-02
1.97300000e+05 -5.87213856e-02
1.97300000e+05 -5.87213954e-02
1.97400000e+05 -5.86962345e-02
1.97400000e+05 -5.86962442e-02
1.97500000e+05 -5.86711499e-02
1.97500000e+05 -5.86711597e-02
1.97600000e+05 -5.86461316e-02
1.97600000e+05 -5.86461413e-02
1.97700000e+05 -5.86211789e-02
1.97700000e+05 -5.86211886e-02
1.97800000e+05 -5.85962916e-02
1.97800000e+05 -5.85963013e-02
1.97900000e+05 -5.85714693e-02
1.97900000e+05 -5.85714789e-02
1.98000000e+05 -5.85467114e-02
1.98000000e+05 -5.85467210e-02
1.98100000e+05 -5.85220177e-02
1.98100000e+05 -5.85220272e-02
1.98200000e+05 -5.84973876e-02
1.98200000e+05 -5.84973971e-02
1.98300000e+05 -5.84728208e-02
1.98300000e+05 -5.84728303e-02
1.98400000e+05 -5.84483169e-02
1.98400000e+05 -5.84483264e-02
1.98500000e+05 -5.84238754e-02
1.98500000e+05 -5.84238849e-02
1.98600000e+05 -5.83994961e-02
1.98600000e+05 -5.83995055e-02
1.98700000e+05 -5.83751784e-02
1.98700000e+05 -5.83751878e-02
1.98800000e+05 -5.83509220e-02
1.98800000e+05 -5.83509314e-02
1.98900000e+05 -5.83267265e-02
1.98900000e+05 -5.83267358e-02
1.99000000e+05 -5.83025915e-02
1.99000000e+05 -5.83026008e-02
1.99100000e+05 -5.82785166e-02
1.99100000e+05 -5.82785259e-02
1.99200000e+05 -5.82545015e-02
1.99200000e+05 -5.82545108e-02
1.99300000e+05 -5.82305457e-02
1.99300000e+05 -5.82305550e-02
1.99400000e+05 -5.82066489e-02
1.99400000e+05 -5.82066582e-02
1.99500000e+05 -5.81828107e-02
1.99500000e+05 -5.81828199e-02
1.99600000e+05 -5.81590307e-02
1.99600000e+05 -5.81590399e-02
1.99700000e+05 -5.81353086e-02
1.99700000e+05 -5.81353175e-02
1.99800000e+05 -5.81116443e-02
1.99800000e+05 -5.81116535e-02
1.99900000e+05 -5.80880347e-02
1.99900000e+05 -5.80879136e-02
2.00000000e+05 -5.80646219e-02
2.00000000e+05 -5.80648955e-02


==> MixPlotData/opt_slip7.5_z1_gamma0.03.txt <==
     x         slip
1.21428571e+05 5.25111946e-02
1.24285714e+05 4.70055060e-01
1.27142857e+05 1.09986128e+00
1.30000000e+05 1.72213234e+00
1.32857143e+05 2.23092360e+00
1.35714286e+05 2.60989898e+00
1.38571429e+05 2.88818959e+00
1.41538462e+05 3.10510161e+00
1.44615385e+05 3.26341586e+00
1.47692308e+05 3.33771320e+00
1.50769231e+05 3.28569298e+00
1.53846154e+05 3.07895479e+00
1.56923077e+05 2.72387647e+00
1.60000000e+05 2.26509157e+00
1.63076923e+05 1.76477014e+00
1.66153846e+05 1.27489396e+00
1.69230769e+05 8.27418324e-01
1.72307692e+05 4.46110114e-01
1.75384615e+05 1.62586632e-01
1.78461538e+05 1.59396636e-02


==> MixPlotData/opt_slip7.5_z6_gamma0.03.txt <==
     x         slip
1.21428571e+05 2.22163974e-01
1.24285714e+05 2.32945615e+00
1.27142857e+05 6.44276058e+00
1.30000000e+05 1.19131315e+01
1.32857143e+05 1.79214719e+01
1.35714286e+05 2.34399074e+01
1.38571429e+05 2.72961179e+01
1.41538462e+05 2.85761879e+01
1.44615385e+05 2.74150388e+01
1.47692308e+05 2.44067845e+01
1.50769231e+05 2.03595487e+01
1.53846154e+05 1.60022772e+01
1.56923077e+05 1.18389510e+01
1.60000000e+05 8.22478629e+00
1.63076923e+05 5.39697739e+00
1.66153846e+05 3.36538905e+00
1.69230769e+05 1.94218679e+00
1.72307692e+05 9.49981412e-01
1.75384615e+05 3.17704539e-01
1.78461538e+05 2.88406075e-02


==> MixPlotData/opt_slip8.5_z2_gamma0.03.txt <==
     x         slip
1.21428571e+05 1.34568222e-01
1.24285714e+05 1.17593247e+00
1.27142857e+05 2.67949935e+00
1.30000000e+05 4.07557841e+00
1.32857143e+05 5.11708954e+00
1.35714286e+05 5.79170041e+00
1.38571429e+05 6.19562396e+00
1.41538462e+05 6.43457540e+00
1.44615385e+05 6.56840212e+00
1.47692308e+05 6.59750426e+00
1.50769231e+05 6.47730501e+00
1.53846154e+05 6.16316230e+00
1.56923077e+05 5.62987927e+00
1.60000000e+05 4.88854765e+00
1.63076923e+05 3.98964082e+00
1.66153846e+05 3.00782305e+00
1.69230769e+05 2.02363038e+00
1.72307692e+05 1.12416270e+00
1.75384615e+05 4.20326532e-01
1.78461538e+05 4.21501788e-02


==> MixPlotData/opt_slip8.5_z6_gamma0.03.txt <==
     x         slip
1.21428571e+05 3.39003566e-01
1.24285714e+05 3.28010822e+00
1.27142857e+05 8.32218619e+00
1.30000000e+05 1.40821118e+01
1.32857143e+05 1.94695207e+01
1.35714286e+05 2.37567695e+01
1.38571429e+05 2.65566365e+01
1.41538462e+05 2.77852725e+01
1.44615385e+05 2.76413400e+01
1.47692308e+05 2.63506004e+01
1.50769231e+05 2.41170447e+01
1.53846154e+05 2.11748534e+01
1.56923077e+05 1.77399205e+01
1.60000000e+05 1.40191275e+01
1.63076923e+05 1.02838181e+01
1.66153846e+05 6.90085759e+00
1.69230769e+05 4.16025447e+00
1.72307692e+05 2.11284780e+00
1.75384615e+05 7.34495914e-01
1.78461538e+05 6.91400495e-02


==> MixPlotData/opt_slip8_z6_gamma0.03.txt <==
     x         slip
1.21428571e+05 2.74422416e-01
1.24285714e+05 2.76452610e+00
1.27142857e+05 7.32562021e+00
1.30000000e+05 1.29678596e+01
1.32857143e+05 1.87311008e+01
1.35714286e+05 2.37284583e+01
1.38571429e+05 2.71928855e+01
1.41538462e+05 2.86497151e+01
1.44615385e+05 2.81552043e+01
1.47692308e+05 2.60661467e+01
1.50769231e+05 2.28726236e+01
1.53846154e+05 1.90787928e+01
1.56923077e+05 1.50781259e+01
1.60000000e+05 1.11850128e+01
1.63076923e+05 7.72062966e+00
1.66153846e+05 4.94882008e+00
1.69230769e+05 2.90053557e+00
1.72307692e+05 1.44171991e+00
1.75384615e+05 4.90665970e-01
1.78461538e+05 4.52781150e-02


==> MixPlotData/opt_slip9_z3_gamma0.03.txt <==
     x         slip
1.21428571e+05 2.22861095e-01
1.24285714e+05 1.93154660e+00
1.27142857e+05 4.36116206e+00
1.30000000e+05 6.56602818e+00
1.32857143e+05 8.15130633e+00
1.35714286e+05 9.11337031e+00
1.38571429e+05 9.62354590e+00
1.41538462e+05 9.85925846e+00
1.44615385e+05 9.94632277e+00
1.47692308e+05 9.91044100e+00
1.50769231e+05 9.70252030e+00
1.53846154e+05 9.26413973e+00
1.56923077e+05 8.54670544e+00
1.60000000e+05 7.53344156e+00
1.63076923e+05 6.25627632e+00
1.66153846e+05 4.79675506e+00
1.69230769e+05 3.27374863e+00
1.72307692e+05 1.83975080e+00
1.75384615e+05 6.94470062e-01
1.78461538e+05 7.02194150e-02


==> MixPlotData/opt_slip9_z4_gamma0.03.txt <==
     x         slip
1.21428571e+05 2.73505439e-01
1.24285714e+05 2.42476139e+00
1.27142857e+05 5.60289135e+00
1.30000000e+05 8.61962374e+00
1.32857143e+05 1.08993427e+01
1.35714286e+05 1.23622608e+01
1.38571429e+05 1.31905892e+01
1.41538462e+05 1.36133902e+01
1.44615385e+05 1.38169111e+01
1.47692308e+05 1.38364760e+01
1.50769231e+05 1.35995951e+01
1.53846154e+05 1.30085520e+01
1.56923077e+05 1.19680905e+01
1.60000000e+05 1.04337641e+01
1.63076923e+05 8.47365442e+00
1.66153846e+05 6.28962711e+00
1.69230769e+05 4.14331893e+00
1.72307692e+05 2.25830194e+00
1.75384615e+05 8.32230002e-01
1.78461538e+05 8.24699956e-02


==> MixPlotData/opt_slip9_z5_gamma0.03.txt <==
     x         slip
1.21428571e+05 3.46734583e-01
1.24285714e+05 3.15477440e+00
1.27142857e+05 7.48686545e+00
1.30000000e+05 1.18117834e+01
1.32857143e+05 1.52557376e+01
1.35714286e+05 1.75631606e+01
1.38571429e+05 1.88714326e+01
1.41538462e+05 1.94467882e+01
1.44615385e+05 1.95759602e+01
1.47692308e+05 1.93407197e+01
1.50769231e+05 1.86875786e+01
1.53846154e+05 1.75454468e+01
1.56923077e+05 1.58488871e+01
1.60000000e+05 1.35757883e+01
1.63076923e+05 1.08163188e+01
1.66153846e+05 7.83822315e+00
1.69230769e+05 5.02291460e+00
1.72307692e+05 2.66982637e+00
1.75384615e+05 9.64509648e-01
1.78461538e+05 9.40011505e-02


==> MixPlotData/opt_slip9_z6_gamma0.03.txt <==
     x         slip
1.21428571e+05 4.16447359e-01
1.24285714e+05 3.86700131e+00
1.27142857e+05 9.38542865e+00
1.30000000e+05 1.51655942e+01
1.32857143e+05 2.00472823e+01
1.35714286e+05 2.35232315e+01
1.38571429e+05 2.55659575e+01
1.41538462e+05 2.63901103e+01
1.44615385e+05 2.63386930e+01
1.47692308e+05 2.55832320e+01
1.50769231e+05 2.41559681e+01
1.53846154e+05 2.20882648e+01
1.56923077e+05 1.94194052e+01
1.60000000e+05 1.62169475e+01
1.63076923e+05 1.26320095e+01
1.66153846e+05 8.97081978e+00
1.69230769e+05 5.64684614e+00
1.72307692e+05 2.95820400e+00
1.75384615e+05 1.05608686e+00
1.78461538e+05 1.01856186e-01


==> MixPlotData/opt_wv7.5_z1_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.51038657e-01
3.00000000e+04 -1.51044957e-01
3.01000000e+04 -1.61936267e-01
3.01000000e+04 -1.61942927e-01
3.02000000e+04 -1.73648944e-01
3.02000000e+04 -1.73655947e-01
3.03000000e+04 -1.86220526e-01
3.03000000e+04 -1.86227842e-01
3.04000000e+04 -1.99691642e-01
3.04000000e+04 -1.99699226e-01
3.05000000e+04 -2.14097976e-01
3.05000000e+04 -2.14105767e-01
3.06000000e+04 -2.29468194e-01
3.06000000e+04 -2.29476111e-01
3.07000000e+04 -2.45821473e-01
3.07000000e+04 -2.45829410e-01
3.08000000e+04 -2.63164589e-01
3.08000000e+04 -2.63172414e-01
3.09000000e+04 -2.81488522e-01
3.09000000e+04 -2.81496070e-01
3.10000000e+04 -3.00764486e-01
3.10000000e+04 -3.00771556e-01
3.11000000e+04 -3.20939291e-01
3.11000000e+04 -3.20945639e-01
3.12000000e+04 -3.41929916e-01
3.12000000e+04 -3.41935248e-01
3.13000000e+04 -3.63617074e-01
3.13000000e+04 -3.63621037e-01
3.14000000e+04 -3.85837552e-01
3.14000000e+04 -3.85839720e-01
3.15000000e+04 -4.08374963e-01
3.15000000e+04 -4.08374824e-01
3.16000000e+04 -4.30948532e-01
3.16000000e+04 -4.30945468e-01
3.17000000e+04 -4.53199460e-01
3.17000000e+04 -4.53192723e-01
3.18000000e+04 -4.74674464e-01
3.18000000e+04 -4.74663154e-01
3.19000000e+04 -4.94806336e-01
3.19000000e+04 -4.94789378e-01
3.20000000e+04 -5.12891968e-01
3.20000000e+04 -5.12868100e-01
3.21000000e+04 -5.28069492e-01
3.21000000e+04 -5.28037284e-01
3.22000000e+04 -5.39298315e-01
3.22000000e+04 -5.39256240e-01
3.23000000e+04 -5.45349015e-01
3.23000000e+04 -5.45295602e-01
3.24000000e+04 -5.44813943e-01
3.24000000e+04 -5.44748043e-01
3.25000000e+04 -5.36152485e-01
3.25000000e+04 -5.36073650e-01
3.26000000e+04 -5.17783767e-01
3.26000000e+04 -5.17692653e-01
3.27000000e+04 -4.88228781e-01
3.27000000e+04 -4.88127383e-01
3.28000000e+04 -4.46279112e-01
3.28000000e+04 -4.46170532e-01
3.29000000e+04 -3.91134045e-01
3.29000000e+04 -3.91021536e-01
3.30000000e+04 -3.22421797e-01
3.30000000e+04 -3.22307202e-01
3.31000000e+04 -2.40040630e-01
3.31000000e+04 -2.39923031e-01
3.32000000e+04 -1.43853617e-01
3.32000000e+04 -1.43729632e-01
3.33000000e+04 -3.34328117e-02
3.33000000e+04 -3.32998957e-02
3.34000000e+04 9.18171892e-02
3.34000000e+04 9.19545678e-02
3.35000000e+04 2.31873758e-01
3.35000000e+04 2.31998039e-01
3.36000000e+04 3.84723507e-01
3.36000000e+04 3.84803748e-01
3.37000000e+04 5.45072362e-01
3.37000000e+04 5.45074433e-01
3.38000000e+04 7.04201725e-01
3.38000000e+04 7.04106072e-01
3.39000000e+04 8.51611988e-01
3.39000000e+04 8.51426577e-01
3.40000000e+04 9.77849685e-01
3.40000000e+04 9.77606740e-01
3.41000000e+04 1.07691582e+00
3.41000000e+04 1.07665510e+00
3.42000000e+04 1.14699690e+00
3.42000000e+04 1.14674952e+00
3.43000000e+04 1.18958027e+00
3.43000000e+04 1.18936271e+00
3.44000000e+04 1.20793292e+00
3.44000000e+04 1.20774969e+00
3.45000000e+04 1.20582263e+00
3.45000000e+04 1.20567163e+00
3.46000000e+04 1.18678521e+00
3.46000000e+04 1.18666182e+00
3.47000000e+04 1.15384113e+00
3.47000000e+04 1.15374052e+00
3.48000000e+04 1.10946791e+00
3.48000000e+04 1.10938598e+00
3.49000000e+04 1.05568201e+00
3.49000000e+04 1.05561562e+00
3.50000000e+04 9.94150924e-01
3.50000000e+04 9.94097899e-01
3.51000000e+04 9.26301155e-01
3.51000000e+04 9.26260096e-01
3.52000000e+04 8.53410694e-01
3.52000000e+04 8.53380850e-01
3.53000000e+04 7.76684668e-01
3.53000000e+04 7.76665784e-01
3.54000000e+04 6.97315215e-01
3.54000000e+04 6.97307401e-01
3.55000000e+04 6.16526359e-01
3.55000000e+04 6.16529940e-01
3.56000000e+04 5.35602662e-01
3.56000000e+04 5.35618015e-01
3.57000000e+04 4.55898499e-01
3.57000000e+04 4.55925844e-01
3.58000000e+04 3.78822549e-01
3.58000000e+04 3.78861696e-01
3.59000000e+04 3.05791513e-01
3.59000000e+04 3.05841578e-01
3.60000000e+04 2.38147982e-01
3.60000000e+04 2.38207112e-01
3.61000000e+04 1.77043942e-01
3.61000000e+04 1.77109159e-01
3.62000000e+04 1.23302482e-01
3.62000000e+04 1.23369783e-01
3.63000000e+04 7.72890215e-02
3.63000000e+04 7.73538774e-02
3.64000000e+04 3.88377055e-02
3.64000000e+04 3.88959651e-02
3.65000000e+04 7.28309565e-03
3.65000000e+04 7.33209003e-03
3.66000000e+04 -1.83815967e-02
3.66000000e+04 -1.83422560e-02
3.67000000e+04 -3.92470098e-02
3.67000000e+04 -3.92153986e-02
3.68000000e+04 -5.62215847e-02
3.68000000e+04 -5.61944449e-02
3.69000000e+04 -6.98625658e-02
3.69000000e+04 -6.98368458e-02
3.70000000e+04 -8.03831040e-02
3.70000000e+04 -8.03573772e-02
3.71000000e+04 -8.78150628e-02
3.71000000e+04 -8.77899501e-02
3.72000000e+04 -9.22419465e-02
3.72000000e+04 -9.22195055e-02
3.73000000e+04 -9.39614991e-02
3.73000000e+04 -9.39438098e-02
3.74000000e+04 -9.35144390e-02
3.74000000e+04 -9.35025160e-02
3.75000000e+04 -9.15635656e-02
3.75000000e+04 -9.15568678e-02
3.76000000e+04 -8.87376042e-02
3.76000000e+04 -8.87346593e-02
3.77000000e+04 -8.54953152e-02
3.77000000e+04 -8.54943533e-02
3.78000000e+04 -8.21067681e-02
3.78000000e+04 -8.21065444e-02
3.79000000e+04 -7.86696580e-02
3.79000000e+04 -7.86693163e-02
3.80000000e+04 -7.51954191e-02
3.80000000e+04 -7.51946862e-02
3.81000000e+04 -7.16267877e-02
3.81000000e+04 -7.16253863e-02
3.82000000e+04 -6.79055700e-02
3.82000000e+04 -6.79035930e-02
3.83000000e+04 -6.39416686e-02
3.83000000e+04 -6.39390300e-02
3.84000000e+04 -5.96817488e-02
3.84000000e+04 -5.96787416e-02
3.85000000e+04 -5.50535179e-02
3.85000000e+04 -5.50502224e-02
3.86000000e+04 -5.00493216e-02
3.86000000e+04 -5.00460677e-02
3.87000000e+04 -4.46466292e-02
3.87000000e+04 -4.46436490e-02
3.88000000e+04 -3.88940999e-02
3.88000000e+04 -3.88914339e-02
3.89000000e+04 -3.28262731e-02
3.89000000e+04 -3.28245066e-02
3.90000000e+04 -2.65210666e-02
3.90000000e+04 -2.65194480e-02
3.91000000e+04 -2.00746154e-02
3.91000000e+04 -2.00747685e-02
3.92000000e+04 -1.35372379e-02
3.92000000e+04 -1.35366210e-02
3.93000000e+04 -7.10578749e-03
3.93000000e+04 -7.10856134e-03
3.94000000e+04 -7.00463458e-04
3.94000000e+04 -7.00169068e-04
3.95000000e+04 5.26679676e-03
3.95000000e+04 5.26038699e-03
3.96000000e+04 1.12078106e-02
3.96000000e+04 1.12094197e-02
3.97000000e+04 1.62342251e-02
3.97000000e+04 1.62223652e-02
3.98000000e+04 2.14996320e-02
3.98000000e+04 2.15059250e-02
3.99000000e+04 2.50978062e-02
3.99000000e+04 2.50770866e-02
4.00000000e+04 2.97323653e-02
4.00000000e+04 2.97471448e-02


==> MixPlotData/opt_wv7.5_z6_gamma0.03.txt <==
     x         wave
3.40000000e+04 5.21267998e+00
3.40000000e+04 5.17549812e+00
3.41000000e+04 7.66936951e+00
3.41000000e+04 7.61385280e+00
3.42000000e+04 6.62198360e+00
3.42000000e+04 6.65017197e+00
3.43000000e+04 6.41839272e+00
3.43000000e+04 6.41871428e+00
3.44000000e+04 6.59739740e+00
3.44000000e+04 6.58762971e+00
3.45000000e+04 6.22032465e+00
3.45000000e+04 6.22563960e+00
3.46000000e+04 6.02350184e+00
3.46000000e+04 6.02371705e+00
3.47000000e+04 5.90415643e+00
3.47000000e+04 5.90231940e+00
3.48000000e+04 5.67901673e+00
3.48000000e+04 5.67987463e+00
3.49000000e+04 5.47881381e+00
3.49000000e+04 5.47894256e+00
3.50000000e+04 5.29552894e+00
3.50000000e+04 5.29520946e+00


==> MixPlotData/opt_wv8.5_z2_gamma0.03.txt <==
     x         wave
3.00000000e+04 -3.39371558e-01
3.00000000e+04 -3.39379896e-01
3.01000000e+04 -3.57149840e-01
3.01000000e+04 -3.57158619e-01
3.02000000e+04 -3.76032178e-01
3.02000000e+04 -3.76041396e-01
3.03000000e+04 -3.96077630e-01
3.03000000e+04 -3.96087278e-01
3.04000000e+04 -4.17344895e-01
3.04000000e+04 -4.17354958e-01
3.05000000e+04 -4.39891488e-01
3.05000000e+04 -4.39901941e-01
3.06000000e+04 -4.63772773e-01
3.06000000e+04 -4.63783582e-01
3.07000000e+04 -4.89040841e-01
3.07000000e+04 -4.89051963e-01
3.08000000e+04 -5.15743252e-01
3.08000000e+04 -5.15754632e-01
3.09000000e+04 -5.43921603e-01
3.09000000e+04 -5.43933171e-01
3.10000000e+04 -5.73609930e-01
3.10000000e+04 -5.73621605e-01
3.11000000e+04 -6.04832929e-01
3.11000000e+04 -6.04844613e-01
3.12000000e+04 -6.37603959e-01
3.12000000e+04 -6.37615536e-01
3.13000000e+04 -6.71922787e-01
3.13000000e+04 -6.71934125e-01
3.14000000e+04 -7.07773014e-01
3.14000000e+04 -7.07783957e-01
3.15000000e+04 -7.45119050e-01
3.15000000e+04 -7.45129416e-01
3.16000000e+04 -7.83902468e-01
3.16000000e+04 -7.83912043e-01
3.17000000e+04 -8.24037468e-01
3.17000000e+04 -8.24045995e-01
3.18000000e+04 -8.65404993e-01
3.18000000e+04 -8.65412159e-01
3.19000000e+04 -9.07844836e-01
3.19000000e+04 -9.07850250e-01
3.20000000e+04 -9.51144640e-01
3.20000000e+04 -9.51147794e-01
3.21000000e+04 -9.95024005e-01
3.21000000e+04 -9.95024220e-01
3.22000000e+04 -1.03911077e+00
3.22000000e+04 -1.03910710e+00
3.23000000e+04 -1.08290445e+00
3.23000000e+04 -1.08289552e+00
3.24000000e+04 -1.12571823e+00
3.24000000e+04 -1.12570198e+00
3.25000000e+04 -1.16658444e+00
3.25000000e+04 -1.16655763e+00
3.26000000e+04 -1.20409707e+00
3.26000000e+04 -1.20405449e+00
3.27000000e+04 -1.23614597e+00
3.27000000e+04 -1.23607901e+00
3.28000000e+04 -1.25946695e+00
3.28000000e+04 -1.25936130e+00
3.29000000e+04 -1.26889455e+00
3.29000000e+04 -1.26872660e+00
3.30000000e+04 -1.25618633e+00
3.30000000e+04 -1.25591869e+00
3.31000000e+04 -1.20839899e+00
3.31000000e+04 -1.20797829e+00
3.32000000e+04 -1.10632457e+00
3.32000000e+04 -1.10569142e+00
3.33000000e+04 -9.24896954e-01
3.33000000e+04 -9.24028197e-01
3.34000000e+04 -6.39519343e-01
3.34000000e+04 -6.38513071e-01
3.35000000e+04 -2.41505176e-01
3.35000000e+04 -2.40643682e-01
3.36000000e+04 2.43879232e-01
3.36000000e+04 2.44241636e-01
3.37000000e+04 7.56361500e-01
3.37000000e+04 7.56079629e-01
3.38000000e+04 1.22693318e+00
3.38000000e+04 1.22618726e+00
3.39000000e+04 1.60962316e+00
3.39000000e+04 1.60871644e+00
3.40000000e+04 1.89100598e+00
3.40000000e+04 1.89015617e+00
3.41000000e+04 2.07983029e+00
3.41000000e+04 2.07913692e+00
3.42000000e+04 2.19404752e+00
3.42000000e+04 2.19352389e+00
3.43000000e+04 2.25218478e+00
3.43000000e+04 2.25179780e+00
3.44000000e+04 2.26907735e+00
3.44000000e+04 2.26878739e+00
3.45000000e+04 2.25521715e+00
3.45000000e+04 2.25499470e+00
3.46000000e+04 2.21778591e+00
3.46000000e+04 2.21761105e+00
3.47000000e+04 2.16174896e+00
3.47000000e+04 2.16160861e+00
3.48000000e+04 2.09063459e+00
3.48000000e+04 2.09052032e+00
3.49000000e+04 2.00705314e+00
3.49000000e+04 2.00695942e+00
3.50000000e+04 1.91302298e+00
3.50000000e+04 1.91294612e+00
3.51000000e+04 1.81017730e+00
3.51000000e+04 1.81011485e+00
3.52000000e+04 1.69990205e+00
3.52000000e+04 1.69985245e+00
3.53000000e+04 1.58343189e+00
3.53000000e+04 1.58339417e+00
3.54000000e+04 1.46192069e+00
3.54000000e+04 1.46189439e+00
3.55000000e+04 1.33649687e+00
3.55000000e+04 1.33648191e+00
3.56000000e+04 1.20830867e+00
3.56000000e+04 1.20830527e+00
3.57000000e+04 1.07856259e+00
3.57000000e+04 1.07857122e+00
3.58000000e+04 9.48555680e-01
3.58000000e+04 9.48576966e-01
3.59000000e+04 8.19700809e-01
3.59000000e+04 8.19735486e-01
3.60000000e+04 6.93541377e-01
3.60000000e+04 6.93590115e-01
3.61000000e+04 5.71749781e-01
3.61000000e+04 5.71813001e-01
3.62000000e+04 4.56100615e-01
3.62000000e+04 4.56178202e-01
3.63000000e+04 3.48408936e-01
3.63000000e+04 3.48499911e-01
3.64000000e+04 2.50423782e-01
3.64000000e+04 2.50525948e-01
3.65000000e+04 1.63676851e-01
3.65000000e+04 1.63786590e-01
3.66000000e+04 8.92988608e-02
3.66000000e+04 8.94112033e-02
3.67000000e+04 2.78426967e-02
3.67000000e+04 2.79518858e-02
3.68000000e+04 -2.08341695e-02
3.68000000e+04 -2.07337075e-02
3.69000000e+04 -5.75678201e-02
3.69000000e+04 -5.74802991e-02
3.70000000e+04 -8.37496881e-02
3.70000000e+04 -8.36771901e-02
3.71000000e+04 -1.01079659e-01
3.71000000e+04 -1.01022061e-01
3.72000000e+04 -1.11307237e-01
3.72000000e+04 -1.11262998e-01
3.73000000e+04 -1.16038192e-01
3.73000000e+04 -1.16005295e-01
3.74000000e+04 -1.16663476e-01
3.74000000e+04 -1.16640170e-01
3.75000000e+04 -1.14359269e-01
3.75000000e+04 -1.14344039e-01
3.76000000e+04 -1.10121058e-01
3.76000000e+04 -1.10112425e-01
3.77000000e+04 -1.04753878e-01
3.77000000e+04 -1.04750075e-01
3.78000000e+04 -9.88630362e-02
3.78000000e+04 -9.88622507e-02
3.79000000e+04 -9.28276749e-02
3.79000000e+04 -9.28282375e-02
3.80000000e+04 -8.68377862e-02
3.80000000e+04 -8.68385002e-02
3.81000000e+04 -8.09235089e-02
3.81000000e+04 -8.09236123e-02
3.82000000e+04 -7.50243911e-02
3.82000000e+04 -7.50233501e-02
3.83000000e+04 -6.90119013e-02
3.83000000e+04 -6.90095695e-02
3.84000000e+04 -6.27231764e-02
3.84000000e+04 -6.27191486e-02
3.85000000e+04 -5.59864889e-02
3.85000000e+04 -5.59813341e-02
3.86000000e+04 -4.86151998e-02
3.86000000e+04 -4.86084094e-02
3.87000000e+04 -4.05088326e-02
3.87000000e+04 -4.05022588e-02
3.88000000e+04 -3.15324379e-02
3.88000000e+04 -3.15246256e-02
3.89000000e+04 -2.17893856e-02
3.89000000e+04 -2.17841946e-02
3.90000000e+04 -1.11861158e-02
3.90000000e+04 -1.11791564e-02
3.91000000e+04 -1.26087676e-04
3.91000000e+04 -1.25069510e-04
3.92000000e+04 1.16242156e-02
3.92000000e+04 1.16300360e-02
3.93000000e+04 2.32306266e-02
3.93000000e+04 2.32251353e-02
3.94000000e+04 3.54341625e-02
3.94000000e+04 3.54408705e-02
3.95000000e+04 4.66159450e-02
3.95000000e+04 4.66009789e-02
3.96000000e+04 5.86768017e-02
3.96000000e+04 5.86893235e-02
3.97000000e+04 6.83909742e-02
3.97000000e+04 6.83609924e-02
3.98000000e+04 8.00608654e-02
3.98000000e+04 8.00886777e-02
3.99000000e+04 8.71462960e-02
3.99000000e+04 8.70898835e-02
4.00000000e+04 9.88207857e-02
4.00000000e+04 9.88738378e-02


==> MixPlotData/opt_wv8.5_z6_gamma0.03.txt <==
     x         wave
3.40000000e+04 5.20663693e+00
3.40000000e+04 5.16531687e+00
3.41000000e+04 7.74610469e+00
3.41000000e+04 7.68674547e+00
3.42000000e+04 6.55460410e+00
3.42000000e+04 6.58793626e+00
3.43000000e+04 6.42340221e+00
3.43000000e+04 6.42148081e+00
3.44000000e+04 6.62145474e+00
3.44000000e+04 6.61108011e+00
3.45000000e+04 6.20096556e+00
3.45000000e+04 6.20763593e+00
3.46000000e+04 6.02791511e+00
3.46000000e+04 6.02743862e+00
3.47000000e+04 5.91061467e+00
3.47000000e+04 5.90864266e+00
3.48000000e+04 5.67074373e+00
3.48000000e+04 5.67193089e+00
3.49000000e+04 5.47284397e+00
3.49000000e+04 5.47280922e+00
3.50000000e+04 5.28635291e+00
3.50000000e+04 5.28597961e+00


==> MixPlotData/opt_wv8_z6_gamma0.03.txt <==
     x         wave
3.40000000e+04 5.24982207e+00
3.40000000e+04 5.20917337e+00
3.41000000e+04 7.72167314e+00
3.41000000e+04 7.66431389e+00
3.42000000e+04 6.57410192e+00
3.42000000e+04 6.60571920e+00
3.43000000e+04 6.42349129e+00
3.43000000e+04 6.42215174e+00
3.44000000e+04 6.61027732e+00
3.44000000e+04 6.60022431e+00
3.45000000e+04 6.20414811e+00
3.45000000e+04 6.21033496e+00
3.46000000e+04 6.02291342e+00
3.46000000e+04 6.02267330e+00
3.47000000e+04 5.90459937e+00
3.47000000e+04 5.90268895e+00
3.48000000e+04 5.67036418e+00
3.48000000e+04 5.67143110e+00
3.49000000e+04 5.47212738e+00
3.49000000e+04 5.47215842e+00
3.50000000e+04 5.28770617e+00
3.50000000e+04 5.28735517e+00


==> MixPlotData/opt_wv9_z3_gamma0.03.txt <==
     x         wave
3.00000000e+04 -4.52025661e-01
3.00000000e+04 -4.52034498e-01
3.01000000e+04 -4.72896880e-01
3.01000000e+04 -4.72906153e-01
3.02000000e+04 -4.94953559e-01
3.02000000e+04 -4.94963271e-01
3.03000000e+04 -5.18256537e-01
3.03000000e+04 -5.18266686e-01
3.04000000e+04 -5.42867290e-01
3.04000000e+04 -5.42877871e-01
3.05000000e+04 -5.68847458e-01
3.05000000e+04 -5.68858459e-01
3.06000000e+04 -5.96258300e-01
3.06000000e+04 -5.96269705e-01
3.07000000e+04 -6.25160086e-01
3.07000000e+04 -6.25171872e-01
3.08000000e+04 -6.55611410e-01
3.08000000e+04 -6.55623549e-01
3.09000000e+04 -6.87668454e-01
3.09000000e+04 -6.87680910e-01
3.10000000e+04 -7.21384180e-01
3.10000000e+04 -7.21396911e-01
3.11000000e+04 -7.56807479e-01
3.11000000e+04 -7.56820436e-01
3.12000000e+04 -7.93982277e-01
3.12000000e+04 -7.93995402e-01
3.13000000e+04 -8.32946590e-01
3.13000000e+04 -8.32959819e-01
3.14000000e+04 -8.73731562e-01
3.14000000e+04 -8.73744824e-01
3.15000000e+04 -9.16360456e-01
3.15000000e+04 -9.16373672e-01
3.16000000e+04 -9.60847614e-01
3.16000000e+04 -9.60860697e-01
3.17000000e+04 -1.00719736e+00
3.17000000e+04 -1.00721022e+00
3.18000000e+04 -1.05540283e+00
3.18000000e+04 -1.05541535e+00
3.19000000e+04 -1.10544465e+00
3.19000000e+04 -1.10545673e+00
3.20000000e+04 -1.15728947e+00
3.20000000e+04 -1.15730099e+00
3.21000000e+04 -1.21088814e+00
3.21000000e+04 -1.21089896e+00
3.22000000e+04 -1.26617341e+00
3.22000000e+04 -1.26618337e+00
3.23000000e+04 -1.32305689e+00
3.23000000e+04 -1.32306582e+00
3.24000000e+04 -1.38142487e+00
3.24000000e+04 -1.38143253e+00
3.25000000e+04 -1.44113214e+00
3.25000000e+04 -1.44113825e+00
3.26000000e+04 -1.50199277e+00
3.26000000e+04 -1.50199695e+00
3.27000000e+04 -1.56376538e+00
3.27000000e+04 -1.56376707e+00
3.28000000e+04 -1.62612828e+00
3.28000000e+04 -1.62612664e+00
3.29000000e+04 -1.68863489e+00
3.29000000e+04 -1.68862846e+00
3.30000000e+04 -1.75062631e+00
3.30000000e+04 -1.75061241e+00
3.31000000e+04 -1.81104569e+00
3.31000000e+04 -1.81101875e+00
3.32000000e+04 -1.86801217e+00
3.32000000e+04 -1.86795970e+00
3.33000000e+04 -1.91768422e+00
3.33000000e+04 -1.91757053e+00
3.34000000e+04 -1.95010832e+00
3.34000000e+04 -1.94979020e+00
3.35000000e+04 -1.93001175e+00
3.35000000e+04 -1.92885052e+00
3.36000000e+04 -1.72864510e+00
3.36000000e+04 -1.72480395e+00
3.37000000e+04 -1.03723359e+00
3.37000000e+04 -1.02995018e+00
3.38000000e+04 3.55528902e-01
3.38000000e+04 3.58609518e-01
3.39000000e+04 1.91938588e+00
3.39000000e+04 1.91237772e+00
3.40000000e+04 2.83796620e+00
3.40000000e+04 2.83156765e+00
3.41000000e+04 3.13414975e+00
3.41000000e+04 3.13331965e+00
3.42000000e+04 3.25588804e+00
3.42000000e+04 3.25533670e+00
3.43000000e+04 3.32074368e+00
3.43000000e+04 3.31997826e+00
3.44000000e+04 3.31968333e+00
3.44000000e+04 3.31943185e+00
3.45000000e+04 3.28591904e+00
3.45000000e+04 3.28568416e+00
3.46000000e+04 3.22956702e+00
3.46000000e+04 3.22934139e+00
3.47000000e+04 3.15167707e+00
3.47000000e+04 3.15153341e+00
3.48000000e+04 3.05820801e+00
3.48000000e+04 3.05808213e+00
3.49000000e+04 2.95179399e+00
3.49000000e+04 2.95168646e+00
3.50000000e+04 2.83398939e+00
3.50000000e+04 2.83390476e+00
3.51000000e+04 2.70668072e+00
3.51000000e+04 2.70660965e+00
3.52000000e+04 2.57117145e+00
3.52000000e+04 2.57111308e+00
3.53000000e+04 2.42854917e+00
3.53000000e+04 2.42850292e+00
3.54000000e+04 2.27986144e+00
3.54000000e+04 2.27982568e+00
3.55000000e+04 2.12604768e+00
3.55000000e+04 2.12602200e+00
3.56000000e+04 1.96801295e+00
3.56000000e+04 1.96799718e+00
3.57000000e+04 1.80667281e+00
3.57000000e+04 1.80666688e+00
3.58000000e+04 1.64297231e+00
3.58000000e+04 1.64297649e+00
3.59000000e+04 1.47791943e+00
3.59000000e+04 1.47793420e+00
3.60000000e+04 1.31261535e+00
3.60000000e+04 1.31264138e+00
3.61000000e+04 1.14828200e+00
3.61000000e+04 1.14832016e+00
3.62000000e+04 9.86288742e-01
3.62000000e+04 9.86340006e-01
3.63000000e+04 8.28173987e-01
3.63000000e+04 8.28239374e-01
3.64000000e+04 6.75655352e-01
3.64000000e+04 6.75735756e-01
3.65000000e+04 5.30621489e-01
3.65000000e+04 5.30717453e-01
3.66000000e+04 3.95091856e-01
3.66000000e+04 3.95203227e-01
3.67000000e+04 2.71134843e-01
3.67000000e+04 2.71260401e-01
3.68000000e+04 1.60729695e-01
3.68000000e+04 1.60866740e-01
3.69000000e+04 6.55779985e-02
3.69000000e+04 6.57221451e-02
3.70000000e+04 -1.31261909e-02
3.70000000e+04 -1.29809798e-02
3.71000000e+04 -7.49154725e-02
3.71000000e+04 -7.47762857e-02
3.72000000e+04 -1.20213065e-01
3.72000000e+04 -1.20087128e-01
3.73000000e+04 -1.50360983e-01
3.73000000e+04 -1.50254305e-01
3.74000000e+04 -1.67503473e-01
3.74000000e+04 -1.67419840e-01
3.75000000e+04 -1.74302921e-01
3.75000000e+04 -1.74243078e-01
3.76000000e+04 -1.73591223e-01
3.76000000e+04 -1.73553113e-01
3.77000000e+04 -1.67988853e-01
3.77000000e+04 -1.67968112e-01
3.78000000e+04 -1.59648596e-01
3.78000000e+04 -1.59640040e-01
3.79000000e+04 -1.50093769e-01
3.79000000e+04 -1.50092325e-01
3.80000000e+04 -1.40266727e-01
3.80000000e+04 -1.40268667e-01
3.81000000e+04 -1.30615681e-01
3.81000000e+04 -1.30618507e-01
3.82000000e+04 -1.21301196e-01
3.82000000e+04 -1.21303656e-01
3.83000000e+04 -1.12282671e-01
3.83000000e+04 -1.12284058e-01
3.84000000e+04 -1.03448053e-01
3.84000000e+04 -1.03447737e-01
3.85000000e+04 -9.45990648e-02
3.85000000e+04 -9.45969085e-02
3.86000000e+04 -8.54939931e-02
3.86000000e+04 -8.54889955e-02
3.87000000e+04 -7.58614732e-02
3.87000000e+04 -7.58547235e-02
3.88000000e+04 -6.53690265e-02
3.88000000e+04 -6.53587895e-02
3.89000000e+04 -5.38338786e-02
3.89000000e+04 -5.38241876e-02
3.90000000e+04 -4.09282945e-02
3.90000000e+04 -4.09149089e-02
3.91000000e+04 -2.68471616e-02
3.91000000e+04 -2.68394700e-02
3.92000000e+04 -1.12440334e-02
3.92000000e+04 -1.12304316e-02
3.93000000e+04 5.00963663e-03
3.93000000e+04 5.00933889e-03
3.94000000e+04 2.26884153e-02
3.94000000e+04 2.27024058e-02
3.95000000e+04 3.98326445e-02
3.95000000e+04 3.98185425e-02
3.96000000e+04 5.85756685e-02
3.96000000e+04 5.85958019e-02
3.97000000e+04 7.48785629e-02
3.97000000e+04 7.48424509e-02
3.98000000e+04 9.39701359e-02
3.98000000e+04 9.40097479e-02
3.99000000e+04 1.07457239e-01
3.99000000e+04 1.07382744e-01
4.00000000e+04 1.27196788e-01
4.00000000e+04 1.27272078e-01


==> MixPlotData/opt_wv9_z4_gamma0.03.txt <==
     x         wave
3.00000000e+04 -5.38657740e-01
3.00000000e+04 -5.38666798e-01
3.01000000e+04 -5.61815678e-01
3.01000000e+04 -5.61825148e-01
3.02000000e+04 -5.86200525e-01
3.02000000e+04 -5.86210409e-01
3.03000000e+04 -6.11871406e-01
3.03000000e+04 -6.11881703e-01
3.04000000e+04 -6.38888207e-01
3.04000000e+04 -6.38898912e-01
3.05000000e+04 -6.67311228e-01
3.05000000e+04 -6.67322334e-01
3.06000000e+04 -6.97200790e-01
3.06000000e+04 -6.97212284e-01
3.07000000e+04 -7.28616793e-01
3.07000000e+04 -7.28628658e-01
3.08000000e+04 -7.61618238e-01
3.08000000e+04 -7.61630454e-01
3.09000000e+04 -7.96262713e-01
3.09000000e+04 -7.96275252e-01
3.10000000e+04 -8.32605837e-01
3.10000000e+04 -8.32618670e-01
3.11000000e+04 -8.70700697e-01
3.11000000e+04 -8.70713787e-01
3.12000000e+04 -9.10597256e-01
3.12000000e+04 -9.10610563e-01
3.13000000e+04 -9.52341759e-01
3.13000000e+04 -9.52355237e-01
3.14000000e+04 -9.95976143e-01
3.14000000e+04 -9.95989743e-01
3.15000000e+04 -1.04153746e+00
3.15000000e+04 -1.04155113e+00
3.16000000e+04 -1.08905731e+00
3.16000000e+04 -1.08907099e+00
3.17000000e+04 -1.13856133e+00
3.17000000e+04 -1.13857496e+00
3.18000000e+04 -1.19006867e+00
3.18000000e+04 -1.19008219e+00
3.19000000e+04 -1.24359155e+00
3.19000000e+04 -1.24360489e+00
3.20000000e+04 -1.29913482e+00
3.20000000e+04 -1.29914791e+00
3.21000000e+04 -1.35669554e+00
3.21000000e+04 -1.35670831e+00
3.22000000e+04 -1.41626262e+00
3.22000000e+04 -1.41627500e+00
3.23000000e+04 -1.47781636e+00
3.23000000e+04 -1.47782828e+00
3.24000000e+04 -1.54132808e+00
3.24000000e+04 -1.54133947e+00
3.25000000e+04 -1.60675954e+00
3.25000000e+04 -1.60677032e+00
3.26000000e+04 -1.67406231e+00
3.26000000e+04 -1.67407240e+00
3.27000000e+04 -1.74317689e+00
3.27000000e+04 -1.74318621e+00
3.28000000e+04 -1.81403146e+00
3.28000000e+04 -1.81403992e+00
3.29000000e+04 -1.88653980e+00
3.29000000e+04 -1.88654725e+00
3.30000000e+04 -1.96059983e+00
3.30000000e+04 -1.96060622e+00
3.31000000e+04 -2.03608811e+00
3.31000000e+04 -2.03609323e+00
3.32000000e+04 -2.11286929e+00
3.32000000e+04 -2.11287281e+00
3.33000000e+04 -2.19066703e+00
3.33000000e+04 -2.19066578e+00
3.34000000e+04 -2.26882959e+00
3.34000000e+04 -2.26881714e+00
3.35000000e+04 -2.34824930e+00
3.35000000e+04 -2.34835145e+00
3.36000000e+04 -2.44445469e+00
3.36000000e+04 -2.44485337e+00
3.37000000e+04 -2.55265569e+00
3.37000000e+04 -2.55070957e+00
3.38000000e+04 -2.14138275e+00
3.38000000e+04 -2.12269511e+00
3.39000000e+04 1.77338858e-01
3.39000000e+04 1.96583133e-01
3.40000000e+04 3.57006685e+00
3.40000000e+04 3.54263830e+00
3.41000000e+04 4.85642235e+00
3.41000000e+04 4.83627102e+00
3.42000000e+04 4.46642966e+00
3.42000000e+04 4.47653626e+00
3.43000000e+04 4.40812422e+00
3.43000000e+04 4.40699261e+00
3.44000000e+04 4.43111832e+00
3.44000000e+04 4.42840669e+00
3.45000000e+04 4.25972377e+00
3.45000000e+04 4.26117164e+00
3.46000000e+04 4.13879748e+00
3.46000000e+04 4.13856866e+00
3.47000000e+04 4.02346976e+00
3.47000000e+04 4.02300583e+00
3.48000000e+04 3.87224795e+00
3.48000000e+04 3.87239900e+00
3.49000000e+04 3.72203868e+00
3.49000000e+04 3.72196995e+00
3.50000000e+04 3.56780186e+00
3.50000000e+04 3.56769793e+00
3.51000000e+04 3.40364527e+00
3.51000000e+04 3.40363348e+00
3.52000000e+04 3.23516808e+00
3.52000000e+04 3.23513757e+00
3.53000000e+04 3.06252538e+00
3.53000000e+04 3.06249330e+00
3.54000000e+04 2.88524842e+00
3.54000000e+04 2.88523377e+00
3.55000000e+04 2.70448029e+00
3.55000000e+04 2.70447015e+00
3.56000000e+04 2.52079985e+00
3.56000000e+04 2.52079472e+00
3.57000000e+04 2.33462346e+00
3.57000000e+04 2.33462619e+00
3.58000000e+04 2.14660691e+00
3.58000000e+04 2.14661665e+00
3.59000000e+04 1.95742649e+00
3.59000000e+04 1.95744347e+00
3.60000000e+04 1.76779831e+00
3.60000000e+04 1.76782344e+00
3.61000000e+04 1.57855674e+00
3.61000000e+04 1.57859078e+00
3.62000000e+04 1.39066221e+00
3.62000000e+04 1.39070604e+00
3.63000000e+04 1.20522077e+00
3.63000000e+04 1.20527555e+00
3.64000000e+04 1.02351544e+00
3.64000000e+04 1.02358240e+00
3.65000000e+04 8.47029639e-01
3.65000000e+04 8.47110072e-01
3.66000000e+04 6.77458743e-01
3.66000000e+04 6.77553827e-01
3.67000000e+04 5.16707109e-01
3.67000000e+04 5.16817712e-01
3.68000000e+04 3.66851744e-01
3.68000000e+04 3.66978050e-01
3.69000000e+04 2.30065422e-01
3.69000000e+04 2.30206563e-01
3.70000000e+04 1.08476107e-01
3.70000000e+04 1.08629658e-01
3.71000000e+04 3.97217334e-03
3.71000000e+04 4.13389356e-03
3.72000000e+04 -8.20540229e-02
3.72000000e+04 -8.18903573e-02
3.73000000e+04 -1.48961645e-01
3.73000000e+04 -1.48803706e-01
3.74000000e+04 -1.97089630e-01
3.74000000e+04 -1.96945779e-01
3.75000000e+04 -2.27838907e-01
3.75000000e+04 -2.27716565e-01
3.76000000e+04 -2.43607768e-01
3.76000000e+04 -2.43512166e-01
3.77000000e+04 -2.47485579e-01
3.77000000e+04 -2.47418204e-01
3.78000000e+04 -2.42848742e-01
3.78000000e+04 -2.42807435e-01
3.79000000e+04 -2.32841923e-01
3.79000000e+04 -2.32821159e-01
3.80000000e+04 -2.20037328e-01
3.80000000e+04 -2.20030516e-01
3.81000000e+04 -2.06186361e-01
3.81000000e+04 -2.06187055e-01
3.82000000e+04 -1.92322358e-01
3.82000000e+04 -1.92326180e-01
3.83000000e+04 -1.78863303e-01
3.83000000e+04 -1.78867446e-01
3.84000000e+04 -1.65925194e-01
3.84000000e+04 -1.65928370e-01
3.85000000e+04 -1.53387481e-01
3.85000000e+04 -1.53389038e-01
3.86000000e+04 -1.41072983e-01
3.86000000e+04 -1.41071854e-01
3.87000000e+04 -1.28692114e-01
3.87000000e+04 -1.28688643e-01
3.88000000e+04 -1.15885576e-01
3.88000000e+04 -1.15877488e-01
3.89000000e+04 -1.02300865e-01
3.89000000e+04 -1.02291303e-01
3.90000000e+04 -8.74115751e-02
3.90000000e+04 -8.73956088e-02
3.91000000e+04 -7.10886551e-02
3.91000000e+04 -7.10760762e-02
3.92000000e+04 -5.26867715e-02
3.92000000e+04 -5.26651582e-02
3.93000000e+04 -3.28240079e-02
3.93000000e+04 -3.28164529e-02
3.94000000e+04 -1.04854121e-02
3.94000000e+04 -1.04602948e-02
3.95000000e+04 1.22644483e-02
3.95000000e+04 1.22562246e-02
3.96000000e+04 3.78274484e-02
3.96000000e+04 3.78600235e-02
3.97000000e+04 6.14387746e-02
3.97000000e+04 6.14009536e-02
3.98000000e+04 8.91293987e-02
3.98000000e+04 8.91847719e-02
3.99000000e+04 1.10605138e-01
3.99000000e+04 1.10514056e-01
4.00000000e+04 1.40282084e-01
4.00000000e+04 1.40383018e-01


==> MixPlotData/opt_wv9_z5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -6.44971900e-01
3.00000000e+04 -6.44980968e-01
3.01000000e+04 -6.70478047e-01
3.01000000e+04 -6.70487485e-01
3.02000000e+04 -6.97227618e-01
3.02000000e+04 -6.97237427e-01
3.03000000e+04 -7.25275608e-01
3.03000000e+04 -7.25285785e-01
3.04000000e+04 -7.54677695e-01
3.04000000e+04 -7.54688236e-01
3.05000000e+04 -7.85489981e-01
3.05000000e+04 -7.85500879e-01
3.06000000e+04 -8.17768704e-01
3.06000000e+04 -8.17779948e-01
3.07000000e+04 -8.51569916e-01
3.07000000e+04 -8.51581493e-01
3.08000000e+04 -8.86949139e-01
3.08000000e+04 -8.86961031e-01
3.09000000e+04 -9.23960996e-01
3.09000000e+04 -9.23973183e-01
3.10000000e+04 -9.62658822e-01
3.10000000e+04 -9.62671280e-01
3.11000000e+04 -1.00309426e+00
3.11000000e+04 -1.00310696e+00
3.12000000e+04 -1.04531687e+00
3.12000000e+04 -1.04532978e+00
3.13000000e+04 -1.08937367e+00
3.13000000e+04 -1.08938676e+00
3.14000000e+04 -1.13530879e+00
3.14000000e+04 -1.13532202e+00
3.15000000e+04 -1.18316303e+00
3.15000000e+04 -1.18317636e+00
3.16000000e+04 -1.23297352e+00
3.16000000e+04 -1.23298690e+00
3.17000000e+04 -1.28477336e+00
3.17000000e+04 -1.28478675e+00
3.18000000e+04 -1.33859130e+00
3.18000000e+04 -1.33860466e+00
3.19000000e+04 -1.39445149e+00
3.19000000e+04 -1.39446476e+00
3.20000000e+04 -1.45237323e+00
3.20000000e+04 -1.45238637e+00
3.21000000e+04 -1.51237080e+00
3.21000000e+04 -1.51238376e+00
3.22000000e+04 -1.57445333e+00
3.22000000e+04 -1.57446606e+00
3.23000000e+04 -1.63862472e+00
3.23000000e+04 -1.63863716e+00
3.24000000e+04 -1.70488358e+00
3.24000000e+04 -1.70489569e+00
3.25000000e+04 -1.77322327e+00
3.25000000e+04 -1.77323502e+00
3.26000000e+04 -1.84363194e+00
3.26000000e+04 -1.84364326e+00
3.27000000e+04 -1.91609262e+00
3.27000000e+04 -1.91610349e+00
3.28000000e+04 -1.99058325e+00
3.28000000e+04 -1.99059362e+00
3.29000000e+04 -2.06707713e+00
3.29000000e+04 -2.06708693e+00
3.30000000e+04 -2.14554261e+00
3.30000000e+04 -2.14555196e+00
3.31000000e+04 -2.22593602e+00
3.31000000e+04 -2.22594425e+00
3.32000000e+04 -2.30824232e+00
3.32000000e+04 -2.30825197e+00
3.33000000e+04 -2.39246292e+00
3.33000000e+04 -2.39247081e+00
3.34000000e+04 -2.47844902e+00
3.34000000e+04 -2.47843524e+00
3.35000000e+04 -2.56295634e+00
3.35000000e+04 -2.56292338e+00
3.36000000e+04 -2.65464165e+00
3.36000000e+04 -2.65515719e+00
3.37000000e+04 -2.82791307e+00
3.37000000e+04 -2.82940778e+00
3.38000000e+04 -2.79890134e+00
3.38000000e+04 -2.77997832e+00
3.39000000e+04 -4.56345414e-01
3.39000000e+04 -4.15160901e-01
3.40000000e+04 4.32754042e+00
3.40000000e+04 4.29260942e+00
3.41000000e+04 6.39610483e+00
3.41000000e+04 6.35397958e+00
3.42000000e+04 5.55119227e+00
3.42000000e+04 5.57345186e+00
3.43000000e+04 5.41792881e+00
3.43000000e+04 5.41689199e+00
3.44000000e+04 5.53884599e+00
3.44000000e+04 5.53205056e+00
3.45000000e+04 5.23157102e+00
3.45000000e+04 5.23555367e+00
3.46000000e+04 5.06977102e+00
3.46000000e+04 5.06956486e+00
3.47000000e+04 4.94901196e+00
3.47000000e+04 4.94778840e+00
3.48000000e+04 4.74790702e+00
3.48000000e+04 4.74852364e+00
3.49000000e+04 4.56584098e+00
3.49000000e+04 4.56582202e+00
3.50000000e+04 4.38931875e+00
3.50000000e+04 4.38909141e+00
3.51000000e+04 4.19604587e+00
3.51000000e+04 4.19611109e+00
3.52000000e+04 4.00149584e+00
3.52000000e+04 4.00149444e+00
3.53000000e+04 3.80566808e+00
3.53000000e+04 3.80562505e+00
3.54000000e+04 3.60479554e+00
3.54000000e+04 3.60479513e+00
3.55000000e+04 3.40100140e+00
3.55000000e+04 3.40100295e+00
3.56000000e+04 3.19503588e+00
3.56000000e+04 3.19503366e+00
3.57000000e+04 2.98663920e+00
3.57000000e+04 2.98664500e+00
3.58000000e+04 2.77628103e+00
3.58000000e+04 2.77629274e+00
3.59000000e+04 2.56449744e+00
3.59000000e+04 2.56451345e+00
3.60000000e+04 2.35170271e+00
3.60000000e+04 2.35172440e+00
3.61000000e+04 2.13841265e+00
3.61000000e+04 2.13844079e+00
3.62000000e+04 1.92525917e+00
3.62000000e+04 1.92529427e+00
3.63000000e+04 1.71296939e+00
3.63000000e+04 1.71301228e+00
3.64000000e+04 1.50239534e+00
3.64000000e+04 1.50244710e+00
3.65000000e+04 1.29454945e+00
3.65000000e+04 1.29461131e+00
3.66000000e+04 1.09063220e+00
3.66000000e+04 1.09070553e+00
3.67000000e+04 8.92060745e-01
3.67000000e+04 8.92147072e-01
3.68000000e+04 7.00492032e-01
3.68000000e+04 7.00592870e-01
3.69000000e+04 5.17838643e-01
3.69000000e+04 5.17955389e-01
3.70000000e+04 3.46255569e-01
3.70000000e+04 3.46389148e-01
3.71000000e+04 1.88096763e-01
3.71000000e+04 1.88247319e-01
3.72000000e+04 4.58053340e-02
3.72000000e+04 4.59716207e-02
3.73000000e+04 -7.82517218e-02
3.73000000e+04 -7.80727290e-02
3.74000000e+04 -1.82045867e-01
3.74000000e+04 -1.81859596e-01
3.75000000e+04 -2.64186683e-01
3.75000000e+04 -2.64000871e-01
3.76000000e+04 -3.24277415e-01
3.76000000e+04 -3.24101967e-01
3.77000000e+04 -3.63167330e-01
3.77000000e+04 -3.63012699e-01
3.78000000e+04 -3.83091867e-01
3.78000000e+04 -3.82967316e-01
3.79000000e+04 -3.87466801e-01
3.79000000e+04 -3.87377396e-01
3.80000000e+04 -3.80455541e-01
3.80000000e+04 -3.80400892e-01
3.81000000e+04 -3.66217098e-01
3.81000000e+04 -3.66191002e-01
3.82000000e+04 -3.48291710e-01
3.82000000e+04 -3.48285013e-01
3.83000000e+04 -3.29118164e-01
3.83000000e+04 -3.29121772e-01
3.84000000e+04 -3.10084115e-01
3.84000000e+04 -3.10091335e-01
3.85000000e+04 -2.91721405e-01
3.85000000e+04 -2.91729115e-01
3.86000000e+04 -2.74104476e-01
3.86000000e+04 -2.74110219e-01
3.87000000e+04 -2.57094365e-01
3.87000000e+04 -2.57098997e-01
3.88000000e+04 -2.40373813e-01
3.88000000e+04 -2.40373690e-01
3.89000000e+04 -2.23696211e-01
3.89000000e+04 -2.23695305e-01
3.90000000e+04 -2.06399338e-01
3.90000000e+04 -2.06389200e-01
3.91000000e+04 -1.88324554e-01
3.91000000e+04 -1.88317177e-01
3.92000000e+04 -1.68289542e-01
3.92000000e+04 -1.68266169e-01
3.93000000e+04 -1.46792954e-01
3.93000000e+04 -1.46784168e-01
3.94000000e+04 -1.21839770e-01
3.94000000e+04 -1.21802466e-01
3.95000000e+04 -9.57760538e-02
3.95000000e+04 -9.57799109e-02
3.96000000e+04 -6.47566906e-02
3.96000000e+04 -6.47021031e-02
3.97000000e+04 -3.50171456e-02
3.97000000e+04 -3.50566057e-02
3.98000000e+04 2.01657926e-03
3.98000000e+04 2.10565388e-03
3.99000000e+04 3.22008946e-02
3.99000000e+04 3.20876477e-02
4.00000000e+04 7.57008818e-02
4.00000000e+04 7.58553645e-02


==> MixPlotData/opt_wv9_z6_gamma0.03.txt <==
     x         wave
3.40000000e+04 5.21214420e+00
3.40000000e+04 5.16944045e+00
3.41000000e+04 7.74520156e+00
3.41000000e+04 7.68564879e+00
3.42000000e+04 6.52771372e+00
3.42000000e+04 6.56220432e+00
3.43000000e+04 6.42688056e+00
3.43000000e+04 6.42412513e+00
3.44000000e+04 6.62539593e+00
3.44000000e+04 6.61507663e+00
3.45000000e+04 6.19795272e+00
3.45000000e+04 6.20493150e+00
3.46000000e+04 6.03521760e+00
3.46000000e+04 6.03447221e+00
3.47000000e+04 5.91703373e+00
3.47000000e+04 5.91507875e+00
3.48000000e+04 5.67369722e+00
3.48000000e+04 5.67496359e+00
3.49000000e+04 5.47691872e+00
3.49000000e+04 5.47680951e+00
3.50000000e+04 5.28810637e+00
3.50000000e+04 5.28772697e+00


==> MixPlotData/prob7.5_gamma0.03.txt <==
           z         prob
1.00000000e+00 1.15138150e-01
2.00000000e+00 1.09375374e-02
3.00000000e+00 1.08301593e-03
4.00000000e+00 1.16151738e-04
5.00000000e+00 1.39422854e-05
6.00000000e+00 2.19063012e-06
7.00000000e+00 4.61190425e-07
8.00000000e+00 1.26125326e-07
9.00000000e+00 4.10298952e-08
1.00000000e+01 1.43165978e-08


==> MixPlotData/prob8.5_gamma0.03.txt <==
           z         prob
1.00000000e+00 7.00791453e-01
2.00000000e+00 2.99825953e-01
3.00000000e+00 1.07461106e-01
4.00000000e+00 3.23096649e-02
5.00000000e+00 8.95866103e-03
6.00000000e+00 2.74474439e-03
7.00000000e+00 1.00103250e-03
8.00000000e+00 4.27010420e-04
9.00000000e+00 1.99821737e-04
1.00000000e+01 9.66355912e-05


==> MixPlotData/prob8_gamma0.03.txt <==
           z         prob
1.00000000e+00 3.54634865e-01
2.00000000e+00 8.09541035e-02
3.00000000e+00 1.51896390e-02
4.00000000e+00 2.69200086e-03
5.00000000e+00 4.79787353e-04
6.00000000e+00 1.05443996e-04
7.00000000e+00 2.97265527e-05
8.00000000e+00 1.03278205e-05
9.00000000e+00 4.01183559e-06
1.00000000e+01 1.62489398e-06


==> MixPlotData/prob9_gamma0.03.txt <==
           z         prob
1.00000000e+00 9.38633732e-01
2.00000000e+00 6.42292593e-01
3.00000000e+00 3.76469114e-01
4.00000000e+00 1.86615371e-01
5.00000000e+00 8.09548378e-02
6.00000000e+00 3.48487396e-02
7.00000000e+00 1.63561045e-02
8.00000000e+00 8.48604541e-03
9.00000000e+00 4.75253548e-03
1.00000000e+01 2.74922378e-03


==> MixPlotData/probMC_Mw7.50.03.txt <==
           z         prob
1.00000000e+00 1.18016621e-02
2.00000000e+00 9.48831947e-04
3.00000000e+00 7.22919579e-05
4.00000000e+00 0.00000000e+00
5.00000000e+00 0.00000000e+00
6.00000000e+00 0.00000000e+00
7.00000000e+00 0.00000000e+00
8.00000000e+00 0.00000000e+00
9.00000000e+00 0.00000000e+00
1.00000000e+01 0.00000000e+00


==> MixPlotData/probMC_Mw7.5_gamma0.03.txt <==
           z         prob
1.00000000e+00 1.18016621e-02
2.00000000e+00 9.48831947e-04
3.00000000e+00 7.22919579e-05
4.00000000e+00 0.00000000e+00
5.00000000e+00 0.00000000e+00
6.00000000e+00 0.00000000e+00
7.00000000e+00 0.00000000e+00
8.00000000e+00 0.00000000e+00
9.00000000e+00 0.00000000e+00
1.00000000e+01 0.00000000e+00


==> MixPlotData/probMC_Mw8.50.03.txt <==
           z         prob
1.00000000e+00 6.86592870e-03
2.00000000e+00 3.06608266e-03
3.00000000e+00 1.10877790e-03
4.00000000e+00 3.12662718e-04
5.00000000e+00 7.40992568e-05
6.00000000e+00 2.62058347e-05
7.00000000e+00 8.13284526e-06
8.00000000e+00 3.61459789e-06
9.00000000e+00 1.80729895e-06
1.00000000e+01 9.03649474e-07


==> MixPlotData/probMC_Mw8.5_gamma0.03.txt <==
           z         prob
1.00000000e+00 6.86592870e-03
2.00000000e+00 3.06608266e-03
3.00000000e+00 1.10877790e-03
4.00000000e+00 3.12662718e-04
5.00000000e+00 7.40992568e-05
6.00000000e+00 2.62058347e-05
7.00000000e+00 8.13284526e-06
8.00000000e+00 3.61459789e-06
9.00000000e+00 1.80729895e-06
1.00000000e+01 9.03649474e-07


==> MixPlotData/probMC_Mw80.03.txt <==
           z         prob
1.00000000e+00 1.18532856e-02
2.00000000e+00 2.52325245e-03
3.00000000e+00 4.77217621e-04
4.00000000e+00 6.57245825e-05
5.00000000e+00 1.71455433e-05
6.00000000e+00 5.71518109e-06
7.00000000e+00 0.00000000e+00
8.00000000e+00 0.00000000e+00
9.00000000e+00 0.00000000e+00
1.00000000e+01 0.00000000e+00


==> MixPlotData/probMC_Mw8_gamma0.03.txt <==
           z         prob
1.00000000e+00 1.18532856e-02
2.00000000e+00 2.52325245e-03
3.00000000e+00 4.77217621e-04
4.00000000e+00 6.57245825e-05
5.00000000e+00 1.71455433e-05
6.00000000e+00 5.71518109e-06
7.00000000e+00 0.00000000e+00
8.00000000e+00 0.00000000e+00
9.00000000e+00 0.00000000e+00
1.00000000e+01 0.00000000e+00


==> MixPlotData/probMC_Mw90.03.txt <==
           z         prob
1.00000000e+00 2.73014201e-03
2.00000000e+00 2.03403295e-03
3.00000000e+00 1.20247410e-03
4.00000000e+00 5.89806688e-04
5.00000000e+00 2.60612258e-04
6.00000000e+00 1.10874513e-04
7.00000000e+00 5.40084613e-05
8.00000000e+00 2.65755921e-05
9.00000000e+00 1.51452299e-05
1.00000000e+01 7.71549447e-06


==> MixPlotData/probMC_Mw9_gamma0.03.txt <==
           z         prob
1.00000000e+00 2.73014201e-03
2.00000000e+00 2.03403295e-03
3.00000000e+00 1.20247410e-03
4.00000000e+00 5.89806688e-04
5.00000000e+00 2.60612258e-04
6.00000000e+00 1.10874513e-04
7.00000000e+00 5.40084613e-05
8.00000000e+00 2.65755921e-05
9.00000000e+00 1.51452299e-05
1.00000000e+01 7.71549447e-06


==> MixPlotData/probMC_mix_gamma0.03.txt <==
           z         prob
1.00000000e+00 3.32510184e-02
2.00000000e+00 8.57220001e-03
3.00000000e+00 2.86076158e-03
4.00000000e+00 9.68193989e-04
5.00000000e+00 3.51857058e-04
6.00000000e+00 1.42795529e-04
7.00000000e+00 6.21413065e-05
8.00000000e+00 3.01901899e-05
9.00000000e+00 1.69525288e-05
1.00000000e+01 8.61914394e-06


==> MixPlotData/prob_annual7.5_gamma0.03.txt <==
           z         prob
1.00000000e+00 1.04044528e-02
2.00000000e+00 9.88369990e-04
3.00000000e+00 9.78666778e-05
4.00000000e+00 1.04960457e-05
5.00000000e+00 1.25989389e-06
6.00000000e+00 1.97956176e-07
7.00000000e+00 4.16754485e-08
8.00000000e+00 1.13973084e-08
9.00000000e+00 3.70766432e-09
1.00000000e+01 1.29371861e-09


==> MixPlotData/prob_annual8.5_gamma0.03.txt <==
           z         prob
1.00000000e+00 6.33269828e-03
2.00000000e+00 2.70937564e-03
3.00000000e+00 9.71071718e-04
4.00000000e+00 2.91966117e-04
5.00000000e+00 8.09548932e-05
6.00000000e+00 2.48028682e-05
7.00000000e+00 9.04582488e-06
8.00000000e+00 3.85867742e-06
9.00000000e+00 1.80568808e-06
1.00000000e+01 8.73247012e-07


==> MixPlotData/prob_annual8_gamma0.03.txt <==
           z         prob
1.00000000e+00 1.01340124e-02
2.00000000e+00 2.31333680e-03
3.00000000e+00 4.34057687e-04
4.00000000e+00 7.69263621e-05
5.00000000e+00 1.37103580e-05
6.00000000e+00 3.01315767e-06
7.00000000e+00 8.49463158e-07
8.00000000e+00 2.95126821e-07
9.00000000e+00 1.14641834e-07
1.00000000e+01 4.64328168e-08


==> MixPlotData/prob_annual9_gamma0.03.txt <==
           z         prob
1.00000000e+00 2.68223088e-03
2.00000000e+00 1.83540924e-03
3.00000000e+00 1.07579458e-03
4.00000000e+00 5.33270320e-04
5.00000000e+00 2.31335779e-04
6.00000000e+00 9.95834286e-05
7.00000000e+00 4.67390497e-05
8.00000000e+00 2.42496431e-05
9.00000000e+00 1.35808005e-05
1.00000000e+01 7.85615586e-06


==> MixPlotData/prob_mix_gamma0.03.txt <==
           z         prob
1.00000000e+00 2.95533943e-02
2.00000000e+00 7.84649168e-03
3.00000000e+00 2.57879066e-03
4.00000000e+00 9.12658844e-04
5.00000000e+00 3.27260924e-04
6.00000000e+00 1.27597411e-04
7.00000000e+00 5.66760131e-05
8.00000000e+00 2.84148447e-05
9.00000000e+00 1.55048380e-05
1.00000000e+01 8.77712941e-06


==> MixPlotData/sample_deformation7.5.txt <==
     x         mean            A            B            C
4.00000000e+04 -2.03112750e-03 -9.52740286e-04 -1.66405506e-03 -6.06638632e-04
4.01000000e+04 -2.04447833e-03 -9.58866857e-04 -1.67519955e-03 -6.10891038e-04
4.02000000e+04 -2.05789552e-03 -9.65023913e-04 -1.68639933e-03 -6.15164601e-04
4.03000000e+04 -2.07137942e-03 -9.71211619e-04 -1.69765471e-03 -6.19459435e-04
4.04000000e+04 -2.08493041e-03 -9.77430142e-04 -1.70896597e-03 -6.23775656e-04
4.05000000e+04 -2.09854883e-03 -9.83679649e-04 -1.72033343e-03 -6.28113377e-04
4.06000000e+04 -2.11223506e-03 -9.89960308e-04 -1.73175739e-03 -6.32472714e-04
4.07000000e+04 -2.12598946e-03 -9.96272289e-04 -1.74323815e-03 -6.36853785e-04
4.08000000e+04 -2.13981240e-03 -1.00261576e-03 -1.75477601e-03 -6.41256706e-04
4.09000000e+04 -2.15370425e-03 -1.00899090e-03 -1.76637129e-03 -6.45681594e-04
4.10000000e+04 -2.16766539e-03 -1.01539787e-03 -1.77802430e-03 -6.50128569e-04
4.11000000e+04 -2.18169619e-03 -1.02183685e-03 -1.78973534e-03 -6.54597750e-04
4.12000000e+04 -2.19579704e-03 -1.02830802e-03 -1.80150474e-03 -6.59089257e-04
4.13000000e+04 -2.20996830e-03 -1.03481154e-03 -1.81333281e-03 -6.63603210e-04
4.14000000e+04 -2.22421037e-03 -1.04134760e-03 -1.82521986e-03 -6.68139731e-04
4.15000000e+04 -2.23852363e-03 -1.04791638e-03 -1.83716622e-03 -6.72698943e-04
4.16000000e+04 -2.25290847e-03 -1.05451804e-03 -1.84917221e-03 -6.77280967e-04
4.17000000e+04 -2.26736528e-03 -1.06115278e-03 -1.86123815e-03 -6.81885928e-04
4.18000000e+04 -2.28189445e-03 -1.06782078e-03 -1.87336437e-03 -6.86513950e-04
4.19000000e+04 -2.29649637e-03 -1.07452221e-03 -1.88555119e-03 -6.91165159e-04
4.20000000e+04 -2.31117145e-03 -1.08125726e-03 -1.89779895e-03 -6.95839679e-04
4.21000000e+04 -2.32592008e-03 -1.08802611e-03 -1.91010798e-03 -7.00537639e-04
4.22000000e+04 -2.34074266e-03 -1.09482895e-03 -1.92247861e-03 -7.05259166e-04
4.23000000e+04 -2.35563961e-03 -1.10166597e-03 -1.93491117e-03 -7.10004387e-04
4.24000000e+04 -2.37061132e-03 -1.10853736e-03 -1.94740601e-03 -7.14773432e-04
4.25000000e+04 -2.38565821e-03 -1.11544329e-03 -1.95996346e-03 -7.19566431e-04
4.26000000e+04 -2.40078069e-03 -1.12238397e-03 -1.97258387e-03 -7.24383514e-04
4.27000000e+04 -2.41597917e-03 -1.12935958e-03 -1.98526758e-03 -7.29224813e-04
4.28000000e+04 -2.43125407e-03 -1.13637033e-03 -1.99801494e-03 -7.34090460e-04
4.29000000e+04 -2.44660582e-03 -1.14341639e-03 -2.01082630e-03 -7.38980588e-04
4.30000000e+04 -2.46203482e-03 -1.15049796e-03 -2.02370200e-03 -7.43895331e-04
4.31000000e+04 -2.47754152e-03 -1.15761525e-03 -2.03664240e-03 -7.48834824e-04
4.32000000e+04 -2.49312633e-03 -1.16476845e-03 -2.04964785e-03 -7.53799202e-04
4.33000000e+04 -2.50878969e-03 -1.17195776e-03 -2.06271871e-03 -7.58788601e-04
4.34000000e+04 -2.52453203e-03 -1.17918338e-03 -2.07585535e-03 -7.63803159e-04
4.35000000e+04 -2.54035378e-03 -1.18644550e-03 -2.08905811e-03 -7.68843014e-04
4.36000000e+04 -2.55625539e-03 -1.19374434e-03 -2.10232738e-03 -7.73908305e-04
4.37000000e+04 -2.57223730e-03 -1.20108009e-03 -2.11566350e-03 -7.78999171e-04
4.38000000e+04 -2.58829994e-03 -1.20845296e-03 -2.12906685e-03 -7.84115753e-04
4.39000000e+04 -2.60444377e-03 -1.21586315e-03 -2.14253780e-03 -7.89258192e-04
4.40000000e+04 -2.62066923e-03 -1.22331088e-03 -2.15607672e-03 -7.94426631e-04
4.41000000e+04 -2.63697678e-03 -1.23079635e-03 -2.16968400e-03 -7.99621213e-04
4.42000000e+04 -2.65336687e-03 -1.23831978e-03 -2.18335999e-03 -8.04842083e-04
4.43000000e+04 -2.66983996e-03 -1.24588137e-03 -2.19710510e-03 -8.10089385e-04
4.44000000e+04 -2.68639652e-03 -1.25348133e-03 -2.21091969e-03 -8.15363264e-04
4.45000000e+04 -2.70303700e-03 -1.26111988e-03 -2.22480415e-03 -8.20663869e-04
4.46000000e+04 -2.71976186e-03 -1.26879724e-03 -2.23875887e-03 -8.25991346e-04
4.47000000e+04 -2.73657159e-03 -1.27651362e-03 -2.25278424e-03 -8.31345845e-04
4.48000000e+04 -2.75346666e-03 -1.28426925e-03 -2.26688064e-03 -8.36727514e-04
4.49000000e+04 -2.77044753e-03 -1.29206433e-03 -2.28104849e-03 -8.42136505e-04
4.50000000e+04 -2.78751468e-03 -1.29989909e-03 -2.29528816e-03 -8.47572968e-04
4.51000000e+04 -2.80466861e-03 -1.30777376e-03 -2.30960006e-03 -8.53037057e-04
4.52000000e+04 -2.82190978e-03 -1.31568855e-03 -2.32398460e-03 -8.58528924e-04
4.53000000e+04 -2.83923870e-03 -1.32364369e-03 -2.33844216e-03 -8.64048724e-04
4.54000000e+04 -2.85665584e-03 -1.33163941e-03 -2.35297318e-03 -8.69596612e-04
4.55000000e+04 -2.87416171e-03 -1.33967594e-03 -2.36757804e-03 -8.75172745e-04
4.56000000e+04 -2.89175680e-03 -1.34775350e-03 -2.38225717e-03 -8.80777278e-04
4.57000000e+04 -2.90944160e-03 -1.35587233e-03 -2.39701097e-03 -8.86410371e-04
4.58000000e+04 -2.92721663e-03 -1.36403265e-03 -2.41183987e-03 -8.92072184e-04
4.59000000e+04 -2.94508239e-03 -1.37223471e-03 -2.42674428e-03 -8.97762875e-04
4.60000000e+04 -2.96303938e-03 -1.38047873e-03 -2.44172463e-03 -9.03482606e-04
4.61000000e+04 -2.98108813e-03 -1.38876496e-03 -2.45678134e-03 -9.09231539e-04
4.62000000e+04 -2.99922914e-03 -1.39709362e-03 -2.47191484e-03 -9.15009838e-04
4.63000000e+04 -3.01746293e-03 -1.40546497e-03 -2.48712556e-03 -9.20817667e-04
4.64000000e+04 -3.03579004e-03 -1.41387925e-03 -2.50241393e-03 -9.26655190e-04
4.65000000e+04 -3.05421097e-03 -1.42233668e-03 -2.51778039e-03 -9.32522575e-04
4.66000000e+04 -3.07272627e-03 -1.43083753e-03 -2.53322537e-03 -9.38419989e-04
4.67000000e+04 -3.09133645e-03 -1.43938203e-03 -2.54874932e-03 -9.44347600e-04
4.68000000e+04 -3.11004207e-03 -1.44797043e-03 -2.56435268e-03 -9.50305577e-04
4.69000000e+04 -3.12884366e-03 -1.45660299e-03 -2.58003591e-03 -9.56294091e-04
4.70000000e+04 -3.14774175e-03 -1.46527995e-03 -2.59579944e-03 -9.62313314e-04
4.71000000e+04 -3.16673690e-03 -1.47400156e-03 -2.61164373e-03 -9.68363418e-04
4.72000000e+04 -3.18582966e-03 -1.48276808e-03 -2.62756923e-03 -9.74444578e-04
4.73000000e+04 -3.20502058e-03 -1.49157976e-03 -2.64357641e-03 -9.80556967e-04
4.74000000e+04 -3.22431021e-03 -1.50043687e-03 -2.65966573e-03 -9.86700763e-04
4.75000000e+04 -3.24369911e-03 -1.50933965e-03 -2.67583764e-03 -9.92876141e-04
4.76000000e+04 -3.26318786e-03 -1.51828837e-03 -2.69209262e-03 -9.99083281e-04
4.77000000e+04 -3.28277701e-03 -1.52728330e-03 -2.70843114e-03 -1.00532236e-03
4.78000000e+04 -3.30246713e-03 -1.53632468e-03 -2.72485367e-03 -1.01159356e-03
4.79000000e+04 -3.32225881e-03 -1.54541280e-03 -2.74136068e-03 -1.01789707e-03
4.80000000e+04 -3.34215261e-03 -1.55454792e-03 -2.75795266e-03 -1.02423306e-03
4.81000000e+04 -3.36214912e-03 -1.56373030e-03 -2.77463008e-03 -1.03060172e-03
4.82000000e+04 -3.38224893e-03 -1.57296022e-03 -2.79139344e-03 -1.03700324e-03
4.83000000e+04 -3.40245263e-03 -1.58223795e-03 -2.80824321e-03 -1.04343779e-03
4.84000000e+04 -3.42276080e-03 -1.59156376e-03 -2.82517990e-03 -1.04990558e-03
4.85000000e+04 -3.44317405e-03 -1.60093793e-03 -2.84220400e-03 -1.05640678e-03
4.86000000e+04 -3.46369297e-03 -1.61036074e-03 -2.85931600e-03 -1.06294159e-03
4.87000000e+04 -3.48431817e-03 -1.61983247e-03 -2.87651640e-03 -1.06951020e-03
4.88000000e+04 -3.50505026e-03 -1.62935339e-03 -2.89380572e-03 -1.07611280e-03
4.89000000e+04 -3.52588985e-03 -1.63892379e-03 -2.91118445e-03 -1.08274959e-03
4.90000000e+04 -3.54683756e-03 -1.64854395e-03 -2.92865311e-03 -1.08942075e-03
4.91000000e+04 -3.56789401e-03 -1.65821417e-03 -2.94621221e-03 -1.09612649e-03
4.92000000e+04 -3.58905982e-03 -1.66793472e-03 -2.96386227e-03 -1.10286700e-03
4.93000000e+04 -3.61033562e-03 -1.67770591e-03 -2.98160381e-03 -1.10964248e-03
4.94000000e+04 -3.63172204e-03 -1.68752802e-03 -2.99943736e-03 -1.11645314e-03
4.95000000e+04 -3.65321972e-03 -1.69740135e-03 -3.01736343e-03 -1.12329917e-03
4.96000000e+04 -3.67482929e-03 -1.70732619e-03 -3.03538257e-03 -1.13018077e-03
4.97000000e+04 -3.69655142e-03 -1.71730284e-03 -3.05349530e-03 -1.13709815e-03
4.98000000e+04 -3.71838673e-03 -1.72733160e-03 -3.07170216e-03 -1.14405152e-03
4.99000000e+04 -3.74033590e-03 -1.73741278e-03 -3.09000370e-03 -1.15104107e-03
5.00000000e+04 -3.76239956e-03 -1.74754667e-03 -3.10840046e-03 -1.15806702e-03
5.01000000e+04 -3.78457840e-03 -1.75773358e-03 -3.12689299e-03 -1.16512959e-03
5.02000000e+04 -3.80687306e-03 -1.76797383e-03 -3.14548184e-03 -1.17222896e-03
5.03000000e+04 -3.82928423e-03 -1.77826772e-03 -3.16416756e-03 -1.17936537e-03
5.04000000e+04 -3.85181257e-03 -1.78861556e-03 -3.18295072e-03 -1.18653902e-03
5.05000000e+04 -3.87445877e-03 -1.79901766e-03 -3.20183187e-03 -1.19375013e-03
5.06000000e+04 -3.89722351e-03 -1.80947435e-03 -3.22081158e-03 -1.20099891e-03
5.07000000e+04 -3.92010747e-03 -1.81998594e-03 -3.23989043e-03 -1.20828559e-03
5.08000000e+04 -3.94311136e-03 -1.83055275e-03 -3.25906898e-03 -1.21561037e-03
5.09000000e+04 -3.96623586e-03 -1.84117510e-03 -3.27834782e-03 -1.22297348e-03
5.10000000e+04 -3.98948168e-03 -1.85185332e-03 -3.29772752e-03 -1.23037514e-03
5.11000000e+04 -4.01284953e-03 -1.86258773e-03 -3.31720867e-03 -1.23781558e-03
5.12000000e+04 -4.03634011e-03 -1.87337867e-03 -3.33679186e-03 -1.24529501e-03
5.13000000e+04 -4.05995414e-03 -1.88422646e-03 -3.35647768e-03 -1.25281367e-03
5.14000000e+04 -4.08369235e-03 -1.89513144e-03 -3.37626673e-03 -1.26037179e-03
5.15000000e+04 -4.10755545e-03 -1.90609394e-03 -3.39615961e-03 -1.26796958e-03
5.16000000e+04 -4.13154417e-03 -1.91711429e-03 -3.41615692e-03 -1.27560729e-03
5.17000000e+04 -4.15565926e-03 -1.92819285e-03 -3.43625927e-03 -1.28328514e-03
5.18000000e+04 -4.17990145e-03 -1.93932995e-03 -3.45646727e-03 -1.29100337e-03
5.19000000e+04 -4.20427148e-03 -1.95052593e-03 -3.47678154e-03 -1.29876221e-03
5.20000000e+04 -4.22877010e-03 -1.96178115e-03 -3.49720271e-03 -1.30656190e-03
5.21000000e+04 -4.25339808e-03 -1.97309595e-03 -3.51773138e-03 -1.31440267e-03
5.22000000e+04 -4.27815616e-03 -1.98447067e-03 -3.53836820e-03 -1.32228477e-03
5.23000000e+04 -4.30304511e-03 -1.99590569e-03 -3.55911380e-03 -1.33020845e-03
5.24000000e+04 -4.32806570e-03 -2.00740134e-03 -3.57996881e-03 -1.33817393e-03
5.25000000e+04 -4.35321870e-03 -2.01895799e-03 -3.60093387e-03 -1.34618147e-03
5.26000000e+04 -4.37850490e-03 -2.03057601e-03 -3.62200963e-03 -1.35423130e-03
5.27000000e+04 -4.40392508e-03 -2.04225574e-03 -3.64319674e-03 -1.36232369e-03
5.28000000e+04 -4.42948002e-03 -2.05399756e-03 -3.66449585e-03 -1.37045888e-03
5.29000000e+04 -4.45517053e-03 -2.06580184e-03 -3.68590763e-03 -1.37863712e-03
5.30000000e+04 -4.48099740e-03 -2.07766894e-03 -3.70743273e-03 -1.38685865e-03
5.31000000e+04 -4.50696144e-03 -2.08959925e-03 -3.72907182e-03 -1.39512375e-03
5.32000000e+04 -4.53306346e-03 -2.10159312e-03 -3.75082557e-03 -1.40343266e-03
5.33000000e+04 -4.55930428e-03 -2.11365095e-03 -3.77269466e-03 -1.41178563e-03
5.34000000e+04 -4.58568471e-03 -2.12577311e-03 -3.79467977e-03 -1.42018294e-03
5.35000000e+04 -4.61220559e-03 -2.13795998e-03 -3.81678158e-03 -1.42862484e-03
5.36000000e+04 -4.63886775e-03 -2.15021196e-03 -3.83900079e-03 -1.43711159e-03
5.37000000e+04 -4.66567203e-03 -2.16252942e-03 -3.86133808e-03 -1.44564346e-03
5.38000000e+04 -4.69261927e-03 -2.17491276e-03 -3.88379417e-03 -1.45422071e-03
5.39000000e+04 -4.71971032e-03 -2.18736237e-03 -3.90636974e-03 -1.46284362e-03
5.40000000e+04 -4.74694603e-03 -2.19987865e-03 -3.92906551e-03 -1.47151245e-03
5.41000000e+04 -4.77432728e-03 -2.21246199e-03 -3.95188219e-03 -1.48022747e-03
5.42000000e+04 -4.80185492e-03 -2.22511280e-03 -3.97482049e-03 -1.48898896e-03
5.43000000e+04 -4.82952982e-03 -2.23783148e-03 -3.99788115e-03 -1.49779719e-03
5.44000000e+04 -4.85735287e-03 -2.25061844e-03 -4.02106489e-03 -1.50665245e-03
5.45000000e+04 -4.88532495e-03 -2.26347409e-03 -4.04437244e-03 -1.51555500e-03
5.46000000e+04 -4.91344695e-03 -2.27639884e-03 -4.06780454e-03 -1.52450514e-03
5.47000000e+04 -4.94171977e-03 -2.28939310e-03 -4.09136192e-03 -1.53350313e-03
5.48000000e+04 -4.97014431e-03 -2.30245729e-03 -4.11504535e-03 -1.54254928e-03
5.49000000e+04 -4.99872148e-03 -2.31559183e-03 -4.13885556e-03 -1.55164386e-03
5.50000000e+04 -5.02745219e-03 -2.32879715e-03 -4.16279332e-03 -1.56078716e-03
5.51000000e+04 -5.05633737e-03 -2.34207367e-03 -4.18685939e-03 -1.56997948e-03
5.52000000e+04 -5.08537794e-03 -2.35542182e-03 -4.21105453e-03 -1.57922110e-03
5.53000000e+04 -5.11457483e-03 -2.36884203e-03 -4.23537952e-03 -1.58851233e-03
5.54000000e+04 -5.14392899e-03 -2.38233474e-03 -4.25983514e-03 -1.59785345e-03
5.55000000e+04 -5.17344136e-03 -2.39590039e-03 -4.28442216e-03 -1.60724476e-03
5.56000000e+04 -5.20311289e-03 -2.40953942e-03 -4.30914139e-03 -1.61668657e-03
5.57000000e+04 -5.23294455e-03 -2.42325226e-03 -4.33399360e-03 -1.62617918e-03
5.58000000e+04 -5.26293729e-03 -2.43703938e-03 -4.35897961e-03 -1.63572290e-03
5.59000000e+04 -5.29309209e-03 -2.45090121e-03 -4.38410021e-03 -1.64531802e-03
5.60000000e+04 -5.32340994e-03 -2.46483821e-03 -4.40935622e-03 -1.65496486e-03
5.61000000e+04 -5.35389181e-03 -2.47885084e-03 -4.43474845e-03 -1.66466372e-03
5.62000000e+04 -5.38453869e-03 -2.49293956e-03 -4.46027771e-03 -1.67441493e-03
5.63000000e+04 -5.41535159e-03 -2.50710482e-03 -4.48594485e-03 -1.68421880e-03
5.64000000e+04 -5.44633151e-03 -2.52134710e-03 -4.51175069e-03 -1.69407563e-03
5.65000000e+04 -5.47747947e-03 -2.53566687e-03 -4.53769606e-03 -1.70398577e-03
5.66000000e+04 -5.50879648e-03 -2.55006459e-03 -4.56378182e-03 -1.71394951e-03
5.67000000e+04 -5.54028357e-03 -2.56454074e-03 -4.59000881e-03 -1.72396719e-03
5.68000000e+04 -5.57194178e-03 -2.57909580e-03 -4.61637789e-03 -1.73403914e-03
5.69000000e+04 -5.60377213e-03 -2.59373025e-03 -4.64288991e-03 -1.74416568e-03
5.70000000e+04 -5.63577569e-03 -2.60844458e-03 -4.66954575e-03 -1.75434713e-03
5.71000000e+04 -5.66795351e-03 -2.62323927e-03 -4.69634628e-03 -1.76458385e-03
5.72000000e+04 -5.70030665e-03 -2.63811482e-03 -4.72329237e-03 -1.77487615e-03
5.73000000e+04 -5.73283618e-03 -2.65307172e-03 -4.75038492e-03 -1.78522438e-03
5.74000000e+04 -5.76554317e-03 -2.66811048e-03 -4.77762480e-03 -1.79562887e-03
5.75000000e+04 -5.79842871e-03 -2.68323158e-03 -4.80501293e-03 -1.80608997e-03
5.76000000e+04 -5.83149390e-03 -2.69843555e-03 -4.83255020e-03 -1.81660802e-03
5.77000000e+04 -5.86473982e-03 -2.71372288e-03 -4.86023752e-03 -1.82718337e-03
5.78000000e+04 -5.89816760e-03 -2.72909409e-03 -4.88807581e-03 -1.83781637e-03
5.79000000e+04 -5.93177834e-03 -2.74454970e-03 -4.91606599e-03 -1.84850736e-03
5.80000000e+04 -5.96557316e-03 -2.76009023e-03 -4.94420899e-03 -1.85925671e-03
5.81000000e+04 -5.99955320e-03 -2.77571620e-03 -4.97250574e-03 -1.87006476e-03
5.82000000e+04 -6.03371959e-03 -2.79142813e-03 -5.00095719e-03 -1.88093188e-03
5.83000000e+04 -6.06807348e-03 -2.80722656e-03 -5.02956428e-03 -1.89185842e-03
5.84000000e+04 -6.10261602e-03 -2.82311202e-03 -5.05832797e-03 -1.90284475e-03
5.85000000e+04 -6.13734838e-03 -2.83908506e-03 -5.08724922e-03 -1.91389125e-03
5.86000000e+04 -6.17227172e-03 -2.85514620e-03 -5.11632899e-03 -1.92499826e-03
5.87000000e+04 -6.20738722e-03 -2.87129601e-03 -5.14556826e-03 -1.93616617e-03
5.88000000e+04 -6.24269607e-03 -2.88753502e-03 -5.17496802e-03 -1.94739535e-03
5.89000000e+04 -6.27819946e-03 -2.90386379e-03 -5.20452924e-03 -1.95868618e-03
5.90000000e+04 -6.31389860e-03 -2.92028288e-03 -5.23425293e-03 -1.97003903e-03
5.91000000e+04 -6.34979469e-03 -2.93679284e-03 -5.26414008e-03 -1.98145429e-03
5.92000000e+04 -6.38588896e-03 -2.95339425e-03 -5.29419171e-03 -1.99293233e-03
5.93000000e+04 -6.42218264e-03 -2.97008768e-03 -5.32440883e-03 -2.00447356e-03
5.94000000e+04 -6.45867695e-03 -2.98687368e-03 -5.35479246e-03 -2.01607834e-03
5.95000000e+04 -6.49537315e-03 -3.00375286e-03 -5.38534364e-03 -2.02774709e-03
5.96000000e+04 -6.53227250e-03 -3.02072577e-03 -5.41606340e-03 -2.03948019e-03
5.97000000e+04 -6.56937624e-03 -3.03779301e-03 -5.44695278e-03 -2.05127804e-03
5.98000000e+04 -6.60668566e-03 -3.05495518e-03 -5.47801284e-03 -2.06314105e-03
5.99000000e+04 -6.64420203e-03 -3.07221285e-03 -5.50924464e-03 -2.07506960e-03
6.00000000e+04 -6.68192665e-03 -3.08956663e-03 -5.54064924e-03 -2.08706412e-03
6.01000000e+04 -6.71986081e-03 -3.10701712e-03 -5.57222772e-03 -2.09912501e-03
6.02000000e+04 -6.75800582e-03 -3.12456493e-03 -5.60398115e-03 -2.11125268e-03
6.03000000e+04 -6.79636300e-03 -3.14221067e-03 -5.63591063e-03 -2.12344754e-03
6.04000000e+04 -6.83493368e-03 -3.15995494e-03 -5.66801726e-03 -2.13571002e-03
6.05000000e+04 -6.87371918e-03 -3.17779838e-03 -5.70030214e-03 -2.14804053e-03
6.06000000e+04 -6.91272086e-03 -3.19574160e-03 -5.73276638e-03 -2.16043950e-03
6.07000000e+04 -6.95194007e-03 -3.21378523e-03 -5.76541110e-03 -2.17290735e-03
6.08000000e+04 -6.99137818e-03 -3.23192991e-03 -5.79823743e-03 -2.18544452e-03
6.09000000e+04 -7.03103655e-03 -3.25017627e-03 -5.83124651e-03 -2.19805143e-03
6.10000000e+04 -7.07091657e-03 -3.26852495e-03 -5.86443948e-03 -2.21072852e-03
6.11000000e+04 -7.11101964e-03 -3.28697659e-03 -5.89781749e-03 -2.22347624e-03
6.12000000e+04 -7.15134716e-03 -3.30553186e-03 -5.93138171e-03 -2.23629501e-03
6.13000000e+04 -7.19190054e-03 -3.32419139e-03 -5.96513330e-03 -2.24918529e-03
6.14000000e+04 -7.23268120e-03 -3.34295586e-03 -5.99907343e-03 -2.26214752e-03
6.15000000e+04 -7.27369058e-03 -3.36182593e-03 -6.03320330e-03 -2.27518216e-03
6.16000000e+04 -7.31493013e-03 -3.38080226e-03 -6.06752410e-03 -2.28828966e-03
6.17000000e+04 -7.35640129e-03 -3.39988554e-03 -6.10203703e-03 -2.30147047e-03
6.18000000e+04 -7.39810552e-03 -3.41907643e-03 -6.13674330e-03 -2.31472506e-03
6.19000000e+04 -7.44004432e-03 -3.43837562e-03 -6.17164413e-03 -2.32805390e-03
6.20000000e+04 -7.48221915e-03 -3.45778380e-03 -6.20674075e-03 -2.34145744e-03
6.21000000e+04 -7.52463151e-03 -3.47730167e-03 -6.24203440e-03 -2.35493616e-03
6.22000000e+04 -7.56728292e-03 -3.49692992e-03 -6.27752631e-03 -2.36849053e-03
6.23000000e+04 -7.61017489e-03 -3.51666926e-03 -6.31321776e-03 -2.38212104e-03
6.24000000e+04 -7.65330895e-03 -3.53652039e-03 -6.34910999e-03 -2.39582816e-03
6.25000000e+04 -7.69668663e-03 -3.55648402e-03 -6.38520428e-03 -2.40961237e-03
6.26000000e+04 -7.74030949e-03 -3.57656089e-03 -6.42150192e-03 -2.42347416e-03
6.27000000e+04 -7.78417908e-03 -3.59675170e-03 -6.45800419e-03 -2.43741403e-03
6.28000000e+04 -7.82829699e-03 -3.61705719e-03 -6.49471239e-03 -2.45143247e-03
6.29000000e+04 -7.87266479e-03 -3.63747810e-03 -6.53162784e-03 -2.46552998e-03
6.30000000e+04 -7.91728408e-03 -3.65801516e-03 -6.56875186e-03 -2.47970706e-03
6.31000000e+04 -7.96215646e-03 -3.67866912e-03 -6.60608576e-03 -2.49396421e-03
6.32000000e+04 -8.00728356e-03 -3.69944072e-03 -6.64363089e-03 -2.50830194e-03
6.33000000e+04 -8.05266701e-03 -3.72033073e-03 -6.68138860e-03 -2.52272077e-03
6.34000000e+04 -8.09830844e-03 -3.74133991e-03 -6.71936025e-03 -2.53722121e-03
6.35000000e+04 -8.14420950e-03 -3.76246902e-03 -6.75754720e-03 -2.55180378e-03
6.36000000e+04 -8.19037188e-03 -3.78371883e-03 -6.79595082e-03 -2.56646901e-03
6.37000000e+04 -8.23679723e-03 -3.80509012e-03 -6.83457252e-03 -2.58121743e-03
6.38000000e+04 -8.28348726e-03 -3.82658368e-03 -6.87341367e-03 -2.59604955e-03
6.39000000e+04 -8.33044366e-03 -3.84820029e-03 -6.91247569e-03 -2.61096593e-03
6.40000000e+04 -8.37766815e-03 -3.86994075e-03 -6.95176001e-03 -2.62596710e-03
6.41000000e+04 -8.42516246e-03 -3.89180587e-03 -6.99126803e-03 -2.64105360e-03
6.42000000e+04 -8.47292832e-03 -3.91379644e-03 -7.03100121e-03 -2.65622598e-03
6.43000000e+04 -8.52096748e-03 -3.93591328e-03 -7.07096099e-03 -2.67148479e-03
6.44000000e+04 -8.56928172e-03 -3.95815720e-03 -7.11114883e-03 -2.68683058e-03
6.45000000e+04 -8.61787281e-03 -3.98052904e-03 -7.15156620e-03 -2.70226392e-03
6.46000000e+04 -8.66674253e-03 -4.00302962e-03 -7.19221458e-03 -2.71778536e-03
6.47000000e+04 -8.71589270e-03 -4.02565978e-03 -7.23309546e-03 -2.73339548e-03
6.48000000e+04 -8.76532512e-03 -4.04842037e-03 -7.27421035e-03 -2.74909484e-03
6.49000000e+04 -8.81504164e-03 -4.07131222e-03 -7.31556075e-03 -2.76488402e-03
6.50000000e+04 -8.86504409e-03 -4.09433620e-03 -7.35714818e-03 -2.78076359e-03
6.51000000e+04 -8.91533433e-03 -4.11749316e-03 -7.39897420e-03 -2.79673416e-03
6.52000000e+04 -8.96591422e-03 -4.14078398e-03 -7.44104033e-03 -2.81279629e-03
6.53000000e+04 -9.01678567e-03 -4.16420952e-03 -7.48334815e-03 -2.82895058e-03
6.54000000e+04 -9.06795055e-03 -4.18777067e-03 -7.52589921e-03 -2.84519764e-03
6.55000000e+04 -9.11941079e-03 -4.21146832e-03 -7.56869510e-03 -2.86153805e-03
6.56000000e+04 -9.17116830e-03 -4.23530336e-03 -7.61173741e-03 -2.87797244e-03
6.57000000e+04 -9.22322504e-03 -4.25927668e-03 -7.65502775e-03 -2.89450139e-03
6.58000000e+04 -9.27558296e-03 -4.28338920e-03 -7.69856773e-03 -2.91112554e-03
6.59000000e+04 -9.32824401e-03 -4.30764183e-03 -7.74235897e-03 -2.92784549e-03
6.60000000e+04 -9.38121019e-03 -4.33203548e-03 -7.78640312e-03 -2.94466188e-03
6.61000000e+04 -9.43448350e-03 -4.35657109e-03 -7.83070184e-03 -2.96157532e-03
6.62000000e+04 -9.48806595e-03 -4.38124959e-03 -7.87525677e-03 -2.97858646e-03
6.63000000e+04 -9.54195955e-03 -4.40607191e-03 -7.92006961e-03 -2.99569593e-03
6.64000000e+04 -9.59616637e-03 -4.43103902e-03 -7.96514203e-03 -3.01290436e-03
6.65000000e+04 -9.65068845e-03 -4.45615185e-03 -8.01047574e-03 -3.03021242e-03
6.66000000e+04 -9.70552787e-03 -4.48141137e-03 -8.05607246e-03 -3.04762074e-03
6.67000000e+04 -9.76068672e-03 -4.50681856e-03 -8.10193390e-03 -3.06512998e-03
6.68000000e+04 -9.81616709e-03 -4.53237438e-03 -8.14806181e-03 -3.08274082e-03
6.69000000e+04 -9.87197112e-03 -4.55807982e-03 -8.19445795e-03 -3.10045390e-03
6.70000000e+04 -9.92810093e-03 -4.58393588e-03 -8.24112406e-03 -3.11826991e-03
6.71000000e+04 -9.98455867e-03 -4.60994354e-03 -8.28806194e-03 -3.13618951e-03
6.72000000e+04 -1.00413465e-02 -4.63610382e-03 -8.33527338e-03 -3.15421339e-03
6.73000000e+04 -1.00984666e-02 -4.66241772e-03 -8.38276018e-03 -3.17234224e-03
6.74000000e+04 -1.01559213e-02 -4.68888627e-03 -8.43052415e-03 -3.19057674e-03
6.75000000e+04 -1.02137126e-02 -4.71551049e-03 -8.47856714e-03 -3.20891759e-03
6.76000000e+04 -1.02718428e-02 -4.74229143e-03 -8.52689098e-03 -3.22736550e-03
6.77000000e+04 -1.03303143e-02 -4.76923012e-03 -8.57549753e-03 -3.24592117e-03
6.78000000e+04 -1.03891291e-02 -4.79632762e-03 -8.62438868e-03 -3.26458530e-03
6.79000000e+04 -1.04482898e-02 -4.82358498e-03 -8.67356629e-03 -3.28335862e-03
6.80000000e+04 -1.05077984e-02 -4.85100327e-03 -8.72303229e-03 -3.30224186e-03
6.81000000e+04 -1.05676574e-02 -4.87858357e-03 -8.77278858e-03 -3.32123573e-03
6.82000000e+04 -1.06278691e-02 -4.90632696e-03 -8.82283709e-03 -3.34034097e-03
6.83000000e+04 -1.06884358e-02 -4.93423452e-03 -8.87317976e-03 -3.35955832e-03
6.84000000e+04 -1.07493599e-02 -4.96230737e-03 -8.92381856e-03 -3.37888852e-03
6.85000000e+04 -1.08106438e-02 -4.99054661e-03 -8.97475546e-03 -3.39833233e-03
6.86000000e+04 -1.08722899e-02 -5.01895336e-03 -9.02599245e-03 -3.41789049e-03
6.87000000e+04 -1.09343006e-02 -5.04752873e-03 -9.07753153e-03 -3.43756378e-03
6.88000000e+04 -1.09966784e-02 -5.07627386e-03 -9.12937473e-03 -3.45735295e-03
6.89000000e+04 -1.10594257e-02 -5.10518990e-03 -9.18152406e-03 -3.47725878e-03
6.90000000e+04 -1.11225450e-02 -5.13427799e-03 -9.23398159e-03 -3.49728205e-03
6.91000000e+04 -1.11860388e-02 -5.16353929e-03 -9.28674938e-03 -3.51742354e-03
6.92000000e+04 -1.12499096e-02 -5.19297498e-03 -9.33982951e-03 -3.53768404e-03
6.93000000e+04 -1.13141599e-02 -5.22258622e-03 -9.39322408e-03 -3.55806435e-03
6.94000000e+04 -1.13787924e-02 -5.25237420e-03 -9.44693519e-03 -3.57856527e-03
6.95000000e+04 -1.14438095e-02 -5.28234012e-03 -9.50096498e-03 -3.59918761e-03
6.96000000e+04 -1.15092140e-02 -5.31248518e-03 -9.55531559e-03 -3.61993218e-03
6.97000000e+04 -1.15750083e-02 -5.34281059e-03 -9.60998918e-03 -3.64079980e-03
6.98000000e+04 -1.16411951e-02 -5.37331758e-03 -9.66498793e-03 -3.66179130e-03
6.99000000e+04 -1.17077771e-02 -5.40400737e-03 -9.72031403e-03 -3.68290752e-03
7.00000000e+04 -1.17747569e-02 -5.43488121e-03 -9.77596969e-03 -3.70414928e-03
7.01000000e+04 -1.18421373e-02 -5.46594034e-03 -9.83195715e-03 -3.72551744e-03
7.02000000e+04 -1.19099209e-02 -5.49718603e-03 -9.88827863e-03 -3.74701285e-03
7.03000000e+04 -1.19781105e-02 -5.52861954e-03 -9.94493641e-03 -3.76863637e-03
7.04000000e+04 -1.20467089e-02 -5.56024216e-03 -1.00019328e-02 -3.79038886e-03
7.05000000e+04 -1.21157188e-02 -5.59205516e-03 -1.00592700e-02 -3.81227119e-03
7.06000000e+04 -1.21851430e-02 -5.62405986e-03 -1.01169504e-02 -3.83428424e-03
7.07000000e+04 -1.22549843e-02 -5.65625756e-03 -1.01749763e-02 -3.85642891e-03
7.08000000e+04 -1.23252456e-02 -5.68864957e-03 -1.02333501e-02 -3.87870607e-03
7.09000000e+04 -1.23959298e-02 -5.72123722e-03 -1.02920741e-02 -3.90111662e-03
7.10000000e+04 -1.24670396e-02 -5.75402186e-03 -1.03511507e-02 -3.92366148e-03
7.11000000e+04 -1.25385781e-02 -5.78700483e-03 -1.04105824e-02 -3.94634156e-03
7.12000000e+04 -1.26105482e-02 -5.82018750e-03 -1.04703715e-02 -3.96915776e-03
7.13000000e+04 -1.26829528e-02 -5.85357122e-03 -1.05305204e-02 -3.99211103e-03
7.14000000e+04 -1.27557948e-02 -5.88715738e-03 -1.05910318e-02 -4.01520229e-03
7.15000000e+04 -1.28290774e-02 -5.92094738e-03 -1.06519079e-02 -4.03843249e-03
7.16000000e+04 -1.29028034e-02 -5.95494261e-03 -1.07131514e-02 -4.06180257e-03
7.17000000e+04 -1.29769760e-02 -5.98914449e-03 -1.07747646e-02 -4.08531348e-03
7.18000000e+04 -1.30515982e-02 -6.02355443e-03 -1.08367503e-02 -4.10896620e-03
7.19000000e+04 -1.31266731e-02 -6.05817388e-03 -1.08991109e-02 -4.13276168e-03
7.20000000e+04 -1.32022038e-02 -6.09300427e-03 -1.09618490e-02 -4.15670091e-03
7.21000000e+04 -1.32781935e-02 -6.12804707e-03 -1.10249672e-02 -4.18078487e-03
7.22000000e+04 -1.33546453e-02 -6.16330375e-03 -1.10884681e-02 -4.20501456e-03
7.23000000e+04 -1.34315624e-02 -6.19877577e-03 -1.11523544e-02 -4.22939097e-03
7.24000000e+04 -1.35089481e-02 -6.23446464e-03 -1.12166286e-02 -4.25391511e-03
7.25000000e+04 -1.35868054e-02 -6.27037185e-03 -1.12812936e-02 -4.27858800e-03
7.26000000e+04 -1.36651378e-02 -6.30649891e-03 -1.13463519e-02 -4.30341066e-03
7.27000000e+04 -1.37439485e-02 -6.34284736e-03 -1.14118064e-02 -4.32838412e-03
7.28000000e+04 -1.38232409e-02 -6.37941873e-03 -1.14776597e-02 -4.35350943e-03
7.29000000e+04 -1.39030181e-02 -6.41621457e-03 -1.15439146e-02 -4.37878762e-03
7.30000000e+04 -1.39832837e-02 -6.45323644e-03 -1.16105739e-02 -4.40421976e-03
7.31000000e+04 -1.40640410e-02 -6.49048591e-03 -1.16776404e-02 -4.42980691e-03
7.32000000e+04 -1.41452934e-02 -6.52796458e-03 -1.17451169e-02 -4.45555014e-03
7.33000000e+04 -1.42270444e-02 -6.56567403e-03 -1.18130062e-02 -4.48145053e-03
7.34000000e+04 -1.43092975e-02 -6.60361588e-03 -1.18813114e-02 -4.50750917e-03
7.35000000e+04 -1.43920561e-02 -6.64179175e-03 -1.19500351e-02 -4.53372716e-03
7.36000000e+04 -1.44753237e-02 -6.68020327e-03 -1.20191804e-02 -4.56010560e-03
7.37000000e+04 -1.45591040e-02 -6.71885210e-03 -1.20887502e-02 -4.58664561e-03
7.38000000e+04 -1.46434004e-02 -6.75773990e-03 -1.21587475e-02 -4.61334832e-03
7.39000000e+04 -1.47282167e-02 -6.79686834e-03 -1.22291752e-02 -4.64021484e-03
7.40000000e+04 -1.48135564e-02 -6.83623911e-03 -1.23000363e-02 -4.66724633e-03
7.41000000e+04 -1.48994232e-02 -6.87585390e-03 -1.23713339e-02 -4.69444394e-03
7.42000000e+04 -1.49858208e-02 -6.91571444e-03 -1.24430711e-02 -4.72180882e-03
7.43000000e+04 -1.50727530e-02 -6.95582245e-03 -1.25152509e-02 -4.74934214e-03
7.44000000e+04 -1.51602234e-02 -6.99617967e-03 -1.25878764e-02 -4.77704508e-03
7.45000000e+04 -1.52482359e-02 -7.03678785e-03 -1.26609508e-02 -4.80491882e-03
7.46000000e+04 -1.53367942e-02 -7.07764877e-03 -1.27344772e-02 -4.83296457e-03
7.47000000e+04 -1.54259023e-02 -7.11876421e-03 -1.28084588e-02 -4.86118352e-03
7.48000000e+04 -1.55155639e-02 -7.16013596e-03 -1.28828988e-02 -4.88957689e-03
7.49000000e+04 -1.56057831e-02 -7.20176583e-03 -1.29578004e-02 -4.91814591e-03
7.50000000e+04 -1.56965636e-02 -7.24365565e-03 -1.30331669e-02 -4.94689180e-03
7.51000000e+04 -1.57879095e-02 -7.28580726e-03 -1.31090015e-02 -4.97581582e-03
7.52000000e+04 -1.58798248e-02 -7.32822251e-03 -1.31853076e-02 -5.00491921e-03
7.53000000e+04 -1.59723136e-02 -7.37090327e-03 -1.32620886e-02 -5.03420324e-03
7.54000000e+04 -1.60653797e-02 -7.41385142e-03 -1.33393477e-02 -5.06366918e-03
7.55000000e+04 -1.61590275e-02 -7.45706886e-03 -1.34170883e-02 -5.09331832e-03
7.56000000e+04 -1.62532609e-02 -7.50055750e-03 -1.34953139e-02 -5.12315195e-03
7.57000000e+04 -1.63480842e-02 -7.54431928e-03 -1.35740280e-02 -5.15317137e-03
7.58000000e+04 -1.64435014e-02 -7.58835613e-03 -1.36532339e-02 -5.18337790e-03
7.59000000e+04 -1.65395170e-02 -7.63267001e-03 -1.37329351e-02 -5.21377286e-03
7.60000000e+04 -1.66361350e-02 -7.67726290e-03 -1.38131353e-02 -5.24435758e-03
7.61000000e+04 -1.67333598e-02 -7.72213679e-03 -1.38938380e-02 -5.27513342e-03
7.62000000e+04 -1.68311958e-02 -7.76729367e-03 -1.39750466e-02 -5.30610173e-03
7.63000000e+04 -1.69296472e-02 -7.81273559e-03 -1.40567649e-02 -5.33726387e-03
7.64000000e+04 -1.70287185e-02 -7.85846457e-03 -1.41389965e-02 -5.36862123e-03
7.65000000e+04 -1.71284141e-02 -7.90448266e-03 -1.42217451e-02 -5.40017519e-03
7.66000000e+04 -1.72287384e-02 -7.95079194e-03 -1.43050143e-02 -5.43192716e-03
7.67000000e+04 -1.73296961e-02 -7.99739449e-03 -1.43888078e-02 -5.46387854e-03
7.68000000e+04 -1.74312915e-02 -8.04429241e-03 -1.44731295e-02 -5.49603076e-03
7.69000000e+04 -1.75335293e-02 -8.09148784e-03 -1.45579832e-02 -5.52838525e-03
7.70000000e+04 -1.76364140e-02 -8.13898289e-03 -1.46433725e-02 -5.56094346e-03
7.71000000e+04 -1.77399504e-02 -8.18677974e-03 -1.47293015e-02 -5.59370684e-03
7.72000000e+04 -1.78441431e-02 -8.23488054e-03 -1.48157739e-02 -5.62667686e-03
7.73000000e+04 -1.79489968e-02 -8.28328749e-03 -1.49027937e-02 -5.65985501e-03
7.74000000e+04 -1.80545162e-02 -8.33200279e-03 -1.49903648e-02 -5.69324278e-03
7.75000000e+04 -1.81607063e-02 -8.38102866e-03 -1.50784912e-02 -5.72684167e-03
7.76000000e+04 -1.82675717e-02 -8.43036736e-03 -1.51671769e-02 -5.76065319e-03
7.77000000e+04 -1.83751175e-02 -8.48002113e-03 -1.52564259e-02 -5.79467888e-03
7.78000000e+04 -1.84833484e-02 -8.52999225e-03 -1.53462423e-02 -5.82892027e-03
7.79000000e+04 -1.85922695e-02 -8.58028303e-03 -1.54366303e-02 -5.86337893e-03
7.80000000e+04 -1.87018857e-02 -8.63089577e-03 -1.55275939e-02 -5.89805641e-03
7.81000000e+04 -1.88122021e-02 -8.68183280e-03 -1.56191373e-02 -5.93295430e-03
7.82000000e+04 -1.89232237e-02 -8.73309648e-03 -1.57112648e-02 -5.96807418e-03
7.83000000e+04 -1.90349557e-02 -8.78468918e-03 -1.58039805e-02 -6.00341767e-03
7.84000000e+04 -1.91474032e-02 -8.83661329e-03 -1.58972888e-02 -6.03898637e-03
7.85000000e+04 -1.92605714e-02 -8.88887121e-03 -1.59911939e-02 -6.07478192e-03
7.86000000e+04 -1.93744655e-02 -8.94146537e-03 -1.60857003e-02 -6.11080596e-03
7.87000000e+04 -1.94890909e-02 -8.99439823e-03 -1.61808122e-02 -6.14706014e-03
7.88000000e+04 -1.96044528e-02 -9.04767224e-03 -1.62765341e-02 -6.18354615e-03
7.89000000e+04 -1.97205566e-02 -9.10128989e-03 -1.63728704e-02 -6.22026565e-03
7.90000000e+04 -1.98374077e-02 -9.15525370e-03 -1.64698256e-02 -6.25722036e-03
7.91000000e+04 -1.99550116e-02 -9.20956618e-03 -1.65674043e-02 -6.29441197e-03
7.92000000e+04 -2.00733737e-02 -9.26422989e-03 -1.66656111e-02 -6.33184222e-03
7.93000000e+04 -2.01924997e-02 -9.31924739e-03 -1.67644504e-02 -6.36951284e-03
7.94000000e+04 -2.03123951e-02 -9.37462127e-03 -1.68639270e-02 -6.40742559e-03
7.95000000e+04 -2.04330655e-02 -9.43035414e-03 -1.69640455e-02 -6.44558223e-03
7.96000000e+04 -2.05545166e-02 -9.48644863e-03 -1.70648106e-02 -6.48398455e-03
7.97000000e+04 -2.06767541e-02 -9.54290740e-03 -1.71662271e-02 -6.52263434e-03
7.98000000e+04 -2.07997839e-02 -9.59973311e-03 -1.72682998e-02 -6.56153341e-03
7.99000000e+04 -2.09236116e-02 -9.65692846e-03 -1.73710335e-02 -6.60068359e-03
8.00000000e+04 -2.10482433e-02 -9.71449617e-03 -1.74744330e-02 -6.64008672e-03
8.01000000e+04 -2.11736847e-02 -9.77243897e-03 -1.75785034e-02 -6.67974465e-03
8.02000000e+04 -2.12999419e-02 -9.83075963e-03 -1.76832494e-02 -6.71965926e-03
8.03000000e+04 -2.14270208e-02 -9.88946092e-03 -1.77886762e-02 -6.75983243e-03
8.04000000e+04 -2.15549276e-02 -9.94854567e-03 -1.78947888e-02 -6.80026607e-03
8.05000000e+04 -2.16836683e-02 -1.00080167e-02 -1.80015921e-02 -6.84096208e-03
8.06000000e+04 -2.18132491e-02 -1.00678768e-02 -1.81090914e-02 -6.88192241e-03
8.07000000e+04 -2.19436762e-02 -1.01281289e-02 -1.82172918e-02 -6.92314899e-03
8.08000000e+04 -2.20749559e-02 -1.01887760e-02 -1.83261985e-02 -6.96464381e-03
8.09000000e+04 -2.22070944e-02 -1.02498208e-02 -1.84358167e-02 -7.00640882e-03
8.10000000e+04 -2.23400981e-02 -1.03112664e-02 -1.85461518e-02 -7.04844605e-03
8.11000000e+04 -2.24739735e-02 -1.03731158e-02 -1.86572090e-02 -7.09075748e-03
8.12000000e+04 -2.26087269e-02 -1.04353718e-02 -1.87689937e-02 -7.13334517e-03
8.13000000e+04 -2.27443650e-02 -1.04980376e-02 -1.88815114e-02 -7.17621115e-03
8.14000000e+04 -2.28808943e-02 -1.05611162e-02 -1.89947675e-02 -7.21935748e-03
8.15000000e+04 -2.30183214e-02 -1.06246106e-02 -1.91087674e-02 -7.26278625e-03
8.16000000e+04 -2.31566530e-02 -1.06885240e-02 -1.92235169e-02 -7.30649955e-03
8.17000000e+04 -2.32958958e-02 -1.07528594e-02 -1.93390214e-02 -7.35049950e-03
8.18000000e+04 -2.34360566e-02 -1.08176200e-02 -1.94552867e-02 -7.39478824e-03
8.19000000e+04 -2.35771423e-02 -1.08828089e-02 -1.95723183e-02 -7.43936790e-03
8.20000000e+04 -2.37191598e-02 -1.09484294e-02 -1.96901221e-02 -7.48424066e-03
8.21000000e+04 -2.38621160e-02 -1.10144847e-02 -1.98087038e-02 -7.52940870e-03
8.22000000e+04 -2.40060179e-02 -1.10809780e-02 -1.99280694e-02 -7.57487423e-03
8.23000000e+04 -2.41508727e-02 -1.11479126e-02 -2.00482245e-02 -7.62063947e-03
8.24000000e+04 -2.42966873e-02 -1.12152918e-02 -2.01691753e-02 -7.66670666e-03
8.25000000e+04 -2.44434691e-02 -1.12831188e-02 -2.02909276e-02 -7.71307805e-03
8.26000000e+04 -2.45912253e-02 -1.13513972e-02 -2.04134876e-02 -7.75975592e-03
8.27000000e+04 -2.47399632e-02 -1.14201302e-02 -2.05368612e-02 -7.80674258e-03
8.28000000e+04 -2.48896901e-02 -1.14893212e-02 -2.06610547e-02 -7.85404033e-03
8.29000000e+04 -2.50404136e-02 -1.15589737e-02 -2.07860742e-02 -7.90165150e-03
8.30000000e+04 -2.51921409e-02 -1.16290911e-02 -2.09119260e-02 -7.94957846e-03
8.31000000e+04 -2.53448799e-02 -1.16996770e-02 -2.10386163e-02 -7.99782358e-03
8.32000000e+04 -2.54986379e-02 -1.17707348e-02 -2.11661515e-02 -8.04638924e-03
8.33000000e+04 -2.56534228e-02 -1.18422681e-02 -2.12945380e-02 -8.09527786e-03
8.34000000e+04 -2.58092422e-02 -1.19142805e-02 -2.14237822e-02 -8.14449187e-03
8.35000000e+04 -2.59661039e-02 -1.19867756e-02 -2.15538907e-02 -8.19403373e-03
8.36000000e+04 -2.61240159e-02 -1.20597569e-02 -2.16848699e-02 -8.24390590e-03
8.37000000e+04 -2.62829861e-02 -1.21332283e-02 -2.18167266e-02 -8.29411089e-03
8.38000000e+04 -2.64430224e-02 -1.22071933e-02 -2.19494673e-02 -8.34465120e-03
8.39000000e+04 -2.66041329e-02 -1.22816557e-02 -2.20830988e-02 -8.39552937e-03
8.40000000e+04 -2.67663257e-02 -1.23566192e-02 -2.22176280e-02 -8.44674796e-03
8.41000000e+04 -2.69296091e-02 -1.24320877e-02 -2.23530615e-02 -8.49830954e-03
8.42000000e+04 -2.70939913e-02 -1.25080649e-02 -2.24894064e-02 -8.55021672e-03
8.43000000e+04 -2.72594807e-02 -1.25845547e-02 -2.26266695e-02 -8.60247211e-03
8.44000000e+04 -2.74260855e-02 -1.26615610e-02 -2.27648579e-02 -8.65507835e-03
8.45000000e+04 -2.75938144e-02 -1.27390877e-02 -2.29039787e-02 -8.70803812e-03
8.46000000e+04 -2.77626759e-02 -1.28171386e-02 -2.30440389e-02 -8.76135409e-03
8.47000000e+04 -2.79326785e-02 -1.28957179e-02 -2.31850458e-02 -8.81502898e-03
8.48000000e+04 -2.81038309e-02 -1.29748294e-02 -2.33270066e-02 -8.86906551e-03
8.49000000e+04 -2.82761419e-02 -1.30544773e-02 -2.34699287e-02 -8.92346645e-03
8.50000000e+04 -2.84496204e-02 -1.31346656e-02 -2.36138194e-02 -8.97823456e-03
8.51000000e+04 -2.86242751e-02 -1.32153984e-02 -2.37586861e-02 -9.03337265e-03
8.52000000e+04 -2.88001152e-02 -1.32966798e-02 -2.39045364e-02 -9.08888354e-03
8.53000000e+04 -2.89771495e-02 -1.33785140e-02 -2.40513777e-02 -9.14477008e-03
8.54000000e+04 -2.91553874e-02 -1.34609053e-02 -2.41992178e-02 -9.20103514e-03
8.55000000e+04 -2.93348379e-02 -1.35438578e-02 -2.43480643e-02 -9.25768162e-03
8.56000000e+04 -2.95155102e-02 -1.36273758e-02 -2.44979249e-02 -9.31471243e-03
8.57000000e+04 -2.96974139e-02 -1.37114636e-02 -2.46488076e-02 -9.37213051e-03
8.58000000e+04 -2.98805582e-02 -1.37961256e-02 -2.48007201e-02 -9.42993884e-03
8.59000000e+04 -3.00649528e-02 -1.38813662e-02 -2.49536705e-02 -9.48814041e-03
8.60000000e+04 -3.02506071e-02 -1.39671897e-02 -2.51076667e-02 -9.54673823e-03
8.61000000e+04 -3.04375308e-02 -1.40536006e-02 -2.52627168e-02 -9.60573535e-03
8.62000000e+04 -3.06257337e-02 -1.41406035e-02 -2.54188290e-02 -9.66513483e-03
8.63000000e+04 -3.08152256e-02 -1.42282027e-02 -2.55760115e-02 -9.72493977e-03
8.64000000e+04 -3.10060163e-02 -1.43164029e-02 -2.57342726e-02 -9.78515329e-03
8.65000000e+04 -3.11981160e-02 -1.44052086e-02 -2.58936207e-02 -9.84577853e-03
8.66000000e+04 -3.13915345e-02 -1.44946245e-02 -2.60540642e-02 -9.90681867e-03
8.67000000e+04 -3.15862821e-02 -1.45846553e-02 -2.62156116e-02 -9.96827690e-03
8.68000000e+04 -3.17823690e-02 -1.46753056e-02 -2.63782715e-02 -1.00301564e-02
8.69000000e+04 -3.19798056e-02 -1.47665803e-02 -2.65420525e-02 -1.00924606e-02
8.70000000e+04 -3.21786021e-02 -1.48584840e-02 -2.67069633e-02 -1.01551925e-02
8.71000000e+04 -3.23787691e-02 -1.49510216e-02 -2.68730129e-02 -1.02183557e-02
8.72000000e+04 -3.25803172e-02 -1.50441979e-02 -2.70402099e-02 -1.02819533e-02
8.73000000e+04 -3.27832570e-02 -1.51380180e-02 -2.72085634e-02 -1.03459887e-02
8.74000000e+04 -3.29875992e-02 -1.52324866e-02 -2.73780824e-02 -1.04104654e-02
8.75000000e+04 -3.31933547e-02 -1.53276087e-02 -2.75487760e-02 -1.04753868e-02
8.76000000e+04 -3.34005344e-02 -1.54233894e-02 -2.77206533e-02 -1.05407562e-02
8.77000000e+04 -3.36091494e-02 -1.55198338e-02 -2.78937236e-02 -1.06065773e-02
8.78000000e+04 -3.38192106e-02 -1.56169468e-02 -2.80679963e-02 -1.06728534e-02
8.79000000e+04 -3.40307294e-02 -1.57147338e-02 -2.82434808e-02 -1.07395881e-02
8.80000000e+04 -3.42437169e-02 -1.58131997e-02 -2.84201864e-02 -1.08067850e-02
8.81000000e+04 -3.44581845e-02 -1.59123499e-02 -2.85981229e-02 -1.08744477e-02
8.82000000e+04 -3.46741438e-02 -1.60121896e-02 -2.87772999e-02 -1.09425798e-02
8.83000000e+04 -3.48916062e-02 -1.61127242e-02 -2.89577270e-02 -1.10111849e-02
8.84000000e+04 -3.51105835e-02 -1.62139588e-02 -2.91394141e-02 -1.10802667e-02
8.85000000e+04 -3.53310873e-02 -1.63158990e-02 -2.93223711e-02 -1.11498290e-02
8.86000000e+04 -3.55531296e-02 -1.64185502e-02 -2.95066080e-02 -1.12198755e-02
8.87000000e+04 -3.57767222e-02 -1.65219177e-02 -2.96921348e-02 -1.12904099e-02
8.88000000e+04 -3.60018771e-02 -1.66260072e-02 -2.98789617e-02 -1.13614361e-02
8.89000000e+04 -3.62286066e-02 -1.67308242e-02 -3.00670989e-02 -1.14329578e-02
8.90000000e+04 -3.64569228e-02 -1.68363743e-02 -3.02565567e-02 -1.15049791e-02
8.91000000e+04 -3.66868382e-02 -1.69426632e-02 -3.04473456e-02 -1.15775037e-02
8.92000000e+04 -3.69183650e-02 -1.70496964e-02 -3.06394760e-02 -1.16505356e-02
8.93000000e+04 -3.71515158e-02 -1.71574798e-02 -3.08329585e-02 -1.17240788e-02
8.94000000e+04 -3.73863033e-02 -1.72660191e-02 -3.10278038e-02 -1.17981373e-02
8.95000000e+04 -3.76227402e-02 -1.73753202e-02 -3.12240227e-02 -1.18727150e-02
8.96000000e+04 -3.78608393e-02 -1.74853889e-02 -3.14216259e-02 -1.19478161e-02
8.97000000e+04 -3.81006136e-02 -1.75962311e-02 -3.16206245e-02 -1.20234447e-02
8.98000000e+04 -3.83420761e-02 -1.77078528e-02 -3.18210294e-02 -1.20996049e-02
8.99000000e+04 -3.85852400e-02 -1.78202599e-02 -3.20228519e-02 -1.21763009e-02
9.00000000e+04 -3.88301185e-02 -1.79334586e-02 -3.22261030e-02 -1.22535368e-02
9.01000000e+04 -3.90767249e-02 -1.80474549e-02 -3.24307942e-02 -1.23313169e-02
9.02000000e+04 -3.93250727e-02 -1.81622550e-02 -3.26369368e-02 -1.24096455e-02
9.03000000e+04 -3.95751756e-02 -1.82778650e-02 -3.28445424e-02 -1.24885269e-02
9.04000000e+04 -3.98270471e-02 -1.83942913e-02 -3.30536225e-02 -1.25679654e-02
9.05000000e+04 -4.00807010e-02 -1.85115400e-02 -3.32641888e-02 -1.26479653e-02
9.06000000e+04 -4.03361513e-02 -1.86296175e-02 -3.34762531e-02 -1.27285312e-02
9.07000000e+04 -4.05934120e-02 -1.87485301e-02 -3.36898274e-02 -1.28096674e-02
9.08000000e+04 -4.08524971e-02 -1.88682844e-02 -3.39049235e-02 -1.28913785e-02
9.09000000e+04 -4.11134210e-02 -1.89888868e-02 -3.41215537e-02 -1.29736689e-02
9.10000000e+04 -4.13761978e-02 -1.91103438e-02 -3.43397301e-02 -1.30565432e-02
9.11000000e+04 -4.16408422e-02 -1.92326620e-02 -3.45594649e-02 -1.31400061e-02
9.12000000e+04 -4.19073686e-02 -1.93558479e-02 -3.47807706e-02 -1.32240621e-02
9.13000000e+04 -4.21757918e-02 -1.94799084e-02 -3.50036597e-02 -1.33087158e-02
9.14000000e+04 -4.24461264e-02 -1.96048500e-02 -3.52281447e-02 -1.33939721e-02
9.15000000e+04 -4.27183875e-02 -1.97306796e-02 -3.54542385e-02 -1.34798357e-02
9.16000000e+04 -4.29925901e-02 -1.98574040e-02 -3.56819537e-02 -1.35663113e-02
9.17000000e+04 -4.32687492e-02 -1.99850300e-02 -3.59113033e-02 -1.36534038e-02
9.18000000e+04 -4.35468802e-02 -2.01135646e-02 -3.61423003e-02 -1.37411179e-02
9.19000000e+04 -4.38269984e-02 -2.02430147e-02 -3.63749579e-02 -1.38294588e-02
9.20000000e+04 -4.41091194e-02 -2.03733874e-02 -3.66092893e-02 -1.39184311e-02
9.21000000e+04 -4.43932586e-02 -2.05046897e-02 -3.68453078e-02 -1.40080401e-02
9.22000000e+04 -4.46794320e-02 -2.06369288e-02 -3.70830268e-02 -1.40982905e-02
9.23000000e+04 -4.49676552e-02 -2.07701118e-02 -3.73224601e-02 -1.41891876e-02
9.24000000e+04 -4.52579443e-02 -2.09042459e-02 -3.75636211e-02 -1.42807365e-02
9.25000000e+04 -4.55503154e-02 -2.10393385e-02 -3.78065238e-02 -1.43729421e-02
9.26000000e+04 -4.58447847e-02 -2.11753968e-02 -3.80511819e-02 -1.44658098e-02
9.27000000e+04 -4.61413685e-02 -2.13124283e-02 -3.82976096e-02 -1.45593448e-02
9.28000000e+04 -4.64400832e-02 -2.14504403e-02 -3.85458209e-02 -1.46535523e-02
9.29000000e+04 -4.67409455e-02 -2.15894404e-02 -3.87958302e-02 -1.47484376e-02
9.30000000e+04 -4.70439721e-02 -2.17294360e-02 -3.90476516e-02 -1.48440061e-02
9.31000000e+04 -4.73491798e-02 -2.18704348e-02 -3.93012997e-02 -1.49402631e-02
9.32000000e+04 -4.76565855e-02 -2.20124444e-02 -3.95567892e-02 -1.50372141e-02
9.33000000e+04 -4.79662064e-02 -2.21554725e-02 -3.98141346e-02 -1.51348646e-02
9.34000000e+04 -4.82780595e-02 -2.22995269e-02 -4.00733508e-02 -1.52332200e-02
9.35000000e+04 -4.85921624e-02 -2.24446152e-02 -4.03344528e-02 -1.53322860e-02
9.36000000e+04 -4.89085323e-02 -2.25907455e-02 -4.05974557e-02 -1.54320681e-02
9.37000000e+04 -4.92271869e-02 -2.27379255e-02 -4.08623745e-02 -1.55325719e-02
9.38000000e+04 -4.95481440e-02 -2.28861632e-02 -4.11292246e-02 -1.56338032e-02
9.39000000e+04 -4.98714212e-02 -2.30354666e-02 -4.13980214e-02 -1.57357677e-02
9.40000000e+04 -5.01970367e-02 -2.31858439e-02 -4.16687805e-02 -1.58384712e-02
9.41000000e+04 -5.05250085e-02 -2.33373030e-02 -4.19415174e-02 -1.59419194e-02
9.42000000e+04 -5.08553548e-02 -2.34898522e-02 -4.22162481e-02 -1.60461183e-02
9.43000000e+04 -5.11880939e-02 -2.36434996e-02 -4.24929885e-02 -1.61510737e-02
9.44000000e+04 -5.15232444e-02 -2.37982536e-02 -4.27717544e-02 -1.62567916e-02
9.45000000e+04 -5.18608248e-02 -2.39541224e-02 -4.30525622e-02 -1.63632780e-02
9.46000000e+04 -5.22008539e-02 -2.41111144e-02 -4.33354281e-02 -1.64705389e-02
9.47000000e+04 -5.25433506e-02 -2.42692380e-02 -4.36203685e-02 -1.65785805e-02
9.48000000e+04 -5.28883338e-02 -2.44285017e-02 -4.39074000e-02 -1.66874088e-02
9.49000000e+04 -5.32358227e-02 -2.45889141e-02 -4.41965392e-02 -1.67970300e-02
9.50000000e+04 -5.35858364e-02 -2.47504836e-02 -4.44878029e-02 -1.69074504e-02
9.51000000e+04 -5.39383945e-02 -2.49132190e-02 -4.47812081e-02 -1.70186762e-02
9.52000000e+04 -5.42935164e-02 -2.50771289e-02 -4.50767717e-02 -1.71307138e-02
9.53000000e+04 -5.46512217e-02 -2.52422219e-02 -4.53745110e-02 -1.72435694e-02
9.54000000e+04 -5.50115303e-02 -2.54085070e-02 -4.56744433e-02 -1.73572495e-02
9.55000000e+04 -5.53744620e-02 -2.55759929e-02 -4.59765860e-02 -1.74717606e-02
9.56000000e+04 -5.57400368e-02 -2.57446885e-02 -4.62809567e-02 -1.75871091e-02
9.57000000e+04 -5.61082750e-02 -2.59146027e-02 -4.65875731e-02 -1.77033017e-02
9.58000000e+04 -5.64791967e-02 -2.60857444e-02 -4.68964530e-02 -1.78203448e-02
9.59000000e+04 -5.68528225e-02 -2.62581228e-02 -4.72076144e-02 -1.79382451e-02
9.60000000e+04 -5.72291728e-02 -2.64317469e-02 -4.75210754e-02 -1.80570093e-02
9.61000000e+04 -5.76082683e-02 -2.66066258e-02 -4.78368543e-02 -1.81766442e-02
9.62000000e+04 -5.79901298e-02 -2.67827686e-02 -4.81549693e-02 -1.82971565e-02
9.63000000e+04 -5.83747784e-02 -2.69601847e-02 -4.84754390e-02 -1.84185530e-02
9.64000000e+04 -5.87622349e-02 -2.71388831e-02 -4.87982820e-02 -1.85408407e-02
9.65000000e+04 -5.91525206e-02 -2.73188733e-02 -4.91235171e-02 -1.86640264e-02
9.66000000e+04 -5.95456568e-02 -2.75001646e-02 -4.94511632e-02 -1.87881170e-02
9.67000000e+04 -5.99416649e-02 -2.76827663e-02 -4.97812393e-02 -1.89131197e-02
9.68000000e+04 -6.03405664e-02 -2.78666880e-02 -5.01137645e-02 -1.90390415e-02
9.69000000e+04 -6.07423831e-02 -2.80519390e-02 -5.04487583e-02 -1.91658894e-02
9.70000000e+04 -6.11471368e-02 -2.82385290e-02 -5.07862400e-02 -1.92936707e-02
9.71000000e+04 -6.15548493e-02 -2.84264674e-02 -5.11262291e-02 -1.94223925e-02
9.72000000e+04 -6.19655427e-02 -2.86157640e-02 -5.14687454e-02 -1.95520621e-02
9.73000000e+04 -6.23792392e-02 -2.88064282e-02 -5.18138088e-02 -1.96826867e-02
9.74000000e+04 -6.27959610e-02 -2.89984698e-02 -5.21614392e-02 -1.98142738e-02
9.75000000e+04 -6.32157306e-02 -2.91918986e-02 -5.25116566e-02 -1.99468306e-02
9.76000000e+04 -6.36385704e-02 -2.93867243e-02 -5.28644815e-02 -2.00803647e-02
9.77000000e+04 -6.40645030e-02 -2.95829566e-02 -5.32199340e-02 -2.02148835e-02
9.78000000e+04 -6.44935513e-02 -2.97806054e-02 -5.35780348e-02 -2.03503946e-02
9.79000000e+04 -6.49257381e-02 -2.99796806e-02 -5.39388045e-02 -2.04869054e-02
9.80000000e+04 -6.53610863e-02 -3.01801921e-02 -5.43022639e-02 -2.06244236e-02
9.81000000e+04 -6.57996190e-02 -3.03821498e-02 -5.46684339e-02 -2.07629570e-02
9.82000000e+04 -6.62413593e-02 -3.05855636e-02 -5.50373354e-02 -2.09025131e-02
9.83000000e+04 -6.66863306e-02 -3.07904435e-02 -5.54089898e-02 -2.10430998e-02
9.84000000e+04 -6.71345563e-02 -3.09967996e-02 -5.57834184e-02 -2.11847248e-02
9.85000000e+04 -6.75860598e-02 -3.12046419e-02 -5.61606424e-02 -2.13273960e-02
9.86000000e+04 -6.80408648e-02 -3.14139804e-02 -5.65406836e-02 -2.14711212e-02
9.87000000e+04 -6.84989948e-02 -3.16248253e-02 -5.69235636e-02 -2.16159084e-02
9.88000000e+04 -6.89604737e-02 -3.18371866e-02 -5.73093043e-02 -2.17617656e-02
9.89000000e+04 -6.94253254e-02 -3.20510745e-02 -5.76979277e-02 -2.19087008e-02
9.90000000e+04 -6.98935738e-02 -3.22664991e-02 -5.80894557e-02 -2.20567220e-02
9.91000000e+04 -7.03652430e-02 -3.24834706e-02 -5.84839107e-02 -2.22058374e-02
9.92000000e+04 -7.08403571e-02 -3.27019992e-02 -5.88813150e-02 -2.23560550e-02
9.93000000e+04 -7.13189403e-02 -3.29220950e-02 -5.92816909e-02 -2.25073831e-02
9.94000000e+04 -7.18010169e-02 -3.31437684e-02 -5.96850613e-02 -2.26598298e-02
9.95000000e+04 -7.22866113e-02 -3.33670293e-02 -6.00914487e-02 -2.28134035e-02
9.96000000e+04 -7.27757479e-02 -3.35918882e-02 -6.05008759e-02 -2.29681125e-02
9.97000000e+04 -7.32684513e-02 -3.38183552e-02 -6.09133660e-02 -2.31239650e-02
9.98000000e+04 -7.37647460e-02 -3.40464405e-02 -6.13289421e-02 -2.32809695e-02
9.99000000e+04 -7.42646566e-02 -3.42761544e-02 -6.17476272e-02 -2.34391344e-02
1.00000000e+05 -7.47682078e-02 -3.45075071e-02 -6.21694448e-02 -2.35984681e-02
1.00100000e+05 -7.52754245e-02 -3.47405088e-02 -6.25944182e-02 -2.37589791e-02
1.00200000e+05 -7.57863313e-02 -3.49751696e-02 -6.30225710e-02 -2.39206760e-02
1.00300000e+05 -7.63009532e-02 -3.52114999e-02 -6.34539269e-02 -2.40835673e-02
1.00400000e+05 -7.68193150e-02 -3.54495097e-02 -6.38885095e-02 -2.42476617e-02
1.00500000e+05 -7.73414416e-02 -3.56892093e-02 -6.43263428e-02 -2.44129676e-02
1.00600000e+05 -7.78673581e-02 -3.59306088e-02 -6.47674507e-02 -2.45794939e-02
1.00700000e+05 -7.83970893e-02 -3.61737184e-02 -6.52118572e-02 -2.47472491e-02
1.00800000e+05 -7.89306603e-02 -3.64185480e-02 -6.56595867e-02 -2.49162420e-02
1.00900000e+05 -7.94680962e-02 -3.66651078e-02 -6.61106633e-02 -2.50864814e-02
1.01000000e+05 -8.00094218e-02 -3.69134078e-02 -6.65651113e-02 -2.52579760e-02
1.01100000e+05 -8.05546624e-02 -3.71634581e-02 -6.70229554e-02 -2.54307347e-02
1.01200000e+05 -8.11038428e-02 -3.74152686e-02 -6.74842199e-02 -2.56047662e-02
1.01300000e+05 -8.16569882e-02 -3.76688491e-02 -6.79489295e-02 -2.57800794e-02
1.01400000e+05 -8.22141236e-02 -3.79242097e-02 -6.84171091e-02 -2.59566832e-02
1.01500000e+05 -8.27752739e-02 -3.81813600e-02 -6.88887832e-02 -2.61345865e-02
1.01600000e+05 -8.33404641e-02 -3.84403099e-02 -6.93639769e-02 -2.63137982e-02
1.01700000e+05 -8.39097192e-02 -3.87010690e-02 -6.98427151e-02 -2.64943273e-02
1.01800000e+05 -8.44830640e-02 -3.89636471e-02 -7.03250227e-02 -2.66761826e-02
1.01900000e+05 -8.50605235e-02 -3.92280536e-02 -7.08109250e-02 -2.68593733e-02
1.02000000e+05 -8.56421223e-02 -3.94942981e-02 -7.13004469e-02 -2.70439082e-02
1.02100000e+05 -8.62278853e-02 -3.97623900e-02 -7.17936139e-02 -2.72297963e-02
1.02200000e+05 -8.68178371e-02 -4.00323386e-02 -7.22904510e-02 -2.74170467e-02
1.02300000e+05 -8.74120023e-02 -4.03041532e-02 -7.27909837e-02 -2.76056684e-02
1.02400000e+05 -8.80104053e-02 -4.05778430e-02 -7.32952372e-02 -2.77956705e-02
1.02500000e+05 -8.86130705e-02 -4.08534169e-02 -7.38032371e-02 -2.79870619e-02
1.02600000e+05 -8.92200223e-02 -4.11308840e-02 -7.43150087e-02 -2.81798516e-02
1.02700000e+05 -8.98312848e-02 -4.14102531e-02 -7.48305775e-02 -2.83740488e-02
1.02800000e+05 -9.04468820e-02 -4.16915329e-02 -7.53499690e-02 -2.85696625e-02
1.02900000e+05 -9.10668379e-02 -4.19747321e-02 -7.58732087e-02 -2.87667016e-02
1.03000000e+05 -9.16911762e-02 -4.22598590e-02 -7.64003221e-02 -2.89651753e-02
1.03100000e+05 -9.23199205e-02 -4.25469221e-02 -7.69313349e-02 -2.91650926e-02
1.03200000e+05 -9.29530942e-02 -4.28359296e-02 -7.74662726e-02 -2.93664624e-02
1.03300000e+05 -9.35907206e-02 -4.31268895e-02 -7.80051606e-02 -2.95692938e-02
1.03400000e+05 -9.42328228e-02 -4.34198097e-02 -7.85480246e-02 -2.97735958e-02
1.03500000e+05 -9.48794235e-02 -4.37146980e-02 -7.90948900e-02 -2.99793773e-02
1.03600000e+05 -9.55305455e-02 -4.40115619e-02 -7.96457825e-02 -3.01866473e-02
1.03700000e+05 -9.61862111e-02 -4.43104089e-02 -8.02007273e-02 -3.03954148e-02
1.03800000e+05 -9.68464425e-02 -4.46112461e-02 -8.07597501e-02 -3.06056886e-02
1.03900000e+05 -9.75112616e-02 -4.49140805e-02 -8.13228761e-02 -3.08174776e-02
1.04000000e+05 -9.81806900e-02 -4.52189191e-02 -8.18901307e-02 -3.10307907e-02
1.04100000e+05 -9.88547492e-02 -4.55257683e-02 -8.24615393e-02 -3.12456367e-02
1.04200000e+05 -9.95334600e-02 -4.58346347e-02 -8.30371270e-02 -3.14620243e-02
1.04300000e+05 -1.00216843e-01 -4.61455243e-02 -8.36169189e-02 -3.16799624e-02
1.04400000e+05 -1.00904920e-01 -4.64584431e-02 -8.42009402e-02 -3.18994596e-02
1.04500000e+05 -1.01597709e-01 -4.67733968e-02 -8.47892157e-02 -3.21205245e-02
1.04600000e+05 -1.02295231e-01 -4.70903909e-02 -8.53817704e-02 -3.23431659e-02
1.04700000e+05 -1.02997504e-01 -4.74094305e-02 -8.59786291e-02 -3.25673921e-02
1.04800000e+05 -1.03704549e-01 -4.77305205e-02 -8.65798162e-02 -3.27932117e-02
1.04900000e+05 -1.04416383e-01 -4.80536655e-02 -8.71853564e-02 -3.30206332e-02
1.05000000e+05 -1.05133025e-01 -4.83788699e-02 -8.77952740e-02 -3.32496649e-02
1.05100000e+05 -1.05854491e-01 -4.87061377e-02 -8.84095932e-02 -3.34803150e-02
1.05200000e+05 -1.06580800e-01 -4.90354727e-02 -8.90283380e-02 -3.37125919e-02
1.05300000e+05 -1.07311968e-01 -4.93668781e-02 -8.96515323e-02 -3.39465036e-02
1.05400000e+05 -1.08048010e-01 -4.97003570e-02 -9.02791998e-02 -3.41820583e-02
1.05500000e+05 -1.08788944e-01 -5.00359122e-02 -9.09113639e-02 -3.44192639e-02
1.05600000e+05 -1.09534783e-01 -5.03735459e-02 -9.15480480e-02 -3.46581283e-02
1.05700000e+05 -1.10285542e-01 -5.07132602e-02 -9.21892751e-02 -3.48986593e-02
1.05800000e+05 -1.11041235e-01 -5.10550566e-02 -9.28350680e-02 -3.51408646e-02
1.05900000e+05 -1.11801876e-01 -5.13989362e-02 -9.34854492e-02 -3.53847517e-02
1.06000000e+05 -1.12567477e-01 -5.17448999e-02 -9.41404411e-02 -3.56303282e-02
1.06100000e+05 -1.13338049e-01 -5.20929480e-02 -9.48000657e-02 -3.58776015e-02
1.06200000e+05 -1.14113605e-01 -5.24430804e-02 -9.54643447e-02 -3.61265787e-02
1.06300000e+05 -1.14894155e-01 -5.27952965e-02 -9.61332995e-02 -3.63772670e-02
1.06400000e+05 -1.15679708e-01 -5.31495953e-02 -9.68069513e-02 -3.66296735e-02
1.06500000e+05 -1.16470274e-01 -5.35059753e-02 -9.74853208e-02 -3.68838048e-02
1.06600000e+05 -1.17265860e-01 -5.38644346e-02 -9.81684284e-02 -3.71396679e-02
1.06700000e+05 -1.18066475e-01 -5.42249705e-02 -9.88562943e-02 -3.73972692e-02
1.06800000e+05 -1.18872125e-01 -5.45875801e-02 -9.95489380e-02 -3.76566151e-02
1.06900000e+05 -1.19682816e-01 -5.49522597e-02 -1.00246379e-01 -3.79177120e-02
1.07000000e+05 -1.20498551e-01 -5.53190052e-02 -1.00948636e-01 -3.81805659e-02
1.07100000e+05 -1.21319336e-01 -5.56878119e-02 -1.01655727e-01 -3.84451827e-02
1.07200000e+05 -1.22145173e-01 -5.60586745e-02 -1.02367670e-01 -3.87115682e-02
1.07300000e+05 -1.22976065e-01 -5.64315870e-02 -1.03084484e-01 -3.89797279e-02
1.07400000e+05 -1.23812010e-01 -5.68065429e-02 -1.03806184e-01 -3.92496672e-02
1.07500000e+05 -1.24653011e-01 -5.71835350e-02 -1.04532788e-01 -3.95213914e-02
1.07600000e+05 -1.25499065e-01 -5.75625553e-02 -1.05264310e-01 -3.97949052e-02
1.07700000e+05 -1.26350169e-01 -5.79435953e-02 -1.06000768e-01 -4.00702136e-02
1.07800000e+05 -1.27206321e-01 -5.83266459e-02 -1.06742175e-01 -4.03473211e-02
1.07900000e+05 -1.28067515e-01 -5.87116968e-02 -1.07488545e-01 -4.06262319e-02
1.08000000e+05 -1.28933746e-01 -5.90987376e-02 -1.08239893e-01 -4.09069502e-02
1.08100000e+05 -1.29805006e-01 -5.94877566e-02 -1.08996232e-01 -4.11894798e-02
1.08200000e+05 -1.30681286e-01 -5.98787416e-02 -1.09757572e-01 -4.14738243e-02
1.08300000e+05 -1.31562576e-01 -6.02716794e-02 -1.10523928e-01 -4.17599871e-02
1.08400000e+05 -1.32448866e-01 -6.06665563e-02 -1.11295308e-01 -4.20479711e-02
1.08500000e+05 -1.33340141e-01 -6.10633574e-02 -1.12071724e-01 -4.23377793e-02
1.08600000e+05 -1.34236389e-01 -6.14620672e-02 -1.12853184e-01 -4.26294142e-02
1.08700000e+05 -1.35137593e-01 -6.18626690e-02 -1.13639698e-01 -4.29228779e-02
1.08800000e+05 -1.36043736e-01 -6.22651456e-02 -1.14431273e-01 -4.32181725e-02
1.08900000e+05 -1.36954799e-01 -6.26694785e-02 -1.15227917e-01 -4.35152996e-02
1.09000000e+05 -1.37870761e-01 -6.30756484e-02 -1.16029635e-01 -4.38142606e-02
1.09100000e+05 -1.38791601e-01 -6.34836350e-02 -1.16836434e-01 -4.41150563e-02
1.09200000e+05 -1.39717294e-01 -6.38934170e-02 -1.17648316e-01 -4.44176876e-02
1.09300000e+05 -1.40647814e-01 -6.43049720e-02 -1.18465286e-01 -4.47221548e-02
1.09400000e+05 -1.41583134e-01 -6.47182767e-02 -1.19287346e-01 -4.50284578e-02
1.09500000e+05 -1.42523225e-01 -6.51333065e-02 -1.20114498e-01 -4.53365964e-02
1.09600000e+05 -1.43468056e-01 -6.55500359e-02 -1.20946742e-01 -4.56465698e-02
1.09700000e+05 -1.44417593e-01 -6.59684382e-02 -1.21784077e-01 -4.59583768e-02
1.09800000e+05 -1.45371800e-01 -6.63884854e-02 -1.22626503e-01 -4.62720161e-02
1.09900000e+05 -1.46330642e-01 -6.68101485e-02 -1.23474015e-01 -4.65874857e-02
1.10000000e+05 -1.47294077e-01 -6.72333973e-02 -1.24326610e-01 -4.69047835e-02
1.10100000e+05 -1.48262066e-01 -6.76582001e-02 -1.25184284e-01 -4.72239066e-02
1.10200000e+05 -1.49234563e-01 -6.80845243e-02 -1.26047029e-01 -4.75448521e-02
1.10300000e+05 -1.50211524e-01 -6.85123357e-02 -1.26914838e-01 -4.78676163e-02
1.10400000e+05 -1.51192899e-01 -6.89415989e-02 -1.27787703e-01 -4.81921954e-02
1.10500000e+05 -1.52178639e-01 -6.93722773e-02 -1.28665613e-01 -4.85185849e-02
1.10600000e+05 -1.53168690e-01 -6.98043326e-02 -1.29548557e-01 -4.88467799e-02
1.10700000e+05 -1.54162997e-01 -7.02377253e-02 -1.30436522e-01 -4.91767751e-02
1.10800000e+05 -1.55161501e-01 -7.06724145e-02 -1.31329494e-01 -4.95085647e-02
1.10900000e+05 -1.56164143e-01 -7.11083578e-02 -1.32227456e-01 -4.98421423e-02
1.11000000e+05 -1.57170858e-01 -7.15455111e-02 -1.33130393e-01 -5.01775013e-02
1.11100000e+05 -1.58181582e-01 -7.19838291e-02 -1.34038286e-01 -5.05146342e-02
1.11200000e+05 -1.59196246e-01 -7.24232648e-02 -1.34951113e-01 -5.08535333e-02
1.11300000e+05 -1.60214778e-01 -7.28637695e-02 -1.35868854e-01 -5.11941902e-02
1.11400000e+05 -1.61237104e-01 -7.33052931e-02 -1.36791486e-01 -5.15365960e-02
1.11500000e+05 -1.62263147e-01 -7.37477837e-02 -1.37718983e-01 -5.18807414e-02
1.11600000e+05 -1.63292827e-01 -7.41911879e-02 -1.38651318e-01 -5.22266164e-02
1.11700000e+05 -1.64326061e-01 -7.46354503e-02 -1.39588463e-01 -5.25742104e-02
1.11800000e+05 -1.65362763e-01 -7.50805141e-02 -1.40530389e-01 -5.29235123e-02
1.11900000e+05 -1.66402844e-01 -7.55263205e-02 -1.41477063e-01 -5.32745105e-02
1.12000000e+05 -1.67446210e-01 -7.59728091e-02 -1.42428451e-01 -5.36271926e-02
1.12100000e+05 -1.68492767e-01 -7.64199175e-02 -1.43384518e-01 -5.39815459e-02
1.12200000e+05 -1.69542416e-01 -7.68675814e-02 -1.44345226e-01 -5.43375569e-02
1.12300000e+05 -1.70595054e-01 -7.73157349e-02 -1.45310537e-01 -5.46952114e-02
1.12400000e+05 -1.71650576e-01 -7.77643100e-02 -1.46280408e-01 -5.50544948e-02
1.12500000e+05 -1.72708872e-01 -7.82132367e-02 -1.47254796e-01 -5.54153917e-02
1.12600000e+05 -1.73769830e-01 -7.86624431e-02 -1.48233656e-01 -5.57778862e-02
1.12700000e+05 -1.74833334e-01 -7.91118552e-02 -1.49216941e-01 -5.61419616e-02
1.12800000e+05 -1.75899263e-01 -7.95613972e-02 -1.50204600e-01 -5.65076007e-02
1.12900000e+05 -1.76967495e-01 -8.00109911e-02 -1.51196582e-01 -5.68747856e-02
1.13000000e+05 -1.78037901e-01 -8.04605566e-02 -1.52192833e-01 -5.72434976e-02
1.13100000e+05 -1.79110351e-01 -8.09100117e-02 -1.53193297e-01 -5.76137175e-02
1.13200000e+05 -1.80184710e-01 -8.13592718e-02 -1.54197915e-01 -5.79854253e-02
1.13300000e+05 -1.81260838e-01 -8.18082504e-02 -1.55206628e-01 -5.83586005e-02
1.13400000e+05 -1.82338594e-01 -8.22568589e-02 -1.56219371e-01 -5.87332216e-02
1.13500000e+05 -1.83417831e-01 -8.27050060e-02 -1.57236079e-01 -5.91092668e-02
1.13600000e+05 -1.84498397e-01 -8.31525987e-02 -1.58256685e-01 -5.94867132e-02
1.13700000e+05 -1.85580137e-01 -8.35995412e-02 -1.59281119e-01 -5.98655374e-02
1.13800000e+05 -1.86662893e-01 -8.40457359e-02 -1.60309308e-01 -6.02457154e-02
1.13900000e+05 -1.87746502e-01 -8.44910823e-02 -1.61341177e-01 -6.06272223e-02
1.14000000e+05 -1.88830795e-01 -8.49354780e-02 -1.62376648e-01 -6.10100325e-02
1.14100000e+05 -1.89915600e-01 -8.53788180e-02 -1.63415641e-01 -6.13941198e-02
1.14200000e+05 -1.91000743e-01 -8.58209949e-02 -1.64458074e-01 -6.17794572e-02
1.14300000e+05 -1.92086042e-01 -8.62618990e-02 -1.65503861e-01 -6.21660171e-02
1.14400000e+05 -1.93171312e-01 -8.67014179e-02 -1.66552915e-01 -6.25537709e-02
1.14500000e+05 -1.94256364e-01 -8.71394369e-02 -1.67605145e-01 -6.29426895e-02
1.14600000e+05 -1.95341004e-01 -8.75758387e-02 -1.68660458e-01 -6.33327431e-02
1.14700000e+05 -1.96425034e-01 -8.80105037e-02 -1.69718758e-01 -6.37239012e-02
1.14800000e+05 -1.97508250e-01 -8.84433096e-02 -1.70779946e-01 -6.41161324e-02
1.14900000e+05 -1.98590446e-01 -8.88741314e-02 -1.71843922e-01 -6.45094047e-02
1.15000000e+05 -1.99671409e-01 -8.93028419e-02 -1.72910581e-01 -6.49036854e-02
1.15100000e+05 -2.00750921e-01 -8.97293110e-02 -1.73979816e-01 -6.52989411e-02
1.15200000e+05 -2.01828763e-01 -9.01534062e-02 -1.75051518e-01 -6.56951378e-02
1.15300000e+05 -2.02904707e-01 -9.05749924e-02 -1.76125575e-01 -6.60922405e-02
1.15400000e+05 -2.03978523e-01 -9.09939317e-02 -1.77201871e-01 -6.64902138e-02
1.15500000e+05 -2.05049976e-01 -9.14100837e-02 -1.78280289e-01 -6.68890216e-02
1.15600000e+05 -2.06118824e-01 -9.18233055e-02 -1.79360708e-01 -6.72886268e-02
1.15700000e+05 -2.07184823e-01 -9.22334514e-02 -1.80443003e-01 -6.76889922e-02
1.15800000e+05 -2.08247724e-01 -9.26403730e-02 -1.81527050e-01 -6.80900795e-02
1.15900000e+05 -2.09307271e-01 -9.30439195e-02 -1.82612718e-01 -6.84918498e-02
1.16000000e+05 -2.10363206e-01 -9.34439372e-02 -1.83699876e-01 -6.88942638e-02
1.16100000e+05 -2.11415264e-01 -9.38402700e-02 -1.84788389e-01 -6.92972814e-02
1.16200000e+05 -2.12463176e-01 -9.42327590e-02 -1.85878119e-01 -6.97008620e-02
1.16300000e+05 -2.13506670e-01 -9.46212427e-02 -1.86968926e-01 -7.01049643e-02
1.16400000e+05 -2.14545467e-01 -9.50055569e-02 -1.88060666e-01 -7.05095464e-02
1.16500000e+05 -2.15579283e-01 -9.53855351e-02 -1.89153193e-01 -7.09145662e-02
1.16600000e+05 -2.16607832e-01 -9.57610077e-02 -1.90246359e-01 -7.13199805e-02
1.16700000e+05 -2.17630821e-01 -9.61318030e-02 -1.91340012e-01 -7.17257461e-02
1.16800000e+05 -2.18647953e-01 -9.64977465e-02 -1.92433998e-01 -7.21318190e-02
1.16900000e+05 -2.19658927e-01 -9.68586609e-02 -1.93528160e-01 -7.25381547e-02
1.17000000e+05 -2.20663436e-01 -9.72143669e-02 -1.94622338e-01 -7.29447085e-02
1.17100000e+05 -2.21661171e-01 -9.75646823e-02 -1.95716370e-01 -7.33514352e-02
1.17200000e+05 -2.22651816e-01 -9.79094224e-02 -1.96810091e-01 -7.37582889e-02
1.17300000e+05 -2.23635051e-01 -9.82484003e-02 -1.97903334e-01 -7.41652236e-02
1.17400000e+05 -2.24610553e-01 -9.85814265e-02 -1.98995928e-01 -7.45721931e-02
1.17500000e+05 -2.25577994e-01 -9.89083090e-02 -2.00087702e-01 -7.49791504e-02
1.17600000e+05 -2.26537042e-01 -9.92288537e-02 -2.01178480e-01 -7.53860486e-02
1.17700000e+05 -2.27487359e-01 -9.95428640e-02 -2.02268085e-01 -7.57928404e-02
1.17800000e+05 -2.28428606e-01 -9.98501411e-02 -2.03356338e-01 -7.61994784e-02
1.17900000e+05 -2.29360438e-01 -1.00150484e-01 -2.04443057e-01 -7.66059147e-02
1.18000000e+05 -2.30282506e-01 -1.00443689e-01 -2.05528058e-01 -7.70121015e-02
1.18100000e+05 -2.31194458e-01 -1.00729552e-01 -2.06611154e-01 -7.74179908e-02
1.18200000e+05 -2.32095938e-01 -1.01007864e-01 -2.07692158e-01 -7.78235346e-02
1.18300000e+05 -2.32986586e-01 -1.01278416e-01 -2.08770879e-01 -7.82286847e-02
1.18400000e+05 -2.33866039e-01 -1.01540997e-01 -2.09847125e-01 -7.86333928e-02
1.18500000e+05 -2.34733931e-01 -1.01795393e-01 -2.10920702e-01 -7.90376110e-02
1.18600000e+05 -2.35589891e-01 -1.02041389e-01 -2.11991415e-01 -7.94412911e-02
1.18700000e+05 -2.36433547e-01 -1.02278769e-01 -2.13059066e-01 -7.98443852e-02
1.18800000e+05 -2.37264522e-01 -1.02507314e-01 -2.14123457e-01 -8.02468454e-02
1.18900000e+05 -2.38082437e-01 -1.02726803e-01 -2.15184386e-01 -8.06486243e-02
1.19000000e+05 -2.38886910e-01 -1.02937014e-01 -2.16241653e-01 -8.10496743e-02
1.19100000e+05 -2.39677558e-01 -1.03137725e-01 -2.17295054e-01 -8.14499485e-02
1.19200000e+05 -2.40453993e-01 -1.03328711e-01 -2.18344386e-01 -8.18494002e-02
1.19300000e+05 -2.41215825e-01 -1.03509747e-01 -2.19389443e-01 -8.22479829e-02
1.19400000e+05 -2.41962665e-01 -1.03680604e-01 -2.20430019e-01 -8.26456507e-02
1.19500000e+05 -2.42694117e-01 -1.03841056e-01 -2.21465908e-01 -8.30423583e-02
1.19600000e+05 -2.43409788e-01 -1.03990873e-01 -2.22496902e-01 -8.34380606e-02
1.19700000e+05 -2.44109279e-01 -1.04129825e-01 -2.23522794e-01 -8.38327135e-02
1.19800000e+05 -2.44792194e-01 -1.04257682e-01 -2.24543374e-01 -8.42262732e-02
1.19900000e+05 -2.45458132e-01 -1.04374213e-01 -2.25558435e-01 -8.46186967e-02
1.20000000e+05 -2.46106693e-01 -1.04479186e-01 -2.26567768e-01 -8.50099418e-02
1.20100000e+05 -2.46737475e-01 -1.04572369e-01 -2.27571164e-01 -8.53999670e-02
1.20200000e+05 -2.47350077e-01 -1.04653529e-01 -2.28568414e-01 -8.57887318e-02
1.20300000e+05 -2.47944095e-01 -1.04722434e-01 -2.29559312e-01 -8.61761964e-02
1.20400000e+05 -2.48519127e-01 -1.04778852e-01 -2.30543649e-01 -8.65623221e-02
1.20500000e+05 -2.49074769e-01 -1.04822549e-01 -2.31521218e-01 -8.69470711e-02
1.20600000e+05 -2.49610620e-01 -1.04853295e-01 -2.32491814e-01 -8.73304069e-02
1.20700000e+05 -2.50126278e-01 -1.04870857e-01 -2.33455231e-01 -8.77122938e-02
1.20800000e+05 -2.50621339e-01 -1.04875005e-01 -2.34411266e-01 -8.80926975e-02
1.20900000e+05 -2.51095404e-01 -1.04865508e-01 -2.35359716e-01 -8.84715848e-02
1.21000000e+05 -2.51548074e-01 -1.04842137e-01 -2.36300380e-01 -8.88489240e-02
1.21100000e+05 -2.51978949e-01 -1.04804663e-01 -2.37233059e-01 -8.92246845e-02
1.21200000e+05 -2.52387634e-01 -1.04752859e-01 -2.38157556e-01 -8.95988371e-02
1.21300000e+05 -2.52773734e-01 -1.04686499e-01 -2.39073675e-01 -8.99713543e-02
1.21400000e+05 -2.53136856e-01 -1.04605360e-01 -2.39981223e-01 -9.03422098e-02
1.21500000e+05 -2.53476611e-01 -1.04509218e-01 -2.40880010e-01 -9.07113790e-02
1.21600000e+05 -2.53792610e-01 -1.04397853e-01 -2.41769848e-01 -9.10788390e-02
1.21700000e+05 -2.54084469e-01 -1.04271046e-01 -2.42650551e-01 -9.14445682e-02
1.21800000e+05 -2.54351807e-01 -1.04128582e-01 -2.43521938e-01 -9.18085470e-02
1.21900000e+05 -2.54594245e-01 -1.03970247e-01 -2.44383829e-01 -9.21707576e-02
1.22000000e+05 -2.54811411e-01 -1.03795828e-01 -2.45236050e-01 -9.25311836e-02
1.22100000e+05 -2.55002934e-01 -1.03605118e-01 -2.46078427e-01 -9.28898110e-02
1.22200000e+05 -2.55168447e-01 -1.03397913e-01 -2.46910794e-01 -9.32466271e-02
1.22300000e+05 -2.55307590e-01 -1.03174008e-01 -2.47732986e-01 -9.36016214e-02
1.22400000e+05 -2.55420006e-01 -1.02933207e-01 -2.48544843e-01 -9.39547855e-02
1.22500000e+05 -2.55505344e-01 -1.02675314e-01 -2.49346209e-01 -9.43061127e-02
1.22600000e+05 -2.55563258e-01 -1.02400137e-01 -2.50136934e-01 -9.46555986e-02
1.22700000e+05 -2.55593408e-01 -1.02107491e-01 -2.50916871e-01 -9.50032406e-02
1.22800000e+05 -2.55595460e-01 -1.01797191e-01 -2.51685880e-01 -9.53490383e-02
1.22900000e+05 -2.55569086e-01 -1.01469060e-01 -2.52443823e-01 -9.56929936e-02
1.23000000e+05 -2.55513964e-01 -1.01122923e-01 -2.53190570e-01 -9.60351102e-02
1.23100000e+05 -2.55429781e-01 -1.00758613e-01 -2.53925996e-01 -9.63753944e-02
1.23200000e+05 -2.55316229e-01 -1.00375965e-01 -2.54649981e-01 -9.67138543e-02
1.23300000e+05 -2.55173008e-01 -9.99748218e-02 -2.55362411e-01 -9.70505004e-02
1.23400000e+05 -2.54999826e-01 -9.95550294e-02 -2.56063179e-01 -9.73853454e-02
1.23500000e+05 -2.54796398e-01 -9.91164411e-02 -2.56752183e-01 -9.77184043e-02
1.23600000e+05 -2.54562448e-01 -9.86589160e-02 -2.57429327e-01 -9.80496942e-02
1.23700000e+05 -2.54297710e-01 -9.81823191e-02 -2.58094523e-01 -9.83792346e-02
1.23800000e+05 -2.54001925e-01 -9.76865219e-02 -2.58747690e-01 -9.87070471e-02
1.23900000e+05 -2.53674843e-01 -9.71714026e-02 -2.59388750e-01 -9.90331558e-02
1.24000000e+05 -2.53316224e-01 -9.66368460e-02 -2.60017638e-01 -9.93575867e-02
1.24100000e+05 -2.52925837e-01 -9.60827442e-02 -2.60634290e-01 -9.96803684e-02
1.24200000e+05 -2.52503462e-01 -9.55089965e-02 -2.61238653e-01 -1.00001531e-01
1.24300000e+05 -2.52048889e-01 -9.49155095e-02 -2.61830681e-01 -1.00321109e-01
1.24400000e+05 -2.51561917e-01 -9.43021976e-02 -2.62410334e-01 -1.00639135e-01
1.24500000e+05 -2.51042358e-01 -9.36689831e-02 -2.62977580e-01 -1.00955648e-01
1.24600000e+05 -2.50490032e-01 -9.30157963e-02 -2.63532396e-01 -1.01270687e-01
1.24700000e+05 -2.49904773e-01 -9.23425758e-02 -2.64074764e-01 -1.01584293e-01
1.24800000e+05 -2.49286425e-01 -9.16492687e-02 -2.64604676e-01 -1.01896510e-01
1.24900000e+05 -2.48634844e-01 -9.09358306e-02 -2.65122131e-01 -1.02207383e-01
1.25000000e+05 -2.47949898e-01 -9.02022261e-02 -2.65627137e-01 -1.02516959e-01
1.25100000e+05 -2.47231467e-01 -8.94484288e-02 -2.66119708e-01 -1.02825289e-01
1.25200000e+05 -2.46479443e-01 -8.86744214e-02 -2.66599866e-01 -1.03132424e-01
1.25300000e+05 -2.45693730e-01 -8.78801961e-02 -2.67067644e-01 -1.03438416e-01
1.25400000e+05 -2.44874248e-01 -8.70657545e-02 -2.67523079e-01 -1.03743320e-01
1.25500000e+05 -2.44020926e-01 -8.62311079e-02 -2.67966218e-01 -1.04047193e-01
1.25600000e+05 -2.43133709e-01 -8.53762775e-02 -2.68397116e-01 -1.04350093e-01
1.25700000e+05 -2.42212554e-01 -8.45012945e-02 -2.68815835e-01 -1.04652080e-01
1.25800000e+05 -2.41257431e-01 -8.36062002e-02 -2.69222446e-01 -1.04953215e-01
1.25900000e+05 -2.40268325e-01 -8.26910461e-02 -2.69617026e-01 -1.05253560e-01
1.26000000e+05 -2.39245236e-01 -8.17558940e-02 -2.69999661e-01 -1.05553179e-01
1.26100000e+05 -2.38188176e-01 -8.08008164e-02 -2.70370444e-01 -1.05852136e-01
1.26200000e+05 -2.37097171e-01 -7.98258963e-02 -2.70729476e-01 -1.06150499e-01
1.26300000e+05 -2.35972263e-01 -7.88312274e-02 -2.71076865e-01 -1.06448332e-01
1.26400000e+05 -2.34813509e-01 -7.78169141e-02 -2.71412724e-01 -1.06745705e-01
1.26500000e+05 -2.33620978e-01 -7.67830717e-02 -2.71737177e-01 -1.07042685e-01
1.26600000e+05 -2.32394757e-01 -7.57298265e-02 -2.72050352e-01 -1.07339342e-01
1.26700000e+05 -2.31134946e-01 -7.46573157e-02 -2.72352383e-01 -1.07635745e-01
1.26800000e+05 -2.29841660e-01 -7.35656876e-02 -2.72643412e-01 -1.07931964e-01
1.26900000e+05 -2.28515030e-01 -7.24551016e-02 -2.72923587e-01 -1.08228069e-01
1.27000000e+05 -2.27155202e-01 -7.13257281e-02 -2.73193060e-01 -1.08524130e-01
1.27100000e+05 -2.25762337e-01 -7.01777488e-02 -2.73451990e-01 -1.08820216e-01
1.27200000e+05 -2.24336613e-01 -6.90113563e-02 -2.73700542e-01 -1.09116398e-01
1.27300000e+05 -2.22878221e-01 -6.78267545e-02 -2.73938883e-01 -1.09412745e-01
1.27400000e+05 -2.21387369e-01 -6.66241585e-02 -2.74167186e-01 -1.09709326e-01
1.27500000e+05 -2.19864281e-01 -6.54037943e-02 -2.74385628e-01 -1.10006208e-01
1.27600000e+05 -2.18309195e-01 -6.41658990e-02 -2.74594391e-01 -1.10303459e-01
1.27700000e+05 -2.16722367e-01 -6.29107210e-02 -2.74793658e-01 -1.10601144e-01
1.27800000e+05 -2.15104067e-01 -6.16385193e-02 -2.74983616e-01 -1.10899329e-01
1.27900000e+05 -2.13454580e-01 -6.03495639e-02 -2.75164454e-01 -1.11198076e-01
1.28000000e+05 -2.11774210e-01 -5.90441357e-02 -2.75336363e-01 -1.11497447e-01
1.28100000e+05 -2.10063274e-01 -5.77225264e-02 -2.75499536e-01 -1.11797502e-01
1.28200000e+05 -2.08322104e-01 -5.63850381e-02 -2.75654164e-01 -1.12098299e-01
1.28300000e+05 -2.06551051e-01 -5.50319836e-02 -2.75800443e-01 -1.12399892e-01
1.28400000e+05 -2.04750478e-01 -5.36636861e-02 -2.75938564e-01 -1.12702335e-01
1.28500000e+05 -2.02920766e-01 -5.22804790e-02 -2.76068720e-01 -1.13005677e-01
1.28600000e+05 -2.01062311e-01 -5.08827058e-02 -2.76191101e-01 -1.13309966e-01
1.28700000e+05 -1.99175524e-01 -4.94707201e-02 -2.76305895e-01 -1.13615247e-01
1.28800000e+05 -1.97260831e-01 -4.80448854e-02 -2.76413288e-01 -1.13921558e-01
1.28900000e+05 -1.95318676e-01 -4.66055745e-02 -2.76513461e-01 -1.14228938e-01
1.29000000e+05 -1.93349514e-01 -4.51531700e-02 -2.76606592e-01 -1.14537419e-01
1.29100000e+05 -1.91353819e-01 -4.36880637e-02 -2.76692853e-01 -1.14847030e-01
1.29200000e+05 -1.89332077e-01 -4.22106566e-02 -2.76772411e-01 -1.15157796e-01
1.29300000e+05 -1.87284791e-01 -4.07213583e-02 -2.76845425e-01 -1.15469736e-01
1.29400000e+05 -1.85212478e-01 -3.92205873e-02 -2.76912049e-01 -1.15782864e-01
1.29500000e+05 -1.83115669e-01 -3.77087705e-02 -2.76972426e-01 -1.16097192e-01
1.29600000e+05 -1.80994909e-01 -3.61863431e-02 -2.77026693e-01 -1.16412722e-01
1.29700000e+05 -1.78850759e-01 -3.46537482e-02 -2.77074974e-01 -1.16729452e-01
1.29800000e+05 -1.76683793e-01 -3.31114366e-02 -2.77117384e-01 -1.17047376e-01
1.29900000e+05 -1.74494599e-01 -3.15598668e-02 -2.77154027e-01 -1.17366479e-01
1.30000000e+05 -1.72283778e-01 -2.99995042e-02 -2.77184992e-01 -1.17686739e-01
1.30100000e+05 -1.70051945e-01 -2.84308215e-02 -2.77210357e-01 -1.18008129e-01
1.30200000e+05 -1.67799728e-01 -2.68542979e-02 -2.77230185e-01 -1.18330614e-01
1.30300000e+05 -1.65527767e-01 -2.52704192e-02 -2.77244522e-01 -1.18654151e-01
1.30400000e+05 -1.63236717e-01 -2.36796770e-02 -2.77253399e-01 -1.18978690e-01
1.30500000e+05 -1.60927243e-01 -2.20825691e-02 -2.77256830e-01 -1.19304172e-01
1.30600000e+05 -1.58600023e-01 -2.04795986e-02 -2.77254811e-01 -1.19630529e-01
1.30700000e+05 -1.56255747e-01 -1.88712740e-02 -2.77247316e-01 -1.19957685e-01
1.30800000e+05 -1.53895115e-01 -1.72581086e-02 -2.77234302e-01 -1.20285555e-01
1.30900000e+05 -1.51518840e-01 -1.56406204e-02 -2.77215703e-01 -1.20614045e-01
1.31000000e+05 -1.49127645e-01 -1.40193316e-02 -2.77191432e-01 -1.20943048e-01
1.31100000e+05 -1.46722263e-01 -1.23947684e-02 -2.77161376e-01 -1.21272452e-01
1.31200000e+05 -1.44303436e-01 -1.07674605e-02 -2.77125400e-01 -1.21602130e-01
1.31300000e+05 -1.41871919e-01 -9.13794104e-03 -2.77083344e-01 -1.21931946e-01
1.31400000e+05 -1.39428473e-01 -7.50674591e-03 -2.77035020e-01 -1.22261754e-01
1.31500000e+05 -1.36973868e-01 -5.87441362e-03 -2.76980214e-01 -1.22591394e-01
1.31600000e+05 -1.34508884e-01 -4.24148484e-03 -2.76918682e-01 -1.22920697e-01
1.31700000e+05 -1.32034308e-01 -2.60850203e-03 -2.76850152e-01 -1.23249479e-01
1.31800000e+05 -1.29550934e-01 -9.76009078e-04 -2.76774321e-01 -1.23577548e-01
1.31900000e+05 -1.27059563e-01 6.55449120e-04 -2.76690857e-01 -1.23904693e-01
1.32000000e+05 -1.24561003e-01 2.28532705e-03 -2.76599392e-01 -1.24230697e-01
1.32100000e+05 -1.22056067e-01 3.91307899e-03 -2.76499528e-01 -1.24555324e-01
1.32200000e+05 -1.19545574e-01 5.53815944e-03 -2.76390830e-01 -1.24878327e-01
1.32300000e+05 -1.17030346e-01 7.16002354e-03 -2.76272832e-01 -1.25199445e-01
1.32400000e+05 -1.14511212e-01 8.77812752e-03 -2.76145029e-01 -1.25518404e-01
1.32500000e+05 -1.11989002e-01 1.03919292e-02 -2.76006880e-01 -1.25834912e-01
1.32600000e+05 -1.09464550e-01 1.20008882e-02 -2.75857808e-01 -1.26148667e-01
1.32700000e+05 -1.06938692e-01 1.36044669e-02 -2.75697196e-01 -1.26459348e-01
1.32800000e+05 -1.04412265e-01 1.52021304e-02 -2.75524390e-01 -1.26766621e-01
1.32900000e+05 -1.01886108e-01 1.67933474e-02 -2.75338694e-01 -1.27070137e-01
1.33000000e+05 -9.93610586e-02 1.83775903e-02 -2.75139374e-01 -1.27369530e-01
1.33100000e+05 -9.68379556e-02 1.99543363e-02 -2.74925655e-01 -1.27664420e-01
1.33200000e+05 -9.43176349e-02 2.15230671e-02 -2.74696719e-01 -1.27954410e-01
1.33300000e+05 -9.18009310e-02 2.30832703e-02 -2.74451707e-01 -1.28239086e-01
1.33400000e+05 -8.92886752e-02 2.46344393e-02 -2.74189720e-01 -1.28518020e-01
1.33500000e+05 -8.67816951e-02 2.61760741e-02 -2.73909812e-01 -1.28790767e-01
1.33600000e+05 -8.42808138e-02 2.77076819e-02 -2.73610998e-01 -1.29056864e-01
1.33700000e+05 -8.17868488e-02 2.92287774e-02 -2.73292249e-01 -1.29315835e-01
1.33800000e+05 -7.93006112e-02 3.07388838e-02 -2.72952490e-01 -1.29567183e-01
1.33900000e+05 -7.68229052e-02 3.22375327e-02 -2.72590606e-01 -1.29810400e-01
1.34000000e+05 -7.43545263e-02 3.37242654e-02 -2.72205437e-01 -1.30044956e-01
1.34100000e+05 -7.18962615e-02 3.51986330e-02 -2.71795780e-01 -1.30270309e-01
1.34200000e+05 -6.94488872e-02 3.66601971e-02 -2.71360388e-01 -1.30485897e-01
1.34300000e+05 -6.70131692e-02 3.81085303e-02 -2.70897973e-01 -1.30691146e-01
1.34400000e+05 -6.45898609e-02 3.95432168e-02 -2.70407204e-01 -1.30885461e-01
1.34500000e+05 -6.21797030e-02 4.09638531e-02 -2.69886705e-01 -1.31068236e-01
1.34600000e+05 -5.97834221e-02 4.23700483e-02 -2.69335062e-01 -1.31238845e-01
1.34700000e+05 -5.74017295e-02 4.37614248e-02 -2.68750819e-01 -1.31396650e-01
1.34800000e+05 -5.50353207e-02 4.51376187e-02 -2.68132479e-01 -1.31540995e-01
1.34900000e+05 -5.26848740e-02 4.64982805e-02 -2.67478506e-01 -1.31671210e-01
1.35000000e+05 -5.03510493e-02 4.78430752e-02 -2.66787328e-01 -1.31786612e-01
1.35100000e+05 -4.80344875e-02 4.91716834e-02 -2.66057332e-01 -1.31886502e-01
1.35200000e+05 -4.57358090e-02 5.04838012e-02 -2.65286873e-01 -1.31970167e-01
1.35300000e+05 -4.34556130e-02 5.17791406e-02 -2.64474268e-01 -1.32036884e-01
1.35400000e+05 -4.11944762e-02 5.30574303e-02 -2.63617804e-01 -1.32085913e-01
1.35500000e+05 -3.89529519e-02 5.43184159e-02 -2.62715735e-01 -1.32116504e-01
1.35600000e+05 -3.67315687e-02 5.55618599e-02 -2.61766285e-01 -1.32127896e-01
1.35700000e+05 -3.45308299e-02 5.67875424e-02 -2.60767653e-01 -1.32119317e-01
1.35800000e+05 -3.23512123e-02 5.79952612e-02 -2.59718010e-01 -1.32089983e-01
1.35900000e+05 -3.01931649e-02 5.91848318e-02 -2.58615503e-01 -1.32039104e-01
1.36000000e+05 -2.80571084e-02 6.03560880e-02 -2.57458262e-01 -1.31965878e-01
1.36100000e+05 -2.59434342e-02 6.15088816e-02 -2.56244395e-01 -1.31869498e-01
1.36200000e+05 -2.38525030e-02 6.26430824e-02 -2.54971996e-01 -1.31749149e-01
1.36300000e+05 -2.17846445e-02 6.37585786e-02 -2.53639145e-01 -1.31604009e-01
1.36400000e+05 -1.97401565e-02 6.48552766e-02 -2.52243913e-01 -1.31433255e-01
1.36500000e+05 -1.77193037e-02 6.59331005e-02 -2.50784364e-01 -1.31236056e-01
1.36600000e+05 -1.57223172e-02 6.69919925e-02 -2.49258558e-01 -1.31011582e-01
1.36700000e+05 -1.37493941e-02 6.80319123e-02 -2.47664556e-01 -1.30758999e-01
1.36800000e+05 -1.18006964e-02 6.90528369e-02 -2.46000422e-01 -1.30477475e-01
1.36900000e+05 -9.87635050e-03 7.00547603e-02 -2.44264228e-01 -1.30166178e-01
1.37000000e+05 -7.97644700e-03 7.10376929e-02 -2.42454056e-01 -1.29824279e-01
1.37100000e+05 -6.10103995e-03 7.20016613e-02 -2.40568004e-01 -1.29450951e-01
1.37200000e+05 -4.25014661e-03 7.29467075e-02 -2.38604190e-01 -1.29045376e-01
1.37300000e+05 -2.42374711e-03 7.38728883e-02 -2.36560753e-01 -1.28606740e-01
1.37400000e+05 -6.21784271e-04 7.47802749e-02 -2.34435863e-01 -1.28134237e-01
1.37500000e+05 1.15583653e-03 7.56689519e-02 -2.32227721e-01 -1.27627073e-01
1.37600000e+05 2.90924741e-03 7.65390165e-02 -2.29934566e-01 -1.27084464e-01
1.37700000e+05 4.63861793e-03 7.73905779e-02 -2.27554677e-01 -1.26505640e-01
1.37800000e+05 6.34415494e-03 7.82237562e-02 -2.25086381e-01 -1.25889844e-01
1.37900000e+05 8.02610237e-03 7.90386816e-02 -2.22528056e-01 -1.25236337e-01
1.38000000e+05 9.68474085e-03 7.98354932e-02 -2.19878136e-01 -1.24544397e-01
1.38100000e+05 1.13203873e-02 8.06143383e-02 -2.17135117e-01 -1.23813325e-01
1.38200000e+05 1.29333944e-02 8.13753709e-02 -2.14297559e-01 -1.23042438e-01
1.38300000e+05 1.45241499e-02 8.21187511e-02 -2.11364093e-01 -1.22231081e-01
1.38400000e+05 1.60930760e-02 8.28446436e-02 -2.08333429e-01 -1.21378623e-01
1.38500000e+05 1.76406284e-02 8.35532167e-02 -2.05204353e-01 -1.20484458e-01
1.38600000e+05 1.91672955e-02 8.42446412e-02 -2.01975739e-01 -1.19548010e-01
1.38700000e+05 2.06735970e-02 8.49190889e-02 -1.98646552e-01 -1.18568733e-01
1.38800000e+05 2.21600834e-02 8.55767321e-02 -1.95215848e-01 -1.17546115e-01
1.38900000e+05 2.36273341e-02 8.62177417e-02 -1.91682787e-01 -1.16479673e-01
1.39000000e+05 2.50759565e-02 8.68422864e-02 -1.88046628e-01 -1.15368963e-01
1.39100000e+05 2.65065847e-02 8.74505317e-02 -1.84306741e-01 -1.14213577e-01
1.39200000e+05 2.79198776e-02 8.80426382e-02 -1.80462606e-01 -1.13013145e-01
1.39300000e+05 2.93165176e-02 8.86187613e-02 -1.76513820e-01 -1.11767337e-01
1.39400000e+05 3.06972088e-02 8.91790495e-02 -1.72460099e-01 -1.10475863e-01
1.39500000e+05 3.20626758e-02 8.97236437e-02 -1.68301282e-01 -1.09138479e-01
1.39600000e+05 3.34136612e-02 9.02526762e-02 -1.64037331e-01 -1.07754981e-01
1.39700000e+05 3.47509242e-02 9.07662697e-02 -1.59668341e-01 -1.06325212e-01
1.39800000e+05 3.60752390e-02 9.12645364e-02 -1.55194536e-01 -1.04849062e-01
1.39900000e+05 3.73873924e-02 9.17475774e-02 -1.50616273e-01 -1.03326467e-01
1.40000000e+05 3.86881820e-02 9.22154819e-02 -1.45934045e-01 -1.01757412e-01
1.40100000e+05 3.99784145e-02 9.26683265e-02 -1.41148484e-01 -1.00141929e-01
1.40200000e+05 4.12589034e-02 9.31061746e-02 -1.36260357e-01 -9.84801015e-02
1.40300000e+05 4.25304675e-02 9.35290762e-02 -1.31270572e-01 -9.67720636e-02
1.40400000e+05 4.37939283e-02 9.39370671e-02 -1.26180178e-01 -9.50179992e-02
1.40500000e+05 4.50501086e-02 9.43301688e-02 -1.20990363e-01 -9.32181435e-02
1.40600000e+05 4.62998302e-02 9.47083883e-02 -1.15702453e-01 -9.13727832e-02
1.40700000e+05 4.75439122e-02 9.50717179e-02 -1.10317917e-01 -8.94822568e-02
1.40800000e+05 4.87831689e-02 9.54201351e-02 -1.04838358e-01 -8.75469538e-02
1.40900000e+05 5.00184083e-02 9.57536027e-02 -9.92655211e-02 -8.55673157e-02
1.41000000e+05 5.12504300e-02 9.60720691e-02 -9.36012823e-02 -8.35438349e-02
1.41100000e+05 5.24800234e-02 9.63754681e-02 -8.78476532e-02 -8.14770546e-02
1.41200000e+05 5.37079664e-02 9.66637197e-02 -8.20067759e-02 -7.93675686e-02
1.41300000e+05 5.49350235e-02 9.69367299e-02 -7.60809205e-02 -7.72160204e-02
1.41400000e+05 5.61619443e-02 9.71943918e-02 -7.00724825e-02 -7.50231026e-02
1.41500000e+05 5.73894622e-02 9.74365856e-02 -6.39839788e-02 -7.27895560e-02
1.41600000e+05 5.86182927e-02 9.76631794e-02 -5.78180443e-02 -7.05161688e-02
1.41700000e+05 5.98491324e-02 9.78740300e-02 -5.15774278e-02 -6.82037755e-02
1.41800000e+05 6.10826580e-02 9.80689834e-02 -4.52649877e-02 -6.58532558e-02
1.41900000e+05 6.23195245e-02 9.82478755e-02 -3.88836873e-02 -6.34655331e-02
1.42000000e+05 6.35603649e-02 9.84105333e-02 -3.24365903e-02 -6.10415737e-02
1.42100000e+05 6.48057888e-02 9.85567752e-02 -2.59268553e-02 -5.85823847e-02
1.42200000e+05 6.60563821e-02 9.86864125e-02 -1.93577305e-02 -5.60890131e-02
1.42300000e+05 6.73127057e-02 9.87992499e-02 -1.27325489e-02 -5.35625439e-02
1.42400000e+05 6.85752953e-02 9.88950863e-02 -6.05472193e-03 -5.10040985e-02
1.42500000e+05 6.98446607e-02 9.89737163e-02 6.72266110e-04 -4.84148329e-02
1.42600000e+05 7.11212856e-02 9.90349304e-02 7.44486381e-03 -4.57959360e-02
1.42700000e+05 7.24056270e-02 9.90785168e-02 1.42594588e-02 -4.31486279e-02
1.42800000e+05 7.36981150e-02 9.91042616e-02 2.11123840e-02 -4.04741577e-02
1.42900000e+05 7.49991530e-02 9.91119499e-02 2.79999234e-02 -3.77738017e-02
1.43000000e+05 7.63091172e-02 9.91013671e-02 3.49183188e-02 -3.50488615e-02
1.43100000e+05 7.76283571e-02 9.90722992e-02 4.18637757e-02 -3.23006620e-02
1.43200000e+05 7.89571950e-02 9.90245342e-02 4.88324697e-02 -2.95305493e-02
1.43300000e+05 8.02959268e-02 9.89578623e-02 5.58205528e-02 -2.67398886e-02
1.43400000e+05 8.16448221e-02 9.88720773e-02 6.28241596e-02 -2.39300625e-02
1.43500000e+05 8.30041243e-02 9.87669770e-02 6.98394131e-02 -2.11024683e-02
1.43600000e+05 8.43740513e-02 9.86423639e-02 7.68624316e-02 -1.82585166e-02
1.43700000e+05 8.57547957e-02 9.84980459e-02 8.38893340e-02 -1.53996289e-02
1.43800000e+05 8.71465255e-02 9.83338370e-02 9.09162462e-02 -1.25272357e-02
1.43900000e+05 8.85493847e-02 9.81495577e-02 9.79393065e-02 -9.64277444e-03
1.44000000e+05 8.99634938e-02 9.79450358e-02 1.04954672e-01 -6.74768738e-03
1.44100000e+05 9.13889504e-02 9.77201063e-02 1.11958523e-01 -3.84341990e-03
1.44200000e+05 9.28258301e-02 9.74746125e-02 1.18947069e-01 -9.31418405e-04
1.44300000e+05 9.42741870e-02 9.72084061e-02 1.25916556e-01 1.98687149e-03
1.44400000e+05 9.57340547e-02 9.69213474e-02 1.32863267e-01 4.91000682e-03
1.44500000e+05 9.72054468e-02 9.66133059e-02 1.39783530e-01 7.83654904e-03
1.44600000e+05 9.86883578e-02 9.62841601e-02 1.46673725e-01 1.07650658e-02
1.44700000e+05 1.00182764e-01 9.59337984e-02 1.53530280e-01 1.36941323e-02
1.44800000e+05 1.01688625e-01 9.55621189e-02 1.60349687e-01 1.66223336e-02
1.44900000e+05 1.03205881e-01 9.51690295e-02 1.67128496e-01 1.95482653e-02
1.45000000e+05 1.04734461e-01 9.47544485e-02 1.73863324e-01 2.24705354e-02
1.45100000e+05 1.06274274e-01 9.43183044e-02 1.80550857e-01 2.53877659e-02
1.45200000e+05 1.07825220e-01 9.38605359e-02 1.87187852e-01 2.82985935e-02
1.45300000e+05 1.09387180e-01 9.33810928e-02 1.93771146e-01 3.12016715e-02
1.45400000e+05 1.10960028e-01 9.28799352e-02 2.00297649e-01 3.40956702e-02
1.45500000e+05 1.12543622e-01 9.23570342e-02 2.06764357e-01 3.69792786e-02
1.45600000e+05 1.14137812e-01 9.18123721e-02 2.13168345e-01 3.98512048e-02
1.45700000e+05 1.15742436e-01 9.12459422e-02 2.19506777e-01 4.27101774e-02
1.45800000e+05 1.17357323e-01 9.06577494e-02 2.25776901e-01 4.55549457e-02
1.45900000e+05 1.18982294e-01 9.00478098e-02 2.31976057e-01 4.83842809e-02
1.46000000e+05 1.20617161e-01 8.94161518e-02 2.38101672e-01 5.11969760e-02
1.46100000e+05 1.22261729e-01 8.87628154e-02 2.44151266e-01 5.39918473e-02
1.46200000e+05 1.23915798e-01 8.80878533e-02 2.50122451e-01 5.67677338e-02
1.46300000e+05 1.25579160e-01 8.73913305e-02 2.56012930e-01 5.95234981e-02
1.46400000e+05 1.27251602e-01 8.66733252e-02 2.61820500e-01 6.22580265e-02
1.46500000e+05 1.28932906e-01 8.59339289e-02 2.67543051e-01 6.49702292e-02
1.46600000e+05 1.30622852e-01 8.51732466e-02 2.73178565e-01 6.76590404e-02
1.46700000e+05 1.32321213e-01 8.43913979e-02 2.78725118e-01 7.03234180e-02
1.46800000e+05 1.34027762e-01 8.35885165e-02 2.84180877e-01 7.29623442e-02
1.46900000e+05 1.35742267e-01 8.27647518e-02 2.89544100e-01 7.55748248e-02
1.47000000e+05 1.37464495e-01 8.19202682e-02 2.94813137e-01 7.81598894e-02
1.47100000e+05 1.39194211e-01 8.10552469e-02 2.99986427e-01 8.07165910e-02
1.47200000e+05 1.40931178e-01 8.01698853e-02 3.05062497e-01 8.32440058e-02
1.47300000e+05 1.42675160e-01 7.92643986e-02 3.10039962e-01 8.57412330e-02
1.47400000e+05 1.44425919e-01 7.83390195e-02 3.14917524e-01 8.82073946e-02
1.47500000e+05 1.46183217e-01 7.73939997e-02 3.19693967e-01 9.06416348e-02
1.47600000e+05 1.47946815e-01 7.64296097e-02 3.24368159e-01 9.30431198e-02
1.47700000e+05 1.49716478e-01 7.54461398e-02 3.28939051e-01 9.54110376e-02
1.47800000e+05 1.51491966e-01 7.44439008e-02 3.33405672e-01 9.77445976e-02
1.47900000e+05 1.53273046e-01 7.34232244e-02 3.37767128e-01 1.00043030e-01
1.48000000e+05 1.55059482e-01 7.23844637e-02 3.42022605e-01 1.02305587e-01
1.48100000e+05 1.56851042e-01 7.13279940e-02 3.46171360e-01 1.04531540e-01
1.48200000e+05 1.58647492e-01 7.02542131e-02 3.50212726e-01 1.06720181e-01
1.48300000e+05 1.60448605e-01 6.91635416e-02 3.54146105e-01 1.08870823e-01
1.48400000e+05 1.62254150e-01 6.80564239e-02 3.57970971e-01 1.10982799e-01
1.48500000e+05 1.64063904e-01 6.69333279e-02 3.61686864e-01 1.13055462e-01
1.48600000e+05 1.65877642e-01 6.57947455e-02 3.65293392e-01 1.15088185e-01
1.48700000e+05 1.67695142e-01 6.46411930e-02 3.68790228e-01 1.17080362e-01
1.48800000e+05 1.69516186e-01 6.34732110e-02 3.72177109e-01 1.19031407e-01
1.48900000e+05 1.71340557e-01 6.22913648e-02 3.75453835e-01 1.20940756e-01
1.49000000e+05 1.73168041e-01 6.10962437e-02 3.78620267e-01 1.22807864e-01
1.49100000e+05 1.74998426e-01 5.98884616e-02 3.81676328e-01 1.24632210e-01
1.49200000e+05 1.76831504e-01 5.86686563e-02 3.84621999e-01 1.26413296e-01
1.49300000e+05 1.78667069e-01 5.74374895e-02 3.87457320e-01 1.28150644e-01
1.49400000e+05 1.80504916e-01 5.61956462e-02 3.90182390e-01 1.29843804e-01
1.49500000e+05 1.82344845e-01 5.49438340e-02 3.92797366e-01 1.31492348e-01
1.49600000e+05 1.84186658e-01 5.36827829e-02 3.95302461e-01 1.33095875e-01
1.49700000e+05 1.86030160e-01 5.24132440e-02 3.97697947e-01 1.34654011e-01
1.49800000e+05 1.87875157e-01 5.11359893e-02 3.99984151e-01 1.36166410e-01
1.49900000e+05 1.89721459e-01 4.98518101e-02 4.02161458e-01 1.37632758e-01
1.50000000e+05 1.91568878e-01 4.85615166e-02 4.04230310e-01 1.39052769e-01
1.50100000e+05 1.93417230e-01 4.72659360e-02 4.06191207e-01 1.40426192e-01
1.50200000e+05 1.95266331e-01 4.59659121e-02 4.08044703e-01 1.41752810e-01
1.50300000e+05 1.97116002e-01 4.46623032e-02 4.09791416e-01 1.43032440e-01
1.50400000e+05 1.98966064e-01 4.33559814e-02 4.11432018e-01 1.44264940e-01
1.50500000e+05 2.00816343e-01 4.20478306e-02 4.12967242e-01 1.45450205e-01
1.50600000e+05 2.02666665e-01 4.07387453e-02 4.14397880e-01 1.46588173e-01
1.50700000e+05 2.04516860e-01 3.94296288e-02 4.15724786e-01 1.47678825e-01
1.50800000e+05 2.06366759e-01 3.81213918e-02 4.16948876e-01 1.48722186e-01
1.50900000e+05 2.08216195e-01 3.68149505e-02 4.18071124e-01 1.49718330e-01
1.51000000e+05 2.10065004e-01 3.55112252e-02 4.19092573e-01 1.50667378e-01
1.51100000e+05 2.11913024e-01 3.42111383e-02 4.20014324e-01 1.51569503e-01
1.51200000e+05 2.13760094e-01 3.29156130e-02 4.20837547e-01 1.52424930e-01
1.51300000e+05 2.15606056e-01 3.16255710e-02 4.21563475e-01 1.53233938e-01
1.51400000e+05 2.17450752e-01 3.03419316e-02 4.22193406e-01 1.53996861e-01
1.51500000e+05 2.19294028e-01 2.90656095e-02 4.22728705e-01 1.54714092e-01
1.51600000e+05 2.21135730e-01 2.77975135e-02 4.23170803e-01 1.55386081e-01
1.51700000e+05 2.22975705e-01 2.65385445e-02 4.23521200e-01 1.56013339e-01
1.51800000e+05 2.24813805e-01 2.52895949e-02 4.23781458e-01 1.56596436e-01
1.51900000e+05 2.26649878e-01 2.40515462e-02 4.23953210e-01 1.57136006e-01
1.52000000e+05 2.28483778e-01 2.28252681e-02 4.24038153e-01 1.57632744e-01
1.52100000e+05 2.30315359e-01 2.16116176e-02 4.24038049e-01 1.58087408e-01
1.52200000e+05 2.32144473e-01 2.04114369e-02 4.23954726e-01 1.58500820e-01
1.52300000e+05 2.33970978e-01 1.92255533e-02 4.23790075e-01 1.58873864e-01
1.52400000e+05 2.35794729e-01 1.80547776e-02 4.23546050e-01 1.59207489e-01
1.52500000e+05 2.37615584e-01 1.68999033e-02 4.23224665e-01 1.59502703e-01
1.52600000e+05 2.39433401e-01 1.57617061e-02 4.22827993e-01 1.59760581e-01
1.52700000e+05 2.41248039e-01 1.46409428e-02 4.22358165e-01 1.59982255e-01
1.52800000e+05 2.43059357e-01 1.35383512e-02 4.21817365e-01 1.60168918e-01
1.52900000e+05 2.44867215e-01 1.24546492e-02 4.21207830e-01 1.60321822e-01
1.53000000e+05 2.46671473e-01 1.13905347e-02 4.20531845e-01 1.60442275e-01
1.53100000e+05 2.48471993e-01 1.03466853e-02 4.19791741e-01 1.60531640e-01
1.53200000e+05 2.50268635e-01 9.32375803e-03 4.18989893e-01 1.60591333e-01
1.53300000e+05 2.52061260e-01 8.32238945e-03 4.18128714e-01 1.60622819e-01
1.53400000e+05 2.53849730e-01 7.34319553e-03 4.17210650e-01 1.60627611e-01
1.53500000e+05 2.55633906e-01 6.38677182e-03 4.16238182e-01 1.60607267e-01
1.53600000e+05 2.57413649e-01 5.45369363e-03 4.15213816e-01 1.60563386e-01
1.53700000e+05 2.59188821e-01 4.54451634e-03 4.14140081e-01 1.60497605e-01
1.53800000e+05 2.60959283e-01 3.65977566e-03 4.13019525e-01 1.60411596e-01
1.53900000e+05 2.62724896e-01 2.79998809e-03 4.11854709e-01 1.60307061e-01
1.54000000e+05 2.64485521e-01 1.96565133e-03 4.10648205e-01 1.60185731e-01
1.54100000e+05 2.66241020e-01 1.15724482e-03 4.09402591e-01 1.60049358e-01
1.54200000e+05 2.67991251e-01 3.75230255e-04 4.08120442e-01 1.59899715e-01
1.54300000e+05 2.69736076e-01 -3.79947828e-04 4.06804332e-01 1.59738589e-01
1.54400000e+05 2.71475353e-01 -1.10786143e-03 4.05456827e-01 1.59567778e-01
1.54500000e+05 2.73208944e-01 -1.80809848e-03 4.04080479e-01 1.59389086e-01
1.54600000e+05 2.74936705e-01 -2.48026218e-03 4.02677824e-01 1.59204320e-01
1.54700000e+05 2.76658497e-01 -3.12397033e-03 4.01251377e-01 1.59015282e-01
1.54800000e+05 2.78374177e-01 -3.73885473e-03 3.99803627e-01 1.58823770e-01
1.54900000e+05 2.80083602e-01 -4.32456047e-03 3.98337037e-01 1.58631568e-01
1.55000000e+05 2.90229240e-01 -1.36513448e-03 4.05075046e-01 1.62136290e-01
1.55100000e+05 2.91870440e-01 -1.93291068e-03 4.03512813e-01 1.61918634e-01
1.55200000e+05 2.93503610e-01 -2.47160386e-03 4.01932141e-01 1.61701815e-01
1.55300000e+05 2.95128605e-01 -2.98086681e-03 4.00335462e-01 1.61487631e-01
1.55400000e+05 2.96745277e-01 -3.46036392e-03 3.98725172e-01 1.61277857e-01
1.55500000e+05 2.98353477e-01 -3.90977071e-03 3.97103629e-01 1.61074242e-01
1.55600000e+05 2.99953056e-01 -4.32877325e-03 3.95473151e-01 1.60878507e-01
1.55700000e+05 3.01543867e-01 -4.71706767e-03 3.93836015e-01 1.60692339e-01
1.55800000e+05 3.03125757e-01 -5.07435969e-03 3.92194450e-01 1.60517384e-01
1.55900000e+05 3.04698576e-01 -5.40036420e-03 3.90550640e-01 1.60355244e-01
1.56000000e+05 3.06262172e-01 -5.69480488e-03 3.88906719e-01 1.60207474e-01
1.56100000e+05 3.07816392e-01 -5.95741382e-03 3.87264773e-01 1.60075572e-01
1.56200000e+05 3.09361081e-01 -6.18793127e-03 3.85626833e-01 1.59960981e-01
1.56300000e+05 3.10896085e-01 -6.38610538e-03 3.83994883e-01 1.59865080e-01
1.56400000e+05 3.12421246e-01 -6.55169203e-03 3.82370850e-01 1.59789180e-01
1.56500000e+05 3.13936408e-01 -6.68445465e-03 3.80756612e-01 1.59734521e-01
1.56600000e+05 3.15441412e-01 -6.78416422e-03 3.79153991e-01 1.59702266e-01
1.56700000e+05 3.16936097e-01 -6.85059914e-03 3.77564759e-01 1.59693496e-01
1.56800000e+05 3.18420301e-01 -6.88354537e-03 3.75990636e-01 1.59709209e-01
1.56900000e+05 3.19893864e-01 -6.88279642e-03 3.74433290e-01 1.59750312e-01
1.57000000e+05 3.21356619e-01 -6.84815353e-03 3.72894339e-01 1.59817617e-01
1.57100000e+05 3.22808404e-01 -6.77942579e-03 3.71375354e-01 1.59911840e-01
1.57200000e+05 3.24249050e-01 -6.67643041e-03 3.69877854e-01 1.60033597e-01
1.57300000e+05 3.25678391e-01 -6.53899291e-03 3.68403317e-01 1.60183395e-01
1.57400000e+05 3.27096259e-01 -6.36694738e-03 3.66953173e-01 1.60361635e-01
1.57500000e+05 3.28502483e-01 -6.16013682e-03 3.65528809e-01 1.60568605e-01
1.57600000e+05 3.29896893e-01 -5.91841339e-03 3.64131573e-01 1.60804478e-01
1.57700000e+05 3.31279318e-01 -5.64163868e-03 3.62762770e-01 1.61069311e-01
1.57800000e+05 3.32649585e-01 -5.32968407e-03 3.61423668e-01 1.61363038e-01
1.57900000e+05 3.34007522e-01 -4.98243095e-03 3.60115502e-01 1.61685473e-01
1.58000000e+05 3.35352953e-01 -4.59977096e-03 3.58839466e-01 1.62036305e-01
1.58100000e+05 3.36685705e-01 -4.18160622e-03 3.57596726e-01 1.62415098e-01
1.58200000e+05 3.38005602e-01 -3.72784946e-03 3.56388414e-01 1.62821290e-01
1.58300000e+05 3.39312468e-01 -3.23842417e-03 3.55215631e-01 1.63254194e-01
1.58400000e+05 3.40606126e-01 -2.71326458e-03 3.54079449e-01 1.63712993e-01
1.58500000e+05 3.41886398e-01 -2.15231567e-03 3.52980909e-01 1.64196749e-01
1.58600000e+05 3.43153105e-01 -1.55553306e-03 3.51921027e-01 1.64704395e-01
1.58700000e+05 3.44406068e-01 -9.22882818e-04 3.50900789e-01 1.65234745e-01
1.58800000e+05 3.45645107e-01 -2.54341153e-04 3.49921154e-01 1.65786492e-01
1.58900000e+05 3.46870039e-01 4.50105907e-04 3.48983051e-01 1.66358210e-01
1.59000000e+05 3.48080681e-01 1.19046299e-03 3.48087383e-01 1.66948362e-01
1.59100000e+05 3.49276850e-01 1.96672592e-03 3.47235021e-01 1.67555301e-01
1.59200000e+05 3.50458359e-01 2.77888235e-03 3.46426807e-01 1.68177277e-01
1.59300000e+05 3.51625021e-01 3.62691246e-03 3.45663551e-01 1.68812440e-01
1.59400000e+05 3.52776647e-01 4.51078975e-03 3.44946028e-01 1.69458851e-01
1.59500000e+05 3.53913046e-01 5.43048187e-03 3.44274976e-01 1.70114485e-01
1.59600000e+05 3.55034026e-01 6.38595158e-03 3.43651096e-01 1.70777238e-01
1.59700000e+05 3.56139391e-01 7.37715766e-03 3.43075048e-01 1.71444941e-01
1.59800000e+05 3.57228945e-01 8.40405590e-03 3.42547446e-01 1.72115362e-01
1.59900000e+05 3.58302490e-01 9.46660017e-03 3.42068856e-01 1.72786220e-01
1.60000000e+05 3.59359825e-01 1.05647434e-02 3.41639792e-01 1.73455192e-01
1.60100000e+05 3.60400748e-01 1.16984386e-02 3.41260715e-01 1.74119926e-01
1.60200000e+05 3.61425057e-01 1.28676400e-02 3.40932024e-01 1.74778047e-01
1.60300000e+05 3.62432544e-01 1.40723037e-02 3.40654054e-01 1.75427175e-01
1.60400000e+05 3.63423006e-01 1.53123889e-02 3.40427073e-01 1.76064927e-01
1.60500000e+05 3.64396233e-01 1.65878588e-02 3.40251276e-01 1.76688937e-01
1.60600000e+05 3.65352019e-01 1.78986810e-02 3.40126779e-01 1.77296859e-01
1.60700000e+05 3.66290155e-01 1.92448287e-02 3.40053618e-01 1.77886386e-01
1.60800000e+05 3.67210433e-01 2.06262808e-02 3.40031740e-01 1.78455256e-01
1.60900000e+05 3.68112644e-01 2.20430226e-02 3.40061003e-01 1.79001261e-01
1.61000000e+05 3.68996581e-01 2.34950463e-02 3.40141169e-01 1.79522263e-01
1.61100000e+05 3.69862035e-01 2.49823509e-02 3.40271898e-01 1.80016202e-01
1.61200000e+05 3.70708801e-01 2.65049424e-02 3.40452749e-01 1.80481102e-01
1.61300000e+05 3.71536673e-01 2.80628334e-02 3.40683172e-01 1.80915085e-01
1.61400000e+05 3.72345446e-01 2.96560433e-02 3.40962508e-01 1.81316375e-01
1.61500000e+05 3.73134917e-01 3.12845971e-02 3.41289980e-01 1.81683308e-01
1.61600000e+05 3.73904884e-01 3.29485254e-02 3.41664700e-01 1.82014340e-01
1.61700000e+05 3.74655146e-01 3.46478630e-02 3.42085657e-01 1.82308049e-01
1.61800000e+05 3.75385501e-01 3.63826476e-02 3.42551722e-01 1.82563141e-01
1.61900000e+05 3.76095749e-01 3.81529189e-02 3.43061645e-01 1.82778459e-01
1.62000000e+05 3.76785691e-01 3.99587166e-02 3.43614054e-01 1.82952979e-01
1.62100000e+05 3.77455126e-01 4.18000786e-02 3.44207455e-01 1.83085818e-01
1.62200000e+05 3.78103854e-01 4.36770386e-02 3.44840233e-01 1.83176232e-01
1.62300000e+05 3.78731673e-01 4.55896240e-02 3.45510656e-01 1.83223616e-01
1.62400000e+05 3.79338381e-01 4.75378529e-02 3.46216872e-01 1.83227508e-01
1.62500000e+05 3.79923772e-01 4.95217308e-02 3.46956918e-01 1.83187583e-01
1.62600000e+05 3.80487640e-01 5.15412478e-02 3.47728718e-01 1.83103652e-01
1.62700000e+05 3.81029775e-01 5.35963745e-02 3.48530089e-01 1.82975660e-01
1.62800000e+05 3.81549966e-01 5.56870581e-02 3.49358747e-01 1.82803683e-01
1.62900000e+05 3.82047997e-01 5.78132181e-02 3.50212311e-01 1.82587923e-01
1.63000000e+05 3.82523652e-01 5.99747419e-02 3.51088310e-01 1.82328700e-01
1.63100000e+05 3.82976709e-01 6.21714797e-02 3.51984187e-01 1.82026454e-01
1.63200000e+05 3.83406945e-01 6.44032394e-02 3.52897309e-01 1.81681731e-01
1.63300000e+05 3.83814135e-01 6.66697812e-02 3.53824972e-01 1.81295186e-01
1.63400000e+05 3.84198052e-01 6.89708120e-02 3.54764410e-01 1.80867569e-01
1.63500000e+05 3.84558468e-01 7.13059798e-02 3.55712802e-01 1.80399722e-01
1.63600000e+05 3.84895155e-01 7.36748674e-02 3.56667280e-01 1.79892572e-01
1.63700000e+05 3.85207883e-01 7.60769864e-02 3.57624938e-01 1.79347126e-01
1.63800000e+05 3.85496426e-01 7.85117712e-02 3.58582840e-01 1.78764464e-01
1.63900000e+05 3.85760560e-01 8.09785729e-02 3.59538026e-01 1.78145729e-01
1.64000000e+05 3.86000062e-01 8.34766532e-02 3.60487523e-01 1.77492125e-01
1.64100000e+05 3.86214715e-01 8.60051784e-02 3.61428352e-01 1.76804911e-01
1.64200000e+05 3.86404307e-01 8.85632140e-02 3.62357534e-01 1.76085391e-01
1.64300000e+05 3.86568630e-01 9.11497189e-02 3.63272097e-01 1.75334912e-01
1.64400000e+05 3.86707484e-01 9.37635409e-02 3.64169085e-01 1.74554857e-01
1.64500000e+05 3.86820674e-01 9.64034116e-02 3.65045561e-01 1.73746638e-01
1.64600000e+05 3.86908014e-01 9.90679429e-02 3.65898615e-01 1.72911695e-01
1.64700000e+05 3.86969322e-01 1.01755623e-01 3.66725369e-01 1.72051487e-01
1.64800000e+05 3.87004427e-01 1.04464815e-01 3.67522979e-01 1.71167490e-01
1.64900000e+05 3.87013160e-01 1.07193753e-01 3.68288642e-01 1.70261190e-01
1.65000000e+05 3.86995360e-01 1.09940543e-01 3.69019597e-01 1.69334081e-01
1.65100000e+05 3.86950870e-01 1.12703162e-01 3.69713131e-01 1.68387661e-01
1.65200000e+05 3.86879536e-01 1.15479460e-01 3.70366578e-01 1.67423426e-01
1.65300000e+05 3.86781209e-01 1.18267158e-01 3.70977327e-01 1.66442868e-01
1.65400000e+05 3.86655737e-01 1.21063858e-01 3.71542818e-01 1.65447471e-01
1.65500000e+05 3.86502971e-01 1.23867041e-01 3.72060549e-01 1.64438708e-01
1.65600000e+05 3.86322758e-01 1.26674076e-01 3.72528073e-01 1.63418038e-01
1.65700000e+05 3.86114943e-01 1.29482225e-01 3.72943009e-01 1.62386902e-01
1.65800000e+05 3.85879364e-01 1.32288649e-01 3.73303034e-01 1.61346721e-01
1.65900000e+05 3.85615857e-01 1.35090422e-01 3.73605895e-01 1.60298893e-01
1.66000000e+05 3.85324248e-01 1.37884536e-01 3.73849408e-01 1.59244792e-01
1.66100000e+05 3.85004359e-01 1.40667913e-01 3.74031461e-01 1.58185763e-01
1.66200000e+05 3.84656002e-01 1.43437418e-01 3.74150022e-01 1.57123124e-01
1.66300000e+05 3.84278985e-01 1.46189871e-01 3.74203144e-01 1.56058160e-01
1.66400000e+05 3.83873106e-01 1.48922059e-01 3.74188967e-01 1.54992124e-01
1.66500000e+05 3.83438162e-01 1.51630752e-01 3.74105730e-01 1.53926234e-01
1.66600000e+05 3.82973944e-01 1.54312716e-01 3.73951776e-01 1.52861674e-01
1.66700000e+05 3.82480243e-01 1.56964728e-01 3.73725559e-01 1.51799592e-01
1.66800000e+05 3.81956847e-01 1.59583589e-01 3.73425654e-01 1.50741098e-01
1.66900000e+05 3.81403551e-01 1.62166143e-01 3.73050767e-01 1.49687265e-01
1.67000000e+05 3.80820154e-01 1.64709285e-01 3.72599740e-01 1.48639129e-01
1.67100000e+05 3.80206464e-01 1.67209980e-01 3.72071565e-01 1.47597686e-01
1.67200000e+05 3.79562301e-01 1.69665272e-01 3.71465389e-01 1.46563896e-01
1.67300000e+05 3.78887497e-01 1.72072301e-01 3.70780527e-01 1.45538681e-01
1.67400000e+05 3.78181905e-01 1.74428308e-01 3.70016464e-01 1.44522924e-01
1.67500000e+05 3.77445392e-01 1.76730651e-01 3.69172866e-01 1.43517471e-01
1.67600000e+05 3.76677850e-01 1.78976809e-01 3.68249586e-01 1.42523133e-01
1.67700000e+05 3.75879190e-01 1.81164391e-01 3.67246665e-01 1.41540681e-01
1.67800000e+05 3.75049345e-01 1.83291141e-01 3.66164341e-01 1.40570852e-01
1.67900000e+05 3.74188273e-01 1.85354942e-01 3.65003044e-01 1.39614346e-01
1.68000000e+05 3.73295951e-01 1.87353820e-01 3.63763399e-01 1.38671830e-01
1.68100000e+05 3.72372377e-01 1.89285941e-01 3.62446223e-01 1.37743931e-01
1.68200000e+05 3.71417564e-01 1.91149612e-01 3.61052522e-01 1.36831245e-01
1.68300000e+05 3.70431542e-01 1.92943280e-01 3.59583484e-01 1.35934331e-01
1.68400000e+05 3.69414351e-01 1.94665527e-01 3.58040468e-01 1.35053713e-01
1.68500000e+05 3.68366037e-01 1.96315062e-01 3.56424999e-01 1.34189880e-01
1.68600000e+05 3.67286650e-01 1.97890722e-01 3.54738756e-01 1.33343286e-01
1.68700000e+05 3.66176236e-01 1.99391459e-01 3.52983555e-01 1.32514349e-01
1.68800000e+05 3.65034837e-01 2.00816338e-01 3.51161341e-01 1.31703449e-01
1.68900000e+05 3.63862482e-01 2.02164525e-01 3.49274169e-01 1.30910932e-01
1.69000000e+05 3.62659188e-01 2.03435285e-01 3.47324191e-01 1.30137103e-01
1.69100000e+05 3.61424951e-01 2.04627971e-01 3.45313638e-01 1.29382231e-01
1.69200000e+05 3.60159750e-01 2.05742022e-01 3.43244809e-01 1.28646547e-01
1.69300000e+05 3.58863542e-01 2.06776952e-01 3.41120050e-01 1.27930238e-01
1.69400000e+05 3.57536260e-01 2.07732352e-01 3.38941745e-01 1.27233454e-01
1.69500000e+05 3.56177817e-01 2.08607882e-01 3.36712296e-01 1.26556300e-01
1.69600000e+05 3.54788108e-01 2.09403273e-01 3.34434116e-01 1.25898840e-01
1.69700000e+05 3.53367010e-01 2.10118321e-01 3.32109614e-01 1.25261094e-01
1.69800000e+05 3.51914391e-01 2.10752894e-01 3.29741185e-01 1.24643034e-01
1.69900000e+05 3.50430111e-01 2.11306931e-01 3.27331203e-01 1.24044590e-01
1.70000000e+05 3.48914031e-01 2.11780443e-01 3.24882010e-01 1.23465640e-01
1.70100000e+05 3.47366019e-01 2.12173521e-01 3.22395914e-01 1.22906018e-01
1.70200000e+05 3.45785960e-01 2.12486336e-01 3.19875179e-01 1.22365504e-01
1.70300000e+05 3.44173761e-01 2.12719149e-01 3.17322028e-01 1.21843828e-01
1.70400000e+05 3.42529359e-01 2.12872313e-01 3.14738632e-01 1.21340668e-01
1.70500000e+05 3.40852731e-01 2.12946279e-01 3.12127117e-01 1.20855647e-01
1.70600000e+05 3.39143898e-01 2.12941599e-01 3.09489554e-01 1.20388330e-01
1.70700000e+05 3.37402934e-01 2.12858933e-01 3.06827964e-01 1.19938228e-01
1.70800000e+05 3.35629964e-01 2.12699047e-01 3.04144314e-01 1.19504791e-01
1.70900000e+05 3.33825175e-01 2.12462817e-01 3.01440517e-01 1.19087407e-01
1.71000000e+05 3.31988811e-01 2.12151226e-01 2.98718431e-01 1.18685401e-01
1.71100000e+05 3.30121173e-01 2.11765365e-01 2.95979855e-01 1.18298036e-01
1.71200000e+05 3.28222620e-01 2.11306422e-01 2.93226528e-01 1.17924506e-01
1.71300000e+05 3.26293559e-01 2.10775683e-01 2.90460129e-01 1.17563939e-01
1.71400000e+05 3.24334441e-01 2.10174518e-01 2.87682266e-01 1.17215393e-01
1.71500000e+05 3.22345753e-01 2.09504373e-01 2.84894482e-01 1.16877856e-01
1.71600000e+05 3.20328009e-01 2.08766759e-01 2.82098239e-01 1.16550247e-01
1.71700000e+05 3.18281735e-01 2.07963235e-01 2.79294923e-01 1.16231415e-01
1.71800000e+05 3.16207461e-01 2.07095399e-01 2.76485832e-01 1.15920139e-01
1.71900000e+05 3.14105709e-01 2.06164871e-01 2.73672176e-01 1.15615131e-01
1.72000000e+05 3.11976980e-01 2.05173280e-01 2.70855068e-01 1.15315038e-01
1.72100000e+05 3.09821744e-01 2.04122246e-01 2.68035524e-01 1.15018445e-01
1.72200000e+05 3.07640430e-01 2.03013374e-01 2.65214457e-01 1.14723881e-01
1.72300000e+05 3.05433415e-01 2.01848236e-01 2.62392679e-01 1.14429824e-01
1.72400000e+05 3.03201025e-01 2.00628366e-01 2.59570895e-01 1.14134709e-01
1.72500000e+05 3.00943522e-01 1.99355248e-01 2.56749711e-01 1.13836934e-01
1.72600000e+05 2.98661113e-01 1.98030315e-01 2.53929631e-01 1.13534875e-01
1.72700000e+05 2.96353944e-01 1.96654948e-01 2.51111068e-01 1.13226889e-01
1.72800000e+05 2.94022108e-01 1.95230469e-01 2.48294349e-01 1.12911335e-01
1.72900000e+05 2.91665656e-01 1.93758154e-01 2.45479722e-01 1.12586581e-01
1.73000000e+05 2.89284603e-01 1.92239235e-01 2.42667371e-01 1.12251019e-01
1.73100000e+05 2.86878943e-01 1.90674909e-01 2.39857427e-01 1.11903081e-01
1.73200000e+05 2.84448666e-01 1.89066350e-01 2.37049980e-01 1.11541255e-01
1.73300000e+05 2.81993776e-01 1.87414723e-01 2.34245101e-01 1.11164094e-01
1.73400000e+05 2.79514303e-01 1.85721198e-01 2.31442849e-01 1.10770237e-01
1.73500000e+05 2.77010331e-01 1.83986966e-01 2.28643296e-01 1.10358420e-01
1.73600000e+05 2.74482006e-01 1.82213254e-01 2.25846534e-01 1.09927488e-01
1.73700000e+05 2.71929561e-01 1.80401341e-01 2.23052699e-01 1.09476408e-01
1.73800000e+05 2.69353329e-01 1.78552574e-01 2.20261977e-01 1.09004275e-01
1.73900000e+05 2.66753753e-01 1.76668375e-01 2.17474622e-01 1.08510322e-01
1.74000000e+05 2.64131397e-01 1.74750258e-01 2.14690962e-01 1.07993926e-01
1.74100000e+05 2.61486956e-01 1.72799832e-01 2.11911409e-01 1.07454604e-01
1.74200000e+05 2.58821251e-01 1.70818807e-01 2.09136461e-01 1.06892020e-01
1.74300000e+05 2.56135232e-01 1.68808994e-01 2.06366707e-01 1.06305976e-01
1.74400000e+05 2.53429968e-01 1.66772306e-01 2.03602822e-01 1.05696406e-01
1.74500000e+05 2.50706640e-01 1.64710745e-01 2.00845566e-01 1.05063371e-01
1.74600000e+05 2.47966522e-01 1.62626400e-01 1.98095776e-01 1.04407042e-01
1.74700000e+05 2.45210966e-01 1.60521427e-01 1.95354353e-01 1.03727692e-01
1.74800000e+05 2.42441378e-01 1.58398042e-01 1.92622255e-01 1.03025675e-01
1.74900000e+05 2.39659198e-01 1.56258495e-01 1.89900479e-01 1.02301416e-01
1.75000000e+05 2.36865873e-01 1.54105057e-01 1.87190050e-01 1.01555387e-01
1.75100000e+05 2.34062833e-01 1.51939995e-01 1.84492000e-01 1.00788095e-01
1.75200000e+05 2.31251467e-01 1.49765557e-01 1.81807357e-01 1.00000064e-01
1.75300000e+05 2.28433097e-01 1.47583943e-01 1.79137125e-01 9.91918161e-02
1.75400000e+05 2.25608963e-01 1.45397298e-01 1.76482271e-01 9.83638628e-02
1.75500000e+05 2.22780201e-01 1.43207682e-01 1.73843715e-01 9.75166880e-02
1.75600000e+05 2.19947830e-01 1.41017063e-01 1.71222313e-01 9.66507412e-02
1.75700000e+05 2.17112748e-01 1.38827304e-01 1.68618850e-01 9.57664299e-02
1.75800000e+05 2.14275722e-01 1.36640148e-01 1.66034037e-01 9.48641162e-02
1.75900000e+05 2.11437393e-01 1.34457219e-01 1.63468503e-01 9.39441171e-02
1.76000000e+05 2.08598286e-01 1.32280014e-01 1.60922797e-01 9.30067071e-02
1.76100000e+05 2.05758815e-01 1.30109908e-01 1.58397389e-01 9.20521247e-02
1.76200000e+05 2.02919308e-01 1.27948155e-01 1.55892676e-01 9.10805822e-02
1.76300000e+05 2.00080022e-01 1.25795898e-01 1.53408991e-01 9.00922769e-02
1.76400000e+05 1.97241172e-01 1.23654177e-01 1.50946608e-01 8.90874059e-02
1.76500000e+05 1.94402958e-01 1.21523941e-01 1.48505759e-01 8.80661814e-02
1.76600000e+05 1.91565592e-01 1.19406065e-01 1.46086645e-01 8.70288477e-02
1.76700000e+05 1.88729331e-01 1.17301360e-01 1.43689447e-01 8.59756978e-02
1.76800000e+05 1.85894505e-01 1.15210592e-01 1.41314343e-01 8.49070902e-02
1.76900000e+05 1.83061542e-01 1.13134495e-01 1.38961519e-01 8.38234641e-02
1.77000000e+05 1.80230994e-01 1.11073784e-01 1.36631185e-01 8.27253527e-02
1.77100000e+05 1.77403559e-01 1.09029170e-01 1.34323580e-01 8.16133941e-02
1.77200000e+05 1.74580092e-01 1.07001369e-01 1.32038984e-01 8.04883398e-02
1.77300000e+05 1.71761620e-01 1.04991111e-01 1.29777727e-01 7.93510587e-02
1.77400000e+05 1.68949344e-01 1.02999143e-01 1.27540188e-01 7.82025386e-02
1.77500000e+05 1.66144637e-01 1.01026233e-01 1.25326801e-01 7.70438833e-02
1.77600000e+05 1.63349036e-01 9.90731741e-02 1.23138052e-01 7.58763063e-02
1.77700000e+05 1.60564232e-01 9.71407735e-02 1.20974476e-01 7.47011212e-02
1.77800000e+05 1.57792046e-01 9.52298540e-02 1.18836651e-01 7.35197285e-02
1.77900000e+05 1.55034414e-01 9.33412435e-02 1.16725191e-01 7.23336004e-02
1.78000000e+05 1.52293354e-01 9.14757669e-02 1.14640735e-01 7.11442633e-02
1.78100000e+05 1.49570940e-01 8.96342350e-02 1.12583937e-01 6.99532786e-02
1.78200000e+05 1.46869274e-01 8.78174339e-02 1.10555457e-01 6.87622226e-02
1.78300000e+05 1.44190453e-01 8.60261133e-02 1.08555946e-01 6.75726674e-02
1.78400000e+05 1.41536539e-01 8.42609751e-02 1.06586034e-01 6.63861604e-02
1.78500000e+05 1.38909534e-01 8.25226633e-02 1.04646322e-01 6.52042068e-02
1.78600000e+05 1.36311349e-01 8.08117545e-02 1.02737371e-01 6.40282522e-02
1.78700000e+05 1.33743786e-01 7.91287501e-02 1.00859688e-01 6.28596684e-02
1.78800000e+05 1.31208515e-01 7.74740699e-02 9.90137258e-02 6.16997407e-02
1.78900000e+05 1.28707061e-01 7.58480485e-02 9.71998700e-02 6.05496584e-02
1.79000000e+05 1.26240792e-01 7.42509329e-02 9.54184383e-02 5.94105079e-02
1.79100000e+05 1.23810910e-01 7.26828828e-02 9.36696759e-02 5.82832685e-02
1.79200000e+05 1.21418453e-01 7.11439726e-02 9.19537544e-02 5.71688110e-02
1.79300000e+05 1.19064292e-01 6.96341960e-02 9.02707719e-02 5.60678992e-02
1.79400000e+05 1.16749135e-01 6.81534711e-02 8.86207550e-02 5.49811931e-02
1.79500000e+05 1.14473540e-01 6.67016488e-02 8.70036610e-02 5.39092547e-02
1.79600000e+05 1.12237919e-01 6.52785205e-02 8.54193826e-02 5.28525554e-02
1.79700000e+05 1.10042558e-01 6.38838280e-02 8.38677521e-02 5.18114844e-02
1.79800000e+05 1.07887621e-01 6.25172731e-02 8.23485473e-02 5.07863582e-02
1.79900000e+05 1.05773176e-01 6.11785279e-02 8.08614970e-02 4.97774310e-02
1.80000000e+05 1.03699200e-01 5.98672442e-02 7.94062872e-02 4.87849039e-02
1.80100000e+05 1.01665601e-01 5.85830625e-02 7.79825669e-02 4.78089350e-02
1.80200000e+05 9.96722247e-02 5.73256204e-02 7.65899541e-02 4.68496483e-02
1.80300000e+05 9.77188744e-02 5.60945590e-02 7.52280412e-02 4.59071416e-02
1.80400000e+05 9.58053157e-02 5.48895292e-02 7.38963997e-02 4.49814930e-02
1.80500000e+05 9.39312880e-02 5.37101949e-02 7.25945849e-02 4.40727666e-02
1.80600000e+05 9.20965112e-02 5.25562364e-02 7.13221395e-02 4.31810165e-02
1.80700000e+05 9.03006906e-02 5.14273508e-02 7.00785963e-02 4.23062893e-02
1.80800000e+05 8.85435201e-02 5.03232526e-02 6.88634814e-02 4.14486255e-02
1.80900000e+05 8.68246838e-02 4.92436716e-02 6.76763157e-02 4.06080599e-02
1.81000000e+05 8.51438563e-02 4.81883507e-02 6.65166162e-02 3.97846204e-02
1.81100000e+05 8.35007019e-02 4.71570433e-02 6.53838973e-02 3.89783271e-02
1.81200000e+05 8.18948722e-02 4.61495089e-02 6.42776712e-02 3.81891896e-02
1.81300000e+05 8.03260049e-02 4.51655103e-02 6.31974480e-02 3.74172052e-02
1.81400000e+05 7.87937202e-02 4.42048089e-02 6.21427367e-02 3.66623561e-02
1.81500000e+05 7.72976194e-02 4.32671614e-02 6.11130444e-02 3.59246071e-02
1.81600000e+05 7.58372817e-02 4.23523165e-02 6.01078768e-02 3.52039038e-02
1.81700000e+05 7.44122632e-02 4.14600121e-02 5.91267383e-02 3.45001702e-02
1.81800000e+05 7.30220952e-02 4.05899726e-02 5.81691320e-02 3.38133081e-02
1.81900000e+05 7.16662833e-02 3.97419077e-02 5.72345602e-02 3.31431957e-02
1.82000000e+05 7.03443075e-02 3.89155107e-02 5.63225243e-02 3.24896874e-02
1.82100000e+05 6.90556228e-02 3.81104585e-02 5.54325255e-02 3.18526142e-02
1.82200000e+05 6.77996598e-02 3.73264109e-02 5.45640653e-02 3.12317836e-02
1.82300000e+05 6.65758262e-02 3.65630114e-02 5.37166462e-02 3.06269815e-02
1.82400000e+05 6.53835092e-02 3.58198880e-02 5.28897722e-02 3.00379725e-02
1.82500000e+05 6.42220768e-02 3.50966545e-02 5.20829495e-02 2.94645024e-02
1.82600000e+05 6.30908812e-02 3.43929114e-02 5.12956876e-02 2.89062992e-02
1.82700000e+05 6.19892607e-02 3.37082483e-02 5.05274994e-02 2.83630755e-02
1.82800000e+05 6.09165427e-02 3.30422449e-02 4.97779028e-02 2.78345303e-02
1.82900000e+05 5.98720463e-02 3.23944732e-02 4.90464209e-02 2.73203512e-02
1.83000000e+05 5.88550850e-02 3.17644994e-02 4.83325825e-02 2.68202161e-02
1.83100000e+05 5.78649694e-02 3.11518855e-02 4.76359236e-02 2.63337956e-02
1.83200000e+05 5.69010091e-02 3.05561910e-02 4.69559870e-02 2.58607544e-02
1.83300000e+05 5.59625158e-02 2.99769747e-02 4.62923236e-02 2.54007537e-02
1.83400000e+05 5.50488047e-02 2.94137963e-02 4.56444924e-02 2.49534520e-02
1.83500000e+05 5.41591968e-02 2.88662175e-02 4.50120612e-02 2.45185075e-02
1.83600000e+05 5.32930206e-02 2.83338037e-02 4.43946069e-02 2.40955788e-02
1.83700000e+05 5.24496133e-02 2.78161249e-02 4.37917155e-02 2.36843267e-02
1.83800000e+05 5.16283226e-02 2.73127565e-02 4.32029829e-02 2.32844147e-02
1.83900000e+05 5.08285075e-02 2.68232809e-02 4.26280144e-02 2.28955105e-02
1.84000000e+05 5.00495394e-02 2.63472875e-02 4.20664253e-02 2.25172865e-02
1.84100000e+05 4.92908031e-02 2.58843736e-02 4.15178409e-02 2.21494208e-02
1.84200000e+05 4.85516969e-02 2.54341453e-02 4.09818963e-02 2.17915975e-02
1.84300000e+05 4.78316336e-02 2.49962173e-02 4.04582365e-02 2.14435073e-02
1.84400000e+05 4.71300409e-02 2.45702138e-02 3.99465164e-02 2.11048479e-02
1.84500000e+05 4.64463613e-02 2.41557684e-02 3.94464007e-02 2.07753246e-02
1.84600000e+05 4.57800525e-02 2.37525244e-02 3.89575637e-02 2.04546498e-02
1.84700000e+05 4.51305875e-02 2.33601347e-02 3.84796893e-02 2.01425441e-02
1.84800000e+05 4.44974545e-02 2.29782624e-02 3.80124707e-02 1.98387358e-02
1.84900000e+05 4.38801570e-02 2.26065802e-02 3.75556102e-02 1.95429609e-02
1.85000000e+05 4.32782132e-02 2.22447705e-02 3.71088193e-02 1.92549636e-02
1.85100000e+05 4.26911566e-02 2.18925258e-02 3.66718181e-02 1.89744958e-02
1.85200000e+05 4.21185349e-02 2.15495477e-02 3.62443355e-02 1.87013172e-02
1.85300000e+05 4.15599105e-02 2.12155475e-02 3.58261085e-02 1.84351954e-02
1.85400000e+05 4.10148596e-02 2.08902458e-02 3.54168825e-02 1.81759053e-02
1.85500000e+05 4.04829724e-02 2.05733720e-02 3.50164107e-02 1.79232295e-02
1.85600000e+05 3.99638524e-02 2.02646648e-02 3.46244541e-02 1.76769579e-02
1.85700000e+05 3.94571161e-02 1.99638711e-02 3.42407811e-02 1.74368872e-02
1.85800000e+05 3.89623929e-02 1.96707466e-02 3.38651674e-02 1.72028216e-02
1.85900000e+05 3.84793244e-02 1.93850549e-02 3.34973958e-02 1.69745715e-02
1.86000000e+05 3.80075644e-02 1.91065677e-02 3.31372557e-02 1.67519542e-02
1.86100000e+05 3.75467782e-02 1.88350646e-02 3.27845433e-02 1.65347934e-02
1.86200000e+05 3.70966424e-02 1.85703324e-02 3.24390612e-02 1.63229189e-02
1.86300000e+05 3.66568445e-02 1.83121653e-02 3.21006180e-02 1.61161664e-02
1.86400000e+05 3.62270824e-02 1.80603645e-02 3.17690286e-02 1.59143775e-02
1.86500000e+05 3.58070645e-02 1.78147379e-02 3.14441133e-02 1.57173994e-02
1.86600000e+05 3.53965088e-02 1.75751002e-02 3.11256983e-02 1.55250846e-02
1.86700000e+05 3.49951429e-02 1.73412721e-02 3.08136150e-02 1.53372910e-02
1.86800000e+05 3.46027035e-02 1.71130807e-02 3.05077002e-02 1.51538814e-02
1.86900000e+05 3.42189362e-02 1.68903588e-02 3.02077954e-02 1.49747234e-02
1.87000000e+05 3.38435952e-02 1.66729450e-02 2.99137474e-02 1.47996894e-02
1.87100000e+05 3.34764428e-02 1.64606833e-02 2.96254075e-02 1.46286561e-02
1.87200000e+05 3.31172493e-02 1.62534232e-02 2.93426314e-02 1.44615049e-02
1.87300000e+05 3.27657926e-02 1.60510190e-02 2.90652794e-02 1.42981209e-02
1.87400000e+05 3.24218579e-02 1.58533301e-02 2.87932160e-02 1.41383936e-02
1.87500000e+05 3.20852378e-02 1.56602206e-02 2.85263097e-02 1.39822162e-02
1.87600000e+05 3.17557313e-02 1.54715590e-02 2.82644330e-02 1.38294856e-02
1.87700000e+05 3.14331444e-02 1.52872185e-02 2.80074622e-02 1.36801022e-02
1.87800000e+05 3.11172891e-02 1.51070763e-02 2.77552772e-02 1.35339701e-02
1.87900000e+05 3.08079837e-02 1.49310137e-02 2.75077617e-02 1.33909964e-02
1.88000000e+05 3.05050523e-02 1.47589160e-02 2.72648026e-02 1.32510916e-02
1.88100000e+05 3.02083248e-02 1.45906722e-02 2.70262902e-02 1.31141691e-02
1.88200000e+05 2.99176365e-02 1.44261751e-02 2.67921180e-02 1.29801454e-02
1.88300000e+05 2.96328278e-02 1.42653206e-02 2.65621825e-02 1.28489397e-02
1.88400000e+05 2.93537443e-02 1.41080086e-02 2.63363834e-02 1.27204739e-02
1.88500000e+05 2.90802367e-02 1.39541416e-02 2.61146232e-02 1.25946726e-02
1.88600000e+05 2.88121600e-02 1.38036258e-02 2.58968070e-02 1.24714629e-02
1.88700000e+05 2.85493740e-02 1.36563699e-02 2.56828430e-02 1.23507743e-02
1.88800000e+05 2.82917427e-02 1.35122860e-02 2.54726415e-02 1.22325386e-02
1.88900000e+05 2.80391347e-02 1.33712887e-02 2.52661158e-02 1.21166898e-02
1.89000000e+05 2.77914221e-02 1.32332954e-02 2.50631814e-02 1.20031643e-02
1.89100000e+05 2.75484813e-02 1.30982260e-02 2.48637561e-02 1.18919003e-02
1.89200000e+05 2.73101925e-02 1.29660030e-02 2.46677601e-02 1.17828380e-02
1.89300000e+05 2.70764392e-02 1.28365513e-02 2.44751159e-02 1.16759197e-02
1.89400000e+05 2.68471087e-02 1.27097983e-02 2.42857478e-02 1.15710894e-02
1.89500000e+05 2.66220918e-02 1.25856733e-02 2.40995826e-02 1.14682930e-02
1.89600000e+05 2.64012822e-02 1.24641080e-02 2.39165487e-02 1.13674779e-02
1.89700000e+05 2.61845770e-02 1.23450363e-02 2.37365767e-02 1.12685935e-02
1.89800000e+05 2.59718762e-02 1.22283937e-02 2.35595990e-02 1.11715904e-02
1.89900000e+05 2.57630831e-02 1.21141182e-02 2.33855497e-02 1.10764210e-02
1.90000000e+05 2.55581033e-02 1.20021493e-02 2.32143649e-02 1.09830391e-02
1.90100000e+05 2.53568456e-02 1.18924283e-02 2.30459821e-02 1.08913998e-02
1.90200000e+05 2.51592211e-02 1.17848985e-02 2.28803406e-02 1.08014599e-02
1.90300000e+05 2.49651438e-02 1.16795047e-02 2.27173813e-02 1.07131770e-02
1.90400000e+05 2.47745299e-02 1.15761935e-02 2.25570468e-02 1.06265106e-02
1.90500000e+05 2.45872980e-02 1.14749128e-02 2.23992808e-02 1.05414208e-02
1.90600000e+05 2.44033692e-02 1.13756123e-02 2.22440288e-02 1.04578694e-02
1.90700000e+05 2.42226666e-02 1.12782431e-02 2.20912376e-02 1.03758191e-02
1.90800000e+05 2.40451157e-02 1.11827576e-02 2.19408553e-02 1.02952337e-02
1.90900000e+05 2.38706439e-02 1.10891096e-02 2.17928314e-02 1.02160780e-02
1.91000000e+05 2.36991806e-02 1.09972545e-02 2.16471166e-02 1.01383181e-02
1.91100000e+05 2.35306573e-02 1.09071486e-02 2.15036630e-02 1.00619208e-02
1.91200000e+05 2.33650072e-02 1.08187496e-02 2.13624237e-02 9.98685409e-03
1.91300000e+05 2.32021655e-02 1.07320166e-02 2.12233532e-02 9.91308666e-03
1.91400000e+05 2.30420691e-02 1.06469095e-02 2.10864069e-02 9.84058823e-03
1.91500000e+05 2.28846566e-02 1.05633895e-02 2.09515415e-02 9.76932938e-03
1.91600000e+05 2.27298682e-02 1.04814190e-02 2.08187146e-02 9.69928148e-03
1.91700000e+05 2.25776458e-02 1.04009613e-02 2.06878849e-02 9.63041674e-03
1.91800000e+05 2.24279328e-02 1.03219806e-02 2.05590123e-02 9.56270813e-03
1.91900000e+05 2.22806740e-02 1.02444425e-02 2.04320573e-02 9.49612938e-03
1.92000000e+05 2.21358160e-02 1.01683131e-02 2.03069818e-02 9.43065495e-03
1.92100000e+05 2.19933063e-02 1.00935596e-02 2.01837481e-02 9.36626000e-03
1.92200000e+05 2.18530943e-02 1.00201503e-02 2.00623199e-02 9.30292038e-03
1.92300000e+05 2.17151302e-02 9.94805395e-03 1.99426615e-02 9.24061257e-03
1.92400000e+05 2.15793659e-02 9.87724048e-03 1.98247380e-02 9.17931373e-03
1.92500000e+05 2.14457544e-02 9.80768049e-03 1.97085156e-02 9.11900161e-03
1.92600000e+05 2.13142499e-02 9.73934539e-03 1.95939610e-02 9.05965456e-03
1.92700000e+05 2.11848076e-02 9.67220734e-03 1.94810418e-02 9.00125152e-03
1.92800000e+05 2.10573842e-02 9.60623925e-03 1.93697264e-02 8.94377198e-03
1.92900000e+05 2.09319372e-02 9.54141476e-03 1.92599839e-02 8.88719597e-03
1.93000000e+05 2.08084252e-02 9.47770819e-03 1.91517841e-02 8.83150406e-03
1.93100000e+05 2.06868080e-02 9.41509452e-03 1.90450975e-02 8.77667731e-03
1.93200000e+05 2.05670463e-02 9.35354940e-03 1.89398953e-02 8.72269729e-03
1.93300000e+05 2.04491018e-02 9.29304911e-03 1.88361493e-02 8.66954604e-03
1.93400000e+05 2.03329370e-02 9.23357056e-03 1.87338321e-02 8.61720606e-03
1.93500000e+05 2.02185156e-02 9.17509121e-03 1.86329166e-02 8.56566030e-03
1.93600000e+05 2.01058019e-02 9.11758915e-03 1.85333767e-02 8.51489215e-03
1.93700000e+05 1.99947614e-02 9.06104301e-03 1.84351866e-02 8.46488542e-03
1.93800000e+05 1.98853600e-02 9.00543194e-03 1.83383212e-02 8.41562434e-03
1.93900000e+05 1.97775648e-02 8.95073567e-03 1.82427560e-02 8.36709351e-03
1.94000000e+05 1.96713436e-02 8.89693439e-03 1.81484669e-02 8.31927794e-03
1.94100000e+05 1.95666649e-02 8.84400883e-03 1.80554304e-02 8.27216301e-03
1.94200000e+05 1.94634980e-02 8.79194017e-03 1.79636236e-02 8.22573445e-03
1.94300000e+05 1.93618128e-02 8.74071009e-03 1.78730241e-02 8.17997836e-03
1.94400000e+05 1.92615802e-02 8.69030070e-03 1.77836098e-02 8.13488116e-03
1.94500000e+05 1.91627715e-02 8.64069457e-03 1.76953592e-02 8.09042962e-03
1.94600000e+05 1.90653588e-02 8.59187469e-03 1.76082514e-02 8.04661084e-03
1.94700000e+05 1.89693148e-02 8.54382448e-03 1.75222657e-02 8.00341220e-03
1.94800000e+05 1.88746130e-02 8.49652776e-03 1.74373820e-02 7.96082141e-03
1.94900000e+05 1.87812272e-02 8.44996874e-03 1.73535807e-02 7.91882647e-03
1.95000000e+05 1.86891321e-02 8.40413203e-03 1.72708423e-02 7.87741567e-03


==> MixPlotData/sample_deformation8.5.txt <==
     x         mean            A            B            C
4.00000000e+04 -3.44998433e-02 -7.53704060e-02 -3.72292081e-02 -3.07476204e-02
4.01000000e+04 -3.45967659e-02 -7.55810261e-02 -3.73336235e-02 -3.08338337e-02
4.02000000e+04 -3.46940033e-02 -7.57923406e-02 -3.74383748e-02 -3.09203270e-02
4.03000000e+04 -3.47915566e-02 -7.60043525e-02 -3.75434633e-02 -3.10071013e-02
4.04000000e+04 -3.48894273e-02 -7.62170647e-02 -3.76488905e-02 -3.10941579e-02
4.05000000e+04 -3.49876167e-02 -7.64304802e-02 -3.77546578e-02 -3.11814980e-02
4.06000000e+04 -3.50861262e-02 -7.66446023e-02 -3.78607666e-02 -3.12691227e-02
4.07000000e+04 -3.51849571e-02 -7.68594338e-02 -3.79672183e-02 -3.13570334e-02
4.08000000e+04 -3.52841108e-02 -7.70749780e-02 -3.80740145e-02 -3.14452312e-02
4.09000000e+04 -3.53835886e-02 -7.72912378e-02 -3.81811566e-02 -3.15337173e-02
4.10000000e+04 -3.54833921e-02 -7.75082164e-02 -3.82886461e-02 -3.16224930e-02
4.11000000e+04 -3.55835225e-02 -7.77259170e-02 -3.83964843e-02 -3.17115596e-02
4.12000000e+04 -3.56839813e-02 -7.79443426e-02 -3.85046729e-02 -3.18009182e-02
4.13000000e+04 -3.57847699e-02 -7.81634965e-02 -3.86132133e-02 -3.18905702e-02
4.14000000e+04 -3.58858897e-02 -7.83833819e-02 -3.87221070e-02 -3.19805167e-02
4.15000000e+04 -3.59873422e-02 -7.86040018e-02 -3.88313555e-02 -3.20707592e-02
4.16000000e+04 -3.60891287e-02 -7.88253596e-02 -3.89409603e-02 -3.21612988e-02
4.17000000e+04 -3.61912507e-02 -7.90474585e-02 -3.90509230e-02 -3.22521368e-02
4.18000000e+04 -3.62937097e-02 -7.92703017e-02 -3.91612451e-02 -3.23432745e-02
4.19000000e+04 -3.63965071e-02 -7.94938925e-02 -3.92719281e-02 -3.24347133e-02
4.20000000e+04 -3.64996445e-02 -7.97182342e-02 -3.93829736e-02 -3.25264544e-02
4.21000000e+04 -3.66031232e-02 -7.99433301e-02 -3.94943831e-02 -3.26184991e-02
4.22000000e+04 -3.67069447e-02 -8.01691835e-02 -3.96061582e-02 -3.27108488e-02
4.23000000e+04 -3.68111106e-02 -8.03957978e-02 -3.97183005e-02 -3.28035047e-02
4.24000000e+04 -3.69156223e-02 -8.06231763e-02 -3.98308116e-02 -3.28964683e-02
4.25000000e+04 -3.70204814e-02 -8.08513224e-02 -3.99436929e-02 -3.29897408e-02
4.26000000e+04 -3.71256893e-02 -8.10802395e-02 -4.00569462e-02 -3.30833236e-02
4.27000000e+04 -3.72312476e-02 -8.13099310e-02 -4.01705731e-02 -3.31772181e-02
4.28000000e+04 -3.73371578e-02 -8.15404003e-02 -4.02845751e-02 -3.32714256e-02
4.29000000e+04 -3.74434215e-02 -8.17716510e-02 -4.03989539e-02 -3.33659474e-02
4.30000000e+04 -3.75500401e-02 -8.20036864e-02 -4.05137111e-02 -3.34607851e-02
4.31000000e+04 -3.76570154e-02 -8.22365101e-02 -4.06288484e-02 -3.35559398e-02
4.32000000e+04 -3.77643487e-02 -8.24701255e-02 -4.07443674e-02 -3.36514131e-02
4.33000000e+04 -3.78720418e-02 -8.27045363e-02 -4.08602698e-02 -3.37472064e-02
4.34000000e+04 -3.79800961e-02 -8.29397459e-02 -4.09765572e-02 -3.38433210e-02
4.35000000e+04 -3.80885133e-02 -8.31757579e-02 -4.10932314e-02 -3.39397583e-02
4.36000000e+04 -3.81972949e-02 -8.34125760e-02 -4.12102939e-02 -3.40365198e-02
4.37000000e+04 -3.83064426e-02 -8.36502036e-02 -4.13277466e-02 -3.41336070e-02
4.38000000e+04 -3.84159580e-02 -8.38886445e-02 -4.14455910e-02 -3.42310211e-02
4.39000000e+04 -3.85258428e-02 -8.41279023e-02 -4.15638290e-02 -3.43287638e-02
4.40000000e+04 -3.86360984e-02 -8.43679807e-02 -4.16824622e-02 -3.44268364e-02
4.41000000e+04 -3.87467267e-02 -8.46088834e-02 -4.18014925e-02 -3.45252404e-02
4.42000000e+04 -3.88577292e-02 -8.48506140e-02 -4.19209214e-02 -3.46239773e-02
4.43000000e+04 -3.89691076e-02 -8.50931763e-02 -4.20407508e-02 -3.47230486e-02
4.44000000e+04 -3.90808636e-02 -8.53365740e-02 -4.21609825e-02 -3.48224557e-02
4.45000000e+04 -3.91929989e-02 -8.55808110e-02 -4.22816181e-02 -3.49222002e-02
4.46000000e+04 -3.93055151e-02 -8.58258910e-02 -4.24026596e-02 -3.50222834e-02
4.47000000e+04 -3.94184139e-02 -8.60718178e-02 -4.25241086e-02 -3.51227071e-02
4.48000000e+04 -3.95316971e-02 -8.63185953e-02 -4.26459670e-02 -3.52234726e-02
4.49000000e+04 -3.96453664e-02 -8.65662274e-02 -4.27682367e-02 -3.53245815e-02
4.50000000e+04 -3.97594235e-02 -8.68147178e-02 -4.28909193e-02 -3.54260353e-02
4.51000000e+04 -3.98738701e-02 -8.70640705e-02 -4.30140168e-02 -3.55278356e-02
4.52000000e+04 -3.99887080e-02 -8.73142895e-02 -4.31375309e-02 -3.56299840e-02
4.53000000e+04 -4.01039389e-02 -8.75653786e-02 -4.32614636e-02 -3.57324819e-02
4.54000000e+04 -4.02195646e-02 -8.78173419e-02 -4.33858167e-02 -3.58353310e-02
4.55000000e+04 -4.03355869e-02 -8.80701834e-02 -4.35105921e-02 -3.59385328e-02
4.56000000e+04 -4.04520076e-02 -8.83239070e-02 -4.36357916e-02 -3.60420890e-02
4.57000000e+04 -4.05688285e-02 -8.85785167e-02 -4.37614172e-02 -3.61460011e-02
4.58000000e+04 -4.06860513e-02 -8.88340167e-02 -4.38874707e-02 -3.62502708e-02
4.59000000e+04 -4.08036778e-02 -8.90904111e-02 -4.40139541e-02 -3.63548995e-02
4.60000000e+04 -4.09217100e-02 -8.93477039e-02 -4.41408693e-02 -3.64598891e-02
4.61000000e+04 -4.10401497e-02 -8.96058992e-02 -4.42682182e-02 -3.65652411e-02
4.62000000e+04 -4.11589986e-02 -8.98650012e-02 -4.43960027e-02 -3.66709571e-02
4.63000000e+04 -4.12782587e-02 -9.01250141e-02 -4.45242249e-02 -3.67770388e-02
4.64000000e+04 -4.13979318e-02 -9.03859421e-02 -4.46528867e-02 -3.68834879e-02
4.65000000e+04 -4.15180197e-02 -9.06477894e-02 -4.47819900e-02 -3.69903060e-02
4.66000000e+04 -4.16385245e-02 -9.09105603e-02 -4.49115369e-02 -3.70974948e-02
4.67000000e+04 -4.17594479e-02 -9.11742590e-02 -4.50415293e-02 -3.72050561e-02
4.68000000e+04 -4.18807920e-02 -9.14388898e-02 -4.51719694e-02 -3.73129914e-02
4.69000000e+04 -4.20025585e-02 -9.17044571e-02 -4.53028590e-02 -3.74213025e-02
4.70000000e+04 -4.21247495e-02 -9.19709651e-02 -4.54342002e-02 -3.75299912e-02
4.71000000e+04 -4.22473668e-02 -9.22384183e-02 -4.55659951e-02 -3.76390591e-02
4.72000000e+04 -4.23704125e-02 -9.25068210e-02 -4.56982458e-02 -3.77485080e-02
4.73000000e+04 -4.24938885e-02 -9.27761777e-02 -4.58309542e-02 -3.78583396e-02
4.74000000e+04 -4.26177968e-02 -9.30464929e-02 -4.59641225e-02 -3.79685558e-02
4.75000000e+04 -4.27421394e-02 -9.33177709e-02 -4.60977528e-02 -3.80791582e-02
4.76000000e+04 -4.28669182e-02 -9.35900163e-02 -4.62318472e-02 -3.81901486e-02
4.77000000e+04 -4.29921353e-02 -9.38632336e-02 -4.63664077e-02 -3.83015289e-02
4.78000000e+04 -4.31177926e-02 -9.41374274e-02 -4.65014366e-02 -3.84133008e-02
4.79000000e+04 -4.32438924e-02 -9.44126022e-02 -4.66369359e-02 -3.85254661e-02
4.80000000e+04 -4.33704364e-02 -9.46887626e-02 -4.67729079e-02 -3.86380267e-02
4.81000000e+04 -4.34974269e-02 -9.49659133e-02 -4.69093546e-02 -3.87509844e-02
4.82000000e+04 -4.36248659e-02 -9.52440590e-02 -4.70462783e-02 -3.88643410e-02
4.83000000e+04 -4.37527555e-02 -9.55232042e-02 -4.71836811e-02 -3.89780983e-02
4.84000000e+04 -4.38810978e-02 -9.58033538e-02 -4.73215652e-02 -3.90922583e-02
4.85000000e+04 -4.40098948e-02 -9.60845124e-02 -4.74599329e-02 -3.92068228e-02
4.86000000e+04 -4.41391487e-02 -9.63666848e-02 -4.75987864e-02 -3.93217937e-02
4.87000000e+04 -4.42688616e-02 -9.66498758e-02 -4.77381280e-02 -3.94371729e-02
4.88000000e+04 -4.43990357e-02 -9.69340903e-02 -4.78779598e-02 -3.95529622e-02
4.89000000e+04 -4.45296731e-02 -9.72193330e-02 -4.80182841e-02 -3.96691637e-02
4.90000000e+04 -4.46607759e-02 -9.75056090e-02 -4.81591033e-02 -3.97857791e-02
4.91000000e+04 -4.47923464e-02 -9.77929229e-02 -4.83004195e-02 -3.99028105e-02
4.92000000e+04 -4.49243868e-02 -9.80812799e-02 -4.84422352e-02 -4.00202599e-02
4.93000000e+04 -4.50568992e-02 -9.83706848e-02 -4.85845526e-02 -4.01381291e-02
4.94000000e+04 -4.51898858e-02 -9.86611427e-02 -4.87273741e-02 -4.02564201e-02
4.95000000e+04 -4.53233490e-02 -9.89526586e-02 -4.88707020e-02 -4.03751349e-02
4.96000000e+04 -4.54572908e-02 -9.92452375e-02 -4.90145386e-02 -4.04942756e-02
4.97000000e+04 -4.55917137e-02 -9.95388846e-02 -4.91588864e-02 -4.06138441e-02
4.98000000e+04 -4.57266198e-02 -9.98336048e-02 -4.93037477e-02 -4.07338424e-02
4.99000000e+04 -4.58620115e-02 -1.00129403e-01 -4.94491249e-02 -4.08542726e-02
5.00000000e+04 -4.59978910e-02 -1.00426286e-01 -4.95950205e-02 -4.09751367e-02
5.01000000e+04 -4.61342606e-02 -1.00724256e-01 -4.97414368e-02 -4.10964368e-02
5.02000000e+04 -4.62711227e-02 -1.01023321e-01 -4.98883764e-02 -4.12181749e-02
5.03000000e+04 -4.64084795e-02 -1.01323486e-01 -5.00358416e-02 -4.13403531e-02
5.04000000e+04 -4.65463335e-02 -1.01624754e-01 -5.01838349e-02 -4.14629735e-02
5.05000000e+04 -4.66846871e-02 -1.01927133e-01 -5.03323588e-02 -4.15860381e-02
5.06000000e+04 -4.68235425e-02 -1.02230626e-01 -5.04814158e-02 -4.17095492e-02
5.07000000e+04 -4.69629022e-02 -1.02535241e-01 -5.06310085e-02 -4.18335088e-02
5.08000000e+04 -4.71027685e-02 -1.02840981e-01 -5.07811393e-02 -4.19579191e-02
5.09000000e+04 -4.72431440e-02 -1.03147853e-01 -5.09318108e-02 -4.20827822e-02
5.10000000e+04 -4.73840310e-02 -1.03455862e-01 -5.10830255e-02 -4.22081003e-02
5.11000000e+04 -4.75254319e-02 -1.03765014e-01 -5.12347861e-02 -4.23338756e-02
5.12000000e+04 -4.76673493e-02 -1.04075313e-01 -5.13870951e-02 -4.24601102e-02
5.13000000e+04 -4.78097856e-02 -1.04386766e-01 -5.15399551e-02 -4.25868064e-02
5.14000000e+04 -4.79527434e-02 -1.04699379e-01 -5.16933687e-02 -4.27139664e-02
5.15000000e+04 -4.80962250e-02 -1.05013156e-01 -5.18473386e-02 -4.28415923e-02
5.16000000e+04 -4.82402331e-02 -1.05328104e-01 -5.20018674e-02 -4.29696865e-02
5.17000000e+04 -4.83847701e-02 -1.05644228e-01 -5.21569578e-02 -4.30982512e-02
5.18000000e+04 -4.85298387e-02 -1.05961535e-01 -5.23126124e-02 -4.32272887e-02
5.19000000e+04 -4.86754413e-02 -1.06280029e-01 -5.24688340e-02 -4.33568012e-02
5.20000000e+04 -4.88215807e-02 -1.06599717e-01 -5.26256253e-02 -4.34867911e-02
5.21000000e+04 -4.89682592e-02 -1.06920605e-01 -5.27829889e-02 -4.36172606e-02
5.22000000e+04 -4.91154797e-02 -1.07242698e-01 -5.29409277e-02 -4.37482122e-02
5.23000000e+04 -4.92632447e-02 -1.07566002e-01 -5.30994444e-02 -4.38796480e-02
5.24000000e+04 -4.94115568e-02 -1.07890524e-01 -5.32585418e-02 -4.40115705e-02
5.25000000e+04 -4.95604187e-02 -1.08216270e-01 -5.34182226e-02 -4.41439821e-02
5.26000000e+04 -4.97098332e-02 -1.08543244e-01 -5.35784897e-02 -4.42768850e-02
5.27000000e+04 -4.98598028e-02 -1.08871455e-01 -5.37393459e-02 -4.44102818e-02
5.28000000e+04 -5.00103302e-02 -1.09200907e-01 -5.39007941e-02 -4.45441748e-02
5.29000000e+04 -5.01614183e-02 -1.09531606e-01 -5.40628371e-02 -4.46785665e-02
5.30000000e+04 -5.03130698e-02 -1.09863560e-01 -5.42254778e-02 -4.48134592e-02
5.31000000e+04 -5.04652873e-02 -1.10196774e-01 -5.43887190e-02 -4.49488555e-02
5.32000000e+04 -5.06180738e-02 -1.10531254e-01 -5.45525638e-02 -4.50847577e-02
5.33000000e+04 -5.07714319e-02 -1.10867008e-01 -5.47170150e-02 -4.52211685e-02
5.34000000e+04 -5.09253645e-02 -1.11204040e-01 -5.48820755e-02 -4.53580902e-02
5.35000000e+04 -5.10798744e-02 -1.11542358e-01 -5.50477484e-02 -4.54955255e-02
5.36000000e+04 -5.12349645e-02 -1.11881968e-01 -5.52140366e-02 -4.56334767e-02
5.37000000e+04 -5.13906375e-02 -1.12222876e-01 -5.53809432e-02 -4.57719465e-02
5.38000000e+04 -5.15468965e-02 -1.12565089e-01 -5.55484711e-02 -4.59109375e-02
5.39000000e+04 -5.17037442e-02 -1.12908614e-01 -5.57166234e-02 -4.60504522e-02
5.40000000e+04 -5.18611836e-02 -1.13253456e-01 -5.58854031e-02 -4.61904931e-02
5.41000000e+04 -5.20192177e-02 -1.13599623e-01 -5.60548133e-02 -4.63310630e-02
5.42000000e+04 -5.21778493e-02 -1.13947122e-01 -5.62248571e-02 -4.64721643e-02
5.43000000e+04 -5.23370814e-02 -1.14295959e-01 -5.63955377e-02 -4.66137999e-02
5.44000000e+04 -5.24969171e-02 -1.14646140e-01 -5.65668580e-02 -4.67559722e-02
5.45000000e+04 -5.26573593e-02 -1.14997673e-01 -5.67388214e-02 -4.68986840e-02
5.46000000e+04 -5.28184110e-02 -1.15350564e-01 -5.69114310e-02 -4.70419380e-02
5.47000000e+04 -5.29800753e-02 -1.15704821e-01 -5.70846899e-02 -4.71857369e-02
5.48000000e+04 -5.31423553e-02 -1.16060450e-01 -5.72586014e-02 -4.73300833e-02
5.49000000e+04 -5.33052540e-02 -1.16417458e-01 -5.74331686e-02 -4.74749801e-02
5.50000000e+04 -5.34687744e-02 -1.16775852e-01 -5.76083949e-02 -4.76204300e-02
5.51000000e+04 -5.36329198e-02 -1.17135639e-01 -5.77842835e-02 -4.77664357e-02
5.52000000e+04 -5.37976933e-02 -1.17496827e-01 -5.79608377e-02 -4.79130000e-02
5.53000000e+04 -5.39630980e-02 -1.17859422e-01 -5.81380608e-02 -4.80601258e-02
5.54000000e+04 -5.41291370e-02 -1.18223432e-01 -5.83159561e-02 -4.82078159e-02
5.55000000e+04 -5.42958137e-02 -1.18588863e-01 -5.84945270e-02 -4.83560731e-02
5.56000000e+04 -5.44631311e-02 -1.18955724e-01 -5.86737769e-02 -4.85049002e-02
5.57000000e+04 -5.46310925e-02 -1.19324021e-01 -5.88537090e-02 -4.86543002e-02
5.58000000e+04 -5.47997013e-02 -1.19693762e-01 -5.90343270e-02 -4.88042760e-02
5.59000000e+04 -5.49689605e-02 -1.20064954e-01 -5.92156340e-02 -4.89548303e-02
5.60000000e+04 -5.51388737e-02 -1.20437605e-01 -5.93976337e-02 -4.91059663e-02
5.61000000e+04 -5.53094439e-02 -1.20811722e-01 -5.95803296e-02 -4.92576867e-02
5.62000000e+04 -5.54806747e-02 -1.21187312e-01 -5.97637250e-02 -4.94099947e-02
5.63000000e+04 -5.56525693e-02 -1.21564384e-01 -5.99478235e-02 -4.95628931e-02
5.64000000e+04 -5.58251311e-02 -1.21942945e-01 -6.01326286e-02 -4.97163850e-02
5.65000000e+04 -5.59983636e-02 -1.22323003e-01 -6.03181440e-02 -4.98704735e-02
5.66000000e+04 -5.61722701e-02 -1.22704565e-01 -6.05043732e-02 -5.00251614e-02
5.67000000e+04 -5.63468540e-02 -1.23087639e-01 -6.06913198e-02 -5.01804520e-02
5.68000000e+04 -5.65221189e-02 -1.23472233e-01 -6.08789874e-02 -5.03363482e-02
5.69000000e+04 -5.66980683e-02 -1.23858355e-01 -6.10673796e-02 -5.04928532e-02
5.70000000e+04 -5.68747055e-02 -1.24246013e-01 -6.12565003e-02 -5.06499701e-02
5.71000000e+04 -5.70520342e-02 -1.24635215e-01 -6.14463529e-02 -5.08077020e-02
5.72000000e+04 -5.72300579e-02 -1.25025968e-01 -6.16369414e-02 -5.09660522e-02
5.73000000e+04 -5.74087802e-02 -1.25418282e-01 -6.18282693e-02 -5.11250237e-02
5.74000000e+04 -5.75882047e-02 -1.25812164e-01 -6.20203406e-02 -5.12846197e-02
5.75000000e+04 -5.77683350e-02 -1.26207622e-01 -6.22131589e-02 -5.14448436e-02
5.76000000e+04 -5.79491747e-02 -1.26604665e-01 -6.24067281e-02 -5.16056985e-02
5.77000000e+04 -5.81307275e-02 -1.27003300e-01 -6.26010520e-02 -5.17671877e-02
5.78000000e+04 -5.83129970e-02 -1.27403537e-01 -6.27961345e-02 -5.19293144e-02
5.79000000e+04 -5.84959871e-02 -1.27805384e-01 -6.29919794e-02 -5.20920820e-02
5.80000000e+04 -5.86797014e-02 -1.28208849e-01 -6.31885907e-02 -5.22554938e-02
5.81000000e+04 -5.88641437e-02 -1.28613940e-01 -6.33859724e-02 -5.24195531e-02
5.82000000e+04 -5.90493177e-02 -1.29020667e-01 -6.35841283e-02 -5.25842633e-02
5.83000000e+04 -5.92352273e-02 -1.29429037e-01 -6.37830625e-02 -5.27496278e-02
5.84000000e+04 -5.94218764e-02 -1.29839061e-01 -6.39827789e-02 -5.29156500e-02
5.85000000e+04 -5.96092687e-02 -1.30250745e-01 -6.41832817e-02 -5.30823333e-02
5.86000000e+04 -5.97974081e-02 -1.30664100e-01 -6.43845748e-02 -5.32496812e-02
5.87000000e+04 -5.99862986e-02 -1.31079133e-01 -6.45866624e-02 -5.34176971e-02
5.88000000e+04 -6.01759440e-02 -1.31495855e-01 -6.47895486e-02 -5.35863846e-02
5.89000000e+04 -6.03663484e-02 -1.31914273e-01 -6.49932375e-02 -5.37557471e-02
5.90000000e+04 -6.05575157e-02 -1.32334397e-01 -6.51977332e-02 -5.39257883e-02
5.91000000e+04 -6.07494499e-02 -1.32756236e-01 -6.54030401e-02 -5.40965115e-02
5.92000000e+04 -6.09421551e-02 -1.33179800e-01 -6.56091622e-02 -5.42679206e-02
5.93000000e+04 -6.11356352e-02 -1.33605096e-01 -6.58161039e-02 -5.44400190e-02
5.94000000e+04 -6.13298945e-02 -1.34032136e-01 -6.60238694e-02 -5.46128104e-02
5.95000000e+04 -6.15249370e-02 -1.34460927e-01 -6.62324630e-02 -5.47862984e-02
5.96000000e+04 -6.17207668e-02 -1.34891479e-01 -6.64418891e-02 -5.49604868e-02
5.97000000e+04 -6.19173881e-02 -1.35323803e-01 -6.66521520e-02 -5.51353793e-02
5.98000000e+04 -6.21148051e-02 -1.35757907e-01 -6.68632561e-02 -5.53109794e-02
5.99000000e+04 -6.23130220e-02 -1.36193800e-01 -6.70752057e-02 -5.54872912e-02
6.00000000e+04 -6.25120431e-02 -1.36631493e-01 -6.72880055e-02 -5.56643182e-02
6.01000000e+04 -6.27118726e-02 -1.37070996e-01 -6.75016598e-02 -5.58420643e-02
6.02000000e+04 -6.29125149e-02 -1.37512317e-01 -6.77161731e-02 -5.60205333e-02
6.03000000e+04 -6.31139742e-02 -1.37955468e-01 -6.79315499e-02 -5.61997291e-02
6.04000000e+04 -6.33162549e-02 -1.38400457e-01 -6.81477949e-02 -5.63796556e-02
6.05000000e+04 -6.35193615e-02 -1.38847295e-01 -6.83649125e-02 -5.65603166e-02
6.06000000e+04 -6.37232983e-02 -1.39295991e-01 -6.85829075e-02 -5.67417162e-02
6.07000000e+04 -6.39280698e-02 -1.39746557e-01 -6.88017845e-02 -5.69238581e-02
6.08000000e+04 -6.41336804e-02 -1.40199001e-01 -6.90215481e-02 -5.71067465e-02
6.09000000e+04 -6.43401346e-02 -1.40653335e-01 -6.92422031e-02 -5.72903854e-02
6.10000000e+04 -6.45474371e-02 -1.41109568e-01 -6.94637542e-02 -5.74747786e-02
6.11000000e+04 -6.47555923e-02 -1.41567711e-01 -6.96862061e-02 -5.76599304e-02
6.12000000e+04 -6.49646048e-02 -1.42027775e-01 -6.99095637e-02 -5.78458449e-02
6.13000000e+04 -6.51744793e-02 -1.42489769e-01 -7.01338319e-02 -5.80325260e-02
6.14000000e+04 -6.53852204e-02 -1.42953705e-01 -7.03590154e-02 -5.82199780e-02
6.15000000e+04 -6.55968328e-02 -1.43419593e-01 -7.05851192e-02 -5.84082050e-02
6.16000000e+04 -6.58093212e-02 -1.43887444e-01 -7.08121482e-02 -5.85972113e-02
6.17000000e+04 -6.60226904e-02 -1.44357268e-01 -7.10401073e-02 -5.87870010e-02
6.18000000e+04 -6.62369452e-02 -1.44829077e-01 -7.12690017e-02 -5.89775784e-02
6.19000000e+04 -6.64520902e-02 -1.45302882e-01 -7.14988362e-02 -5.91689477e-02
6.20000000e+04 -6.66681305e-02 -1.45778692e-01 -7.17296160e-02 -5.93611134e-02
6.21000000e+04 -6.68850709e-02 -1.46256521e-01 -7.19613461e-02 -5.95540797e-02
6.22000000e+04 -6.71029162e-02 -1.46736378e-01 -7.21940317e-02 -5.97478510e-02
6.23000000e+04 -6.73216714e-02 -1.47218275e-01 -7.24276780e-02 -5.99424316e-02
6.24000000e+04 -6.75413415e-02 -1.47702223e-01 -7.26622901e-02 -6.01378261e-02
6.25000000e+04 -6.77619316e-02 -1.48188234e-01 -7.28978732e-02 -6.03340389e-02
6.26000000e+04 -6.79834465e-02 -1.48676319e-01 -7.31344328e-02 -6.05310743e-02
6.27000000e+04 -6.82058915e-02 -1.49166489e-01 -7.33719739e-02 -6.07289371e-02
6.28000000e+04 -6.84292716e-02 -1.49658757e-01 -7.36105020e-02 -6.09276317e-02
6.29000000e+04 -6.86535919e-02 -1.50153134e-01 -7.38500225e-02 -6.11271626e-02
6.30000000e+04 -6.88788577e-02 -1.50649632e-01 -7.40905408e-02 -6.13275346e-02
6.31000000e+04 -6.91050741e-02 -1.51148262e-01 -7.43320622e-02 -6.15287521e-02
6.32000000e+04 -6.93322464e-02 -1.51649036e-01 -7.45745924e-02 -6.17308200e-02
6.33000000e+04 -6.95603799e-02 -1.52151968e-01 -7.48181367e-02 -6.19337428e-02
6.34000000e+04 -6.97894799e-02 -1.52657068e-01 -7.50627008e-02 -6.21375254e-02
6.35000000e+04 -7.00195517e-02 -1.53164349e-01 -7.53082903e-02 -6.23421725e-02
6.36000000e+04 -7.02506007e-02 -1.53673823e-01 -7.55549107e-02 -6.25476888e-02
6.37000000e+04 -7.04826325e-02 -1.54185503e-01 -7.58025679e-02 -6.27540793e-02
6.38000000e+04 -7.07156523e-02 -1.54699400e-01 -7.60512673e-02 -6.29613487e-02
6.39000000e+04 -7.09496658e-02 -1.55215528e-01 -7.63010149e-02 -6.31695021e-02
6.40000000e+04 -7.11846784e-02 -1.55733899e-01 -7.65518164e-02 -6.33785442e-02
6.41000000e+04 -7.14206958e-02 -1.56254526e-01 -7.68036776e-02 -6.35884801e-02
6.42000000e+04 -7.16577236e-02 -1.56777422e-01 -7.70566044e-02 -6.37993147e-02
6.43000000e+04 -7.18957673e-02 -1.57302599e-01 -7.73106026e-02 -6.40110531e-02
6.44000000e+04 -7.21348328e-02 -1.57830070e-01 -7.75656783e-02 -6.42237004e-02
6.45000000e+04 -7.23749256e-02 -1.58359849e-01 -7.78218374e-02 -6.44372616e-02
6.46000000e+04 -7.26160517e-02 -1.58891949e-01 -7.80790859e-02 -6.46517419e-02
6.47000000e+04 -7.28582168e-02 -1.59426383e-01 -7.83374299e-02 -6.48671465e-02
6.48000000e+04 -7.31014267e-02 -1.59963163e-01 -7.85968755e-02 -6.50834805e-02
6.49000000e+04 -7.33456874e-02 -1.60502305e-01 -7.88574289e-02 -6.53007492e-02
6.50000000e+04 -7.35910047e-02 -1.61043820e-01 -7.91190962e-02 -6.55189579e-02
6.51000000e+04 -7.38373847e-02 -1.61587724e-01 -7.93818837e-02 -6.57381118e-02
6.52000000e+04 -7.40848334e-02 -1.62134029e-01 -7.96457977e-02 -6.59582164e-02
6.53000000e+04 -7.43333567e-02 -1.62682749e-01 -7.99108444e-02 -6.61792770e-02
6.54000000e+04 -7.45829609e-02 -1.63233898e-01 -8.01770302e-02 -6.64012991e-02
6.55000000e+04 -7.48336520e-02 -1.63787490e-01 -8.04443616e-02 -6.66242881e-02
6.56000000e+04 -7.50854362e-02 -1.64343540e-01 -8.07128450e-02 -6.68482494e-02
6.57000000e+04 -7.53383197e-02 -1.64902061e-01 -8.09824869e-02 -6.70731888e-02
6.58000000e+04 -7.55923089e-02 -1.65463068e-01 -8.12532938e-02 -6.72991116e-02
6.59000000e+04 -7.58474100e-02 -1.66026575e-01 -8.15252722e-02 -6.75260236e-02
6.60000000e+04 -7.61036293e-02 -1.66592597e-01 -8.17984290e-02 -6.77539303e-02
6.61000000e+04 -7.63609733e-02 -1.67161147e-01 -8.20727706e-02 -6.79828376e-02
6.62000000e+04 -7.66194484e-02 -1.67732242e-01 -8.23483039e-02 -6.82127511e-02
6.63000000e+04 -7.68790611e-02 -1.68305896e-01 -8.26250356e-02 -6.84436765e-02
6.64000000e+04 -7.71398180e-02 -1.68882123e-01 -8.29029725e-02 -6.86756197e-02
6.65000000e+04 -7.74017255e-02 -1.69460939e-01 -8.31821215e-02 -6.89085866e-02
6.66000000e+04 -7.76647904e-02 -1.70042358e-01 -8.34624895e-02 -6.91425831e-02
6.67000000e+04 -7.79290192e-02 -1.70626397e-01 -8.37440835e-02 -6.93776150e-02
6.68000000e+04 -7.81944188e-02 -1.71213070e-01 -8.40269104e-02 -6.96136884e-02
6.69000000e+04 -7.84609959e-02 -1.71802392e-01 -8.43109773e-02 -6.98508093e-02
6.70000000e+04 -7.87287572e-02 -1.72394380e-01 -8.45962914e-02 -7.00889838e-02
6.71000000e+04 -7.89977097e-02 -1.72989049e-01 -8.48828597e-02 -7.03282179e-02
6.72000000e+04 -7.92678602e-02 -1.73586415e-01 -8.51706896e-02 -7.05685178e-02
6.73000000e+04 -7.95392158e-02 -1.74186493e-01 -8.54597882e-02 -7.08098897e-02
6.74000000e+04 -7.98117834e-02 -1.74789300e-01 -8.57501629e-02 -7.10523398e-02
6.75000000e+04 -8.00855701e-02 -1.75394852e-01 -8.60418210e-02 -7.12958744e-02
6.76000000e+04 -8.03605829e-02 -1.76003164e-01 -8.63347699e-02 -7.15404999e-02
6.77000000e+04 -8.06368291e-02 -1.76614254e-01 -8.66290171e-02 -7.17862226e-02
6.78000000e+04 -8.09143159e-02 -1.77228138e-01 -8.69245701e-02 -7.20330489e-02
6.79000000e+04 -8.11930504e-02 -1.77844832e-01 -8.72214365e-02 -7.22809853e-02
6.80000000e+04 -8.14730401e-02 -1.78464354e-01 -8.75196240e-02 -7.25300383e-02
6.81000000e+04 -8.17542922e-02 -1.79086719e-01 -8.78191401e-02 -7.27802144e-02
6.82000000e+04 -8.20368142e-02 -1.79711945e-01 -8.81199926e-02 -7.30315203e-02
6.83000000e+04 -8.23206136e-02 -1.80340049e-01 -8.84221893e-02 -7.32839625e-02
6.84000000e+04 -8.26056979e-02 -1.80971048e-01 -8.87257381e-02 -7.35375479e-02
6.85000000e+04 -8.28920746e-02 -1.81604959e-01 -8.90306468e-02 -7.37922830e-02
6.86000000e+04 -8.31797514e-02 -1.82241801e-01 -8.93369235e-02 -7.40481748e-02
6.87000000e+04 -8.34687360e-02 -1.82881590e-01 -8.96445760e-02 -7.43052301e-02
6.88000000e+04 -8.37590360e-02 -1.83524343e-01 -8.99536125e-02 -7.45634556e-02
6.89000000e+04 -8.40506594e-02 -1.84170080e-01 -9.02640412e-02 -7.48228585e-02
6.90000000e+04 -8.43436139e-02 -1.84818818e-01 -9.05758701e-02 -7.50834457e-02
6.91000000e+04 -8.46379075e-02 -1.85470575e-01 -9.08891076e-02 -7.53452241e-02
6.92000000e+04 -8.49335480e-02 -1.86125368e-01 -9.12037619e-02 -7.56082010e-02
6.93000000e+04 -8.52305437e-02 -1.86783218e-01 -9.15198414e-02 -7.58723834e-02
6.94000000e+04 -8.55289024e-02 -1.87444141e-01 -9.18373546e-02 -7.61377785e-02
6.95000000e+04 -8.58286324e-02 -1.88108157e-01 -9.21563098e-02 -7.64043936e-02
6.96000000e+04 -8.61297418e-02 -1.88775284e-01 -9.24767157e-02 -7.66722360e-02
6.97000000e+04 -8.64322389e-02 -1.89445542e-01 -9.27985809e-02 -7.69413131e-02
6.98000000e+04 -8.67361321e-02 -1.90118949e-01 -9.31219140e-02 -7.72116321e-02
6.99000000e+04 -8.70414297e-02 -1.90795524e-01 -9.34467238e-02 -7.74832006e-02
7.00000000e+04 -8.73481400e-02 -1.91475287e-01 -9.37730190e-02 -7.77560262e-02
7.01000000e+04 -8.76562718e-02 -1.92158257e-01 -9.41008086e-02 -7.80301163e-02
7.02000000e+04 -8.79658334e-02 -1.92844454e-01 -9.44301014e-02 -7.83054786e-02
7.03000000e+04 -8.82768335e-02 -1.93533898e-01 -9.47609064e-02 -7.85821207e-02
7.04000000e+04 -8.85892808e-02 -1.94226608e-01 -9.50932327e-02 -7.88600505e-02
7.05000000e+04 -8.89031841e-02 -1.94922604e-01 -9.54270893e-02 -7.91392756e-02
7.06000000e+04 -8.92185521e-02 -1.95621907e-01 -9.57624856e-02 -7.94198040e-02
7.07000000e+04 -8.95353937e-02 -1.96324537e-01 -9.60994307e-02 -7.97016436e-02
7.08000000e+04 -8.98537180e-02 -1.97030514e-01 -9.64379340e-02 -7.99848022e-02
7.09000000e+04 -9.01735338e-02 -1.97739859e-01 -9.67780048e-02 -8.02692879e-02
7.10000000e+04 -9.04948503e-02 -1.98452594e-01 -9.71196527e-02 -8.05551089e-02
7.11000000e+04 -9.08176765e-02 -1.99168737e-01 -9.74628870e-02 -8.08422732e-02
7.12000000e+04 -9.11420218e-02 -1.99888312e-01 -9.78077175e-02 -8.11307890e-02
7.13000000e+04 -9.14678954e-02 -2.00611339e-01 -9.81541538e-02 -8.14206647e-02
7.14000000e+04 -9.17953066e-02 -2.01337839e-01 -9.85022056e-02 -8.17119085e-02
7.15000000e+04 -9.21242648e-02 -2.02067835e-01 -9.88518828e-02 -8.20045288e-02
7.16000000e+04 -9.24547796e-02 -2.02801347e-01 -9.92031952e-02 -8.22985341e-02
7.17000000e+04 -9.27868604e-02 -2.03538397e-01 -9.95561528e-02 -8.25939328e-02
7.18000000e+04 -9.31205170e-02 -2.04279009e-01 -9.99107656e-02 -8.28907335e-02
7.19000000e+04 -9.34557589e-02 -2.05023203e-01 -1.00267044e-01 -8.31889450e-02
7.20000000e+04 -9.37925960e-02 -2.05771003e-01 -1.00624997e-01 -8.34885758e-02
7.21000000e+04 -9.41310381e-02 -2.06522431e-01 -1.00984637e-01 -8.37896347e-02
7.22000000e+04 -9.44710952e-02 -2.07277509e-01 -1.01345972e-01 -8.40921306e-02
7.23000000e+04 -9.48127771e-02 -2.08036261e-01 -1.01709014e-01 -8.43960724e-02
7.24000000e+04 -9.51560940e-02 -2.08798709e-01 -1.02073773e-01 -8.47014690e-02
7.25000000e+04 -9.55010560e-02 -2.09564877e-01 -1.02440259e-01 -8.50083294e-02
7.26000000e+04 -9.58476733e-02 -2.10334788e-01 -1.02808484e-01 -8.53166628e-02
7.27000000e+04 -9.61959562e-02 -2.11108467e-01 -1.03178458e-01 -8.56264783e-02
7.28000000e+04 -9.65459151e-02 -2.11885935e-01 -1.03550191e-01 -8.59377852e-02
7.29000000e+04 -9.68975604e-02 -2.12667218e-01 -1.03923695e-01 -8.62505927e-02
7.30000000e+04 -9.72509026e-02 -2.13452340e-01 -1.04298980e-01 -8.65649102e-02
7.31000000e+04 -9.76059523e-02 -2.14241325e-01 -1.04676058e-01 -8.68807472e-02
7.32000000e+04 -9.79627203e-02 -2.15034198e-01 -1.05054940e-01 -8.71981132e-02
7.33000000e+04 -9.83212172e-02 -2.15830982e-01 -1.05435637e-01 -8.75170177e-02
7.34000000e+04 -9.86814540e-02 -2.16631703e-01 -1.05818160e-01 -8.78374705e-02
7.35000000e+04 -9.90434414e-02 -2.17436387e-01 -1.06202520e-01 -8.81594812e-02
7.36000000e+04 -9.94071906e-02 -2.18245058e-01 -1.06588730e-01 -8.84830597e-02
7.37000000e+04 -9.97727127e-02 -2.19057742e-01 -1.06976800e-01 -8.88082158e-02
7.38000000e+04 -1.00140019e-01 -2.19874464e-01 -1.07366743e-01 -8.91349595e-02
7.39000000e+04 -1.00509120e-01 -2.20695250e-01 -1.07758569e-01 -8.94633009e-02
7.40000000e+04 -1.00880028e-01 -2.21520127e-01 -1.08152292e-01 -8.97932500e-02
7.41000000e+04 -1.01252754e-01 -2.22349120e-01 -1.08547922e-01 -9.01248170e-02
7.42000000e+04 -1.01627309e-01 -2.23182256e-01 -1.08945472e-01 -9.04580122e-02
7.43000000e+04 -1.02003706e-01 -2.24019562e-01 -1.09344953e-01 -9.07928459e-02
7.44000000e+04 -1.02381955e-01 -2.24861064e-01 -1.09746379e-01 -9.11293285e-02
7.45000000e+04 -1.02762070e-01 -2.25706790e-01 -1.10149761e-01 -9.14674706e-02
7.46000000e+04 -1.03144060e-01 -2.26556766e-01 -1.10555112e-01 -9.18072827e-02
7.47000000e+04 -1.03527939e-01 -2.27411021e-01 -1.10962444e-01 -9.21487755e-02
7.48000000e+04 -1.03913719e-01 -2.28269581e-01 -1.11371770e-01 -9.24919597e-02
7.49000000e+04 -1.04301411e-01 -2.29132475e-01 -1.11783102e-01 -9.28368461e-02
7.50000000e+04 -1.04691028e-01 -2.29999732e-01 -1.12196453e-01 -9.31834457e-02
7.51000000e+04 -1.05082582e-01 -2.30871378e-01 -1.12611836e-01 -9.35317694e-02
7.52000000e+04 -1.05476086e-01 -2.31747443e-01 -1.13029264e-01 -9.38818283e-02
7.53000000e+04 -1.05871552e-01 -2.32627956e-01 -1.13448750e-01 -9.42336336e-02
7.54000000e+04 -1.06268993e-01 -2.33512945e-01 -1.13870307e-01 -9.45871964e-02
7.55000000e+04 -1.06668421e-01 -2.34402440e-01 -1.14293949e-01 -9.49425283e-02
7.56000000e+04 -1.07069850e-01 -2.35296469e-01 -1.14719688e-01 -9.52996405e-02
7.57000000e+04 -1.07473291e-01 -2.36195064e-01 -1.15147538e-01 -9.56585446e-02
7.58000000e+04 -1.07878759e-01 -2.37098254e-01 -1.15577513e-01 -9.60192521e-02
7.59000000e+04 -1.08286267e-01 -2.38006068e-01 -1.16009627e-01 -9.63817748e-02
7.60000000e+04 -1.08695826e-01 -2.38918537e-01 -1.16443892e-01 -9.67461244e-02
7.61000000e+04 -1.09107452e-01 -2.39835693e-01 -1.16880324e-01 -9.71123129e-02
7.62000000e+04 -1.09521157e-01 -2.40757565e-01 -1.17318936e-01 -9.74803521e-02
7.63000000e+04 -1.09936955e-01 -2.41684184e-01 -1.17759742e-01 -9.78502542e-02
7.64000000e+04 -1.10354859e-01 -2.42615583e-01 -1.18202756e-01 -9.82220312e-02
7.65000000e+04 -1.10774883e-01 -2.43551793e-01 -1.18647993e-01 -9.85956954e-02
7.66000000e+04 -1.11197041e-01 -2.44492844e-01 -1.19095467e-01 -9.89712592e-02
7.67000000e+04 -1.11621348e-01 -2.45438771e-01 -1.19545193e-01 -9.93487350e-02
7.68000000e+04 -1.12047816e-01 -2.46389604e-01 -1.19997185e-01 -9.97281353e-02
7.69000000e+04 -1.12476460e-01 -2.47345377e-01 -1.20451458e-01 -1.00109473e-01
7.70000000e+04 -1.12907295e-01 -2.48306121e-01 -1.20908027e-01 -1.00492760e-01
7.71000000e+04 -1.13340334e-01 -2.49271872e-01 -1.21366907e-01 -1.00878010e-01
7.72000000e+04 -1.13775593e-01 -2.50242660e-01 -1.21828113e-01 -1.01265236e-01
7.73000000e+04 -1.14213086e-01 -2.51218522e-01 -1.22291660e-01 -1.01654450e-01
7.74000000e+04 -1.14652827e-01 -2.52199489e-01 -1.22757564e-01 -1.02045666e-01
7.75000000e+04 -1.15094831e-01 -2.53185597e-01 -1.23225840e-01 -1.02438898e-01
7.76000000e+04 -1.15539115e-01 -2.54176879e-01 -1.23696504e-01 -1.02834157e-01
7.77000000e+04 -1.15985691e-01 -2.55173371e-01 -1.24169571e-01 -1.03231459e-01
7.78000000e+04 -1.16434577e-01 -2.56175107e-01 -1.24645057e-01 -1.03630815e-01
7.79000000e+04 -1.16885786e-01 -2.57182123e-01 -1.25122979e-01 -1.04032241e-01
7.80000000e+04 -1.17339335e-01 -2.58194454e-01 -1.25603352e-01 -1.04435750e-01
7.81000000e+04 -1.17795238e-01 -2.59212136e-01 -1.26086193e-01 -1.04841355e-01
7.82000000e+04 -1.18253513e-01 -2.60235205e-01 -1.26571518e-01 -1.05249071e-01
7.83000000e+04 -1.18714173e-01 -2.61263697e-01 -1.27059343e-01 -1.05658912e-01
7.84000000e+04 -1.19177237e-01 -2.62297649e-01 -1.27549686e-01 -1.06070892e-01
7.85000000e+04 -1.19642718e-01 -2.63337099e-01 -1.28042562e-01 -1.06485025e-01
7.86000000e+04 -1.20110634e-01 -2.64382082e-01 -1.28537989e-01 -1.06901326e-01
7.87000000e+04 -1.20581001e-01 -2.65432638e-01 -1.29035983e-01 -1.07319809e-01
7.88000000e+04 -1.21053836e-01 -2.66488803e-01 -1.29536563e-01 -1.07740489e-01
7.89000000e+04 -1.21529154e-01 -2.67550616e-01 -1.30039744e-01 -1.08163381e-01
7.90000000e+04 -1.22006973e-01 -2.68618115e-01 -1.30545545e-01 -1.08588499e-01
7.91000000e+04 -1.22487309e-01 -2.69691339e-01 -1.31053984e-01 -1.09015860e-01
7.92000000e+04 -1.22970180e-01 -2.70770327e-01 -1.31565077e-01 -1.09445476e-01
7.93000000e+04 -1.23455602e-01 -2.71855119e-01 -1.32078843e-01 -1.09877365e-01
7.94000000e+04 -1.23943593e-01 -2.72945754e-01 -1.32595300e-01 -1.10311542e-01
7.95000000e+04 -1.24434170e-01 -2.74042272e-01 -1.33114465e-01 -1.10748021e-01
7.96000000e+04 -1.24927350e-01 -2.75144714e-01 -1.33636358e-01 -1.11186819e-01
7.97000000e+04 -1.25423152e-01 -2.76253119e-01 -1.34160996e-01 -1.11627951e-01
7.98000000e+04 -1.25921593e-01 -2.77367530e-01 -1.34688398e-01 -1.12071434e-01
7.99000000e+04 -1.26422691e-01 -2.78487988e-01 -1.35218584e-01 -1.12517282e-01
8.00000000e+04 -1.26926463e-01 -2.79614533e-01 -1.35751571e-01 -1.12965514e-01
8.01000000e+04 -1.27432929e-01 -2.80747209e-01 -1.36287378e-01 -1.13416143e-01
8.02000000e+04 -1.27942107e-01 -2.81886057e-01 -1.36826026e-01 -1.13869188e-01
8.03000000e+04 -1.28454014e-01 -2.83031120e-01 -1.37367533e-01 -1.14324664e-01
8.04000000e+04 -1.28968671e-01 -2.84182442e-01 -1.37911919e-01 -1.14782589e-01
8.05000000e+04 -1.29486095e-01 -2.85340065e-01 -1.38459204e-01 -1.15242978e-01
8.06000000e+04 -1.30006305e-01 -2.86504033e-01 -1.39009407e-01 -1.15705850e-01
8.07000000e+04 -1.30529321e-01 -2.87674390e-01 -1.39562548e-01 -1.16171220e-01
8.08000000e+04 -1.31055162e-01 -2.88851181e-01 -1.40118647e-01 -1.16639107e-01
8.09000000e+04 -1.31583847e-01 -2.90034451e-01 -1.40677726e-01 -1.17109528e-01
8.10000000e+04 -1.32115396e-01 -2.91224244e-01 -1.41239803e-01 -1.17582499e-01
8.11000000e+04 -1.32649829e-01 -2.92420606e-01 -1.41804900e-01 -1.18058039e-01
8.12000000e+04 -1.33187165e-01 -2.93623583e-01 -1.42373038e-01 -1.18536166e-01
8.13000000e+04 -1.33727425e-01 -2.94833222e-01 -1.42944238e-01 -1.19016897e-01
8.14000000e+04 -1.34270629e-01 -2.96049568e-01 -1.43518521e-01 -1.19500251e-01
8.15000000e+04 -1.34816797e-01 -2.97272669e-01 -1.44095907e-01 -1.19986245e-01
8.16000000e+04 -1.35365949e-01 -2.98502573e-01 -1.44676419e-01 -1.20474898e-01
8.17000000e+04 -1.35918107e-01 -2.99739326e-01 -1.45260079e-01 -1.20966229e-01
8.18000000e+04 -1.36473291e-01 -3.00982978e-01 -1.45846907e-01 -1.21460256e-01
8.19000000e+04 -1.37031523e-01 -3.02233577e-01 -1.46436927e-01 -1.21956998e-01
8.20000000e+04 -1.37592823e-01 -3.03491171e-01 -1.47030160e-01 -1.22456474e-01
8.21000000e+04 -1.38157212e-01 -3.04755810e-01 -1.47626629e-01 -1.22958704e-01
8.22000000e+04 -1.38724714e-01 -3.06027544e-01 -1.48226357e-01 -1.23463705e-01
8.23000000e+04 -1.39295348e-01 -3.07306424e-01 -1.48829365e-01 -1.23971499e-01
8.24000000e+04 -1.39869138e-01 -3.08592498e-01 -1.49435678e-01 -1.24482104e-01
8.25000000e+04 -1.40446105e-01 -3.09885819e-01 -1.50045317e-01 -1.24995540e-01
8.26000000e+04 -1.41026271e-01 -3.11186438e-01 -1.50658308e-01 -1.25511827e-01
8.27000000e+04 -1.41609659e-01 -3.12494407e-01 -1.51274672e-01 -1.26030985e-01
8.28000000e+04 -1.42196292e-01 -3.13809778e-01 -1.51894434e-01 -1.26553035e-01
8.29000000e+04 -1.42786192e-01 -3.15132603e-01 -1.52517618e-01 -1.27077996e-01
8.30000000e+04 -1.43379383e-01 -3.16462937e-01 -1.53144248e-01 -1.27605890e-01
8.31000000e+04 -1.43975886e-01 -3.17800831e-01 -1.53774348e-01 -1.28136737e-01
8.32000000e+04 -1.44575727e-01 -3.19146341e-01 -1.54407943e-01 -1.28670559e-01
8.33000000e+04 -1.45178929e-01 -3.20499520e-01 -1.55045057e-01 -1.29207375e-01
8.34000000e+04 -1.45785514e-01 -3.21860424e-01 -1.55685715e-01 -1.29747208e-01
8.35000000e+04 -1.46395508e-01 -3.23229108e-01 -1.56329943e-01 -1.30290078e-01
8.36000000e+04 -1.47008934e-01 -3.24605627e-01 -1.56977766e-01 -1.30836008e-01
8.37000000e+04 -1.47625817e-01 -3.25990038e-01 -1.57629209e-01 -1.31385020e-01
8.38000000e+04 -1.48246181e-01 -3.27382398e-01 -1.58284298e-01 -1.31937134e-01
8.39000000e+04 -1.48870051e-01 -3.28782763e-01 -1.58943060e-01 -1.32492374e-01
8.40000000e+04 -1.49497452e-01 -3.30191191e-01 -1.59605520e-01 -1.33050762e-01
8.41000000e+04 -1.50128408e-01 -3.31607741e-01 -1.60271704e-01 -1.33612320e-01
8.42000000e+04 -1.50762947e-01 -3.33032471e-01 -1.60941640e-01 -1.34177071e-01
8.43000000e+04 -1.51401092e-01 -3.34465440e-01 -1.61615355e-01 -1.34745037e-01
8.44000000e+04 -1.52042870e-01 -3.35906707e-01 -1.62292875e-01 -1.35316243e-01
8.45000000e+04 -1.52688306e-01 -3.37356333e-01 -1.62974227e-01 -1.35890711e-01
8.46000000e+04 -1.53337428e-01 -3.38814378e-01 -1.63659440e-01 -1.36468464e-01
8.47000000e+04 -1.53990261e-01 -3.40280903e-01 -1.64348541e-01 -1.37049527e-01
8.48000000e+04 -1.54646831e-01 -3.41755970e-01 -1.65041557e-01 -1.37633923e-01
8.49000000e+04 -1.55307167e-01 -3.43239640e-01 -1.65738519e-01 -1.38221676e-01
8.50000000e+04 -1.55971294e-01 -3.44731977e-01 -1.66439453e-01 -1.38812811e-01
8.51000000e+04 -1.56639240e-01 -3.46233042e-01 -1.67144388e-01 -1.39407352e-01
8.52000000e+04 -1.57311033e-01 -3.47742901e-01 -1.67853354e-01 -1.40005323e-01
8.53000000e+04 -1.57986700e-01 -3.49261616e-01 -1.68566380e-01 -1.40606750e-01
8.54000000e+04 -1.58666270e-01 -3.50789253e-01 -1.69283495e-01 -1.41211657e-01
8.55000000e+04 -1.59349770e-01 -3.52325876e-01 -1.70004728e-01 -1.41820070e-01
8.56000000e+04 -1.60037229e-01 -3.53871552e-01 -1.70730111e-01 -1.42432014e-01
8.57000000e+04 -1.60728675e-01 -3.55426346e-01 -1.71459673e-01 -1.43047516e-01
8.58000000e+04 -1.61424138e-01 -3.56990326e-01 -1.72193444e-01 -1.43666600e-01
8.59000000e+04 -1.62123646e-01 -3.58563558e-01 -1.72931455e-01 -1.44289293e-01
8.60000000e+04 -1.62827230e-01 -3.60146111e-01 -1.73673738e-01 -1.44915622e-01
8.61000000e+04 -1.63534917e-01 -3.61738052e-01 -1.74420323e-01 -1.45545612e-01
8.62000000e+04 -1.64246739e-01 -3.63339452e-01 -1.75171243e-01 -1.46179292e-01
8.63000000e+04 -1.64962726e-01 -3.64950379e-01 -1.75926528e-01 -1.46816687e-01
8.64000000e+04 -1.65682907e-01 -3.66570903e-01 -1.76686211e-01 -1.47457825e-01
8.65000000e+04 -1.66407314e-01 -3.68201096e-01 -1.77450324e-01 -1.48102733e-01
8.66000000e+04 -1.67135976e-01 -3.69841029e-01 -1.78218899e-01 -1.48751439e-01
8.67000000e+04 -1.67868926e-01 -3.71490773e-01 -1.78991971e-01 -1.49403972e-01
8.68000000e+04 -1.68606195e-01 -3.73150401e-01 -1.79769571e-01 -1.50060358e-01
8.69000000e+04 -1.69347813e-01 -3.74819986e-01 -1.80551734e-01 -1.50720627e-01
8.70000000e+04 -1.70093814e-01 -3.76499602e-01 -1.81338492e-01 -1.51384807e-01
8.71000000e+04 -1.70844229e-01 -3.78189323e-01 -1.82129880e-01 -1.52052927e-01
8.72000000e+04 -1.71599090e-01 -3.79889223e-01 -1.82925933e-01 -1.52725016e-01
8.73000000e+04 -1.72358430e-01 -3.81599379e-01 -1.83726685e-01 -1.53401104e-01
8.74000000e+04 -1.73122283e-01 -3.83319866e-01 -1.84532170e-01 -1.54081220e-01
8.75000000e+04 -1.73890680e-01 -3.85050761e-01 -1.85342424e-01 -1.54765393e-01
8.76000000e+04 -1.74663657e-01 -3.86792142e-01 -1.86157483e-01 -1.55453654e-01
8.77000000e+04 -1.75441245e-01 -3.88544086e-01 -1.86977381e-01 -1.56146034e-01
8.78000000e+04 -1.76223480e-01 -3.90306672e-01 -1.87802156e-01 -1.56842562e-01
8.79000000e+04 -1.77010396e-01 -3.92079980e-01 -1.88631844e-01 -1.57543269e-01
8.80000000e+04 -1.77802026e-01 -3.93864089e-01 -1.89466481e-01 -1.58248188e-01
8.81000000e+04 -1.78598407e-01 -3.95659080e-01 -1.90306105e-01 -1.58957348e-01
8.82000000e+04 -1.79399573e-01 -3.97465033e-01 -1.91150752e-01 -1.59670782e-01
8.83000000e+04 -1.80205559e-01 -3.99282032e-01 -1.92000460e-01 -1.60388522e-01
8.84000000e+04 -1.81016402e-01 -4.01110158e-01 -1.92855268e-01 -1.61110599e-01
8.85000000e+04 -1.81832137e-01 -4.02949495e-01 -1.93715214e-01 -1.61837046e-01
8.86000000e+04 -1.82652800e-01 -4.04800127e-01 -1.94580335e-01 -1.62567896e-01
8.87000000e+04 -1.83478428e-01 -4.06662137e-01 -1.95450673e-01 -1.63303181e-01
8.88000000e+04 -1.84309058e-01 -4.08535613e-01 -1.96326264e-01 -1.64042935e-01
8.89000000e+04 -1.85144727e-01 -4.10420638e-01 -1.97207150e-01 -1.64787192e-01
8.90000000e+04 -1.85985472e-01 -4.12317301e-01 -1.98093370e-01 -1.65535984e-01
8.91000000e+04 -1.86831332e-01 -4.14225688e-01 -1.98984964e-01 -1.66289346e-01
8.92000000e+04 -1.87682344e-01 -4.16145887e-01 -1.99881973e-01 -1.67047313e-01
8.93000000e+04 -1.88538546e-01 -4.18077988e-01 -2.00784439e-01 -1.67809919e-01
8.94000000e+04 -1.89399978e-01 -4.20022079e-01 -2.01692402e-01 -1.68577198e-01
8.95000000e+04 -1.90266678e-01 -4.21978252e-01 -2.02605904e-01 -1.69349187e-01
8.96000000e+04 -1.91138686e-01 -4.23946596e-01 -2.03524987e-01 -1.70125920e-01
8.97000000e+04 -1.92016041e-01 -4.25927203e-01 -2.04449694e-01 -1.70907433e-01
8.98000000e+04 -1.92898783e-01 -4.27920167e-01 -2.05380067e-01 -1.71693762e-01
8.99000000e+04 -1.93786953e-01 -4.29925579e-01 -2.06316150e-01 -1.72484944e-01
9.00000000e+04 -1.94680591e-01 -4.31943535e-01 -2.07257986e-01 -1.73281016e-01
9.01000000e+04 -1.95579737e-01 -4.33974128e-01 -2.08205618e-01 -1.74082013e-01
9.02000000e+04 -1.96484434e-01 -4.36017453e-01 -2.09159092e-01 -1.74887974e-01
9.03000000e+04 -1.97394722e-01 -4.38073608e-01 -2.10118452e-01 -1.75698936e-01
9.04000000e+04 -1.98310644e-01 -4.40142689e-01 -2.11083743e-01 -1.76514936e-01
9.05000000e+04 -1.99232242e-01 -4.42224793e-01 -2.12055009e-01 -1.77336014e-01
9.06000000e+04 -2.00159558e-01 -4.44320020e-01 -2.13032298e-01 -1.78162207e-01
9.07000000e+04 -2.01092635e-01 -4.46428467e-01 -2.14015656e-01 -1.78993554e-01
9.08000000e+04 -2.02031517e-01 -4.48550236e-01 -2.15005127e-01 -1.79830094e-01
9.09000000e+04 -2.02976247e-01 -4.50685427e-01 -2.16000761e-01 -1.80671867e-01
9.10000000e+04 -2.03926869e-01 -4.52834141e-01 -2.17002604e-01 -1.81518913e-01
9.11000000e+04 -2.04883427e-01 -4.54996482e-01 -2.18010704e-01 -1.82371271e-01
9.12000000e+04 -2.05845965e-01 -4.57172552e-01 -2.19025109e-01 -1.83228983e-01
9.13000000e+04 -2.06814530e-01 -4.59362454e-01 -2.20045867e-01 -1.84092087e-01
9.14000000e+04 -2.07789166e-01 -4.61566295e-01 -2.21073028e-01 -1.84960627e-01
9.15000000e+04 -2.08769918e-01 -4.63784179e-01 -2.22106642e-01 -1.85834642e-01
9.16000000e+04 -2.09756834e-01 -4.66016213e-01 -2.23146757e-01 -1.86714176e-01
9.17000000e+04 -2.10749958e-01 -4.68262505e-01 -2.24193425e-01 -1.87599269e-01
9.18000000e+04 -2.11749338e-01 -4.70523161e-01 -2.25246695e-01 -1.88489964e-01
9.19000000e+04 -2.12755022e-01 -4.72798292e-01 -2.26306620e-01 -1.89386304e-01
9.20000000e+04 -2.13767055e-01 -4.75088006e-01 -2.27373250e-01 -1.90288332e-01
9.21000000e+04 -2.14785487e-01 -4.77392415e-01 -2.28446637e-01 -1.91196091e-01
9.22000000e+04 -2.15810366e-01 -4.79711630e-01 -2.29526835e-01 -1.92109625e-01
9.23000000e+04 -2.16841739e-01 -4.82045763e-01 -2.30613895e-01 -1.93028979e-01
9.24000000e+04 -2.17879656e-01 -4.84394927e-01 -2.31707872e-01 -1.93954196e-01
9.25000000e+04 -2.18924167e-01 -4.86759236e-01 -2.32808818e-01 -1.94885322e-01
9.26000000e+04 -2.19975320e-01 -4.89138805e-01 -2.33916789e-01 -1.95822401e-01
9.27000000e+04 -2.21033167e-01 -4.91533750e-01 -2.35031839e-01 -1.96765479e-01
9.28000000e+04 -2.22097756e-01 -4.93944187e-01 -2.36154022e-01 -1.97714602e-01
9.29000000e+04 -2.23169140e-01 -4.96370234e-01 -2.37283395e-01 -1.98669816e-01
9.30000000e+04 -2.24247369e-01 -4.98812008e-01 -2.38420014e-01 -1.99631167e-01
9.31000000e+04 -2.25332496e-01 -5.01269629e-01 -2.39563935e-01 -2.00598704e-01
9.32000000e+04 -2.26424571e-01 -5.03743217e-01 -2.40715215e-01 -2.01572472e-01
9.33000000e+04 -2.27523647e-01 -5.06232893e-01 -2.41873911e-01 -2.02552520e-01
9.34000000e+04 -2.28629777e-01 -5.08738779e-01 -2.43040082e-01 -2.03538895e-01
9.35000000e+04 -2.29743014e-01 -5.11260997e-01 -2.44213786e-01 -2.04531647e-01
9.36000000e+04 -2.30863412e-01 -5.13799671e-01 -2.45395082e-01 -2.05530823e-01
9.37000000e+04 -2.31991024e-01 -5.16354925e-01 -2.46584030e-01 -2.06536473e-01
9.38000000e+04 -2.33125904e-01 -5.18926885e-01 -2.47780688e-01 -2.07548647e-01
9.39000000e+04 -2.34268108e-01 -5.21515676e-01 -2.48985119e-01 -2.08567394e-01
9.40000000e+04 -2.35417691e-01 -5.24121426e-01 -2.50197382e-01 -2.09592765e-01
9.41000000e+04 -2.36574707e-01 -5.26744264e-01 -2.51417538e-01 -2.10624810e-01
9.42000000e+04 -2.37739213e-01 -5.29384317e-01 -2.52645651e-01 -2.11663581e-01
9.43000000e+04 -2.38911264e-01 -5.32041715e-01 -2.53881782e-01 -2.12709128e-01
9.44000000e+04 -2.40090919e-01 -5.34716590e-01 -2.55125995e-01 -2.13761504e-01
9.45000000e+04 -2.41278233e-01 -5.37409073e-01 -2.56378352e-01 -2.14820760e-01
9.46000000e+04 -2.42473263e-01 -5.40119295e-01 -2.57638917e-01 -2.15886950e-01
9.47000000e+04 -2.43676069e-01 -5.42847392e-01 -2.58907756e-01 -2.16960127e-01
9.48000000e+04 -2.44886708e-01 -5.45593497e-01 -2.60184933e-01 -2.18040343e-01
9.49000000e+04 -2.46105238e-01 -5.48357744e-01 -2.61470513e-01 -2.19127652e-01
9.50000000e+04 -2.47331720e-01 -5.51140271e-01 -2.62764563e-01 -2.20222109e-01
9.51000000e+04 -2.48566211e-01 -5.53941214e-01 -2.64067150e-01 -2.21323768e-01
9.52000000e+04 -2.49808772e-01 -5.56760711e-01 -2.65378340e-01 -2.22432685e-01
9.53000000e+04 -2.51059464e-01 -5.59598901e-01 -2.66698201e-01 -2.23548913e-01
9.54000000e+04 -2.52318346e-01 -5.62455923e-01 -2.68026802e-01 -2.24672509e-01
9.55000000e+04 -2.53585480e-01 -5.65331918e-01 -2.69364210e-01 -2.25803530e-01
9.56000000e+04 -2.54860928e-01 -5.68227028e-01 -2.70710496e-01 -2.26942031e-01
9.57000000e+04 -2.56144750e-01 -5.71141395e-01 -2.72065730e-01 -2.28088070e-01
9.58000000e+04 -2.57437010e-01 -5.74075161e-01 -2.73429981e-01 -2.29241703e-01
9.59000000e+04 -2.58737769e-01 -5.77028471e-01 -2.74803320e-01 -2.30402989e-01
9.60000000e+04 -2.60047092e-01 -5.80001471e-01 -2.76185820e-01 -2.31571985e-01
9.61000000e+04 -2.61365040e-01 -5.82994305e-01 -2.77577553e-01 -2.32748750e-01
9.62000000e+04 -2.62691679e-01 -5.86007121e-01 -2.78978590e-01 -2.33933344e-01
9.63000000e+04 -2.64027072e-01 -5.89040066e-01 -2.80389005e-01 -2.35125824e-01
9.64000000e+04 -2.65371283e-01 -5.92093288e-01 -2.81808872e-01 -2.36326251e-01
9.65000000e+04 -2.66724379e-01 -5.95166937e-01 -2.83238265e-01 -2.37534685e-01
9.66000000e+04 -2.68086423e-01 -5.98261163e-01 -2.84677260e-01 -2.38751186e-01
9.67000000e+04 -2.69457482e-01 -6.01376117e-01 -2.86125931e-01 -2.39975815e-01
9.68000000e+04 -2.70837622e-01 -6.04511950e-01 -2.87584355e-01 -2.41208633e-01
9.69000000e+04 -2.72226910e-01 -6.07668816e-01 -2.89052608e-01 -2.42449703e-01
9.70000000e+04 -2.73625412e-01 -6.10846868e-01 -2.90530769e-01 -2.43699085e-01
9.71000000e+04 -2.75033195e-01 -6.14046259e-01 -2.92018913e-01 -2.44956843e-01
9.72000000e+04 -2.76450327e-01 -6.17267146e-01 -2.93517120e-01 -2.46223039e-01
9.73000000e+04 -2.77876876e-01 -6.20509683e-01 -2.95025470e-01 -2.47497736e-01
9.74000000e+04 -2.79312911e-01 -6.23774028e-01 -2.96544040e-01 -2.48780998e-01
9.75000000e+04 -2.80758500e-01 -6.27060338e-01 -2.98072912e-01 -2.50072889e-01
9.76000000e+04 -2.82213712e-01 -6.30368770e-01 -2.99612167e-01 -2.51373473e-01
9.77000000e+04 -2.83678617e-01 -6.33699485e-01 -3.01161885e-01 -2.52682815e-01
9.78000000e+04 -2.85153284e-01 -6.37052641e-01 -3.02722148e-01 -2.54000980e-01
9.79000000e+04 -2.86637783e-01 -6.40428399e-01 -3.04293040e-01 -2.55328033e-01
9.80000000e+04 -2.88132185e-01 -6.43826920e-01 -3.05874642e-01 -2.56664040e-01
9.81000000e+04 -2.89636561e-01 -6.47248366e-01 -3.07467040e-01 -2.58009068e-01
9.82000000e+04 -2.91150982e-01 -6.50692899e-01 -3.09070317e-01 -2.59363183e-01
9.83000000e+04 -2.92675519e-01 -6.54160682e-01 -3.10684557e-01 -2.60726451e-01
9.84000000e+04 -2.94210243e-01 -6.57651880e-01 -3.12309848e-01 -2.62098941e-01
9.85000000e+04 -2.95755228e-01 -6.61166655e-01 -3.13946273e-01 -2.63480720e-01
9.86000000e+04 -2.97310545e-01 -6.64705174e-01 -3.15593921e-01 -2.64871855e-01
9.87000000e+04 -2.98876267e-01 -6.68267602e-01 -3.17252879e-01 -2.66272416e-01
9.88000000e+04 -3.00452467e-01 -6.71854104e-01 -3.18923233e-01 -2.67682470e-01
9.89000000e+04 -3.02039219e-01 -6.75464849e-01 -3.20605074e-01 -2.69102087e-01
9.90000000e+04 -3.03636595e-01 -6.79100002e-01 -3.22298489e-01 -2.70531336e-01
9.91000000e+04 -3.05244669e-01 -6.82759732e-01 -3.24003568e-01 -2.71970286e-01
9.92000000e+04 -3.06863516e-01 -6.86444207e-01 -3.25720403e-01 -2.73419009e-01
9.93000000e+04 -3.08493210e-01 -6.90153595e-01 -3.27449082e-01 -2.74877573e-01
9.94000000e+04 -3.10133825e-01 -6.93888065e-01 -3.29189698e-01 -2.76346050e-01
9.95000000e+04 -3.11785436e-01 -6.97647788e-01 -3.30942343e-01 -2.77824510e-01
9.96000000e+04 -3.13448118e-01 -7.01432932e-01 -3.32707108e-01 -2.79313026e-01
9.97000000e+04 -3.15121946e-01 -7.05243668e-01 -3.34484088e-01 -2.80811667e-01
9.98000000e+04 -3.16806996e-01 -7.09080167e-01 -3.36273376e-01 -2.82320506e-01
9.99000000e+04 -3.18503343e-01 -7.12942599e-01 -3.38075066e-01 -2.83839615e-01
1.00000000e+05 -3.20211062e-01 -7.16831135e-01 -3.39889253e-01 -2.85369066e-01
1.00100000e+05 -3.21930231e-01 -7.20745947e-01 -3.41716032e-01 -2.86908932e-01
1.00200000e+05 -3.23660924e-01 -7.24687205e-01 -3.43555500e-01 -2.88459285e-01
1.00300000e+05 -3.25403219e-01 -7.28655082e-01 -3.45407752e-01 -2.90020199e-01
1.00400000e+05 -3.27157190e-01 -7.32649749e-01 -3.47272885e-01 -2.91591746e-01
1.00500000e+05 -3.28922916e-01 -7.36671378e-01 -3.49150998e-01 -2.93174001e-01
1.00600000e+05 -3.30700471e-01 -7.40720141e-01 -3.51042189e-01 -2.94767036e-01
1.00700000e+05 -3.32489934e-01 -7.44796209e-01 -3.52946555e-01 -2.96370926e-01
1.00800000e+05 -3.34291380e-01 -7.48899753e-01 -3.54864196e-01 -2.97985745e-01
1.00900000e+05 -3.36104886e-01 -7.53030947e-01 -3.56795212e-01 -2.99611566e-01
1.01000000e+05 -3.37930529e-01 -7.57189960e-01 -3.58739703e-01 -3.01248465e-01
1.01100000e+05 -3.39768385e-01 -7.61376965e-01 -3.60697770e-01 -3.02896516e-01
1.01200000e+05 -3.41618532e-01 -7.65592131e-01 -3.62669514e-01 -3.04555792e-01
1.01300000e+05 -3.43481046e-01 -7.69835630e-01 -3.64655036e-01 -3.06226370e-01
1.01400000e+05 -3.45356003e-01 -7.74107632e-01 -3.66654439e-01 -3.07908323e-01
1.01500000e+05 -3.47243481e-01 -7.78408307e-01 -3.68667825e-01 -3.09601728e-01
1.01600000e+05 -3.49143555e-01 -7.82737824e-01 -3.70695298e-01 -3.11306657e-01
1.01700000e+05 -3.51056303e-01 -7.87096352e-01 -3.72736961e-01 -3.13023188e-01
1.01800000e+05 -3.52981799e-01 -7.91484059e-01 -3.74792918e-01 -3.14751394e-01
1.01900000e+05 -3.54920121e-01 -7.95901113e-01 -3.76863273e-01 -3.16491351e-01
1.02000000e+05 -3.56871345e-01 -8.00347680e-01 -3.78948131e-01 -3.18243134e-01
1.02100000e+05 -3.58835545e-01 -8.04823927e-01 -3.81047597e-01 -3.20006818e-01
1.02200000e+05 -3.60812798e-01 -8.09330019e-01 -3.83161778e-01 -3.21782478e-01
1.02300000e+05 -3.62803178e-01 -8.13866120e-01 -3.85290779e-01 -3.23570188e-01
1.02400000e+05 -3.64806761e-01 -8.18432393e-01 -3.87434706e-01 -3.25370025e-01
1.02500000e+05 -3.66823621e-01 -8.23029000e-01 -3.89593667e-01 -3.27182061e-01
1.02600000e+05 -3.68853832e-01 -8.27656103e-01 -3.91767768e-01 -3.29006373e-01
1.02700000e+05 -3.70897468e-01 -8.32313861e-01 -3.93957116e-01 -3.30843034e-01
1.02800000e+05 -3.72954603e-01 -8.37002432e-01 -3.96161820e-01 -3.32692120e-01
1.02900000e+05 -3.75025310e-01 -8.41721973e-01 -3.98381987e-01 -3.34553702e-01
1.03000000e+05 -3.77109661e-01 -8.46472640e-01 -4.00617726e-01 -3.36427857e-01
1.03100000e+05 -3.79207728e-01 -8.51254586e-01 -4.02869145e-01 -3.38314657e-01
1.03200000e+05 -3.81319583e-01 -8.56067963e-01 -4.05136353e-01 -3.40214176e-01
1.03300000e+05 -3.83445297e-01 -8.60912923e-01 -4.07419459e-01 -3.42126486e-01
1.03400000e+05 -3.85584940e-01 -8.65789612e-01 -4.09718572e-01 -3.44051661e-01
1.03500000e+05 -3.87738581e-01 -8.70698178e-01 -4.12033801e-01 -3.45989772e-01
1.03600000e+05 -3.89906290e-01 -8.75638765e-01 -4.14365256e-01 -3.47940892e-01
1.03700000e+05 -3.92088136e-01 -8.80611514e-01 -4.16713046e-01 -3.49905092e-01
1.03800000e+05 -3.94284184e-01 -8.85616566e-01 -4.19077282e-01 -3.51882443e-01
1.03900000e+05 -3.96494503e-01 -8.90654057e-01 -4.21458072e-01 -3.53873016e-01
1.04000000e+05 -3.98719157e-01 -8.95724122e-01 -4.23855527e-01 -3.55876880e-01
1.04100000e+05 -4.00958213e-01 -9.00826893e-01 -4.26269757e-01 -3.57894105e-01
1.04200000e+05 -4.03211733e-01 -9.05962499e-01 -4.28700871e-01 -3.59924760e-01
1.04300000e+05 -4.05479780e-01 -9.11131066e-01 -4.31148980e-01 -3.61968912e-01
1.04400000e+05 -4.07762417e-01 -9.16332717e-01 -4.33614192e-01 -3.64026630e-01
1.04500000e+05 -4.10059705e-01 -9.21567571e-01 -4.36096619e-01 -3.66097980e-01
1.04600000e+05 -4.12371702e-01 -9.26835746e-01 -4.38596368e-01 -3.68183028e-01
1.04700000e+05 -4.14698468e-01 -9.32137353e-01 -4.41113550e-01 -3.70281839e-01
1.04800000e+05 -4.17040059e-01 -9.37472502e-01 -4.43648275e-01 -3.72394477e-01
1.04900000e+05 -4.19396532e-01 -9.42841299e-01 -4.46200650e-01 -3.74521007e-01
1.05000000e+05 -4.21767941e-01 -9.48243843e-01 -4.48770784e-01 -3.76661489e-01
1.05100000e+05 -4.24154338e-01 -9.53680233e-01 -4.51358787e-01 -3.78815986e-01
1.05200000e+05 -4.26555777e-01 -9.59150561e-01 -4.53964766e-01 -3.80984558e-01
1.05300000e+05 -4.28972306e-01 -9.64654915e-01 -4.56588828e-01 -3.83167264e-01
1.05400000e+05 -4.31403973e-01 -9.70193379e-01 -4.59231082e-01 -3.85364162e-01
1.05500000e+05 -4.33850827e-01 -9.75766032e-01 -4.61891634e-01 -3.87575310e-01
1.05600000e+05 -4.36312911e-01 -9.81372946e-01 -4.64570590e-01 -3.89800763e-01
1.05700000e+05 -4.38790269e-01 -9.87014191e-01 -4.67268056e-01 -3.92040574e-01
1.05800000e+05 -4.41282942e-01 -9.92689829e-01 -4.69984138e-01 -3.94294798e-01
1.05900000e+05 -4.43790969e-01 -9.98399918e-01 -4.72718939e-01 -3.96563486e-01
1.06000000e+05 -4.46314388e-01 -1.00414451e+00 -4.75472564e-01 -3.98846688e-01
1.06100000e+05 -4.48853234e-01 -1.00992365e+00 -4.78245116e-01 -4.01144451e-01
1.06200000e+05 -4.51407539e-01 -1.01573737e+00 -4.81036697e-01 -4.03456823e-01
1.06300000e+05 -4.53977335e-01 -1.02158571e+00 -4.83847409e-01 -4.05783850e-01
1.06400000e+05 -4.56562649e-01 -1.02746870e+00 -4.86677352e-01 -4.08125573e-01
1.06500000e+05 -4.59163508e-01 -1.03338635e+00 -4.89526626e-01 -4.10482036e-01
1.06600000e+05 -4.61779936e-01 -1.03933867e+00 -4.92395329e-01 -4.12853277e-01
1.06700000e+05 -4.64411952e-01 -1.04532568e+00 -4.95283560e-01 -4.15239334e-01
1.06800000e+05 -4.67059575e-01 -1.05134736e+00 -4.98191414e-01 -4.17640243e-01
1.06900000e+05 -4.69722820e-01 -1.05740370e+00 -5.01118987e-01 -4.20056037e-01
1.07000000e+05 -4.72401701e-01 -1.06349468e+00 -5.04066372e-01 -4.22486747e-01
1.07100000e+05 -4.75096225e-01 -1.06962029e+00 -5.07033662e-01 -4.24932402e-01
1.07200000e+05 -4.77806400e-01 -1.07578047e+00 -5.10020949e-01 -4.27393029e-01
1.07300000e+05 -4.80532230e-01 -1.08197518e+00 -5.13028322e-01 -4.29868651e-01
1.07400000e+05 -4.83273713e-01 -1.08820437e+00 -5.16055869e-01 -4.32359291e-01
1.07500000e+05 -4.86030846e-01 -1.09446797e+00 -5.19103677e-01 -4.34864967e-01
1.07600000e+05 -4.88803624e-01 -1.10076590e+00 -5.22171831e-01 -4.37385696e-01
1.07700000e+05 -4.91592035e-01 -1.10709809e+00 -5.25260413e-01 -4.39921489e-01
1.07800000e+05 -4.94396065e-01 -1.11346443e+00 -5.28369506e-01 -4.42472359e-01
1.07900000e+05 -4.97215697e-01 -1.11986482e+00 -5.31499187e-01 -4.45038313e-01
1.08000000e+05 -5.00050908e-01 -1.12629914e+00 -5.34649536e-01 -4.47619354e-01
1.08100000e+05 -5.02901673e-01 -1.13276726e+00 -5.37820626e-01 -4.50215484e-01
1.08200000e+05 -5.05767962e-01 -1.13926903e+00 -5.41012531e-01 -4.52826700e-01
1.08300000e+05 -5.08649741e-01 -1.14580432e+00 -5.44225322e-01 -4.55452997e-01
1.08400000e+05 -5.11546970e-01 -1.15237294e+00 -5.47459066e-01 -4.58094365e-01
1.08500000e+05 -5.14459608e-01 -1.15897471e+00 -5.50713830e-01 -4.60750792e-01
1.08600000e+05 -5.17387605e-01 -1.16560946e+00 -5.53989676e-01 -4.63422261e-01
1.08700000e+05 -5.20330911e-01 -1.17227696e+00 -5.57286666e-01 -4.66108751e-01
1.08800000e+05 -5.23289466e-01 -1.17897700e+00 -5.60604858e-01 -4.68810238e-01
1.08900000e+05 -5.26263209e-01 -1.18570934e+00 -5.63944306e-01 -4.71526693e-01
1.09000000e+05 -5.29252072e-01 -1.19247373e+00 -5.67305062e-01 -4.74258083e-01
1.09100000e+05 -5.32255983e-01 -1.19926991e+00 -5.70687175e-01 -4.77004371e-01
1.09200000e+05 -5.35274863e-01 -1.20609760e+00 -5.74090691e-01 -4.79765515e-01
1.09300000e+05 -5.38308627e-01 -1.21295649e+00 -5.77515652e-01 -4.82541468e-01
1.09400000e+05 -5.41357188e-01 -1.21984628e+00 -5.80962097e-01 -4.85332181e-01
1.09500000e+05 -5.44420448e-01 -1.22676663e+00 -5.84430062e-01 -4.88137596e-01
1.09600000e+05 -5.47498306e-01 -1.23371719e+00 -5.87919578e-01 -4.90957652e-01
1.09700000e+05 -5.50590656e-01 -1.24069760e+00 -5.91430674e-01 -4.93792283e-01
1.09800000e+05 -5.53697382e-01 -1.24770747e+00 -5.94963372e-01 -4.96641418e-01
1.09900000e+05 -5.56818364e-01 -1.25474639e+00 -5.98517694e-01 -4.99504979e-01
1.10000000e+05 -5.59953476e-01 -1.26181395e+00 -6.02093655e-01 -5.02382885e-01
1.10100000e+05 -5.63102583e-01 -1.26890970e+00 -6.05691266e-01 -5.05275046e-01
1.10200000e+05 -5.66265545e-01 -1.27603317e+00 -6.09310535e-01 -5.08181368e-01
1.10300000e+05 -5.69442214e-01 -1.28318389e+00 -6.12951464e-01 -5.11101750e-01
1.10400000e+05 -5.72632434e-01 -1.29036134e+00 -6.16614050e-01 -5.14036088e-01
1.10500000e+05 -5.75836044e-01 -1.29756500e+00 -6.20298287e-01 -5.16984266e-01
1.10600000e+05 -5.79052872e-01 -1.30479431e+00 -6.24004163e-01 -5.19946166e-01
1.10700000e+05 -5.82282741e-01 -1.31204871e+00 -6.27731661e-01 -5.22921662e-01
1.10800000e+05 -5.85525465e-01 -1.31932759e+00 -6.31480757e-01 -5.25910621e-01
1.10900000e+05 -5.88780850e-01 -1.32663033e+00 -6.35251423e-01 -5.28912902e-01
1.11000000e+05 -5.92048694e-01 -1.33395630e+00 -6.39043627e-01 -5.31928357e-01
1.11100000e+05 -5.95328786e-01 -1.34130481e+00 -6.42857329e-01 -5.34956834e-01
1.11200000e+05 -5.98620906e-01 -1.34867517e+00 -6.46692483e-01 -5.37998168e-01
1.11300000e+05 -6.01924828e-01 -1.35606666e+00 -6.50549038e-01 -5.41052190e-01
1.11400000e+05 -6.05240313e-01 -1.36347853e+00 -6.54426936e-01 -5.44118722e-01
1.11500000e+05 -6.08567116e-01 -1.37091000e+00 -6.58326114e-01 -5.47197578e-01
1.11600000e+05 -6.11904980e-01 -1.37836026e+00 -6.62246500e-01 -5.50288564e-01
1.11700000e+05 -6.15253642e-01 -1.38582849e+00 -6.66188017e-01 -5.53391477e-01
1.11800000e+05 -6.18612825e-01 -1.39331380e+00 -6.70150582e-01 -5.56506105e-01
1.11900000e+05 -6.21982246e-01 -1.40081533e+00 -6.74134101e-01 -5.59632228e-01
1.12000000e+05 -6.25361610e-01 -1.40833213e+00 -6.78138478e-01 -5.62769616e-01
1.12100000e+05 -6.28750612e-01 -1.41586325e+00 -6.82163605e-01 -5.65918032e-01
1.12200000e+05 -6.32148937e-01 -1.42340771e+00 -6.86209369e-01 -5.69077226e-01
1.12300000e+05 -6.35556259e-01 -1.43096449e+00 -6.90275648e-01 -5.72246941e-01
1.12400000e+05 -6.38972241e-01 -1.43853253e+00 -6.94362313e-01 -5.75426910e-01
1.12500000e+05 -6.42396536e-01 -1.44611076e+00 -6.98469226e-01 -5.78616855e-01
1.12600000e+05 -6.45828785e-01 -1.45369803e+00 -7.02596240e-01 -5.81816488e-01
1.12700000e+05 -6.49268619e-01 -1.46129322e+00 -7.06743201e-01 -5.85025510e-01
1.12800000e+05 -6.52715655e-01 -1.46889511e+00 -7.10909947e-01 -5.88243614e-01
1.12900000e+05 -6.56169502e-01 -1.47650249e+00 -7.15096303e-01 -5.91470479e-01
1.13000000e+05 -6.59629754e-01 -1.48411409e+00 -7.19302089e-01 -5.94705774e-01
1.13100000e+05 -6.63095994e-01 -1.49172860e+00 -7.23527114e-01 -5.97949157e-01
1.13200000e+05 -6.66567793e-01 -1.49934470e+00 -7.27771178e-01 -6.01200274e-01
1.13300000e+05 -6.70044711e-01 -1.50696099e+00 -7.32034071e-01 -6.04458761e-01
1.13400000e+05 -6.73526292e-01 -1.51457607e+00 -7.36315573e-01 -6.07724240e-01
1.13500000e+05 -6.77012072e-01 -1.52218848e+00 -7.40615454e-01 -6.10996322e-01
1.13600000e+05 -6.80501570e-01 -1.52979670e+00 -7.44933473e-01 -6.14274606e-01
1.13700000e+05 -6.83994295e-01 -1.53739922e+00 -7.49269382e-01 -6.17558676e-01
1.13800000e+05 -6.87489742e-01 -1.54499443e+00 -7.53622917e-01 -6.20848107e-01
1.13900000e+05 -6.90987391e-01 -1.55258073e+00 -7.57993807e-01 -6.24142458e-01
1.14000000e+05 -6.94486711e-01 -1.56015643e+00 -7.62381768e-01 -6.27441277e-01
1.14100000e+05 -6.97987156e-01 -1.56771983e+00 -7.66786508e-01 -6.30744098e-01
1.14200000e+05 -7.01488168e-01 -1.57526918e+00 -7.71207718e-01 -6.34050440e-01
1.14300000e+05 -7.04989173e-01 -1.58280266e+00 -7.75645084e-01 -6.37359810e-01
1.14400000e+05 -7.08489584e-01 -1.59031844e+00 -7.80098274e-01 -6.40671701e-01
1.14500000e+05 -7.11988800e-01 -1.59781462e+00 -7.84566949e-01 -6.43985590e-01
1.14600000e+05 -7.15486207e-01 -1.60528926e+00 -7.89050754e-01 -6.47300941e-01
1.14700000e+05 -7.18981175e-01 -1.61274037e+00 -7.93549325e-01 -6.50617205e-01
1.14800000e+05 -7.22473060e-01 -1.62016592e+00 -7.98062284e-01 -6.53933814e-01
1.14900000e+05 -7.25961204e-01 -1.62756383e+00 -8.02589239e-01 -6.57250190e-01
1.15000000e+05 -7.29444934e-01 -1.63493196e+00 -8.07129788e-01 -6.60565735e-01
1.15100000e+05 -7.32923562e-01 -1.64226812e+00 -8.11683513e-01 -6.63879840e-01
1.15200000e+05 -7.36396387e-01 -1.64957010e+00 -8.16249986e-01 -6.67191878e-01
1.15300000e+05 -7.39862690e-01 -1.65683560e+00 -8.20828764e-01 -6.70501206e-01
1.15400000e+05 -7.43321741e-01 -1.66406230e+00 -8.25419389e-01 -6.73807166e-01
1.15500000e+05 -7.46772793e-01 -1.67124780e+00 -8.30021393e-01 -6.77109084e-01
1.15600000e+05 -7.50215084e-01 -1.67838968e+00 -8.34634291e-01 -6.80406269e-01
1.15700000e+05 -7.53647836e-01 -1.68548544e+00 -8.39257587e-01 -6.83698015e-01
1.15800000e+05 -7.57070259e-01 -1.69253255e+00 -8.43890768e-01 -6.86983597e-01
1.15900000e+05 -7.60481546e-01 -1.69952841e+00 -8.48533308e-01 -6.90262277e-01
1.16000000e+05 -7.63880875e-01 -1.70647037e+00 -8.53184669e-01 -6.93533295e-01
1.16100000e+05 -7.67267409e-01 -1.71335574e+00 -8.57844295e-01 -6.96795879e-01
1.16200000e+05 -7.70640297e-01 -1.72018177e+00 -8.62511619e-01 -7.00049236e-01
1.16300000e+05 -7.73998672e-01 -1.72694565e+00 -8.67186057e-01 -7.03292558e-01
1.16400000e+05 -7.77341652e-01 -1.73364451e+00 -8.71867010e-01 -7.06525018e-01
1.16500000e+05 -7.80668341e-01 -1.74027545e+00 -8.76553868e-01 -7.09745773e-01
1.16600000e+05 -7.83977829e-01 -1.74683550e+00 -8.81246002e-01 -7.12953960e-01
1.16700000e+05 -7.87269187e-01 -1.75332162e+00 -8.85942770e-01 -7.16148700e-01
1.16800000e+05 -7.90541478e-01 -1.75973076e+00 -8.90643517e-01 -7.19329097e-01
1.16900000e+05 -7.93793745e-01 -1.76605977e+00 -8.95347569e-01 -7.22494233e-01
1.17000000e+05 -7.97025018e-01 -1.77230547e+00 -9.00054240e-01 -7.25643176e-01
1.17100000e+05 -8.00234315e-01 -1.77846462e+00 -9.04762829e-01 -7.28774974e-01
1.17200000e+05 -8.03420638e-01 -1.78453393e+00 -9.09472620e-01 -7.31888656e-01
1.17300000e+05 -8.06582974e-01 -1.79051004e+00 -9.14182880e-01 -7.34983234e-01
1.17400000e+05 -8.09720299e-01 -1.79638957e+00 -9.18892865e-01 -7.38057700e-01
1.17500000e+05 -8.12831573e-01 -1.80216906e+00 -9.23601812e-01 -7.41111031e-01
1.17600000e+05 -8.15915744e-01 -1.80784499e+00 -9.28308946e-01 -7.44142180e-01
1.17700000e+05 -8.18971746e-01 -1.81341381e+00 -9.33013476e-01 -7.47150086e-01
1.17800000e+05 -8.21998502e-01 -1.81887192e+00 -9.37714598e-01 -7.50133668e-01
1.17900000e+05 -8.24994919e-01 -1.82421563e+00 -9.42411492e-01 -7.53091826e-01
1.18000000e+05 -8.27959895e-01 -1.82944125e+00 -9.47103323e-01 -7.56023442e-01
1.18100000e+05 -8.30892313e-01 -1.83454501e+00 -9.51789243e-01 -7.58927378e-01
1.18200000e+05 -8.33791047e-01 -1.83952308e+00 -9.56468389e-01 -7.61802480e-01
1.18300000e+05 -8.36654958e-01 -1.84437162e+00 -9.61139886e-01 -7.64647573e-01
1.18400000e+05 -8.39482895e-01 -1.84908670e+00 -9.65802843e-01 -7.67461464e-01
1.18500000e+05 -8.42273699e-01 -1.85366437e+00 -9.70456356e-01 -7.70242944e-01
1.18600000e+05 -8.45026198e-01 -1.85810061e+00 -9.75099507e-01 -7.72990782e-01
1.18700000e+05 -8.47739211e-01 -1.86239139e+00 -9.79731367e-01 -7.75703731e-01
1.18800000e+05 -8.50411547e-01 -1.86653260e+00 -9.84350991e-01 -7.78380526e-01
1.18900000e+05 -8.53042007e-01 -1.87052011e+00 -9.88957424e-01 -7.81019881e-01
1.19000000e+05 -8.55629382e-01 -1.87434972e+00 -9.93549697e-01 -7.83620497e-01
1.19100000e+05 -8.58172454e-01 -1.87801722e+00 -9.98126830e-01 -7.86181052e-01
1.19200000e+05 -8.60670001e-01 -1.88151835e+00 -1.00268783e+00 -7.88700210e-01
1.19300000e+05 -8.63120788e-01 -1.88484881e+00 -1.00723169e+00 -7.91176616e-01
1.19400000e+05 -8.65523579e-01 -1.88800425e+00 -1.01175741e+00 -7.93608896e-01
1.19500000e+05 -8.67877127e-01 -1.89098031e+00 -1.01626395e+00 -7.95995662e-01
1.19600000e+05 -8.70180182e-01 -1.89377258e+00 -1.02075027e+00 -7.98335507e-01
1.19700000e+05 -8.72431489e-01 -1.89637662e+00 -1.02521534e+00 -8.00627008e-01
1.19800000e+05 -8.74629786e-01 -1.89878796e+00 -1.02965810e+00 -8.02868725e-01
1.19900000e+05 -8.76773810e-01 -1.90100210e+00 -1.03407748e+00 -8.05059200e-01
1.20000000e+05 -8.78862292e-01 -1.90301453e+00 -1.03847241e+00 -8.07196963e-01
1.20100000e+05 -8.80893962e-01 -1.90482068e+00 -1.04284181e+00 -8.09280525e-01
1.20200000e+05 -8.82867548e-01 -1.90641600e+00 -1.04718460e+00 -8.11308381e-01
1.20300000e+05 -8.84781775e-01 -1.90779590e+00 -1.05149968e+00 -8.13279014e-01
1.20400000e+05 -8.86635369e-01 -1.90895576e+00 -1.05578595e+00 -8.15190889e-01
1.20500000e+05 -8.88427054e-01 -1.90989096e+00 -1.06004229e+00 -8.17042458e-01
1.20600000e+05 -8.90155558e-01 -1.91059686e+00 -1.06426761e+00 -8.18832157e-01
1.20700000e+05 -8.91819606e-01 -1.91106881e+00 -1.06846078e+00 -8.20558412e-01
1.20800000e+05 -8.93417928e-01 -1.91130217e+00 -1.07262069e+00 -8.22219631e-01
1.20900000e+05 -8.94949256e-01 -1.91129226e+00 -1.07674620e+00 -8.23814211e-01
1.21000000e+05 -8.96412327e-01 -1.91103442e+00 -1.08083619e+00 -8.25340537e-01
1.21100000e+05 -8.97805879e-01 -1.91052399e+00 -1.08488954e+00 -8.26796980e-01
1.21200000e+05 -8.99128659e-01 -1.90975630e+00 -1.08890511e+00 -8.28181900e-01
1.21300000e+05 -9.00379417e-01 -1.90872669e+00 -1.09288178e+00 -8.29493647e-01
1.21400000e+05 -9.01556913e-01 -1.90743052e+00 -1.09681841e+00 -8.30730558e-01
1.21500000e+05 -9.02659910e-01 -1.90586315e+00 -1.10071387e+00 -8.31890961e-01
1.21600000e+05 -9.03687185e-01 -1.90401995e+00 -1.10456704e+00 -8.32973173e-01
1.21700000e+05 -9.04637519e-01 -1.90189633e+00 -1.10837679e+00 -8.33975503e-01
1.21800000e+05 -9.05509707e-01 -1.89948769e+00 -1.11214200e+00 -8.34896251e-01
1.21900000e+05 -9.06302553e-01 -1.89678948e+00 -1.11586156e+00 -8.35733707e-01
1.22000000e+05 -9.07014873e-01 -1.89379716e+00 -1.11953434e+00 -8.36486156e-01
1.22100000e+05 -9.07645496e-01 -1.89050623e+00 -1.12315924e+00 -8.37151874e-01
1.22200000e+05 -9.08193266e-01 -1.88691224e+00 -1.12673515e+00 -8.37729132e-01
1.22300000e+05 -9.08657039e-01 -1.88301074e+00 -1.13026100e+00 -8.38216196e-01
1.22400000e+05 -9.09035688e-01 -1.87879736e+00 -1.13373568e+00 -8.38611324e-01
1.22500000e+05 -9.09328101e-01 -1.87426775e+00 -1.13715811e+00 -8.38912772e-01
1.22600000e+05 -9.09533185e-01 -1.86941762e+00 -1.14052725e+00 -8.39118793e-01
1.22700000e+05 -9.09649864e-01 -1.86424274e+00 -1.14384201e+00 -8.39227634e-01
1.22800000e+05 -9.09677081e-01 -1.85873892e+00 -1.14710137e+00 -8.39237543e-01
1.22900000e+05 -9.09613798e-01 -1.85290203e+00 -1.15030428e+00 -8.39146766e-01
1.23000000e+05 -9.09458999e-01 -1.84672804e+00 -1.15344972e+00 -8.38953547e-01
1.23100000e+05 -9.09211690e-01 -1.84021293e+00 -1.15653669e+00 -8.38656132e-01
1.23200000e+05 -9.08870899e-01 -1.83335281e+00 -1.15956419e+00 -8.38252766e-01
1.23300000e+05 -9.08435676e-01 -1.82614383e+00 -1.16253125e+00 -8.37741699e-01
1.23400000e+05 -9.07905099e-01 -1.81858223e+00 -1.16543691e+00 -8.37121181e-01
1.23500000e+05 -9.07278267e-01 -1.81066434e+00 -1.16828022e+00 -8.36389468e-01
1.23600000e+05 -9.06554308e-01 -1.80238657e+00 -1.17106025e+00 -8.35544819e-01
1.23700000e+05 -9.05732376e-01 -1.79374543e+00 -1.17377611e+00 -8.34585501e-01
1.23800000e+05 -9.04811653e-01 -1.78473752e+00 -1.17642689e+00 -8.33509784e-01
1.23900000e+05 -9.03791351e-01 -1.77535955e+00 -1.17901174e+00 -8.32315950e-01
1.24000000e+05 -9.02670710e-01 -1.76560832e+00 -1.18152980e+00 -8.31002288e-01
1.24100000e+05 -9.01449001e-01 -1.75548076e+00 -1.18398026e+00 -8.29567095e-01
1.24200000e+05 -9.00125526e-01 -1.74497390e+00 -1.18636231e+00 -8.28008683e-01
1.24300000e+05 -8.98699620e-01 -1.73408489e+00 -1.18867516e+00 -8.26325373e-01
1.24400000e+05 -8.97170651e-01 -1.72281101e+00 -1.19091807e+00 -8.24515501e-01
1.24500000e+05 -8.95538020e-01 -1.71114964e+00 -1.19309029e+00 -8.22577417e-01
1.24600000e+05 -8.93801164e-01 -1.69909832e+00 -1.19519114e+00 -8.20509487e-01
1.24700000e+05 -8.91959553e-01 -1.68665471e+00 -1.19721991e+00 -8.18310095e-01
1.24800000e+05 -8.90012695e-01 -1.67381661e+00 -1.19917597e+00 -8.15977641e-01
1.24900000e+05 -8.87960135e-01 -1.66058197e+00 -1.20105868e+00 -8.13510548e-01
1.25000000e+05 -8.85801456e-01 -1.64694887e+00 -1.20286744e+00 -8.10907258e-01
1.25100000e+05 -8.83536277e-01 -1.63291557e+00 -1.20460168e+00 -8.08166237e-01
1.25200000e+05 -8.81164259e-01 -1.61848045e+00 -1.20626086e+00 -8.05285974e-01
1.25300000e+05 -8.78685102e-01 -1.60364208e+00 -1.20784446e+00 -8.02264984e-01
1.25400000e+05 -8.76098545e-01 -1.58839916e+00 -1.20935199e+00 -7.99101811e-01
1.25500000e+05 -8.73404369e-01 -1.57275060e+00 -1.21078300e+00 -7.95795026e-01
1.25600000e+05 -8.70602398e-01 -1.55669544e+00 -1.21213706e+00 -7.92343231e-01
1.25700000e+05 -8.67692497e-01 -1.54023292e+00 -1.21341378e+00 -7.88745061e-01
1.25800000e+05 -8.64674575e-01 -1.52336245e+00 -1.21461279e+00 -7.84999183e-01
1.25900000e+05 -8.61548583e-01 -1.50608362e+00 -1.21573376e+00 -7.81104302e-01
1.26000000e+05 -8.58314517e-01 -1.48839623e+00 -1.21677638e+00 -7.77059160e-01
1.26100000e+05 -8.54972418e-01 -1.47030023e+00 -1.21774039e+00 -7.72862539e-01
1.26200000e+05 -8.51522371e-01 -1.45179580e+00 -1.21862555e+00 -7.68513262e-01
1.26300000e+05 -8.47964509e-01 -1.43288330e+00 -1.21943164e+00 -7.64010195e-01
1.26400000e+05 -8.44299009e-01 -1.41356330e+00 -1.22015850e+00 -7.59352252e-01
1.26500000e+05 -8.40526094e-01 -1.39383656e+00 -1.22080597e+00 -7.54538393e-01
1.26600000e+05 -8.36646035e-01 -1.37370407e+00 -1.22137396e+00 -7.49567627e-01
1.26700000e+05 -8.32659152e-01 -1.35316701e+00 -1.22186238e+00 -7.44439019e-01
1.26800000e+05 -8.28565809e-01 -1.33222679e+00 -1.22227118e+00 -7.39151685e-01
1.26900000e+05 -8.24366421e-01 -1.31088504e+00 -1.22260035e+00 -7.33704801e-01
1.27000000e+05 -8.20061449e-01 -1.28914361e+00 -1.22284991e+00 -7.28097599e-01
1.27100000e+05 -8.15651405e-01 -1.26700455e+00 -1.22301991e+00 -7.22329377e-01
1.27200000e+05 -8.11136848e-01 -1.24447018e+00 -1.22311043e+00 -7.16399495e-01
1.27300000e+05 -8.06518387e-01 -1.22154301e+00 -1.22312159e+00 -7.10307381e-01
1.27400000e+05 -8.01796679e-01 -1.19822581e+00 -1.22305353e+00 -7.04052532e-01
1.27500000e+05 -7.96972431e-01 -1.17452157e+00 -1.22290643e+00 -6.97634521e-01
1.27600000e+05 -7.92046401e-01 -1.15043354e+00 -1.22268050e+00 -6.91052994e-01
1.27700000e+05 -7.87019394e-01 -1.12596518e+00 -1.22237597e+00 -6.84307674e-01
1.27800000e+05 -7.81892267e-01 -1.10112021e+00 -1.22199313e+00 -6.77398370e-01
1.27900000e+05 -7.76665925e-01 -1.07590260e+00 -1.22153226e+00 -6.70324972e-01
1.28000000e+05 -7.71341324e-01 -1.05031655e+00 -1.22099371e+00 -6.63087460e-01
1.28100000e+05 -7.65919469e-01 -1.02436654e+00 -1.22037782e+00 -6.55685903e-01
1.28200000e+05 -7.60401415e-01 -9.98057250e-01 -1.21968500e+00 -6.48120466e-01
1.28300000e+05 -7.54788266e-01 -9.71393659e-01 -1.21891566e+00 -6.40391410e-01
1.28400000e+05 -7.49081178e-01 -9.44380977e-01 -1.21807024e+00 -6.32499097e-01
1.28500000e+05 -7.43281352e-01 -9.17024671e-01 -1.21714923e+00 -6.24443996e-01
1.28600000e+05 -7.37390042e-01 -8.89330465e-01 -1.21615312e+00 -6.16226679e-01
1.28700000e+05 -7.31408548e-01 -8.61304339e-01 -1.21508244e+00 -6.07847833e-01
1.28800000e+05 -7.25338222e-01 -8.32952527e-01 -1.21393775e+00 -5.99308260e-01
1.28900000e+05 -7.19180462e-01 -8.04281524e-01 -1.21271962e+00 -5.90608877e-01
1.29000000e+05 -7.12936714e-01 -7.75298077e-01 -1.21142867e+00 -5.81750726e-01
1.29100000e+05 -7.06608474e-01 -7.46009195e-01 -1.21006552e+00 -5.72734974e-01
1.29200000e+05 -7.00197282e-01 -7.16422140e-01 -1.20863082e+00 -5.63562917e-01
1.29300000e+05 -6.93704729e-01 -6.86544432e-01 -1.20712525e+00 -5.54235986e-01
1.29400000e+05 -6.87132449e-01 -6.56383843e-01 -1.20554951e+00 -5.44755745e-01
1.29500000e+05 -6.80482124e-01 -6.25948403e-01 -1.20390431e+00 -5.35123903e-01
1.29600000e+05 -6.73755481e-01 -5.95246392e-01 -1.20219039e+00 -5.25342310e-01
1.29700000e+05 -6.66954291e-01 -5.64286342e-01 -1.20040851e+00 -5.15412964e-01
1.29800000e+05 -6.60080372e-01 -5.33077033e-01 -1.19855944e+00 -5.05338017e-01
1.29900000e+05 -6.53135583e-01 -5.01627493e-01 -1.19664397e+00 -4.95119773e-01
1.30000000e+05 -6.46121827e-01 -4.69946993e-01 -1.19466292e+00 -4.84760697e-01
1.30100000e+05 -6.39041050e-01 -4.38045049e-01 -1.19261709e+00 -4.74263414e-01
1.30200000e+05 -6.31895239e-01 -4.05931410e-01 -1.19050733e+00 -4.63630717e-01
1.30300000e+05 -6.24686421e-01 -3.73616064e-01 -1.18833448e+00 -4.52865564e-01
1.30400000e+05 -6.17416663e-01 -3.41109229e-01 -1.18609940e+00 -4.41971087e-01
1.30500000e+05 -6.10088073e-01 -3.08421351e-01 -1.18380296e+00 -4.30950593e-01
1.30600000e+05 -6.02702796e-01 -2.75563097e-01 -1.18144603e+00 -4.19807566e-01
1.30700000e+05 -5.95263013e-01 -2.42545353e-01 -1.17902950e+00 -4.08545671e-01
1.30800000e+05 -5.87770943e-01 -2.09379218e-01 -1.17655424e+00 -3.97168753e-01
1.30900000e+05 -5.80228838e-01 -1.76076000e-01 -1.17402114e+00 -3.85680847e-01
1.31000000e+05 -5.72638985e-01 -1.42647207e-01 -1.17143110e+00 -3.74086171e-01
1.31100000e+05 -5.65003706e-01 -1.09104543e-01 -1.16878499e+00 -3.62389133e-01
1.31200000e+05 -5.57325350e-01 -7.54599028e-02 -1.16608371e+00 -3.50594332e-01
1.31300000e+05 -5.49606301e-01 -4.17253624e-02 -1.16332813e+00 -3.38706559e-01
1.31400000e+05 -5.41848969e-01 -7.91317447e-03 -1.16051912e+00 -3.26730797e-01
1.31500000e+05 -5.34055793e-01 2.59642403e-02 -1.15765753e+00 -3.14672222e-01
1.31600000e+05 -5.26229237e-01 5.98943008e-02 -1.15474423e+00 -3.02536205e-01
1.31700000e+05 -5.18371792e-01 9.38642730e-02 -1.15178003e+00 -2.90328309e-01
1.31800000e+05 -5.10485971e-01 1.27861279e-01 -1.14876575e+00 -2.78054290e-01
1.31900000e+05 -5.02574308e-01 1.61872306e-01 -1.14570218e+00 -2.65720097e-01
1.32000000e+05 -4.94639359e-01 1.95884213e-01 -1.14259010e+00 -2.53331867e-01
1.32100000e+05 -4.86683696e-01 2.29883743e-01 -1.13943023e+00 -2.40895929e-01
1.32200000e+05 -4.78709910e-01 2.63857532e-01 -1.13622330e+00 -2.28418796e-01
1.32300000e+05 -4.70720606e-01 2.97792116e-01 -1.13296997e+00 -2.15907164e-01
1.32400000e+05 -4.62718401e-01 3.31673946e-01 -1.12967088e+00 -2.03367911e-01
1.32500000e+05 -4.54705924e-01 3.65489393e-01 -1.12632663e+00 -1.90808089e-01
1.32600000e+05 -4.46685814e-01 3.99224765e-01 -1.12293776e+00 -1.78234922e-01
1.32700000e+05 -4.38660715e-01 4.32866309e-01 -1.11950478e+00 -1.65655801e-01
1.32800000e+05 -4.30633277e-01 4.66400233e-01 -1.11602814e+00 -1.53078277e-01
1.32900000e+05 -4.22606152e-01 4.99812708e-01 -1.11250822e+00 -1.40510055e-01
1.33000000e+05 -4.14581994e-01 5.33089885e-01 -1.10894534e+00 -1.27958989e-01
1.33100000e+05 -4.06563453e-01 5.66217904e-01 -1.10533977e+00 -1.15433071e-01
1.33200000e+05 -3.98553175e-01 5.99182907e-01 -1.10169168e+00 -1.02940426e-01
1.33300000e+05 -3.90553801e-01 6.31971051e-01 -1.09800120e+00 -9.04893013e-02
1.33400000e+05 -3.82567962e-01 6.64568518e-01 -1.09426834e+00 -7.80880565e-02
1.33500000e+05 -3.74598275e-01 6.96961530e-01 -1.09049304e+00 -6.57451557e-02
1.33600000e+05 -3.66647345e-01 7.29136358e-01 -1.08667515e+00 -5.34691550e-02
1.33700000e+05 -3.58717758e-01 7.61079337e-01 -1.08281443e+00 -4.12686911e-02
1.33800000e+05 -3.50812083e-01 7.92776880e-01 -1.07891050e+00 -2.91524701e-02
1.33900000e+05 -3.42932861e-01 8.24215487e-01 -1.07496293e+00 -1.71292539e-02
1.34000000e+05 -3.35082612e-01 8.55381761e-01 -1.07097111e+00 -5.20784748e-03
1.34100000e+05 -3.27263825e-01 8.86262416e-01 -1.06693437e+00 6.60291495e-03
1.34200000e+05 -3.19478958e-01 9.16844297e-01 -1.06285188e+00 1.82941847e-02
1.34300000e+05 -3.11730432e-01 9.47114388e-01 -1.05872269e+00 2.98571132e-02
1.34400000e+05 -3.04020633e-01 9.77059823e-01 -1.05454571e+00 4.12828679e-02
1.34500000e+05 -2.96351904e-01 1.00666790e+00 -1.05031971e+00 5.25626479e-02
1.34600000e+05 -2.88726544e-01 1.03592611e+00 -1.04604331e+00 6.36877005e-02
1.34700000e+05 -2.81146805e-01 1.06482211e+00 -1.04171500e+00 7.46493379e-02
1.34800000e+05 -2.73614887e-01 1.09334377e+00 -1.03733307e+00 8.54389548e-02
1.34900000e+05 -2.66132937e-01 1.12147918e+00 -1.03289569e+00 9.60480455e-02
1.35000000e+05 -2.58703043e-01 1.14921666e+00 -1.02840085e+00 1.06468222e-01
1.35100000e+05 -2.51327234e-01 1.17654475e+00 -1.02384635e+00 1.16691232e-01
1.35200000e+05 -2.44007474e-01 1.20345226e+00 -1.01922984e+00 1.26708977e-01
1.35300000e+05 -2.36745658e-01 1.22992826e+00 -1.01454877e+00 1.36513531e-01
1.35400000e+05 -2.29543612e-01 1.25596208e+00 -1.00980043e+00 1.46097159e-01
1.35500000e+05 -2.22403088e-01 1.28154335e+00 -1.00498191e+00 1.55452335e-01
1.35600000e+05 -2.15325758e-01 1.30666198e+00 -1.00009009e+00 1.64571762e-01
1.35700000e+05 -2.08313216e-01 1.33130821e+00 -9.95121705e-01 1.73448387e-01
1.35800000e+05 -2.01366971e-01 1.35547256e+00 -9.90073256e-01 1.82075423e-01
1.35900000e+05 -1.94488445e-01 1.37914591e+00 -9.84941067e-01 1.90446365e-01
1.36000000e+05 -1.87678971e-01 1.40231947e+00 -9.79721261e-01 1.98555008e-01
1.36100000e+05 -1.80939786e-01 1.42498477e+00 -9.74409766e-01 2.06395466e-01
1.36200000e+05 -1.74272034e-01 1.44713372e+00 -9.69002313e-01 2.13962184e-01
1.36300000e+05 -1.67676759e-01 1.46875858e+00 -9.63494438e-01 2.21249962e-01
1.36400000e+05 -1.61154904e-01 1.48985199e+00 -9.57881482e-01 2.28253964e-01
1.36500000e+05 -1.54707309e-01 1.51040695e+00 -9.52158596e-01 2.34969737e-01
1.36600000e+05 -1.48334705e-01 1.53041687e+00 -9.46320741e-01 2.41393225e-01
1.36700000e+05 -1.42037718e-01 1.54987552e+00 -9.40362695e-01 2.47520783e-01
1.36800000e+05 -1.35816861e-01 1.56877710e+00 -9.34279054e-01 2.53349189e-01
1.36900000e+05 -1.29672537e-01 1.58711619e+00 -9.28064240e-01 2.58875660e-01
1.37000000e+05 -1.23605033e-01 1.60488779e+00 -9.21712507e-01 2.64097856e-01
1.37100000e+05 -1.17614522e-01 1.62208730e+00 -9.15217946e-01 2.69013900e-01
1.37200000e+05 -1.11701060e-01 1.63871057e+00 -9.08574497e-01 2.73622378e-01
1.37300000e+05 -1.05864587e-01 1.65475383e+00 -9.01775953e-01 2.77922357e-01
1.37400000e+05 -1.00104922e-01 1.67021376e+00 -8.94815975e-01 2.81913383e-01
1.37500000e+05 -9.44217699e-02 1.68508746e+00 -8.87688096e-01 2.85595493e-01
1.37600000e+05 -8.88147131e-02 1.69937247e+00 -8.80385740e-01 2.88969219e-01
1.37700000e+05 -8.32832176e-02 1.71306675e+00 -8.72902230e-01 2.92035591e-01
1.37800000e+05 -7.78266310e-02 1.72616869e+00 -8.65230800e-01 2.94796138e-01
1.37900000e+05 -7.24441837e-02 1.73867712e+00 -8.57364615e-01 2.97252893e-01
1.38000000e+05 -6.71349902e-02 1.75059130e+00 -8.49296780e-01 2.99408390e-01
1.38100000e+05 -6.18980498e-02 1.76191093e+00 -8.41020359e-01 3.01265663e-01
1.38200000e+05 -5.67322493e-02 1.77263613e+00 -8.32528392e-01 3.02828244e-01
1.38300000e+05 -5.16363641e-02 1.78276746e+00 -8.23813912e-01 3.04100160e-01
1.38400000e+05 -4.66090609e-02 1.79230590e+00 -8.14869962e-01 3.05085923e-01
1.38500000e+05 -4.16489005e-02 1.80125286e+00 -8.05689615e-01 3.05790528e-01
1.38600000e+05 -3.67543405e-02 1.80961018e+00 -7.96265995e-01 3.06219444e-01
1.38700000e+05 -3.19237388e-02 1.81738011e+00 -7.86592295e-01 3.06378603e-01
1.38800000e+05 -2.71553567e-02 1.82456532e+00 -7.76661800e-01 3.06274387e-01
1.38900000e+05 -2.24473636e-02 1.83116889e+00 -7.66467906e-01 3.05913623e-01
1.39000000e+05 -1.77978403e-02 1.83719432e+00 -7.56004144e-01 3.05303561e-01
1.39100000e+05 -1.32047840e-02 1.84264550e+00 -7.45264202e-01 3.04451865e-01
1.39200000e+05 -8.66611264e-03 1.84752673e+00 -7.34241946e-01 3.03366595e-01
1.39300000e+05 -4.17967016e-03 1.85184269e+00 -7.22931445e-01 3.02056187e-01
1.39400000e+05 2.56768640e-04 1.85559845e+00 -7.11326991e-01 3.00529441e-01
1.39500000e+05 4.64549259e-03 1.85879948e+00 -6.99423125e-01 2.98795494e-01
1.39600000e+05 8.98884861e-03 1.86145161e+00 -6.87214661e-01 2.96863805e-01
1.39700000e+05 1.32892360e-02 1.86356105e+00 -6.74696705e-01 2.94744129e-01
1.39800000e+05 1.75491005e-02 1.86513436e+00 -6.61864682e-01 2.92446499e-01
1.39900000e+05 2.17709285e-02 1.86617848e+00 -6.48714355e-01 2.89981196e-01
1.40000000e+05 2.59572406e-02 1.86670068e+00 -6.35241851e-01 2.87358731e-01
1.40100000e+05 3.01105858e-02 1.86670859e+00 -6.21443684e-01 2.84589815e-01
1.40200000e+05 3.42335353e-02 1.86621018e+00 -6.07316770e-01 2.81685335e-01
1.40300000e+05 3.83286757e-02 1.86521375e+00 -5.92858456e-01 2.78656330e-01
1.40400000e+05 4.23986036e-02 1.86372792e+00 -5.78066535e-01 2.75513957e-01
1.40500000e+05 4.64459187e-02 1.86176164e+00 -5.62939270e-01 2.72269473e-01
1.40600000e+05 5.04732181e-02 1.85932418e+00 -5.47475409e-01 2.68934197e-01
1.40700000e+05 5.44830901e-02 1.85642511e+00 -5.31674206e-01 2.65519493e-01
1.40800000e+05 5.84781082e-02 1.85307429e+00 -5.15535435e-01 2.62036730e-01
1.40900000e+05 6.24608252e-02 1.84928190e+00 -4.99059409e-01 2.58497267e-01
1.41000000e+05 6.64337678e-02 1.84505839e+00 -4.82246995e-01 2.54912412e-01
1.41100000e+05 7.03994309e-02 1.84041452e+00 -4.65099625e-01 2.51293406e-01
1.41200000e+05 7.43602724e-02 1.83536129e+00 -4.47619309e-01 2.47651388e-01
1.41300000e+05 7.83187078e-02 1.82991001e+00 -4.29808648e-01 2.43997370e-01
1.41400000e+05 8.22771059e-02 1.82407224e+00 -4.11670842e-01 2.40342213e-01
1.41500000e+05 8.62377838e-02 1.81785979e+00 -3.93209697e-01 2.36696598e-01
1.41600000e+05 9.02030025e-02 1.81128473e+00 -3.74429633e-01 2.33071005e-01
1.41700000e+05 9.41749632e-02 1.80435939e+00 -3.55335690e-01 2.29475686e-01
1.41800000e+05 9.81558032e-02 1.79709632e+00 -3.35933525e-01 2.25920643e-01
1.41900000e+05 1.02147593e-01 1.78950832e+00 -3.16229421e-01 2.22415607e-01
1.42000000e+05 1.06152331e-01 1.78160839e+00 -2.96230280e-01 2.18970019e-01
1.42100000e+05 1.10171944e-01 1.77340978e+00 -2.75943627e-01 2.15593008e-01
1.42200000e+05 1.14208283e-01 1.76492593e+00 -2.55377598e-01 2.12293373e-01
1.42300000e+05 1.18263120e-01 1.75617048e+00 -2.34540938e-01 2.09079573e-01
1.42400000e+05 1.22338146e-01 1.74715727e+00 -2.13442994e-01 2.05959705e-01
1.42500000e+05 1.26434973e-01 1.73790031e+00 -1.92093700e-01 2.02941495e-01
1.42600000e+05 1.30555127e-01 1.72841379e+00 -1.70503571e-01 2.00032288e-01
1.42700000e+05 1.34700052e-01 1.71871207e+00 -1.48683681e-01 1.97239035e-01
1.42800000e+05 1.38871106e-01 1.70880963e+00 -1.26645654e-01 1.94568290e-01
1.42900000e+05 1.43069564e-01 1.69872111e+00 -1.04401638e-01 1.92026201e-01
1.43000000e+05 1.47296612e-01 1.68846126e+00 -8.19642929e-02 1.89618508e-01
1.43100000e+05 1.51553355e-01 1.67804493e+00 -5.93467612e-02 1.87350543e-01
1.43200000e+05 1.55840809e-01 1.66748708e+00 -3.65626471e-02 1.85227227e-01
1.43300000e+05 1.60159908e-01 1.65680273e+00 -1.36259895e-02 1.83253071e-01
1.43400000e+05 1.64511503e-01 1.64600697e+00 9.44876603e-03 1.81432187e-01
1.43500000e+05 1.68896362e-01 1.63511491e+00 3.26467973e-02 1.79768286e-01
1.43600000e+05 1.73315172e-01 1.62414170e+00 5.59529365e-02 1.78264690e-01
1.43700000e+05 1.77768540e-01 1.61310248e+00 7.93517038e-02 1.76924339e-01
1.43800000e+05 1.82256996e-01 1.60201238e+00 1.02827341e-01 1.75749803e-01
1.43900000e+05 1.86780992e-01 1.59088647e+00 1.26363850e-01 1.74743296e-01
1.44000000e+05 1.91340909e-01 1.57973977e+00 1.49945025e-01 1.73906685e-01
1.44100000e+05 1.95937052e-01 1.56858720e+00 1.73554497e-01 1.73241512e-01
1.44200000e+05 2.00569660e-01 1.55744359e+00 1.97175768e-01 1.72749002e-01
1.44300000e+05 2.05238901e-01 1.54632361e+00 2.20792256e-01 1.72430089e-01
1.44400000e+05 2.09944879e-01 1.53524179e+00 2.44387331e-01 1.72285429e-01
1.44500000e+05 2.14687636e-01 1.52421245e+00 2.67944361e-01 1.72315419e-01
1.44600000e+05 2.19467153e-01 1.51324971e+00 2.91446750e-01 1.72520221e-01
1.44700000e+05 2.24283353e-01 1.50236746e+00 3.14877983e-01 1.72899777e-01
1.44800000e+05 2.29136103e-01 1.49157932e+00 3.38221667e-01 1.73453833e-01
1.44900000e+05 2.34025219e-01 1.48089861e+00 3.61461576e-01 1.74181960e-01
1.45000000e+05 2.38950467e-01 1.47033836e+00 3.84581685e-01 1.75083572e-01
1.45100000e+05 2.43911565e-01 1.45991123e+00 4.07566222e-01 1.76157948e-01
1.45200000e+05 2.48908186e-01 1.44962952e+00 4.30399700e-01 1.77404251e-01
1.45300000e+05 2.53939961e-01 1.43950516e+00 4.53066961e-01 1.78821553e-01
1.45400000e+05 2.59006482e-01 1.42954965e+00 4.75553217e-01 1.80408844e-01
1.45500000e+05 2.64107303e-01 1.41977405e+00 4.97844081e-01 1.82165060e-01
1.45600000e+05 2.69241944e-01 1.41018897e+00 5.19925611e-01 1.84089095e-01
1.45700000e+05 2.74409894e-01 1.40080452e+00 5.41784342e-01 1.86179817e-01
1.45800000e+05 2.79610609e-01 1.39163033e+00 5.63407318e-01 1.88436084e-01
1.45900000e+05 2.84843521e-01 1.38267549e+00 5.84782127e-01 1.90856761e-01
1.46000000e+05 2.90108035e-01 1.37394858e+00 6.05896930e-01 1.93440724e-01
1.46100000e+05 2.95403532e-01 1.36545759e+00 6.26740487e-01 1.96186879e-01
1.46200000e+05 3.00729376e-01 1.35720996e+00 6.47302187e-01 1.99094164e-01
1.46300000e+05 3.06084907e-01 1.34921255e+00 6.67572069e-01 2.02161563e-01
1.46400000e+05 3.11469451e-01 1.34147161e+00 6.87540846e-01 2.05388106e-01
1.46500000e+05 3.16882319e-01 1.33399279e+00 7.07199923e-01 2.08772875e-01
1.46600000e+05 3.22322808e-01 1.32678114e+00 7.26541414e-01 2.12315008e-01
1.46700000e+05 3.27790203e-01 1.31984106e+00 7.45558158e-01 2.16013695e-01
1.46800000e+05 3.33283781e-01 1.31317635e+00 7.64243732e-01 2.19868180e-01
1.46900000e+05 3.38802809e-01 1.30679018e+00 7.82592458e-01 2.23877758e-01
1.47000000e+05 3.44346546e-01 1.30068506e+00 8.00599414e-01 2.28041767e-01
1.47100000e+05 3.49914249e-01 1.29486290e+00 8.18260439e-01 2.32359586e-01
1.47200000e+05 3.55505167e-01 1.28932496e+00 8.35572132e-01 2.36830623e-01
1.47300000e+05 3.61118550e-01 1.28407189e+00 8.52531857e-01 2.41454308e-01
1.47400000e+05 3.66753643e-01 1.27910369e+00 8.69137738e-01 2.46230081e-01
1.47500000e+05 3.72409692e-01 1.27441978e+00 8.85388656e-01 2.51157382e-01
1.47600000e+05 3.78085943e-01 1.27001895e+00 9.01284242e-01 2.56235636e-01
1.47700000e+05 3.83781642e-01 1.26589939e+00 9.16824867e-01 2.61464240e-01
1.47800000e+05 3.89496041e-01 1.26205871e+00 9.32011635e-01 2.66842547e-01
1.47900000e+05 3.95228390e-01 1.25849396e+00 9.46846361e-01 2.72369853e-01
1.48000000e+05 4.00977947e-01 1.25520159e+00 9.61331567e-01 2.78045379e-01
1.48100000e+05 4.06743971e-01 1.25217755e+00 9.75470454e-01 2.83868256e-01
1.48200000e+05 4.12525728e-01 1.24941722e+00 9.89266890e-01 2.89837508e-01
1.48300000e+05 4.18322490e-01 1.24691549e+00 1.00272539e+00 2.95952037e-01
1.48400000e+05 4.24133534e-01 1.24466675e+00 1.01585107e+00 3.02210603e-01
1.48500000e+05 4.29958143e-01 1.24266491e+00 1.02864967e+00 3.08611813e-01
1.48600000e+05 4.35795608e-01 1.24090342e+00 1.04112747e+00 3.15154104e-01
1.48700000e+05 4.41645227e-01 1.23937531e+00 1.05329132e+00 3.21835726e-01
1.48800000e+05 4.47506306e-01 1.23807319e+00 1.06514855e+00 3.28654733e-01
1.48900000e+05 4.53378158e-01 1.23698927e+00 1.07670698e+00 3.35608965e-01
1.49000000e+05 4.59260103e-01 1.23611540e+00 1.08797489e+00 3.42696040e-01
1.49100000e+05 4.65151472e-01 1.23544309e+00 1.09896095e+00 3.49913342e-01
1.49200000e+05 4.71051602e-01 1.23496352e+00 1.10967422e+00 3.57258011e-01
1.49300000e+05 4.76959839e-01 1.23466758e+00 1.12012411e+00 3.64726937e-01
1.49400000e+05 4.82875538e-01 1.23454588e+00 1.13032031e+00 3.72316754e-01
1.49500000e+05 4.88798061e-01 1.23458881e+00 1.14027280e+00 3.80023833e-01
1.49600000e+05 4.94726779e-01 1.23478651e+00 1.14999177e+00 3.87844280e-01
1.49700000e+05 5.00661074e-01 1.23512894e+00 1.15948760e+00 3.95773936e-01
1.49800000e+05 5.06600331e-01 1.23560590e+00 1.16877082e+00 4.03808377e-01
1.49900000e+05 5.12543949e-01 1.23620703e+00 1.17785208e+00 4.11942913e-01
1.50000000e+05 5.18491331e-01 1.23692189e+00 1.18674206e+00 4.20172597e-01
1.50100000e+05 5.24441891e-01 1.23773991e+00 1.19545150e+00 4.28492225e-01
1.50200000e+05 5.30395048e-01 1.23865050e+00 1.20399110e+00 4.36896349e-01
1.50300000e+05 5.36350232e-01 1.23964300e+00 1.21237151e+00 4.45379279e-01
1.50400000e+05 5.42306878e-01 1.24070677e+00 1.22060328e+00 4.53935099e-01
1.50500000e+05 5.48264430e-01 1.24183118e+00 1.22869682e+00 4.62557677e-01
1.50600000e+05 5.54222338e-01 1.24300565e+00 1.23666237e+00 4.71240676e-01
1.50700000e+05 5.60180061e-01 1.24421966e+00 1.24450993e+00 4.79977570e-01
1.50800000e+05 5.66137064e-01 1.24546282e+00 1.25224927e+00 4.88761661e-01
1.50900000e+05 5.72092819e-01 1.24672484e+00 1.25988984e+00 4.97586093e-01
1.51000000e+05 5.78046803e-01 1.24799558e+00 1.26744078e+00 5.06443872e-01
1.51100000e+05 5.83998501e-01 1.24926510e+00 1.27491087e+00 5.15327882e-01
1.51200000e+05 5.89947403e-01 1.25052365e+00 1.28230847e+00 5.24230904e-01
1.51300000e+05 5.95893007e-01 1.25176169e+00 1.28964155e+00 5.33145639e-01
1.51400000e+05 6.01834815e-01 1.25296997e+00 1.29691759e+00 5.42064726e-01
1.51500000e+05 6.07772333e-01 1.25413948e+00 1.30414363e+00 5.50980761e-01
1.51600000e+05 6.13705074e-01 1.25526154e+00 1.31132616e+00 5.59886318e-01
1.51700000e+05 6.19632557e-01 1.25632776e+00 1.31847119e+00 5.68773972e-01
1.51800000e+05 6.25554302e-01 1.25733013e+00 1.32558416e+00 5.77636319e-01
1.51900000e+05 6.31469838e-01 1.25826098e+00 1.33266996e+00 5.86465991e-01
1.52000000e+05 6.37378694e-01 1.25911304e+00 1.33973291e+00 5.95255685e-01
1.52100000e+05 6.43280405e-01 1.25987944e+00 1.34677675e+00 6.03998176e-01
1.52200000e+05 6.49174509e-01 1.26055376e+00 1.35380462e+00 6.12686337e-01
1.52300000e+05 6.55060547e-01 1.26112999e+00 1.36081909e+00 6.21313161e-01
1.52400000e+05 6.60938064e-01 1.26160261e+00 1.36782213e+00 6.29871775e-01
1.52500000e+05 6.66806607e-01 1.26196659e+00 1.37481512e+00 6.38355459e-01
1.52600000e+05 6.72665725e-01 1.26221738e+00 1.38179887e+00 6.46757663e-01
1.52700000e+05 6.78514969e-01 1.26235095e+00 1.38877361e+00 6.55072021e-01
1.52800000e+05 6.84353895e-01 1.26236381e+00 1.39573903e+00 6.63292369e-01
1.52900000e+05 6.90182055e-01 1.26225301e+00 1.40269426e+00 6.71412753e-01
1.53000000e+05 6.95999008e-01 1.26201615e+00 1.40963793e+00 6.79427447e-01
1.53100000e+05 7.01804311e-01 1.26165141e+00 1.41656815e+00 6.87330963e-01
1.53200000e+05 7.07597522e-01 1.26115755e+00 1.42348257e+00 6.95118062e-01
1.53300000e+05 7.13378201e-01 1.26053393e+00 1.43037839e+00 7.02783764e-01
1.53400000e+05 7.19145907e-01 1.25978049e+00 1.43725241e+00 7.10323357e-01
1.53500000e+05 7.24900199e-01 1.25889780e+00 1.44410103e+00 7.17732402e-01
1.53600000e+05 7.30640639e-01 1.25788705e+00 1.45092031e+00 7.25006746e-01
1.53700000e+05 7.36366785e-01 1.25675004e+00 1.45770599e+00 7.32142524e-01
1.53800000e+05 7.42078197e-01 1.25548921e+00 1.46445356e+00 7.39136161e-01
1.53900000e+05 7.47774434e-01 1.25410763e+00 1.47115825e+00 7.45984382e-01
1.54000000e+05 7.53455055e-01 1.25260901e+00 1.47781509e+00 7.52684212e-01
1.54100000e+05 7.59119617e-01 1.25099769e+00 1.48441899e+00 7.59232976e-01
1.54200000e+05 7.64767676e-01 1.24927866e+00 1.49096472e+00 7.65628303e-01
1.54300000e+05 7.70398790e-01 1.24745753e+00 1.49744698e+00 7.71868126e-01
1.54400000e+05 7.76012512e-01 1.24554055e+00 1.50386042e+00 7.77950678e-01
1.54500000e+05 7.81608396e-01 1.24353460e+00 1.51019974e+00 7.83874492e-01
1.54600000e+05 7.87185994e-01 1.24144717e+00 1.51645963e+00 7.89638400e-01
1.54700000e+05 7.92744857e-01 1.23928638e+00 1.52263492e+00 7.95241526e-01
1.54800000e+05 7.98284534e-01 1.23706093e+00 1.52872050e+00 8.00683283e-01
1.54900000e+05 8.03804573e-01 1.23478011e+00 1.53471145e+00 8.05963368e-01
1.55000000e+05 8.13118704e-01 1.23836711e+00 1.54524703e+00 8.14211048e-01
1.55100000e+05 8.18428316e-01 1.23550778e+00 1.55082382e+00 8.19145327e-01
1.55200000e+05 8.23712762e-01 1.23260190e+00 1.55628867e+00 8.23914984e-01
1.55300000e+05 8.28971576e-01 1.22966003e+00 1.56163726e+00 8.28520157e-01
1.55400000e+05 8.34204291e-01 1.22669334e+00 1.56686552e+00 8.32961252e-01
1.55500000e+05 8.39410437e-01 1.22371352e+00 1.57196963e+00 8.37238938e-01
1.55600000e+05 8.44589544e-01 1.22073285e+00 1.57694605e+00 8.41354139e-01
1.55700000e+05 8.49741137e-01 1.21776408e+00 1.58179156e+00 8.45308018e-01
1.55800000e+05 8.54864741e-01 1.21482049e+00 1.58650326e+00 8.49101974e-01
1.55900000e+05 8.59959877e-01 1.21191579e+00 1.59107858e+00 8.52737624e-01
1.56000000e+05 8.65026062e-01 1.20906413e+00 1.59551530e+00 8.56216794e-01
1.56100000e+05 8.70062812e-01 1.20628002e+00 1.59981154e+00 8.59541503e-01
1.56200000e+05 8.75069638e-01 1.20357836e+00 1.60396582e+00 8.62713954e-01
1.56300000e+05 8.80046048e-01 1.20097432e+00 1.60797697e+00 8.65736510e-01
1.56400000e+05 8.84991548e-01 1.19848335e+00 1.61184422e+00 8.68611689e-01
1.56500000e+05 8.89905637e-01 1.19612109e+00 1.61556711e+00 8.71342140e-01
1.56600000e+05 8.94787812e-01 1.19390335e+00 1.61914557e+00 8.73930628e-01
1.56700000e+05 8.99637566e-01 1.19184606e+00 1.62257982e+00 8.76380020e-01
1.56800000e+05 9.04454388e-01 1.18996520e+00 1.62587043e+00 8.78693264e-01
1.56900000e+05 9.09237762e-01 1.18827672e+00 1.62901825e+00 8.80873375e-01
1.57000000e+05 9.13987170e-01 1.18679652e+00 1.63202441e+00 8.82923411e-01
1.57100000e+05 9.18702089e-01 1.18554040e+00 1.63489032e+00 8.84846463e-01
1.57200000e+05 9.23381991e-01 1.18452393e+00 1.63761761e+00 8.86645631e-01
1.57300000e+05 9.28026347e-01 1.18376246e+00 1.64020812e+00 8.88324009e-01
1.57400000e+05 9.32634622e-01 1.18327102e+00 1.64266390e+00 8.89884667e-01
1.57500000e+05 9.37206280e-01 1.18306426e+00 1.64498714e+00 8.91330634e-01
1.57600000e+05 9.41740779e-01 1.18315640e+00 1.64718015e+00 8.92664883e-01
1.57700000e+05 9.46237578e-01 1.18356114e+00 1.64924536e+00 8.93890313e-01
1.57800000e+05 9.50696129e-01 1.18429163e+00 1.65118527e+00 8.95009738e-01
1.57900000e+05 9.55115885e-01 1.18536039e+00 1.65300241e+00 8.96025866e-01
1.58000000e+05 9.59496294e-01 1.18677927e+00 1.65469934e+00 8.96941295e-01
1.58100000e+05 9.63836803e-01 1.18855934e+00 1.65627859e+00 8.97758493e-01
1.58200000e+05 9.68136856e-01 1.19071093e+00 1.65774266e+00 8.98479793e-01
1.58300000e+05 9.72395895e-01 1.19324347e+00 1.65909398e+00 8.99107382e-01
1.58400000e+05 9.76613360e-01 1.19616552e+00 1.66033489e+00 8.99643292e-01
1.58500000e+05 9.80788686e-01 1.19948468e+00 1.66146759e+00 9.00089395e-01
1.58600000e+05 9.84921309e-01 1.20320758e+00 1.66249415e+00 9.00447399e-01
1.58700000e+05 9.89010659e-01 1.20733982e+00 1.66341650e+00 9.00718844e-01
1.58800000e+05 9.93056165e-01 1.21188593e+00 1.66423635e+00 9.00905100e-01
1.58900000e+05 9.97057250e-01 1.21684936e+00 1.66495524e+00 9.01007372e-01
1.59000000e+05 1.00101334e+00 1.22223242e+00 1.66557449e+00 9.01026698e-01
1.59100000e+05 1.00492384e+00 1.22803631e+00 1.66609519e+00 9.00963954e-01
1.59200000e+05 1.00878817e+00 1.23426103e+00 1.66651821e+00 9.00819863e-01
1.59300000e+05 1.01260573e+00 1.24090544e+00 1.66684417e+00 9.00595002e-01
1.59400000e+05 1.01637593e+00 1.24796720e+00 1.66707342e+00 9.00289811e-01
1.59500000e+05 1.02009816e+00 1.25544277e+00 1.66720611e+00 8.99904609e-01
1.59600000e+05 1.02377181e+00 1.26332741e+00 1.66724209e+00 8.99439601e-01
1.59700000e+05 1.02739626e+00 1.27161521e+00 1.66718099e+00 8.98894902e-01
1.59800000e+05 1.03097090e+00 1.28029905e+00 1.66702219e+00 8.98270548e-01
1.59900000e+05 1.03449508e+00 1.28937061e+00 1.66676484e+00 8.97566516e-01
1.60000000e+05 1.03796819e+00 1.29882044e+00 1.66640785e+00 8.96782748e-01
1.60100000e+05 1.04138957e+00 1.30863789e+00 1.66594993e+00 8.95919168e-01
1.60200000e+05 1.04475859e+00 1.31881119e+00 1.66538958e+00 8.94975706e-01
1.60300000e+05 1.04807459e+00 1.32932744e+00 1.66472510e+00 8.93952323e-01
1.60400000e+05 1.05133692e+00 1.34017264e+00 1.66395463e+00 8.92849033e-01
1.60500000e+05 1.05454493e+00 1.35133169e+00 1.66307617e+00 8.91665930e-01
1.60600000e+05 1.05769795e+00 1.36278846e+00 1.66208756e+00 8.90403209e-01
1.60700000e+05 1.06079533e+00 1.37452579e+00 1.66098652e+00 8.89061194e-01
1.60800000e+05 1.06383641e+00 1.38652548e+00 1.65977070e+00 8.87640361e-01
1.60900000e+05 1.06682052e+00 1.39876841e+00 1.65843766e+00 8.86141362e-01
1.61000000e+05 1.06974702e+00 1.41123449e+00 1.65698490e+00 8.84565048e-01
1.61100000e+05 1.07261523e+00 1.42390273e+00 1.65540988e+00 8.82912489e-01
1.61200000e+05 1.07542451e+00 1.43675125e+00 1.65371008e+00 8.81184995e-01
1.61300000e+05 1.07817421e+00 1.44975736e+00 1.65188293e+00 8.79384134e-01
1.61400000e+05 1.08086368e+00 1.46289754e+00 1.64992594e+00 8.77511750e-01
1.61500000e+05 1.08349227e+00 1.47614753e+00 1.64783661e+00 8.75569974e-01
1.61600000e+05 1.08605934e+00 1.48948233e+00 1.64561254e+00 8.73561234e-01
1.61700000e+05 1.08856426e+00 1.50287627e+00 1.64325137e+00 8.71488268e-01
1.61800000e+05 1.09100639e+00 1.51630307e+00 1.64075085e+00 8.69354125e-01
1.61900000e+05 1.09338510e+00 1.52973582e+00 1.63810882e+00 8.67162171e-01
1.62000000e+05 1.09569975e+00 1.54314713e+00 1.63532323e+00 8.64916082e-01
1.62100000e+05 1.09794971e+00 1.55650910e+00 1.63239215e+00 8.62619847e-01
1.62200000e+05 1.10013434e+00 1.56979344e+00 1.62931378e+00 8.60277753e-01
1.62300000e+05 1.10225301e+00 1.58297149e+00 1.62608646e+00 8.57894377e-01
1.62400000e+05 1.10430507e+00 1.59601433e+00 1.62270867e+00 8.55474571e-01
1.62500000e+05 1.10628987e+00 1.60889280e+00 1.61917902e+00 8.53023440e-01
1.62600000e+05 1.10820677e+00 1.62157763e+00 1.61549630e+00 8.50546326e-01
1.62700000e+05 1.11005509e+00 1.63403948e+00 1.61165943e+00 8.48048778e-01
1.62800000e+05 1.11183416e+00 1.64624908e+00 1.60766749e+00 8.45536525e-01
1.62900000e+05 1.11354331e+00 1.65817725e+00 1.60351971e+00 8.43015448e-01
1.63000000e+05 1.11518185e+00 1.66979504e+00 1.59921548e+00 8.40491541e-01
1.63100000e+05 1.11674907e+00 1.68107385e+00 1.59475436e+00 8.37970882e-01
1.63200000e+05 1.11824427e+00 1.69198547e+00 1.59013606e+00 8.35459588e-01
1.63300000e+05 1.11966674e+00 1.70250227e+00 1.58536044e+00 8.32963782e-01
1.63400000e+05 1.12101576e+00 1.71259722e+00 1.58042753e+00 8.30489550e-01
1.63500000e+05 1.12229060e+00 1.72224409e+00 1.57533753e+00 8.28042897e-01
1.63600000e+05 1.12349054e+00 1.73141748e+00 1.57009080e+00 8.25629708e-01
1.63700000e+05 1.12461486e+00 1.74009302e+00 1.56468785e+00 8.23255706e-01
1.63800000e+05 1.12566284e+00 1.74824740e+00 1.55912940e+00 8.20926405e-01
1.63900000e+05 1.12663377e+00 1.75585855e+00 1.55341629e+00 8.18647076e-01
1.64000000e+05 1.12752695e+00 1.76290568e+00 1.54754958e+00 8.16422699e-01
1.64100000e+05 1.12834168e+00 1.76936946e+00 1.54153047e+00 8.14257930e-01
1.64200000e+05 1.12907730e+00 1.77523205e+00 1.53536037e+00 8.12157059e-01
1.64300000e+05 1.12973314e+00 1.78047720e+00 1.52904084e+00 8.10123979e-01
1.64400000e+05 1.13030858e+00 1.78509039e+00 1.52257366e+00 8.08162150e-01
1.64500000e+05 1.13080299e+00 1.78905881e+00 1.51596074e+00 8.06274570e-01
1.64600000e+05 1.13121579e+00 1.79237149e+00 1.50920423e+00 8.04463751e-01
1.64700000e+05 1.13154640e+00 1.79501933e+00 1.50230642e+00 8.02731693e-01
1.64800000e+05 1.13179427e+00 1.79699513e+00 1.49526978e+00 8.01079863e-01
1.64900000e+05 1.13195888e+00 1.79829361e+00 1.48809699e+00 7.99509185e-01
1.65000000e+05 1.13203971e+00 1.79891143e+00 1.48079085e+00 7.98020025e-01
1.65100000e+05 1.13203626e+00 1.79884719e+00 1.47335436e+00 7.96612182e-01
1.65200000e+05 1.13194806e+00 1.79810140e+00 1.46579066e+00 7.95284890e-01
1.65300000e+05 1.13177461e+00 1.79667647e+00 1.45810303e+00 7.94036818e-01
1.65400000e+05 1.13151545e+00 1.79457663e+00 1.45029490e+00 7.92866075e-01
1.65500000e+05 1.13117010e+00 1.79180792e+00 1.44236980e+00 7.91770225e-01
1.65600000e+05 1.13073807e+00 1.78837808e+00 1.43433141e+00 7.90746300e-01
1.65700000e+05 1.13021888e+00 1.78429649e+00 1.42618347e+00 7.89790820e-01
1.65800000e+05 1.12961201e+00 1.77957409e+00 1.41792984e+00 7.88899823e-01
1.65900000e+05 1.12891694e+00 1.77422326e+00 1.40957443e+00 7.88068889e-01
1.66000000e+05 1.12813312e+00 1.76825776e+00 1.40112124e+00 7.87293174e-01
1.66100000e+05 1.12725999e+00 1.76169254e+00 1.39257429e+00 7.86567452e-01
1.66200000e+05 1.12629694e+00 1.75454373e+00 1.38393767e+00 7.85886150e-01
1.66300000e+05 1.12524338e+00 1.74682845e+00 1.37521550e+00 7.85243395e-01
1.66400000e+05 1.12409866e+00 1.73856471e+00 1.36641190e+00 7.84633062e-01
1.66500000e+05 1.12286214e+00 1.72977131e+00 1.35753105e+00 7.84048820e-01
1.66600000e+05 1.12153316e+00 1.72046772e+00 1.34857710e+00 7.83484183e-01
1.66700000e+05 1.12011105e+00 1.71067395e+00 1.33955424e+00 7.82932566e-01
1.66800000e+05 1.11859515e+00 1.70041047e+00 1.33046668e+00 7.82387333e-01
1.66900000e+05 1.11698480e+00 1.68969808e+00 1.32131861e+00 7.81841852e-01
1.67000000e+05 1.11527937e+00 1.67855783e+00 1.31211425e+00 7.81289547e-01
1.67100000e+05 1.11347825e+00 1.66701092e+00 1.30285784e+00 7.80723948e-01
1.67200000e+05 1.11158087e+00 1.65507861e+00 1.29355364e+00 7.80138741e-01
1.67300000e+05 1.10958670e+00 1.64278215e+00 1.28420592e+00 7.79527813e-01
1.67400000e+05 1.10749526e+00 1.63014269e+00 1.27481899e+00 7.78885298e-01
1.67500000e+05 1.10530615e+00 1.61718121e+00 1.26539720e+00 7.78205613e-01
1.67600000e+05 1.10301901e+00 1.60391848e+00 1.25594491e+00 7.77483496e-01
1.67700000e+05 1.10063357e+00 1.59037499e+00 1.24646656e+00 7.76714033e-01
1.67800000e+05 1.09814961e+00 1.57657087e+00 1.23696658e+00 7.75892690e-01
1.67900000e+05 1.09556699e+00 1.56252590e+00 1.22744949e+00 7.75015325e-01
1.68000000e+05 1.09288565e+00 1.54825941e+00 1.21791982e+00 7.74078208e-01
1.68100000e+05 1.09010557e+00 1.53379027e+00 1.20838213e+00 7.73078029e-01
1.68200000e+05 1.08722681e+00 1.51913686e+00 1.19884102e+00 7.72011899e-01
1.68300000e+05 1.08424944e+00 1.50431700e+00 1.18930111e+00 7.70877350e-01
1.68400000e+05 1.08117359e+00 1.48934798e+00 1.17976700e+00 7.69672327e-01
1.68500000e+05 1.07799942e+00 1.47424646e+00 1.17024331e+00 7.68395173e-01
1.68600000e+05 1.07472707e+00 1.45902852e+00 1.16073462e+00 7.67044616e-01
1.68700000e+05 1.07135670e+00 1.44370959e+00 1.15124546e+00 7.65619744e-01
1.68800000e+05 1.06788842e+00 1.42830447e+00 1.14178031e+00 7.64119984e-01
1.68900000e+05 1.06432234e+00 1.41282726e+00 1.13234357e+00 7.62545073e-01
1.69000000e+05 1.06065851e+00 1.39729142e+00 1.12293953e+00 7.60895031e-01
1.69100000e+05 1.05689691e+00 1.38170971e+00 1.11357234e+00 7.59170128e-01
1.69200000e+05 1.05303747e+00 1.36609421e+00 1.10424601e+00 7.57370854e-01
1.69300000e+05 1.04908006e+00 1.35045632e+00 1.09496440e+00 7.55497891e-01
1.69400000e+05 1.04502446e+00 1.33480677e+00 1.08573116e+00 7.53552077e-01
1.69500000e+05 1.04087041e+00 1.31915561e+00 1.07654974e+00 7.51534382e-01
1.69600000e+05 1.03661755e+00 1.30351226e+00 1.06742337e+00 7.49445878e-01
1.69700000e+05 1.03226552e+00 1.28788548e+00 1.05835502e+00 7.47287713e-01
1.69800000e+05 1.02781388e+00 1.27228346e+00 1.04934744e+00 7.45061089e-01
1.69900000e+05 1.02326219e+00 1.25671378e+00 1.04040308e+00 7.42767239e-01
1.70000000e+05 1.01861002e+00 1.24118349e+00 1.03152415e+00 7.40407411e-01
1.70100000e+05 1.01385694e+00 1.22569911e+00 1.02271255e+00 7.37982845e-01
1.70200000e+05 1.00900259e+00 1.21026668e+00 1.01396991e+00 7.35494764e-01
1.70300000e+05 1.00404666e+00 1.19489182e+00 1.00529756e+00 7.32944360e-01
1.70400000e+05 9.98988980e-01 1.17957974e+00 9.96696538e-01 7.30332776e-01
1.70500000e+05 9.93829454e-01 1.16433527e+00 9.88167571e-01 7.27661101e-01
1.70600000e+05 9.88568155e-01 1.14916293e+00 9.79711093e-01 7.24930355e-01
1.70700000e+05 9.83205309e-01 1.13406696e+00 9.71327227e-01 7.22141479e-01
1.70800000e+05 9.77741319e-01 1.11905132e+00 9.63015787e-01 7.19295324e-01
1.70900000e+05 9.72176770e-01 1.10411975e+00 9.54776272e-01 7.16392635e-01
1.71000000e+05 9.66512431e-01 1.08927582e+00 9.46607859e-01 7.13434039e-01
1.71100000e+05 9.60749258e-01 1.07452287e+00 9.38509399e-01 7.10420032e-01
1.71200000e+05 9.54888381e-01 1.05986413e+00 9.30479412e-01 7.07350958e-01
1.71300000e+05 9.48931086e-01 1.04530263e+00 9.22516074e-01 7.04226994e-01
1.71400000e+05 9.42878801e-01 1.03084131e+00 9.14617213e-01 7.01048130e-01
1.71500000e+05 9.36733065e-01 1.01648291e+00 9.06780298e-01 6.97814153e-01
1.71600000e+05 9.30495496e-01 1.00223008e+00 8.99002436e-01 6.94524623e-01
1.71700000e+05 9.24167762e-01 9.88085278e-01 8.91280360e-01 6.91178858e-01
1.71800000e+05 9.17751538e-01 9.74050830e-01 8.83610433e-01 6.87775918e-01
1.71900000e+05 9.11248472e-01 9.60128875e-01 8.75988639e-01 6.84314591e-01
1.72000000e+05 9.04660148e-01 9.46321370e-01 8.68410596e-01 6.80793381e-01
1.72100000e+05 8.97988050e-01 9.32630073e-01 8.60871554e-01 6.77210503e-01
1.72200000e+05 8.91233530e-01 9.19056532e-01 8.53366418e-01 6.73563886e-01
1.72300000e+05 8.84397788e-01 9.05602067e-01 8.45889765e-01 6.69851176e-01
1.72400000e+05 8.77481845e-01 8.92267769e-01 8.38435872e-01 6.66069750e-01
1.72500000e+05 8.70486536e-01 8.79054490e-01 8.30998755e-01 6.62216741e-01
1.72600000e+05 8.63412508e-01 8.65962842e-01 8.23572208e-01 6.58289063e-01
1.72700000e+05 8.56260223e-01 8.52993202e-01 8.16149858e-01 6.54283451e-01
1.72800000e+05 8.49029979e-01 8.40145717e-01 8.08725227e-01 6.50196508e-01
1.72900000e+05 8.41721929e-01 8.27420321e-01 8.01291795e-01 6.46024758e-01
1.73000000e+05 8.34336121e-01 8.14816750e-01 7.93843076e-01 6.41764705e-01
1.73100000e+05 8.26872539e-01 8.02334567e-01 7.86372694e-01 6.37412902e-01
1.73200000e+05 8.19331149e-01 7.89973186e-01 7.78874468e-01 6.32966019e-01
1.73300000e+05 8.11711957e-01 7.77731903e-01 7.71342498e-01 6.28420918e-01
1.73400000e+05 8.04015065e-01 7.65609933e-01 7.63771242e-01 6.23774726e-01
1.73500000e+05 7.96240729e-01 7.53606434e-01 7.56155606e-01 6.19024909e-01
1.73600000e+05 7.88389417e-01 7.41720548e-01 7.48491014e-01 6.14169339e-01
1.73700000e+05 7.80461862e-01 7.29951434e-01 7.40773485e-01 6.09206358e-01
1.73800000e+05 7.72459114e-01 7.18298291e-01 7.32999692e-01 6.04134836e-01
1.73900000e+05 7.64382572e-01 7.06760390e-01 7.25167014e-01 5.98954211e-01
1.74000000e+05 7.56234025e-01 6.95337096e-01 7.17273570e-01 5.93664530e-01
1.74100000e+05 7.48015663e-01 6.84027879e-01 7.09318250e-01 5.88266463e-01
1.74200000e+05 7.39730083e-01 6.72832331e-01 7.01300717e-01 5.82761317e-01
1.74300000e+05 7.31380288e-01 6.61750163e-01 6.93221406e-01 5.77151021e-01
1.74400000e+05 7.22969660e-01 6.50781204e-01 6.85081497e-01 5.71438108e-01
1.74500000e+05 7.14501928e-01 6.39925391e-01 6.76882878e-01 5.65625676e-01
1.74600000e+05 7.05981122e-01 6.29182749e-01 6.68628093e-01 5.59717340e-01
1.74700000e+05 6.97411515e-01 6.18553373e-01 6.60320275e-01 5.53717167e-01
1.74800000e+05 6.88797554e-01 6.08037396e-01 6.51963071e-01 5.47629607e-01
1.74900000e+05 6.80143791e-01 5.97634961e-01 6.43560558e-01 5.41459410e-01
1.75000000e+05 6.71454801e-01 5.87346185e-01 6.35117148e-01 5.35211542e-01
1.75100000e+05 6.62735103e-01 5.77171126e-01 6.26637497e-01 5.28891101e-01
1.75200000e+05 6.53989088e-01 5.67109750e-01 6.18126411e-01 5.22503225e-01
1.75300000e+05 6.45220939e-01 5.57161896e-01 6.09588752e-01 5.16053014e-01
1.75400000e+05 6.36434573e-01 5.47327252e-01 6.01029353e-01 5.09545448e-01
1.75500000e+05 6.27633580e-01 5.37605329e-01 5.92452943e-01 5.02985325e-01
1.75600000e+05 6.18821187e-01 5.27995445e-01 5.83864075e-01 4.96377199e-01
1.75700000e+05 6.10000225e-01 5.18496718e-01 5.75267078e-01 4.89725340e-01
1.75800000e+05 6.01173123e-01 5.09108059e-01 5.66666012e-01 4.83033704e-01
1.75900000e+05 5.92341910e-01 4.99828185e-01 5.58064647e-01 4.76305920e-01
1.76000000e+05 5.83508237e-01 4.90655627e-01 5.49466449e-01 4.69545289e-01
1.76100000e+05 5.74673419e-01 4.81588762e-01 5.40874590e-01 4.62754807e-01
1.76200000e+05 5.65838486e-01 4.72625838e-01 5.32291967e-01 4.55937191e-01
1.76300000e+05 5.57004254e-01 4.63765011e-01 5.23721234e-01 4.49094928e-01
1.76400000e+05 5.48171401e-01 4.55004395e-01 5.15164850e-01 4.42230329e-01
1.76500000e+05 5.39340557e-01 4.46342104e-01 5.06625129e-01 4.35345594e-01
1.76600000e+05 5.30512394e-01 4.37776302e-01 4.98104304e-01 4.28442880e-01
1.76700000e+05 5.21687722e-01 4.29305257e-01 4.89604590e-01 4.21524376e-01
1.76800000e+05 5.12867581e-01 4.20927388e-01 4.81128250e-01 4.14592376e-01
1.76900000e+05 5.04053325e-01 4.12641311e-01 4.72677656e-01 4.07649344e-01
1.77000000e+05 4.95246700e-01 4.04445881e-01 4.64255348e-01 4.00697978e-01
1.77100000e+05 4.86449909e-01 3.96340224e-01 4.55864081e-01 3.93741259e-01
1.77200000e+05 4.77665659e-01 3.88323770e-01 4.47506871e-01 3.86782497e-01
1.77300000e+05 4.68897195e-01 3.80396262e-01 4.39187017e-01 3.79825352e-01
1.77400000e+05 4.60148311e-01 3.72557772e-01 4.30908120e-01 3.72873847e-01
1.77500000e+05 4.51423349e-01 3.64808696e-01 4.22674085e-01 3.65932368e-01
1.77600000e+05 4.42727170e-01 3.57149740e-01 4.14489107e-01 3.59005642e-01
1.77700000e+05 4.34065117e-01 3.49581905e-01 4.06357651e-01 3.52098702e-01
1.77800000e+05 4.25442954e-01 3.42106453e-01 3.98284411e-01 3.45216847e-01
1.77900000e+05 4.16866794e-01 3.34724875e-01 3.90274267e-01 3.38365579e-01
1.78000000e+05 4.08343020e-01 3.27438843e-01 3.82332231e-01 3.31550539e-01
1.78100000e+05 3.99878193e-01 3.20250172e-01 3.74463382e-01 3.24777436e-01
1.78200000e+05 3.91478955e-01 3.13160763e-01 3.66672807e-01 3.18051967e-01
1.78300000e+05 3.83151937e-01 3.06172558e-01 3.58965531e-01 3.11379744e-01
1.78400000e+05 3.74903661e-01 2.99287491e-01 3.51346455e-01 3.04766219e-01
1.78500000e+05 3.66740452e-01 2.92507438e-01 3.43820293e-01 2.98216612e-01
1.78600000e+05 3.58668357e-01 2.85834177e-01 3.36391515e-01 2.91735849e-01
1.78700000e+05 3.50693070e-01 2.79269348e-01 3.29064297e-01 2.85328507e-01
1.78800000e+05 3.42819872e-01 2.72814420e-01 3.21842478e-01 2.78998769e-01
1.78900000e+05 3.35053585e-01 2.66470665e-01 3.14729528e-01 2.72750392e-01
1.79000000e+05 3.27398532e-01 2.60239133e-01 3.07728521e-01 2.66586684e-01
1.79100000e+05 3.19858516e-01 2.54120645e-01 3.00842121e-01 2.60510496e-01
1.79200000e+05 3.12436816e-01 2.48115780e-01 2.94072575e-01 2.54524222e-01
1.79300000e+05 3.05136182e-01 2.42224875e-01 2.87421718e-01 2.48629814e-01
1.79400000e+05 2.97958859e-01 2.36448030e-01 2.80890978e-01 2.42828805e-01
1.79500000e+05 2.90906605e-01 2.30785115e-01 2.74481401e-01 2.37122336e-01
1.79600000e+05 2.83980727e-01 2.25235786e-01 2.68193667e-01 2.31511204e-01
1.79700000e+05 2.77182120e-01 2.19799500e-01 2.62028122e-01 2.25995896e-01
1.79800000e+05 2.70511311e-01 2.14475535e-01 2.55984811e-01 2.20576640e-01
1.79900000e+05 2.63968507e-01 2.09263009e-01 2.50063506e-01 2.15253453e-01
1.80000000e+05 2.57553637e-01 2.04160902e-01 2.44263744e-01 2.10026189e-01
1.80100000e+05 2.51266407e-01 1.99168079e-01 2.38584858e-01 2.04894581e-01
1.80200000e+05 2.45106332e-01 1.94283306e-01 2.33026012e-01 1.99858284e-01
1.80300000e+05 2.39072785e-01 1.89505276e-01 2.27586227e-01 1.94916907e-01
1.80400000e+05 2.33165025e-01 1.84832616e-01 2.22264412e-01 1.90070048e-01
1.80500000e+05 2.27382228e-01 1.80263910e-01 2.17059381e-01 1.85317310e-01
1.80600000e+05 2.21723505e-01 1.75797710e-01 2.11969876e-01 1.80658317e-01
1.80700000e+05 2.16187924e-01 1.71432538e-01 2.06994583e-01 1.76092726e-01
1.80800000e+05 2.10774517e-01 1.67166905e-01 2.02132137e-01 1.71620221e-01
1.80900000e+05 2.05482282e-01 1.62999306e-01 1.97381140e-01 1.67240517e-01
1.81000000e+05 2.00310190e-01 1.58928227e-01 1.92740156e-01 1.62953345e-01
1.81100000e+05 1.95257178e-01 1.54952148e-01 1.88207719e-01 1.58758440e-01
1.81200000e+05 1.90322144e-01 1.51069540e-01 1.83782334e-01 1.54655530e-01
1.81300000e+05 1.85503940e-01 1.47278867e-01 1.79462472e-01 1.50644314e-01
1.81400000e+05 1.80801365e-01 1.43578581e-01 1.75246574e-01 1.46724451e-01
1.81500000e+05 1.76213157e-01 1.39967127e-01 1.71133046e-01 1.42895540e-01
1.81600000e+05 1.71737983e-01 1.36442934e-01 1.67120255e-01 1.39157107e-01
1.81700000e+05 1.67374440e-01 1.33004421e-01 1.63206534e-01 1.35508595e-01
1.81800000e+05 1.63121043e-01 1.29649991e-01 1.59390177e-01 1.31949351e-01
1.81900000e+05 1.58976229e-01 1.26378036e-01 1.55669440e-01 1.28478622e-01
1.82000000e+05 1.54938352e-01 1.23186932e-01 1.52042544e-01 1.25095548e-01
1.82100000e+05 1.51005687e-01 1.20075045e-01 1.48507673e-01 1.21799164e-01
1.82200000e+05 1.47176433e-01 1.17040731e-01 1.45062983e-01 1.18588398e-01
1.82300000e+05 1.43448716e-01 1.14082336e-01 1.41706600e-01 1.15462077e-01
1.82400000e+05 1.39820597e-01 1.11198202e-01 1.38436627e-01 1.12418928e-01
1.82500000e+05 1.36290076e-01 1.08386668e-01 1.35251147e-01 1.09457590e-01
1.82600000e+05 1.32855104e-01 1.05646075e-01 1.32148231e-01 1.06576618e-01
1.82700000e+05 1.29513587e-01 1.02974765e-01 1.29125939e-01 1.03774495e-01
1.82800000e+05 1.26263397e-01 1.00371088e-01 1.26182330e-01 1.01049637e-01
1.82900000e+05 1.23102381e-01 9.78334051e-02 1.23315463e-01 9.84004075e-02
1.83000000e+05 1.20028365e-01 9.53600892e-02 1.20523404e-01 9.58251239e-02
1.83100000e+05 1.17039170e-01 9.29495301e-02 1.17804230e-01 9.33220680e-02
1.83200000e+05 1.14132610e-01 9.06001363e-02 1.15156033e-01 9.08894952e-02
1.83300000e+05 1.11306508e-01 8.83103377e-02 1.12576929e-01 8.85256432e-02
1.83400000e+05 1.08558698e-01 8.60785878e-02 1.10065052e-01 8.62287396e-02
1.83500000e+05 1.05887032e-01 8.39033658e-02 1.07618568e-01 8.39970100e-02
1.83600000e+05 1.03289384e-01 8.17831785e-02 1.05235670e-01 8.18286843e-02
1.83700000e+05 1.00763658e-01 7.97165614e-02 1.02914585e-01 7.97220033e-02
1.83800000e+05 9.83077903e-02 7.77020804e-02 1.00653575e-01 7.76752235e-02
1.83900000e+05 9.59197530e-02 7.57383325e-02 9.84509366e-02 7.56866223e-02
1.84000000e+05 9.35975572e-02 7.38239466e-02 9.63050073e-02 7.37545023e-02
1.84100000e+05 9.13392560e-02 7.19575843e-02 9.42141619e-02 7.18771943e-02
1.84200000e+05 8.91429463e-02 7.01379402e-02 9.21768159e-02 7.00530607e-02
1.84300000e+05 8.70067701e-02 6.83637420e-02 9.01914252e-02 6.82804979e-02
1.84400000e+05 8.49289163e-02 6.66337505e-02 8.82564870e-02 6.65579380e-02
1.84500000e+05 8.29076211e-02 6.49467599e-02 8.63705394e-02 6.48838508e-02
1.84600000e+05 8.09411689e-02 6.33015972e-02 8.45321615e-02 6.32567447e-02
1.84700000e+05 7.90278920e-02 6.16971220e-02 8.27399735e-02 6.16751675e-02
1.84800000e+05 7.71661711e-02 6.01322264e-02 8.09926358e-02 6.01377071e-02
1.84900000e+05 7.53544348e-02 5.86058341e-02 7.92888489e-02 5.86429918e-02
1.85000000e+05 7.35911592e-02 5.71168999e-02 7.76273525e-02 5.71896900e-02
1.85100000e+05 7.18748674e-02 5.56644096e-02 7.60069251e-02 5.57765104e-02
1.85200000e+05 7.02041288e-02 5.42473787e-02 7.44263830e-02 5.44022015e-02
1.85300000e+05 6.85775582e-02 5.28648522e-02 7.28845796e-02 5.30655511e-02
1.85400000e+05 6.69938148e-02 5.15159035e-02 7.13804045e-02 5.17653859e-02
1.85500000e+05 6.54516015e-02 5.01996342e-02 6.99127825e-02 5.05005704e-02
1.85600000e+05 6.39496635e-02 4.89151729e-02 6.84806729e-02 4.92700067e-02
1.85700000e+05 6.24867874e-02 4.76616746e-02 6.70830684e-02 4.80726330e-02
1.85800000e+05 6.10618003e-02 4.64383200e-02 6.57189938e-02 4.69074231e-02
1.85900000e+05 5.96735679e-02 4.52443148e-02 6.43875060e-02 4.57733857e-02
1.86000000e+05 5.83209944e-02 4.40788888e-02 6.30876919e-02 4.46695627e-02
1.86100000e+05 5.70030205e-02 4.29412953e-02 6.18186681e-02 4.35950289e-02
1.86200000e+05 5.57186224e-02 4.18308103e-02 6.05795801e-02 4.25488907e-02
1.86300000e+05 5.44668112e-02 4.07467319e-02 5.93696008e-02 4.15302852e-02
1.86400000e+05 5.32466310e-02 3.96883793e-02 5.81879299e-02 4.05383793e-02
1.86500000e+05 5.20571582e-02 3.86550925e-02 5.70337930e-02 3.95723683e-02
1.86600000e+05 5.08975005e-02 3.76462314e-02 5.59064410e-02 3.86314756e-02
1.86700000e+05 4.97667954e-02 3.66611753e-02 5.48051484e-02 3.77149511e-02
1.86800000e+05 4.86642095e-02 3.56993221e-02 5.37292136e-02 3.68220707e-02
1.86900000e+05 4.75889376e-02 3.47600875e-02 5.26779570e-02 3.59521352e-02
1.87000000e+05 4.65402012e-02 3.38429051e-02 5.16507211e-02 3.51044695e-02
1.87100000e+05 4.55172479e-02 3.29472250e-02 5.06468691e-02 3.42784216e-02
1.87200000e+05 4.45193504e-02 3.20725138e-02 4.96657846e-02 3.34733619e-02
1.87300000e+05 4.35458056e-02 3.12182538e-02 4.87068706e-02 3.26886823e-02
1.87400000e+05 4.25959337e-02 3.03839424e-02 4.77695489e-02 3.19237953e-02
1.87500000e+05 4.16690772e-02 2.95690918e-02 4.68532596e-02 3.11781335e-02
1.87600000e+05 4.07646004e-02 2.87732285e-02 4.59574600e-02 3.04511487e-02
1.87700000e+05 3.98818883e-02 2.79958927e-02 4.50816246e-02 2.97423111e-02
1.87800000e+05 3.90203461e-02 2.72366377e-02 4.42252440e-02 2.90511089e-02
1.87900000e+05 3.81793981e-02 2.64950298e-02 4.33878245e-02 2.83770471e-02
1.88000000e+05 3.73584875e-02 2.57706478e-02 4.25688876e-02 2.77196475e-02
1.88100000e+05 3.65570752e-02 2.50630821e-02 4.17679693e-02 2.70784477e-02
1.88200000e+05 3.57746395e-02 2.43719351e-02 4.09846199e-02 2.64530004e-02
1.88300000e+05 3.50106753e-02 2.36968203e-02 4.02184030e-02 2.58428732e-02
1.88400000e+05 3.42646936e-02 2.30373618e-02 3.94688956e-02 2.52476479e-02
1.88500000e+05 3.35362207e-02 2.23931945e-02 3.87356871e-02 2.46669197e-02
1.88600000e+05 3.28247980e-02 2.17639631e-02 3.80183793e-02 2.41002971e-02
1.88700000e+05 3.21299810e-02 2.11493224e-02 3.73165858e-02 2.35474011e-02
1.88800000e+05 3.14513393e-02 2.05489366e-02 3.66299313e-02 2.30078649e-02
1.88900000e+05 3.07884557e-02 1.99624789e-02 3.59580518e-02 2.24813336e-02
1.89000000e+05 3.01409258e-02 1.93896315e-02 3.53005937e-02 2.19674633e-02
1.89100000e+05 2.95083576e-02 1.88300852e-02 3.46572137e-02 2.14659210e-02
1.89200000e+05 2.88903712e-02 1.82835392e-02 3.40275784e-02 2.09763844e-02
1.89300000e+05 2.82865981e-02 1.77497004e-02 3.34113639e-02 2.04985410e-02
1.89400000e+05 2.76966809e-02 1.72282839e-02 3.28082557e-02 2.00320881e-02
1.89500000e+05 2.71202730e-02 1.67190122e-02 3.22179479e-02 1.95767325e-02
1.89600000e+05 2.65570380e-02 1.62216149e-02 3.16401434e-02 1.91321898e-02
1.89700000e+05 2.60066498e-02 1.57358289e-02 3.10745535e-02 1.86981844e-02
1.89800000e+05 2.54687915e-02 1.52613980e-02 3.05208973e-02 1.82744492e-02
1.89900000e+05 2.49431558e-02 1.47980724e-02 2.99789020e-02 1.78607250e-02
1.90000000e+05 2.44294443e-02 1.43456090e-02 2.94483021e-02 1.74567605e-02
1.90100000e+05 2.39273674e-02 1.39037707e-02 2.89288393e-02 1.70623118e-02
1.90200000e+05 2.34366436e-02 1.34723266e-02 2.84202626e-02 1.66771424e-02
1.90300000e+05 2.29569997e-02 1.30510517e-02 2.79223277e-02 1.63010228e-02
1.90400000e+05 2.24881703e-02 1.26397265e-02 2.74347967e-02 1.59337301e-02
1.90500000e+05 2.20298975e-02 1.22381372e-02 2.69574383e-02 1.55750482e-02
1.90600000e+05 2.15819307e-02 1.18460752e-02 2.64900273e-02 1.52247669e-02
1.90700000e+05 2.11440264e-02 1.14633372e-02 2.60323445e-02 1.48826826e-02
1.90800000e+05 2.07159479e-02 1.10897249e-02 2.55841765e-02 1.45485971e-02
1.90900000e+05 2.02974649e-02 1.07250448e-02 2.51453153e-02 1.42223180e-02
1.91000000e+05 1.98883539e-02 1.03691084e-02 2.47155587e-02 1.39036587e-02
1.91100000e+05 1.94883973e-02 1.00217315e-02 2.42947093e-02 1.35924374e-02
1.91200000e+05 1.90973834e-02 9.68273451e-03 2.38825753e-02 1.32884777e-02
1.91300000e+05 1.87151063e-02 9.35194219e-03 2.34789693e-02 1.29916082e-02
1.91400000e+05 1.83413660e-02 9.02918349e-03 2.30837092e-02 1.27016622e-02
1.91500000e+05 1.79759675e-02 8.71429145e-03 2.26966171e-02 1.24184775e-02
1.91600000e+05 1.76187212e-02 8.40710311e-03 2.23175199e-02 1.21418965e-02
1.91700000e+05 1.72694427e-02 8.10745936e-03 2.19462487e-02 1.18717661e-02
1.91800000e+05 1.69279522e-02 7.81520486e-03 2.15826388e-02 1.16079370e-02
1.91900000e+05 1.65940750e-02 7.53018790e-03 2.12265298e-02 1.13502642e-02
1.92000000e+05 1.62676408e-02 7.25226033e-03 2.08777652e-02 1.10986067e-02
1.92100000e+05 1.59484837e-02 6.98127746e-03 2.05361921e-02 1.08528270e-02
1.92200000e+05 1.56364424e-02 6.71709795e-03 2.02016617e-02 1.06127916e-02
1.92300000e+05 1.53313595e-02 6.45958371e-03 1.98740287e-02 1.03783704e-02
1.92400000e+05 1.50330818e-02 6.20859984e-03 1.95531514e-02 1.01494366e-02
1.92500000e+05 1.47414600e-02 5.96401452e-03 1.92388913e-02 9.92586710e-03
1.92600000e+05 1.44563487e-02 5.72569894e-03 1.89311134e-02 9.70754170e-03
1.92700000e+05 1.41776061e-02 5.49352720e-03 1.86296861e-02 9.49434349e-03
1.92800000e+05 1.39050941e-02 5.26737626e-03 1.83344806e-02 9.28615857e-03
1.92900000e+05 1.36386779e-02 5.04712583e-03 1.80453713e-02 9.08287598e-03
1.93000000e+05 1.33782262e-02 4.83265834e-03 1.77622357e-02 8.88438761e-03
1.93100000e+05 1.31236111e-02 4.62385881e-03 1.74849540e-02 8.69058813e-03
1.93200000e+05 1.28747077e-02 4.42061484e-03 1.72134092e-02 8.50137488e-03
1.93300000e+05 1.26313942e-02 4.22281651e-03 1.69474873e-02 8.31664780e-03
1.93400000e+05 1.23935520e-02 4.03035633e-03 1.66870764e-02 8.13630936e-03
1.93500000e+05 1.21610650e-02 3.84312915e-03 1.64320678e-02 7.96026449e-03
1.93600000e+05 1.19338204e-02 3.66103213e-03 1.61823549e-02 7.78842048e-03
1.93700000e+05 1.17117079e-02 3.48396468e-03 1.59378336e-02 7.62068692e-03
1.93800000e+05 1.14946199e-02 3.31182837e-03 1.56984023e-02 7.45697566e-03
1.93900000e+05 1.12824513e-02 3.14452693e-03 1.54639616e-02 7.29720070e-03
1.94000000e+05 1.10750998e-02 2.98196612e-03 1.52344142e-02 7.14127818e-03
1.94100000e+05 1.08724652e-02 2.82405375e-03 1.50096654e-02 6.98912625e-03
1.94200000e+05 1.06744499e-02 2.67069959e-03 1.47896222e-02 6.84066508e-03
1.94300000e+05 1.04809586e-02 2.52181534e-03 1.45741938e-02 6.69581675e-03
1.94400000e+05 1.02918982e-02 2.37731455e-03 1.43632916e-02 6.55450525e-03
1.94500000e+05 1.01071776e-02 2.23711263e-03 1.41568287e-02 6.41665636e-03
1.94600000e+05 9.92670830e-03 2.10112674e-03 1.39547202e-02 6.28219764e-03
1.94700000e+05 9.75040340e-03 1.96927578e-03 1.37568831e-02 6.15105838e-03
1.94800000e+05 9.57817824e-03 1.84148037e-03 1.35632362e-02 6.02316956e-03
1.94900000e+05 9.40995005e-03 1.71766276e-03 1.33737001e-02 5.89846375e-03
1.95000000e+05 9.24563800e-03 1.59774681e-03 1.31881969e-02 5.77687513e-03


==> MixPlotData/sample_deformation8.txt <==
     x         mean            A            B            C
4.00000000e+04 -9.64154568e-03 -1.09399565e-02 -7.82610125e-03 -1.00718115e-02
4.01000000e+04 -9.68670335e-03 -1.09895322e-02 -7.86132545e-03 -1.01202294e-02
4.02000000e+04 -9.73203503e-03 -1.10392995e-02 -7.89668531e-03 -1.01688339e-02
4.03000000e+04 -9.77754147e-03 -1.10892591e-02 -7.93218143e-03 -1.02176256e-02
4.04000000e+04 -9.82322346e-03 -1.11394118e-02 -7.96781442e-03 -1.02666056e-02
4.05000000e+04 -9.86908176e-03 -1.11897587e-02 -8.00358489e-03 -1.03157746e-02
4.06000000e+04 -9.91511717e-03 -1.12403005e-02 -8.03949343e-03 -1.03651334e-02
4.07000000e+04 -9.96133045e-03 -1.12910381e-02 -8.07554068e-03 -1.04146829e-02
4.08000000e+04 -1.00077224e-02 -1.13419723e-02 -8.11172724e-03 -1.04644239e-02
4.09000000e+04 -1.00542938e-02 -1.13931042e-02 -8.14805375e-03 -1.05143572e-02
4.10000000e+04 -1.01010455e-02 -1.14444344e-02 -8.18452081e-03 -1.05644838e-02
4.11000000e+04 -1.01479782e-02 -1.14959640e-02 -8.22112906e-03 -1.06148044e-02
4.12000000e+04 -1.01950927e-02 -1.15476938e-02 -8.25787913e-03 -1.06653199e-02
4.13000000e+04 -1.02423900e-02 -1.15996248e-02 -8.29477165e-03 -1.07160313e-02
4.14000000e+04 -1.02898707e-02 -1.16517577e-02 -8.33180727e-03 -1.07669393e-02
4.15000000e+04 -1.03375357e-02 -1.17040936e-02 -8.36898662e-03 -1.08180448e-02
4.16000000e+04 -1.03853859e-02 -1.17566333e-02 -8.40631034e-03 -1.08693487e-02
4.17000000e+04 -1.04334220e-02 -1.18093778e-02 -8.44377909e-03 -1.09208519e-02
4.18000000e+04 -1.04816448e-02 -1.18623279e-02 -8.48139351e-03 -1.09725552e-02
4.19000000e+04 -1.05300553e-02 -1.19154847e-02 -8.51915426e-03 -1.10244597e-02
4.20000000e+04 -1.05786542e-02 -1.19688490e-02 -8.55706200e-03 -1.10765660e-02
4.21000000e+04 -1.06274424e-02 -1.20224218e-02 -8.59511739e-03 -1.11288753e-02
4.22000000e+04 -1.06764208e-02 -1.20762040e-02 -8.63332109e-03 -1.11813883e-02
4.23000000e+04 -1.07255902e-02 -1.21301966e-02 -8.67167378e-03 -1.12341059e-02
4.24000000e+04 -1.07749514e-02 -1.21844005e-02 -8.71017612e-03 -1.12870292e-02
4.25000000e+04 -1.08245053e-02 -1.22388167e-02 -8.74882880e-03 -1.13401589e-02
4.26000000e+04 -1.08742528e-02 -1.22934461e-02 -8.78763249e-03 -1.13934961e-02
4.27000000e+04 -1.09241948e-02 -1.23482897e-02 -8.82658788e-03 -1.14470417e-02
4.28000000e+04 -1.09743320e-02 -1.24033486e-02 -8.86569565e-03 -1.15007965e-02
4.29000000e+04 -1.10246655e-02 -1.24586236e-02 -8.90495650e-03 -1.15547616e-02
4.30000000e+04 -1.10751961e-02 -1.25141157e-02 -8.94437111e-03 -1.16089378e-02
4.31000000e+04 -1.11259247e-02 -1.25698260e-02 -8.98394020e-03 -1.16633262e-02
4.32000000e+04 -1.11768522e-02 -1.26257554e-02 -9.02366445e-03 -1.17179277e-02
4.33000000e+04 -1.12279794e-02 -1.26819049e-02 -9.06354458e-03 -1.17727432e-02
4.34000000e+04 -1.12793073e-02 -1.27382756e-02 -9.10358130e-03 -1.18277737e-02
4.35000000e+04 -1.13308369e-02 -1.27948685e-02 -9.14377531e-03 -1.18830202e-02
4.36000000e+04 -1.13825689e-02 -1.28516845e-02 -9.18412735e-03 -1.19384837e-02
4.37000000e+04 -1.14345044e-02 -1.29087247e-02 -9.22463812e-03 -1.19941651e-02
4.38000000e+04 -1.14866442e-02 -1.29659901e-02 -9.26530836e-03 -1.20500654e-02
4.39000000e+04 -1.15389893e-02 -1.30234818e-02 -9.30613880e-03 -1.21061857e-02
4.40000000e+04 -1.15915406e-02 -1.30812008e-02 -9.34713016e-03 -1.21625268e-02
4.41000000e+04 -1.16442991e-02 -1.31391481e-02 -9.38828319e-03 -1.22190899e-02
4.42000000e+04 -1.16972657e-02 -1.31973248e-02 -9.42959863e-03 -1.22758758e-02
4.43000000e+04 -1.17504413e-02 -1.32557319e-02 -9.47107723e-03 -1.23328858e-02
4.44000000e+04 -1.18038270e-02 -1.33143706e-02 -9.51271972e-03 -1.23901206e-02
4.45000000e+04 -1.18574236e-02 -1.33732418e-02 -9.55452688e-03 -1.24475815e-02
4.46000000e+04 -1.19112321e-02 -1.34323467e-02 -9.59649945e-03 -1.25052693e-02
4.47000000e+04 -1.19652536e-02 -1.34916864e-02 -9.63863820e-03 -1.25631852e-02
4.48000000e+04 -1.20194889e-02 -1.35512618e-02 -9.68094390e-03 -1.26213302e-02
4.49000000e+04 -1.20739392e-02 -1.36110742e-02 -9.72341732e-03 -1.26797053e-02
4.50000000e+04 -1.21286052e-02 -1.36711246e-02 -9.76605922e-03 -1.27383116e-02
4.51000000e+04 -1.21834881e-02 -1.37314141e-02 -9.80887040e-03 -1.27971502e-02
4.52000000e+04 -1.22385889e-02 -1.37919438e-02 -9.85185163e-03 -1.28562220e-02
4.53000000e+04 -1.22939085e-02 -1.38527149e-02 -9.89500371e-03 -1.29155283e-02
4.54000000e+04 -1.23494480e-02 -1.39137284e-02 -9.93832742e-03 -1.29750700e-02
4.55000000e+04 -1.24052083e-02 -1.39749856e-02 -9.98182356e-03 -1.30348482e-02
4.56000000e+04 -1.24611905e-02 -1.40364875e-02 -1.00254929e-02 -1.30948640e-02
4.57000000e+04 -1.25173957e-02 -1.40982352e-02 -1.00693364e-02 -1.31551186e-02
4.58000000e+04 -1.25738248e-02 -1.41602300e-02 -1.01133546e-02 -1.32156130e-02
4.59000000e+04 -1.26304789e-02 -1.42224730e-02 -1.01575486e-02 -1.32763483e-02
4.60000000e+04 -1.26873590e-02 -1.42849653e-02 -1.02019190e-02 -1.33373257e-02
4.61000000e+04 -1.27444662e-02 -1.43477081e-02 -1.02464667e-02 -1.33985462e-02
4.62000000e+04 -1.28018015e-02 -1.44107026e-02 -1.02911926e-02 -1.34600109e-02
4.63000000e+04 -1.28593661e-02 -1.44739500e-02 -1.03360974e-02 -1.35217211e-02
4.64000000e+04 -1.29171609e-02 -1.45374515e-02 -1.03811821e-02 -1.35836779e-02
4.65000000e+04 -1.29751870e-02 -1.46012082e-02 -1.04264474e-02 -1.36458823e-02
4.66000000e+04 -1.30334456e-02 -1.46652213e-02 -1.04718942e-02 -1.37083356e-02
4.67000000e+04 -1.30919376e-02 -1.47294921e-02 -1.05175233e-02 -1.37710388e-02
4.68000000e+04 -1.31506643e-02 -1.47940218e-02 -1.05633357e-02 -1.38339933e-02
4.69000000e+04 -1.32096266e-02 -1.48588116e-02 -1.06093321e-02 -1.38972000e-02
4.70000000e+04 -1.32688257e-02 -1.49238627e-02 -1.06555135e-02 -1.39606603e-02
4.71000000e+04 -1.33282628e-02 -1.49891764e-02 -1.07018807e-02 -1.40243752e-02
4.72000000e+04 -1.33879388e-02 -1.50547539e-02 -1.07484346e-02 -1.40883461e-02
4.73000000e+04 -1.34478550e-02 -1.51205965e-02 -1.07951760e-02 -1.41525740e-02
4.74000000e+04 -1.35080125e-02 -1.51867054e-02 -1.08421059e-02 -1.42170601e-02
4.75000000e+04 -1.35684123e-02 -1.52530818e-02 -1.08892252e-02 -1.42818058e-02
4.76000000e+04 -1.36290557e-02 -1.53197271e-02 -1.09365347e-02 -1.43468121e-02
4.77000000e+04 -1.36899438e-02 -1.53866426e-02 -1.09840353e-02 -1.44120804e-02
4.78000000e+04 -1.37510778e-02 -1.54538294e-02 -1.10317280e-02 -1.44776118e-02
4.79000000e+04 -1.38124587e-02 -1.55212890e-02 -1.10796136e-02 -1.45434076e-02
4.80000000e+04 -1.38740879e-02 -1.55890226e-02 -1.11276932e-02 -1.46094691e-02
4.81000000e+04 -1.39359663e-02 -1.56570315e-02 -1.11759675e-02 -1.46757974e-02
4.82000000e+04 -1.39980953e-02 -1.57253171e-02 -1.12244376e-02 -1.47423939e-02
4.83000000e+04 -1.40604761e-02 -1.57938806e-02 -1.12731043e-02 -1.48092597e-02
4.84000000e+04 -1.41231097e-02 -1.58627234e-02 -1.13219687e-02 -1.48763963e-02
4.85000000e+04 -1.41859974e-02 -1.59318469e-02 -1.13710316e-02 -1.49438048e-02
4.86000000e+04 -1.42491405e-02 -1.60012523e-02 -1.14202940e-02 -1.50114865e-02
4.87000000e+04 -1.43125401e-02 -1.60709411e-02 -1.14697568e-02 -1.50794428e-02
4.88000000e+04 -1.43761974e-02 -1.61409145e-02 -1.15194211e-02 -1.51476749e-02
4.89000000e+04 -1.44401138e-02 -1.62111741e-02 -1.15692878e-02 -1.52161842e-02
4.90000000e+04 -1.45042903e-02 -1.62817210e-02 -1.16193578e-02 -1.52849719e-02
4.91000000e+04 -1.45687283e-02 -1.63525568e-02 -1.16696321e-02 -1.53540394e-02
4.92000000e+04 -1.46334291e-02 -1.64236829e-02 -1.17201118e-02 -1.54233880e-02
4.93000000e+04 -1.46983938e-02 -1.64951006e-02 -1.17707977e-02 -1.54930191e-02
4.94000000e+04 -1.47636237e-02 -1.65668113e-02 -1.18216910e-02 -1.55629340e-02
4.95000000e+04 -1.48291201e-02 -1.66388165e-02 -1.18727925e-02 -1.56331340e-02
4.96000000e+04 -1.48948844e-02 -1.67111175e-02 -1.19241034e-02 -1.57036206e-02
4.97000000e+04 -1.49609177e-02 -1.67837159e-02 -1.19756246e-02 -1.57743950e-02
4.98000000e+04 -1.50272213e-02 -1.68566131e-02 -1.20273571e-02 -1.58454587e-02
4.99000000e+04 -1.50937967e-02 -1.69298104e-02 -1.20793019e-02 -1.59168131e-02
5.00000000e+04 -1.51606450e-02 -1.70033095e-02 -1.21314602e-02 -1.59884595e-02
5.01000000e+04 -1.52277676e-02 -1.70771117e-02 -1.21838328e-02 -1.60603993e-02
5.02000000e+04 -1.52951658e-02 -1.71512186e-02 -1.22364210e-02 -1.61326340e-02
5.03000000e+04 -1.53628409e-02 -1.72256315e-02 -1.22892256e-02 -1.62051650e-02
5.04000000e+04 -1.54307944e-02 -1.73003521e-02 -1.23422478e-02 -1.62779937e-02
5.05000000e+04 -1.54990275e-02 -1.73753817e-02 -1.23954886e-02 -1.63511215e-02
5.06000000e+04 -1.55675415e-02 -1.74507221e-02 -1.24489492e-02 -1.64245499e-02
5.07000000e+04 -1.56363380e-02 -1.75263745e-02 -1.25026305e-02 -1.64982803e-02
5.08000000e+04 -1.57054181e-02 -1.76023407e-02 -1.25565336e-02 -1.65723142e-02
5.09000000e+04 -1.57747834e-02 -1.76786220e-02 -1.26106597e-02 -1.66466531e-02
5.10000000e+04 -1.58444352e-02 -1.77552202e-02 -1.26650097e-02 -1.67212984e-02
5.11000000e+04 -1.59143748e-02 -1.78321366e-02 -1.27195850e-02 -1.67962516e-02
5.12000000e+04 -1.59846037e-02 -1.79093730e-02 -1.27743864e-02 -1.68715142e-02
5.13000000e+04 -1.60551234e-02 -1.79869308e-02 -1.28294152e-02 -1.69470878e-02
5.14000000e+04 -1.61259351e-02 -1.80648117e-02 -1.28846724e-02 -1.70229738e-02
5.15000000e+04 -1.61970404e-02 -1.81430173e-02 -1.29401592e-02 -1.70991737e-02
5.16000000e+04 -1.62684408e-02 -1.82215491e-02 -1.29958767e-02 -1.71756891e-02
5.17000000e+04 -1.63401375e-02 -1.83004088e-02 -1.30518260e-02 -1.72525215e-02
5.18000000e+04 -1.64121321e-02 -1.83795980e-02 -1.31080084e-02 -1.73296725e-02
5.19000000e+04 -1.64844261e-02 -1.84591184e-02 -1.31644249e-02 -1.74071436e-02
5.20000000e+04 -1.65570209e-02 -1.85389715e-02 -1.32210767e-02 -1.74849363e-02
5.21000000e+04 -1.66299180e-02 -1.86191591e-02 -1.32779649e-02 -1.75630524e-02
5.22000000e+04 -1.67031189e-02 -1.86996827e-02 -1.33350908e-02 -1.76414933e-02
5.23000000e+04 -1.67766251e-02 -1.87805442e-02 -1.33924555e-02 -1.77202606e-02
5.24000000e+04 -1.68504381e-02 -1.88617451e-02 -1.34500603e-02 -1.77993559e-02
5.25000000e+04 -1.69245594e-02 -1.89432871e-02 -1.35079062e-02 -1.78787809e-02
5.26000000e+04 -1.69989905e-02 -1.90251720e-02 -1.35659945e-02 -1.79585372e-02
5.27000000e+04 -1.70737330e-02 -1.91074015e-02 -1.36243265e-02 -1.80386264e-02
5.28000000e+04 -1.71487885e-02 -1.91899773e-02 -1.36829032e-02 -1.81190502e-02
5.29000000e+04 -1.72241584e-02 -1.92729011e-02 -1.37417260e-02 -1.81998101e-02
5.30000000e+04 -1.72998443e-02 -1.93561747e-02 -1.38007961e-02 -1.82809079e-02
5.31000000e+04 -1.73758478e-02 -1.94397998e-02 -1.38601147e-02 -1.83623452e-02
5.32000000e+04 -1.74521705e-02 -1.95237783e-02 -1.39196830e-02 -1.84441238e-02
5.33000000e+04 -1.75288139e-02 -1.96081118e-02 -1.39795024e-02 -1.85262452e-02
5.34000000e+04 -1.76057798e-02 -1.96928022e-02 -1.40395740e-02 -1.86087113e-02
5.35000000e+04 -1.76830696e-02 -1.97778512e-02 -1.40998991e-02 -1.86915236e-02
5.36000000e+04 -1.77606850e-02 -1.98632607e-02 -1.41604791e-02 -1.87746840e-02
5.37000000e+04 -1.78386276e-02 -1.99490326e-02 -1.42213152e-02 -1.88581942e-02
5.38000000e+04 -1.79168991e-02 -2.00351685e-02 -1.42824086e-02 -1.89420559e-02
5.39000000e+04 -1.79955011e-02 -2.01216705e-02 -1.43437608e-02 -1.90262708e-02
5.40000000e+04 -1.80744353e-02 -2.02085402e-02 -1.44053729e-02 -1.91108408e-02
5.41000000e+04 -1.81537033e-02 -2.02957797e-02 -1.44672463e-02 -1.91957676e-02
5.42000000e+04 -1.82333068e-02 -2.03833908e-02 -1.45293824e-02 -1.92810530e-02
5.43000000e+04 -1.83132475e-02 -2.04713753e-02 -1.45917824e-02 -1.93666987e-02
5.44000000e+04 -1.83935272e-02 -2.05597352e-02 -1.46544477e-02 -1.94527066e-02
5.45000000e+04 -1.84741474e-02 -2.06484724e-02 -1.47173797e-02 -1.95390786e-02
5.46000000e+04 -1.85551100e-02 -2.07375887e-02 -1.47805796e-02 -1.96258163e-02
5.47000000e+04 -1.86364166e-02 -2.08270863e-02 -1.48440490e-02 -1.97129218e-02
5.48000000e+04 -1.87180691e-02 -2.09169669e-02 -1.49077890e-02 -1.98003968e-02
5.49000000e+04 -1.88000690e-02 -2.10072325e-02 -1.49718012e-02 -1.98882431e-02
5.50000000e+04 -1.88824184e-02 -2.10978852e-02 -1.50360869e-02 -1.99764627e-02
5.51000000e+04 -1.89651187e-02 -2.11889269e-02 -1.51006475e-02 -2.00650575e-02
5.52000000e+04 -1.90481720e-02 -2.12803596e-02 -1.51654843e-02 -2.01540293e-02
5.53000000e+04 -1.91315799e-02 -2.13721854e-02 -1.52305990e-02 -2.02433800e-02
5.54000000e+04 -1.92153444e-02 -2.14644061e-02 -1.52959927e-02 -2.03331116e-02
5.55000000e+04 -1.92994670e-02 -2.15570240e-02 -1.53616671e-02 -2.04232260e-02
5.56000000e+04 -1.93839499e-02 -2.16500409e-02 -1.54276234e-02 -2.05137252e-02
5.57000000e+04 -1.94687946e-02 -2.17434591e-02 -1.54938632e-02 -2.06046110e-02
5.58000000e+04 -1.95540032e-02 -2.18372805e-02 -1.55603880e-02 -2.06958855e-02
5.59000000e+04 -1.96395775e-02 -2.19315072e-02 -1.56271992e-02 -2.07875507e-02
5.60000000e+04 -1.97255192e-02 -2.20261414e-02 -1.56942982e-02 -2.08796084e-02
5.61000000e+04 -1.98118305e-02 -2.21211851e-02 -1.57616866e-02 -2.09720609e-02
5.62000000e+04 -1.98985130e-02 -2.22166405e-02 -1.58293658e-02 -2.10649099e-02
5.63000000e+04 -1.99855688e-02 -2.23125097e-02 -1.58973375e-02 -2.11581577e-02
5.64000000e+04 -2.00729997e-02 -2.24087949e-02 -1.59656029e-02 -2.12518061e-02
5.65000000e+04 -2.01608077e-02 -2.25054982e-02 -1.60341638e-02 -2.13458574e-02
5.66000000e+04 -2.02489947e-02 -2.26026218e-02 -1.61030217e-02 -2.14403134e-02
5.67000000e+04 -2.03375628e-02 -2.27001679e-02 -1.61721780e-02 -2.15351764e-02
5.68000000e+04 -2.04265138e-02 -2.27981387e-02 -1.62416343e-02 -2.16304485e-02
5.69000000e+04 -2.05158497e-02 -2.28965365e-02 -1.63113923e-02 -2.17261316e-02
5.70000000e+04 -2.06055725e-02 -2.29953634e-02 -1.63814534e-02 -2.18222280e-02
5.71000000e+04 -2.06956843e-02 -2.30946218e-02 -1.64518193e-02 -2.19187397e-02
5.72000000e+04 -2.07861871e-02 -2.31943138e-02 -1.65224915e-02 -2.20156689e-02
5.73000000e+04 -2.08770828e-02 -2.32944418e-02 -1.65934716e-02 -2.21130178e-02
5.74000000e+04 -2.09683736e-02 -2.33950080e-02 -1.66647614e-02 -2.22107886e-02
5.75000000e+04 -2.10600614e-02 -2.34960148e-02 -1.67363623e-02 -2.23089833e-02
5.76000000e+04 -2.11521485e-02 -2.35974645e-02 -1.68082760e-02 -2.24076043e-02
5.77000000e+04 -2.12446367e-02 -2.36993593e-02 -1.68805041e-02 -2.25066538e-02
5.78000000e+04 -2.13375283e-02 -2.38017018e-02 -1.69530484e-02 -2.26061339e-02
5.79000000e+04 -2.14308253e-02 -2.39044941e-02 -1.70259105e-02 -2.27060469e-02
5.80000000e+04 -2.15245299e-02 -2.40077388e-02 -1.70990920e-02 -2.28063950e-02
5.81000000e+04 -2.16186442e-02 -2.41114381e-02 -1.71725947e-02 -2.29071806e-02
5.82000000e+04 -2.17131704e-02 -2.42155946e-02 -1.72464202e-02 -2.30084059e-02
5.83000000e+04 -2.18081106e-02 -2.43202107e-02 -1.73205703e-02 -2.31100732e-02
5.84000000e+04 -2.19034670e-02 -2.44252887e-02 -1.73950466e-02 -2.32121848e-02
5.85000000e+04 -2.19992417e-02 -2.45308311e-02 -1.74698509e-02 -2.33147431e-02
5.86000000e+04 -2.20954371e-02 -2.46368405e-02 -1.75449849e-02 -2.34177503e-02
5.87000000e+04 -2.21920552e-02 -2.47433193e-02 -1.76204505e-02 -2.35212089e-02
5.88000000e+04 -2.22890984e-02 -2.48502700e-02 -1.76962492e-02 -2.36251212e-02
5.89000000e+04 -2.23865689e-02 -2.49576951e-02 -1.77723831e-02 -2.37294896e-02
5.90000000e+04 -2.24844690e-02 -2.50655973e-02 -1.78488537e-02 -2.38343166e-02
5.91000000e+04 -2.25828009e-02 -2.51739789e-02 -1.79256629e-02 -2.39396044e-02
5.92000000e+04 -2.26815669e-02 -2.52828426e-02 -1.80028125e-02 -2.40453556e-02
5.93000000e+04 -2.27807693e-02 -2.53921911e-02 -1.80803044e-02 -2.41515726e-02
5.94000000e+04 -2.28804104e-02 -2.55020268e-02 -1.81581403e-02 -2.42582578e-02
5.95000000e+04 -2.29804927e-02 -2.56123525e-02 -1.82363222e-02 -2.43654138e-02
5.96000000e+04 -2.30810184e-02 -2.57231707e-02 -1.83148518e-02 -2.44730430e-02
5.97000000e+04 -2.31819898e-02 -2.58344841e-02 -1.83937311e-02 -2.45811480e-02
5.98000000e+04 -2.32834095e-02 -2.59462954e-02 -1.84729619e-02 -2.46897313e-02
5.99000000e+04 -2.33852797e-02 -2.60586073e-02 -1.85525461e-02 -2.47987953e-02
6.00000000e+04 -2.34876029e-02 -2.61714224e-02 -1.86324856e-02 -2.49083428e-02
6.01000000e+04 -2.35903815e-02 -2.62847436e-02 -1.87127824e-02 -2.50183762e-02
6.02000000e+04 -2.36936180e-02 -2.63985735e-02 -1.87934383e-02 -2.51288981e-02
6.03000000e+04 -2.37973148e-02 -2.65129150e-02 -1.88744553e-02 -2.52399113e-02
6.04000000e+04 -2.39014743e-02 -2.66277707e-02 -1.89558354e-02 -2.53514182e-02
6.05000000e+04 -2.40060992e-02 -2.67431435e-02 -1.90375805e-02 -2.54634215e-02
6.06000000e+04 -2.41111918e-02 -2.68590363e-02 -1.91196926e-02 -2.55759239e-02
6.07000000e+04 -2.42167548e-02 -2.69754518e-02 -1.92021738e-02 -2.56889281e-02
6.08000000e+04 -2.43227906e-02 -2.70923929e-02 -1.92850259e-02 -2.58024367e-02
6.09000000e+04 -2.44293018e-02 -2.72098625e-02 -1.93682511e-02 -2.59164526e-02
6.10000000e+04 -2.45362909e-02 -2.73278634e-02 -1.94518514e-02 -2.60309783e-02
6.11000000e+04 -2.46437607e-02 -2.74463986e-02 -1.95358287e-02 -2.61460167e-02
6.12000000e+04 -2.47517136e-02 -2.75654711e-02 -1.96201853e-02 -2.62615705e-02
6.13000000e+04 -2.48601523e-02 -2.76850837e-02 -1.97049231e-02 -2.63776425e-02
6.14000000e+04 -2.49690795e-02 -2.78052394e-02 -1.97900442e-02 -2.64942355e-02
6.15000000e+04 -2.50784978e-02 -2.79259412e-02 -1.98755508e-02 -2.66113524e-02
6.16000000e+04 -2.51884098e-02 -2.80471922e-02 -1.99614449e-02 -2.67289959e-02
6.17000000e+04 -2.52988184e-02 -2.81689953e-02 -2.00477287e-02 -2.68471690e-02
6.18000000e+04 -2.54097261e-02 -2.82913536e-02 -2.01344043e-02 -2.69658745e-02
6.19000000e+04 -2.55211357e-02 -2.84142702e-02 -2.02214739e-02 -2.70851152e-02
6.20000000e+04 -2.56330500e-02 -2.85377482e-02 -2.03089397e-02 -2.72048942e-02
6.21000000e+04 -2.57454717e-02 -2.86617906e-02 -2.03968039e-02 -2.73252143e-02
6.22000000e+04 -2.58584036e-02 -2.87864006e-02 -2.04850685e-02 -2.74460786e-02
6.23000000e+04 -2.59718485e-02 -2.89115814e-02 -2.05737360e-02 -2.75674899e-02
6.24000000e+04 -2.60858093e-02 -2.90373361e-02 -2.06628084e-02 -2.76894513e-02
6.25000000e+04 -2.62002888e-02 -2.91636680e-02 -2.07522881e-02 -2.78119657e-02
6.26000000e+04 -2.63152897e-02 -2.92905802e-02 -2.08421773e-02 -2.79350363e-02
6.27000000e+04 -2.64308151e-02 -2.94180759e-02 -2.09324783e-02 -2.80586661e-02
6.28000000e+04 -2.65468678e-02 -2.95461585e-02 -2.10231933e-02 -2.81828581e-02
6.29000000e+04 -2.66634508e-02 -2.96748313e-02 -2.11143247e-02 -2.83076154e-02
6.30000000e+04 -2.67805669e-02 -2.98040974e-02 -2.12058748e-02 -2.84329412e-02
6.31000000e+04 -2.68982191e-02 -2.99339603e-02 -2.12978460e-02 -2.85588385e-02
6.32000000e+04 -2.70164104e-02 -3.00644233e-02 -2.13902406e-02 -2.86853106e-02
6.33000000e+04 -2.71351438e-02 -3.01954898e-02 -2.14830609e-02 -2.88123606e-02
6.34000000e+04 -2.72544223e-02 -3.03271632e-02 -2.15763093e-02 -2.89399918e-02
6.35000000e+04 -2.73742490e-02 -3.04594468e-02 -2.16699884e-02 -2.90682072e-02
6.36000000e+04 -2.74946268e-02 -3.05923442e-02 -2.17641004e-02 -2.91970103e-02
6.37000000e+04 -2.76155590e-02 -3.07258587e-02 -2.18586478e-02 -2.93264041e-02
6.38000000e+04 -2.77370485e-02 -3.08599939e-02 -2.19536330e-02 -2.94563921e-02
6.39000000e+04 -2.78590985e-02 -3.09947534e-02 -2.20490586e-02 -2.95869776e-02
6.40000000e+04 -2.79817121e-02 -3.11301405e-02 -2.21449270e-02 -2.97181638e-02
6.41000000e+04 -2.81048925e-02 -3.12661589e-02 -2.22412407e-02 -2.98499541e-02
6.42000000e+04 -2.82286430e-02 -3.14028122e-02 -2.23380022e-02 -2.99823518e-02
6.43000000e+04 -2.83529666e-02 -3.15401040e-02 -2.24352141e-02 -3.01153605e-02
6.44000000e+04 -2.84778666e-02 -3.16780379e-02 -2.25328789e-02 -3.02489835e-02
6.45000000e+04 -2.86033462e-02 -3.18166175e-02 -2.26309993e-02 -3.03832242e-02
6.46000000e+04 -2.87294088e-02 -3.19558466e-02 -2.27295777e-02 -3.05180861e-02
6.47000000e+04 -2.88560576e-02 -3.20957289e-02 -2.28286168e-02 -3.06535728e-02
6.48000000e+04 -2.89832960e-02 -3.22362681e-02 -2.29281192e-02 -3.07896876e-02
6.49000000e+04 -2.91111272e-02 -3.23774679e-02 -2.30280875e-02 -3.09264342e-02
6.50000000e+04 -2.92395547e-02 -3.25193321e-02 -2.31285245e-02 -3.10638161e-02
6.51000000e+04 -2.93685817e-02 -3.26618646e-02 -2.32294327e-02 -3.12018370e-02
6.52000000e+04 -2.94982118e-02 -3.28050692e-02 -2.33308150e-02 -3.13405003e-02
6.53000000e+04 -2.96284484e-02 -3.29489498e-02 -2.34326740e-02 -3.14798098e-02
6.54000000e+04 -2.97592948e-02 -3.30935102e-02 -2.35350124e-02 -3.16197691e-02
6.55000000e+04 -2.98907547e-02 -3.32387544e-02 -2.36378330e-02 -3.17603819e-02
6.56000000e+04 -3.00228314e-02 -3.33846863e-02 -2.37411385e-02 -3.19016519e-02
6.57000000e+04 -3.01555286e-02 -3.35313099e-02 -2.38449319e-02 -3.20435828e-02
6.58000000e+04 -3.02888497e-02 -3.36786291e-02 -2.39492158e-02 -3.21861785e-02
6.59000000e+04 -3.04227983e-02 -3.38266481e-02 -2.40539931e-02 -3.23294426e-02
6.60000000e+04 -3.05573781e-02 -3.39753709e-02 -2.41592667e-02 -3.24733790e-02
6.61000000e+04 -3.06925926e-02 -3.41248015e-02 -2.42650394e-02 -3.26179916e-02
6.62000000e+04 -3.08284456e-02 -3.42749441e-02 -2.43713141e-02 -3.27632842e-02
6.63000000e+04 -3.09649406e-02 -3.44258029e-02 -2.44780937e-02 -3.29092607e-02
6.64000000e+04 -3.11020815e-02 -3.45773819e-02 -2.45853812e-02 -3.30559251e-02
6.65000000e+04 -3.12398718e-02 -3.47296854e-02 -2.46931795e-02 -3.32032812e-02
6.66000000e+04 -3.13783154e-02 -3.48827177e-02 -2.48014916e-02 -3.33513331e-02
6.67000000e+04 -3.15174160e-02 -3.50364829e-02 -2.49103205e-02 -3.35000847e-02
6.68000000e+04 -3.16571775e-02 -3.51909854e-02 -2.50196692e-02 -3.36495401e-02
6.69000000e+04 -3.17976037e-02 -3.53462295e-02 -2.51295407e-02 -3.37997033e-02
6.70000000e+04 -3.19386984e-02 -3.55022196e-02 -2.52399381e-02 -3.39505785e-02
6.71000000e+04 -3.20804655e-02 -3.56589599e-02 -2.53508644e-02 -3.41021697e-02
6.72000000e+04 -3.22229089e-02 -3.58164551e-02 -2.54623228e-02 -3.42544811e-02
6.73000000e+04 -3.23660327e-02 -3.59747094e-02 -2.55743164e-02 -3.44075168e-02
6.74000000e+04 -3.25098406e-02 -3.61337274e-02 -2.56868484e-02 -3.45612811e-02
6.75000000e+04 -3.26543368e-02 -3.62935136e-02 -2.57999218e-02 -3.47157783e-02
6.76000000e+04 -3.27995252e-02 -3.64540724e-02 -2.59135399e-02 -3.48710124e-02
6.77000000e+04 -3.29454100e-02 -3.66154086e-02 -2.60277059e-02 -3.50269879e-02
6.78000000e+04 -3.30919952e-02 -3.67775267e-02 -2.61424231e-02 -3.51837091e-02
6.79000000e+04 -3.32392848e-02 -3.69404312e-02 -2.62576947e-02 -3.53411804e-02
6.80000000e+04 -3.33872831e-02 -3.71041270e-02 -2.63735239e-02 -3.54994060e-02
6.81000000e+04 -3.35359942e-02 -3.72686187e-02 -2.64899141e-02 -3.56583904e-02
6.82000000e+04 -3.36854222e-02 -3.74339110e-02 -2.66068686e-02 -3.58181381e-02
6.83000000e+04 -3.38355716e-02 -3.76000088e-02 -2.67243907e-02 -3.59786535e-02
6.84000000e+04 -3.39864464e-02 -3.77669167e-02 -2.68424839e-02 -3.61399412e-02
6.85000000e+04 -3.41380509e-02 -3.79346398e-02 -2.69611515e-02 -3.63020057e-02
6.86000000e+04 -3.42903896e-02 -3.81031827e-02 -2.70803970e-02 -3.64648515e-02
6.87000000e+04 -3.44434667e-02 -3.82725505e-02 -2.72002238e-02 -3.66284833e-02
6.88000000e+04 -3.45972866e-02 -3.84427481e-02 -2.73206354e-02 -3.67929057e-02
6.89000000e+04 -3.47518538e-02 -3.86137804e-02 -2.74416352e-02 -3.69581234e-02
6.90000000e+04 -3.49071726e-02 -3.87856526e-02 -2.75632268e-02 -3.71241411e-02
6.91000000e+04 -3.50632476e-02 -3.89583696e-02 -2.76854138e-02 -3.72909634e-02
6.92000000e+04 -3.52200832e-02 -3.91319365e-02 -2.78081997e-02 -3.74585953e-02
6.93000000e+04 -3.53776840e-02 -3.93063584e-02 -2.79315882e-02 -3.76270414e-02
6.94000000e+04 -3.55360546e-02 -3.94816406e-02 -2.80555828e-02 -3.77963067e-02
6.95000000e+04 -3.56951995e-02 -3.96577882e-02 -2.81801872e-02 -3.79663959e-02
6.96000000e+04 -3.58551235e-02 -3.98348065e-02 -2.83054050e-02 -3.81373141e-02
6.97000000e+04 -3.60158311e-02 -4.00127007e-02 -2.84312401e-02 -3.83090662e-02
6.98000000e+04 -3.61773271e-02 -4.01914761e-02 -2.85576961e-02 -3.84816571e-02
6.99000000e+04 -3.63396162e-02 -4.03711382e-02 -2.86847767e-02 -3.86550918e-02
7.00000000e+04 -3.65027032e-02 -4.05516922e-02 -2.88124859e-02 -3.88293755e-02
7.01000000e+04 -3.66665929e-02 -4.07331437e-02 -2.89408273e-02 -3.90045131e-02
7.02000000e+04 -3.68312902e-02 -4.09154981e-02 -2.90698049e-02 -3.91805099e-02
7.03000000e+04 -3.69967999e-02 -4.10987609e-02 -2.91994224e-02 -3.93573709e-02
7.04000000e+04 -3.71631269e-02 -4.12829376e-02 -2.93296838e-02 -3.95351015e-02
7.05000000e+04 -3.73302762e-02 -4.14680340e-02 -2.94605931e-02 -3.97137067e-02
7.06000000e+04 -3.74982527e-02 -4.16540555e-02 -2.95921542e-02 -3.98931920e-02
7.07000000e+04 -3.76670616e-02 -4.18410079e-02 -2.97243710e-02 -4.00735626e-02
7.08000000e+04 -3.78367077e-02 -4.20288968e-02 -2.98572476e-02 -4.02548238e-02
7.09000000e+04 -3.80071964e-02 -4.22177281e-02 -2.99907880e-02 -4.04369811e-02
7.10000000e+04 -3.81785326e-02 -4.24075076e-02 -3.01249963e-02 -4.06200399e-02
7.11000000e+04 -3.83507215e-02 -4.25982410e-02 -3.02598767e-02 -4.08040057e-02
7.12000000e+04 -3.85237684e-02 -4.27899344e-02 -3.03954332e-02 -4.09888839e-02
7.13000000e+04 -3.86976784e-02 -4.29825935e-02 -3.05316699e-02 -4.11746801e-02
7.14000000e+04 -3.88724570e-02 -4.31762244e-02 -3.06685912e-02 -4.13614000e-02
7.15000000e+04 -3.90481093e-02 -4.33708331e-02 -3.08062012e-02 -4.15490491e-02
7.16000000e+04 -3.92246408e-02 -4.35664257e-02 -3.09445042e-02 -4.17376331e-02
7.17000000e+04 -3.94020569e-02 -4.37630083e-02 -3.10835044e-02 -4.19271578e-02
7.18000000e+04 -3.95803629e-02 -4.39605870e-02 -3.12232063e-02 -4.21176288e-02
7.19000000e+04 -3.97595645e-02 -4.41591680e-02 -3.13636141e-02 -4.23090521e-02
7.20000000e+04 -3.99396671e-02 -4.43587576e-02 -3.15047322e-02 -4.25014334e-02
7.21000000e+04 -4.01206762e-02 -4.45593620e-02 -3.16465651e-02 -4.26947786e-02
7.22000000e+04 -4.03025975e-02 -4.47609877e-02 -3.17891172e-02 -4.28890936e-02
7.23000000e+04 -4.04854366e-02 -4.49636409e-02 -3.19323930e-02 -4.30843845e-02
7.24000000e+04 -4.06691992e-02 -4.51673282e-02 -3.20763970e-02 -4.32806572e-02
7.25000000e+04 -4.08538911e-02 -4.53720560e-02 -3.22211337e-02 -4.34779179e-02
7.26000000e+04 -4.10395180e-02 -4.55778308e-02 -3.23666078e-02 -4.36761725e-02
7.27000000e+04 -4.12260857e-02 -4.57846592e-02 -3.25128239e-02 -4.38754273e-02
7.28000000e+04 -4.14136001e-02 -4.59925479e-02 -3.26597865e-02 -4.40756885e-02
7.29000000e+04 -4.16020670e-02 -4.62015036e-02 -3.28075005e-02 -4.42769623e-02
7.30000000e+04 -4.17914925e-02 -4.64115328e-02 -3.29559705e-02 -4.44792550e-02
7.31000000e+04 -4.19818825e-02 -4.66226426e-02 -3.31052014e-02 -4.46825729e-02
7.32000000e+04 -4.21732431e-02 -4.68348395e-02 -3.32551978e-02 -4.48869224e-02
7.33000000e+04 -4.23655803e-02 -4.70481307e-02 -3.34059646e-02 -4.50923100e-02
7.34000000e+04 -4.25589003e-02 -4.72625229e-02 -3.35575067e-02 -4.52987421e-02
7.35000000e+04 -4.27532093e-02 -4.74780232e-02 -3.37098290e-02 -4.55062253e-02
7.36000000e+04 -4.29485133e-02 -4.76946386e-02 -3.38629365e-02 -4.57147662e-02
7.37000000e+04 -4.31448188e-02 -4.79123762e-02 -3.40168341e-02 -4.59243713e-02
7.38000000e+04 -4.33421321e-02 -4.81312431e-02 -3.41715268e-02 -4.61350473e-02
7.39000000e+04 -4.35404594e-02 -4.83512466e-02 -3.43270197e-02 -4.63468011e-02
7.40000000e+04 -4.37398073e-02 -4.85723939e-02 -3.44833180e-02 -4.65596392e-02
7.41000000e+04 -4.39401821e-02 -4.87946923e-02 -3.46404266e-02 -4.67735687e-02
7.42000000e+04 -4.41415904e-02 -4.90181492e-02 -3.47983508e-02 -4.69885964e-02
7.43000000e+04 -4.43440387e-02 -4.92427720e-02 -3.49570959e-02 -4.72047291e-02
7.44000000e+04 -4.45475336e-02 -4.94685682e-02 -3.51166670e-02 -4.74219739e-02
7.45000000e+04 -4.47520818e-02 -4.96955453e-02 -3.52770695e-02 -4.76403379e-02
7.46000000e+04 -4.49576900e-02 -4.99237109e-02 -3.54383086e-02 -4.78598281e-02
7.47000000e+04 -4.51643650e-02 -5.01530727e-02 -3.56003898e-02 -4.80804516e-02
7.48000000e+04 -4.53721135e-02 -5.03836383e-02 -3.57633185e-02 -4.83022157e-02
7.49000000e+04 -4.55809424e-02 -5.06154156e-02 -3.59271001e-02 -4.85251276e-02
7.50000000e+04 -4.57908586e-02 -5.08484124e-02 -3.60917401e-02 -4.87491946e-02
7.51000000e+04 -4.60018692e-02 -5.10826365e-02 -3.62572441e-02 -4.89744242e-02
7.52000000e+04 -4.62139810e-02 -5.13180959e-02 -3.64236176e-02 -4.92008236e-02
7.53000000e+04 -4.64272012e-02 -5.15547986e-02 -3.65908663e-02 -4.94284005e-02
7.54000000e+04 -4.66415369e-02 -5.17927527e-02 -3.67589958e-02 -4.96571622e-02
7.55000000e+04 -4.68569953e-02 -5.20319664e-02 -3.69280119e-02 -4.98871165e-02
7.56000000e+04 -4.70735837e-02 -5.22724477e-02 -3.70979203e-02 -5.01182710e-02
7.57000000e+04 -4.72913092e-02 -5.25142050e-02 -3.72687267e-02 -5.03506333e-02
7.58000000e+04 -4.75101793e-02 -5.27572467e-02 -3.74404372e-02 -5.05842113e-02
7.59000000e+04 -4.77302013e-02 -5.30015810e-02 -3.76130574e-02 -5.08190128e-02
7.60000000e+04 -4.79513828e-02 -5.32472164e-02 -3.77865935e-02 -5.10550456e-02
7.61000000e+04 -4.81737312e-02 -5.34941615e-02 -3.79610513e-02 -5.12923178e-02
7.62000000e+04 -4.83972541e-02 -5.37424249e-02 -3.81364369e-02 -5.15308373e-02
7.63000000e+04 -4.86219591e-02 -5.39920151e-02 -3.83127563e-02 -5.17706122e-02
7.64000000e+04 -4.88478540e-02 -5.42429410e-02 -3.84900157e-02 -5.20116506e-02
7.65000000e+04 -4.90749465e-02 -5.44952112e-02 -3.86682213e-02 -5.22539608e-02
7.66000000e+04 -4.93032444e-02 -5.47488347e-02 -3.88473793e-02 -5.24975510e-02
7.67000000e+04 -4.95327556e-02 -5.50038203e-02 -3.90274958e-02 -5.27424295e-02
7.68000000e+04 -4.97634880e-02 -5.52601771e-02 -3.92085774e-02 -5.29886047e-02
7.69000000e+04 -4.99954496e-02 -5.55179141e-02 -3.93906302e-02 -5.32360851e-02
7.70000000e+04 -5.02286484e-02 -5.57770405e-02 -3.95736608e-02 -5.34848791e-02
7.71000000e+04 -5.04630927e-02 -5.60375654e-02 -3.97576755e-02 -5.37349954e-02
7.72000000e+04 -5.06987905e-02 -5.62994981e-02 -3.99426810e-02 -5.39864427e-02
7.73000000e+04 -5.09357501e-02 -5.65628481e-02 -4.01286838e-02 -5.42392296e-02
7.74000000e+04 -5.11739799e-02 -5.68276246e-02 -4.03156904e-02 -5.44933650e-02
7.75000000e+04 -5.14134881e-02 -5.70938372e-02 -4.05037076e-02 -5.47488576e-02
7.76000000e+04 -5.16542833e-02 -5.73614955e-02 -4.06927421e-02 -5.50057164e-02
7.77000000e+04 -5.18963740e-02 -5.76306091e-02 -4.08828006e-02 -5.52639505e-02
7.78000000e+04 -5.21397687e-02 -5.79011877e-02 -4.10738900e-02 -5.55235689e-02
7.79000000e+04 -5.23844761e-02 -5.81732411e-02 -4.12660172e-02 -5.57845807e-02
7.80000000e+04 -5.26305048e-02 -5.84467793e-02 -4.14591890e-02 -5.60469951e-02
7.81000000e+04 -5.28778637e-02 -5.87218120e-02 -4.16534126e-02 -5.63108214e-02
7.82000000e+04 -5.31265616e-02 -5.89983495e-02 -4.18486949e-02 -5.65760690e-02
7.83000000e+04 -5.33766074e-02 -5.92764017e-02 -4.20450431e-02 -5.68427472e-02
7.84000000e+04 -5.36280102e-02 -5.95559789e-02 -4.22424642e-02 -5.71108657e-02
7.85000000e+04 -5.38807789e-02 -5.98370914e-02 -4.24409655e-02 -5.73804339e-02
7.86000000e+04 -5.41349227e-02 -6.01197494e-02 -4.26405544e-02 -5.76514616e-02
7.87000000e+04 -5.43904508e-02 -6.04039634e-02 -4.28412380e-02 -5.79239584e-02
7.88000000e+04 -5.46473724e-02 -6.06897440e-02 -4.30430238e-02 -5.81979342e-02
7.89000000e+04 -5.49056970e-02 -6.09771017e-02 -4.32459193e-02 -5.84733988e-02
7.90000000e+04 -5.51654339e-02 -6.12660472e-02 -4.34499319e-02 -5.87503622e-02
7.91000000e+04 -5.54265926e-02 -6.15565913e-02 -4.36550692e-02 -5.90288344e-02
7.92000000e+04 -5.56891827e-02 -6.18487448e-02 -4.38613389e-02 -5.93088256e-02
7.93000000e+04 -5.59532139e-02 -6.21425187e-02 -4.40687486e-02 -5.95903460e-02
7.94000000e+04 -5.62186958e-02 -6.24379240e-02 -4.42773060e-02 -5.98734058e-02
7.95000000e+04 -5.64856383e-02 -6.27349717e-02 -4.44870190e-02 -6.01580154e-02
7.96000000e+04 -5.67540513e-02 -6.30336732e-02 -4.46978955e-02 -6.04441852e-02
7.97000000e+04 -5.70239446e-02 -6.33340396e-02 -4.49099434e-02 -6.07319258e-02
7.98000000e+04 -5.72953284e-02 -6.36360824e-02 -4.51231706e-02 -6.10212478e-02
7.99000000e+04 -5.75682127e-02 -6.39398131e-02 -4.53375853e-02 -6.13121619e-02
8.00000000e+04 -5.78426077e-02 -6.42452431e-02 -4.55531955e-02 -6.16046788e-02
8.01000000e+04 -5.81185238e-02 -6.45523841e-02 -4.57700095e-02 -6.18988094e-02
8.02000000e+04 -5.83959712e-02 -6.48612480e-02 -4.59880355e-02 -6.21945648e-02
8.03000000e+04 -5.86749605e-02 -6.51718465e-02 -4.62072818e-02 -6.24919558e-02
8.04000000e+04 -5.89555021e-02 -6.54841915e-02 -4.64277568e-02 -6.27909937e-02
8.05000000e+04 -5.92376066e-02 -6.57982952e-02 -4.66494691e-02 -6.30916896e-02
8.06000000e+04 -5.95212848e-02 -6.61141695e-02 -4.68724270e-02 -6.33940550e-02
8.07000000e+04 -5.98065474e-02 -6.64318268e-02 -4.70966392e-02 -6.36981011e-02
8.08000000e+04 -6.00934054e-02 -6.67512794e-02 -4.73221144e-02 -6.40038394e-02
8.09000000e+04 -6.03818695e-02 -6.70725396e-02 -4.75488613e-02 -6.43112817e-02
8.10000000e+04 -6.06719509e-02 -6.73956201e-02 -4.77768887e-02 -6.46204394e-02
8.11000000e+04 -6.09636608e-02 -6.77205333e-02 -4.80062054e-02 -6.49313244e-02
8.12000000e+04 -6.12570102e-02 -6.80472921e-02 -4.82368205e-02 -6.52439486e-02
8.13000000e+04 -6.15520106e-02 -6.83759093e-02 -4.84687429e-02 -6.55583240e-02
8.14000000e+04 -6.18486734e-02 -6.87063978e-02 -4.87019817e-02 -6.58744625e-02
8.15000000e+04 -6.21470099e-02 -6.90387705e-02 -4.89365461e-02 -6.61923763e-02
8.16000000e+04 -6.24470319e-02 -6.93730407e-02 -4.91724453e-02 -6.65120777e-02
8.17000000e+04 -6.27487510e-02 -6.97092217e-02 -4.94096887e-02 -6.68335790e-02
8.18000000e+04 -6.30521789e-02 -7.00473266e-02 -4.96482856e-02 -6.71568927e-02
8.19000000e+04 -6.33573276e-02 -7.03873691e-02 -4.98882455e-02 -6.74820314e-02
8.20000000e+04 -6.36642089e-02 -7.07293626e-02 -5.01295779e-02 -6.78090076e-02
8.21000000e+04 -6.39728350e-02 -7.10733208e-02 -5.03722925e-02 -6.81378342e-02
8.22000000e+04 -6.42832180e-02 -7.14192575e-02 -5.06163989e-02 -6.84685240e-02
8.23000000e+04 -6.45953702e-02 -7.17671867e-02 -5.08619069e-02 -6.88010899e-02
8.24000000e+04 -6.49093038e-02 -7.21171222e-02 -5.11088264e-02 -6.91355451e-02
8.25000000e+04 -6.52250315e-02 -7.24690783e-02 -5.13571673e-02 -6.94719027e-02
8.26000000e+04 -6.55425656e-02 -7.28230691e-02 -5.16069397e-02 -6.98101760e-02
8.27000000e+04 -6.58619189e-02 -7.31791091e-02 -5.18581536e-02 -7.01503784e-02
8.28000000e+04 -6.61831042e-02 -7.35372126e-02 -5.21108192e-02 -7.04925233e-02
8.29000000e+04 -6.65061342e-02 -7.38973943e-02 -5.23649467e-02 -7.08366245e-02
8.30000000e+04 -6.68310221e-02 -7.42596688e-02 -5.26205466e-02 -7.11826955e-02
8.31000000e+04 -6.71577807e-02 -7.46240509e-02 -5.28776292e-02 -7.15307503e-02
8.32000000e+04 -6.74864234e-02 -7.49905557e-02 -5.31362051e-02 -7.18808027e-02
8.33000000e+04 -6.78169633e-02 -7.53591981e-02 -5.33962848e-02 -7.22328669e-02
8.34000000e+04 -6.81494140e-02 -7.57299934e-02 -5.36578791e-02 -7.25869570e-02
8.35000000e+04 -6.84837888e-02 -7.61029568e-02 -5.39209987e-02 -7.29430873e-02
8.36000000e+04 -6.88201014e-02 -7.64781038e-02 -5.41856545e-02 -7.33012722e-02
8.37000000e+04 -6.91583656e-02 -7.68554498e-02 -5.44518575e-02 -7.36615262e-02
8.38000000e+04 -6.94985951e-02 -7.72350107e-02 -5.47196186e-02 -7.40238640e-02
8.39000000e+04 -6.98408039e-02 -7.76168022e-02 -5.49889490e-02 -7.43883003e-02
8.40000000e+04 -7.01850061e-02 -7.80008402e-02 -5.52598600e-02 -7.47548501e-02
8.41000000e+04 -7.05312159e-02 -7.83871407e-02 -5.55323628e-02 -7.51235282e-02
8.42000000e+04 -7.08794474e-02 -7.87757201e-02 -5.58064689e-02 -7.54943499e-02
8.43000000e+04 -7.12297152e-02 -7.91665946e-02 -5.60821897e-02 -7.58673303e-02
8.44000000e+04 -7.15820338e-02 -7.95597806e-02 -5.63595370e-02 -7.62424850e-02
8.45000000e+04 -7.19364178e-02 -7.99552948e-02 -5.66385222e-02 -7.66198293e-02
8.46000000e+04 -7.22928819e-02 -8.03531538e-02 -5.69191573e-02 -7.69993789e-02
8.47000000e+04 -7.26514411e-02 -8.07533745e-02 -5.72014541e-02 -7.73811495e-02
8.48000000e+04 -7.30121103e-02 -8.11559740e-02 -5.74854245e-02 -7.77651571e-02
8.49000000e+04 -7.33749047e-02 -8.15609693e-02 -5.77710808e-02 -7.81514176e-02
8.50000000e+04 -7.37398396e-02 -8.19683777e-02 -5.80584350e-02 -7.85399473e-02
8.51000000e+04 -7.41069302e-02 -8.23782167e-02 -5.83474994e-02 -7.89307623e-02
8.52000000e+04 -7.44761922e-02 -8.27905038e-02 -5.86382864e-02 -7.93238792e-02
8.53000000e+04 -7.48476410e-02 -8.32052566e-02 -5.89308086e-02 -7.97193144e-02
8.54000000e+04 -7.52212926e-02 -8.36224930e-02 -5.92250783e-02 -8.01170846e-02
8.55000000e+04 -7.55971628e-02 -8.40422310e-02 -5.95211084e-02 -8.05172067e-02
8.56000000e+04 -7.59752675e-02 -8.44644888e-02 -5.98189117e-02 -8.09196976e-02
8.57000000e+04 -7.63556229e-02 -8.48892845e-02 -6.01185010e-02 -8.13245745e-02
8.58000000e+04 -7.67382454e-02 -8.53166367e-02 -6.04198893e-02 -8.17318545e-02
8.59000000e+04 -7.71231513e-02 -8.57465638e-02 -6.07230897e-02 -8.21415551e-02
8.60000000e+04 -7.75103571e-02 -8.61790847e-02 -6.10281155e-02 -8.25536938e-02
8.61000000e+04 -7.78998796e-02 -8.66142181e-02 -6.13349799e-02 -8.29682882e-02
8.62000000e+04 -7.82917355e-02 -8.70519831e-02 -6.16436965e-02 -8.33853562e-02
8.63000000e+04 -7.86859418e-02 -8.74923990e-02 -6.19542786e-02 -8.38049157e-02
8.64000000e+04 -7.90825156e-02 -8.79354849e-02 -6.22667401e-02 -8.42269849e-02
8.65000000e+04 -7.94814741e-02 -8.83812604e-02 -6.25810946e-02 -8.46515821e-02
8.66000000e+04 -7.98828347e-02 -8.88297452e-02 -6.28973561e-02 -8.50787255e-02
8.67000000e+04 -8.02866149e-02 -8.92809591e-02 -6.32155385e-02 -8.55084338e-02
8.68000000e+04 -8.06928324e-02 -8.97349219e-02 -6.35356559e-02 -8.59407258e-02
8.69000000e+04 -8.11015049e-02 -9.01916539e-02 -6.38577225e-02 -8.63756202e-02
8.70000000e+04 -8.15126504e-02 -9.06511754e-02 -6.41817528e-02 -8.68131362e-02
8.71000000e+04 -8.19262871e-02 -9.11135067e-02 -6.45077611e-02 -8.72532928e-02
8.72000000e+04 -8.23424330e-02 -9.15786685e-02 -6.48357620e-02 -8.76961095e-02
8.73000000e+04 -8.27611067e-02 -9.20466816e-02 -6.51657702e-02 -8.81416057e-02
8.74000000e+04 -8.31823267e-02 -9.25175670e-02 -6.54978005e-02 -8.85898012e-02
8.75000000e+04 -8.36061116e-02 -9.29913456e-02 -6.58318678e-02 -8.90407156e-02
8.76000000e+04 -8.40324802e-02 -9.34680389e-02 -6.61679873e-02 -8.94943691e-02
8.77000000e+04 -8.44614517e-02 -9.39476683e-02 -6.65061740e-02 -8.99507817e-02
8.78000000e+04 -8.48930451e-02 -9.44302554e-02 -6.68464434e-02 -9.04099739e-02
8.79000000e+04 -8.53272797e-02 -9.49158220e-02 -6.71888107e-02 -9.08719660e-02
8.80000000e+04 -8.57641751e-02 -9.54043901e-02 -6.75332916e-02 -9.13367787e-02
8.81000000e+04 -8.62037507e-02 -9.58959818e-02 -6.78799017e-02 -9.18044329e-02
8.82000000e+04 -8.66460265e-02 -9.63906194e-02 -6.82286569e-02 -9.22749495e-02
8.83000000e+04 -8.70910222e-02 -9.68883256e-02 -6.85795731e-02 -9.27483498e-02
8.84000000e+04 -8.75387582e-02 -9.73891228e-02 -6.89326663e-02 -9.32246550e-02
8.85000000e+04 -8.79892545e-02 -9.78930341e-02 -6.92879528e-02 -9.37038867e-02
8.86000000e+04 -8.84425316e-02 -9.84000824e-02 -6.96454488e-02 -9.41860665e-02
8.87000000e+04 -8.88986102e-02 -9.89102911e-02 -7.00051709e-02 -9.46712164e-02
8.88000000e+04 -8.93575110e-02 -9.94236834e-02 -7.03671356e-02 -9.51593584e-02
8.89000000e+04 -8.98192549e-02 -9.99402829e-02 -7.07313596e-02 -9.56505147e-02
8.90000000e+04 -9.02838629e-02 -1.00460114e-01 -7.10978599e-02 -9.61447078e-02
8.91000000e+04 -9.07513565e-02 -1.00983199e-01 -7.14666534e-02 -9.66419602e-02
8.92000000e+04 -9.12217570e-02 -1.01509564e-01 -7.18377572e-02 -9.71422947e-02
8.93000000e+04 -9.16950860e-02 -1.02039233e-01 -7.22111887e-02 -9.76457344e-02
8.94000000e+04 -9.21713653e-02 -1.02572229e-01 -7.25869652e-02 -9.81523023e-02
8.95000000e+04 -9.26506169e-02 -1.03108578e-01 -7.29651043e-02 -9.86620218e-02
8.96000000e+04 -9.31328629e-02 -1.03648306e-01 -7.33456237e-02 -9.91749164e-02
8.97000000e+04 -9.36181256e-02 -1.04191436e-01 -7.37285412e-02 -9.96910099e-02
8.98000000e+04 -9.41064275e-02 -1.04737994e-01 -7.41138748e-02 -1.00210326e-01
8.99000000e+04 -9.45977913e-02 -1.05288005e-01 -7.45016426e-02 -1.00732889e-01
9.00000000e+04 -9.50922399e-02 -1.05841497e-01 -7.48918630e-02 -1.01258724e-01
9.01000000e+04 -9.55897962e-02 -1.06398493e-01 -7.52845543e-02 -1.01787854e-01
9.02000000e+04 -9.60904835e-02 -1.06959021e-01 -7.56797350e-02 -1.02320305e-01
9.03000000e+04 -9.65943252e-02 -1.07523107e-01 -7.60774240e-02 -1.02856101e-01
9.04000000e+04 -9.71013449e-02 -1.08090777e-01 -7.64776400e-02 -1.03395267e-01
9.05000000e+04 -9.76115664e-02 -1.08662058e-01 -7.68804020e-02 -1.03937829e-01
9.06000000e+04 -9.81250136e-02 -1.09236976e-01 -7.72857293e-02 -1.04483813e-01
9.07000000e+04 -9.86417107e-02 -1.09815560e-01 -7.76936411e-02 -1.05033243e-01
9.08000000e+04 -9.91616820e-02 -1.10397837e-01 -7.81041569e-02 -1.05586147e-01
9.09000000e+04 -9.96849521e-02 -1.10983833e-01 -7.85172963e-02 -1.06142549e-01
9.10000000e+04 -1.00211546e-01 -1.11573576e-01 -7.89330791e-02 -1.06702478e-01
9.11000000e+04 -1.00741488e-01 -1.12167096e-01 -7.93515252e-02 -1.07265958e-01
9.12000000e+04 -1.01274803e-01 -1.12764419e-01 -7.97726547e-02 -1.07833017e-01
9.13000000e+04 -1.01811518e-01 -1.13365574e-01 -8.01964879e-02 -1.08403682e-01
9.14000000e+04 -1.02351656e-01 -1.13970590e-01 -8.06230450e-02 -1.08977979e-01
9.15000000e+04 -1.02895245e-01 -1.14579496e-01 -8.10523468e-02 -1.09555938e-01
9.16000000e+04 -1.03442310e-01 -1.15192320e-01 -8.14844139e-02 -1.10137584e-01
9.17000000e+04 -1.03992877e-01 -1.15809092e-01 -8.19192671e-02 -1.10722946e-01
9.18000000e+04 -1.04546973e-01 -1.16429842e-01 -8.23569276e-02 -1.11312053e-01
9.19000000e+04 -1.05104623e-01 -1.17054598e-01 -8.27974166e-02 -1.11904931e-01
9.20000000e+04 -1.05665855e-01 -1.17683392e-01 -8.32407553e-02 -1.12501611e-01
9.21000000e+04 -1.06230695e-01 -1.18316252e-01 -8.36869653e-02 -1.13102120e-01
9.22000000e+04 -1.06799172e-01 -1.18953210e-01 -8.41360683e-02 -1.13706488e-01
9.23000000e+04 -1.07371311e-01 -1.19594295e-01 -8.45880863e-02 -1.14314744e-01
9.24000000e+04 -1.07947141e-01 -1.20239540e-01 -8.50430411e-02 -1.14926917e-01
9.25000000e+04 -1.08526689e-01 -1.20888974e-01 -8.55009550e-02 -1.15543037e-01
9.26000000e+04 -1.09109984e-01 -1.21542629e-01 -8.59618504e-02 -1.16163133e-01
9.27000000e+04 -1.09697053e-01 -1.22200536e-01 -8.64257497e-02 -1.16787237e-01
9.28000000e+04 -1.10287925e-01 -1.22862727e-01 -8.68926757e-02 -1.17415378e-01
9.29000000e+04 -1.10882629e-01 -1.23529234e-01 -8.73626513e-02 -1.18047588e-01
9.30000000e+04 -1.11481193e-01 -1.24200089e-01 -8.78356994e-02 -1.18683896e-01
9.31000000e+04 -1.12083646e-01 -1.24875324e-01 -8.83118434e-02 -1.19324334e-01
9.32000000e+04 -1.12690018e-01 -1.25554973e-01 -8.87911065e-02 -1.19968933e-01
9.33000000e+04 -1.13300338e-01 -1.26239067e-01 -8.92735123e-02 -1.20617725e-01
9.34000000e+04 -1.13914636e-01 -1.26927639e-01 -8.97590846e-02 -1.21270742e-01
9.35000000e+04 -1.14532941e-01 -1.27620724e-01 -9.02478473e-02 -1.21928015e-01
9.36000000e+04 -1.15155284e-01 -1.28318354e-01 -9.07398244e-02 -1.22589577e-01
9.37000000e+04 -1.15781695e-01 -1.29020564e-01 -9.12350402e-02 -1.23255461e-01
9.38000000e+04 -1.16412205e-01 -1.29727386e-01 -9.17335190e-02 -1.23925699e-01
9.39000000e+04 -1.17046844e-01 -1.30438856e-01 -9.22352856e-02 -1.24600324e-01
9.40000000e+04 -1.17685644e-01 -1.31155007e-01 -9.27403647e-02 -1.25279370e-01
9.41000000e+04 -1.18328635e-01 -1.31875874e-01 -9.32487811e-02 -1.25962870e-01
9.42000000e+04 -1.18975850e-01 -1.32601493e-01 -9.37605602e-02 -1.26650858e-01
9.43000000e+04 -1.19627319e-01 -1.33331897e-01 -9.42757271e-02 -1.27343367e-01
9.44000000e+04 -1.20283074e-01 -1.34067123e-01 -9.47943073e-02 -1.28040433e-01
9.45000000e+04 -1.20943149e-01 -1.34807206e-01 -9.53163266e-02 -1.28742090e-01
9.46000000e+04 -1.21607574e-01 -1.35552181e-01 -9.58418107e-02 -1.29448372e-01
9.47000000e+04 -1.22276383e-01 -1.36302085e-01 -9.63707857e-02 -1.30159315e-01
9.48000000e+04 -1.22949609e-01 -1.37056954e-01 -9.69032777e-02 -1.30874953e-01
9.49000000e+04 -1.23627284e-01 -1.37816824e-01 -9.74393132e-02 -1.31595323e-01
9.50000000e+04 -1.24309441e-01 -1.38581732e-01 -9.79789186e-02 -1.32320460e-01
9.51000000e+04 -1.24996115e-01 -1.39351714e-01 -9.85221207e-02 -1.33050400e-01
9.52000000e+04 -1.25687338e-01 -1.40126809e-01 -9.90689465e-02 -1.33785180e-01
9.53000000e+04 -1.26383145e-01 -1.40907052e-01 -9.96194229e-02 -1.34524836e-01
9.54000000e+04 -1.27083570e-01 -1.41692482e-01 -1.00173577e-01 -1.35269405e-01
9.55000000e+04 -1.27788646e-01 -1.42483136e-01 -1.00731437e-01 -1.36018923e-01
9.56000000e+04 -1.28498410e-01 -1.43279052e-01 -1.01293030e-01 -1.36773430e-01
9.57000000e+04 -1.29212895e-01 -1.44080269e-01 -1.01858383e-01 -1.37532961e-01
9.58000000e+04 -1.29932136e-01 -1.44886825e-01 -1.02427526e-01 -1.38297555e-01
9.59000000e+04 -1.30656169e-01 -1.45698758e-01 -1.03000485e-01 -1.39067250e-01
9.60000000e+04 -1.31385030e-01 -1.46516108e-01 -1.03577290e-01 -1.39842084e-01
9.61000000e+04 -1.32118753e-01 -1.47338912e-01 -1.04157968e-01 -1.40622097e-01
9.62000000e+04 -1.32857375e-01 -1.48167211e-01 -1.04742549e-01 -1.41407326e-01
9.63000000e+04 -1.33600932e-01 -1.49001044e-01 -1.05331061e-01 -1.42197811e-01
9.64000000e+04 -1.34349460e-01 -1.49840451e-01 -1.05923533e-01 -1.42993592e-01
9.65000000e+04 -1.35102996e-01 -1.50685470e-01 -1.06519994e-01 -1.43794708e-01
9.66000000e+04 -1.35861577e-01 -1.51536144e-01 -1.07120475e-01 -1.44601199e-01
9.67000000e+04 -1.36625239e-01 -1.52392510e-01 -1.07725004e-01 -1.45413105e-01
9.68000000e+04 -1.37394020e-01 -1.53254611e-01 -1.08333611e-01 -1.46230467e-01
9.69000000e+04 -1.38167957e-01 -1.54122486e-01 -1.08946325e-01 -1.47053326e-01
9.70000000e+04 -1.38947088e-01 -1.54996177e-01 -1.09563178e-01 -1.47881721e-01
9.71000000e+04 -1.39731450e-01 -1.55875724e-01 -1.10184199e-01 -1.48715696e-01
9.72000000e+04 -1.40521083e-01 -1.56761169e-01 -1.10809418e-01 -1.49555290e-01
9.73000000e+04 -1.41316023e-01 -1.57652552e-01 -1.11438867e-01 -1.50400547e-01
9.74000000e+04 -1.42116310e-01 -1.58549916e-01 -1.12072575e-01 -1.51251507e-01
9.75000000e+04 -1.42921982e-01 -1.59453302e-01 -1.12710573e-01 -1.52108213e-01
9.76000000e+04 -1.43733078e-01 -1.60362752e-01 -1.13352894e-01 -1.52970708e-01
9.77000000e+04 -1.44549637e-01 -1.61278307e-01 -1.13999566e-01 -1.53839034e-01
9.78000000e+04 -1.45371699e-01 -1.62200011e-01 -1.14650623e-01 -1.54713234e-01
9.79000000e+04 -1.46199302e-01 -1.63127905e-01 -1.15306096e-01 -1.55593351e-01
9.80000000e+04 -1.47032487e-01 -1.64062031e-01 -1.15966015e-01 -1.56479429e-01
9.81000000e+04 -1.47871292e-01 -1.65002433e-01 -1.16630413e-01 -1.57371512e-01
9.82000000e+04 -1.48715760e-01 -1.65949153e-01 -1.17299322e-01 -1.58269644e-01
9.83000000e+04 -1.49565928e-01 -1.66902234e-01 -1.17972774e-01 -1.59173868e-01
9.84000000e+04 -1.50421839e-01 -1.67861718e-01 -1.18650800e-01 -1.60084229e-01
9.85000000e+04 -1.51283532e-01 -1.68827650e-01 -1.19333434e-01 -1.61000771e-01
9.86000000e+04 -1.52151048e-01 -1.69800071e-01 -1.20020707e-01 -1.61923541e-01
9.87000000e+04 -1.53024428e-01 -1.70779026e-01 -1.20712653e-01 -1.62852582e-01
9.88000000e+04 -1.53903714e-01 -1.71764558e-01 -1.21409303e-01 -1.63787940e-01
9.89000000e+04 -1.54788945e-01 -1.72756710e-01 -1.22110691e-01 -1.64729661e-01
9.90000000e+04 -1.55680164e-01 -1.73755526e-01 -1.22816850e-01 -1.65677790e-01
9.91000000e+04 -1.56577413e-01 -1.74761050e-01 -1.23527812e-01 -1.66632373e-01
9.92000000e+04 -1.57480732e-01 -1.75773325e-01 -1.24243611e-01 -1.67593457e-01
9.93000000e+04 -1.58390164e-01 -1.76792394e-01 -1.24964280e-01 -1.68561087e-01
9.94000000e+04 -1.59305751e-01 -1.77818303e-01 -1.25689852e-01 -1.69535311e-01
9.95000000e+04 -1.60227534e-01 -1.78851094e-01 -1.26420361e-01 -1.70516175e-01
9.96000000e+04 -1.61155557e-01 -1.79890812e-01 -1.27155841e-01 -1.71503727e-01
9.97000000e+04 -1.62089860e-01 -1.80937500e-01 -1.27896324e-01 -1.72498012e-01
9.98000000e+04 -1.63030487e-01 -1.81991202e-01 -1.28641845e-01 -1.73499080e-01
9.99000000e+04 -1.63977480e-01 -1.83051963e-01 -1.29392437e-01 -1.74506976e-01
1.00000000e+05 -1.64930882e-01 -1.84119826e-01 -1.30148135e-01 -1.75521750e-01
1.00100000e+05 -1.65890736e-01 -1.85194835e-01 -1.30908972e-01 -1.76543448e-01
1.00200000e+05 -1.66857083e-01 -1.86277034e-01 -1.31674982e-01 -1.77572120e-01
1.00300000e+05 -1.67829968e-01 -1.87366466e-01 -1.32446199e-01 -1.78607812e-01
1.00400000e+05 -1.68809433e-01 -1.88463176e-01 -1.33222657e-01 -1.79650574e-01
1.00500000e+05 -1.69795521e-01 -1.89567207e-01 -1.34004390e-01 -1.80700453e-01
1.00600000e+05 -1.70788275e-01 -1.90678603e-01 -1.34791433e-01 -1.81757499e-01
1.00700000e+05 -1.71787739e-01 -1.91797406e-01 -1.35583819e-01 -1.82821760e-01
1.00800000e+05 -1.72793955e-01 -1.92923662e-01 -1.36381583e-01 -1.83893286e-01
1.00900000e+05 -1.73806966e-01 -1.94057412e-01 -1.37184758e-01 -1.84972124e-01
1.01000000e+05 -1.74826816e-01 -1.95198700e-01 -1.37993380e-01 -1.86058324e-01
1.01100000e+05 -1.75853548e-01 -1.96347569e-01 -1.38807481e-01 -1.87151936e-01
1.01200000e+05 -1.76887205e-01 -1.97504061e-01 -1.39627097e-01 -1.88253008e-01
1.01300000e+05 -1.77927831e-01 -1.98668220e-01 -1.40452261e-01 -1.89361591e-01
1.01400000e+05 -1.78975467e-01 -1.99840087e-01 -1.41283007e-01 -1.90477732e-01
1.01500000e+05 -1.80030159e-01 -2.01019705e-01 -1.42119370e-01 -1.91601483e-01
1.01600000e+05 -1.81091947e-01 -2.02207116e-01 -1.42961383e-01 -1.92732891e-01
1.01700000e+05 -1.82160876e-01 -2.03402360e-01 -1.43809080e-01 -1.93872008e-01
1.01800000e+05 -1.83236989e-01 -2.04605481e-01 -1.44662494e-01 -1.95018882e-01
1.01900000e+05 -1.84320328e-01 -2.05816517e-01 -1.45521661e-01 -1.96173563e-01
1.02000000e+05 -1.85410936e-01 -2.07035512e-01 -1.46386613e-01 -1.97336101e-01
1.02100000e+05 -1.86508855e-01 -2.08262504e-01 -1.47257383e-01 -1.98506546e-01
1.02200000e+05 -1.87614128e-01 -2.09497533e-01 -1.48134006e-01 -1.99684946e-01
1.02300000e+05 -1.88726798e-01 -2.10740640e-01 -1.49016514e-01 -2.00871352e-01
1.02400000e+05 -1.89846906e-01 -2.11991863e-01 -1.49904940e-01 -2.02065813e-01
1.02500000e+05 -1.90974494e-01 -2.13251242e-01 -1.50799317e-01 -2.03268379e-01
1.02600000e+05 -1.92109604e-01 -2.14518814e-01 -1.51699679e-01 -2.04479098e-01
1.02700000e+05 -1.93252279e-01 -2.15794617e-01 -1.52606057e-01 -2.05698021e-01
1.02800000e+05 -1.94402558e-01 -2.17078689e-01 -1.53518483e-01 -2.06925196e-01
1.02900000e+05 -1.95560484e-01 -2.18371067e-01 -1.54436991e-01 -2.08160673e-01
1.03000000e+05 -1.96726097e-01 -2.19671785e-01 -1.55361611e-01 -2.09404500e-01
1.03100000e+05 -1.97899437e-01 -2.20980881e-01 -1.56292375e-01 -2.10656726e-01
1.03200000e+05 -1.99080546e-01 -2.22298389e-01 -1.57229315e-01 -2.11917401e-01
1.03300000e+05 -2.00269462e-01 -2.23624343e-01 -1.58172462e-01 -2.13186572e-01
1.03400000e+05 -2.01466225e-01 -2.24958777e-01 -1.59121846e-01 -2.14464287e-01
1.03500000e+05 -2.02670875e-01 -2.26301723e-01 -1.60077497e-01 -2.15750596e-01
1.03600000e+05 -2.03883450e-01 -2.27653214e-01 -1.61039447e-01 -2.17045545e-01
1.03700000e+05 -2.05103989e-01 -2.29013281e-01 -1.62007723e-01 -2.18349182e-01
1.03800000e+05 -2.06332530e-01 -2.30381954e-01 -1.62982357e-01 -2.19661554e-01
1.03900000e+05 -2.07569111e-01 -2.31759264e-01 -1.63963375e-01 -2.20982708e-01
1.04000000e+05 -2.08813767e-01 -2.33145238e-01 -1.64950808e-01 -2.22312692e-01
1.04100000e+05 -2.10066537e-01 -2.34539904e-01 -1.65944683e-01 -2.23651551e-01
1.04200000e+05 -2.11327455e-01 -2.35943290e-01 -1.66945027e-01 -2.24999331e-01
1.04300000e+05 -2.12596557e-01 -2.37355420e-01 -1.67951867e-01 -2.26356077e-01
1.04400000e+05 -2.13873879e-01 -2.38776320e-01 -1.68965230e-01 -2.27721836e-01
1.04500000e+05 -2.15159454e-01 -2.40206014e-01 -1.69985142e-01 -2.29096651e-01
1.04600000e+05 -2.16453315e-01 -2.41644523e-01 -1.71011629e-01 -2.30480566e-01
1.04700000e+05 -2.17755497e-01 -2.43091868e-01 -1.72044714e-01 -2.31873626e-01
1.04800000e+05 -2.19066031e-01 -2.44548071e-01 -1.73084423e-01 -2.33275874e-01
1.04900000e+05 -2.20384948e-01 -2.46013149e-01 -1.74130778e-01 -2.34687352e-01
1.05000000e+05 -2.21712279e-01 -2.47487120e-01 -1.75183803e-01 -2.36108102e-01
1.05100000e+05 -2.23048054e-01 -2.48969999e-01 -1.76243519e-01 -2.37538167e-01
1.05200000e+05 -2.24392302e-01 -2.50461802e-01 -1.77309949e-01 -2.38977585e-01
1.05300000e+05 -2.25745051e-01 -2.51962542e-01 -1.78383112e-01 -2.40426399e-01
1.05400000e+05 -2.27106328e-01 -2.53472229e-01 -1.79463028e-01 -2.41884647e-01
1.05500000e+05 -2.28476161e-01 -2.54990874e-01 -1.80549717e-01 -2.43352368e-01
1.05600000e+05 -2.29854573e-01 -2.56518486e-01 -1.81643197e-01 -2.44829600e-01
1.05700000e+05 -2.31241589e-01 -2.58055069e-01 -1.82743485e-01 -2.46316380e-01
1.05800000e+05 -2.32637234e-01 -2.59600631e-01 -1.83850596e-01 -2.47812745e-01
1.05900000e+05 -2.34041527e-01 -2.61155172e-01 -1.84964547e-01 -2.49318729e-01
1.06000000e+05 -2.35454492e-01 -2.62718696e-01 -1.86085353e-01 -2.50834369e-01
1.06100000e+05 -2.36876147e-01 -2.64291199e-01 -1.87213025e-01 -2.52359696e-01
1.06200000e+05 -2.38306511e-01 -2.65872680e-01 -1.88347576e-01 -2.53894744e-01
1.06300000e+05 -2.39745601e-01 -2.67463134e-01 -1.89489019e-01 -2.55439545e-01
1.06400000e+05 -2.41193434e-01 -2.69062553e-01 -1.90637361e-01 -2.56994129e-01
1.06500000e+05 -2.42650023e-01 -2.70670928e-01 -1.91792614e-01 -2.58558525e-01
1.06600000e+05 -2.44115383e-01 -2.72288248e-01 -1.92954782e-01 -2.60132762e-01
1.06700000e+05 -2.45589524e-01 -2.73914497e-01 -1.94123874e-01 -2.61716866e-01
1.06800000e+05 -2.47072458e-01 -2.75549661e-01 -1.95299895e-01 -2.63310864e-01
1.06900000e+05 -2.48564192e-01 -2.77193719e-01 -1.96482846e-01 -2.64914781e-01
1.07000000e+05 -2.50064734e-01 -2.78846650e-01 -1.97672732e-01 -2.66528639e-01
1.07100000e+05 -2.51574089e-01 -2.80508430e-01 -1.98869552e-01 -2.68152460e-01
1.07200000e+05 -2.53092260e-01 -2.82179032e-01 -2.00073306e-01 -2.69786265e-01
1.07300000e+05 -2.54619251e-01 -2.83858426e-01 -2.01283991e-01 -2.71430073e-01
1.07400000e+05 -2.56155060e-01 -2.85546578e-01 -2.02501603e-01 -2.73083901e-01
1.07500000e+05 -2.57699685e-01 -2.87243455e-01 -2.03726138e-01 -2.74747765e-01
1.07600000e+05 -2.59253124e-01 -2.88949015e-01 -2.04957586e-01 -2.76421680e-01
1.07700000e+05 -2.60815370e-01 -2.90663217e-01 -2.06195941e-01 -2.78105657e-01
1.07800000e+05 -2.62386415e-01 -2.92386017e-01 -2.07441189e-01 -2.79799708e-01
1.07900000e+05 -2.63966250e-01 -2.94117364e-01 -2.08693320e-01 -2.81503842e-01
1.08000000e+05 -2.65554862e-01 -2.95857207e-01 -2.09952317e-01 -2.83218065e-01
1.08100000e+05 -2.67152236e-01 -2.97605491e-01 -2.11218165e-01 -2.84942383e-01
1.08200000e+05 -2.68758355e-01 -2.99362154e-01 -2.12490845e-01 -2.86676800e-01
1.08300000e+05 -2.70373202e-01 -3.01127135e-01 -2.13770336e-01 -2.88421316e-01
1.08400000e+05 -2.71996753e-01 -3.02900367e-01 -2.15056614e-01 -2.90175930e-01
1.08500000e+05 -2.73628985e-01 -3.04681777e-01 -2.16349655e-01 -2.91940640e-01
1.08600000e+05 -2.75269870e-01 -3.06471291e-01 -2.17649432e-01 -2.93715440e-01
1.08700000e+05 -2.76919380e-01 -3.08268830e-01 -2.18955913e-01 -2.95500323e-01
1.08800000e+05 -2.78577482e-01 -3.10074310e-01 -2.20269068e-01 -2.97295278e-01
1.08900000e+05 -2.80244141e-01 -3.11887643e-01 -2.21588861e-01 -2.99100293e-01
1.09000000e+05 -2.81919319e-01 -3.13708736e-01 -2.22915256e-01 -3.00915354e-01
1.09100000e+05 -2.83602974e-01 -3.15537492e-01 -2.24248211e-01 -3.02740443e-01
1.09200000e+05 -2.85295064e-01 -3.17373809e-01 -2.25587684e-01 -3.04575539e-01
1.09300000e+05 -2.86995541e-01 -3.19217581e-01 -2.26933631e-01 -3.06420620e-01
1.09400000e+05 -2.88704354e-01 -3.21068695e-01 -2.28286003e-01 -3.08275661e-01
1.09500000e+05 -2.90421450e-01 -3.22927035e-01 -2.29644748e-01 -3.10140632e-01
1.09600000e+05 -2.92146772e-01 -3.24792478e-01 -2.31009812e-01 -3.12015503e-01
1.09700000e+05 -2.93880259e-01 -3.26664896e-01 -2.32381139e-01 -3.13900239e-01
1.09800000e+05 -2.95621847e-01 -3.28544157e-01 -2.33758668e-01 -3.15794802e-01
1.09900000e+05 -2.97371469e-01 -3.30430122e-01 -2.35142335e-01 -3.17699151e-01
1.10000000e+05 -2.99129053e-01 -3.32322647e-01 -2.36532074e-01 -3.19613243e-01
1.10100000e+05 -3.00894524e-01 -3.34221580e-01 -2.37927814e-01 -3.21537031e-01
1.10200000e+05 -3.02667802e-01 -3.36126766e-01 -2.39329481e-01 -3.23470462e-01
1.10300000e+05 -3.04448805e-01 -3.38038042e-01 -2.40736998e-01 -3.25413484e-01
1.10400000e+05 -3.06237445e-01 -3.39955239e-01 -2.42150284e-01 -3.27366038e-01
1.10500000e+05 -3.08033632e-01 -3.41878181e-01 -2.43569254e-01 -3.29328063e-01
1.10600000e+05 -3.09837268e-01 -3.43806688e-01 -2.44993821e-01 -3.31299493e-01
1.10700000e+05 -3.11648255e-01 -3.45740570e-01 -2.46423891e-01 -3.33280258e-01
1.10800000e+05 -3.13466487e-01 -3.47679631e-01 -2.47859368e-01 -3.35270286e-01
1.10900000e+05 -3.15291856e-01 -3.49623670e-01 -2.49300152e-01 -3.37269500e-01
1.11000000e+05 -3.17124248e-01 -3.51572476e-01 -2.50746138e-01 -3.39277818e-01
1.11100000e+05 -3.18963545e-01 -3.53525833e-01 -2.52197216e-01 -3.41295153e-01
1.11200000e+05 -3.20809623e-01 -3.55483515e-01 -2.53653275e-01 -3.43321418e-01
1.11300000e+05 -3.22662354e-01 -3.57445292e-01 -2.55114196e-01 -3.45356516e-01
1.11400000e+05 -3.24521604e-01 -3.59410922e-01 -2.56579856e-01 -3.47400349e-01
1.11500000e+05 -3.26387236e-01 -3.61380159e-01 -2.58050129e-01 -3.49452813e-01
1.11600000e+05 -3.28259106e-01 -3.63352747e-01 -2.59524883e-01 -3.51513801e-01
1.11700000e+05 -3.30137064e-01 -3.65328421e-01 -2.61003982e-01 -3.53583198e-01
1.11800000e+05 -3.32020956e-01 -3.67306909e-01 -2.62487284e-01 -3.55660888e-01
1.11900000e+05 -3.33910623e-01 -3.69287931e-01 -2.63974643e-01 -3.57746746e-01
1.12000000e+05 -3.35805898e-01 -3.71271197e-01 -2.65465907e-01 -3.59840645e-01
1.12100000e+05 -3.37706610e-01 -3.73256408e-01 -2.66960919e-01 -3.61942452e-01
1.12200000e+05 -3.39612582e-01 -3.75243257e-01 -2.68459516e-01 -3.64052028e-01
1.12300000e+05 -3.41523630e-01 -3.77231428e-01 -2.69961532e-01 -3.66169228e-01
1.12400000e+05 -3.43439566e-01 -3.79220596e-01 -2.71466793e-01 -3.68293904e-01
1.12500000e+05 -3.45360194e-01 -3.81210424e-01 -2.72975120e-01 -3.70425900e-01
1.12600000e+05 -3.47285312e-01 -3.83200569e-01 -2.74486329e-01 -3.72565054e-01
1.12700000e+05 -3.49214713e-01 -3.85190676e-01 -2.76000228e-01 -3.74711201e-01
1.12800000e+05 -3.51148181e-01 -3.87180380e-01 -2.77516622e-01 -3.76864168e-01
1.12900000e+05 -3.53085497e-01 -3.89169308e-01 -2.79035308e-01 -3.79023775e-01
1.13000000e+05 -3.55026432e-01 -3.91157075e-01 -2.80556078e-01 -3.81189838e-01
1.13100000e+05 -3.56970752e-01 -3.93143286e-01 -2.82078716e-01 -3.83362167e-01
1.13200000e+05 -3.58918215e-01 -3.95127537e-01 -2.83603001e-01 -3.85540563e-01
1.13300000e+05 -3.60868575e-01 -3.97109412e-01 -2.85128706e-01 -3.87724822e-01
1.13400000e+05 -3.62821574e-01 -3.99088483e-01 -2.86655596e-01 -3.89914735e-01
1.13500000e+05 -3.64776953e-01 -4.01064315e-01 -2.88183430e-01 -3.92110084e-01
1.13600000e+05 -3.66734440e-01 -4.03036458e-01 -2.89711960e-01 -3.94310646e-01
1.13700000e+05 -3.68693759e-01 -4.05004454e-01 -2.91240932e-01 -3.96516190e-01
1.13800000e+05 -3.70654626e-01 -4.06967833e-01 -2.92770085e-01 -3.98726478e-01
1.13900000e+05 -3.72616749e-01 -4.08926111e-01 -2.94299149e-01 -4.00941267e-01
1.14000000e+05 -3.74579830e-01 -4.10878797e-01 -2.95827848e-01 -4.03160303e-01
1.14100000e+05 -3.76543561e-01 -4.12825385e-01 -2.97355900e-01 -4.05383329e-01
1.14200000e+05 -3.78507629e-01 -4.14765359e-01 -2.98883014e-01 -4.07610079e-01
1.14300000e+05 -3.80471711e-01 -4.16698191e-01 -3.00408893e-01 -4.09840278e-01
1.14400000e+05 -3.82435477e-01 -4.18623340e-01 -3.01933230e-01 -4.12073645e-01
1.14500000e+05 -3.84398589e-01 -4.20540256e-01 -3.03455713e-01 -4.14309893e-01
1.14600000e+05 -3.86360701e-01 -4.22448373e-01 -3.04976021e-01 -4.16548724e-01
1.14700000e+05 -3.88321459e-01 -4.24347116e-01 -3.06493825e-01 -4.18789835e-01
1.14800000e+05 -3.90280502e-01 -4.26235897e-01 -3.08008789e-01 -4.21032914e-01
1.14900000e+05 -3.92237459e-01 -4.28114115e-01 -3.09520569e-01 -4.23277640e-01
1.15000000e+05 -3.94191952e-01 -4.29981158e-01 -3.11028811e-01 -4.25523687e-01
1.15100000e+05 -3.96143594e-01 -4.31836400e-01 -3.12533156e-01 -4.27770718e-01
1.15200000e+05 -3.98091991e-01 -4.33679205e-01 -3.14033235e-01 -4.30018389e-01
1.15300000e+05 -4.00036739e-01 -4.35508923e-01 -3.15528671e-01 -4.32266347e-01
1.15400000e+05 -4.01977426e-01 -4.37324892e-01 -3.17019078e-01 -4.34514234e-01
1.15500000e+05 -4.03913633e-01 -4.39126437e-01 -3.18504062e-01 -4.36761679e-01
1.15600000e+05 -4.05844932e-01 -4.40912872e-01 -3.19983222e-01 -4.39008305e-01
1.15700000e+05 -4.07770885e-01 -4.42683498e-01 -3.21456147e-01 -4.41253727e-01
1.15800000e+05 -4.09691048e-01 -4.44437602e-01 -3.22922417e-01 -4.43497551e-01
1.15900000e+05 -4.11604967e-01 -4.46174462e-01 -3.24381605e-01 -4.45739373e-01
1.16000000e+05 -4.13512180e-01 -4.47893341e-01 -3.25833275e-01 -4.47978782e-01
1.16100000e+05 -4.15412215e-01 -4.49593490e-01 -3.27276980e-01 -4.50215359e-01
1.16200000e+05 -4.17304596e-01 -4.51274151e-01 -3.28712268e-01 -4.52448675e-01
1.16300000e+05 -4.19188833e-01 -4.52934549e-01 -3.30138676e-01 -4.54678292e-01
1.16400000e+05 -4.21064432e-01 -4.54573901e-01 -3.31555733e-01 -4.56903764e-01
1.16500000e+05 -4.22930888e-01 -4.56191411e-01 -3.32962957e-01 -4.59124636e-01
1.16600000e+05 -4.24787690e-01 -4.57786270e-01 -3.34359861e-01 -4.61340445e-01
1.16700000e+05 -4.26634315e-01 -4.59357660e-01 -3.35745947e-01 -4.63550717e-01
1.16800000e+05 -4.28470236e-01 -4.60904749e-01 -3.37120708e-01 -4.65754972e-01
1.16900000e+05 -4.30294915e-01 -4.62426696e-01 -3.38483629e-01 -4.67952719e-01
1.17000000e+05 -4.32107808e-01 -4.63922647e-01 -3.39834186e-01 -4.70143460e-01
1.17100000e+05 -4.33908361e-01 -4.65391739e-01 -3.41171846e-01 -4.72326686e-01
1.17200000e+05 -4.35696012e-01 -4.66833096e-01 -3.42496068e-01 -4.74501881e-01
1.17300000e+05 -4.37470195e-01 -4.68245835e-01 -3.43806301e-01 -4.76668520e-01
1.17400000e+05 -4.39230330e-01 -4.69629061e-01 -3.45101987e-01 -4.78826069e-01
1.17500000e+05 -4.40975835e-01 -4.70981868e-01 -3.46382558e-01 -4.80973983e-01
1.17600000e+05 -4.42706118e-01 -4.72303343e-01 -3.47647438e-01 -4.83111713e-01
1.17700000e+05 -4.44420579e-01 -4.73592562e-01 -3.48896042e-01 -4.85238698e-01
1.17800000e+05 -4.46118612e-01 -4.74848593e-01 -3.50127779e-01 -4.87354370e-01
1.17900000e+05 -4.47799603e-01 -4.76070496e-01 -3.51342046e-01 -4.89458150e-01
1.18000000e+05 -4.49462932e-01 -4.77257321e-01 -3.52538234e-01 -4.91549453e-01
1.18100000e+05 -4.51107972e-01 -4.78408111e-01 -3.53715726e-01 -4.93627685e-01
1.18200000e+05 -4.52734089e-01 -4.79521904e-01 -3.54873896e-01 -4.95692243e-01
1.18300000e+05 -4.54340641e-01 -4.80597728e-01 -3.56012110e-01 -4.97742517e-01
1.18400000e+05 -4.55926984e-01 -4.81634605e-01 -3.57129728e-01 -4.99777889e-01
1.18500000e+05 -4.57492464e-01 -4.82631553e-01 -3.58226101e-01 -5.01797730e-01
1.18600000e+05 -4.59036422e-01 -4.83587584e-01 -3.59300572e-01 -5.03801406e-01
1.18700000e+05 -4.60558194e-01 -4.84501703e-01 -3.60352478e-01 -5.05788275e-01
1.18800000e+05 -4.62057112e-01 -4.85372912e-01 -3.61381149e-01 -5.07757686e-01
1.18900000e+05 -4.63532499e-01 -4.86200210e-01 -3.62385906e-01 -5.09708982e-01
1.19000000e+05 -4.64983677e-01 -4.86982592e-01 -3.63366064e-01 -5.11641496e-01
1.19100000e+05 -4.66409961e-01 -4.87719049e-01 -3.64320934e-01 -5.13554557e-01
1.19200000e+05 -4.67810663e-01 -4.88408573e-01 -3.65249818e-01 -5.15447484e-01
1.19300000e+05 -4.69185090e-01 -4.89050151e-01 -3.66152013e-01 -5.17319591e-01
1.19400000e+05 -4.70532546e-01 -4.89642773e-01 -3.67026808e-01 -5.19170185e-01
1.19500000e+05 -4.71852329e-01 -4.90185425e-01 -3.67873490e-01 -5.20998566e-01
1.19600000e+05 -4.73143737e-01 -4.90677096e-01 -3.68691338e-01 -5.22804026e-01
1.19700000e+05 -4.74406064e-01 -4.91116777e-01 -3.69479626e-01 -5.24585853e-01
1.19800000e+05 -4.75638601e-01 -4.91503459e-01 -3.70237626e-01 -5.26343329e-01
1.19900000e+05 -4.76840637e-01 -4.91836138e-01 -3.70964601e-01 -5.28075729e-01
1.20000000e+05 -4.78011459e-01 -4.92113811e-01 -3.71659815e-01 -5.29782323e-01
1.20100000e+05 -4.79150353e-01 -4.92335481e-01 -3.72322523e-01 -5.31462375e-01
1.20200000e+05 -4.80256603e-01 -4.92500158e-01 -3.72951980e-01 -5.33115144e-01
1.20300000e+05 -4.81329492e-01 -4.92606853e-01 -3.73547437e-01 -5.34739885e-01
1.20400000e+05 -4.82368304e-01 -4.92654590e-01 -3.74108142e-01 -5.36335849e-01
1.20500000e+05 -4.83372322e-01 -4.92642395e-01 -3.74633341e-01 -5.37902279e-01
1.20600000e+05 -4.84340829e-01 -4.92569306e-01 -3.75122278e-01 -5.39438419e-01
1.20700000e+05 -4.85273110e-01 -4.92434370e-01 -3.75574194e-01 -5.40943505e-01
1.20800000e+05 -4.86168450e-01 -4.92236644e-01 -3.75988331e-01 -5.42416771e-01
1.20900000e+05 -4.87026136e-01 -4.91975194e-01 -3.76363929e-01 -5.43857448e-01
1.21000000e+05 -4.87845458e-01 -4.91649103e-01 -3.76700229e-01 -5.45264764e-01
1.21100000e+05 -4.88625706e-01 -4.91257461e-01 -3.76996469e-01 -5.46637944e-01
1.21200000e+05 -4.89366175e-01 -4.90799378e-01 -3.77251892e-01 -5.47976211e-01
1.21300000e+05 -4.90066163e-01 -4.90273973e-01 -3.77465739e-01 -5.49278785e-01
1.21400000e+05 -4.90724972e-01 -4.89680384e-01 -3.77637255e-01 -5.50544887e-01
1.21500000e+05 -4.91341908e-01 -4.89017766e-01 -3.77765684e-01 -5.51773733e-01
1.21600000e+05 -4.91916281e-01 -4.88285290e-01 -3.77850277e-01 -5.52964541e-01
1.21700000e+05 -4.92447407e-01 -4.87482146e-01 -3.77890283e-01 -5.54116526e-01
1.21800000e+05 -4.92934607e-01 -4.86607543e-01 -3.77884960e-01 -5.55228905e-01
1.21900000e+05 -4.93377210e-01 -4.85660710e-01 -3.77833568e-01 -5.56300894e-01
1.22000000e+05 -4.93774550e-01 -4.84640899e-01 -3.77735371e-01 -5.57331709e-01
1.22100000e+05 -4.94125968e-01 -4.83547383e-01 -3.77589640e-01 -5.58320568e-01
1.22200000e+05 -4.94430814e-01 -4.82379456e-01 -3.77395651e-01 -5.59266688e-01
1.22300000e+05 -4.94688445e-01 -4.81136438e-01 -3.77152689e-01 -5.60169291e-01
1.22400000e+05 -4.94898227e-01 -4.79817673e-01 -3.76860043e-01 -5.61027597e-01
1.22500000e+05 -4.95059535e-01 -4.78422531e-01 -3.76517013e-01 -5.61840833e-01
1.22600000e+05 -4.95171754e-01 -4.76950406e-01 -3.76122907e-01 -5.62608226e-01
1.22700000e+05 -4.95234279e-01 -4.75400723e-01 -3.75677041e-01 -5.63329005e-01
1.22800000e+05 -4.95246515e-01 -4.73772930e-01 -3.75178742e-01 -5.64002406e-01
1.22900000e+05 -4.95207880e-01 -4.72066508e-01 -3.74627347e-01 -5.64627667e-01
1.23000000e+05 -4.95117802e-01 -4.70280963e-01 -3.74022205e-01 -5.65204031e-01
1.23100000e+05 -4.94975721e-01 -4.68415836e-01 -3.73362676e-01 -5.65730747e-01
1.23200000e+05 -4.94781091e-01 -4.66470693e-01 -3.72648136e-01 -5.66207068e-01
1.23300000e+05 -4.94533379e-01 -4.64445135e-01 -3.71877969e-01 -5.66632252e-01
1.23400000e+05 -4.94232065e-01 -4.62338793e-01 -3.71051577e-01 -5.67005568e-01
1.23500000e+05 -4.93876643e-01 -4.60151333e-01 -3.70168377e-01 -5.67326286e-01
1.23600000e+05 -4.93466622e-01 -4.57882449e-01 -3.69227798e-01 -5.67593688e-01
1.23700000e+05 -4.93001527e-01 -4.55531873e-01 -3.68229289e-01 -5.67807060e-01
1.23800000e+05 -4.92480899e-01 -4.53099369e-01 -3.67172314e-01 -5.67965700e-01
1.23900000e+05 -4.91904293e-01 -4.50584735e-01 -3.66056355e-01 -5.68068913e-01
1.24000000e+05 -4.91271282e-01 -4.47987802e-01 -3.64880913e-01 -5.68116012e-01
1.24100000e+05 -4.90581456e-01 -4.45308439e-01 -3.63645508e-01 -5.68106323e-01
1.24200000e+05 -4.89834424e-01 -4.42546548e-01 -3.62349678e-01 -5.68039179e-01
1.24300000e+05 -4.89029811e-01 -4.39702067e-01 -3.60992983e-01 -5.67913927e-01
1.24400000e+05 -4.88167261e-01 -4.36774968e-01 -3.59575006e-01 -5.67729923e-01
1.24500000e+05 -4.87246438e-01 -4.33765261e-01 -3.58095348e-01 -5.67486537e-01
1.24600000e+05 -4.86267025e-01 -4.30672989e-01 -3.56553635e-01 -5.67183149e-01
1.24700000e+05 -4.85228725e-01 -4.27498232e-01 -3.54949518e-01 -5.66819156e-01
1.24800000e+05 -4.84131260e-01 -4.24241106e-01 -3.53282667e-01 -5.66393963e-01
1.24900000e+05 -4.82974375e-01 -4.20901761e-01 -3.51552782e-01 -5.65906996e-01
1.25000000e+05 -4.81757835e-01 -4.17480384e-01 -3.49759584e-01 -5.65357690e-01
1.25100000e+05 -4.80481426e-01 -4.13977195e-01 -3.47902824e-01 -5.64745499e-01
1.25200000e+05 -4.79144958e-01 -4.10392450e-01 -3.45982275e-01 -5.64069891e-01
1.25300000e+05 -4.77748260e-01 -4.06726441e-01 -3.43997741e-01 -5.63330353e-01
1.25400000e+05 -4.76291188e-01 -4.02979491e-01 -3.41949053e-01 -5.62526386e-01
1.25500000e+05 -4.74773619e-01 -3.99151959e-01 -3.39836068e-01 -5.61657513e-01
1.25600000e+05 -4.73195452e-01 -3.95244237e-01 -3.37658675e-01 -5.60723272e-01
1.25700000e+05 -4.71556611e-01 -3.91256750e-01 -3.35416790e-01 -5.59723222e-01
1.25800000e+05 -4.69857047e-01 -3.87189955e-01 -3.33110360e-01 -5.58656941e-01
1.25900000e+05 -4.68096730e-01 -3.83044339e-01 -3.30739364e-01 -5.57524029e-01
1.26000000e+05 -4.66275660e-01 -3.78820424e-01 -3.28303809e-01 -5.56324106e-01
1.26100000e+05 -4.64393859e-01 -3.74518759e-01 -3.25803736e-01 -5.55056815e-01
1.26200000e+05 -4.62451375e-01 -3.70139923e-01 -3.23239215e-01 -5.53721820e-01
1.26300000e+05 -4.60448283e-01 -3.65684525e-01 -3.20610350e-01 -5.52318810e-01
1.26400000e+05 -4.58384682e-01 -3.61153203e-01 -3.17917278e-01 -5.50847499e-01
1.26500000e+05 -4.56260697e-01 -3.56546620e-01 -3.15160168e-01 -5.49307622e-01
1.26600000e+05 -4.54076482e-01 -3.51865467e-01 -3.12339222e-01 -5.47698944e-01
1.26700000e+05 -4.51832216e-01 -3.47110460e-01 -3.09454675e-01 -5.46021253e-01
1.26800000e+05 -4.49528104e-01 -3.42282341e-01 -3.06506797e-01 -5.44274367e-01
1.26900000e+05 -4.47164379e-01 -3.37381873e-01 -3.03495891e-01 -5.42458129e-01
1.27000000e+05 -4.44741300e-01 -3.32409845e-01 -3.00422294e-01 -5.40572414e-01
1.27100000e+05 -4.42259156e-01 -3.27367066e-01 -2.97286377e-01 -5.38617124e-01
1.27200000e+05 -4.39718260e-01 -3.22254367e-01 -2.94088545e-01 -5.36592191e-01
1.27300000e+05 -4.37118955e-01 -3.17072599e-01 -2.90829238e-01 -5.34497580e-01
1.27400000e+05 -4.34461612e-01 -3.11822633e-01 -2.87508930e-01 -5.32333287e-01
1.27500000e+05 -4.31746626e-01 -3.06505355e-01 -2.84128128e-01 -5.30099340e-01
1.27600000e+05 -4.28974425e-01 -3.01121672e-01 -2.80687375e-01 -5.27795800e-01
1.27700000e+05 -4.26145462e-01 -2.95672507e-01 -2.77187247e-01 -5.25422765e-01
1.27800000e+05 -4.23260217e-01 -2.90158796e-01 -2.73628354e-01 -5.22980364e-01
1.27900000e+05 -4.20319201e-01 -2.84581492e-01 -2.70011341e-01 -5.20468767e-01
1.28000000e+05 -4.17322950e-01 -2.78941561e-01 -2.66336883e-01 -5.17888175e-01
1.28100000e+05 -4.14272031e-01 -2.73239983e-01 -2.62605692e-01 -5.15238830e-01
1.28200000e+05 -4.11167035e-01 -2.67477748e-01 -2.58818511e-01 -5.12521011e-01
1.28300000e+05 -4.08008585e-01 -2.61655862e-01 -2.54976116e-01 -5.09735037e-01
1.28400000e+05 -4.04797330e-01 -2.55775337e-01 -2.51079316e-01 -5.06881265e-01
1.28500000e+05 -4.01533945e-01 -2.49837198e-01 -2.47128950e-01 -5.03960093e-01
1.28600000e+05 -3.98219136e-01 -2.43842480e-01 -2.43125890e-01 -5.00971961e-01
1.28700000e+05 -3.94853634e-01 -2.37792227e-01 -2.39071038e-01 -4.97917349e-01
1.28800000e+05 -3.91438199e-01 -2.31687491e-01 -2.34965327e-01 -4.94796782e-01
1.28900000e+05 -3.87973616e-01 -2.25529334e-01 -2.30809719e-01 -4.91610825e-01
1.29000000e+05 -3.84460701e-01 -2.19318825e-01 -2.26605207e-01 -4.88360089e-01
1.29100000e+05 -3.80900293e-01 -2.13057042e-01 -2.22352809e-01 -4.85045228e-01
1.29200000e+05 -3.77293259e-01 -2.06745071e-01 -2.18053575e-01 -4.81666942e-01
1.29300000e+05 -3.73640493e-01 -2.00384004e-01 -2.13708580e-01 -4.78225974e-01
1.29400000e+05 -3.69942914e-01 -1.93974943e-01 -2.09318927e-01 -4.74723116e-01
1.29500000e+05 -3.66201468e-01 -1.87518999e-01 -2.04885743e-01 -4.71159202e-01
1.29600000e+05 -3.62417127e-01 -1.81017288e-01 -2.00410183e-01 -4.67535115e-01
1.29700000e+05 -3.58590886e-01 -1.74470936e-01 -1.95893423e-01 -4.63851785e-01
1.29800000e+05 -3.54723768e-01 -1.67881080e-01 -1.91336667e-01 -4.60110187e-01
1.29900000e+05 -3.50816817e-01 -1.61248863e-01 -1.86741137e-01 -4.56311345e-01
1.30000000e+05 -3.46871105e-01 -1.54575441e-01 -1.82108081e-01 -4.52456330e-01
1.30100000e+05 -3.42887725e-01 -1.47861979e-01 -1.77438767e-01 -4.48546258e-01
1.30200000e+05 -3.38867795e-01 -1.41109653e-01 -1.72734482e-01 -4.44582294e-01
1.30300000e+05 -3.34812455e-01 -1.34319652e-01 -1.67996536e-01 -4.40565650e-01
1.30400000e+05 -3.30722867e-01 -1.27493180e-01 -1.63226254e-01 -4.36497585e-01
1.30500000e+05 -3.26600216e-01 -1.20631451e-01 -1.58424982e-01 -4.32379404e-01
1.30600000e+05 -3.22445709e-01 -1.13735698e-01 -1.53594081e-01 -4.28212457e-01
1.30700000e+05 -3.18260573e-01 -1.06807168e-01 -1.48734931e-01 -4.23998143e-01
1.30800000e+05 -3.14046054e-01 -9.98471276e-02 -1.43848926e-01 -4.19737903e-01
1.30900000e+05 -3.09803420e-01 -9.28568601e-02 -1.38937473e-01 -4.15433224e-01
1.31000000e+05 -3.05533956e-01 -8.58376705e-02 -1.34001996e-01 -4.11085636e-01
1.31100000e+05 -3.01238969e-01 -7.87908848e-02 -1.29043931e-01 -4.06696713e-01
1.31200000e+05 -2.96919779e-01 -7.17178524e-02 -1.24064726e-01 -4.02268069e-01
1.31300000e+05 -2.92577727e-01 -6.46199468e-02 -1.19065841e-01 -3.97801361e-01
1.31400000e+05 -2.88214169e-01 -5.74985679e-02 -1.14048746e-01 -3.93298285e-01
1.31500000e+05 -2.83830474e-01 -5.03551428e-02 -1.09014924e-01 -3.88760574e-01
1.31600000e+05 -2.79428031e-01 -4.31911279e-02 -1.03965864e-01 -3.84189999e-01
1.31700000e+05 -2.75008239e-01 -3.60080101e-02 -9.89030660e-02 -3.79588368e-01
1.31800000e+05 -2.70572510e-01 -2.88073086e-02 -9.38280374e-02 -3.74957519e-01
1.31900000e+05 -2.66122272e-01 -2.15905761e-02 -8.87422935e-02 -3.70299326e-01
1.32000000e+05 -2.61658959e-01 -1.43594005e-02 -8.36473563e-02 -3.65615691e-01
1.32100000e+05 -2.57184020e-01 -7.11540651e-03 -7.85447544e-02 -3.60908543e-01
1.32200000e+05 -2.52698911e-01 1.39743443e-04 -7.34360222e-02 -3.56179840e-01
1.32300000e+05 -2.48205097e-01 7.40434740e-03 -6.83226996e-02 -3.51431562e-01
1.32400000e+05 -2.43704050e-01 1.46766628e-02 -6.32063310e-02 -3.46665711e-01
1.32500000e+05 -2.39197248e-01 2.19549052e-02 -5.80884657e-02 -3.41884306e-01
1.32600000e+05 -2.34686174e-01 2.92372475e-02 -5.29706567e-02 -3.37089386e-01
1.32700000e+05 -2.30172317e-01 3.65218183e-02 -4.78544609e-02 -3.32282999e-01
1.32800000e+05 -2.25657166e-01 4.38067018e-02 -4.27414382e-02 -3.27467209e-01
1.32900000e+05 -2.21142212e-01 5.10899365e-02 -3.76331515e-02 -3.22644084e-01
1.33000000e+05 -2.16628948e-01 5.83695149e-02 -3.25311664e-02 -3.17815698e-01
1.33100000e+05 -2.12118864e-01 6.56433829e-02 -2.74370509e-02 -3.12984127e-01
1.33200000e+05 -2.07613449e-01 7.29094396e-02 -2.23523749e-02 -3.08151446e-01
1.33300000e+05 -2.03114187e-01 8.01655372e-02 -1.72787104e-02 -3.03319724e-01
1.33400000e+05 -1.98622557e-01 8.74094809e-02 -1.22176306e-02 -2.98491022e-01
1.33500000e+05 -1.94140032e-01 9.46390294e-02 -7.17071066e-03 -2.93667390e-01
1.33600000e+05 -1.89668076e-01 1.01851895e-01 -2.13952664e-03 -2.88850863e-01
1.33700000e+05 -1.85208144e-01 1.09045746e-01 2.87434422e-03 -2.84043456e-01
1.33800000e+05 -1.80761680e-01 1.16218203e-01 7.86932375e-03 -2.79247162e-01
1.33900000e+05 -1.76330113e-01 1.23366845e-01 1.28438330e-02 -2.74463947e-01
1.34000000e+05 -1.71914861e-01 1.30489211e-01 1.77962926e-02 -2.69695749e-01
1.34100000e+05 -1.67517322e-01 1.37582794e-01 2.27251223e-02 -2.64944470e-01
1.34200000e+05 -1.63138880e-01 1.44645053e-01 2.76287421e-02 -2.60211974e-01
1.34300000e+05 -1.58780895e-01 1.51673407e-01 3.25055714e-02 -2.55500085e-01
1.34400000e+05 -1.54444710e-01 1.58665243e-01 3.73540299e-02 -2.50810580e-01
1.34500000e+05 -1.50131641e-01 1.65617914e-01 4.21725375e-02 -2.46145189e-01
1.34600000e+05 -1.45842983e-01 1.72528744e-01 4.69595145e-02 -2.41505587e-01
1.34700000e+05 -1.41580000e-01 1.79395029e-01 5.17133819e-02 -2.36893391e-01
1.34800000e+05 -1.37343931e-01 1.86214045e-01 5.64325616e-02 -2.32310159e-01
1.34900000e+05 -1.33135983e-01 1.92983046e-01 6.11154769e-02 -2.27757385e-01
1.35000000e+05 -1.28957330e-01 1.99699269e-01 6.57605525e-02 -2.23236494e-01
1.35100000e+05 -1.24809112e-01 2.06359939e-01 7.03662153e-02 -2.18748839e-01
1.35200000e+05 -1.20692434e-01 2.12962275e-01 7.49308944e-02 -2.14295699e-01
1.35300000e+05 -1.16608363e-01 2.19503487e-01 7.94530217e-02 -2.09878274e-01
1.35400000e+05 -1.12557925e-01 2.25980789e-01 8.39310326e-02 -2.05497683e-01
1.35500000e+05 -1.08542104e-01 2.32391399e-01 8.83633666e-02 -2.01154958e-01
1.35600000e+05 -1.04561842e-01 2.38732542e-01 9.27484674e-02 -1.96851048e-01
1.35700000e+05 -1.00618034e-01 2.45001460e-01 9.70847843e-02 -1.92586806e-01
1.35800000e+05 -9.67115298e-02 2.51195414e-01 1.01370772e-01 -1.88362998e-01
1.35900000e+05 -9.28431283e-02 2.57311688e-01 1.05604894e-01 -1.84180289e-01
1.36000000e+05 -8.90135789e-02 2.63347596e-01 1.09785619e-01 -1.80039251e-01
1.36100000e+05 -8.52235780e-02 2.69300488e-01 1.13911426e-01 -1.75940356e-01
1.36200000e+05 -8.14737686e-02 2.75167754e-01 1.17980803e-01 -1.71883971e-01
1.36300000e+05 -7.77647377e-02 2.80946828e-01 1.21992250e-01 -1.67870367e-01
1.36400000e+05 -7.40970157e-02 2.86635197e-01 1.25944278e-01 -1.63899706e-01
1.36500000e+05 -7.04710744e-02 2.92230404e-01 1.29835412e-01 -1.59972048e-01
1.36600000e+05 -6.68873259e-02 2.97730055e-01 1.33664192e-01 -1.56087348e-01
1.36700000e+05 -6.33461215e-02 3.03131820e-01 1.37429172e-01 -1.52245454e-01
1.36800000e+05 -5.98477501e-02 3.08433445e-01 1.41128925e-01 -1.48446112e-01
1.36900000e+05 -5.63924377e-02 3.13632754e-01 1.44762045e-01 -1.44688960e-01
1.37000000e+05 -5.29803463e-02 3.18727651e-01 1.48327144e-01 -1.40973533e-01
1.37100000e+05 -4.96115731e-02 3.23716130e-01 1.51822856e-01 -1.37299262e-01
1.37200000e+05 -4.62861496e-02 3.28596279e-01 1.55247841e-01 -1.33665476e-01
1.37300000e+05 -4.30040415e-02 3.33366281e-01 1.58600785e-01 -1.30071407e-01
1.37400000e+05 -3.97651483e-02 3.38024424e-01 1.61880400e-01 -1.26516184e-01
1.37500000e+05 -3.65693025e-02 3.42569099e-01 1.65085429e-01 -1.22998843e-01
1.37600000e+05 -3.34162702e-02 3.46998810e-01 1.68214646e-01 -1.19518327e-01
1.37700000e+05 -3.03057510e-02 3.51312175e-01 1.71266857e-01 -1.16073489e-01
1.37800000e+05 -2.72373779e-02 3.55507928e-01 1.74240907e-01 -1.12663094e-01
1.37900000e+05 -2.42107182e-02 3.59584927e-01 1.77135676e-01 -1.09285826e-01
1.38000000e+05 -2.12252738e-02 3.63542150e-01 1.79950083e-01 -1.05940290e-01
1.38100000e+05 -1.82804823e-02 3.67378706e-01 1.82683092e-01 -1.02625017e-01
1.38200000e+05 -1.53757174e-02 3.71093828e-01 1.85333707e-01 -9.93384670e-02
1.38300000e+05 -1.25102906e-02 3.74686884e-01 1.87900981e-01 -9.60790380e-02
1.38400000e+05 -9.68345205e-03 3.78157373e-01 1.90384013e-01 -9.28450676e-02
1.38500000e+05 -6.89439251e-03 3.81504925e-01 1.92781953e-01 -8.96348400e-02
1.38600000e+05 -4.14224461e-03 3.84729307e-01 1.95094003e-01 -8.64465921e-02
1.38700000e+05 -1.42608485e-03 3.87830419e-01 1.97319420e-01 -8.32785192e-02
1.38800000e+05 1.25506436e-03 3.90808297e-01 1.99457517e-01 -8.01287816e-02
1.38900000e+05 3.90223258e-03 3.93663109e-01 2.01507667e-01 -7.69955108e-02
1.39000000e+05 6.51649897e-03 3.96395158e-01 2.03469301e-01 -7.38768164e-02
1.39100000e+05 9.09898983e-03 3.99004878e-01 2.05341917e-01 -7.07707930e-02
1.39200000e+05 1.16508759e-02 4.01492833e-01 2.07125074e-01 -6.76755270e-02
1.39300000e+05 1.41733698e-02 4.03859715e-01 2.08818399e-01 -6.45891039e-02
1.39400000e+05 1.66677226e-02 4.06106342e-01 2.10421591e-01 -6.15096151e-02
1.39500000e+05 1.91352217e-02 4.08233654e-01 2.11934417e-01 -5.84351655e-02
1.39600000e+05 2.15771866e-02 4.10242712e-01 2.13356717e-01 -5.53638804e-02
1.39700000e+05 2.39949666e-02 4.12134689e-01 2.14688409e-01 -5.22939128e-02
1.39800000e+05 2.63899371e-02 4.13910875e-01 2.15929486e-01 -4.92234505e-02
1.39900000e+05 2.87634963e-02 4.15572661e-01 2.17080021e-01 -4.61507234e-02
1.40000000e+05 3.11170616e-02 4.17121546e-01 2.18140168e-01 -4.30740101e-02
1.40100000e+05 3.34520664e-02 4.18559122e-01 2.19110163e-01 -3.99916452e-02
1.40200000e+05 3.57699566e-02 4.19887076e-01 2.19990330e-01 -3.69020257e-02
1.40300000e+05 3.80721868e-02 4.21107179e-01 2.20781078e-01 -3.38036173e-02
1.40400000e+05 4.03602171e-02 4.22221285e-01 2.21482906e-01 -3.06949612e-02
1.40500000e+05 4.26355094e-02 4.23231322e-01 2.22096403e-01 -2.75746799e-02
1.40600000e+05 4.48995243e-02 4.24139284e-01 2.22622252e-01 -2.44414826e-02
1.40700000e+05 4.71537172e-02 4.24947230e-01 2.23061232e-01 -2.12941713e-02
1.40800000e+05 4.93995352e-02 4.25657272e-01 2.23414217e-01 -1.81316454e-02
1.40900000e+05 5.16384140e-02 4.26271572e-01 2.23682182e-01 -1.49529069e-02
1.41000000e+05 5.38717744e-02 4.26792333e-01 2.23866202e-01 -1.17570643e-02
1.41100000e+05 5.61010195e-02 4.27221795e-01 2.23967455e-01 -8.54333720e-03
1.41200000e+05 5.83275312e-02 4.27562224e-01 2.23987224e-01 -5.31105932e-03
1.41300000e+05 6.05526681e-02 4.27815910e-01 2.23926900e-01 -2.05968204e-03
1.41400000e+05 6.27777622e-02 4.27985157e-01 2.23787981e-01 1.21122301e-03
1.41500000e+05 6.50041165e-02 4.28072278e-01 2.23572077e-01 4.50196178e-03
1.41600000e+05 6.72330024e-02 4.28079588e-01 2.23280911e-01 7.81271597e-03
1.41700000e+05 6.94656578e-02 4.28009397e-01 2.22916318e-01 1.11435418e-02
1.41800000e+05 7.17032845e-02 4.27864006e-01 2.22480253e-01 1.44943694e-02
1.41900000e+05 7.39470467e-02 4.27645700e-01 2.21974786e-01 1.78650022e-02
1.42000000e+05 7.61980688e-02 4.27356742e-01 2.21402107e-01 2.12551176e-02
1.42100000e+05 7.84574339e-02 4.26999367e-01 2.20764529e-01 2.46642679e-02
1.42200000e+05 8.07261826e-02 4.26575779e-01 2.20064484e-01 2.80918809e-02
1.42300000e+05 8.30053116e-02 4.26088145e-01 2.19304532e-01 3.15372626e-02
1.42400000e+05 8.52957723e-02 4.25538589e-01 2.18487354e-01 3.49995991e-02
1.42500000e+05 8.75984703e-02 4.24929192e-01 2.17615760e-01 3.84779598e-02
1.42600000e+05 8.99142645e-02 4.24261984e-01 2.16692684e-01 4.19713005e-02
1.42700000e+05 9.22439667e-02 4.23538944e-01 2.15721190e-01 4.54784677e-02
1.42800000e+05 9.45883407e-02 4.22761995e-01 2.14704468e-01 4.89982026e-02
1.42900000e+05 9.69481027e-02 4.21933002e-01 2.13645838e-01 5.25291464e-02
1.43000000e+05 9.93239208e-02 4.21053769e-01 2.12548746e-01 5.60698456e-02
1.43100000e+05 1.01716415e-01 4.20126042e-01 2.11416767e-01 5.96187575e-02
1.43200000e+05 1.04126158e-01 4.19151499e-01 2.10253602e-01 6.31742570e-02
1.43300000e+05 1.06553675e-01 4.18131760e-01 2.09063080e-01 6.67346426e-02
1.43400000e+05 1.08999443e-01 4.17068375e-01 2.07849152e-01 7.02981440e-02
1.43500000e+05 1.11463896e-01 4.15962835e-01 2.06615896e-01 7.38629292e-02
1.43600000e+05 1.13947418e-01 4.14816565e-01 2.05367509e-01 7.74271123e-02
1.43700000e+05 1.16450353e-01 4.13630927e-01 2.04108308e-01 8.09887614e-02
1.43800000e+05 1.18972996e-01 4.12407223e-01 2.02842727e-01 8.45459071e-02
1.43900000e+05 1.21515605e-01 4.11146692e-01 2.01575312e-01 8.80965506e-02
1.44000000e+05 1.24078390e-01 4.09850518e-01 2.00310720e-01 9.16386727e-02
1.44100000e+05 1.26661526e-01 4.08519827e-01 1.99053715e-01 9.51702427e-02
1.44200000e+05 1.29265145e-01 4.07155695e-01 1.97809159e-01 9.86892270e-02
1.44300000e+05 1.31889343e-01 4.05759143e-01 1.96582015e-01 1.02193598e-01
1.44400000e+05 1.34534178e-01 4.04331149e-01 1.95377334e-01 1.05681344e-01
1.44500000e+05 1.37199674e-01 4.02872646e-01 1.94200255e-01 1.09150478e-01
1.44600000e+05 1.39885819e-01 4.01384527e-01 1.93055995e-01 1.12599043e-01
1.44700000e+05 1.42592571e-01 3.99867648e-01 1.91949842e-01 1.16025130e-01
1.44800000e+05 1.45319855e-01 3.98322835e-01 1.90887151e-01 1.19426874e-01
1.44900000e+05 1.48067568e-01 3.96750886e-01 1.89873335e-01 1.22802475e-01
1.45000000e+05 1.50835577e-01 3.95152574e-01 1.88913853e-01 1.26150196e-01
1.45100000e+05 1.53623724e-01 3.93528654e-01 1.88014207e-01 1.29468378e-01
1.45200000e+05 1.56431826e-01 3.91879868e-01 1.87179927e-01 1.32755445e-01
1.45300000e+05 1.59259674e-01 3.90206946e-01 1.86416565e-01 1.36009910e-01
1.45400000e+05 1.62107040e-01 3.88510614e-01 1.85729684e-01 1.39230384e-01
1.45500000e+05 1.64973672e-01 3.86791597e-01 1.85124846e-01 1.42415580e-01
1.45600000e+05 1.67859302e-01 3.85050625e-01 1.84607598e-01 1.45564322e-01
1.45700000e+05 1.70763640e-01 3.83288434e-01 1.84183468e-01 1.48675548e-01
1.45800000e+05 1.73686382e-01 3.81505774e-01 1.83857943e-01 1.51748316e-01
1.45900000e+05 1.76627208e-01 3.79703414e-01 1.83636463e-01 1.54781808e-01
1.46000000e+05 1.79585783e-01 3.77882142e-01 1.83524403e-01 1.57775331e-01
1.46100000e+05 1.82561760e-01 3.76042771e-01 1.83527065e-01 1.60728327e-01
1.46200000e+05 1.85554780e-01 3.74186144e-01 1.83649657e-01 1.63640366e-01
1.46300000e+05 1.88564473e-01 3.72313136e-01 1.83897281e-01 1.66511156e-01
1.46400000e+05 1.91590460e-01 3.70424661e-01 1.84274923e-01 1.69340540e-01
1.46500000e+05 1.94632353e-01 3.68521668e-01 1.84787428e-01 1.72128497e-01
1.46600000e+05 1.97689756e-01 3.66605151e-01 1.85439494e-01 1.74875142e-01
1.46700000e+05 2.00762269e-01 3.64676149e-01 1.86235649e-01 1.77580725e-01
1.46800000e+05 2.03849483e-01 3.62735750e-01 1.87180239e-01 1.80245630e-01
1.46900000e+05 2.06950987e-01 3.60785088e-01 1.88277413e-01 1.82870373e-01
1.47000000e+05 2.10066365e-01 3.58825353e-01 1.89531103e-01 1.85455598e-01
1.47100000e+05 2.13195198e-01 3.56857787e-01 1.90945008e-01 1.88002077e-01
1.47200000e+05 2.16337065e-01 3.54883688e-01 1.92522584e-01 1.90510699e-01
1.47300000e+05 2.19491542e-01 3.52904409e-01 1.94267019e-01 1.92982476e-01
1.47400000e+05 2.22658207e-01 3.50921361e-01 1.96181224e-01 1.95418528e-01
1.47500000e+05 2.25836634e-01 3.48936013e-01 1.98267817e-01 1.97820086e-01
1.47600000e+05 2.29026400e-01 3.46949893e-01 2.00529103e-01 2.00188479e-01
1.47700000e+05 2.32227082e-01 3.44964585e-01 2.02967065e-01 2.02525134e-01
1.47800000e+05 2.35438257e-01 3.42981734e-01 2.05583346e-01 2.04831565e-01
1.47900000e+05 2.38659505e-01 3.41003040e-01 2.08379238e-01 2.07109370e-01
1.48000000e+05 2.41890408e-01 3.39030262e-01 2.11355668e-01 2.09360222e-01
1.48100000e+05 2.45130550e-01 3.37065214e-01 2.14513187e-01 2.11585860e-01
1.48200000e+05 2.48379518e-01 3.35109765e-01 2.17851958e-01 2.13788086e-01
1.48300000e+05 2.51636902e-01 3.33165836e-01 2.21371747e-01 2.15968755e-01
1.48400000e+05 2.54902296e-01 3.31235401e-01 2.25071912e-01 2.18129767e-01
1.48500000e+05 2.58175296e-01 3.29320484e-01 2.28951400e-01 2.20273062e-01
1.48600000e+05 2.61455505e-01 3.27423153e-01 2.33008734e-01 2.22400608e-01
1.48700000e+05 2.64742527e-01 3.25545523e-01 2.37242015e-01 2.24514400e-01
1.48800000e+05 2.68035972e-01 3.23689752e-01 2.41648912e-01 2.26616447e-01
1.48900000e+05 2.71335453e-01 3.21858034e-01 2.46226664e-01 2.28708770e-01
1.49000000e+05 2.74640589e-01 3.20052602e-01 2.50972079e-01 2.30793389e-01
1.49100000e+05 2.77951003e-01 3.18275720e-01 2.55881533e-01 2.32872322e-01
1.49200000e+05 2.81266322e-01 3.16529681e-01 2.60950974e-01 2.34947578e-01
1.49300000e+05 2.84586179e-01 3.14816802e-01 2.66175928e-01 2.37021145e-01
1.49400000e+05 2.87910210e-01 3.13139424e-01 2.71551501e-01 2.39094994e-01
1.49500000e+05 2.91238058e-01 3.11499904e-01 2.77072391e-01 2.41171064e-01
1.49600000e+05 2.94569368e-01 3.09900609e-01 2.82732894e-01 2.43251263e-01
1.49700000e+05 2.97903792e-01 3.08343918e-01 2.88526918e-01 2.45337463e-01
1.49800000e+05 3.01240986e-01 3.06832211e-01 2.94447994e-01 2.47431491e-01
1.49900000e+05 3.04580611e-01 3.05367868e-01 3.00489292e-01 2.49535132e-01
1.50000000e+05 3.07922331e-01 3.03953261e-01 3.06643634e-01 2.51650119e-01
1.50100000e+05 3.11265817e-01 3.02590752e-01 3.12903517e-01 2.53778136e-01
1.50200000e+05 3.14610742e-01 3.01282686e-01 3.19261126e-01 2.55920808e-01
1.50300000e+05 3.17956785e-01 3.00031383e-01 3.25708357e-01 2.58079708e-01
1.50400000e+05 3.21303630e-01 2.98839139e-01 3.32236842e-01 2.60256347e-01
1.50500000e+05 3.24650962e-01 2.97708214e-01 3.38837964e-01 2.62452177e-01
1.50600000e+05 3.27998474e-01 2.96640829e-01 3.45502889e-01 2.64668587e-01
1.50700000e+05 3.31345861e-01 2.95639163e-01 3.52222584e-01 2.66906908e-01
1.50800000e+05 3.34692821e-01 2.94705341e-01 3.58987848e-01 2.69168403e-01
1.50900000e+05 3.38039058e-01 2.93841431e-01 3.65789334e-01 2.71454278e-01
1.51000000e+05 3.41384278e-01 2.93049443e-01 3.72617578e-01 2.73765675e-01
1.51100000e+05 3.44728191e-01 2.92331313e-01 3.79463026e-01 2.76103674e-01
1.51200000e+05 3.48070512e-01 2.91688908e-01 3.86316058e-01 2.78469295e-01
1.51300000e+05 3.51410956e-01 2.91124011e-01 3.93167021e-01 2.80863500e-01
1.51400000e+05 3.54749244e-01 2.90638321e-01 4.00006251e-01 2.83287193e-01
1.51500000e+05 3.58085099e-01 2.90233445e-01 4.06824103e-01 2.85741223e-01
1.51600000e+05 3.61418247e-01 2.89910894e-01 4.13610977e-01 2.88226383e-01
1.51700000e+05 3.64748416e-01 2.89672073e-01 4.20357342e-01 2.90743416e-01
1.51800000e+05 3.68075338e-01 2.89518282e-01 4.27053767e-01 2.93293016e-01
1.51900000e+05 3.71398747e-01 2.89450706e-01 4.33690938e-01 2.95875830e-01
1.52000000e+05 3.74718378e-01 2.89470411e-01 4.40259691e-01 2.98492460e-01
1.52100000e+05 3.78033971e-01 2.89578338e-01 4.46751028e-01 3.01143467e-01
1.52200000e+05 3.81345265e-01 2.89775302e-01 4.53156141e-01 3.03829375e-01
1.52300000e+05 3.84652002e-01 2.90061981e-01 4.59466434e-01 3.06550671e-01
1.52400000e+05 3.87953926e-01 2.90438918e-01 4.65673545e-01 3.09307809e-01
1.52500000e+05 3.91250783e-01 2.90906510e-01 4.71769357e-01 3.12101217e-01
1.52600000e+05 3.94542319e-01 2.91465010e-01 4.77746024e-01 3.14931294e-01
1.52700000e+05 3.97828281e-01 2.92114520e-01 4.83595981e-01 3.17798417e-01
1.52800000e+05 4.01108420e-01 2.92854987e-01 4.89311962e-01 3.20702942e-01
1.52900000e+05 4.04382484e-01 2.93686199e-01 4.94887009e-01 3.23645211e-01
1.53000000e+05 4.07650225e-01 2.94607786e-01 5.00314491e-01 3.26625551e-01
1.53100000e+05 4.10911394e-01 2.95619210e-01 5.05588106e-01 3.29644280e-01
1.53200000e+05 4.14165742e-01 2.96719769e-01 5.10701897e-01 3.32701706e-01
1.53300000e+05 4.17413021e-01 2.97908591e-01 5.15650257e-01 3.35798136e-01
1.53400000e+05 4.20652985e-01 2.99184632e-01 5.20427933e-01 3.38933875e-01
1.53500000e+05 4.23885385e-01 3.00546674e-01 5.25030038e-01 3.42109228e-01
1.53600000e+05 4.27109974e-01 3.01993324e-01 5.29452048e-01 3.45324505e-01
1.53700000e+05 4.30326504e-01 3.03523014e-01 5.33689810e-01 3.48580025e-01
1.53800000e+05 4.33534728e-01 3.05133995e-01 5.37739539e-01 3.51876113e-01
1.53900000e+05 4.36734398e-01 3.06824344e-01 5.41597825e-01 3.55213108e-01
1.54000000e+05 4.39925265e-01 3.08591955e-01 5.45261626e-01 3.58591361e-01
1.54100000e+05 4.43107081e-01 3.10434547e-01 5.48728270e-01 3.62011240e-01
1.54200000e+05 4.46279596e-01 3.12349659e-01 5.51995452e-01 3.65473130e-01
1.54300000e+05 4.49442561e-01 3.14334651e-01 5.55061234e-01 3.68977434e-01
1.54400000e+05 4.52595726e-01 3.16386710e-01 5.57924034e-01 3.72524576e-01
1.54500000e+05 4.55738839e-01 3.18502846e-01 5.60582627e-01 3.76115002e-01
1.54600000e+05 4.58871648e-01 3.20679897e-01 5.63036137e-01 3.79749178e-01
1.54700000e+05 4.61993901e-01 3.22914530e-01 5.65284032e-01 3.83427594e-01
1.54800000e+05 4.65105344e-01 3.25203248e-01 5.67326116e-01 3.87150763e-01
1.54900000e+05 4.68205723e-01 3.27542386e-01 5.69162521e-01 3.90919218e-01
1.55000000e+05 4.77533064e-01 3.35414003e-01 5.74616555e-01 4.02144689e-01
1.55100000e+05 4.80513804e-01 3.37721893e-01 5.76125402e-01 4.05846490e-01
1.55200000e+05 4.83480366e-01 3.40074950e-01 5.77428147e-01 4.09590932e-01
1.55300000e+05 4.86432489e-01 3.42469186e-01 5.78525377e-01 4.13378666e-01
1.55400000e+05 4.89369909e-01 3.44900453e-01 5.79417988e-01 4.17210364e-01
1.55500000e+05 4.92292363e-01 3.47364438e-01 5.80107182e-01 4.21086724e-01
1.55600000e+05 4.95199586e-01 3.49856682e-01 5.80594452e-01 4.25008463e-01
1.55700000e+05 4.98091311e-01 3.52372574e-01 5.80881574e-01 4.28976321e-01
1.55800000e+05 5.00967271e-01 3.54907368e-01 5.80970601e-01 4.32991054e-01
1.55900000e+05 5.03827196e-01 3.57456186e-01 5.80863847e-01 4.37053433e-01
1.56000000e+05 5.06670816e-01 3.60014028e-01 5.80563881e-01 4.41164245e-01
1.56100000e+05 5.09497858e-01 3.62575783e-01 5.80073510e-01 4.45324282e-01
1.56200000e+05 5.12308046e-01 3.65136236e-01 5.79395774e-01 4.49534345e-01
1.56300000e+05 5.15101105e-01 3.67690082e-01 5.78533928e-01 4.53795237e-01
1.56400000e+05 5.17876756e-01 3.70231938e-01 5.77491435e-01 4.58107756e-01
1.56500000e+05 5.20634718e-01 3.72756351e-01 5.76271948e-01 4.62472695e-01
1.56600000e+05 5.23374708e-01 3.75257816e-01 5.74879302e-01 4.66890837e-01
1.56700000e+05 5.26096441e-01 3.77730789e-01 5.73317500e-01 4.71362943e-01
1.56800000e+05 5.28799629e-01 3.80169697e-01 5.71590700e-01 4.75889757e-01
1.56900000e+05 5.31483983e-01 3.82568958e-01 5.69703201e-01 4.80471989e-01
1.57000000e+05 5.34149210e-01 3.84922994e-01 5.67659432e-01 4.85110318e-01
1.57100000e+05 5.36795018e-01 3.87226245e-01 5.65463937e-01 4.89805380e-01
1.57200000e+05 5.39421109e-01 3.89473188e-01 5.63121366e-01 4.94557764e-01
1.57300000e+05 5.42027185e-01 3.91658350e-01 5.60636459e-01 4.99368004e-01
1.57400000e+05 5.44612946e-01 3.93776326e-01 5.58014035e-01 5.04236574e-01
1.57500000e+05 5.47178090e-01 3.95821794e-01 5.55258981e-01 5.09163879e-01
1.57600000e+05 5.49722314e-01 3.97789535e-01 5.52376238e-01 5.14150248e-01
1.57700000e+05 5.52245311e-01 3.99674442e-01 5.49370792e-01 5.19195930e-01
1.57800000e+05 5.54746775e-01 4.01471541e-01 5.46247661e-01 5.24301082e-01
1.57900000e+05 5.57226398e-01 4.03176005e-01 5.43011886e-01 5.29465767e-01
1.58000000e+05 5.59683869e-01 4.04783168e-01 5.39668519e-01 5.34689943e-01
1.58100000e+05 5.62118877e-01 4.06288541e-01 5.36222614e-01 5.39973459e-01
1.58200000e+05 5.64531110e-01 4.07687824e-01 5.32679217e-01 5.45316049e-01
1.58300000e+05 5.66920254e-01 4.08976918e-01 5.29043358e-01 5.50717321e-01
1.58400000e+05 5.69285994e-01 4.10151940e-01 5.25320043e-01 5.56176757e-01
1.58500000e+05 5.71628012e-01 4.11209232e-01 5.21514244e-01 5.61693704e-01
1.58600000e+05 5.73945992e-01 4.12145371e-01 5.17630891e-01 5.67267368e-01
1.58700000e+05 5.76239612e-01 4.12957179e-01 5.13674869e-01 5.72896809e-01
1.58800000e+05 5.78508552e-01 4.13641733e-01 5.09651007e-01 5.78580940e-01
1.58900000e+05 5.80752487e-01 4.14196367e-01 5.05564073e-01 5.84318518e-01
1.59000000e+05 5.82971092e-01 4.14618682e-01 5.01418769e-01 5.90108142e-01
1.59100000e+05 5.85164038e-01 4.14906552e-01 4.97219727e-01 5.95948249e-01
1.59200000e+05 5.87330995e-01 4.15058123e-01 4.92971502e-01 6.01837113e-01
1.59300000e+05 5.89471629e-01 4.15071820e-01 4.88678566e-01 6.07772841e-01
1.59400000e+05 5.91585602e-01 4.14946349e-01 4.84345309e-01 6.13753370e-01
1.59500000e+05 5.93672575e-01 4.14680695e-01 4.79976033e-01 6.19776469e-01
1.59600000e+05 5.95732205e-01 4.14274122e-01 4.75574947e-01 6.25839732e-01
1.59700000e+05 5.97764145e-01 4.13726177e-01 4.71146166e-01 6.31940585e-01
1.59800000e+05 5.99768044e-01 4.13036683e-01 4.66693709e-01 6.38076279e-01
1.59900000e+05 6.01743550e-01 4.12205739e-01 4.62221498e-01 6.44243895e-01
1.60000000e+05 6.03690306e-01 4.11233716e-01 4.57733352e-01 6.50440342e-01
1.60100000e+05 6.05607952e-01 4.10121256e-01 4.53232992e-01 6.56662360e-01
1.60200000e+05 6.07496125e-01 4.08869265e-01 4.48724034e-01 6.62906521e-01
1.60300000e+05 6.09354461e-01 4.07478911e-01 4.44209992e-01 6.69169228e-01
1.60400000e+05 6.11182591e-01 4.05951617e-01 4.39694276e-01 6.75446724e-01
1.60500000e+05 6.12980147e-01 4.04289057e-01 4.35180195e-01 6.81735088e-01
1.60600000e+05 6.14746760e-01 4.02493151e-01 4.30670952e-01 6.88030239e-01
1.60700000e+05 6.16482057e-01 4.00566061e-01 4.26169651e-01 6.94327942e-01
1.60800000e+05 6.18185668e-01 3.98510180e-01 4.21679290e-01 7.00623811e-01
1.60900000e+05 6.19857221e-01 3.96328132e-01 4.17202771e-01 7.06913307e-01
1.61000000e+05 6.21496347e-01 3.94022764e-01 4.12742893e-01 7.13191751e-01
1.61100000e+05 6.23102676e-01 3.91597139e-01 4.08302360e-01 7.19454320e-01
1.61200000e+05 6.24675840e-01 3.89054531e-01 4.03883778e-01 7.25696056e-01
1.61300000e+05 6.26215473e-01 3.86398416e-01 3.99489659e-01 7.31911870e-01
1.61400000e+05 6.27721212e-01 3.83632469e-01 3.95122423e-01 7.38096546e-01
1.61500000e+05 6.29192693e-01 3.80760557e-01 3.90784400e-01 7.44244747e-01
1.61600000e+05 6.30629556e-01 3.77786729e-01 3.86477831e-01 7.50351020e-01
1.61700000e+05 6.32031444e-01 3.74715211e-01 3.82204872e-01 7.56409806e-01
1.61800000e+05 6.33397997e-01 3.71550397e-01 3.77967596e-01 7.62415442e-01
1.61900000e+05 6.34728860e-01 3.68296845e-01 3.73767994e-01 7.68362172e-01
1.62000000e+05 6.36023677e-01 3.64959265e-01 3.69607980e-01 7.74244154e-01
1.62100000e+05 6.37282092e-01 3.61542511e-01 3.65489391e-01 7.80055469e-01
1.62200000e+05 6.38503746e-01 3.58051576e-01 3.61413990e-01 7.85790133e-01
1.62300000e+05 6.39688282e-01 3.54491576e-01 3.57383471e-01 7.91442105e-01
1.62400000e+05 6.40835337e-01 3.50867747e-01 3.53399457e-01 7.97005301e-01
1.62500000e+05 6.41944547e-01 3.47185433e-01 3.49463508e-01 8.02473607e-01
1.62600000e+05 6.43015544e-01 3.43450075e-01 3.45577116e-01 8.07840894e-01
1.62700000e+05 6.44047955e-01 3.39667201e-01 3.41741717e-01 8.13101032e-01
1.62800000e+05 6.45041403e-01 3.35842414e-01 3.37958683e-01 8.18247908e-01
1.62900000e+05 6.45995505e-01 3.31981384e-01 3.34229330e-01 8.23275446e-01
1.63000000e+05 6.46909872e-01 3.28089835e-01 3.30554923e-01 8.28177623e-01
1.63100000e+05 6.47784114e-01 3.24173531e-01 3.26936669e-01 8.32948491e-01
1.63200000e+05 6.48617831e-01 3.20238271e-01 3.23375728e-01 8.37582203e-01
1.63300000e+05 6.49410624e-01 3.16289873e-01 3.19873209e-01 8.42073028e-01
1.63400000e+05 6.50162088e-01 3.12334163e-01 3.16430175e-01 8.46415382e-01
1.63500000e+05 6.50871816e-01 3.08376965e-01 3.13047644e-01 8.50603849e-01
1.63600000e+05 6.51539401e-01 3.04424093e-01 3.09726591e-01 8.54633205e-01
1.63700000e+05 6.52164438e-01 3.00481335e-01 3.06467947e-01 8.58498448e-01
1.63800000e+05 6.52746521e-01 2.96554448e-01 3.03272606e-01 8.62194815e-01
1.63900000e+05 6.53285251e-01 2.92649147e-01 3.00141420e-01 8.65717817e-01
1.64000000e+05 6.53780233e-01 2.88771097e-01 2.97075206e-01 8.69063254e-01
1.64100000e+05 6.54231079e-01 2.84925904e-01 2.94074744e-01 8.72227243e-01
1.64200000e+05 6.54637412e-01 2.81119110e-01 2.91140778e-01 8.75206238e-01
1.64300000e+05 6.54998861e-01 2.77356182e-01 2.88274021e-01 8.77997052e-01
1.64400000e+05 6.55315070e-01 2.73642513e-01 2.85475149e-01 8.80596871e-01
1.64500000e+05 6.55585693e-01 2.69983412e-01 2.82744810e-01 8.83003276e-01
1.64600000e+05 6.55810396e-01 2.66384105e-01 2.80083619e-01 8.85214250e-01
1.64700000e+05 6.55988858e-01 2.62849727e-01 2.77492159e-01 8.87228190e-01
1.64800000e+05 6.56120771e-01 2.59385325e-01 2.74970984e-01 8.89043917e-01
1.64900000e+05 6.56205836e-01 2.55995852e-01 2.72520617e-01 8.90660676e-01
1.65000000e+05 6.56243766e-01 2.52686174e-01 2.70141550e-01 8.92078139e-01
1.65100000e+05 6.56234281e-01 2.49461060e-01 2.67834245e-01 8.93296401e-01
1.65200000e+05 6.56177107e-01 2.46325196e-01 2.65599131e-01 8.94315977e-01
1.65300000e+05 6.56071977e-01 2.43283174e-01 2.63436605e-01 8.95137786e-01
1.65400000e+05 6.55918623e-01 2.40339504e-01 2.61347031e-01 8.95763145e-01
1.65500000e+05 6.55716776e-01 2.37498612e-01 2.59330737e-01 8.96193751e-01
1.65600000e+05 6.55466166e-01 2.34764845e-01 2.57388012e-01 8.96431662e-01
1.65700000e+05 6.55166514e-01 2.32142472e-01 2.55519109e-01 8.96479278e-01
1.65800000e+05 6.54817535e-01 2.29635691e-01 2.53724234e-01 8.96339318e-01
1.65900000e+05 6.54418934e-01 2.27248629e-01 2.52003550e-01 8.96014794e-01
1.66000000e+05 6.53970403e-01 2.24985346e-01 2.50357172e-01 8.95508989e-01
1.66100000e+05 6.53471622e-01 2.22849840e-01 2.48785159e-01 8.94825428e-01
1.66200000e+05 6.52922259e-01 2.20846048e-01 2.47287515e-01 8.93967851e-01
1.66300000e+05 6.52321970e-01 2.18977847e-01 2.45864181e-01 8.92940188e-01
1.66400000e+05 6.51670398e-01 2.17249062e-01 2.44515030e-01 8.91746532e-01
1.66500000e+05 6.50967179e-01 2.15663459e-01 2.43239864e-01 8.90391109e-01
1.66600000e+05 6.50211942e-01 2.14224755e-01 2.42038406e-01 8.88878259e-01
1.66700000e+05 6.49404311e-01 2.12936612e-01 2.40910292e-01 8.87212405e-01
1.66800000e+05 6.48543915e-01 2.11802641e-01 2.39855071e-01 8.85398037e-01
1.66900000e+05 6.47630384e-01 2.10826399e-01 2.38872193e-01 8.83439684e-01
1.67000000e+05 6.46663362e-01 2.10011392e-01 2.37961002e-01 8.81341896e-01
1.67100000e+05 6.45642506e-01 2.09361071e-01 2.37120733e-01 8.79109228e-01
1.67200000e+05 6.44567496e-01 2.08878834e-01 2.36350506e-01 8.76746217e-01
1.67300000e+05 6.43438033e-01 2.08568020e-01 2.35649312e-01 8.74257369e-01
1.67400000e+05 6.42253853e-01 2.08431912e-01 2.35016017e-01 8.71647146e-01
1.67500000e+05 6.41014723e-01 2.08473733e-01 2.34449347e-01 8.68919946e-01
1.67600000e+05 6.39720445e-01 2.08696644e-01 2.33947889e-01 8.66080095e-01
1.67700000e+05 6.38370863e-01 2.09103744e-01 2.33510082e-01 8.63131831e-01
1.67800000e+05 6.36965859e-01 2.09698063e-01 2.33134213e-01 8.60079292e-01
1.67900000e+05 6.35505355e-01 2.10482566e-01 2.32818416e-01 8.56926510e-01
1.68000000e+05 6.33989311e-01 2.11460146e-01 2.32560667e-01 8.53677390e-01
1.68100000e+05 6.32417720e-01 2.12633620e-01 2.32358781e-01 8.50335707e-01
1.68200000e+05 6.30790609e-01 2.14005728e-01 2.32210414e-01 8.46905092e-01
1.68300000e+05 6.29108028e-01 2.15579128e-01 2.32113062e-01 8.43389019e-01
1.68400000e+05 6.27370048e-01 2.17356386e-01 2.32064063e-01 8.39790801e-01
1.68500000e+05 6.25576750e-01 2.19339974e-01 2.32060599e-01 8.36113576e-01
1.68600000e+05 6.23728223e-01 2.21532258e-01 2.32099701e-01 8.32360298e-01
1.68700000e+05 6.21824549e-01 2.23935486e-01 2.32178255e-01 8.28533732e-01
1.68800000e+05 6.19865800e-01 2.26551777e-01 2.32293010e-01 8.24636447e-01
1.68900000e+05 6.17852029e-01 2.29383102e-01 2.32440586e-01 8.20670809e-01
1.69000000e+05 6.15783262e-01 2.32431267e-01 2.32617482e-01 8.16638982e-01
1.69100000e+05 6.13659496e-01 2.35697889e-01 2.32820095e-01 8.12542926e-01
1.69200000e+05 6.11480691e-01 2.39184366e-01 2.33044723e-01 8.08384398e-01
1.69300000e+05 6.09246769e-01 2.42891854e-01 2.33287591e-01 8.04164960e-01
1.69400000e+05 6.06957611e-01 2.46821223e-01 2.33544857e-01 7.99885984e-01
1.69500000e+05 6.04613063e-01 2.50973026e-01 2.33812636e-01 7.95548665e-01
1.69600000e+05 6.02212936e-01 2.55347450e-01 2.34087013e-01 7.91154036e-01
1.69700000e+05 5.99757012e-01 2.59944271e-01 2.34364068e-01 7.86702984e-01
1.69800000e+05 5.97245054e-01 2.64762802e-01 2.34639886e-01 7.82196268e-01
1.69900000e+05 5.94676813e-01 2.69801838e-01 2.34910586e-01 7.77634548e-01
1.70000000e+05 5.92052042e-01 2.75059599e-01 2.35172334e-01 7.73018403e-01
1.70100000e+05 5.89370506e-01 2.80533664e-01 2.35421366e-01 7.68348361e-01
1.70200000e+05 5.86631999e-01 2.86220914e-01 2.35654002e-01 7.63624928e-01
1.70300000e+05 5.83836353e-01 2.92117465e-01 2.35866667e-01 7.58848610e-01
1.70400000e+05 5.80983460e-01 2.98218602e-01 2.36055907e-01 7.54019946e-01
1.70500000e+05 5.78073275e-01 3.04518717e-01 2.36218398e-01 7.49139532e-01
1.70600000e+05 5.75105838e-01 3.11011246e-01 2.36350966e-01 7.44208045e-01
1.70700000e+05 5.72081275e-01 3.17688610e-01 2.36450590e-01 7.39226264e-01
1.70800000e+05 5.68999812e-01 3.24542157e-01 2.36514412e-01 7.34195091e-01
1.70900000e+05 5.65861780e-01 3.31562114e-01 2.36539744e-01 7.29115559e-01
1.71000000e+05 5.62667610e-01 3.38737543e-01 2.36524065e-01 7.23988851e-01
1.71100000e+05 5.59417840e-01 3.46056302e-01 2.36465025e-01 7.18816293e-01
1.71200000e+05 5.56113105e-01 3.53505021e-01 2.36360438e-01 7.13599366e-01
1.71300000e+05 5.52754129e-01 3.61069080e-01 2.36208277e-01 7.08339689e-01
1.71400000e+05 5.49341715e-01 3.68732609e-01 2.36006666e-01 7.03039018e-01
1.71500000e+05 5.45876728e-01 3.76478486e-01 2.35753870e-01 6.97699223e-01
1.71600000e+05 5.42360079e-01 3.84288365e-01 2.35448279e-01 6.92322276e-01
1.71700000e+05 5.38792704e-01 3.92142699e-01 2.35088401e-01 6.86910220e-01
1.71800000e+05 5.35175547e-01 4.00020801e-01 2.34672839e-01 6.81465152e-01
1.71900000e+05 5.31509533e-01 4.07900895e-01 2.34200288e-01 6.75989186e-01
1.72000000e+05 5.27795554e-01 4.15760207e-01 2.33669512e-01 6.70484435e-01
1.72100000e+05 5.24034444e-01 4.23575056e-01 2.33079334e-01 6.64952974e-01
1.72200000e+05 5.20226965e-01 4.31320970e-01 2.32428628e-01 6.59396818e-01
1.72300000e+05 5.16373789e-01 4.38972817e-01 2.31716309e-01 6.53817894e-01
1.72400000e+05 5.12475492e-01 4.46504949e-01 2.30941324e-01 6.48218025e-01
1.72500000e+05 5.08532543e-01 4.53891368e-01 2.30102654e-01 6.42598905e-01
1.72600000e+05 5.04545306e-01 4.61105901e-01 2.29199313e-01 6.36962095e-01
1.72700000e+05 5.00514041e-01 4.68122391e-01 2.28230351e-01 6.31309007e-01
1.72800000e+05 4.96438916e-01 4.74914898e-01 2.27194865e-01 6.25640907e-01
1.72900000e+05 4.92320016e-01 4.81457912e-01 2.26092009e-01 6.19958917e-01
1.73000000e+05 4.88157369e-01 4.87726569e-01 2.24921011e-01 6.14264026e-01
1.73100000e+05 4.83950965e-01 4.93696872e-01 2.23681191e-01 6.08557099e-01
1.73200000e+05 4.79700786e-01 4.99345910e-01 2.22371982e-01 6.02838898e-01
1.73300000e+05 4.75406836e-01 5.04652080e-01 2.20992951e-01 5.97110103e-01
1.73400000e+05 4.71069170e-01 5.09595289e-01 2.19543830e-01 5.91371337e-01
1.73500000e+05 4.66687934e-01 5.14157156e-01 2.18024532e-01 5.85623186e-01
1.73600000e+05 4.62263390e-01 5.18321187e-01 2.16435182e-01 5.79866231e-01
1.73700000e+05 4.57795951e-01 5.22072939e-01 2.14776136e-01 5.74101063e-01
1.73800000e+05 4.53286207e-01 5.25400147e-01 2.13048004e-01 5.68328310e-01
1.73900000e+05 4.48734946e-01 5.28292836e-01 2.11251666e-01 5.62548650e-01
1.74000000e+05 4.44143173e-01 5.30743391e-01 2.09388283e-01 5.56762825e-01
1.74100000e+05 4.39512119e-01 5.32746598e-01 2.07459309e-01 5.50971644e-01
1.74200000e+05 4.34843246e-01 5.34299647e-01 2.05466495e-01 5.45175985e-01
1.74300000e+05 4.30138241e-01 5.35402105e-01 2.03411881e-01 5.39376784e-01
1.74400000e+05 4.25399007e-01 5.36055841e-01 2.01297797e-01 5.33575024e-01
1.74500000e+05 4.20627641e-01 5.36264930e-01 1.99126840e-01 5.27771710e-01
1.74600000e+05 4.15826410e-01 5.36035520e-01 1.96901864e-01 5.21967845e-01
1.74700000e+05 4.10997715e-01 5.35375664e-01 1.94625951e-01 5.16164394e-01
1.74800000e+05 4.06144058e-01 5.34295140e-01 1.92302382e-01 5.10362252e-01
1.74900000e+05 4.01267998e-01 5.32805239e-01 1.89934610e-01 5.04562200e-01
1.75000000e+05 3.96372108e-01 5.30918549e-01 1.87526222e-01 4.98764871e-01
1.75100000e+05 3.91458931e-01 5.28648725e-01 1.85080901e-01 4.92970707e-01
1.75200000e+05 3.86530934e-01 5.26010257e-01 1.82602392e-01 4.87179928e-01
1.75300000e+05 3.81590471e-01 5.23018242e-01 1.80094466e-01 4.81392497e-01
1.75400000e+05 3.76639743e-01 5.19688171e-01 1.77560877e-01 4.75608100e-01
1.75500000e+05 3.71680770e-01 5.16035720e-01 1.75005336e-01 4.69826131e-01
1.75600000e+05 3.66715366e-01 5.12076570e-01 1.72431476e-01 4.64045685e-01
1.75700000e+05 3.61745124e-01 5.07826248e-01 1.69842824e-01 4.58265565e-01
1.75800000e+05 3.56771410e-01 5.03299988e-01 1.67242780e-01 4.52484298e-01
1.75900000e+05 3.51795363e-01 4.98512633e-01 1.64634597e-01 4.46700166e-01
1.76000000e+05 3.46817914e-01 4.93478555e-01 1.62021366e-01 4.40911250e-01
1.76100000e+05 3.41839801e-01 4.88211608e-01 1.59406010e-01 4.35115477e-01
1.76200000e+05 3.36861604e-01 4.82725117e-01 1.56791275e-01 4.29310690e-01
1.76300000e+05 3.31883782e-01 4.77031880e-01 1.54179734e-01 4.23494717e-01
1.76400000e+05 3.26906716e-01 4.71144209e-01 1.51573790e-01 4.17665448e-01
1.76500000e+05 3.21930759e-01 4.65073976e-01 1.48975684e-01 4.11820924e-01
1.76600000e+05 3.16956291e-01 4.58832687e-01 1.46387502e-01 4.05959417e-01
1.76700000e+05 3.11983767e-01 4.52431559e-01 1.43811194e-01 4.00079515e-01
1.76800000e+05 3.07013772e-01 4.45881607e-01 1.41248584e-01 3.94180203e-01
1.76900000e+05 3.02047066e-01 4.39193733e-01 1.38701385e-01 3.88260936e-01
1.77000000e+05 2.97084633e-01 4.32378804e-01 1.36171215e-01 3.82321699e-01
1.77100000e+05 2.92127710e-01 4.25447731e-01 1.33659609e-01 3.76363060e-01
1.77200000e+05 2.87177820e-01 4.18411527e-01 1.31168037e-01 3.70386204e-01
1.77300000e+05 2.82236789e-01 4.11281361e-01 1.28697907e-01 3.64392957e-01
1.77400000e+05 2.77306749e-01 4.04068578e-01 1.26250580e-01 3.58385783e-01
1.77500000e+05 2.72390141e-01 3.96784719e-01 1.23827374e-01 3.52367779e-01
1.77600000e+05 2.67489702e-01 3.89441504e-01 1.21429566e-01 3.46342635e-01
1.77700000e+05 2.62608433e-01 3.82050811e-01 1.19058396e-01 3.40314597e-01
1.77800000e+05 2.57749577e-01 3.74624626e-01 1.16715064e-01 3.34288401e-01
1.77900000e+05 2.52916572e-01 3.67174987e-01 1.14400727e-01 3.28269205e-01
1.78000000e+05 2.48113007e-01 3.59713908e-01 1.12116492e-01 3.22262507e-01
1.78100000e+05 2.43342571e-01 3.52253300e-01 1.09863413e-01 3.16274056e-01
1.78200000e+05 2.38608999e-01 3.44804883e-01 1.07642481e-01 3.10309762e-01
1.78300000e+05 2.33916022e-01 3.37380093e-01 1.05454616e-01 3.04375602e-01
1.78400000e+05 2.29267305e-01 3.29989997e-01 1.03300660e-01 2.98477534e-01
1.78500000e+05 2.24666407e-01 3.22645207e-01 1.01181370e-01 2.92621406e-01
1.78600000e+05 2.20116727e-01 3.15355802e-01 9.90974094e-02 2.86812882e-01
1.78700000e+05 2.15621467e-01 3.08131260e-01 9.70493447e-02 2.81057368e-01
1.78800000e+05 2.11183598e-01 3.00980404e-01 9.50376413e-02 2.75359956e-01
1.78900000e+05 2.06805831e-01 2.93911352e-01 9.30626607e-02 2.69725374e-01
1.79000000e+05 2.02490597e-01 2.86931494e-01 9.11246606e-02 2.64157946e-01
1.79100000e+05 1.98240035e-01 2.80047467e-01 8.92237963e-02 2.58661574e-01
1.79200000e+05 1.94055988e-01 2.73265159e-01 8.73601242e-02 2.53239721e-01
1.79300000e+05 1.89940003e-01 2.66589712e-01 8.55336065e-02 2.47895408e-01
1.79400000e+05 1.85893343e-01 2.60025546e-01 8.37441178e-02 2.42631228e-01
1.79500000e+05 1.81916996e-01 2.53576390e-01 8.19914531e-02 2.37449359e-01
1.79600000e+05 1.78011698e-01 2.47245319e-01 8.02753364e-02 2.32351589e-01
1.79700000e+05 1.74177951e-01 2.41034806e-01 7.85954307e-02 2.27339350e-01
1.79800000e+05 1.70416052e-01 2.34946764e-01 7.69513473e-02 2.22413751e-01
1.79900000e+05 1.66726116e-01 2.28982610e-01 7.53426565e-02 2.17575616e-01
1.80000000e+05 1.63108107e-01 2.23143311e-01 7.37688967e-02 2.12825522e-01
1.80100000e+05 1.59561855e-01 2.17429446e-01 7.22295843e-02 2.08163839e-01
1.80200000e+05 1.56087091e-01 2.11841253e-01 7.07242213e-02 2.03590764e-01
1.80300000e+05 1.52683461e-01 2.06378679e-01 6.92523033e-02 1.99106352e-01
1.80400000e+05 1.49350549e-01 2.01041423e-01 6.78133251e-02 1.94710550e-01
1.80500000e+05 1.46087889e-01 1.95828978e-01 6.64067859e-02 1.90403211e-01
1.80600000e+05 1.42894985e-01 1.90740658e-01 6.50321924e-02 1.86184125e-01
1.80700000e+05 1.39771310e-01 1.85775630e-01 6.36890615e-02 1.82053021e-01
1.80800000e+05 1.36716321e-01 1.80932933e-01 6.23769206e-02 1.78009584e-01
1.80900000e+05 1.33729455e-01 1.76211496e-01 6.10953083e-02 1.74053455e-01
1.81000000e+05 1.30810132e-01 1.71610148e-01 5.98437726e-02 1.70184234e-01
1.81100000e+05 1.27957756e-01 1.67127628e-01 5.86218701e-02 1.66401477e-01
1.81200000e+05 1.25171706e-01 1.62762589e-01 5.74291632e-02 1.62704693e-01
1.81300000e+05 1.22451336e-01 1.58513602e-01 5.62652179e-02 1.59093336e-01
1.81400000e+05 1.19795973e-01 1.54379155e-01 5.51296012e-02 1.55566801e-01
1.81500000e+05 1.17204904e-01 1.50357656e-01 5.40218788e-02 1.52124417e-01
1.81600000e+05 1.14677383e-01 1.46447435e-01 5.29416126e-02 1.48765444e-01
1.81700000e+05 1.12212619e-01 1.42646741e-01 5.18883588e-02 1.45489063e-01
1.81800000e+05 1.09809777e-01 1.38953746e-01 5.08616666e-02 1.42294378e-01
1.81900000e+05 1.07467979e-01 1.35366551e-01 4.98610765e-02 1.39180412e-01
1.82000000e+05 1.05186299e-01 1.31883182e-01 4.88861202e-02 1.36146109e-01
1.82100000e+05 1.02963767e-01 1.28501601e-01 4.79363199e-02 1.33190335e-01
1.82200000e+05 1.00799370e-01 1.25219710e-01 4.70111885e-02 1.30311877e-01
1.82300000e+05 9.86920541e-02 1.22035356e-01 4.61102304e-02 1.27509454e-01
1.82400000e+05 9.66407292e-02 1.18946341e-01 4.52329415e-02 1.24781718e-01
1.82500000e+05 9.46442712e-02 1.15950424e-01 4.43788112e-02 1.22127261e-01
1.82600000e+05 9.27015272e-02 1.13045338e-01 4.35473229e-02 1.19544622e-01
1.82700000e+05 9.08113200e-02 1.10228789e-01 4.27379554e-02 1.17032297e-01
1.82800000e+05 8.89724532e-02 1.07498470e-01 4.19501848e-02 1.14588741e-01
1.82900000e+05 8.71837153e-02 1.04852066e-01 4.11834854e-02 1.12212379e-01
1.83000000e+05 8.54438850e-02 1.02287263e-01 4.04373317e-02 1.09901613e-01
1.83100000e+05 8.37517357e-02 9.98017561e-02 3.97111994e-02 1.07654832e-01
1.83200000e+05 8.21060394e-02 9.73932528e-02 3.90045668e-02 1.05470411e-01
1.83300000e+05 8.05055713e-02 9.50594826e-02 3.83169164e-02 1.03346725e-01
1.83400000e+05 7.89491134e-02 9.27982009e-02 3.76477358e-02 1.01282152e-01
1.83500000e+05 7.74354575e-02 9.06071946e-02 3.69965188e-02 9.92750784e-02
1.83600000e+05 7.59634090e-02 8.84842866e-02 3.63627667e-02 9.73239029e-02
1.83700000e+05 7.45317888e-02 8.64273389e-02 3.57459885e-02 9.54270426e-02
1.83800000e+05 7.31394364e-02 8.44342568e-02 3.51457022e-02 9.35829359e-02
1.83900000e+05 7.17852114e-02 8.25029910e-02 3.45614354e-02 9.17900458e-02
1.84000000e+05 7.04679956e-02 8.06315402e-02 3.39927254e-02 9.00468627e-02
1.84100000e+05 6.91866942e-02 7.88179525e-02 3.34391201e-02 8.83519067e-02
1.84200000e+05 6.79402368e-02 7.70603271e-02 3.29001779e-02 8.67037298e-02
1.84300000e+05 6.67275790e-02 7.53568149e-02 3.23754684e-02 8.51009173e-02
1.84400000e+05 6.55477021e-02 7.37056194e-02 3.18645723e-02 8.35420886e-02
1.84500000e+05 6.43996145e-02 7.21049969e-02 3.13670813e-02 8.20258989e-02
1.84600000e+05 6.32823512e-02 7.05532561e-02 3.08825987e-02 8.05510391e-02
1.84700000e+05 6.21949748e-02 6.90487587e-02 3.04107388e-02 7.91162363e-02
1.84800000e+05 6.11365744e-02 6.75899179e-02 2.99511274e-02 7.77202544e-02
1.84900000e+05 6.01062666e-02 6.61751987e-02 2.95034010e-02 7.63618934e-02
1.85000000e+05 5.91031944e-02 6.48031167e-02 2.90672075e-02 7.50399896e-02
1.85100000e+05 5.81265273e-02 6.34722371e-02 2.86422053e-02 7.37534151e-02
1.85200000e+05 5.71754610e-02 6.21811738e-02 2.82280635e-02 7.25010775e-02
1.85300000e+05 5.62492164e-02 6.09285887e-02 2.78244616e-02 7.12819189e-02
1.85400000e+05 5.53470398e-02 5.97131896e-02 2.74310893e-02 7.00949159e-02
1.85500000e+05 5.44682016e-02 5.85337300e-02 2.70476461e-02 6.89390782e-02
1.85600000e+05 5.36119963e-02 5.73890073e-02 2.66738414e-02 6.78134483e-02
1.85700000e+05 5.27777416e-02 5.62778614e-02 2.63093938e-02 6.67171006e-02
1.85800000e+05 5.19647780e-02 5.51991739e-02 2.59540311e-02 6.56491404e-02
1.85900000e+05 5.11724677e-02 5.41518663e-02 2.56074901e-02 6.46087031e-02
1.86000000e+05 5.04001945e-02 5.31348992e-02 2.52695162e-02 6.35949535e-02
1.86100000e+05 4.96473627e-02 5.21472705e-02 2.49398630e-02 6.26070845e-02
1.86200000e+05 4.89133967e-02 5.11880145e-02 2.46182924e-02 6.16443168e-02
1.86300000e+05 4.81977404e-02 5.02562006e-02 2.43045739e-02 6.07058975e-02
1.86400000e+05 4.74998564e-02 4.93509316e-02 2.39984850e-02 5.97910994e-02
1.86500000e+05 4.68192252e-02 4.84713433e-02 2.36998099e-02 5.88992202e-02
1.86600000e+05 4.61553452e-02 4.76166028e-02 2.34083405e-02 5.80295817e-02
1.86700000e+05 4.55077314e-02 4.67859071e-02 2.31238751e-02 5.71815288e-02
1.86800000e+05 4.48759152e-02 4.59784829e-02 2.28462187e-02 5.63544287e-02
1.86900000e+05 4.42594438e-02 4.51935843e-02 2.25751829e-02 5.55476703e-02
1.87000000e+05 4.36578795e-02 4.44304929e-02 2.23105851e-02 5.47606632e-02
1.87100000e+05 4.30707992e-02 4.36885160e-02 2.20522488e-02 5.39928371e-02
1.87200000e+05 4.24977940e-02 4.29669858e-02 2.18000033e-02 5.32436409e-02
1.87300000e+05 4.19384686e-02 4.22652587e-02 2.15536832e-02 5.25125423e-02
1.87400000e+05 4.13924406e-02 4.15827141e-02 2.13131286e-02 5.17990267e-02
1.87500000e+05 4.08593405e-02 4.09187536e-02 2.10781847e-02 5.11025970e-02
1.87600000e+05 4.03388108e-02 4.02728002e-02 2.08487015e-02 5.04227725e-02
1.87700000e+05 3.98305057e-02 3.96442972e-02 2.06245339e-02 4.97590887e-02
1.87800000e+05 3.93340907e-02 3.90327080e-02 2.04055414e-02 4.91110963e-02
1.87900000e+05 3.88492422e-02 3.84375147e-02 2.01915878e-02 4.84783610e-02
1.88000000e+05 3.83756471e-02 3.78582176e-02 1.99825413e-02 4.78604628e-02
1.88100000e+05 3.79130022e-02 3.72943347e-02 1.97782742e-02 4.72569954e-02
1.88200000e+05 3.74610144e-02 3.67454006e-02 1.95786627e-02 4.66675656e-02
1.88300000e+05 3.70193995e-02 3.62109665e-02 1.93835869e-02 4.60917933e-02
1.88400000e+05 3.65878826e-02 3.56905986e-02 1.91929305e-02 4.55293103e-02
1.88500000e+05 3.61661974e-02 3.51838786e-02 1.90065810e-02 4.49797606e-02
1.88600000e+05 3.57540860e-02 3.46904023e-02 1.88244289e-02 4.44427992e-02
1.88700000e+05 3.53512987e-02 3.42097794e-02 1.86463684e-02 4.39180923e-02
1.88800000e+05 3.49575932e-02 3.37416329e-02 1.84722968e-02 4.34053168e-02
1.88900000e+05 3.45727352e-02 3.32855986e-02 1.83021143e-02 4.29041594e-02
1.89000000e+05 3.41964971e-02 3.28413246e-02 1.81357244e-02 4.24143170e-02
1.89100000e+05 3.38286587e-02 3.24084708e-02 1.79730331e-02 4.19354957e-02
1.89200000e+05 3.34690064e-02 3.19867087e-02 1.78139494e-02 4.14674108e-02
1.89300000e+05 3.31173329e-02 3.15757205e-02 1.76583851e-02 4.10097864e-02
1.89400000e+05 3.27734373e-02 3.11751990e-02 1.75062542e-02 4.05623550e-02
1.89500000e+05 3.24371248e-02 3.07848473e-02 1.73574735e-02 4.01248573e-02
1.89600000e+05 3.21082063e-02 3.04043781e-02 1.72119621e-02 3.96970418e-02
1.89700000e+05 3.17864983e-02 3.00335136e-02 1.70696414e-02 3.92786648e-02
1.89800000e+05 3.14718228e-02 2.96719851e-02 1.69304352e-02 3.88694897e-02
1.89900000e+05 3.11640070e-02 2.93195325e-02 1.67942693e-02 3.84692871e-02
1.90000000e+05 3.08628832e-02 2.89759040e-02 1.66610716e-02 3.80778342e-02
1.90100000e+05 3.05682884e-02 2.86408563e-02 1.65307722e-02 3.76949151e-02
1.90200000e+05 3.02800646e-02 2.83141534e-02 1.64033029e-02 3.73203201e-02
1.90300000e+05 2.99980580e-02 2.79955671e-02 1.62785977e-02 3.69538455e-02
1.90400000e+05 2.97221196e-02 2.76848765e-02 1.61565922e-02 3.65952937e-02
1.90500000e+05 2.94521042e-02 2.73818673e-02 1.60372238e-02 3.62444728e-02
1.90600000e+05 2.91878711e-02 2.70863323e-02 1.59204317e-02 3.59011963e-02
1.90700000e+05 2.89292833e-02 2.67980707e-02 1.58061567e-02 3.55652832e-02
1.90800000e+05 2.86762078e-02 2.65168878e-02 1.56943413e-02 3.52365574e-02
1.90900000e+05 2.84285152e-02 2.62425949e-02 1.55849294e-02 3.49148481e-02
1.91000000e+05 2.81860797e-02 2.59750094e-02 1.54778666e-02 3.45999891e-02
1.91100000e+05 2.79487791e-02 2.57139541e-02 1.53730997e-02 3.42918189e-02
1.91200000e+05 2.77164943e-02 2.54592572e-02 1.52705771e-02 3.39901805e-02
1.91300000e+05 2.74891098e-02 2.52107521e-02 1.51702485e-02 3.36949214e-02
1.91400000e+05 2.72665129e-02 2.49682773e-02 1.50720649e-02 3.34058930e-02
1.91500000e+05 2.70485941e-02 2.47316762e-02 1.49759788e-02 3.31229510e-02
1.91600000e+05 2.68352469e-02 2.45007969e-02 1.48819436e-02 3.28459550e-02
1.91700000e+05 2.66263675e-02 2.42754918e-02 1.47899140e-02 3.25747684e-02
1.91800000e+05 2.64218550e-02 2.40556180e-02 1.46998461e-02 3.23092582e-02
1.91900000e+05 2.62216111e-02 2.38410366e-02 1.46116969e-02 3.20492953e-02
1.92000000e+05 2.60255401e-02 2.36316130e-02 1.45254245e-02 3.17947535e-02
1.92100000e+05 2.58335487e-02 2.34272162e-02 1.44409881e-02 3.15455105e-02
1.92200000e+05 2.56455463e-02 2.32277193e-02 1.43583481e-02 3.13014470e-02
1.92300000e+05 2.54614445e-02 2.30329991e-02 1.42774656e-02 3.10624468e-02
1.92400000e+05 2.52811571e-02 2.28429357e-02 1.41983028e-02 3.08283967e-02
1.92500000e+05 2.51046003e-02 2.26574129e-02 1.41208230e-02 3.05991868e-02
1.92600000e+05 2.49316922e-02 2.24763178e-02 1.40449901e-02 3.03747095e-02
1.92700000e+05 2.47623532e-02 2.22995405e-02 1.39707692e-02 3.01548606e-02
1.92800000e+05 2.45965057e-02 2.21269745e-02 1.38981260e-02 2.99395381e-02
1.92900000e+05 2.44340739e-02 2.19585162e-02 1.38270272e-02 2.97286427e-02
1.93000000e+05 2.42749842e-02 2.17940647e-02 1.37574403e-02 2.95220779e-02
1.93100000e+05 2.41191645e-02 2.16335223e-02 1.36893336e-02 2.93197494e-02
1.93200000e+05 2.39665446e-02 2.14767938e-02 1.36226759e-02 2.91215652e-02
1.93300000e+05 2.38170562e-02 2.13237866e-02 1.35574371e-02 2.89274359e-02
1.93400000e+05 2.36706325e-02 2.11744109e-02 1.34935877e-02 2.87372741e-02
1.93500000e+05 2.35272085e-02 2.10285790e-02 1.34310989e-02 2.85509947e-02
1.93600000e+05 2.33867206e-02 2.08862060e-02 1.33699424e-02 2.83685145e-02
1.93700000e+05 2.32491068e-02 2.07472090e-02 1.33100909e-02 2.81897528e-02
1.93800000e+05 2.31143068e-02 2.06115076e-02 1.32515175e-02 2.80146303e-02
1.93900000e+05 2.29822615e-02 2.04790234e-02 1.31941960e-02 2.78430701e-02
1.94000000e+05 2.28529133e-02 2.03496801e-02 1.31381008e-02 2.76749970e-02
1.94100000e+05 2.27262060e-02 2.02234036e-02 1.30832069e-02 2.75103375e-02
1.94200000e+05 2.26020848e-02 2.01001217e-02 1.30294899e-02 2.73490201e-02
1.94300000e+05 2.24804961e-02 1.99797641e-02 1.29769259e-02 2.71909749e-02
1.94400000e+05 2.23613875e-02 1.98622623e-02 1.29254916e-02 2.70361337e-02
1.94500000e+05 2.22447080e-02 1.97475497e-02 1.28751642e-02 2.68844298e-02
1.94600000e+05 2.21304078e-02 1.96355615e-02 1.28259215e-02 2.67357983e-02
1.94700000e+05 2.20184380e-02 1.95262344e-02 1.27777415e-02 2.65901757e-02
1.94800000e+05 2.19087512e-02 1.94195071e-02 1.27306032e-02 2.64474999e-02
1.94900000e+05 2.18013008e-02 1.93153194e-02 1.26844856e-02 2.63077105e-02
1.95000000e+05 2.16960413e-02 1.92136131e-02 1.26393685e-02 2.61707483e-02


==> MixPlotData/sample_deformation9.txt <==
     x         mean            A            B            C
4.00000000e+04 -7.81486020e-02 -7.10925017e-02 -4.94778303e-02 -6.87983206e-02
4.01000000e+04 -7.83233148e-02 -7.12498356e-02 -4.95905512e-02 -6.89500753e-02
4.02000000e+04 -7.84985853e-02 -7.14076658e-02 -4.97036395e-02 -6.91023064e-02
4.03000000e+04 -7.86744157e-02 -7.15659943e-02 -4.98170970e-02 -6.92550158e-02
4.04000000e+04 -7.88508086e-02 -7.17248234e-02 -4.99309252e-02 -6.94082056e-02
4.05000000e+04 -7.90277662e-02 -7.18841550e-02 -5.00451258e-02 -6.95618778e-02
4.06000000e+04 -7.92052911e-02 -7.20439914e-02 -5.01597002e-02 -6.97160344e-02
4.07000000e+04 -7.93833855e-02 -7.22043347e-02 -5.02746503e-02 -6.98706775e-02
4.08000000e+04 -7.95620521e-02 -7.23651869e-02 -5.03899775e-02 -7.00258091e-02
4.09000000e+04 -7.97412932e-02 -7.25265504e-02 -5.05056837e-02 -7.01814313e-02
4.10000000e+04 -7.99211114e-02 -7.26884272e-02 -5.06217703e-02 -7.03375462e-02
4.11000000e+04 -8.01015090e-02 -7.28508196e-02 -5.07382392e-02 -7.04941558e-02
4.12000000e+04 -8.02824886e-02 -7.30137298e-02 -5.08550919e-02 -7.06512623e-02
4.13000000e+04 -8.04640527e-02 -7.31771599e-02 -5.09723302e-02 -7.08088678e-02
4.14000000e+04 -8.06462039e-02 -7.33411121e-02 -5.10899557e-02 -7.09669744e-02
4.15000000e+04 -8.08289446e-02 -7.35055888e-02 -5.12079702e-02 -7.11255842e-02
4.16000000e+04 -8.10122774e-02 -7.36705922e-02 -5.13263753e-02 -7.12846994e-02
4.17000000e+04 -8.11962049e-02 -7.38361244e-02 -5.14451729e-02 -7.14443221e-02
4.18000000e+04 -8.13807297e-02 -7.40021879e-02 -5.15643645e-02 -7.16044545e-02
4.19000000e+04 -8.15658543e-02 -7.41687848e-02 -5.16839521e-02 -7.17650988e-02
4.20000000e+04 -8.17515814e-02 -7.43359175e-02 -5.18039372e-02 -7.19262571e-02
4.21000000e+04 -8.19379136e-02 -7.45035883e-02 -5.19243217e-02 -7.20879317e-02
4.22000000e+04 -8.21248534e-02 -7.46717994e-02 -5.20451074e-02 -7.22501248e-02
4.23000000e+04 -8.23124037e-02 -7.48405533e-02 -5.21662960e-02 -7.24128386e-02
4.24000000e+04 -8.25005669e-02 -7.50098522e-02 -5.22878893e-02 -7.25760754e-02
4.25000000e+04 -8.26893459e-02 -7.51796986e-02 -5.24098892e-02 -7.27398373e-02
4.26000000e+04 -8.28787432e-02 -7.53500947e-02 -5.25322973e-02 -7.29041268e-02
4.27000000e+04 -8.30687617e-02 -7.55210430e-02 -5.26551157e-02 -7.30689459e-02
4.28000000e+04 -8.32594039e-02 -7.56925459e-02 -5.27783459e-02 -7.32342970e-02
4.29000000e+04 -8.34506727e-02 -7.58646057e-02 -5.29019900e-02 -7.34001825e-02
4.30000000e+04 -8.36425709e-02 -7.60372249e-02 -5.30260498e-02 -7.35666046e-02
4.31000000e+04 -8.38351011e-02 -7.62104059e-02 -5.31505271e-02 -7.37335656e-02
4.32000000e+04 -8.40282661e-02 -7.63841512e-02 -5.32754238e-02 -7.39010679e-02
4.33000000e+04 -8.42220688e-02 -7.65584632e-02 -5.34007418e-02 -7.40691139e-02
4.34000000e+04 -8.44165120e-02 -7.67333444e-02 -5.35264829e-02 -7.42377058e-02
4.35000000e+04 -8.46115985e-02 -7.69087973e-02 -5.36526491e-02 -7.44068461e-02
4.36000000e+04 -8.48073310e-02 -7.70848244e-02 -5.37792423e-02 -7.45765371e-02
4.37000000e+04 -8.50037126e-02 -7.72614282e-02 -5.39062644e-02 -7.47467813e-02
4.38000000e+04 -8.52007460e-02 -7.74386112e-02 -5.40337174e-02 -7.49175811e-02
4.39000000e+04 -8.53984342e-02 -7.76163760e-02 -5.41616031e-02 -7.50889388e-02
4.40000000e+04 -8.55967801e-02 -7.77947251e-02 -5.42899235e-02 -7.52608570e-02
4.41000000e+04 -8.57957865e-02 -7.79736610e-02 -5.44186807e-02 -7.54333380e-02
4.42000000e+04 -8.59954564e-02 -7.81531865e-02 -5.45478765e-02 -7.56063844e-02
4.43000000e+04 -8.61957928e-02 -7.83333040e-02 -5.46775131e-02 -7.57799986e-02
4.44000000e+04 -8.63967987e-02 -7.85140162e-02 -5.48075922e-02 -7.59541831e-02
4.45000000e+04 -8.65984769e-02 -7.86953256e-02 -5.49381161e-02 -7.61289404e-02
4.46000000e+04 -8.68008306e-02 -7.88772350e-02 -5.50690867e-02 -7.63042731e-02
4.47000000e+04 -8.70038627e-02 -7.90597470e-02 -5.52005060e-02 -7.64801836e-02
4.48000000e+04 -8.72075763e-02 -7.92428643e-02 -5.53323761e-02 -7.66566745e-02
4.49000000e+04 -8.74119745e-02 -7.94265895e-02 -5.54646990e-02 -7.68337484e-02
4.50000000e+04 -8.76170602e-02 -7.96109254e-02 -5.55974768e-02 -7.70114079e-02
4.51000000e+04 -8.78228367e-02 -7.97958746e-02 -5.57307116e-02 -7.71896555e-02
4.52000000e+04 -8.80293069e-02 -7.99814399e-02 -5.58644055e-02 -7.73684938e-02
4.53000000e+04 -8.82364741e-02 -8.01676240e-02 -5.59985606e-02 -7.75479255e-02
4.54000000e+04 -8.84443413e-02 -8.03544297e-02 -5.61331789e-02 -7.77279531e-02
4.55000000e+04 -8.86529117e-02 -8.05418597e-02 -5.62682627e-02 -7.79085794e-02
4.56000000e+04 -8.88621885e-02 -8.07299169e-02 -5.64038140e-02 -7.80898070e-02
4.57000000e+04 -8.90721749e-02 -8.09186040e-02 -5.65398351e-02 -7.82716386e-02
4.58000000e+04 -8.92828740e-02 -8.11079240e-02 -5.66763280e-02 -7.84540768e-02
4.59000000e+04 -8.94942892e-02 -8.12978795e-02 -5.68132949e-02 -7.86371244e-02
4.60000000e+04 -8.97064236e-02 -8.14884734e-02 -5.69507381e-02 -7.88207840e-02
4.61000000e+04 -8.99192806e-02 -8.16797087e-02 -5.70886598e-02 -7.90050585e-02
4.62000000e+04 -9.01328634e-02 -8.18715881e-02 -5.72270621e-02 -7.91899506e-02
4.63000000e+04 -9.03471752e-02 -8.20641147e-02 -5.73659472e-02 -7.93754630e-02
4.64000000e+04 -9.05622195e-02 -8.22572913e-02 -5.75053175e-02 -7.95615985e-02
4.65000000e+04 -9.07779996e-02 -8.24511208e-02 -5.76451752e-02 -7.97483599e-02
4.66000000e+04 -9.09945187e-02 -8.26456063e-02 -5.77855224e-02 -7.99357500e-02
4.67000000e+04 -9.12117804e-02 -8.28407505e-02 -5.79263616e-02 -8.01237717e-02
4.68000000e+04 -9.14297880e-02 -8.30365566e-02 -5.80676950e-02 -8.03124278e-02
4.69000000e+04 -9.16485448e-02 -8.32330276e-02 -5.82095249e-02 -8.05017211e-02
4.70000000e+04 -9.18680544e-02 -8.34301664e-02 -5.83518536e-02 -8.06916546e-02
4.71000000e+04 -9.20883202e-02 -8.36279761e-02 -5.84946834e-02 -8.08822311e-02
4.72000000e+04 -9.23093457e-02 -8.38264597e-02 -5.86380167e-02 -8.10734535e-02
4.73000000e+04 -9.25311343e-02 -8.40256203e-02 -5.87818559e-02 -8.12653247e-02
4.74000000e+04 -9.27536895e-02 -8.42254609e-02 -5.89262033e-02 -8.14578478e-02
4.75000000e+04 -9.29770150e-02 -8.44259848e-02 -5.90710613e-02 -8.16510256e-02
4.76000000e+04 -9.32011142e-02 -8.46271949e-02 -5.92164323e-02 -8.18448611e-02
4.77000000e+04 -9.34259908e-02 -8.48290945e-02 -5.93623187e-02 -8.20393573e-02
4.78000000e+04 -9.36516482e-02 -8.50316867e-02 -5.95087230e-02 -8.22345173e-02
4.79000000e+04 -9.38780902e-02 -8.52349746e-02 -5.96556475e-02 -8.24303439e-02
4.80000000e+04 -9.41053204e-02 -8.54389614e-02 -5.98030948e-02 -8.26268404e-02
4.81000000e+04 -9.43333423e-02 -8.56436504e-02 -5.99510672e-02 -8.28240097e-02
4.82000000e+04 -9.45621598e-02 -8.58490447e-02 -6.00995674e-02 -8.30218549e-02
4.83000000e+04 -9.47917764e-02 -8.60551477e-02 -6.02485977e-02 -8.32203792e-02
4.84000000e+04 -9.50221960e-02 -8.62619626e-02 -6.03981607e-02 -8.34195855e-02
4.85000000e+04 -9.52534222e-02 -8.64694926e-02 -6.05482589e-02 -8.36194771e-02
4.86000000e+04 -9.54854588e-02 -8.66777411e-02 -6.06988949e-02 -8.38200571e-02
4.87000000e+04 -9.57183097e-02 -8.68867113e-02 -6.08500712e-02 -8.40213287e-02
4.88000000e+04 -9.59519785e-02 -8.70964067e-02 -6.10017904e-02 -8.42232950e-02
4.89000000e+04 -9.61864691e-02 -8.73068305e-02 -6.11540551e-02 -8.44259592e-02
4.90000000e+04 -9.64217855e-02 -8.75179862e-02 -6.13068679e-02 -8.46293246e-02
4.91000000e+04 -9.66579313e-02 -8.77298771e-02 -6.14602313e-02 -8.48333944e-02
4.92000000e+04 -9.68949106e-02 -8.79425066e-02 -6.16141481e-02 -8.50381718e-02
4.93000000e+04 -9.71327273e-02 -8.81558783e-02 -6.17686208e-02 -8.52436602e-02
4.94000000e+04 -9.73713853e-02 -8.83699955e-02 -6.19236522e-02 -8.54498627e-02
4.95000000e+04 -9.76108885e-02 -8.85848617e-02 -6.20792448e-02 -8.56567828e-02
4.96000000e+04 -9.78512409e-02 -8.88004804e-02 -6.22354015e-02 -8.58644238e-02
4.97000000e+04 -9.80924466e-02 -8.90168552e-02 -6.23921250e-02 -8.60727890e-02
4.98000000e+04 -9.83345096e-02 -8.92339895e-02 -6.25494178e-02 -8.62818817e-02
4.99000000e+04 -9.85774340e-02 -8.94518869e-02 -6.27072829e-02 -8.64917054e-02
5.00000000e+04 -9.88212237e-02 -8.96705510e-02 -6.28657229e-02 -8.67022635e-02
5.01000000e+04 -9.90658830e-02 -8.98899854e-02 -6.30247406e-02 -8.69135594e-02
5.02000000e+04 -9.93114159e-02 -9.01101936e-02 -6.31843388e-02 -8.71255966e-02
5.03000000e+04 -9.95578266e-02 -9.03311795e-02 -6.33445204e-02 -8.73383784e-02
5.04000000e+04 -9.98051193e-02 -9.05529465e-02 -6.35052881e-02 -8.75519085e-02
5.05000000e+04 -1.00053298e-01 -9.07754984e-02 -6.36666448e-02 -8.77661903e-02
5.06000000e+04 -1.00302367e-01 -9.09988388e-02 -6.38285934e-02 -8.79812273e-02
5.07000000e+04 -1.00552331e-01 -9.12229716e-02 -6.39911367e-02 -8.81970231e-02
5.08000000e+04 -1.00803194e-01 -9.14479004e-02 -6.41542776e-02 -8.84135813e-02
5.09000000e+04 -1.01054960e-01 -9.16736291e-02 -6.43180191e-02 -8.86309054e-02
5.10000000e+04 -1.01307634e-01 -9.19001613e-02 -6.44823640e-02 -8.88489991e-02
5.11000000e+04 -1.01561219e-01 -9.21275010e-02 -6.46473153e-02 -8.90678660e-02
5.12000000e+04 -1.01815721e-01 -9.23556519e-02 -6.48128760e-02 -8.92875097e-02
5.13000000e+04 -1.02071143e-01 -9.25846179e-02 -6.49790491e-02 -8.95079340e-02
5.14000000e+04 -1.02327491e-01 -9.28144029e-02 -6.51458375e-02 -8.97291424e-02
5.15000000e+04 -1.02584768e-01 -9.30450108e-02 -6.53132442e-02 -8.99511389e-02
5.16000000e+04 -1.02842979e-01 -9.32764455e-02 -6.54812724e-02 -9.01739269e-02
5.17000000e+04 -1.03102129e-01 -9.35087110e-02 -6.56499251e-02 -9.03975105e-02
5.18000000e+04 -1.03362222e-01 -9.37418112e-02 -6.58192052e-02 -9.06218932e-02
5.19000000e+04 -1.03623262e-01 -9.39757501e-02 -6.59891160e-02 -9.08470790e-02
5.20000000e+04 -1.03885255e-01 -9.42105317e-02 -6.61596606e-02 -9.10730716e-02
5.21000000e+04 -1.04148204e-01 -9.44461602e-02 -6.63308420e-02 -9.12998750e-02
5.22000000e+04 -1.04412116e-01 -9.46826395e-02 -6.65026634e-02 -9.15274929e-02
5.23000000e+04 -1.04676993e-01 -9.49199737e-02 -6.66751280e-02 -9.17559293e-02
5.24000000e+04 -1.04942841e-01 -9.51581670e-02 -6.68482389e-02 -9.19851881e-02
5.25000000e+04 -1.05209664e-01 -9.53972235e-02 -6.70219995e-02 -9.22152732e-02
5.26000000e+04 -1.05477469e-01 -9.56371473e-02 -6.71964128e-02 -9.24461887e-02
5.27000000e+04 -1.05746258e-01 -9.58779427e-02 -6.73714821e-02 -9.26779385e-02
5.28000000e+04 -1.06016037e-01 -9.61196139e-02 -6.75472108e-02 -9.29105265e-02
5.29000000e+04 -1.06286811e-01 -9.63621651e-02 -6.77236021e-02 -9.31439570e-02
5.30000000e+04 -1.06558584e-01 -9.66056005e-02 -6.79006592e-02 -9.33782338e-02
5.31000000e+04 -1.06831363e-01 -9.68499245e-02 -6.80783856e-02 -9.36133612e-02
5.32000000e+04 -1.07105150e-01 -9.70951413e-02 -6.82567845e-02 -9.38493431e-02
5.33000000e+04 -1.07379953e-01 -9.73412554e-02 -6.84358594e-02 -9.40861838e-02
5.34000000e+04 -1.07655774e-01 -9.75882710e-02 -6.86156136e-02 -9.43238875e-02
5.35000000e+04 -1.07932620e-01 -9.78361927e-02 -6.87960505e-02 -9.45624582e-02
5.36000000e+04 -1.08210496e-01 -9.80850247e-02 -6.89771736e-02 -9.48019002e-02
5.37000000e+04 -1.08489406e-01 -9.83347715e-02 -6.91589862e-02 -9.50422177e-02
5.38000000e+04 -1.08769356e-01 -9.85854377e-02 -6.93414920e-02 -9.52834151e-02
5.39000000e+04 -1.09050351e-01 -9.88370276e-02 -6.95246943e-02 -9.55254965e-02
5.40000000e+04 -1.09332396e-01 -9.90895460e-02 -6.97085967e-02 -9.57684664e-02
5.41000000e+04 -1.09615496e-01 -9.93429972e-02 -6.98932027e-02 -9.60123289e-02
5.42000000e+04 -1.09899657e-01 -9.95973859e-02 -7.00785159e-02 -9.62570886e-02
5.43000000e+04 -1.10184884e-01 -9.98527166e-02 -7.02645399e-02 -9.65027498e-02
5.44000000e+04 -1.10471181e-01 -1.00108994e-01 -7.04512782e-02 -9.67493168e-02
5.45000000e+04 -1.10758555e-01 -1.00366223e-01 -7.06387345e-02 -9.69967943e-02
5.46000000e+04 -1.11047011e-01 -1.00624408e-01 -7.08269124e-02 -9.72451865e-02
5.47000000e+04 -1.11336554e-01 -1.00883554e-01 -7.10158156e-02 -9.74944981e-02
5.48000000e+04 -1.11627190e-01 -1.01143665e-01 -7.12054478e-02 -9.77447335e-02
5.49000000e+04 -1.11918923e-01 -1.01404747e-01 -7.13958127e-02 -9.79958973e-02
5.50000000e+04 -1.12211761e-01 -1.01666804e-01 -7.15869141e-02 -9.82479941e-02
5.51000000e+04 -1.12505707e-01 -1.01929841e-01 -7.17787557e-02 -9.85010285e-02
5.52000000e+04 -1.12800768e-01 -1.02193862e-01 -7.19713412e-02 -9.87550052e-02
5.53000000e+04 -1.13096950e-01 -1.02458874e-01 -7.21646746e-02 -9.90099287e-02
5.54000000e+04 -1.13394257e-01 -1.02724880e-01 -7.23587596e-02 -9.92658038e-02
5.55000000e+04 -1.13692696e-01 -1.02991886e-01 -7.25536002e-02 -9.95226352e-02
5.56000000e+04 -1.13992273e-01 -1.03259897e-01 -7.27492001e-02 -9.97804277e-02
5.57000000e+04 -1.14292992e-01 -1.03528917e-01 -7.29455632e-02 -1.00039186e-01
5.58000000e+04 -1.14594861e-01 -1.03798952e-01 -7.31426937e-02 -1.00298915e-01
5.59000000e+04 -1.14897884e-01 -1.04070006e-01 -7.33405952e-02 -1.00559619e-01
5.60000000e+04 -1.15202067e-01 -1.04342086e-01 -7.35392720e-02 -1.00821304e-01
5.61000000e+04 -1.15507417e-01 -1.04615196e-01 -7.37387279e-02 -1.01083974e-01
5.62000000e+04 -1.15813940e-01 -1.04889341e-01 -7.39389670e-02 -1.01347635e-01
5.63000000e+04 -1.16121641e-01 -1.05164526e-01 -7.41399933e-02 -1.01612290e-01
5.64000000e+04 -1.16430526e-01 -1.05440757e-01 -7.43418110e-02 -1.01877946e-01
5.65000000e+04 -1.16740601e-01 -1.05718039e-01 -7.45444241e-02 -1.02144606e-01
5.66000000e+04 -1.17051873e-01 -1.05996378e-01 -7.47478369e-02 -1.02412277e-01
5.67000000e+04 -1.17364348e-01 -1.06275778e-01 -7.49520533e-02 -1.02680964e-01
5.68000000e+04 -1.17678031e-01 -1.06556245e-01 -7.51570777e-02 -1.02950670e-01
5.69000000e+04 -1.17992929e-01 -1.06837784e-01 -7.53629142e-02 -1.03221403e-01
5.70000000e+04 -1.18309049e-01 -1.07120401e-01 -7.55695671e-02 -1.03493166e-01
5.71000000e+04 -1.18626395e-01 -1.07404102e-01 -7.57770407e-02 -1.03765965e-01
5.72000000e+04 -1.18944976e-01 -1.07688891e-01 -7.59853392e-02 -1.04039805e-01
5.73000000e+04 -1.19264796e-01 -1.07974775e-01 -7.61944670e-02 -1.04314691e-01
5.74000000e+04 -1.19585863e-01 -1.08261759e-01 -7.64044285e-02 -1.04590630e-01
5.75000000e+04 -1.19908183e-01 -1.08549848e-01 -7.66152279e-02 -1.04867625e-01
5.76000000e+04 -1.20231763e-01 -1.08839049e-01 -7.68268697e-02 -1.05145683e-01
5.77000000e+04 -1.20556608e-01 -1.09129366e-01 -7.70393584e-02 -1.05424809e-01
5.78000000e+04 -1.20882726e-01 -1.09420806e-01 -7.72526985e-02 -1.05705009e-01
5.79000000e+04 -1.21210123e-01 -1.09713375e-01 -7.74668943e-02 -1.05986287e-01
5.80000000e+04 -1.21538805e-01 -1.10007077e-01 -7.76819505e-02 -1.06268650e-01
5.81000000e+04 -1.21868780e-01 -1.10301920e-01 -7.78978715e-02 -1.06552102e-01
5.82000000e+04 -1.22200054e-01 -1.10597909e-01 -7.81146620e-02 -1.06836650e-01
5.83000000e+04 -1.22532633e-01 -1.10895049e-01 -7.83323266e-02 -1.07122299e-01
5.84000000e+04 -1.22866526e-01 -1.11193347e-01 -7.85508699e-02 -1.07409055e-01
5.85000000e+04 -1.23201738e-01 -1.11492809e-01 -7.87702966e-02 -1.07696923e-01
5.86000000e+04 -1.23538276e-01 -1.11793440e-01 -7.89906114e-02 -1.07985910e-01
5.87000000e+04 -1.23876148e-01 -1.12095248e-01 -7.92118190e-02 -1.08276020e-01
5.88000000e+04 -1.24215360e-01 -1.12398237e-01 -7.94339242e-02 -1.08567260e-01
5.89000000e+04 -1.24555920e-01 -1.12702414e-01 -7.96569318e-02 -1.08859636e-01
5.90000000e+04 -1.24897834e-01 -1.13007785e-01 -7.98808466e-02 -1.09153153e-01
5.91000000e+04 -1.25241109e-01 -1.13314357e-01 -8.01056734e-02 -1.09447818e-01
5.92000000e+04 -1.25585754e-01 -1.13622135e-01 -8.03314172e-02 -1.09743636e-01
5.93000000e+04 -1.25931774e-01 -1.13931127e-01 -8.05580829e-02 -1.10040613e-01
5.94000000e+04 -1.26279177e-01 -1.14241337e-01 -8.07856754e-02 -1.10338755e-01
5.95000000e+04 -1.26627971e-01 -1.14552773e-01 -8.10141997e-02 -1.10638069e-01
5.96000000e+04 -1.26978163e-01 -1.14865442e-01 -8.12436608e-02 -1.10938561e-01
5.97000000e+04 -1.27329761e-01 -1.15179348e-01 -8.14740638e-02 -1.11240236e-01
5.98000000e+04 -1.27682771e-01 -1.15494500e-01 -8.17054138e-02 -1.11543100e-01
5.99000000e+04 -1.28037201e-01 -1.15810904e-01 -8.19377159e-02 -1.11847161e-01
6.00000000e+04 -1.28393059e-01 -1.16128565e-01 -8.21709752e-02 -1.12152424e-01
6.01000000e+04 -1.28750353e-01 -1.16447491e-01 -8.24051969e-02 -1.12458896e-01
6.02000000e+04 -1.29109089e-01 -1.16767689e-01 -8.26403862e-02 -1.12766583e-01
6.03000000e+04 -1.29469277e-01 -1.17089164e-01 -8.28765485e-02 -1.13075491e-01
6.04000000e+04 -1.29830922e-01 -1.17411925e-01 -8.31136889e-02 -1.13385627e-01
6.05000000e+04 -1.30194034e-01 -1.17735977e-01 -8.33518129e-02 -1.13696996e-01
6.06000000e+04 -1.30558621e-01 -1.18061328e-01 -8.35909257e-02 -1.14009607e-01
6.07000000e+04 -1.30924689e-01 -1.18387984e-01 -8.38310328e-02 -1.14323465e-01
6.08000000e+04 -1.31292247e-01 -1.18715953e-01 -8.40721395e-02 -1.14638577e-01
6.09000000e+04 -1.31661304e-01 -1.19045241e-01 -8.43142515e-02 -1.14954949e-01
6.10000000e+04 -1.32031866e-01 -1.19375855e-01 -8.45573741e-02 -1.15272588e-01
6.11000000e+04 -1.32403943e-01 -1.19707802e-01 -8.48015129e-02 -1.15591502e-01
6.12000000e+04 -1.32777542e-01 -1.20041090e-01 -8.50466735e-02 -1.15911696e-01
6.13000000e+04 -1.33152671e-01 -1.20375726e-01 -8.52928615e-02 -1.16233177e-01
6.14000000e+04 -1.33529340e-01 -1.20711717e-01 -8.55400826e-02 -1.16555953e-01
6.15000000e+04 -1.33907555e-01 -1.21049069e-01 -8.57883425e-02 -1.16880030e-01
6.16000000e+04 -1.34287327e-01 -1.21387791e-01 -8.60376468e-02 -1.17205415e-01
6.17000000e+04 -1.34668662e-01 -1.21727890e-01 -8.62880013e-02 -1.17532115e-01
6.18000000e+04 -1.35051569e-01 -1.22069373e-01 -8.65394119e-02 -1.17860138e-01
6.19000000e+04 -1.35436058e-01 -1.22412248e-01 -8.67918844e-02 -1.18189490e-01
6.20000000e+04 -1.35822136e-01 -1.22756522e-01 -8.70454247e-02 -1.18520178e-01
6.21000000e+04 -1.36209813e-01 -1.23102202e-01 -8.73000387e-02 -1.18852209e-01
6.22000000e+04 -1.36599097e-01 -1.23449297e-01 -8.75557324e-02 -1.19185592e-01
6.23000000e+04 -1.36989996e-01 -1.23797813e-01 -8.78125118e-02 -1.19520333e-01
6.24000000e+04 -1.37382521e-01 -1.24147760e-01 -8.80703828e-02 -1.19856439e-01
6.25000000e+04 -1.37776679e-01 -1.24499143e-01 -8.83293517e-02 -1.20193917e-01
6.26000000e+04 -1.38172479e-01 -1.24851972e-01 -8.85894246e-02 -1.20532776e-01
6.27000000e+04 -1.38569931e-01 -1.25206253e-01 -8.88506075e-02 -1.20873023e-01
6.28000000e+04 -1.38969044e-01 -1.25561996e-01 -8.91129068e-02 -1.21214665e-01
6.29000000e+04 -1.39369826e-01 -1.25919207e-01 -8.93763286e-02 -1.21557709e-01
6.30000000e+04 -1.39772287e-01 -1.26277896e-01 -8.96408794e-02 -1.21902164e-01
6.31000000e+04 -1.40176437e-01 -1.26638069e-01 -8.99065653e-02 -1.22248037e-01
6.32000000e+04 -1.40582284e-01 -1.26999735e-01 -9.01733929e-02 -1.22595335e-01
6.33000000e+04 -1.40989838e-01 -1.27362902e-01 -9.04413684e-02 -1.22944067e-01
6.34000000e+04 -1.41399109e-01 -1.27727579e-01 -9.07104985e-02 -1.23294241e-01
6.35000000e+04 -1.41810106e-01 -1.28093774e-01 -9.09807896e-02 -1.23645863e-01
6.36000000e+04 -1.42222838e-01 -1.28461494e-01 -9.12522482e-02 -1.23998943e-01
6.37000000e+04 -1.42637315e-01 -1.28830749e-01 -9.15248811e-02 -1.24353488e-01
6.38000000e+04 -1.43053547e-01 -1.29201547e-01 -9.17986947e-02 -1.24709506e-01
6.39000000e+04 -1.43471544e-01 -1.29573897e-01 -9.20736959e-02 -1.25067005e-01
6.40000000e+04 -1.43891316e-01 -1.29947806e-01 -9.23498914e-02 -1.25425993e-01
6.41000000e+04 -1.44312871e-01 -1.30323284e-01 -9.26272879e-02 -1.25786479e-01
6.42000000e+04 -1.44736222e-01 -1.30700339e-01 -9.29058923e-02 -1.26148471e-01
6.43000000e+04 -1.45161376e-01 -1.31078980e-01 -9.31857115e-02 -1.26511977e-01
6.44000000e+04 -1.45588346e-01 -1.31459216e-01 -9.34667523e-02 -1.26877006e-01
6.45000000e+04 -1.46017140e-01 -1.31841056e-01 -9.37490219e-02 -1.27243565e-01
6.46000000e+04 -1.46447769e-01 -1.32224508e-01 -9.40325272e-02 -1.27611664e-01
6.47000000e+04 -1.46880244e-01 -1.32609581e-01 -9.43172753e-02 -1.27981310e-01
6.48000000e+04 -1.47314574e-01 -1.32996286e-01 -9.46032732e-02 -1.28352514e-01
6.49000000e+04 -1.47750770e-01 -1.33384630e-01 -9.48905283e-02 -1.28725282e-01
6.50000000e+04 -1.48188844e-01 -1.33774622e-01 -9.51790477e-02 -1.29099624e-01
6.51000000e+04 -1.48628804e-01 -1.34166273e-01 -9.54688387e-02 -1.29475549e-01
6.52000000e+04 -1.49070663e-01 -1.34559591e-01 -9.57599086e-02 -1.29853066e-01
6.53000000e+04 -1.49514431e-01 -1.34954586e-01 -9.60522648e-02 -1.30232183e-01
6.54000000e+04 -1.49960118e-01 -1.35351267e-01 -9.63459147e-02 -1.30612909e-01
6.55000000e+04 -1.50407736e-01 -1.35749644e-01 -9.66408658e-02 -1.30995253e-01
6.56000000e+04 -1.50857296e-01 -1.36149726e-01 -9.69371257e-02 -1.31379225e-01
6.57000000e+04 -1.51308808e-01 -1.36551522e-01 -9.72347018e-02 -1.31764834e-01
6.58000000e+04 -1.51762284e-01 -1.36955043e-01 -9.75336020e-02 -1.32152088e-01
6.59000000e+04 -1.52217735e-01 -1.37360298e-01 -9.78338337e-02 -1.32540997e-01
6.60000000e+04 -1.52675172e-01 -1.37767297e-01 -9.81354049e-02 -1.32931571e-01
6.61000000e+04 -1.53134607e-01 -1.38176050e-01 -9.84383233e-02 -1.33323818e-01
6.62000000e+04 -1.53596051e-01 -1.38586567e-01 -9.87425968e-02 -1.33717748e-01
6.63000000e+04 -1.54059515e-01 -1.38998858e-01 -9.90482332e-02 -1.34113372e-01
6.64000000e+04 -1.54525012e-01 -1.39412932e-01 -9.93552406e-02 -1.34510697e-01
6.65000000e+04 -1.54992553e-01 -1.39828801e-01 -9.96636269e-02 -1.34909735e-01
6.66000000e+04 -1.55462150e-01 -1.40246474e-01 -9.99734003e-02 -1.35310494e-01
6.67000000e+04 -1.55933814e-01 -1.40665961e-01 -1.00284569e-01 -1.35712985e-01
6.68000000e+04 -1.56407558e-01 -1.41087274e-01 -1.00597141e-01 -1.36117217e-01
6.69000000e+04 -1.56883393e-01 -1.41510422e-01 -1.00911124e-01 -1.36523200e-01
6.70000000e+04 -1.57361333e-01 -1.41935416e-01 -1.01226528e-01 -1.36930945e-01
6.71000000e+04 -1.57841388e-01 -1.42362266e-01 -1.01543360e-01 -1.37340461e-01
6.72000000e+04 -1.58323571e-01 -1.42790983e-01 -1.01861629e-01 -1.37751759e-01
6.73000000e+04 -1.58807895e-01 -1.43221579e-01 -1.02181342e-01 -1.38164848e-01
6.74000000e+04 -1.59294371e-01 -1.43654063e-01 -1.02502510e-01 -1.38579739e-01
6.75000000e+04 -1.59783014e-01 -1.44088446e-01 -1.02825140e-01 -1.38996442e-01
6.76000000e+04 -1.60273834e-01 -1.44524741e-01 -1.03149241e-01 -1.39414968e-01
6.77000000e+04 -1.60766845e-01 -1.44962957e-01 -1.03474823e-01 -1.39835328e-01
6.78000000e+04 -1.61262061e-01 -1.45403105e-01 -1.03801892e-01 -1.40257531e-01
6.79000000e+04 -1.61759492e-01 -1.45845198e-01 -1.04130459e-01 -1.40681589e-01
6.80000000e+04 -1.62259154e-01 -1.46289245e-01 -1.04460533e-01 -1.41107511e-01
6.81000000e+04 -1.62761058e-01 -1.46735260e-01 -1.04792122e-01 -1.41535310e-01
6.82000000e+04 -1.63265218e-01 -1.47183252e-01 -1.05125236e-01 -1.41964996e-01
6.83000000e+04 -1.63771647e-01 -1.47633233e-01 -1.05459883e-01 -1.42396579e-01
6.84000000e+04 -1.64280359e-01 -1.48085216e-01 -1.05796073e-01 -1.42830071e-01
6.85000000e+04 -1.64791366e-01 -1.48539212e-01 -1.06133815e-01 -1.43265484e-01
6.86000000e+04 -1.65304684e-01 -1.48995232e-01 -1.06473118e-01 -1.43702827e-01
6.87000000e+04 -1.65820324e-01 -1.49453288e-01 -1.06813992e-01 -1.44142113e-01
6.88000000e+04 -1.66338302e-01 -1.49913393e-01 -1.07156447e-01 -1.44583352e-01
6.89000000e+04 -1.66858630e-01 -1.50375558e-01 -1.07500491e-01 -1.45026556e-01
6.90000000e+04 -1.67381323e-01 -1.50839796e-01 -1.07846134e-01 -1.45471738e-01
6.91000000e+04 -1.67906395e-01 -1.51306118e-01 -1.08193387e-01 -1.45918907e-01
6.92000000e+04 -1.68433861e-01 -1.51774537e-01 -1.08542258e-01 -1.46368076e-01
6.93000000e+04 -1.68963733e-01 -1.52245065e-01 -1.08892757e-01 -1.46819257e-01
6.94000000e+04 -1.69496027e-01 -1.52717715e-01 -1.09244896e-01 -1.47272462e-01
6.95000000e+04 -1.70030757e-01 -1.53192500e-01 -1.09598682e-01 -1.47727702e-01
6.96000000e+04 -1.70567938e-01 -1.53669431e-01 -1.09954127e-01 -1.48184989e-01
6.97000000e+04 -1.71107585e-01 -1.54148522e-01 -1.10311240e-01 -1.48644336e-01
6.98000000e+04 -1.71649711e-01 -1.54629785e-01 -1.10670032e-01 -1.49105755e-01
6.99000000e+04 -1.72194333e-01 -1.55113233e-01 -1.11030513e-01 -1.49569258e-01
7.00000000e+04 -1.72741464e-01 -1.55598880e-01 -1.11392694e-01 -1.50034857e-01
7.01000000e+04 -1.73291121e-01 -1.56086738e-01 -1.11756584e-01 -1.50502565e-01
7.02000000e+04 -1.73843318e-01 -1.56576821e-01 -1.12122194e-01 -1.50972394e-01
7.03000000e+04 -1.74398071e-01 -1.57069142e-01 -1.12489534e-01 -1.51444357e-01
7.04000000e+04 -1.74955396e-01 -1.57563714e-01 -1.12858616e-01 -1.51918467e-01
7.05000000e+04 -1.75515306e-01 -1.58060550e-01 -1.13229450e-01 -1.52394736e-01
7.06000000e+04 -1.76077820e-01 -1.58559665e-01 -1.13602046e-01 -1.52873178e-01
7.07000000e+04 -1.76642951e-01 -1.59061072e-01 -1.13976417e-01 -1.53353806e-01
7.08000000e+04 -1.77210717e-01 -1.59564785e-01 -1.14352572e-01 -1.53836632e-01
7.09000000e+04 -1.77781132e-01 -1.60070817e-01 -1.14730522e-01 -1.54321669e-01
7.10000000e+04 -1.78354214e-01 -1.60579183e-01 -1.15110279e-01 -1.54808932e-01
7.11000000e+04 -1.78929978e-01 -1.61089896e-01 -1.15491854e-01 -1.55298433e-01
7.12000000e+04 -1.79508442e-01 -1.61602971e-01 -1.15875259e-01 -1.55790186e-01
7.13000000e+04 -1.80089620e-01 -1.62118423e-01 -1.16260503e-01 -1.56284205e-01
7.14000000e+04 -1.80673531e-01 -1.62636265e-01 -1.16647600e-01 -1.56780502e-01
7.15000000e+04 -1.81260190e-01 -1.63156511e-01 -1.17036560e-01 -1.57279093e-01
7.16000000e+04 -1.81849615e-01 -1.63679178e-01 -1.17427396e-01 -1.57779990e-01
7.17000000e+04 -1.82441822e-01 -1.64204278e-01 -1.17820118e-01 -1.58283208e-01
7.18000000e+04 -1.83036829e-01 -1.64731828e-01 -1.18214739e-01 -1.58788762e-01
7.19000000e+04 -1.83634653e-01 -1.65261842e-01 -1.18611270e-01 -1.59296664e-01
7.20000000e+04 -1.84235312e-01 -1.65794335e-01 -1.19009723e-01 -1.59806929e-01
7.21000000e+04 -1.84838822e-01 -1.66329322e-01 -1.19410112e-01 -1.60319573e-01
7.22000000e+04 -1.85445201e-01 -1.66866818e-01 -1.19812446e-01 -1.60834609e-01
7.23000000e+04 -1.86054468e-01 -1.67406840e-01 -1.20216740e-01 -1.61352051e-01
7.24000000e+04 -1.86666640e-01 -1.67949401e-01 -1.20623005e-01 -1.61871916e-01
7.25000000e+04 -1.87281734e-01 -1.68494518e-01 -1.21031254e-01 -1.62394217e-01
7.26000000e+04 -1.87899770e-01 -1.69042207e-01 -1.21441498e-01 -1.62918969e-01
7.27000000e+04 -1.88520766e-01 -1.69592484e-01 -1.21853752e-01 -1.63446188e-01
7.28000000e+04 -1.89144739e-01 -1.70145363e-01 -1.22268026e-01 -1.63975889e-01
7.29000000e+04 -1.89771709e-01 -1.70700862e-01 -1.22684335e-01 -1.64508086e-01
7.30000000e+04 -1.90401695e-01 -1.71258997e-01 -1.23102692e-01 -1.65042796e-01
7.31000000e+04 -1.91034714e-01 -1.71819784e-01 -1.23523108e-01 -1.65580034e-01
7.32000000e+04 -1.91670786e-01 -1.72383239e-01 -1.23945598e-01 -1.66119816e-01
7.33000000e+04 -1.92309931e-01 -1.72949378e-01 -1.24370174e-01 -1.66662156e-01
7.34000000e+04 -1.92952167e-01 -1.73518219e-01 -1.24796849e-01 -1.67207072e-01
7.35000000e+04 -1.93597514e-01 -1.74089779e-01 -1.25225638e-01 -1.67754579e-01
7.36000000e+04 -1.94245992e-01 -1.74664074e-01 -1.25656553e-01 -1.68304693e-01
7.37000000e+04 -1.94897619e-01 -1.75241121e-01 -1.26089609e-01 -1.68857431e-01
7.38000000e+04 -1.95552417e-01 -1.75820937e-01 -1.26524818e-01 -1.69412808e-01
7.39000000e+04 -1.96210405e-01 -1.76403541e-01 -1.26962196e-01 -1.69970842e-01
7.40000000e+04 -1.96871603e-01 -1.76988948e-01 -1.27401754e-01 -1.70531549e-01
7.41000000e+04 -1.97536032e-01 -1.77577177e-01 -1.27843509e-01 -1.71094945e-01
7.42000000e+04 -1.98203711e-01 -1.78168246e-01 -1.28287473e-01 -1.71661048e-01
7.43000000e+04 -1.98874663e-01 -1.78762172e-01 -1.28733661e-01 -1.72229874e-01
7.44000000e+04 -1.99548907e-01 -1.79358973e-01 -1.29182087e-01 -1.72801441e-01
7.45000000e+04 -2.00226464e-01 -1.79958667e-01 -1.29632767e-01 -1.73375765e-01
7.46000000e+04 -2.00907356e-01 -1.80561273e-01 -1.30085713e-01 -1.73952865e-01
7.47000000e+04 -2.01591603e-01 -1.81166809e-01 -1.30540942e-01 -1.74532757e-01
7.48000000e+04 -2.02279228e-01 -1.81775294e-01 -1.30998467e-01 -1.75115459e-01
7.49000000e+04 -2.02970252e-01 -1.82386745e-01 -1.31458304e-01 -1.75700990e-01
7.50000000e+04 -2.03664696e-01 -1.83001183e-01 -1.31920468e-01 -1.76289366e-01
7.51000000e+04 -2.04362583e-01 -1.83618625e-01 -1.32384973e-01 -1.76880607e-01
7.52000000e+04 -2.05063934e-01 -1.84239092e-01 -1.32851836e-01 -1.77474730e-01
7.53000000e+04 -2.05768772e-01 -1.84862601e-01 -1.33321071e-01 -1.78071753e-01
7.54000000e+04 -2.06477120e-01 -1.85489173e-01 -1.33792694e-01 -1.78671695e-01
7.55000000e+04 -2.07188999e-01 -1.86118827e-01 -1.34266720e-01 -1.79274574e-01
7.56000000e+04 -2.07904433e-01 -1.86751583e-01 -1.34743166e-01 -1.79880410e-01
7.57000000e+04 -2.08623444e-01 -1.87387460e-01 -1.35222047e-01 -1.80489222e-01
7.58000000e+04 -2.09346057e-01 -1.88026479e-01 -1.35703379e-01 -1.81101027e-01
7.59000000e+04 -2.10072293e-01 -1.88668659e-01 -1.36187178e-01 -1.81715846e-01
7.60000000e+04 -2.10802177e-01 -1.89314022e-01 -1.36673460e-01 -1.82333697e-01
7.61000000e+04 -2.11535733e-01 -1.89962586e-01 -1.37162242e-01 -1.82954601e-01
7.62000000e+04 -2.12272983e-01 -1.90614374e-01 -1.37653541e-01 -1.83578577e-01
7.63000000e+04 -2.13013952e-01 -1.91269406e-01 -1.38147372e-01 -1.84205644e-01
7.64000000e+04 -2.13758665e-01 -1.91927702e-01 -1.38643752e-01 -1.84835823e-01
7.65000000e+04 -2.14507146e-01 -1.92589284e-01 -1.39142699e-01 -1.85469133e-01
7.66000000e+04 -2.15259419e-01 -1.93254172e-01 -1.39644230e-01 -1.86105595e-01
7.67000000e+04 -2.16015509e-01 -1.93922389e-01 -1.40148360e-01 -1.86745230e-01
7.68000000e+04 -2.16775441e-01 -1.94593956e-01 -1.40655109e-01 -1.87388057e-01
7.69000000e+04 -2.17539241e-01 -1.95268895e-01 -1.41164493e-01 -1.88034098e-01
7.70000000e+04 -2.18306933e-01 -1.95947227e-01 -1.41676529e-01 -1.88683374e-01
7.71000000e+04 -2.19078544e-01 -1.96628974e-01 -1.42191236e-01 -1.89335905e-01
7.72000000e+04 -2.19854099e-01 -1.97314160e-01 -1.42708630e-01 -1.89991713e-01
7.73000000e+04 -2.20633624e-01 -1.98002805e-01 -1.43228731e-01 -1.90650819e-01
7.74000000e+04 -2.21417145e-01 -1.98694934e-01 -1.43751556e-01 -1.91313245e-01
7.75000000e+04 -2.22204689e-01 -1.99390568e-01 -1.44277124e-01 -1.91979012e-01
7.76000000e+04 -2.22996282e-01 -2.00089731e-01 -1.44805452e-01 -1.92648142e-01
7.77000000e+04 -2.23791951e-01 -2.00792445e-01 -1.45336559e-01 -1.93320658e-01
7.78000000e+04 -2.24591723e-01 -2.01498734e-01 -1.45870464e-01 -1.93996581e-01
7.79000000e+04 -2.25395625e-01 -2.02208622e-01 -1.46407186e-01 -1.94675934e-01
7.80000000e+04 -2.26203685e-01 -2.02922131e-01 -1.46946744e-01 -1.95358740e-01
7.81000000e+04 -2.27015930e-01 -2.03639287e-01 -1.47489156e-01 -1.96045021e-01
7.82000000e+04 -2.27832389e-01 -2.04360113e-01 -1.48034443e-01 -1.96734800e-01
7.83000000e+04 -2.28653089e-01 -2.05084632e-01 -1.48582623e-01 -1.97428101e-01
7.84000000e+04 -2.29478059e-01 -2.05812871e-01 -1.49133716e-01 -1.98124947e-01
7.85000000e+04 -2.30307326e-01 -2.06544852e-01 -1.49687741e-01 -1.98825361e-01
7.86000000e+04 -2.31140921e-01 -2.07280602e-01 -1.50244719e-01 -1.99529366e-01
7.87000000e+04 -2.31978872e-01 -2.08020144e-01 -1.50804670e-01 -2.00236988e-01
7.88000000e+04 -2.32821208e-01 -2.08763505e-01 -1.51367614e-01 -2.00948249e-01
7.89000000e+04 -2.33667958e-01 -2.09510709e-01 -1.51933571e-01 -2.01663175e-01
7.90000000e+04 -2.34519153e-01 -2.10261782e-01 -1.52502561e-01 -2.02381788e-01
7.91000000e+04 -2.35374822e-01 -2.11016750e-01 -1.53074606e-01 -2.03104116e-01
7.92000000e+04 -2.36234995e-01 -2.11775639e-01 -1.53649726e-01 -2.03830181e-01
7.93000000e+04 -2.37099704e-01 -2.12538476e-01 -1.54227942e-01 -2.04560009e-01
7.94000000e+04 -2.37968977e-01 -2.13305285e-01 -1.54809275e-01 -2.05293625e-01
7.95000000e+04 -2.38842847e-01 -2.14076095e-01 -1.55393747e-01 -2.06031056e-01
7.96000000e+04 -2.39721344e-01 -2.14850932e-01 -1.55981380e-01 -2.06772325e-01
7.97000000e+04 -2.40604500e-01 -2.15629823e-01 -1.56572194e-01 -2.07517460e-01
7.98000000e+04 -2.41492347e-01 -2.16412794e-01 -1.57166212e-01 -2.08266486e-01
7.99000000e+04 -2.42384916e-01 -2.17199875e-01 -1.57763455e-01 -2.09019430e-01
8.00000000e+04 -2.43282239e-01 -2.17991092e-01 -1.58363947e-01 -2.09776317e-01
8.01000000e+04 -2.44184350e-01 -2.18786473e-01 -1.58967709e-01 -2.10537176e-01
8.02000000e+04 -2.45091279e-01 -2.19586047e-01 -1.59574764e-01 -2.11302032e-01
8.03000000e+04 -2.46003061e-01 -2.20389841e-01 -1.60185134e-01 -2.12070912e-01
8.04000000e+04 -2.46919729e-01 -2.21197885e-01 -1.60798843e-01 -2.12843845e-01
8.05000000e+04 -2.47841316e-01 -2.22010206e-01 -1.61415914e-01 -2.13620858e-01
8.06000000e+04 -2.48767855e-01 -2.22826835e-01 -1.62036370e-01 -2.14401978e-01
8.07000000e+04 -2.49699382e-01 -2.23647800e-01 -1.62660234e-01 -2.15187233e-01
8.08000000e+04 -2.50635929e-01 -2.24473131e-01 -1.63287530e-01 -2.15976652e-01
8.09000000e+04 -2.51577532e-01 -2.25302858e-01 -1.63918282e-01 -2.16770264e-01
8.10000000e+04 -2.52524225e-01 -2.26137010e-01 -1.64552514e-01 -2.17568096e-01
8.11000000e+04 -2.53476043e-01 -2.26975618e-01 -1.65190250e-01 -2.18370178e-01
8.12000000e+04 -2.54433022e-01 -2.27818712e-01 -1.65831515e-01 -2.19176539e-01
8.13000000e+04 -2.55395198e-01 -2.28666323e-01 -1.66476334e-01 -2.19987209e-01
8.14000000e+04 -2.56362606e-01 -2.29518482e-01 -1.67124730e-01 -2.20802217e-01
8.15000000e+04 -2.57335283e-01 -2.30375220e-01 -1.67776730e-01 -2.21621592e-01
8.16000000e+04 -2.58313265e-01 -2.31236568e-01 -1.68432358e-01 -2.22445366e-01
8.17000000e+04 -2.59296588e-01 -2.32102559e-01 -1.69091640e-01 -2.23273568e-01
8.18000000e+04 -2.60285291e-01 -2.32973224e-01 -1.69754601e-01 -2.24106230e-01
8.19000000e+04 -2.61279411e-01 -2.33848595e-01 -1.70421268e-01 -2.24943381e-01
8.20000000e+04 -2.62278984e-01 -2.34728704e-01 -1.71091666e-01 -2.25785053e-01
8.21000000e+04 -2.63284050e-01 -2.35613585e-01 -1.71765821e-01 -2.26631279e-01
8.22000000e+04 -2.64294646e-01 -2.36503271e-01 -1.72443761e-01 -2.27482088e-01
8.23000000e+04 -2.65310812e-01 -2.37397794e-01 -1.73125511e-01 -2.28337513e-01
8.24000000e+04 -2.66332586e-01 -2.38297189e-01 -1.73811100e-01 -2.29197587e-01
8.25000000e+04 -2.67360007e-01 -2.39201488e-01 -1.74500553e-01 -2.30062342e-01
8.26000000e+04 -2.68393115e-01 -2.40110727e-01 -1.75193898e-01 -2.30931809e-01
8.27000000e+04 -2.69431951e-01 -2.41024939e-01 -1.75891163e-01 -2.31806024e-01
8.28000000e+04 -2.70476553e-01 -2.41944159e-01 -1.76592375e-01 -2.32685018e-01
8.29000000e+04 -2.71526963e-01 -2.42868422e-01 -1.77297563e-01 -2.33568825e-01
8.30000000e+04 -2.72583222e-01 -2.43797763e-01 -1.78006755e-01 -2.34457480e-01
8.31000000e+04 -2.73645371e-01 -2.44732217e-01 -1.78719979e-01 -2.35351015e-01
8.32000000e+04 -2.74713451e-01 -2.45671821e-01 -1.79437264e-01 -2.36249466e-01
8.33000000e+04 -2.75787505e-01 -2.46616610e-01 -1.80158639e-01 -2.37152867e-01
8.34000000e+04 -2.76867574e-01 -2.47566621e-01 -1.80884132e-01 -2.38061253e-01
8.35000000e+04 -2.77953702e-01 -2.48521890e-01 -1.81613774e-01 -2.38974660e-01
8.36000000e+04 -2.79045930e-01 -2.49482454e-01 -1.82347594e-01 -2.39893122e-01
8.37000000e+04 -2.80144303e-01 -2.50448350e-01 -1.83085622e-01 -2.40816676e-01
8.38000000e+04 -2.81248864e-01 -2.51419617e-01 -1.83827888e-01 -2.41745358e-01
8.39000000e+04 -2.82359658e-01 -2.52396291e-01 -1.84574423e-01 -2.42679204e-01
8.40000000e+04 -2.83476727e-01 -2.53378411e-01 -1.85325256e-01 -2.43618250e-01
8.41000000e+04 -2.84600118e-01 -2.54366015e-01 -1.86080419e-01 -2.44562535e-01
8.42000000e+04 -2.85729875e-01 -2.55359142e-01 -1.86839943e-01 -2.45512096e-01
8.43000000e+04 -2.86866043e-01 -2.56357832e-01 -1.87603860e-01 -2.46466969e-01
8.44000000e+04 -2.88008669e-01 -2.57362122e-01 -1.88372200e-01 -2.47427193e-01
8.45000000e+04 -2.89157799e-01 -2.58372054e-01 -1.89144996e-01 -2.48392806e-01
8.46000000e+04 -2.90313479e-01 -2.59387668e-01 -1.89922280e-01 -2.49363847e-01
8.47000000e+04 -2.91475756e-01 -2.60409002e-01 -1.90704084e-01 -2.50340355e-01
8.48000000e+04 -2.92644678e-01 -2.61436099e-01 -1.91490441e-01 -2.51322369e-01
8.49000000e+04 -2.93820292e-01 -2.62469000e-01 -1.92281383e-01 -2.52309929e-01
8.50000000e+04 -2.95002646e-01 -2.63507745e-01 -1.93076945e-01 -2.53303074e-01
8.51000000e+04 -2.96191790e-01 -2.64552376e-01 -1.93877159e-01 -2.54301845e-01
8.52000000e+04 -2.97387771e-01 -2.65602935e-01 -1.94682059e-01 -2.55306282e-01
8.53000000e+04 -2.98590639e-01 -2.66659465e-01 -1.95491679e-01 -2.56316427e-01
8.54000000e+04 -2.99800444e-01 -2.67722009e-01 -1.96306054e-01 -2.57332320e-01
8.55000000e+04 -3.01017236e-01 -2.68790609e-01 -1.97125217e-01 -2.58354004e-01
8.56000000e+04 -3.02241066e-01 -2.69865309e-01 -1.97949204e-01 -2.59381519e-01
8.57000000e+04 -3.03471983e-01 -2.70946152e-01 -1.98778050e-01 -2.60414910e-01
8.58000000e+04 -3.04710041e-01 -2.72033183e-01 -1.99611790e-01 -2.61454217e-01
8.59000000e+04 -3.05955290e-01 -2.73126447e-01 -2.00450459e-01 -2.62499485e-01
8.60000000e+04 -3.07207783e-01 -2.74225987e-01 -2.01294095e-01 -2.63550757e-01
8.61000000e+04 -3.08467573e-01 -2.75331850e-01 -2.02142732e-01 -2.64608076e-01
8.62000000e+04 -3.09734712e-01 -2.76444080e-01 -2.02996408e-01 -2.65671487e-01
8.63000000e+04 -3.11009254e-01 -2.77562724e-01 -2.03855159e-01 -2.66741034e-01
8.64000000e+04 -3.12291252e-01 -2.78687828e-01 -2.04719023e-01 -2.67816763e-01
8.65000000e+04 -3.13580762e-01 -2.79819439e-01 -2.05588036e-01 -2.68898718e-01
8.66000000e+04 -3.14877839e-01 -2.80957604e-01 -2.06462237e-01 -2.69986945e-01
8.67000000e+04 -3.16182536e-01 -2.82102371e-01 -2.07341664e-01 -2.71081490e-01
8.68000000e+04 -3.17494911e-01 -2.83253786e-01 -2.08226354e-01 -2.72182400e-01
8.69000000e+04 -3.18815019e-01 -2.84411899e-01 -2.09116347e-01 -2.73289721e-01
8.70000000e+04 -3.20142916e-01 -2.85576758e-01 -2.10011681e-01 -2.74403501e-01
8.71000000e+04 -3.21478661e-01 -2.86748412e-01 -2.10912396e-01 -2.75523787e-01
8.72000000e+04 -3.22822310e-01 -2.87926910e-01 -2.11818532e-01 -2.76650628e-01
8.73000000e+04 -3.24173922e-01 -2.89112303e-01 -2.12730127e-01 -2.77784072e-01
8.74000000e+04 -3.25533555e-01 -2.90304640e-01 -2.13647223e-01 -2.78924168e-01
8.75000000e+04 -3.26901269e-01 -2.91503972e-01 -2.14569860e-01 -2.80070964e-01
8.76000000e+04 -3.28277121e-01 -2.92710351e-01 -2.15498078e-01 -2.81224512e-01
8.77000000e+04 -3.29661174e-01 -2.93923827e-01 -2.16431919e-01 -2.82384860e-01
8.78000000e+04 -3.31053486e-01 -2.95144453e-01 -2.17371425e-01 -2.83552060e-01
8.79000000e+04 -3.32454119e-01 -2.96372281e-01 -2.18316637e-01 -2.84726163e-01
8.80000000e+04 -3.33863135e-01 -2.97607364e-01 -2.19267597e-01 -2.85907219e-01
8.81000000e+04 -3.35280594e-01 -2.98849754e-01 -2.20224348e-01 -2.87095281e-01
8.82000000e+04 -3.36706561e-01 -3.00099506e-01 -2.21186932e-01 -2.88290402e-01
8.83000000e+04 -3.38141097e-01 -3.01356673e-01 -2.22155393e-01 -2.89492633e-01
8.84000000e+04 -3.39584266e-01 -3.02621310e-01 -2.23129775e-01 -2.90702029e-01
8.85000000e+04 -3.41036133e-01 -3.03893472e-01 -2.24110121e-01 -2.91918642e-01
8.86000000e+04 -3.42496761e-01 -3.05173214e-01 -2.25096475e-01 -2.93142527e-01
8.87000000e+04 -3.43966215e-01 -3.06460591e-01 -2.26088882e-01 -2.94373739e-01
8.88000000e+04 -3.45444562e-01 -3.07755661e-01 -2.27087386e-01 -2.95612332e-01
8.89000000e+04 -3.46931867e-01 -3.09058480e-01 -2.28092034e-01 -2.96858362e-01
8.90000000e+04 -3.48428197e-01 -3.10369105e-01 -2.29102870e-01 -2.98111885e-01
8.91000000e+04 -3.49933618e-01 -3.11687594e-01 -2.30119941e-01 -2.99372958e-01
8.92000000e+04 -3.51448199e-01 -3.13014004e-01 -2.31143293e-01 -3.00641638e-01
8.93000000e+04 -3.52972009e-01 -3.14348395e-01 -2.32172972e-01 -3.01917981e-01
8.94000000e+04 -3.54505114e-01 -3.15690825e-01 -2.33209025e-01 -3.03202046e-01
8.95000000e+04 -3.56047586e-01 -3.17041353e-01 -2.34251501e-01 -3.04493892e-01
8.96000000e+04 -3.57599494e-01 -3.18400041e-01 -2.35300446e-01 -3.05793577e-01
8.97000000e+04 -3.59160908e-01 -3.19766947e-01 -2.36355909e-01 -3.07101161e-01
8.98000000e+04 -3.60731899e-01 -3.21142134e-01 -2.37417938e-01 -3.08416704e-01
8.99000000e+04 -3.62312539e-01 -3.22525663e-01 -2.38486582e-01 -3.09740265e-01
9.00000000e+04 -3.63902900e-01 -3.23917594e-01 -2.39561891e-01 -3.11071907e-01
9.01000000e+04 -3.65503055e-01 -3.25317992e-01 -2.40643914e-01 -3.12411690e-01
9.02000000e+04 -3.67113078e-01 -3.26726919e-01 -2.41732700e-01 -3.13759678e-01
9.03000000e+04 -3.68733041e-01 -3.28144438e-01 -2.42828302e-01 -3.15115931e-01
9.04000000e+04 -3.70363020e-01 -3.29570613e-01 -2.43930768e-01 -3.16480514e-01
9.05000000e+04 -3.72003089e-01 -3.31005508e-01 -2.45040150e-01 -3.17853489e-01
9.06000000e+04 -3.73653325e-01 -3.32449189e-01 -2.46156501e-01 -3.19234922e-01
9.07000000e+04 -3.75313803e-01 -3.33901721e-01 -2.47279871e-01 -3.20624877e-01
9.08000000e+04 -3.76984600e-01 -3.35363170e-01 -2.48410313e-01 -3.22023419e-01
9.09000000e+04 -3.78665795e-01 -3.36833602e-01 -2.49547880e-01 -3.23430614e-01
9.10000000e+04 -3.80357464e-01 -3.38313084e-01 -2.50692625e-01 -3.24846528e-01
9.11000000e+04 -3.82059687e-01 -3.39801685e-01 -2.51844601e-01 -3.26271229e-01
9.12000000e+04 -3.83772543e-01 -3.41299471e-01 -2.53003862e-01 -3.27704783e-01
9.13000000e+04 -3.85496112e-01 -3.42806512e-01 -2.54170463e-01 -3.29147260e-01
9.14000000e+04 -3.87230475e-01 -3.44322877e-01 -2.55344457e-01 -3.30598727e-01
9.15000000e+04 -3.88975712e-01 -3.45848634e-01 -2.56525902e-01 -3.32059254e-01
9.16000000e+04 -3.90731906e-01 -3.47383856e-01 -2.57714850e-01 -3.33528911e-01
9.17000000e+04 -3.92499139e-01 -3.48928612e-01 -2.58911360e-01 -3.35007769e-01
9.18000000e+04 -3.94277494e-01 -3.50482973e-01 -2.60115486e-01 -3.36495898e-01
9.19000000e+04 -3.96067055e-01 -3.52047012e-01 -2.61327286e-01 -3.37993369e-01
9.20000000e+04 -3.97867907e-01 -3.53620800e-01 -2.62546817e-01 -3.39500257e-01
9.21000000e+04 -3.99680133e-01 -3.55204412e-01 -2.63774136e-01 -3.41016632e-01
9.22000000e+04 -4.01503821e-01 -3.56797920e-01 -2.65009302e-01 -3.42542569e-01
9.23000000e+04 -4.03339056e-01 -3.58401398e-01 -2.66252371e-01 -3.44078142e-01
9.24000000e+04 -4.05185925e-01 -3.60014921e-01 -2.67503404e-01 -3.45623426e-01
9.25000000e+04 -4.07044516e-01 -3.61638565e-01 -2.68762460e-01 -3.47178495e-01
9.26000000e+04 -4.08914918e-01 -3.63272405e-01 -2.70029597e-01 -3.48743427e-01
9.27000000e+04 -4.10797218e-01 -3.64916518e-01 -2.71304876e-01 -3.50318297e-01
9.28000000e+04 -4.12691508e-01 -3.66570979e-01 -2.72588358e-01 -3.51903183e-01
9.29000000e+04 -4.14597878e-01 -3.68235868e-01 -2.73880103e-01 -3.53498164e-01
9.30000000e+04 -4.16516417e-01 -3.69911262e-01 -2.75180173e-01 -3.55103317e-01
9.31000000e+04 -4.18447219e-01 -3.71597240e-01 -2.76488629e-01 -3.56718721e-01
9.32000000e+04 -4.20390375e-01 -3.73293881e-01 -2.77805532e-01 -3.58344458e-01
9.33000000e+04 -4.22345978e-01 -3.75001265e-01 -2.79130947e-01 -3.59980607e-01
9.34000000e+04 -4.24314123e-01 -3.76719472e-01 -2.80464935e-01 -3.61627250e-01
9.35000000e+04 -4.26294904e-01 -3.78448584e-01 -2.81807560e-01 -3.63284469e-01
9.36000000e+04 -4.28288415e-01 -3.80188681e-01 -2.83158886e-01 -3.64952346e-01
9.37000000e+04 -4.30294753e-01 -3.81939847e-01 -2.84518976e-01 -3.66630965e-01
9.38000000e+04 -4.32314013e-01 -3.83702165e-01 -2.85887896e-01 -3.68320409e-01
9.39000000e+04 -4.34346295e-01 -3.85475717e-01 -2.87265710e-01 -3.70020765e-01
9.40000000e+04 -4.36391694e-01 -3.87260588e-01 -2.88652485e-01 -3.71732116e-01
9.41000000e+04 -4.38450310e-01 -3.89056862e-01 -2.90048284e-01 -3.73454550e-01
9.42000000e+04 -4.40522243e-01 -3.90864625e-01 -2.91453176e-01 -3.75188153e-01
9.43000000e+04 -4.42607591e-01 -3.92683962e-01 -2.92867226e-01 -3.76933012e-01
9.44000000e+04 -4.44706457e-01 -3.94514960e-01 -2.94290501e-01 -3.78689217e-01
9.45000000e+04 -4.46818941e-01 -3.96357707e-01 -2.95723070e-01 -3.80456855e-01
9.46000000e+04 -4.48945145e-01 -3.98212289e-01 -2.97164999e-01 -3.82236018e-01
9.47000000e+04 -4.51085172e-01 -4.00078795e-01 -2.98616358e-01 -3.84026794e-01
9.48000000e+04 -4.53239126e-01 -4.01957314e-01 -3.00077214e-01 -3.85829277e-01
9.49000000e+04 -4.55407111e-01 -4.03847936e-01 -3.01547638e-01 -3.87643557e-01
9.50000000e+04 -4.57589233e-01 -4.05750751e-01 -3.03027698e-01 -3.89469728e-01
9.51000000e+04 -4.59785595e-01 -4.07665850e-01 -3.04517464e-01 -3.91307882e-01
9.52000000e+04 -4.61996306e-01 -4.09593323e-01 -3.06017007e-01 -3.93158115e-01
9.53000000e+04 -4.64221472e-01 -4.11533263e-01 -3.07526397e-01 -3.95020521e-01
9.54000000e+04 -4.66461201e-01 -4.13485763e-01 -3.09045705e-01 -3.96895196e-01
9.55000000e+04 -4.68715601e-01 -4.15450916e-01 -3.10575004e-01 -3.98782237e-01
9.56000000e+04 -4.70984782e-01 -4.17428815e-01 -3.12114364e-01 -4.00681740e-01
9.57000000e+04 -4.73268854e-01 -4.19419556e-01 -3.13663857e-01 -4.02593805e-01
9.58000000e+04 -4.75567927e-01 -4.21423232e-01 -3.15223558e-01 -4.04518530e-01
9.59000000e+04 -4.77882112e-01 -4.23439941e-01 -3.16793538e-01 -4.06456015e-01
9.60000000e+04 -4.80211522e-01 -4.25469778e-01 -3.18373870e-01 -4.08406360e-01
9.61000000e+04 -4.82556269e-01 -4.27512841e-01 -3.19964630e-01 -4.10369667e-01
9.62000000e+04 -4.84916466e-01 -4.29569226e-01 -3.21565889e-01 -4.12346038e-01
9.63000000e+04 -4.87292229e-01 -4.31639032e-01 -3.23177724e-01 -4.14335575e-01
9.64000000e+04 -4.89683671e-01 -4.33722358e-01 -3.24800209e-01 -4.16338383e-01
9.65000000e+04 -4.92090908e-01 -4.35819303e-01 -3.26433418e-01 -4.18354565e-01
9.66000000e+04 -4.94514057e-01 -4.37929967e-01 -3.28077428e-01 -4.20384228e-01
9.67000000e+04 -4.96953234e-01 -4.40054450e-01 -3.29732314e-01 -4.22427477e-01
9.68000000e+04 -4.99408557e-01 -4.42192855e-01 -3.31398151e-01 -4.24484420e-01
9.69000000e+04 -5.01880143e-01 -4.44345281e-01 -3.33075018e-01 -4.26555163e-01
9.70000000e+04 -5.04368113e-01 -4.46511833e-01 -3.34762990e-01 -4.28639817e-01
9.71000000e+04 -5.06872584e-01 -4.48692613e-01 -3.36462144e-01 -4.30738490e-01
9.72000000e+04 -5.09393679e-01 -4.50887724e-01 -3.38172558e-01 -4.32851293e-01
9.73000000e+04 -5.11931517e-01 -4.53097271e-01 -3.39894308e-01 -4.34978336e-01
9.74000000e+04 -5.14486220e-01 -4.55321357e-01 -3.41627475e-01 -4.37119733e-01
9.75000000e+04 -5.17057911e-01 -4.57560089e-01 -3.43372134e-01 -4.39275595e-01
9.76000000e+04 -5.19646711e-01 -4.59813573e-01 -3.45128365e-01 -4.41446036e-01
9.77000000e+04 -5.22252745e-01 -4.62081914e-01 -3.46896246e-01 -4.43631171e-01
9.78000000e+04 -5.24876137e-01 -4.64365219e-01 -3.48675856e-01 -4.45831116e-01
9.79000000e+04 -5.27517010e-01 -4.66663597e-01 -3.50467275e-01 -4.48045985e-01
9.80000000e+04 -5.30175492e-01 -4.68977155e-01 -3.52270581e-01 -4.50275897e-01
9.81000000e+04 -5.32851706e-01 -4.71306001e-01 -3.54085854e-01 -4.52520970e-01
9.82000000e+04 -5.35545780e-01 -4.73650245e-01 -3.55913174e-01 -4.54781322e-01
9.83000000e+04 -5.38257841e-01 -4.76009997e-01 -3.57752621e-01 -4.57057072e-01
9.84000000e+04 -5.40988017e-01 -4.78385366e-01 -3.59604275e-01 -4.59348342e-01
9.85000000e+04 -5.43736434e-01 -4.80776463e-01 -3.61468215e-01 -4.61655253e-01
9.86000000e+04 -5.46503223e-01 -4.83183399e-01 -3.63344523e-01 -4.63977926e-01
9.87000000e+04 -5.49288513e-01 -4.85606286e-01 -3.65233279e-01 -4.66316485e-01
9.88000000e+04 -5.52092432e-01 -4.88045236e-01 -3.67134563e-01 -4.68671054e-01
9.89000000e+04 -5.54915112e-01 -4.90500361e-01 -3.69048456e-01 -4.71041757e-01
9.90000000e+04 -5.57756683e-01 -4.92971775e-01 -3.70975038e-01 -4.73428721e-01
9.91000000e+04 -5.60617276e-01 -4.95459591e-01 -3.72914391e-01 -4.75832072e-01
9.92000000e+04 -5.63497023e-01 -4.97963922e-01 -3.74866596e-01 -4.78251936e-01
9.93000000e+04 -5.66396056e-01 -5.00484884e-01 -3.76831732e-01 -4.80688442e-01
9.94000000e+04 -5.69314507e-01 -5.03022590e-01 -3.78809882e-01 -4.83141720e-01
9.95000000e+04 -5.72252510e-01 -5.05577156e-01 -3.80801125e-01 -4.85611899e-01
9.96000000e+04 -5.75210197e-01 -5.08148698e-01 -3.82805543e-01 -4.88099110e-01
9.97000000e+04 -5.78187703e-01 -5.10737330e-01 -3.84823216e-01 -4.90603484e-01
9.98000000e+04 -5.81185161e-01 -5.13343170e-01 -3.86854225e-01 -4.93125154e-01
9.99000000e+04 -5.84202706e-01 -5.15966334e-01 -3.88898650e-01 -4.95664254e-01
1.00000000e+05 -5.87240473e-01 -5.18606939e-01 -3.90956572e-01 -4.98220916e-01
1.00100000e+05 -5.90298596e-01 -5.21265101e-01 -3.93028071e-01 -5.00795277e-01
1.00200000e+05 -5.93377211e-01 -5.23940939e-01 -3.95113227e-01 -5.03387472e-01
1.00300000e+05 -5.96476453e-01 -5.26634569e-01 -3.97212120e-01 -5.05997637e-01
1.00400000e+05 -5.99596457e-01 -5.29346110e-01 -3.99324829e-01 -5.08625910e-01
1.00500000e+05 -6.02737361e-01 -5.32075680e-01 -4.01451434e-01 -5.11272429e-01
1.00600000e+05 -6.05899299e-01 -5.34823398e-01 -4.03592013e-01 -5.13937333e-01
1.00700000e+05 -6.09082409e-01 -5.37589381e-01 -4.05746646e-01 -5.16620762e-01
1.00800000e+05 -6.12286825e-01 -5.40373749e-01 -4.07915411e-01 -5.19322857e-01
1.00900000e+05 -6.15512686e-01 -5.43176620e-01 -4.10098386e-01 -5.22043758e-01
1.01000000e+05 -6.18760126e-01 -5.45998113e-01 -4.12295647e-01 -5.24783609e-01
1.01100000e+05 -6.22029283e-01 -5.48838347e-01 -4.14507273e-01 -5.27542552e-01
1.01200000e+05 -6.25320293e-01 -5.51697441e-01 -4.16733340e-01 -5.30320730e-01
1.01300000e+05 -6.28633292e-01 -5.54575515e-01 -4.18973924e-01 -5.33118289e-01
1.01400000e+05 -6.31968417e-01 -5.57472688e-01 -4.21229100e-01 -5.35935373e-01
1.01500000e+05 -6.35325803e-01 -5.60389077e-01 -4.23498943e-01 -5.38772128e-01
1.01600000e+05 -6.38705588e-01 -5.63324804e-01 -4.25783528e-01 -5.41628701e-01
1.01700000e+05 -6.42107906e-01 -5.66279985e-01 -4.28082928e-01 -5.44505239e-01
1.01800000e+05 -6.45532893e-01 -5.69254741e-01 -4.30397216e-01 -5.47401890e-01
1.01900000e+05 -6.48980684e-01 -5.72249190e-01 -4.32726463e-01 -5.50318804e-01
1.02000000e+05 -6.52451415e-01 -5.75263450e-01 -4.35070742e-01 -5.53256128e-01
1.02100000e+05 -6.55945220e-01 -5.78297640e-01 -4.37430122e-01 -5.56214014e-01
1.02200000e+05 -6.59462233e-01 -5.81351878e-01 -4.39804673e-01 -5.59192613e-01
1.02300000e+05 -6.63002588e-01 -5.84426281e-01 -4.42194463e-01 -5.62192074e-01
1.02400000e+05 -6.66566418e-01 -5.87520966e-01 -4.44599560e-01 -5.65212551e-01
1.02500000e+05 -6.70153856e-01 -5.90636052e-01 -4.47020031e-01 -5.68254195e-01
1.02600000e+05 -6.73765033e-01 -5.93771653e-01 -4.49455939e-01 -5.71317160e-01
1.02700000e+05 -6.77400082e-01 -5.96927887e-01 -4.51907350e-01 -5.74401600e-01
1.02800000e+05 -6.81059132e-01 -6.00104870e-01 -4.54374327e-01 -5.77507668e-01
1.02900000e+05 -6.84742314e-01 -6.03302715e-01 -4.56856930e-01 -5.80635519e-01
1.03000000e+05 -6.88449756e-01 -6.06521538e-01 -4.59355221e-01 -5.83785309e-01
1.03100000e+05 -6.92181587e-01 -6.09761453e-01 -4.61869257e-01 -5.86957193e-01
1.03200000e+05 -6.95937934e-01 -6.13022572e-01 -4.64399097e-01 -5.90151327e-01
1.03300000e+05 -6.99718923e-01 -6.16305009e-01 -4.66944796e-01 -5.93367867e-01
1.03400000e+05 -7.03524679e-01 -6.19608874e-01 -4.69506407e-01 -5.96606971e-01
1.03500000e+05 -7.07355327e-01 -6.22934280e-01 -4.72083984e-01 -5.99868795e-01
1.03600000e+05 -7.11210987e-01 -6.26281334e-01 -4.74677577e-01 -6.03153498e-01
1.03700000e+05 -7.15091783e-01 -6.29650147e-01 -4.77287236e-01 -6.06461236e-01
1.03800000e+05 -7.18997833e-01 -6.33040827e-01 -4.79913006e-01 -6.09792170e-01
1.03900000e+05 -7.22929258e-01 -6.36453479e-01 -4.82554933e-01 -6.13146456e-01
1.04000000e+05 -7.26886172e-01 -6.39888211e-01 -4.85213060e-01 -6.16524253e-01
1.04100000e+05 -7.30868693e-01 -6.43345126e-01 -4.87887427e-01 -6.19925721e-01
1.04200000e+05 -7.34876933e-01 -6.46824328e-01 -4.90578074e-01 -6.23351018e-01
1.04300000e+05 -7.38911004e-01 -6.50325918e-01 -4.93285035e-01 -6.26800304e-01
1.04400000e+05 -7.42971018e-01 -6.53849998e-01 -4.96008346e-01 -6.30273738e-01
1.04500000e+05 -7.47057080e-01 -6.57396665e-01 -4.98748037e-01 -6.33771479e-01
1.04600000e+05 -7.51169299e-01 -6.60966018e-01 -5.01504136e-01 -6.37293686e-01
1.04700000e+05 -7.55307777e-01 -6.64558153e-01 -5.04276671e-01 -6.40840519e-01
1.04800000e+05 -7.59472617e-01 -6.68173163e-01 -5.07065663e-01 -6.44412136e-01
1.04900000e+05 -7.63663917e-01 -6.71811142e-01 -5.09871134e-01 -6.48008698e-01
1.05000000e+05 -7.67881775e-01 -6.75472178e-01 -5.12693101e-01 -6.51630362e-01
1.05100000e+05 -7.72126285e-01 -6.79156362e-01 -5.15531577e-01 -6.55277288e-01
1.05200000e+05 -7.76397538e-01 -6.82863780e-01 -5.18386574e-01 -6.58949635e-01
1.05300000e+05 -7.80695624e-01 -6.86594515e-01 -5.21258099e-01 -6.62647559e-01
1.05400000e+05 -7.85020629e-01 -6.90348651e-01 -5.24146157e-01 -6.66371220e-01
1.05500000e+05 -7.89372635e-01 -6.94126266e-01 -5.27050748e-01 -6.70120774e-01
1.05600000e+05 -7.93751723e-01 -6.97927439e-01 -5.29971870e-01 -6.73896378e-01
1.05700000e+05 -7.98157969e-01 -7.01752245e-01 -5.32909514e-01 -6.77698190e-01
1.05800000e+05 -8.02591447e-01 -7.05600756e-01 -5.35863672e-01 -6.81526365e-01
1.05900000e+05 -8.07052227e-01 -7.09473042e-01 -5.38834326e-01 -6.85381057e-01
1.06000000e+05 -8.11540375e-01 -7.13369170e-01 -5.41821460e-01 -6.89262423e-01
1.06100000e+05 -8.16055953e-01 -7.17289203e-01 -5.44825049e-01 -6.93170615e-01
1.06200000e+05 -8.20599020e-01 -7.21233203e-01 -5.47845065e-01 -6.97105786e-01
1.06300000e+05 -8.25169630e-01 -7.25201228e-01 -5.50881476e-01 -7.01068090e-01
1.06400000e+05 -8.29767834e-01 -7.29193332e-01 -5.53934245e-01 -7.05057677e-01
1.06500000e+05 -8.34393679e-01 -7.33209567e-01 -5.57003330e-01 -7.09074696e-01
1.06600000e+05 -8.39047205e-01 -7.37249981e-01 -5.60088683e-01 -7.13119299e-01
1.06700000e+05 -8.43728450e-01 -7.41314617e-01 -5.63190253e-01 -7.17191631e-01
1.06800000e+05 -8.48437446e-01 -7.45403517e-01 -5.66307980e-01 -7.21291841e-01
1.06900000e+05 -8.53174220e-01 -7.49516717e-01 -5.69441803e-01 -7.25420073e-01
1.07000000e+05 -8.57938794e-01 -7.53654250e-01 -5.72591651e-01 -7.29576472e-01
1.07100000e+05 -8.62731186e-01 -7.57816144e-01 -5.75757451e-01 -7.33761180e-01
1.07200000e+05 -8.67551406e-01 -7.62002424e-01 -5.78939121e-01 -7.37974337e-01
1.07300000e+05 -8.72399461e-01 -7.66213109e-01 -5.82136574e-01 -7.42216085e-01
1.07400000e+05 -8.77275350e-01 -7.70448216e-01 -5.85349716e-01 -7.46486560e-01
1.07500000e+05 -8.82179067e-01 -7.74707755e-01 -5.88578447e-01 -7.50785897e-01
1.07600000e+05 -8.87110601e-01 -7.78991731e-01 -5.91822660e-01 -7.55114232e-01
1.07700000e+05 -8.92069933e-01 -7.83300147e-01 -5.95082242e-01 -7.59471695e-01
1.07800000e+05 -8.97057038e-01 -7.87632997e-01 -5.98357071e-01 -7.63858417e-01
1.07900000e+05 -9.02071883e-01 -7.91990273e-01 -6.01647019e-01 -7.68274524e-01
1.08000000e+05 -9.07114431e-01 -7.96371960e-01 -6.04951949e-01 -7.72720144e-01
1.08100000e+05 -9.12184635e-01 -8.00778036e-01 -6.08271718e-01 -7.77195397e-01
1.08200000e+05 -9.17282442e-01 -8.05208477e-01 -6.11606173e-01 -7.81700406e-01
1.08300000e+05 -9.22407791e-01 -8.09663249e-01 -6.14955156e-01 -7.86235286e-01
1.08400000e+05 -9.27560613e-01 -8.14142316e-01 -6.18318497e-01 -7.90800154e-01
1.08500000e+05 -9.32740833e-01 -8.18645631e-01 -6.21696019e-01 -7.95395122e-01
1.08600000e+05 -9.37948364e-01 -8.23173144e-01 -6.25087536e-01 -8.00020298e-01
1.08700000e+05 -9.43183114e-01 -8.27724799e-01 -6.28492853e-01 -8.04675789e-01
1.08800000e+05 -9.48444980e-01 -8.32300529e-01 -6.31911766e-01 -8.09361697e-01
1.08900000e+05 -9.53733852e-01 -8.36900264e-01 -6.35344059e-01 -8.14078122e-01
1.09000000e+05 -9.59049609e-01 -8.41523926e-01 -6.38789510e-01 -8.18825161e-01
1.09100000e+05 -9.64392122e-01 -8.46171427e-01 -6.42247885e-01 -8.23602904e-01
1.09200000e+05 -9.69761250e-01 -8.50842676e-01 -6.45718938e-01 -8.28411442e-01
1.09300000e+05 -9.75156846e-01 -8.55537570e-01 -6.49202415e-01 -8.33250859e-01
1.09400000e+05 -9.80578750e-01 -8.60256000e-01 -6.52698050e-01 -8.38121235e-01
1.09500000e+05 -9.86026792e-01 -8.64997848e-01 -6.56205566e-01 -8.43022648e-01
1.09600000e+05 -9.91500791e-01 -8.69762990e-01 -6.59724675e-01 -8.47955170e-01
1.09700000e+05 -9.97000556e-01 -8.74551289e-01 -6.63255077e-01 -8.52918868e-01
1.09800000e+05 -1.00252588e+00 -8.79362604e-01 -6.66796460e-01 -8.57913806e-01
1.09900000e+05 -1.00807656e+00 -8.84196781e-01 -6.70348499e-01 -8.62940043e-01
1.10000000e+05 -1.01365236e+00 -8.89053659e-01 -6.73910858e-01 -8.67997632e-01
1.10100000e+05 -1.01925305e+00 -8.93933068e-01 -6.77483188e-01 -8.73086623e-01
1.10200000e+05 -1.02487837e+00 -8.98834826e-01 -6.81065127e-01 -8.78207057e-01
1.10300000e+05 -1.03052806e+00 -9.03758742e-01 -6.84656297e-01 -8.83358974e-01
1.10400000e+05 -1.03620185e+00 -9.08704617e-01 -6.88256311e-01 -8.88542406e-01
1.10500000e+05 -1.04189944e+00 -9.13672238e-01 -6.91864764e-01 -8.93757379e-01
1.10600000e+05 -1.04762054e+00 -9.18661384e-01 -6.95481240e-01 -8.99003915e-01
1.10700000e+05 -1.05336483e+00 -9.23671824e-01 -6.99105305e-01 -9.04282029e-01
1.10800000e+05 -1.05913197e+00 -9.28703312e-01 -7.02736512e-01 -9.09591728e-01
1.10900000e+05 -1.06492163e+00 -9.33755594e-01 -7.06374400e-01 -9.14933016e-01
1.11000000e+05 -1.07073343e+00 -9.38828403e-01 -7.10018491e-01 -9.20305888e-01
1.11100000e+05 -1.07656702e+00 -9.43921462e-01 -7.13668292e-01 -9.25710332e-01
1.11200000e+05 -1.08242199e+00 -9.49034480e-01 -7.17323292e-01 -9.31146331e-01
1.11300000e+05 -1.08829795e+00 -9.54167153e-01 -7.20982966e-01 -9.36613859e-01
1.11400000e+05 -1.09419447e+00 -9.59319168e-01 -7.24646772e-01 -9.42112884e-01
1.11500000e+05 -1.10011111e+00 -9.64490197e-01 -7.28314149e-01 -9.47643365e-01
1.11600000e+05 -1.10604741e+00 -9.69679897e-01 -7.31984520e-01 -9.53205255e-01
1.11700000e+05 -1.11200292e+00 -9.74887916e-01 -7.35657292e-01 -9.58798498e-01
1.11800000e+05 -1.11797713e+00 -9.80113885e-01 -7.39331850e-01 -9.64423030e-01
1.11900000e+05 -1.12396955e+00 -9.85357422e-01 -7.43007564e-01 -9.70078779e-01
1.12000000e+05 -1.12997964e+00 -9.90618133e-01 -7.46683784e-01 -9.75765664e-01
1.12100000e+05 -1.13600687e+00 -9.95895608e-01 -7.50359842e-01 -9.81483595e-01
1.12200000e+05 -1.14205068e+00 -1.00118942e+00 -7.54035050e-01 -9.87232474e-01
1.12300000e+05 -1.14811048e+00 -1.00649913e+00 -7.57708699e-01 -9.93012194e-01
1.12400000e+05 -1.15418568e+00 -1.01182429e+00 -7.61380064e-01 -9.98822638e-01
1.12500000e+05 -1.16027567e+00 -1.01716443e+00 -7.65048396e-01 -1.00466368e+00
1.12600000e+05 -1.16637979e+00 -1.02251906e+00 -7.68712927e-01 -1.01053518e+00
1.12700000e+05 -1.17249740e+00 -1.02788768e+00 -7.72372868e-01 -1.01643700e+00
1.12800000e+05 -1.17862781e+00 -1.03326977e+00 -7.76027409e-01 -1.02236897e+00
1.12900000e+05 -1.18477033e+00 -1.03866480e+00 -7.79675719e-01 -1.02833094e+00
1.13000000e+05 -1.19092424e+00 -1.04407223e+00 -7.83316944e-01 -1.03432272e+00
1.13100000e+05 -1.19708879e+00 -1.04949148e+00 -7.86950210e-01 -1.04034413e+00
1.13200000e+05 -1.20326323e+00 -1.05492197e+00 -7.90574619e-01 -1.04639497e+00
1.13300000e+05 -1.20944677e+00 -1.06036310e+00 -7.94189250e-01 -1.05247502e+00
1.13400000e+05 -1.21563860e+00 -1.06581426e+00 -7.97793162e-01 -1.05858407e+00
1.13500000e+05 -1.22183789e+00 -1.07127480e+00 -8.01385388e-01 -1.06472188e+00
1.13600000e+05 -1.22804379e+00 -1.07674408e+00 -8.04964939e-01 -1.07088821e+00
1.13700000e+05 -1.23425542e+00 -1.08222142e+00 -8.08530802e-01 -1.07708280e+00
1.13800000e+05 -1.24047190e+00 -1.08770614e+00 -8.12081941e-01 -1.08330537e+00
1.13900000e+05 -1.24669228e+00 -1.09319752e+00 -8.15617295e-01 -1.08955566e+00
1.14000000e+05 -1.25291564e+00 -1.09869483e+00 -8.19135778e-01 -1.09583335e+00
1.14100000e+05 -1.25914099e+00 -1.10419734e+00 -8.22636283e-01 -1.10213815e+00
1.14200000e+05 -1.26536735e+00 -1.10970427e+00 -8.26117674e-01 -1.10846974e+00
1.14300000e+05 -1.27159369e+00 -1.11521485e+00 -8.29578793e-01 -1.11482777e+00
1.14400000e+05 -1.27781898e+00 -1.12072825e+00 -8.33018457e-01 -1.12121191e+00
1.14500000e+05 -1.28404214e+00 -1.12624368e+00 -8.36435455e-01 -1.12762179e+00
1.14600000e+05 -1.29026207e+00 -1.13176027e+00 -8.39828555e-01 -1.13405703e+00
1.14700000e+05 -1.29647767e+00 -1.13727716e+00 -8.43196496e-01 -1.14051726e+00
1.14800000e+05 -1.30268778e+00 -1.14279348e+00 -8.46537994e-01 -1.14700205e+00
1.14900000e+05 -1.30889124e+00 -1.14830831e+00 -8.49851738e-01 -1.15351101e+00
1.15000000e+05 -1.31508684e+00 -1.15382074e+00 -8.53136392e-01 -1.16004369e+00
1.15100000e+05 -1.32127337e+00 -1.15932981e+00 -8.56390594e-01 -1.16659965e+00
1.15200000e+05 -1.32744958e+00 -1.16483456e+00 -8.59612956e-01 -1.17317842e+00
1.15300000e+05 -1.33361419e+00 -1.17033401e+00 -8.62802067e-01 -1.17977953e+00
1.15400000e+05 -1.33976589e+00 -1.17582714e+00 -8.65956486e-01 -1.18640250e+00
1.15500000e+05 -1.34590337e+00 -1.18131293e+00 -8.69074751e-01 -1.19304680e+00
1.15600000e+05 -1.35202527e+00 -1.18679032e+00 -8.72155370e-01 -1.19971192e+00
1.15700000e+05 -1.35813020e+00 -1.19225825e+00 -8.75196829e-01 -1.20639733e+00
1.15800000e+05 -1.36421677e+00 -1.19771563e+00 -8.78197587e-01 -1.21310246e+00
1.15900000e+05 -1.37028352e+00 -1.20316134e+00 -8.81156080e-01 -1.21982675e+00
1.16000000e+05 -1.37632901e+00 -1.20859425e+00 -8.84070716e-01 -1.22656962e+00
1.16100000e+05 -1.38235174e+00 -1.21401320e+00 -8.86939881e-01 -1.23333046e+00
1.16200000e+05 -1.38835021e+00 -1.21941701e+00 -8.89761935e-01 -1.24010865e+00
1.16300000e+05 -1.39432286e+00 -1.22480449e+00 -8.92535215e-01 -1.24690357e+00
1.16400000e+05 -1.40026813e+00 -1.23017443e+00 -8.95258032e-01 -1.25371457e+00
1.16500000e+05 -1.40618443e+00 -1.23552557e+00 -8.97928677e-01 -1.26054097e+00
1.16600000e+05 -1.41207014e+00 -1.24085665e+00 -9.00545416e-01 -1.26738210e+00
1.16700000e+05 -1.41792361e+00 -1.24616641e+00 -9.03106491e-01 -1.27423727e+00
1.16800000e+05 -1.42374317e+00 -1.25145353e+00 -9.05610124e-01 -1.28110575e+00
1.16900000e+05 -1.42952711e+00 -1.25671669e+00 -9.08054515e-01 -1.28798682e+00
1.17000000e+05 -1.43527372e+00 -1.26195454e+00 -9.10437843e-01 -1.29487973e+00
1.17100000e+05 -1.44098125e+00 -1.26716573e+00 -9.12758264e-01 -1.30178372e+00
1.17200000e+05 -1.44664792e+00 -1.27234887e+00 -9.15013918e-01 -1.30869801e+00
1.17300000e+05 -1.45227194e+00 -1.27750255e+00 -9.17202923e-01 -1.31562181e+00
1.17400000e+05 -1.45785147e+00 -1.28262535e+00 -9.19323380e-01 -1.32255431e+00
1.17500000e+05 -1.46338467e+00 -1.28771583e+00 -9.21373372e-01 -1.32949469e+00
1.17600000e+05 -1.46886968e+00 -1.29277253e+00 -9.23350963e-01 -1.33644209e+00
1.17700000e+05 -1.47430459e+00 -1.29779396e+00 -9.25254205e-01 -1.34339566e+00
1.17800000e+05 -1.47968749e+00 -1.30277862e+00 -9.27081131e-01 -1.35035454e+00
1.17900000e+05 -1.48501644e+00 -1.30772500e+00 -9.28829762e-01 -1.35731783e+00
1.18000000e+05 -1.49028947e+00 -1.31263155e+00 -9.30498106e-01 -1.36428463e+00
1.18100000e+05 -1.49550460e+00 -1.31749673e+00 -9.32084157e-01 -1.37125402e+00
1.18200000e+05 -1.50065983e+00 -1.32231896e+00 -9.33585899e-01 -1.37822507e+00
1.18300000e+05 -1.50575314e+00 -1.32709666e+00 -9.35001307e-01 -1.38519683e+00
1.18400000e+05 -1.51078246e+00 -1.33182822e+00 -9.36328346e-01 -1.39216834e+00
1.18500000e+05 -1.51574576e+00 -1.33651202e+00 -9.37564975e-01 -1.39913862e+00
1.18600000e+05 -1.52064093e+00 -1.34114643e+00 -9.38709146e-01 -1.40610669e+00
1.18700000e+05 -1.52546588e+00 -1.34572980e+00 -9.39758806e-01 -1.41307153e+00
1.18800000e+05 -1.53021850e+00 -1.35026045e+00 -9.40711898e-01 -1.42003214e+00
1.18900000e+05 -1.53489664e+00 -1.35473672e+00 -9.41566367e-01 -1.42698749e+00
1.19000000e+05 -1.53949816e+00 -1.35915691e+00 -9.42320152e-01 -1.43393653e+00
1.19100000e+05 -1.54402091e+00 -1.36351932e+00 -9.42971198e-01 -1.44087820e+00
1.19200000e+05 -1.54846268e+00 -1.36782223e+00 -9.43517451e-01 -1.44781146e+00
1.19300000e+05 -1.55282131e+00 -1.37206392e+00 -9.43956861e-01 -1.45473520e+00
1.19400000e+05 -1.55709458e+00 -1.37624265e+00 -9.44287385e-01 -1.46164836e+00
1.19500000e+05 -1.56128028e+00 -1.38035667e+00 -9.44506988e-01 -1.46854983e+00
1.19600000e+05 -1.56537619e+00 -1.38440422e+00 -9.44613645e-01 -1.47543850e+00
1.19700000e+05 -1.56938007e+00 -1.38838355e+00 -9.44605343e-01 -1.48231325e+00
1.19800000e+05 -1.57328969e+00 -1.39229288e+00 -9.44480082e-01 -1.48917296e+00
1.19900000e+05 -1.57710278e+00 -1.39613044e+00 -9.44235878e-01 -1.49601649e+00
1.20000000e+05 -1.58081711e+00 -1.39989443e+00 -9.43870765e-01 -1.50284269e+00
1.20100000e+05 -1.58443041e+00 -1.40358308e+00 -9.43382795e-01 -1.50965042e+00
1.20200000e+05 -1.58794041e+00 -1.40719458e+00 -9.42770044e-01 -1.51643851e+00
1.20300000e+05 -1.59134485e+00 -1.41072716e+00 -9.42030610e-01 -1.52320581e+00
1.20400000e+05 -1.59464147e+00 -1.41417900e+00 -9.41162620e-01 -1.52995113e+00
1.20500000e+05 -1.59782800e+00 -1.41754831e+00 -9.40164226e-01 -1.53667330e+00
1.20600000e+05 -1.60090216e+00 -1.42083330e+00 -9.39033612e-01 -1.54337115e+00
1.20700000e+05 -1.60386171e+00 -1.42403217e+00 -9.37768995e-01 -1.55004348e+00
1.20800000e+05 -1.60670437e+00 -1.42714312e+00 -9.36368627e-01 -1.55668910e+00
1.20900000e+05 -1.60942790e+00 -1.43016436e+00 -9.34830797e-01 -1.56330683e+00
1.21000000e+05 -1.61203004e+00 -1.43309412e+00 -9.33153834e-01 -1.56989547e+00
1.21100000e+05 -1.61450856e+00 -1.43593060e+00 -9.31336109e-01 -1.57645383e+00
1.21200000e+05 -1.61686122e+00 -1.43867205e+00 -9.29376038e-01 -1.58298071e+00
1.21300000e+05 -1.61908580e+00 -1.44131669e+00 -9.27272084e-01 -1.58947490e+00
1.21400000e+05 -1.62118010e+00 -1.44386276e+00 -9.25022758e-01 -1.59593522e+00
1.21500000e+05 -1.62314192e+00 -1.44630854e+00 -9.22626623e-01 -1.60236047e+00
1.21600000e+05 -1.62496908e+00 -1.44865228e+00 -9.20082298e-01 -1.60874946e+00
1.21700000e+05 -1.62665941e+00 -1.45089227e+00 -9.17388457e-01 -1.61510099e+00
1.21800000e+05 -1.62821078e+00 -1.45302680e+00 -9.14543832e-01 -1.62141387e+00
1.21900000e+05 -1.62962105e+00 -1.45505420e+00 -9.11547218e-01 -1.62768693e+00
1.22000000e+05 -1.63088812e+00 -1.45697278e+00 -9.08397473e-01 -1.63391898e+00
1.22100000e+05 -1.63200990e+00 -1.45878091e+00 -9.05093521e-01 -1.64010885e+00
1.22200000e+05 -1.63298435e+00 -1.46047696e+00 -9.01634354e-01 -1.64625537e+00
1.22300000e+05 -1.63380943e+00 -1.46205932e+00 -8.98019035e-01 -1.65235737e+00
1.22400000e+05 -1.63448313e+00 -1.46352641e+00 -8.94246700e-01 -1.65841371e+00
1.22500000e+05 -1.63500347e+00 -1.46487667e+00 -8.90316559e-01 -1.66442323e+00
1.22600000e+05 -1.63536852e+00 -1.46610858e+00 -8.86227901e-01 -1.67038479e+00
1.22700000e+05 -1.63557635e+00 -1.46722064e+00 -8.81980093e-01 -1.67629728e+00
1.22800000e+05 -1.63562509e+00 -1.46821137e+00 -8.77572584e-01 -1.68215956e+00
1.22900000e+05 -1.63551290e+00 -1.46907935e+00 -8.73004907e-01 -1.68797053e+00
1.23000000e+05 -1.63523796e+00 -1.46982317e+00 -8.68276679e-01 -1.69372908e+00
1.23100000e+05 -1.63479852e+00 -1.47044147e+00 -8.63387605e-01 -1.69943415e+00
1.23200000e+05 -1.63419283e+00 -1.47093291e+00 -8.58337480e-01 -1.70508464e+00
1.23300000e+05 -1.63341921e+00 -1.47129620e+00 -8.53126189e-01 -1.71067951e+00
1.23400000e+05 -1.63247602e+00 -1.47153010e+00 -8.47753710e-01 -1.71621770e+00
1.23500000e+05 -1.63136166e+00 -1.47163340e+00 -8.42220114e-01 -1.72169817e+00
1.23600000e+05 -1.63007458e+00 -1.47160495e+00 -8.36525567e-01 -1.72711992e+00
1.23700000e+05 -1.62861328e+00 -1.47144361e+00 -8.30670335e-01 -1.73248194e+00
1.23800000e+05 -1.62697629e+00 -1.47114834e+00 -8.24654780e-01 -1.73778324e+00
1.23900000e+05 -1.62516222e+00 -1.47071811e+00 -8.18479362e-01 -1.74302285e+00
1.24000000e+05 -1.62316972e+00 -1.47015197e+00 -8.12144643e-01 -1.74819982e+00
1.24100000e+05 -1.62099749e+00 -1.46944899e+00 -8.05651287e-01 -1.75331320e+00
1.24200000e+05 -1.61864429e+00 -1.46860834e+00 -7.99000058e-01 -1.75836209e+00
1.24300000e+05 -1.61610893e+00 -1.46762922e+00 -7.92191825e-01 -1.76334557e+00
1.24400000e+05 -1.61339029e+00 -1.46651089e+00 -7.85227557e-01 -1.76826277e+00
1.24500000e+05 -1.61048732e+00 -1.46525269e+00 -7.78108330e-01 -1.77311283e+00
1.24600000e+05 -1.60739899e+00 -1.46385400e+00 -7.70835323e-01 -1.77789490e+00
1.24700000e+05 -1.60412439e+00 -1.46231428e+00 -7.63409818e-01 -1.78260815e+00
1.24800000e+05 -1.60066262e+00 -1.46063306e+00 -7.55833202e-01 -1.78725179e+00
1.24900000e+05 -1.59701288e+00 -1.45880995e+00 -7.48106967e-01 -1.79182502e+00
1.25000000e+05 -1.59317443e+00 -1.45684460e+00 -7.40232708e-01 -1.79632710e+00
1.25100000e+05 -1.58914659e+00 -1.45473676e+00 -7.32212122e-01 -1.80075727e+00
1.25200000e+05 -1.58492875e+00 -1.45248625e+00 -7.24047011e-01 -1.80511483e+00
1.25300000e+05 -1.58052039e+00 -1.45009297e+00 -7.15739278e-01 -1.80939907e+00
1.25400000e+05 -1.57592104e+00 -1.44755689e+00 -7.07290927e-01 -1.81360931e+00
1.25500000e+05 -1.57113032e+00 -1.44487807e+00 -6.98704063e-01 -1.81774492e+00
1.25600000e+05 -1.56614789e+00 -1.44205666e+00 -6.89980889e-01 -1.82180526e+00
1.25700000e+05 -1.56097354e+00 -1.43909289e+00 -6.81123708e-01 -1.82578972e+00
1.25800000e+05 -1.55560709e+00 -1.43598706e+00 -6.72134917e-01 -1.82969774e+00
1.25900000e+05 -1.55004846e+00 -1.43273959e+00 -6.63017009e-01 -1.83352873e+00
1.26000000e+05 -1.54429764e+00 -1.42935098e+00 -6.53772569e-01 -1.83728219e+00
1.26100000e+05 -1.53835471e+00 -1.42582180e+00 -6.44404274e-01 -1.84095759e+00
1.26200000e+05 -1.53221981e+00 -1.42215275e+00 -6.34914891e-01 -1.84455446e+00
1.26300000e+05 -1.52589319e+00 -1.41834461e+00 -6.25307272e-01 -1.84807234e+00
1.26400000e+05 -1.51937515e+00 -1.41439824e+00 -6.15584356e-01 -1.85151080e+00
1.26500000e+05 -1.51266609e+00 -1.41031464e+00 -6.05749160e-01 -1.85486943e+00
1.26600000e+05 -1.50576650e+00 -1.40609488e+00 -5.95804787e-01 -1.85814785e+00
1.26700000e+05 -1.49867694e+00 -1.40174014e+00 -5.85754411e-01 -1.86134570e+00
1.26800000e+05 -1.49139807e+00 -1.39725170e+00 -5.75601284e-01 -1.86446267e+00
1.26900000e+05 -1.48393061e+00 -1.39263096e+00 -5.65348728e-01 -1.86749846e+00
1.27000000e+05 -1.47627540e+00 -1.38787941e+00 -5.55000133e-01 -1.87045279e+00
1.27100000e+05 -1.46843333e+00 -1.38299865e+00 -5.44558956e-01 -1.87332543e+00
1.27200000e+05 -1.46040541e+00 -1.37799039e+00 -5.34028712e-01 -1.87611615e+00
1.27300000e+05 -1.45219271e+00 -1.37285647e+00 -5.23412979e-01 -1.87882478e+00
1.27400000e+05 -1.44379641e+00 -1.36759881e+00 -5.12715388e-01 -1.88145115e+00
1.27500000e+05 -1.43521777e+00 -1.36221945e+00 -5.01939621e-01 -1.88399515e+00
1.27600000e+05 -1.42645812e+00 -1.35672055e+00 -4.91089409e-01 -1.88645668e+00
1.27700000e+05 -1.41751890e+00 -1.35110438e+00 -4.80168527e-01 -1.88883567e+00
1.27800000e+05 -1.40840164e+00 -1.34537332e+00 -4.69180792e-01 -1.89113209e+00
1.27900000e+05 -1.39910795e+00 -1.33952987e+00 -4.58130057e-01 -1.89334594e+00
1.28000000e+05 -1.38963952e+00 -1.33357663e+00 -4.47020207e-01 -1.89547724e+00
1.28100000e+05 -1.37999814e+00 -1.32751633e+00 -4.35855157e-01 -1.89752607e+00
1.28200000e+05 -1.37018569e+00 -1.32135180e+00 -4.24638849e-01 -1.89949251e+00
1.28300000e+05 -1.36020414e+00 -1.31508599e+00 -4.13375244e-01 -1.90137670e+00
1.28400000e+05 -1.35005553e+00 -1.30872197e+00 -4.02068322e-01 -1.90317880e+00
1.28500000e+05 -1.33974200e+00 -1.30226292e+00 -3.90722075e-01 -1.90489899e+00
1.28600000e+05 -1.32926579e+00 -1.29571211e+00 -3.79340507e-01 -1.90653752e+00
1.28700000e+05 -1.31862920e+00 -1.28907296e+00 -3.67927624e-01 -1.90809465e+00
1.28800000e+05 -1.30783464e+00 -1.28234897e+00 -3.56487437e-01 -1.90957068e+00
1.28900000e+05 -1.29688460e+00 -1.27554377e+00 -3.45023954e-01 -1.91096595e+00
1.29000000e+05 -1.28578164e+00 -1.26866108e+00 -3.33541174e-01 -1.91228082e+00
1.29100000e+05 -1.27452843e+00 -1.26170475e+00 -3.22043089e-01 -1.91351570e+00
1.29200000e+05 -1.26312771e+00 -1.25467872e+00 -3.10533675e-01 -1.91467104e+00
1.29300000e+05 -1.25158229e+00 -1.24758702e+00 -2.99016892e-01 -1.91574732e+00
1.29400000e+05 -1.23989510e+00 -1.24043383e+00 -2.87496677e-01 -1.91674504e+00
1.29500000e+05 -1.22806913e+00 -1.23322337e+00 -2.75976943e-01 -1.91766475e+00
1.29600000e+05 -1.21610743e+00 -1.22596001e+00 -2.64461573e-01 -1.91850705e+00
1.29700000e+05 -1.20401317e+00 -1.21864819e+00 -2.52954418e-01 -1.91927255e+00
1.29800000e+05 -1.19178957e+00 -1.21129244e+00 -2.41459293e-01 -1.91996190e+00
1.29900000e+05 -1.17943994e+00 -1.20389739e+00 -2.29979974e-01 -1.92057579e+00
1.30000000e+05 -1.16696766e+00 -1.19646776e+00 -2.18520195e-01 -1.92111494e+00
1.30100000e+05 -1.15437620e+00 -1.18900835e+00 -2.07083644e-01 -1.92158010e+00
1.30200000e+05 -1.14166909e+00 -1.18152403e+00 -1.95673960e-01 -1.92197205e+00
1.30300000e+05 -1.12884993e+00 -1.17401977e+00 -1.84294729e-01 -1.92229161e+00
1.30400000e+05 -1.11592240e+00 -1.16650061e+00 -1.72949486e-01 -1.92253962e+00
1.30500000e+05 -1.10289025e+00 -1.15897164e+00 -1.61641706e-01 -1.92271694e+00
1.30600000e+05 -1.08975729e+00 -1.15143804e+00 -1.50374804e-01 -1.92282445e+00
1.30700000e+05 -1.07652740e+00 -1.14390505e+00 -1.39152133e-01 -1.92286309e+00
1.30800000e+05 -1.06320453e+00 -1.13637795e+00 -1.27976982e-01 -1.92283376e+00
1.30900000e+05 -1.04979268e+00 -1.12886210e+00 -1.16852573e-01 -1.92273744e+00
1.31000000e+05 -1.03629591e+00 -1.12136289e+00 -1.05782058e-01 -1.92257508e+00
1.31100000e+05 -1.02271837e+00 -1.11388577e+00 -9.47685191e-02 -1.92234765e+00
1.31200000e+05 -1.00906421e+00 -1.10643622e+00 -8.38149653e-02 -1.92205614e+00
1.31300000e+05 -9.95337695e-01 -1.09901975e+00 -7.29243313e-02 -1.92170154e+00
1.31400000e+05 -9.81543096e-01 -1.09164193e+00 -6.20994760e-02 -1.92128483e+00
1.31500000e+05 -9.67684752e-01 -1.08430833e+00 -5.13431812e-02 -1.92080699e+00
1.31600000e+05 -9.53767048e-01 -1.07702453e+00 -4.06581506e-02 -1.92026900e+00
1.31700000e+05 -9.39794411e-01 -1.06979616e+00 -3.00470081e-02 -1.91967182e+00
1.31800000e+05 -9.25771310e-01 -1.06262884e+00 -1.95122978e-02 -1.91901638e+00
1.31900000e+05 -9.11702252e-01 -1.05552818e+00 -9.05648268e-03 -1.91830359e+00
1.32000000e+05 -8.97591782e-01 -1.04849982e+00 1.31805576e-03 -1.91753434e+00
1.32100000e+05 -8.83444476e-01 -1.04154937e+00 1.16090180e-02 -1.91670946e+00
1.32200000e+05 -8.69264938e-01 -1.03468243e+00 2.18141868e-02 -1.91582976e+00
1.32300000e+05 -8.55057801e-01 -1.02790460e+00 3.19314271e-02 -1.91489597e+00
1.32400000e+05 -8.40827721e-01 -1.02122142e+00 4.19586866e-02 -1.91390879e+00
1.32500000e+05 -8.26579372e-01 -1.01463845e+00 5.18939950e-02 -1.91286881e+00
1.32600000e+05 -8.12317446e-01 -1.00816117e+00 6.17354642e-02 -1.91177660e+00
1.32700000e+05 -7.98046645e-01 -1.00179503e+00 7.14812875e-02 -1.91063259e+00
1.32800000e+05 -7.83771682e-01 -9.95545450e-01 8.11297395e-02 -1.90943715e+00
1.32900000e+05 -7.69497273e-01 -9.89417779e-01 9.06791754e-02 -1.90819052e+00
1.33000000e+05 -7.55228136e-01 -9.83417315e-01 1.00128030e-01 -1.90689286e+00
1.33100000e+05 -7.40968986e-01 -9.77549288e-01 1.09474818e-01 -1.90554417e+00
1.33200000e+05 -7.26724528e-01 -9.71818859e-01 1.18718130e-01 -1.90414435e+00
1.33300000e+05 -7.12499457e-01 -9.66231112e-01 1.27856636e-01 -1.90269313e+00
1.33400000e+05 -6.98298450e-01 -9.60791051e-01 1.36889082e-01 -1.90119008e+00
1.33500000e+05 -6.84126165e-01 -9.55503591e-01 1.45814286e-01 -1.89963464e+00
1.33600000e+05 -6.69987232e-01 -9.50373555e-01 1.54631144e-01 -1.89802602e+00
1.33700000e+05 -6.55886252e-01 -9.45405667e-01 1.63338622e-01 -1.89636330e+00
1.33800000e+05 -6.41827788e-01 -9.40604549e-01 1.71935757e-01 -1.89464530e+00
1.33900000e+05 -6.27816365e-01 -9.35974711e-01 1.80421657e-01 -1.89287066e+00
1.34000000e+05 -6.13856460e-01 -9.31520552e-01 1.88795498e-01 -1.89103781e+00
1.34100000e+05 -5.99952500e-01 -9.27246351e-01 1.97056526e-01 -1.88914489e+00
1.34200000e+05 -5.86108855e-01 -9.23156260e-01 2.05204050e-01 -1.88718985e+00
1.34300000e+05 -5.72329834e-01 -9.19254304e-01 2.13237445e-01 -1.88517035e+00
1.34400000e+05 -5.58619677e-01 -9.15544375e-01 2.21156151e-01 -1.88308378e+00
1.34500000e+05 -5.44982551e-01 -9.12030223e-01 2.28959670e-01 -1.88092726e+00
1.34600000e+05 -5.31422545e-01 -9.08715459e-01 2.36647565e-01 -1.87869761e+00
1.34700000e+05 -5.17943662e-01 -9.05603541e-01 2.44219462e-01 -1.87639133e+00
1.34800000e+05 -5.04549816e-01 -9.02697779e-01 2.51675043e-01 -1.87400464e+00
1.34900000e+05 -4.91244824e-01 -9.00001325e-01 2.59014054e-01 -1.87153340e+00
1.35000000e+05 -4.78032401e-01 -8.97517171e-01 2.66236296e-01 -1.86897317e+00
1.35100000e+05 -4.64916152e-01 -8.95248142e-01 2.73341628e-01 -1.86631914e+00
1.35200000e+05 -4.51899570e-01 -8.93196900e-01 2.80329969e-01 -1.86356616e+00
1.35300000e+05 -4.38986027e-01 -8.91365929e-01 2.87201293e-01 -1.86070873e+00
1.35400000e+05 -4.26178769e-01 -8.89757541e-01 2.93955632e-01 -1.85774099e+00
1.35500000e+05 -4.13480910e-01 -8.88373869e-01 3.00593075e-01 -1.85465668e+00
1.35600000e+05 -4.00895426e-01 -8.87216862e-01 3.07113771e-01 -1.85144919e+00
1.35700000e+05 -3.88425151e-01 -8.86288283e-01 3.13517923e-01 -1.84811153e+00
1.35800000e+05 -3.76072767e-01 -8.85589709e-01 3.19805796e-01 -1.84463633e+00
1.35900000e+05 -3.63840804e-01 -8.85122524e-01 3.25977713e-01 -1.84101583e+00
1.36000000e+05 -3.51731630e-01 -8.84887918e-01 3.32034059e-01 -1.83724188e+00
1.36100000e+05 -3.39747448e-01 -8.84886883e-01 3.37975278e-01 -1.83330597e+00
1.36200000e+05 -3.27890291e-01 -8.85120213e-01 3.43801879e-01 -1.82919919e+00
1.36300000e+05 -3.16162016e-01 -8.85588502e-01 3.49514436e-01 -1.82491226e+00
1.36400000e+05 -3.04564300e-01 -8.86292139e-01 3.55113588e-01 -1.82043553e+00
1.36500000e+05 -2.93098634e-01 -8.87231306e-01 3.60600043e-01 -1.81575899e+00
1.36600000e+05 -2.81766322e-01 -8.88405981e-01 3.65974578e-01 -1.81087226e+00
1.36700000e+05 -2.70568475e-01 -8.89815931e-01 3.71238043e-01 -1.80576463e+00
1.36800000e+05 -2.59506006e-01 -8.91460713e-01 3.76391363e-01 -1.80042503e+00
1.36900000e+05 -2.48579630e-01 -8.93339674e-01 3.81435540e-01 -1.79484208e+00
1.37000000e+05 -2.37789859e-01 -8.95451947e-01 3.86371656e-01 -1.78900410e+00
1.37100000e+05 -2.27137001e-01 -8.97796454e-01 3.91200872e-01 -1.78289910e+00
1.37200000e+05 -2.16621155e-01 -9.00371900e-01 3.95924437e-01 -1.77651482e+00
1.37300000e+05 -2.06242213e-01 -9.03176778e-01 4.00543687e-01 -1.76983873e+00
1.37400000e+05 -1.95999856e-01 -9.06209367e-01 4.05060045e-01 -1.76285810e+00
1.37500000e+05 -1.85893556e-01 -9.09467731e-01 4.09475029e-01 -1.75555994e+00
1.37600000e+05 -1.75922572e-01 -9.12949719e-01 4.13790252e-01 -1.74793109e+00
1.37700000e+05 -1.66085954e-01 -9.16652968e-01 4.18007422e-01 -1.73995824e+00
1.37800000e+05 -1.56382543e-01 -9.20574900e-01 4.22128350e-01 -1.73162791e+00
1.37900000e+05 -1.46810969e-01 -9.24712728e-01 4.26154945e-01 -1.72292652e+00
1.38000000e+05 -1.37369658e-01 -9.29063452e-01 4.30089222e-01 -1.71384043e+00
1.38100000e+05 -1.28056831e-01 -9.33623863e-01 4.33933303e-01 -1.70435591e+00
1.38200000e+05 -1.18870507e-01 -9.38390544e-01 4.37689412e-01 -1.69445923e+00
1.38300000e+05 -1.09808510e-01 -9.43359872e-01 4.41359887e-01 -1.68413668e+00
1.38400000e+05 -1.00868468e-01 -9.48528021e-01 4.44947169e-01 -1.67337458e+00
1.38500000e+05 -9.20478210e-02 -9.53890962e-01 4.48453814e-01 -1.66215933e+00
1.38600000e+05 -8.33438275e-02 -9.59444468e-01 4.51882484e-01 -1.65047744e+00
1.38700000e+05 -7.47535668e-02 -9.65184114e-01 4.55235950e-01 -1.63831560e+00
1.38800000e+05 -6.62739474e-02 -9.71105282e-01 4.58517094e-01 -1.62566063e+00
1.38900000e+05 -5.79017134e-02 -9.77203162e-01 4.61728903e-01 -1.61249963e+00
1.39000000e+05 -4.96334524e-02 -9.83472758e-01 4.64874470e-01 -1.59881991e+00
1.39100000e+05 -4.14656026e-02 -9.89908888e-01 4.67956992e-01 -1.58460909e+00
1.39200000e+05 -3.33944617e-02 -9.96506190e-01 4.70979766e-01 -1.56985513e+00
1.39300000e+05 -2.54161955e-02 -1.00325912e+00 4.73946186e-01 -1.55454634e+00
1.39400000e+05 -1.75268470e-02 -1.01016197e+00 4.76859738e-01 -1.53867144e+00
1.39500000e+05 -9.72234601e-03 -1.01720884e+00 4.79724000e-01 -1.52221956e+00
1.39600000e+05 -1.99851908e-03 -1.02439370e+00 4.82542630e-01 -1.50518033e+00
1.39700000e+05 5.64890042e-03 -1.03171031e+00 4.85319366e-01 -1.48754387e+00
1.39800000e+05 1.32242618e-02 -1.03915230e+00 4.88058018e-01 -1.46930083e+00
1.39900000e+05 2.07319863e-02 -1.04671313e+00 4.90762460e-01 -1.45044243e+00
1.40000000e+05 2.81765566e-02 -1.05438613e+00 4.93436624e-01 -1.43096048e+00
1.40100000e+05 3.55625054e-02 -1.06216444e+00 4.96084492e-01 -1.41084742e+00
1.40200000e+05 4.28944047e-02 -1.07004108e+00 4.98710089e-01 -1.39009634e+00
1.40300000e+05 5.01768547e-02 -1.07800891e+00 5.01317468e-01 -1.36870100e+00
1.40400000e+05 5.74144725e-02 -1.08606066e+00 5.03910710e-01 -1.34665587e+00
1.40500000e+05 6.46118813e-02 -1.09418891e+00 5.06493906e-01 -1.32395615e+00
1.40600000e+05 7.17736994e-02 -1.10238611e+00 5.09071152e-01 -1.30059777e+00
1.40700000e+05 7.89045296e-02 -1.11064455e+00 5.11646533e-01 -1.27657744e+00
1.40800000e+05 8.60089481e-02 -1.11895640e+00 5.14224120e-01 -1.25189262e+00
1.40900000e+05 9.30914947e-02 -1.12731371e+00 5.16807949e-01 -1.22654161e+00
1.41000000e+05 1.00156663e-01 -1.13570836e+00 5.19402018e-01 -1.20052349e+00
1.41100000e+05 1.07208888e-01 -1.14413210e+00 5.22010271e-01 -1.17383816e+00
1.41200000e+05 1.14252542e-01 -1.15257657e+00 5.24636586e-01 -1.14648636e+00
1.41300000e+05 1.21291921e-01 -1.16103324e+00 5.27284764e-01 -1.11846967e+00
1.41400000e+05 1.28331236e-01 -1.16949345e+00 5.29958518e-01 -1.08979049e+00
1.41500000e+05 1.35374607e-01 -1.17794840e+00 5.32661459e-01 -1.06045210e+00
1.41600000e+05 1.42426057e-01 -1.18638913e+00 5.35397085e-01 -1.03045859e+00
1.41700000e+05 1.49489498e-01 -1.19480656e+00 5.38168769e-01 -9.99814912e-01
1.41800000e+05 1.56568732e-01 -1.20319142e+00 5.40979750e-01 -9.68526866e-01
1.41900000e+05 1.63667440e-01 -1.21153430e+00 5.43833116e-01 -9.36601077e-01
1.42000000e+05 1.70789178e-01 -1.21982561e+00 5.46731798e-01 -9.04045006e-01
1.42100000e+05 1.77937370e-01 -1.22805561e+00 5.49678558e-01 -8.70866933e-01
1.42200000e+05 1.85115308e-01 -1.23621437e+00 5.52675976e-01 -8.37075952e-01
1.42300000e+05 1.92326143e-01 -1.24429178e+00 5.55726446e-01 -8.02681952e-01
1.42400000e+05 1.99572883e-01 -1.25227752e+00 5.58832159e-01 -7.67695611e-01
1.42500000e+05 2.06858394e-01 -1.26016110e+00 5.61995100e-01 -7.32128374e-01
1.42600000e+05 2.14185390e-01 -1.26793179e+00 5.65217039e-01 -6.95992437e-01
1.42700000e+05 2.21556438e-01 -1.27557868e+00 5.68499521e-01 -6.59300732e-01
1.42800000e+05 2.28973955e-01 -1.28309059e+00 5.71843860e-01 -6.22066902e-01
1.42900000e+05 2.36440205e-01 -1.29045613e+00 5.75251133e-01 -5.84305284e-01
1.43000000e+05 2.43957300e-01 -1.29766367e+00 5.78722177e-01 -5.46030883e-01
1.43100000e+05 2.51527202e-01 -1.30470130e+00 5.82257579e-01 -5.07259349e-01
1.43200000e+05 2.59151721e-01 -1.31155686e+00 5.85857675e-01 -4.68006954e-01
1.43300000e+05 2.66832517e-01 -1.31821792e+00 5.89522547e-01 -4.28290562e-01
1.43400000e+05 2.74571103e-01 -1.32467175e+00 5.93252021e-01 -3.88127606e-01
1.43500000e+05 2.82368843e-01 -1.33090534e+00 5.97045662e-01 -3.47536059e-01
1.43600000e+05 2.90226961e-01 -1.33690536e+00 6.00902777e-01 -3.06534405e-01
1.43700000e+05 2.98146535e-01 -1.34265819e+00 6.04822413e-01 -2.65141611e-01
1.43800000e+05 3.06128508e-01 -1.34814986e+00 6.08803358e-01 -2.23377095e-01
1.43900000e+05 3.14173685e-01 -1.35336609e+00 6.12844143e-01 -1.81260700e-01
1.44000000e+05 3.22282741e-01 -1.35829228e+00 6.16943044e-01 -1.38812660e-01
1.44100000e+05 3.30456221e-01 -1.36291345e+00 6.21098085e-01 -9.60535706e-02
1.44200000e+05 3.38694548e-01 -1.36721431e+00 6.25307042e-01 -5.30043598e-02
1.44300000e+05 3.46998021e-01 -1.37117919e+00 6.29567447e-01 -9.68625525e-03
1.44400000e+05 3.55366827e-01 -1.37479209e+00 6.33876596e-01 3.38792454e-02
1.44500000e+05 3.63801039e-01 -1.37803666e+00 6.38231552e-01 7.76704052e-02
1.44600000e+05 3.72300622e-01 -1.38089616e+00 6.42629153e-01 1.21665278e-01
1.44700000e+05 3.80865440e-01 -1.38335355e+00 6.47066018e-01 1.65841739e-01
1.44800000e+05 3.89495259e-01 -1.38539140e+00 6.51538559e-01 2.10177514e-01
1.44900000e+05 3.98189750e-01 -1.38699195e+00 6.56042985e-01 2.54650206e-01
1.45000000e+05 4.06948495e-01 -1.38813713e+00 6.60575312e-01 2.99237326e-01
1.45100000e+05 4.15770995e-01 -1.38880852e+00 6.65131376e-01 3.43916322e-01
1.45200000e+05 4.24656666e-01 -1.38898738e+00 6.69706841e-01 3.88664602e-01
1.45300000e+05 4.33604855e-01 -1.38865471e+00 6.74297207e-01 4.33459562e-01
1.45400000e+05 4.42614834e-01 -1.38779121e+00 6.78897825e-01 4.78278609e-01
1.45500000e+05 4.51685812e-01 -1.38637730e+00 6.83503908e-01 5.23099190e-01
1.45600000e+05 4.60816934e-01 -1.38439320e+00 6.88110541e-01 5.67898809e-01
1.45700000e+05 4.70007290e-01 -1.38181890e+00 6.92712694e-01 6.12655053e-01
1.45800000e+05 4.79255916e-01 -1.37863421e+00 6.97305235e-01 6.57345610e-01
1.45900000e+05 4.88561799e-01 -1.37481878e+00 7.01882942e-01 7.01948293e-01
1.46000000e+05 4.97923882e-01 -1.37035216e+00 7.06440516e-01 7.46441053e-01
1.46100000e+05 5.07341066e-01 -1.36521380e+00 7.10972596e-01 7.90802001e-01
1.46200000e+05 5.16812215e-01 -1.35938312e+00 7.15473768e-01 8.35009421e-01
1.46300000e+05 5.26336161e-01 -1.35283954e+00 7.19938583e-01 8.79041786e-01
1.46400000e+05 5.35911703e-01 -1.34556253e+00 7.24361570e-01 9.22877773e-01
1.46500000e+05 5.45537615e-01 -1.33753164e+00 7.28737246e-01 9.66496275e-01
1.46600000e+05 5.55212648e-01 -1.32872658e+00 7.33060136e-01 1.00987641e+00
1.46700000e+05 5.64935531e-01 -1.31912727e+00 7.37324778e-01 1.05299754e+00
1.46800000e+05 5.74704976e-01 -1.30871387e+00 7.41525746e-01 1.09583926e+00
1.46900000e+05 5.84519681e-01 -1.29746685e+00 7.45657659e-01 1.13838145e+00
1.47000000e+05 5.94378329e-01 -1.28536708e+00 7.49715193e-01 1.18060421e+00
1.47100000e+05 6.04279598e-01 -1.27239583e+00 7.53693098e-01 1.22248794e+00
1.47200000e+05 6.14222153e-01 -1.25853491e+00 7.57586211e-01 1.26401332e+00
1.47300000e+05 6.24204659e-01 -1.24376668e+00 7.61389466e-01 1.30516128e+00
1.47400000e+05 6.34225775e-01 -1.22807411e+00 7.65097911e-01 1.34591306e+00
1.47500000e+05 6.44284159e-01 -1.21144091e+00 7.68706719e-01 1.38625019e+00
1.47600000e+05 6.54378470e-01 -1.19385153e+00 7.72211198e-01 1.42615446e+00
1.47700000e+05 6.64507370e-01 -1.17529127e+00 7.75606809e-01 1.46560799e+00
1.47800000e+05 6.74669524e-01 -1.15574630e+00 7.78889171e-01 1.50459318e+00
1.47900000e+05 6.84863603e-01 -1.13520381e+00 7.82054077e-01 1.54309273e+00
1.48000000e+05 6.95088284e-01 -1.11365198e+00 7.85097504e-01 1.58108963e+00
1.48100000e+05 7.05342251e-01 -1.09108011e+00 7.88015623e-01 1.61856719e+00
1.48200000e+05 7.15624200e-01 -1.06747866e+00 7.90804809e-01 1.65550900e+00
1.48300000e+05 7.25932833e-01 -1.04283930e+00 7.93461648e-01 1.69189899e+00
1.48400000e+05 7.36266867e-01 -1.01715501e+00 7.95982952e-01 1.72772136e+00
1.48500000e+05 7.46625026e-01 -9.90420068e-01 7.98365762e-01 1.76296064e+00
1.48600000e+05 7.57006050e-01 -9.62630164e-01 8.00607356e-01 1.79760166e+00
1.48700000e+05 7.67408690e-01 -9.33782418e-01 8.02705259e-01 1.83162958e+00
1.48800000e+05 7.77831711e-01 -9.03875430e-01 8.04657245e-01 1.86502987e+00
1.48900000e+05 7.88273891e-01 -8.72909319e-01 8.06461348e-01 1.89778831e+00
1.49000000e+05 7.98734025e-01 -8.40885763e-01 8.08115861e-01 1.92989103e+00
1.49100000e+05 8.09210919e-01 -8.07808028e-01 8.09619343e-01 1.96132448e+00
1.49200000e+05 8.19703395e-01 -7.73680990e-01 8.10970623e-01 1.99207543e+00
1.49300000e+05 8.30210290e-01 -7.38511163e-01 8.12168800e-01 2.02213102e+00
1.49400000e+05 8.40730457e-01 -7.02306709e-01 8.13213248e-01 2.05147873e+00
1.49500000e+05 8.51262763e-01 -6.65077451e-01 8.14103613e-01 2.08010641e+00
1.49600000e+05 8.61806089e-01 -6.26834875e-01 8.14839816e-01 2.10800225e+00
1.49700000e+05 8.72359332e-01 -5.87592133e-01 8.15422053e-01 2.13515486e+00
1.49800000e+05 8.82921405e-01 -5.47364030e-01 8.15850789e-01 2.16155320e+00
1.49900000e+05 8.93491234e-01 -5.06167019e-01 8.16126761e-01 2.18718665e+00
1.50000000e+05 9.04067761e-01 -4.64019179e-01 8.16250974e-01 2.21204501e+00
1.50100000e+05 9.14649940e-01 -4.20940192e-01 8.16224694e-01 2.23611850e+00
1.50200000e+05 9.25236742e-01 -3.76951317e-01 8.16049450e-01 2.25939777e+00
1.50300000e+05 9.35827150e-01 -3.32075353e-01 8.15727021e-01 2.28187394e+00
1.50400000e+05 9.46420161e-01 -2.86336606e-01 8.15259440e-01 2.30353860e+00
1.50500000e+05 9.57014785e-01 -2.39760839e-01 8.14648980e-01 2.32438381e+00
1.50600000e+05 9.67610047e-01 -1.92375232e-01 8.13898150e-01 2.34440215e+00
1.50700000e+05 9.78204982e-01 -1.44208325e-01 8.13009692e-01 2.36358671e+00
1.50800000e+05 9.88798639e-01 -9.52899649e-02 8.11986567e-01 2.38193113e+00
1.50900000e+05 9.99390079e-01 -4.56512469e-02 8.10831951e-01 2.39942959e+00
1.51000000e+05 1.00997837e+00 4.67554928e-03 8.09549227e-01 2.41607685e+00
1.51100000e+05 1.02056260e+00 5.56570234e-02 8.08141976e-01 2.43186824e+00
1.51200000e+05 1.03114187e+00 1.07258723e-01 8.06613965e-01 2.44679973e+00
1.51300000e+05 1.04171527e+00 1.59445214e-01 8.04969143e-01 2.46086787e+00
1.51400000e+05 1.05228192e+00 2.12180152e-01 8.03211629e-01 2.47406988e+00
1.51500000e+05 1.06284095e+00 2.65426357e-01 8.01345704e-01 2.48640361e+00
1.51600000e+05 1.07339148e+00 3.19145889e-01 7.99375799e-01 2.49786760e+00
1.51700000e+05 1.08393267e+00 3.73300123e-01 7.97306489e-01 2.50846104e+00
1.51800000e+05 1.09446366e+00 4.27849829e-01 7.95142480e-01 2.51818384e+00
1.51900000e+05 1.10498361e+00 4.82755247e-01 7.92888602e-01 2.52703659e+00
1.52000000e+05 1.11549168e+00 5.37976171e-01 7.90549797e-01 2.53502062e+00
1.52100000e+05 1.12598705e+00 5.93472019e-01 7.88131114e-01 2.54213796e+00
1.52200000e+05 1.13646889e+00 6.49201921e-01 7.85637691e-01 2.54839137e+00
1.52300000e+05 1.14693640e+00 7.05124791e-01 7.83074757e-01 2.55378435e+00
1.52400000e+05 1.15738875e+00 7.61199408e-01 7.80447612e-01 2.55832113e+00
1.52500000e+05 1.16782515e+00 8.17384492e-01 7.77761624e-01 2.56200670e+00
1.52600000e+05 1.17824479e+00 8.73638783e-01 7.75022218e-01 2.56484676e+00
1.52700000e+05 1.18864687e+00 9.29921116e-01 7.72234870e-01 2.56684776e+00
1.52800000e+05 1.19903061e+00 9.86190494e-01 7.69405091e-01 2.56801688e+00
1.52900000e+05 1.20939521e+00 1.04240617e+00 7.66538426e-01 2.56836202e+00
1.53000000e+05 1.21973988e+00 1.09852769e+00 7.63640443e-01 2.56789183e+00
1.53100000e+05 1.23006384e+00 1.15451503e+00 7.60716723e-01 2.56661563e+00
1.53200000e+05 1.24036629e+00 1.21032859e+00 7.57772853e-01 2.56454348e+00
1.53300000e+05 1.25064647e+00 1.26592930e+00 7.54814420e-01 2.56168609e+00
1.53400000e+05 1.26090357e+00 1.32127870e+00 7.51847002e-01 2.55805489e+00
1.53500000e+05 1.27113683e+00 1.37633897e+00 7.48876158e-01 2.55366194e+00
1.53600000e+05 1.28134546e+00 1.43107302e+00 7.45907425e-01 2.54851996e+00
1.53700000e+05 1.29152867e+00 1.48544453e+00 7.42946308e-01 2.54264230e+00
1.53800000e+05 1.30168568e+00 1.53941805e+00 7.39998275e-01 2.53604290e+00
1.53900000e+05 1.31181571e+00 1.59295899e+00 7.37068747e-01 2.52873632e+00
1.54000000e+05 1.32191797e+00 1.64603374e+00 7.34163097e-01 2.52073769e+00
1.54100000e+05 1.33199168e+00 1.69860966e+00 7.31286639e-01 2.51206268e+00
1.54200000e+05 1.34203604e+00 1.75065521e+00 7.28444622e-01 2.50272750e+00
1.54300000e+05 1.35205028e+00 1.80213989e+00 7.25642228e-01 2.49274887e+00
1.54400000e+05 1.36203359e+00 1.85303438e+00 7.22884562e-01 2.48214402e+00
1.54500000e+05 1.37198518e+00 1.90331051e+00 7.20176647e-01 2.47093061e+00
1.54600000e+05 1.38190425e+00 1.95294135e+00 7.17523423e-01 2.45912680e+00
1.54700000e+05 1.39179001e+00 2.00190118e+00 7.14929735e-01 2.44675113e+00
1.54800000e+05 1.40164166e+00 2.05016558e+00 7.12400333e-01 2.43382258e+00
1.54900000e+05 1.41145839e+00 2.09771143e+00 7.09939864e-01 2.42036050e+00
1.55000000e+05 1.42343949e+00 2.14683396e+00 7.08649204e-01 2.40878640e+00
1.55100000e+05 1.43288248e+00 2.19328324e+00 7.06034639e-01 2.39443872e+00
1.55200000e+05 1.44228073e+00 2.23897584e+00 7.03491332e-01 2.37956264e+00
1.55300000e+05 1.45163339e+00 2.28389042e+00 7.01023887e-01 2.36417807e+00
1.55400000e+05 1.46093965e+00 2.32800699e+00 6.98636804e-01 2.34830531e+00
1.55500000e+05 1.47019867e+00 2.37130692e+00 6.96334473e-01 2.33196500e+00
1.55600000e+05 1.47940961e+00 2.41377293e+00 6.94121167e-01 2.31517811e+00
1.55700000e+05 1.48857162e+00 2.45538912e+00 6.92001041e-01 2.29796594e+00
1.55800000e+05 1.49768386e+00 2.49614097e+00 6.89978128e-01 2.28035009e+00
1.55900000e+05 1.50674548e+00 2.53601530e+00 6.88056327e-01 2.26235243e+00
1.56000000e+05 1.51575563e+00 2.57500032e+00 6.86239406e-01 2.24399510e+00
1.56100000e+05 1.52471343e+00 2.61308558e+00 6.84530993e-01 2.22530049e+00
1.56200000e+05 1.53361803e+00 2.65026197e+00 6.82934574e-01 2.20629121e+00
1.56300000e+05 1.54246854e+00 2.68652169e+00 6.81453483e-01 2.18699010e+00
1.56400000e+05 1.55126408e+00 2.72185825e+00 6.80090904e-01 2.16742018e+00
1.56500000e+05 1.56000377e+00 2.75626641e+00 6.78849861e-01 2.14760467e+00
1.56600000e+05 1.56868672e+00 2.78974218e+00 6.77733216e-01 2.12756693e+00
1.56700000e+05 1.57731201e+00 2.82228276e+00 6.76743662e-01 2.10733050e+00
1.56800000e+05 1.58587875e+00 2.85388656e+00 6.75883719e-01 2.08691904e+00
1.56900000e+05 1.59438601e+00 2.88455308e+00 6.75155731e-01 2.06635635e+00
1.57000000e+05 1.60283287e+00 2.91428292e+00 6.74561855e-01 2.04566631e+00
1.57100000e+05 1.61121840e+00 2.94307776e+00 6.74104063e-01 2.02487291e+00
1.57200000e+05 1.61954167e+00 2.97094025e+00 6.73784134e-01 2.00400022e+00
1.57300000e+05 1.62780172e+00 2.99787402e+00 6.73603645e-01 1.98307239e+00
1.57400000e+05 1.63599763e+00 3.02388362e+00 6.73563974e-01 1.96211358e+00
1.57500000e+05 1.64412841e+00 3.04897444e+00 6.73666288e-01 1.94114802e+00
1.57600000e+05 1.65219313e+00 3.07315272e+00 6.73911541e-01 1.92019996e+00
1.57700000e+05 1.66019080e+00 3.09642544e+00 6.74300470e-01 1.89929365e+00
1.57800000e+05 1.66812047e+00 3.11880033e+00 6.74833586e-01 1.87845333e+00
1.57900000e+05 1.67598115e+00 3.14028577e+00 6.75511176e-01 1.85770323e+00
1.58000000e+05 1.68377186e+00 3.16089078e+00 6.76333293e-01 1.83706752e+00
1.58100000e+05 1.69149162e+00 3.18062492e+00 6.77299755e-01 1.81657033e+00
1.58200000e+05 1.69913945e+00 3.19949833e+00 6.78410137e-01 1.79623571e+00
1.58300000e+05 1.70671434e+00 3.21752157e+00 6.79663775e-01 1.77608761e+00
1.58400000e+05 1.71421531e+00 3.23470568e+00 6.81059754e-01 1.75614988e+00
1.58500000e+05 1.72164134e+00 3.25106204e+00 6.82596910e-01 1.73644619e+00
1.58600000e+05 1.72899144e+00 3.26660241e+00 6.84273828e-01 1.71700011e+00
1.58700000e+05 1.73626460e+00 3.28133883e+00 6.86088835e-01 1.69783496e+00
1.58800000e+05 1.74345979e+00 3.29528357e+00 6.88040006e-01 1.67897389e+00
1.58900000e+05 1.75057599e+00 3.30844914e+00 6.90125154e-01 1.66043977e+00
1.59000000e+05 1.75761217e+00 3.32084820e+00 6.92341837e-01 1.64225522e+00
1.59100000e+05 1.76456730e+00 3.33249354e+00 6.94687351e-01 1.62444251e+00
1.59200000e+05 1.77144032e+00 3.34339806e+00 6.97158736e-01 1.60702360e+00
1.59300000e+05 1.77823018e+00 3.35357469e+00 6.99752773e-01 1.59002002e+00
1.59400000e+05 1.78493582e+00 3.36303639e+00 7.02465987e-01 1.57345289e+00
1.59500000e+05 1.79155616e+00 3.37179611e+00 7.05294648e-01 1.55734283e+00
1.59600000e+05 1.79809011e+00 3.37986674e+00 7.08234772e-01 1.54170995e+00
1.59700000e+05 1.80453658e+00 3.38726111e+00 7.11282127e-01 1.52657377e+00
1.59800000e+05 1.81089447e+00 3.39399195e+00 7.14432235e-01 1.51195317e+00
1.59900000e+05 1.81716264e+00 3.40007185e+00 7.17680371e-01 1.49786635e+00
1.60000000e+05 1.82333999e+00 3.40551326e+00 7.21021575e-01 1.48433076e+00
1.60100000e+05 1.82942536e+00 3.41032845e+00 7.24450649e-01 1.47136305e+00
1.60200000e+05 1.83541761e+00 3.41452950e+00 7.27962167e-01 1.45897899e+00
1.60300000e+05 1.84131559e+00 3.41812830e+00 7.31550477e-01 1.44719344e+00
1.60400000e+05 1.84711813e+00 3.42113649e+00 7.35209707e-01 1.43602025e+00
1.60500000e+05 1.85282407e+00 3.42356548e+00 7.38933771e-01 1.42547222e+00
1.60600000e+05 1.85843224e+00 3.42542644e+00 7.42716375e-01 1.41556105e+00
1.60700000e+05 1.86394147e+00 3.42673029e+00 7.46551021e-01 1.40629724e+00
1.60800000e+05 1.86935057e+00 3.42748767e+00 7.50431018e-01 1.39769006e+00
1.60900000e+05 1.87465838e+00 3.42770895e+00 7.54349483e-01 1.38974750e+00
1.61000000e+05 1.87986373e+00 3.42740422e+00 7.58299350e-01 1.38247619e+00
1.61100000e+05 1.88496545e+00 3.42658331e+00 7.62273378e-01 1.37588135e+00
1.61200000e+05 1.88996237e+00 3.42525575e+00 7.66264157e-01 1.36996678e+00
1.61300000e+05 1.89485333e+00 3.42343078e+00 7.70264116e-01 1.36473478e+00
1.61400000e+05 1.89963720e+00 3.42111736e+00 7.74265529e-01 1.36018614e+00
1.61500000e+05 1.90431281e+00 3.41832416e+00 7.78260527e-01 1.35632008e+00
1.61600000e+05 1.90887904e+00 3.41505957e+00 7.82241103e-01 1.35313428e+00
1.61700000e+05 1.91333474e+00 3.41133167e+00 7.86199122e-01 1.35062481e+00
1.61800000e+05 1.91767878e+00 3.40714827e+00 7.90126333e-01 1.34878616e+00
1.61900000e+05 1.92191004e+00 3.40251687e+00 7.94014379e-01 1.34761122e+00
1.62000000e+05 1.92602740e+00 3.39744470e+00 7.97854805e-01 1.34709133e+00
1.62100000e+05 1.93002972e+00 3.39193868e+00 8.01639076e-01 1.34721624e+00
1.62200000e+05 1.93391588e+00 3.38600545e+00 8.05358587e-01 1.34797419e+00
1.62300000e+05 1.93768473e+00 3.37965136e+00 8.09004677e-01 1.34935193e+00
1.62400000e+05 1.94133515e+00 3.37288246e+00 8.12568649e-01 1.35133476e+00
1.62500000e+05 1.94486596e+00 3.36570452e+00 8.16041783e-01 1.35390661e+00
1.62600000e+05 1.94827602e+00 3.35812303e+00 8.19415358e-01 1.35705008e+00
1.62700000e+05 1.95156413e+00 3.35014318e+00 8.22680671e-01 1.36074652e+00
1.62800000e+05 1.95472912e+00 3.34176991e+00 8.25829058e-01 1.36497613e+00
1.62900000e+05 1.95776976e+00 3.33300786e+00 8.28851922e-01 1.36971802e+00
1.63000000e+05 1.96068483e+00 3.32386143e+00 8.31740750e-01 1.37495034e+00
1.63100000e+05 1.96347308e+00 3.31433476e+00 8.34487149e-01 1.38065033e+00
1.63200000e+05 1.96613328e+00 3.30443173e+00 8.37082864e-01 1.38679449e+00
1.63300000e+05 1.96866413e+00 3.29415602e+00 8.39519818e-01 1.39335865e+00
1.63400000e+05 1.97106437e+00 3.28351107e+00 8.41790132e-01 1.40031808e+00
1.63500000e+05 1.97333271e+00 3.27250013e+00 8.43886164e-01 1.40764763e+00
1.63600000e+05 1.97546786e+00 3.26112628e+00 8.45800537e-01 1.41532183e+00
1.63700000e+05 1.97746854e+00 3.24939244e+00 8.47526171e-01 1.42331500e+00
1.63800000e+05 1.97933347e+00 3.23730137e+00 8.49056317e-01 1.43160139e+00
1.63900000e+05 1.98106138e+00 3.22485575e+00 8.50384590e-01 1.44015529e+00
1.64000000e+05 1.98265103e+00 3.21205813e+00 8.51504996e-01 1.44895110e+00
1.64100000e+05 1.98410118e+00 3.19891102e+00 8.52411966e-01 1.45796348e+00
1.64200000e+05 1.98541065e+00 3.18541687e+00 8.53100383e-01 1.46716746e+00
1.64300000e+05 1.98657827e+00 3.17157812e+00 8.53565612e-01 1.47653847e+00
1.64400000e+05 1.98760290e+00 3.15739718e+00 8.53803518e-01 1.48605251e+00
1.64500000e+05 1.98848345e+00 3.14287650e+00 8.53810496e-01 1.49568619e+00
1.64600000e+05 1.98921887e+00 3.12801855e+00 8.53583485e-01 1.50541678e+00
1.64700000e+05 1.98980815e+00 3.11282587e+00 8.53119987e-01 1.51522233e+00
1.64800000e+05 1.99025030e+00 3.09730104e+00 8.52418077e-01 1.52508171e+00
1.64900000e+05 1.99054438e+00 3.08144674e+00 8.51476415e-01 1.53497462e+00
1.65000000e+05 1.99068948e+00 3.06526571e+00 8.50294249e-01 1.54488169e+00
1.65100000e+05 1.99068472e+00 3.04876080e+00 8.48871418e-01 1.55478447e+00
1.65200000e+05 1.99052924e+00 3.03193493e+00 8.47208347e-01 1.56466546e+00
1.65300000e+05 1.99022218e+00 3.01479114e+00 8.45306048e-01 1.57450814e+00
1.65400000e+05 1.98976270e+00 2.99733254e+00 8.43166104e-01 1.58429695e+00
1.65500000e+05 1.98914996e+00 2.97956235e+00 8.40790658e-01 1.59401734e+00
1.65600000e+05 1.98838308e+00 2.96148389e+00 8.38182401e-01 1.60365569e+00
1.65700000e+05 1.98746120e+00 2.94310053e+00 8.35344551e-01 1.61319937e+00
1.65800000e+05 1.98638341e+00 2.92441577e+00 8.32280834e-01 1.62263666e+00
1.65900000e+05 1.98514878e+00 2.90543319e+00 8.28995463e-01 1.63195677e+00
1.66000000e+05 1.98375634e+00 2.88615644e+00 8.25493115e-01 1.64114981e+00
1.66100000e+05 1.98220506e+00 2.86658928e+00 8.21778904e-01 1.65020673e+00
1.66200000e+05 1.98049391e+00 2.84673557e+00 8.17858363e-01 1.65911932e+00
1.66300000e+05 1.97862179e+00 2.82659931e+00 8.13737414e-01 1.66788017e+00
1.66400000e+05 1.97658758e+00 2.80618458e+00 8.09422351e-01 1.67648263e+00
1.66500000e+05 1.97439013e+00 2.78549567e+00 8.04919810e-01 1.68492076e+00
1.66600000e+05 1.97202825e+00 2.76453700e+00 8.00236754e-01 1.69318933e+00
1.66700000e+05 1.96950077e+00 2.74331321e+00 7.95380451e-01 1.70128379e+00
1.66800000e+05 1.96680650e+00 2.72182920e+00 7.90358453e-01 1.70920017e+00
1.66900000e+05 1.96394428e+00 2.70009012e+00 7.85178585e-01 1.71693512e+00
1.67000000e+05 1.96091299e+00 2.67810143e+00 7.79848925e-01 1.72448585e+00
1.67100000e+05 1.95771153e+00 2.65586896e+00 7.74377794e-01 1.73185009e+00
1.67200000e+05 1.95433890e+00 2.63339893e+00 7.68773743e-01 1.73902607e+00
1.67300000e+05 1.95079415e+00 2.61069799e+00 7.63045542e-01 1.74601249e+00
1.67400000e+05 1.94707644e+00 2.58777326e+00 7.57202174e-01 1.75280847e+00
1.67500000e+05 1.94318504e+00 2.56463239e+00 7.51252821e-01 1.75941355e+00
1.67600000e+05 1.93911933e+00 2.54128358e+00 7.45206861e-01 1.76582763e+00
1.67700000e+05 1.93487880e+00 2.51773558e+00 7.39073859e-01 1.77205094e+00
1.67800000e+05 1.93046309e+00 2.49399776e+00 7.32863554e-01 1.77808402e+00
1.67900000e+05 1.92587195e+00 2.47008010e+00 7.26585856e-01 1.78392765e+00
1.68000000e+05 1.92110525e+00 2.44599317e+00 7.20250831e-01 1.78958286e+00
1.68100000e+05 1.91616297e+00 2.42174821e+00 7.13868691e-01 1.79505086e+00
1.68200000e+05 1.91104519e+00 2.39735701e+00 7.07449778e-01 1.80033298e+00
1.68300000e+05 1.90575208e+00 2.37283198e+00 7.01004549e-01 1.80543067e+00
1.68400000e+05 1.90028385e+00 2.34818607e+00 6.94543558e-01 1.81034542e+00
1.68500000e+05 1.89464077e+00 2.32343276e+00 6.88077432e-01 1.81507876e+00
1.68600000e+05 1.88882311e+00 2.29858597e+00 6.81616850e-01 1.81963214e+00
1.68700000e+05 1.88283114e+00 2.27366005e+00 6.75172512e-01 1.82400698e+00
1.68800000e+05 1.87666508e+00 2.24866970e+00 6.68755113e-01 1.82820456e+00
1.68900000e+05 1.87032510e+00 2.22362990e+00 6.62375306e-01 1.83222600e+00
1.69000000e+05 1.86381128e+00 2.19855581e+00 6.56043670e-01 1.83607223e+00
1.69100000e+05 1.85712361e+00 2.17346275e+00 6.49770670e-01 1.83974398e+00
1.69200000e+05 1.85026197e+00 2.14836608e+00 6.43566615e-01 1.84324169e+00
1.69300000e+05 1.84322610e+00 2.12328112e+00 6.37441618e-01 1.84656556e+00
1.69400000e+05 1.83601563e+00 2.09822310e+00 6.31405551e-01 1.84971548e+00
1.69500000e+05 1.82863009e+00 2.07320705e+00 6.25467999e-01 1.85269107e+00
1.69600000e+05 1.82106885e+00 2.04824776e+00 6.19638211e-01 1.85549162e+00
1.69700000e+05 1.81333125e+00 2.02335967e+00 6.13925057e-01 1.85811612e+00
1.69800000e+05 1.80541652e+00 1.99855684e+00 6.08336973e-01 1.86056330e+00
1.69900000e+05 1.79732389e+00 1.97385290e+00 6.02881921e-01 1.86283156e+00
1.70000000e+05 1.78905256e+00 1.94926097e+00 5.97567337e-01 1.86491907e+00
1.70100000e+05 1.78060180e+00 1.92479360e+00 5.92400086e-01 1.86682374e+00
1.70200000e+05 1.77197095e+00 1.90046279e+00 5.87386417e-01 1.86854325e+00
1.70300000e+05 1.76315949e+00 1.87627990e+00 5.82531921e-01 1.87007506e+00
1.70400000e+05 1.75416707e+00 1.85225566e+00 5.77841489e-01 1.87141647e+00
1.70500000e+05 1.74499355e+00 1.82840011e+00 5.73319275e-01 1.87256457e+00
1.70600000e+05 1.73563905e+00 1.80472262e+00 5.68968665e-01 1.87351631e+00
1.70700000e+05 1.72610398e+00 1.78123187e+00 5.64792238e-01 1.87426844e+00
1.70800000e+05 1.71638904e+00 1.75793579e+00 5.60791747e-01 1.87481759e+00
1.70900000e+05 1.70649529e+00 1.73484162e+00 5.56968093e-01 1.87516019e+00
1.71000000e+05 1.69642409e+00 1.71195588e+00 5.53321307e-01 1.87529248e+00
1.71100000e+05 1.68617714e+00 1.68928433e+00 5.49850539e-01 1.87521047e+00
1.71200000e+05 1.67575644e+00 1.66683203e+00 5.46554051e-01 1.87490993e+00
1.71300000e+05 1.66516429e+00 1.64460327e+00 5.43429213e-01 1.87438630e+00
1.71400000e+05 1.65440322e+00 1.62260162e+00 5.40472512e-01 1.87363469e+00
1.71500000e+05 1.64347598e+00 1.60082990e+00 5.37679558e-01 1.87264979e+00
1.71600000e+05 1.63238544e+00 1.57929021e+00 5.35045106e-01 1.87142584e+00
1.71700000e+05 1.62113456e+00 1.55798386e+00 5.32563077e-01 1.86995655e+00
1.71800000e+05 1.60972632e+00 1.53691148e+00 5.30226592e-01 1.86823504e+00
1.71900000e+05 1.59816366e+00 1.51607293e+00 5.28028005e-01 1.86625385e+00
1.72000000e+05 1.58644939e+00 1.49546737e+00 5.25958952e-01 1.86400482e+00
1.72100000e+05 1.57458614e+00 1.47509325e+00 5.24010403e-01 1.86147913e+00
1.72200000e+05 1.56257634e+00 1.45494833e+00 5.22172714e-01 1.85866728e+00
1.72300000e+05 1.55042210e+00 1.43502972e+00 5.20435699e-01 1.85555905e+00
1.72400000e+05 1.53812524e+00 1.41533389e+00 5.18788697e-01 1.85214362e+00
1.72500000e+05 1.52568725e+00 1.39585677e+00 5.17220651e-01 1.84840957e+00
1.72600000e+05 1.51310928e+00 1.37659371e+00 5.15720186e-01 1.84434495e+00
1.72700000e+05 1.50039216e+00 1.35753962e+00 5.14275703e-01 1.83993743e+00
1.72800000e+05 1.48753640e+00 1.33868898e+00 5.12875460e-01 1.83517442e+00
1.72900000e+05 1.47454228e+00 1.32003596e+00 5.11507673e-01 1.83004319e+00
1.73000000e+05 1.46140990e+00 1.30157444e+00 5.10160604e-01 1.82453109e+00
1.73100000e+05 1.44813921e+00 1.28329817e+00 5.08822659e-01 1.81862572e+00
1.73200000e+05 1.43473016e+00 1.26520079e+00 5.07482480e-01 1.81231513e+00
1.73300000e+05 1.42118277e+00 1.24727597e+00 5.06129034e-01 1.80558804e+00
1.73400000e+05 1.40749720e+00 1.22951747e+00 5.04751697e-01 1.79843407e+00
1.73500000e+05 1.39367392e+00 1.21191925e+00 5.03340334e-01 1.79084391e+00
1.73600000e+05 1.37971375e+00 1.19447556e+00 5.01885368e-01 1.78280954e+00
1.73700000e+05 1.36561802e+00 1.17718099e+00 5.00377838e-01 1.77432440e+00
1.73800000e+05 1.35138856e+00 1.16003058e+00 4.98809448e-01 1.76538355e+00
1.73900000e+05 1.33702789e+00 1.14301984e+00 4.97172603e-01 1.75598377e+00
1.74000000e+05 1.32253918e+00 1.12614483e+00 4.95460428e-01 1.74612365e+00
1.74100000e+05 1.30792631e+00 1.10940217e+00 4.93666773e-01 1.73580362e+00
1.74200000e+05 1.29319392e+00 1.09278910e+00 4.91786207e-01 1.72502594e+00
1.74300000e+05 1.27834734e+00 1.07630341e+00 4.89813991e-01 1.71379469e+00
1.74400000e+05 1.26339259e+00 1.05994351e+00 4.87746039e-01 1.70211560e+00
1.74500000e+05 1.24833629e+00 1.04370832e+00 4.85578866e-01 1.68999597e+00
1.74600000e+05 1.23318561e+00 1.02759732e+00 4.83309527e-01 1.67744444e+00
1.74700000e+05 1.21794816e+00 1.01161040e+00 4.80935536e-01 1.66447080e+00
1.74800000e+05 1.20263184e+00 9.95747858e-01 4.78454792e-01 1.65108574e+00
1.74900000e+05 1.18724474e+00 9.80010303e-01 4.75865488e-01 1.63730058e+00
1.75000000e+05 1.17179500e+00 9.64398575e-01 4.73166025e-01 1.62312700e+00
1.75100000e+05 1.15629065e+00 9.48913662e-01 4.70354926e-01 1.60857674e+00
1.75200000e+05 1.14073951e+00 9.33556620e-01 4.67430756e-01 1.59366136e+00
1.75300000e+05 1.12514902e+00 9.18328491e-01 4.64392047e-01 1.57839198e+00
1.75400000e+05 1.10952613e+00 9.03230229e-01 4.61237237e-01 1.56277905e+00
1.75500000e+05 1.09387723e+00 8.88262635e-01 4.57964625e-01 1.54683221e+00
1.75600000e+05 1.07820807e+00 8.73426304e-01 4.54572336e-01 1.53056010e+00
1.75700000e+05 1.06252367e+00 8.58721586e-01 4.51058310e-01 1.51397031e+00
1.75800000e+05 1.04682836e+00 8.44148556e-01 4.47420311e-01 1.49706934e+00
1.75900000e+05 1.03112574e+00 8.29707008e-01 4.43655950e-01 1.47986267e+00
1.76000000e+05 1.01541874e+00 8.15396458e-01 4.39762734e-01 1.46235480e+00
1.76100000e+05 9.99709719e-01 8.01216167e-01 4.35738132e-01 1.44454944e+00
1.76200000e+05 9.84000493e-01 7.87165177e-01 4.31579659e-01 1.42644970e+00
1.76300000e+05 9.68292517e-01 7.73242358e-01 4.27284973e-01 1.40805835e+00
1.76400000e+05 9.52586997e-01 7.59446472e-01 4.22851985e-01 1.38937809e+00
1.76500000e+05 9.36885052e-01 7.45776239e-01 4.18278977e-01 1.37041189e+00
1.76600000e+05 9.21187878e-01 7.32230413e-01 4.13564724e-01 1.35116331e+00
1.76700000e+05 9.05496916e-01 7.18807859e-01 4.08708613e-01 1.33163684e+00
1.76800000e+05 8.89814015e-01 7.05507630e-01 4.03710757e-01 1.31183823e+00
1.76900000e+05 8.74141583e-01 6.92329038e-01 3.98572100e-01 1.29177477e+00
1.77000000e+05 8.58482724e-01 6.79271721e-01 3.93294505e-01 1.27145560e+00
1.77100000e+05 8.42841356e-01 6.66335696e-01 3.87880823e-01 1.25089188e+00
1.77200000e+05 8.27222293e-01 6.53521404e-01 3.82334941e-01 1.23009700e+00
1.77300000e+05 8.11631304e-01 6.40829737e-01 3.76661806e-01 1.20908665e+00
1.77400000e+05 7.96075139e-01 6.28262055e-01 3.70867419e-01 1.18787887e+00
1.77500000e+05 7.80561516e-01 6.15820174e-01 3.64958810e-01 1.16649399e+00
1.77600000e+05 7.65099082e-01 6.03506359e-01 3.58943976e-01 1.14495456e+00
1.77700000e+05 7.49697336e-01 5.91323280e-01 3.52831804e-01 1.12328515e+00
1.77800000e+05 7.34366528e-01 5.79273970e-01 3.46631970e-01 1.10151216e+00
1.77900000e+05 7.19117531e-01 5.67361762e-01 3.40354818e-01 1.07966347e+00
1.78000000e+05 7.03961694e-01 5.55590223e-01 3.34011224e-01 1.05776821e+00
1.78100000e+05 6.88910684e-01 5.43963076e-01 3.27612452e-01 1.03585635e+00
1.78200000e+05 6.73976315e-01 5.32484121e-01 3.21170004e-01 1.01395835e+00
1.78300000e+05 6.59170375e-01 5.21157155e-01 3.14695468e-01 9.92104799e-01
1.78400000e+05 6.44504464e-01 5.09985891e-01 3.08200372e-01 9.70326046e-01
1.78500000e+05 6.29989829e-01 4.98973883e-01 3.01696044e-01 9.48651846e-01
1.78600000e+05 6.15637224e-01 4.88124458e-01 2.95193483e-01 9.27111041e-01
1.78700000e+05 6.01456773e-01 4.77440655e-01 2.88703245e-01 9.05731270e-01
1.78800000e+05 5.87457870e-01 4.66925175e-01 2.82235348e-01 8.84538716e-01
1.78900000e+05 5.73649087e-01 4.56580341e-01 2.75799190e-01 8.63557900e-01
1.79000000e+05 5.60038112e-01 4.46408068e-01 2.69403494e-01 8.42811517e-01
1.79100000e+05 5.46631710e-01 4.36409848e-01 2.63056261e-01 8.22320323e-01
1.79200000e+05 5.33435708e-01 4.26586746e-01 2.56764759e-01 8.02103061e-01
1.79300000e+05 5.20455001e-01 4.16939401e-01 2.50535511e-01 7.82176437e-01
1.79400000e+05 5.07693578e-01 4.07468046e-01 2.44374314e-01 7.62555134e-01
1.79500000e+05 4.95154566e-01 3.98172530e-01 2.38286267e-01 7.43251856e-01
1.79600000e+05 4.82840288e-01 3.89052346e-01 2.32275811e-01 7.24277413e-01
1.79700000e+05 4.70752338e-01 3.80106674e-01 2.26346777e-01 7.05640819e-01
1.79800000e+05 4.58891652e-01 3.71334413e-01 2.20502446e-01 6.87349419e-01
1.79900000e+05 4.47258596e-01 3.62734229e-01 2.14745610e-01 6.69409024e-01
1.80000000e+05 4.35853049e-01 3.54304596e-01 2.09078633e-01 6.51824053e-01
1.80100000e+05 4.24674482e-01 3.46043834e-01 2.03503510e-01 6.34597676e-01
1.80200000e+05 4.13722038e-01 3.37950150e-01 1.98021931e-01 6.17731960e-01
1.80300000e+05 4.02994599e-01 3.30021670e-01 1.92635327e-01 6.01228001e-01
1.80400000e+05 3.92490847e-01 3.22256469e-01 1.87344923e-01 5.85086051e-01
1.80500000e+05 3.82209317e-01 3.14652596e-01 1.82151767e-01 5.69305627e-01
1.80600000e+05 3.72148430e-01 3.07208089e-01 1.77056771e-01 5.53885614e-01
1.80700000e+05 3.62306527e-01 2.99920989e-01 1.72060724e-01 5.38824342e-01
1.80800000e+05 3.52681885e-01 2.92789349e-01 1.67164311e-01 5.24119665e-01
1.80900000e+05 3.43272727e-01 2.85811232e-01 1.62368121e-01 5.09769007e-01
1.81000000e+05 3.34077219e-01 2.78984713e-01 1.57672646e-01 4.95769412e-01
1.81100000e+05 3.25093472e-01 2.72307870e-01 1.53078277e-01 4.82117577e-01
1.81200000e+05 3.16319526e-01 2.65778783e-01 1.48585301e-01 4.68809875e-01
1.81300000e+05 3.07753340e-01 2.59395518e-01 1.44193890e-01 4.55842375e-01
1.81400000e+05 2.99392777e-01 2.53156121e-01 1.39904091e-01 4.43210857e-01
1.81500000e+05 2.91235594e-01 2.47058613e-01 1.35715816e-01 4.30910825e-01
1.81600000e+05 2.83279422e-01 2.41100973e-01 1.31628836e-01 4.18937514e-01
1.81700000e+05 2.75521763e-01 2.35281139e-01 1.27642771e-01 4.07285906e-01
1.81800000e+05 2.67959978e-01 2.29596999e-01 1.23757088e-01 3.95950737e-01
1.81900000e+05 2.60591288e-01 2.24046387e-01 1.19971097e-01 3.84926515e-01
1.82000000e+05 2.53412764e-01 2.18627082e-01 1.16283951e-01 3.74207535e-01
1.82100000e+05 2.46421342e-01 2.13336812e-01 1.12694654e-01 3.63787894e-01
1.82200000e+05 2.39613815e-01 2.08173247e-01 1.09202060e-01 3.53661515e-01
1.82300000e+05 2.32986853e-01 2.03134012e-01 1.05804885e-01 3.43822163e-01
1.82400000e+05 2.26537007e-01 1.98216686e-01 1.02501712e-01 3.34263475e-01
1.82500000e+05 2.20260722e-01 1.93418808e-01 9.92910085e-02 3.24978974e-01
1.82600000e+05 2.14154352e-01 1.88737886e-01 9.61711310e-02 3.15962102e-01
1.82700000e+05 2.08214175e-01 1.84171402e-01 9.31403416e-02 3.07206239e-01
1.82800000e+05 2.02436407e-01 1.79716819e-01 9.01968196e-02 2.98704726e-01
1.82900000e+05 1.96817217e-01 1.75371590e-01 8.73386744e-02 2.90450889e-01
1.83000000e+05 1.91352742e-01 1.71133164e-01 8.45639580e-02 2.82438063e-01
1.83100000e+05 1.86039104e-01 1.66998994e-01 8.18706770e-02 2.74659608e-01
1.83200000e+05 1.80872420e-01 1.62966543e-01 7.92568047e-02 2.67108930e-01
1.83300000e+05 1.75848815e-01 1.59033291e-01 7.67202915e-02 2.59779497e-01
1.83400000e+05 1.70964439e-01 1.55196739e-01 7.42590753e-02 2.52664856e-01
1.83500000e+05 1.66215470e-01 1.51454418e-01 7.18710905e-02 2.45758647e-01
1.83600000e+05 1.61598130e-01 1.47803890e-01 6.95542767e-02 2.39054613e-01
1.83700000e+05 1.57108691e-01 1.44242753e-01 6.73065858e-02 2.32546611e-01
1.83800000e+05 1.52743483e-01 1.40768647e-01 6.51259890e-02 2.26228623e-01
1.83900000e+05 1.48498900e-01 1.37379253e-01 6.30104824e-02 2.20094761e-01
1.84000000e+05 1.44371404e-01 1.34072300e-01 6.09580920e-02 2.14139274e-01
1.84100000e+05 1.40357535e-01 1.30845564e-01 5.89668781e-02 2.08356552e-01
1.84200000e+05 1.36453906e-01 1.27696872e-01 5.70349389e-02 2.02741131e-01
1.84300000e+05 1.32657216e-01 1.24624100e-01 5.51604130e-02 1.97287694e-01
1.84400000e+05 1.28964242e-01 1.21625176e-01 5.33414825e-02 1.91991071e-01
1.84500000e+05 1.25371849e-01 1.18698083e-01 5.15763743e-02 1.86846243e-01
1.84600000e+05 1.21876985e-01 1.15840854e-01 4.98633616e-02 1.81848342e-01
1.84700000e+05 1.18476685e-01 1.13051575e-01 4.82007648e-02 1.76992646e-01
1.84800000e+05 1.15168069e-01 1.10328387e-01 4.65869525e-02 1.72274581e-01
1.84900000e+05 1.11948344e-01 1.07669480e-01 4.50203411e-02 1.67689718e-01
1.85000000e+05 1.08814798e-01 1.05073097e-01 4.34993954e-02 1.63233772e-01
1.85100000e+05 1.05764806e-01 1.02537532e-01 4.20226282e-02 1.58902597e-01
1.85200000e+05 1.02795823e-01 1.00061129e-01 4.05885996e-02 1.54692187e-01
1.85300000e+05 9.99053874e-02 9.76422812e-02 3.91959166e-02 1.50598668e-01
1.85400000e+05 9.70911136e-02 9.52794285e-02 3.78432325e-02 1.46618299e-01
1.85500000e+05 9.43506950e-02 9.29710593e-02 3.65292456e-02 1.42747466e-01
1.85600000e+05 9.16819006e-02 9.07157074e-02 3.52526988e-02 1.38982678e-01
1.85700000e+05 8.90825726e-02 8.85119514e-02 3.40123780e-02 1.35320568e-01
1.85800000e+05 8.65506250e-02 8.63584133e-02 3.28071113e-02 1.31757883e-01
1.85900000e+05 8.40840410e-02 8.42537574e-02 3.16357677e-02 1.28291484e-01
1.86000000e+05 8.16808718e-02 8.21966892e-02 3.04972563e-02 1.24918345e-01
1.86100000e+05 7.93392335e-02 8.01859541e-02 2.93905245e-02 1.21635541e-01
1.86200000e+05 7.70573060e-02 7.82203360e-02 2.83145572e-02 1.18440254e-01
1.86300000e+05 7.48333302e-02 7.62986566e-02 2.72683756e-02 1.15329763e-01
1.86400000e+05 7.26656066e-02 7.44197737e-02 2.62510358e-02 1.12301443e-01
1.86500000e+05 7.05524926e-02 7.25825804e-02 2.52616277e-02 1.09352761e-01
1.86600000e+05 6.84924015e-02 7.07860037e-02 2.42992738e-02 1.06481275e-01
1.86700000e+05 6.64837995e-02 6.90290036e-02 2.33631283e-02 1.03684627e-01
1.86800000e+05 6.45252049e-02 6.73105718e-02 2.24523754e-02 1.00960542e-01
1.86900000e+05 6.26151853e-02 6.56297310e-02 2.15662288e-02 9.83068246e-02
1.87000000e+05 6.07523565e-02 6.39855334e-02 2.07039301e-02 9.57213565e-02
1.87100000e+05 5.89353807e-02 6.23770601e-02 1.98647483e-02 9.32020932e-02
1.87200000e+05 5.71629645e-02 6.08034197e-02 1.90479784e-02 9.07470611e-02
1.87300000e+05 5.54338574e-02 5.92637480e-02 1.82529403e-02 8.83543552e-02
1.87400000e+05 5.37468507e-02 5.77572063e-02 1.74789782e-02 8.60221364e-02
1.87500000e+05 5.21007751e-02 5.62829812e-02 1.67254596e-02 8.37486290e-02
1.87600000e+05 5.04945002e-02 5.48402834e-02 1.59917742e-02 8.15321181e-02
1.87700000e+05 4.89269324e-02 5.34283468e-02 1.52773332e-02 7.93709477e-02
1.87800000e+05 4.73970138e-02 5.20464281e-02 1.45815684e-02 7.72635181e-02
1.87900000e+05 4.59037209e-02 5.06938054e-02 1.39039316e-02 7.52082840e-02
1.88000000e+05 4.44460633e-02 4.93697781e-02 1.32438933e-02 7.32037524e-02
1.88100000e+05 4.30230825e-02 4.80736660e-02 1.26009428e-02 7.12484807e-02
1.88200000e+05 4.16338506e-02 4.68048081e-02 1.19745867e-02 6.93410743e-02
1.88300000e+05 4.02774696e-02 4.55625629e-02 1.13643486e-02 6.74801856e-02
1.88400000e+05 3.89530697e-02 4.43463067e-02 1.07697684e-02 6.56645116e-02
1.88500000e+05 3.76598088e-02 4.31554338e-02 1.01904017e-02 6.38927925e-02
1.88600000e+05 3.63968711e-02 4.19893555e-02 9.62581902e-03 6.21638098e-02
1.88700000e+05 3.51634664e-02 4.08474997e-02 9.07560544e-03 6.04763851e-02
1.88800000e+05 3.39588292e-02 3.97293102e-02 8.53935989e-03 5.88293787e-02
1.88900000e+05 3.27822175e-02 3.86342463e-02 8.01669471e-03 5.72216875e-02
1.89000000e+05 3.16329123e-02 3.75617823e-02 7.50723506e-03 5.56522443e-02
1.89100000e+05 3.05102166e-02 3.65114066e-02 7.01061850e-03 5.41200161e-02
1.89200000e+05 2.94134547e-02 3.54826221e-02 6.52649448e-03 5.26240031e-02
1.89300000e+05 2.83419712e-02 3.44749447e-02 6.05452386e-03 5.11632373e-02
1.89400000e+05 2.72951307e-02 3.34879038e-02 5.59437857e-03 4.97367813e-02
1.89500000e+05 2.62723168e-02 3.25210412e-02 5.14574108e-03 4.83437274e-02
1.89600000e+05 2.52729314e-02 3.15739109e-02 4.70830410e-03 4.69831962e-02
1.89700000e+05 2.42963943e-02 3.06460789e-02 4.28177013e-03 4.56543360e-02
1.89800000e+05 2.33421422e-02 2.97371227e-02 3.86585114e-03 4.43563213e-02
1.89900000e+05 2.24096287e-02 2.88466307e-02 3.46026819e-03 4.30883522e-02
1.90000000e+05 2.14983231e-02 2.79742023e-02 3.06475111e-03 4.18496535e-02
1.90100000e+05 2.06077102e-02 2.71194471e-02 2.67903817e-03 4.06394737e-02
1.90200000e+05 1.97372897e-02 2.62819849e-02 2.30287578e-03 3.94570840e-02
1.90300000e+05 1.88865757e-02 2.54614453e-02 1.93601817e-03 3.83017778e-02
1.90400000e+05 1.80550961e-02 2.46574674e-02 1.57822714e-03 3.71728699e-02
1.90500000e+05 1.72423924e-02 2.38696994e-02 1.22927177e-03 3.60696954e-02
1.90600000e+05 1.64480189e-02 2.30977984e-02 8.88928133e-04 3.49916094e-02
1.90700000e+05 1.56715426e-02 2.23414302e-02 5.56979102e-04 3.39379862e-02
1.90800000e+05 1.49125425e-02 2.16002690e-02 2.33214057e-04 3.29082183e-02
1.90900000e+05 1.41706095e-02 2.08739970e-02 -8.25713231e-05 3.19017163e-02
1.91000000e+05 1.34453456e-02 2.01623043e-02 -3.90575287e-04 3.09179079e-02
1.91100000e+05 1.27363640e-02 1.94648888e-02 -6.90990222e-04 2.99562376e-02
1.91200000e+05 1.20432883e-02 1.87814556e-02 -9.84002861e-04 2.90161658e-02
1.91300000e+05 1.13657526e-02 1.81117171e-02 -1.26979448e-03 2.80971685e-02
1.91400000e+05 1.07034007e-02 1.74553927e-02 -1.54854108e-03 2.71987367e-02
1.91500000e+05 1.00558863e-02 1.68122087e-02 -1.82041357e-03 2.63203760e-02
1.91600000e+05 9.42287205e-03 1.61818976e-02 -2.08557796e-03 2.54616058e-02
1.91700000e+05 8.80402993e-03 1.55641988e-02 -2.34419550e-03 2.46219594e-02
1.91800000e+05 8.19904051e-03 1.49588574e-02 -2.59642285e-03 2.38009830e-02
1.91900000e+05 7.60759281e-03 1.43656250e-02 -2.84241224e-03 2.29982354e-02
1.92000000e+05 7.02938408e-03 1.37842588e-02 -3.08231163e-03 2.22132879e-02
1.92100000e+05 6.46411949e-03 1.32145218e-02 -3.31626481e-03 2.14457235e-02
1.92200000e+05 5.91151190e-03 1.26561823e-02 -3.54441160e-03 2.06951367e-02
1.92300000e+05 5.37128160e-03 1.21090144e-02 -3.76688792e-03 1.99611331e-02
1.92400000e+05 4.84315615e-03 1.15727971e-02 -3.98382596e-03 1.92433293e-02
1.92500000e+05 4.32687006e-03 1.10473146e-02 -4.19535428e-03 1.85413519e-02
1.92600000e+05 3.82216468e-03 1.05323561e-02 -4.40159795e-03 1.78548380e-02
1.92700000e+05 3.32878790e-03 1.00277156e-02 -4.60267863e-03 1.71834341e-02
1.92800000e+05 2.84649403e-03 9.53319155e-03 -4.79871472e-03 1.65267964e-02
1.92900000e+05 2.37504356e-03 9.04858732e-03 -4.98982141e-03 1.58845902e-02
1.93000000e+05 1.91420300e-03 8.57371050e-03 -5.17611084e-03 1.52564896e-02
1.93100000e+05 1.46374468e-03 8.10837302e-03 -5.35769217e-03 1.46421774e-02
1.93200000e+05 1.02344659e-03 7.65239104e-03 -5.53467167e-03 1.40413447e-02
1.93300000e+05 5.93092243e-04 7.20558479e-03 -5.70715281e-03 1.34536906e-02
1.93400000e+05 1.72470453e-04 6.76777846e-03 -5.87523635e-03 1.28789222e-02
1.93500000e+05 -2.38624770e-04 6.33880015e-03 -6.03902045e-03 1.23167540e-02
1.93600000e+05 -6.40394390e-04 5.91848172e-03 -6.19860069e-03 1.17669079e-02
1.93700000e+05 -1.03303449e-03 5.50665869e-03 -6.35407023e-03 1.12291131e-02
1.93800000e+05 -1.41673639e-03 5.10317018e-03 -6.50551980e-03 1.07031056e-02
1.93900000e+05 -1.79168683e-03 4.70785878e-03 -6.65303784e-03 1.01886280e-02
1.94000000e+05 -2.15806806e-03 4.32057050e-03 -6.79671054e-03 9.68542974e-03
1.94100000e+05 -2.51605795e-03 3.94115463e-03 -6.93662190e-03 9.19326624e-03
1.94200000e+05 -2.86583018e-03 3.56946372e-03 -7.07285380e-03 8.71189925e-03
1.94300000e+05 -3.20755431e-03 3.20535344e-03 -7.20548610e-03 8.24109642e-03
1.94400000e+05 -3.54139587e-03 2.84868254e-03 -7.33459665e-03 7.78063119e-03
1.94500000e+05 -3.86751655e-03 2.49931275e-03 -7.46026136e-03 7.33028263e-03
1.94600000e+05 -4.18607422e-03 2.15710872e-03 -7.58255429e-03 6.88983525e-03
1.94700000e+05 -4.49722311e-03 1.82193794e-03 -7.70154765e-03 6.45907883e-03
1.94800000e+05 -4.80111385e-03 1.49367068e-03 -7.81731191e-03 6.03780834e-03
1.94900000e+05 -5.09789360e-03 1.17217989e-03 -7.92991582e-03 5.62582371e-03
1.95000000e+05 -5.38770613e-03 8.57341187e-04 -8.03942644e-03 5.22292973e-03


==> MixPlotData/sample_slip7.5.txt <==
     x         mean            A            B            C
1.21428571e+05 4.50223080e-02 3.68157384e-02 2.68493272e-02 1.95996126e-02
1.24285714e+05 3.85950376e-01 2.02974148e-01 2.31006551e-01 1.04177014e-01
1.27142857e+05 8.60995900e-01 4.26888110e-01 5.95458526e-01 2.42291087e-01
1.30000000e+05 1.27951698e+00 7.85808236e-01 9.08845617e-01 2.61693400e-01
1.32857143e+05 1.56657144e+00 7.32939402e-01 1.05259390e+00 3.43022711e-01
1.35714286e+05 1.72623796e+00 8.38574088e-01 1.07376176e+00 3.47302031e-01
1.38571429e+05 1.79587362e+00 6.17549594e-01 1.64812694e+00 6.10545182e-01
1.41538462e+05 1.81128631e+00 7.56874515e-01 2.97217060e+00 1.11058998e+00
1.44615385e+05 1.80157831e+00 4.96068366e-01 2.81914302e+00 1.18036053e+00
1.47692308e+05 1.77547099e+00 4.27491871e-01 2.17903474e+00 9.99946691e-01
1.50769231e+05 1.72718926e+00 2.60232962e-01 1.74883467e+00 8.83922679e-01
1.53846154e+05 1.64881001e+00 3.95016576e-01 1.13653094e+00 5.15997044e-01
1.56923077e+05 1.53209822e+00 4.91375693e-01 1.13267673e+00 5.60730658e-01
1.60000000e+05 1.37058048e+00 6.41843671e-01 1.04358588e+00 7.48174632e-01
1.63076923e+05 1.16208986e+00 7.15647021e-01 1.13725126e+00 3.78584317e-01
1.66153846e+05 9.11832459e-01 8.40509930e-01 8.40203519e-01 2.74207247e-01
1.69230769e+05 6.35758080e-01 5.42469861e-01 3.96446396e-01 2.37149641e-01
1.72307692e+05 3.63511517e-01 2.59439352e-01 2.08083787e-01 2.13733292e-01
1.75384615e+05 1.39112418e-01 7.19690470e-02 6.00721643e-02 8.87978288e-02
1.78461538e+05 1.42308916e-02 1.11464014e-02 4.09901169e-03 1.05474952e-02


==> MixPlotData/sample_slip8.5.txt <==
     x         mean            A            B            C
1.21428571e+05 1.42373039e-01 2.69051115e-01 5.23230689e-02 7.38197104e-02
1.24285714e+05 1.22048225e+00 2.12123068e+00 5.08776841e-01 8.81255817e-01
1.27142857e+05 2.72270810e+00 7.98023102e+00 2.41704876e+00 2.06676014e+00
1.30000000e+05 4.04618796e+00 1.12005023e+01 3.49445254e+00 3.62647728e+00
1.32857143e+05 4.95393386e+00 1.56691487e+01 4.44505875e+00 4.92941745e+00
1.35714286e+05 5.45884373e+00 1.37807338e+01 6.09513869e+00 8.43134659e+00
1.38571429e+05 5.67905103e+00 1.09491181e+01 6.09499314e+00 3.60347624e+00
1.41538462e+05 5.72779022e+00 8.67453074e+00 9.31606671e+00 2.23373410e+00
1.44615385e+05 5.69709084e+00 4.94636194e+00 1.22124556e+01 5.51578208e+00
1.47692308e+05 5.61453226e+00 7.55868400e+00 7.89618378e+00 3.73136340e+00
1.50769231e+05 5.46185200e+00 7.63811075e+00 6.09170579e+00 5.75476975e+00
1.53846154e+05 5.21399506e+00 5.87572868e+00 7.84312946e+00 4.51922105e+00
1.56923077e+05 4.84491999e+00 4.17466937e+00 5.19191417e+00 3.35363057e+00
1.60000000e+05 4.33415604e+00 6.48150531e+00 4.90081756e+00 3.25045019e+00
1.63076923e+05 3.67485079e+00 6.26283395e+00 3.46124399e+00 2.12742172e+00
1.66153846e+05 2.88346742e+00 2.23232880e+00 2.24057407e+00 2.41085153e+00
1.69230769e+05 2.01044357e+00 1.22024610e+00 1.44153266e+00 1.56064609e+00
1.72307692e+05 1.14952435e+00 5.89452815e-01 1.04110993e+00 1.07536693e+00
1.75384615e+05 4.39912091e-01 2.20856648e-01 3.22926394e-01 3.83001835e-01
1.78461538e+05 4.50020306e-02 1.76376640e-02 2.67297531e-02 5.41315560e-02


==> MixPlotData/sample_slip8.txt <==
     x         mean            A            B            C
1.21428571e+05 8.00622433e-02 8.52212152e-02 6.66628718e-02 1.13625327e-01
1.24285714e+05 6.86327608e-01 6.68163061e-01 4.97690332e-01 5.43283768e-01
1.27142857e+05 1.53109128e+00 2.85426293e+00 1.17032882e+00 1.48228868e+00
1.30000000e+05 2.27533870e+00 2.99586176e+00 2.36862933e+00 1.94962632e+00
1.32857143e+05 2.78580173e+00 2.44765747e+00 2.41234690e+00 3.30828225e+00
1.35714286e+05 3.06973342e+00 4.11260267e+00 2.39636267e+00 3.64104149e+00
1.38571429e+05 3.19356508e+00 3.38862034e+00 2.75461085e+00 3.18613286e+00
1.41538462e+05 3.22097314e+00 2.39945608e+00 2.22618212e+00 3.82113163e+00
1.44615385e+05 3.20370962e+00 2.42095203e+00 1.36260038e+00 4.11940591e+00
1.47692308e+05 3.15728351e+00 1.84563658e+00 1.51262221e+00 3.09104972e+00
1.50769231e+05 3.07142509e+00 1.71760521e+00 3.58418809e+00 3.41909810e+00
1.53846154e+05 2.93204489e+00 2.12440535e+00 1.95764755e+00 3.46032046e+00
1.56923077e+05 2.72449873e+00 2.37454922e+00 8.87564823e-01 3.36812723e+00
1.60000000e+05 2.43727505e+00 1.44258860e+00 6.21501926e-01 3.54128378e+00
1.63076923e+05 2.06652046e+00 9.99125678e-01 5.44759630e-01 3.19903277e+00
1.66153846e+05 1.62149289e+00 1.15988403e+00 5.46416837e-01 1.96982137e+00
1.69230769e+05 1.13055550e+00 1.46088132e+00 6.13693662e-01 1.39063936e+00
1.72307692e+05 6.46425045e-01 1.92971706e+00 3.48278732e-01 7.80556423e-01
1.75384615e+05 2.47380748e-01 4.93563161e-01 6.99986930e-02 3.80820674e-01
1.78461538e+05 2.53065015e-02 3.72835452e-02 9.20753790e-03 3.79804768e-02


==> MixPlotData/sample_slip9.txt <==
     x         mean            A            B            C
1.21428571e+05 2.53179043e-01 2.43511381e-01 1.10534916e-01 8.61973769e-02
1.24285714e+05 2.17035846e+00 1.84629535e+00 1.31767899e+00 7.94351684e-01
1.27142857e+05 4.84173575e+00 3.51117240e+00 6.43661250e+00 3.33643061e+00
1.30000000e+05 7.19525273e+00 6.16231809e+00 6.08731602e+00 3.63544043e+00
1.32857143e+05 8.80947859e+00 8.01794131e+00 5.30526400e+00 6.18072494e+00
1.35714286e+05 9.70734941e+00 6.72300910e+00 4.74771835e+00 8.79084513e+00
1.38571429e+05 1.00989395e+01 7.31352322e+00 5.89830966e+00 7.36167390e+00
1.41538462e+05 1.01856114e+01 7.52870892e+00 4.66145110e+00 1.48159740e+01
1.44615385e+05 1.01310193e+01 8.24047534e+00 5.60940823e+00 1.76221472e+01
1.47692308e+05 9.98420711e+00 8.70020431e+00 5.07400172e+00 1.54022517e+01
1.50769231e+05 9.71269895e+00 1.87101157e+01 3.37042260e+00 1.28052899e+01
1.53846154e+05 9.27194007e+00 1.81067587e+01 2.92896952e+00 7.42659980e+00
1.56923077e+05 8.61562146e+00 1.23599987e+01 3.03014535e+00 5.36553508e+00
1.60000000e+05 7.70734045e+00 9.26174346e+00 3.36010050e+00 5.21294810e+00
1.63076923e+05 6.53491149e+00 6.62162959e+00 3.01837855e+00 8.07907738e+00
1.66153846e+05 5.12761074e+00 3.96361499e+00 1.59982376e+00 6.46882471e+00
1.69230769e+05 3.57513041e+00 1.69172711e+00 1.01535209e+00 5.22054920e+00
1.72307692e+05 2.04417548e+00 1.10009885e+00 1.21781043e+00 3.77507343e+00
1.75384615e+05 7.82286614e-01 3.84321743e-01 6.10101531e-01 1.54872462e+00
1.78461538e+05 8.00261845e-02 4.21379157e-02 6.18315144e-02 9.71453446e-02


==> MixPlotData/sample_wv7.5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -9.36583305e-02
3.00000000e+04 -9.36586233e-02
3.01000000e+04 -9.93856356e-02
3.01000000e+04 -9.93849566e-02
3.02000000e+04 -1.05038097e-01
3.02000000e+04 -1.05036160e-01
3.03000000e+04 -1.10465463e-01
3.03000000e+04 -1.10461940e-01
3.04000000e+04 -1.15477781e-01
3.04000000e+04 -1.15472299e-01
3.05000000e+04 -1.19840508e-01
3.05000000e+04 -1.19832669e-01
3.06000000e+04 -1.23270941e-01
3.06000000e+04 -1.23260333e-01
3.07000000e+04 -1.25437181e-01
3.07000000e+04 -1.25423422e-01
3.08000000e+04 -1.25961462e-01
3.08000000e+04 -1.25944249e-01
3.09000000e+04 -1.24430145e-01
3.09000000e+04 -1.24409334e-01
3.10000000e+04 -1.20413123e-01
3.10000000e+04 -1.20388830e-01
3.11000000e+04 -1.13495236e-01
3.11000000e+04 -1.13467951e-01
3.12000000e+04 -1.03321225e-01
3.12000000e+04 -1.03291920e-01
3.13000000e+04 -8.96531856e-02
3.13000000e+04 -8.96233841e-02
3.14000000e+04 -7.24352721e-02
3.14000000e+04 -7.24070254e-02
3.15000000e+04 -5.18550609e-02
3.15000000e+04 -5.18307976e-02
3.16000000e+04 -2.83863651e-02
3.16000000e+04 -2.83685951e-02
3.17000000e+04 -2.79702742e-03
3.17000000e+04 -2.78793909e-03
3.18000000e+04 2.38900160e-02
3.18000000e+04 2.38889694e-02
3.19000000e+04 5.04829708e-02
3.19000000e+04 5.04713691e-02
3.20000000e+04 7.57410336e-02
3.20000000e+04 7.57195691e-02
3.21000000e+04 9.85029774e-02
3.21000000e+04 9.84732931e-02
3.22000000e+04 1.17797198e-01
3.22000000e+04 1.17761554e-01
3.23000000e+04 1.32913740e-01
3.23000000e+04 1.32874631e-01
3.24000000e+04 1.43432744e-01
3.24000000e+04 1.43392590e-01
3.25000000e+04 1.49217024e-01
3.25000000e+04 1.49177994e-01
3.26000000e+04 1.50383833e-01
3.26000000e+04 1.50347801e-01
3.27000000e+04 1.47271164e-01
3.27000000e+04 1.47239756e-01
3.28000000e+04 1.40409514e-01
3.28000000e+04 1.40384203e-01
3.29000000e+04 1.30504244e-01
3.29000000e+04 1.30486436e-01
3.30000000e+04 1.18428909e-01
3.30000000e+04 1.18420013e-01
3.31000000e+04 1.05226743e-01
3.31000000e+04 1.05228199e-01
3.32000000e+04 9.21149193e-02
3.32000000e+04 9.21281496e-02
3.33000000e+04 8.04824451e-02
3.33000000e+04 8.05086816e-02
3.34000000e+04 7.18662439e-02
3.34000000e+04 7.19061524e-02
3.35000000e+04 6.78811168e-02
3.35000000e+04 6.79341415e-02
3.36000000e+04 7.00718114e-02
3.36000000e+04 7.01352540e-02
3.37000000e+04 7.96592123e-02
3.37000000e+04 7.97272853e-02
3.38000000e+04 9.71825321e-02
3.38000000e+04 9.72459534e-02
3.39000000e+04 1.22104974e-01
3.39000000e+04 1.22151893e-01
3.40000000e+04 1.52534848e-01
3.40000000e+04 1.52553586e-01
3.41000000e+04 1.85258208e-01
3.41000000e+04 1.85241227e-01
3.42000000e+04 2.16206843e-01
3.42000000e+04 2.16154093e-01
3.43000000e+04 2.41285312e-01
3.43000000e+04 2.41204856e-01
3.44000000e+04 2.57266639e-01
3.44000000e+04 2.57171980e-01
3.45000000e+04 2.62409008e-01
3.45000000e+04 2.62314672e-01
3.46000000e+04 2.56602282e-01
3.46000000e+04 2.56520031e-01
3.47000000e+04 2.41096975e-01
3.47000000e+04 2.41034047e-01
3.48000000e+04 2.18020927e-01
3.48000000e+04 2.17980153e-01
3.49000000e+04 1.89886957e-01
3.49000000e+04 1.89867823e-01
3.50000000e+04 1.59203800e-01
3.50000000e+04 1.59203636e-01
3.51000000e+04 1.28213576e-01
3.51000000e+04 1.28228480e-01
3.52000000e+04 9.87338716e-02
3.52000000e+04 9.87593697e-02
3.53000000e+04 7.20763377e-02
3.53000000e+04 7.21078763e-02
3.54000000e+04 4.90250828e-02
3.54000000e+04 4.90584819e-02
3.55000000e+04 2.98698413e-02
3.55000000e+04 2.99017199e-02
3.56000000e+04 1.44912752e-02
3.56000000e+04 1.45193833e-02
3.57000000e+04 2.48784785e-03
3.57000000e+04 2.51119020e-03
3.58000000e+04 -6.67936767e-03
3.58000000e+04 -6.66068910e-03
3.59000000e+04 -1.35562545e-02
3.59000000e+04 -1.35414431e-02
3.60000000e+04 -1.86087417e-02
3.60000000e+04 -1.85968053e-02
3.61000000e+04 -2.21923102e-02
3.61000000e+04 -2.21824637e-02
3.62000000e+04 -2.45693543e-02
3.62000000e+04 -2.45611932e-02
3.63000000e+04 -2.59495914e-02
3.63000000e+04 -2.59430233e-02
3.64000000e+04 -2.65263222e-02
3.64000000e+04 -2.65213638e-02
3.65000000e+04 -2.64914148e-02
3.65000000e+04 -2.64879968e-02
3.66000000e+04 -2.60283509e-02
3.66000000e+04 -2.60262356e-02
3.67000000e+04 -2.52941322e-02
3.67000000e+04 -2.52929505e-02
3.68000000e+04 -2.44041189e-02
3.68000000e+04 -2.44034738e-02
3.69000000e+04 -2.34272489e-02
3.69000000e+04 -2.34268041e-02
3.70000000e+04 -2.23921726e-02
3.70000000e+04 -2.23916970e-02
3.71000000e+04 -2.12985498e-02
3.71000000e+04 -2.12979132e-02
3.72000000e+04 -2.01294881e-02
3.72000000e+04 -2.01286469e-02
3.73000000e+04 -1.88616324e-02
3.73000000e+04 -1.88606130e-02
3.74000000e+04 -1.74744743e-02
3.74000000e+04 -1.74733718e-02
3.75000000e+04 -1.59577738e-02
3.75000000e+04 -1.59567382e-02
3.76000000e+04 -1.43190342e-02
3.76000000e+04 -1.43182555e-02
3.77000000e+04 -1.25870917e-02
3.77000000e+04 -1.25867554e-02
3.78000000e+04 -1.08131308e-02
3.78000000e+04 -1.08133789e-02
3.79000000e+04 -9.06436804e-03
3.79000000e+04 -9.06524748e-03
3.80000000e+04 -7.41506064e-03
3.80000000e+04 -7.41650976e-03
3.81000000e+04 -5.93224178e-03
3.81000000e+04 -5.93409216e-03
3.82000000e+04 -4.66508322e-03
3.82000000e+04 -4.66710262e-03
3.83000000e+04 -3.63556354e-03
3.83000000e+04 -3.63751562e-03
3.84000000e+04 -2.83821774e-03
3.84000000e+04 -2.83989523e-03
3.85000000e+04 -2.24355042e-03
3.85000000e+04 -2.24484616e-03
3.86000000e+04 -1.80602221e-03
3.86000000e+04 -1.80685076e-03
3.87000000e+04 -1.47446336e-03
3.87000000e+04 -1.47488965e-03
3.88000000e+04 -1.19434828e-03
3.88000000e+04 -1.19431963e-03
3.89000000e+04 -9.22389459e-04
3.89000000e+04 -9.22125402e-04
3.90000000e+04 -6.11146684e-04
3.90000000e+04 -6.10483776e-04
3.91000000e+04 -2.42489948e-04
3.91000000e+04 -2.41901897e-04
3.92000000e+04 2.22927106e-04
3.92000000e+04 2.23916329e-04
3.93000000e+04 7.60419620e-04
3.93000000e+04 7.60827967e-04
3.94000000e+04 1.41424712e-03
3.94000000e+04 1.41530862e-03
3.95000000e+04 2.09342798e-03
3.95000000e+04 2.09312599e-03
3.96000000e+04 2.89045237e-03
3.96000000e+04 2.89165262e-03
3.97000000e+04 3.60766265e-03
3.97000000e+04 3.60613876e-03
3.98000000e+04 4.47521003e-03
3.98000000e+04 4.47712057e-03
3.99000000e+04 5.09190418e-03
3.99000000e+04 5.08840223e-03
4.00000000e+04 -3.08701506e-02
4.00000000e+04 -3.08668322e-02


==> MixPlotData/sample_wv8.5_gamma0.03.txt <==
     x         wave
3.00000000e+04 -5.59331091e-01
3.00000000e+04 -5.59340969e-01
3.01000000e+04 -5.84887039e-01
3.01000000e+04 -5.84897316e-01
3.02000000e+04 -6.11783141e-01
3.02000000e+04 -6.11793810e-01
3.03000000e+04 -6.40077414e-01
3.03000000e+04 -6.40088464e-01
3.04000000e+04 -6.69827521e-01
3.04000000e+04 -6.69838937e-01
3.05000000e+04 -7.01090308e-01
3.05000000e+04 -7.01102070e-01
3.06000000e+04 -7.33921294e-01
3.06000000e+04 -7.33933378e-01
3.07000000e+04 -7.68374135e-01
3.07000000e+04 -7.68386511e-01
3.08000000e+04 -8.04500049e-01
3.08000000e+04 -8.04512683e-01
3.09000000e+04 -8.42347222e-01
3.09000000e+04 -8.42360075e-01
3.10000000e+04 -8.81960203e-01
3.10000000e+04 -8.81973232e-01
3.11000000e+04 -9.23379283e-01
3.11000000e+04 -9.23392438e-01
3.12000000e+04 -9.66639874e-01
3.12000000e+04 -9.66653101e-01
3.13000000e+04 -1.01177189e+00
3.13000000e+04 -1.01178513e+00
3.14000000e+04 -1.05879914e+00
3.14000000e+04 -1.05881234e+00
3.15000000e+04 -1.10773873e+00
3.15000000e+04 -1.10775181e+00
3.16000000e+04 -1.15860041e+00
3.16000000e+04 -1.15861331e+00
3.17000000e+04 -1.21138605e+00
3.17000000e+04 -1.21139870e+00
3.18000000e+04 -1.26608890e+00
3.18000000e+04 -1.26610122e+00
3.19000000e+04 -1.32269292e+00
3.19000000e+04 -1.32270482e+00
3.20000000e+04 -1.38117152e+00
3.20000000e+04 -1.38118290e+00
3.21000000e+04 -1.44148525e+00
3.21000000e+04 -1.44149599e+00
3.22000000e+04 -1.50357863e+00
3.22000000e+04 -1.50358865e+00
3.23000000e+04 -1.56739750e+00
3.23000000e+04 -1.56740752e+00
3.24000000e+04 -1.63303237e+00
3.24000000e+04 -1.63304727e+00
3.25000000e+04 -1.70118761e+00
3.25000000e+04 -1.70121631e+00
3.26000000e+04 -1.77273421e+00
3.26000000e+04 -1.77272303e+00
3.27000000e+04 -1.83396498e+00
3.27000000e+04 -1.83332518e+00
3.28000000e+04 -1.77665785e+00
3.28000000e+04 -1.77309218e+00
3.29000000e+04 -1.23972121e+00
3.29000000e+04 -1.23120035e+00
3.30000000e+04 1.33641986e-01
3.30000000e+04 1.37689338e-01
3.31000000e+04 1.75379457e+00
3.31000000e+04 1.74413959e+00
3.32000000e+04 2.53036863e+00
3.32000000e+04 2.52234826e+00
3.33000000e+04 2.53328067e+00
3.33000000e+04 2.53403343e+00
3.34000000e+04 2.45382972e+00
3.34000000e+04 2.45440147e+00
3.35000000e+04 2.43125190e+00
3.35000000e+04 2.43082577e+00
3.36000000e+04 2.38791365e+00
3.36000000e+04 2.38805402e+00
3.37000000e+04 2.34855076e+00
3.37000000e+04 2.34873346e+00
3.38000000e+04 2.32656512e+00
3.38000000e+04 2.32665237e+00
3.39000000e+04 2.31591164e+00
3.39000000e+04 2.31606391e+00
3.40000000e+04 2.32002019e+00
3.40000000e+04 2.32020618e+00
3.41000000e+04 2.34247262e+00
3.41000000e+04 2.34264762e+00
3.42000000e+04 2.38239708e+00
3.42000000e+04 2.38252773e+00
3.43000000e+04 2.43503870e+00
3.43000000e+04 2.43506865e+00
3.44000000e+04 2.49059155e+00
3.44000000e+04 2.49048075e+00
3.45000000e+04 2.53560697e+00
3.45000000e+04 2.53536367e+00
3.46000000e+04 2.55728543e+00
3.46000000e+04 2.55696193e+00
3.47000000e+04 2.54752152e+00
3.47000000e+04 2.54718531e+00
3.48000000e+04 2.50441844e+00
3.48000000e+04 2.50412094e+00
3.49000000e+04 2.43103733e+00
3.49000000e+04 2.43080150e+00
3.50000000e+04 2.33289807e+00
3.50000000e+04 2.33272490e+00
3.51000000e+04 2.21588060e+00
3.51000000e+04 2.21576065e+00
3.52000000e+04 2.08512676e+00
3.52000000e+04 2.08504830e+00
3.53000000e+04 1.94472584e+00
3.53000000e+04 1.94467849e+00
3.54000000e+04 1.79779514e+00
3.54000000e+04 1.79777094e+00
3.55000000e+04 1.64669123e+00
3.55000000e+04 1.64668450e+00
3.56000000e+04 1.49322590e+00
3.56000000e+04 1.49323280e+00
3.57000000e+04 1.33884534e+00
3.57000000e+04 1.33886338e+00
3.58000000e+04 1.18476805e+00
3.58000000e+04 1.18479576e+00
3.59000000e+04 1.03208990e+00
3.59000000e+04 1.03212656e+00
3.60000000e+04 8.81865169e-01
3.60000000e+04 8.81910670e-01
3.61000000e+04 7.35171383e-01
3.61000000e+04 7.35226037e-01
3.62000000e+04 5.93159792e-01
3.62000000e+04 5.93224218e-01
3.63000000e+04 4.57092495e-01
3.63000000e+04 4.57167451e-01
3.64000000e+04 3.28358568e-01
3.64000000e+04 3.28444696e-01
3.65000000e+04 2.08464009e-01
3.65000000e+04 2.08561550e-01
3.66000000e+04 9.89795426e-02
3.66000000e+04 9.90879230e-02
3.67000000e+04 1.44319632e-03
3.67000000e+04 1.56068029e-03
3.68000000e+04 -8.27938378e-02
3.68000000e+04 -8.26704736e-02
3.69000000e+04 -1.52752356e-01
3.69000000e+04 -1.52627740e-01
3.70000000e+04 -2.08022687e-01
3.70000000e+04 -2.07902498e-01
3.71000000e+04 -2.48898041e-01
3.71000000e+04 -2.48788003e-01
3.72000000e+04 -2.76416527e-01
3.72000000e+04 -2.76321463e-01
3.73000000e+04 -2.92243471e-01
3.73000000e+04 -2.92166197e-01
3.74000000e+04 -2.98464669e-01
3.74000000e+04 -2.98405929e-01
3.75000000e+04 -2.97290641e-01
3.75000000e+04 -2.97249066e-01
3.76000000e+04 -2.90836656e-01
3.76000000e+04 -2.90809886e-01
3.77000000e+04 -2.80918122e-01
3.77000000e+04 -2.80902929e-01
3.78000000e+04 -2.69013072e-01
3.78000000e+04 -2.69006558e-01
3.79000000e+04 -2.56186948e-01
3.79000000e+04 -2.56185980e-01
3.80000000e+04 -2.43194665e-01
3.80000000e+04 -2.43197205e-01
3.81000000e+04 -2.30442233e-01
3.81000000e+04 -2.30446091e-01
3.82000000e+04 -2.18179325e-01
3.82000000e+04 -2.18183843e-01
3.83000000e+04 -2.06420826e-01
3.83000000e+04 -2.06424670e-01
3.84000000e+04 -1.95190977e-01
3.84000000e+04 -1.95194400e-01
3.85000000e+04 -1.84325101e-01
3.85000000e+04 -1.84326913e-01
3.86000000e+04 -1.73768069e-01
3.86000000e+04 -1.73768851e-01
3.87000000e+04 -1.63240186e-01
3.87000000e+04 -1.63238724e-01
3.88000000e+04 -1.52645161e-01
3.88000000e+04 -1.52642122e-01
3.89000000e+04 -1.41617486e-01
3.89000000e+04 -1.41612165e-01
3.90000000e+04 -1.30048451e-01
3.90000000e+04 -1.30041009e-01
3.91000000e+04 -1.17569602e-01
3.91000000e+04 -1.17561282e-01
3.92000000e+04 -1.04092125e-01
3.92000000e+04 -1.04080989e-01
3.93000000e+04 -8.94592623e-02
3.93000000e+04 -8.94520221e-02
3.94000000e+04 -7.36326207e-02
3.94000000e+04 -7.36211529e-02
3.95000000e+04 -5.71355911e-02
3.95000000e+04 -5.71386442e-02
3.96000000e+04 -3.98038788e-02
3.96000000e+04 -3.97957924e-02
3.97000000e+04 -2.34477515e-02
3.97000000e+04 -2.34708740e-02
3.98000000e+04 -6.64979673e-03
3.98000000e+04 -6.63739916e-03
3.99000000e+04 6.81560365e-03
3.99000000e+04 6.76897640e-03
4.00000000e+04 -1.29632755e-01
4.00000000e+04 -1.29595598e-01


==> MixPlotData/sample_wv8_gamma0.03.txt <==
     x         wave
3.00000000e+04 -1.37229906e-01
3.00000000e+04 -1.37234017e-01
3.01000000e+04 -1.44971539e-01
3.01000000e+04 -1.44975953e-01
3.02000000e+04 -1.53250930e-01
3.02000000e+04 -1.53255664e-01
3.03000000e+04 -1.62107820e-01
3.03000000e+04 -1.62112891e-01
3.04000000e+04 -1.71584105e-01
3.04000000e+04 -1.71589527e-01
3.05000000e+04 -1.81723657e-01
3.05000000e+04 -1.81729442e-01
3.06000000e+04 -1.92572032e-01
3.06000000e+04 -1.92578188e-01
3.07000000e+04 -2.04176050e-01
3.07000000e+04 -2.04182580e-01
3.08000000e+04 -2.16583198e-01
3.08000000e+04 -2.16590098e-01
3.09000000e+04 -2.29840832e-01
3.09000000e+04 -2.29848090e-01
3.10000000e+04 -2.43995126e-01
3.10000000e+04 -2.44002716e-01
3.11000000e+04 -2.59089709e-01
3.11000000e+04 -2.59097593e-01
3.12000000e+04 -2.75163941e-01
3.12000000e+04 -2.75172062e-01
3.13000000e+04 -2.92250738e-01
3.13000000e+04 -2.92259016e-01
3.14000000e+04 -3.10373857e-01
3.14000000e+04 -3.10382188e-01
3.15000000e+04 -3.29544528e-01
3.15000000e+04 -3.29552770e-01
3.16000000e+04 -3.49757255e-01
3.16000000e+04 -3.49765226e-01
3.17000000e+04 -3.70984582e-01
3.17000000e+04 -3.70992048e-01
3.18000000e+04 -3.93170508e-01
3.18000000e+04 -3.93177170e-01
3.19000000e+04 -4.16222089e-01
3.19000000e+04 -4.16227561e-01
3.20000000e+04 -4.39998539e-01
3.20000000e+04 -4.40002322e-01
3.21000000e+04 -4.64296793e-01
3.21000000e+04 -4.64298237e-01
3.22000000e+04 -4.88831900e-01
3.22000000e+04 -4.88830140e-01
3.23000000e+04 -5.13209691e-01
3.23000000e+04 -5.13203555e-01
3.24000000e+04 -5.36887658e-01
3.24000000e+04 -5.36875527e-01
3.25000000e+04 -5.59117580e-01
3.25000000e+04 -5.59097155e-01
3.26000000e+04 -5.78859719e-01
3.26000000e+04 -5.78827672e-01
3.27000000e+04 -5.94653393e-01
3.27000000e+04 -5.94604834e-01
3.28000000e+04 -6.04423801e-01
3.28000000e+04 -6.04351561e-01
3.29000000e+04 -6.05206951e-01
3.29000000e+04 -6.05100855e-01
3.30000000e+04 -5.92803055e-01
3.30000000e+04 -5.92649871e-01
3.31000000e+04 -5.61467175e-01
3.31000000e+04 -5.61253094e-01
3.32000000e+04 -5.03973664e-01
3.32000000e+04 -5.03692431e-01
3.33000000e+04 -4.12730329e-01
3.33000000e+04 -4.12399289e-01
3.34000000e+04 -2.82724810e-01
3.34000000e+04 -2.82402616e-01
3.35000000e+04 -1.16133856e-01
3.35000000e+04 -1.15917897e-01
3.36000000e+04 7.39820487e-02
3.36000000e+04 7.40009061e-02
3.37000000e+04 2.65190817e-01
3.37000000e+04 2.64994810e-01
3.38000000e+04 4.33765857e-01
3.38000000e+04 4.33429617e-01
3.39000000e+04 5.64161154e-01
3.39000000e+04 5.63795851e-01
3.40000000e+04 6.52778798e-01
3.40000000e+04 6.52463506e-01
3.41000000e+04 7.04851571e-01
3.41000000e+04 7.04614110e-01
3.42000000e+04 7.29059368e-01
3.42000000e+04 7.28896062e-01
3.43000000e+04 7.33908856e-01
3.43000000e+04 7.33806201e-01
3.44000000e+04 7.26442889e-01
3.44000000e+04 7.26387748e-01
3.45000000e+04 7.12195128e-01
3.45000000e+04 7.12177144e-01
3.46000000e+04 6.95488075e-01
3.46000000e+04 6.95498897e-01
3.47000000e+04 6.79667406e-01
3.47000000e+04 6.79698938e-01
3.48000000e+04 6.67145005e-01
3.48000000e+04 6.67187790e-01
3.49000000e+04 6.59261773e-01
3.49000000e+04 6.59304341e-01
3.50000000e+04 6.56077361e-01
3.50000000e+04 6.56107252e-01
3.51000000e+04 6.56270124e-01
3.51000000e+04 6.56276796e-01
3.52000000e+04 6.57347536e-01
3.52000000e+04 6.57326262e-01
3.53000000e+04 6.56269503e-01
3.53000000e+04 6.56224306e-01
3.54000000e+04 6.50386229e-01
3.54000000e+04 6.50329988e-01
3.55000000e+04 6.38402907e-01
3.55000000e+04 6.38354284e-01
3.56000000e+04 6.21039904e-01
3.56000000e+04 6.21018370e-01
3.57000000e+04 6.01168511e-01
3.57000000e+04 6.01188901e-01
3.58000000e+04 5.83338757e-01
3.58000000e+04 5.83405759e-01
3.59000000e+04 5.72667043e-01
3.59000000e+04 5.72769688e-01
3.60000000e+04 5.73099273e-01
3.60000000e+04 5.73207657e-01
3.61000000e+04 5.85341902e-01
3.61000000e+04 5.85411666e-01
3.62000000e+04 6.05327069e-01
3.62000000e+04 6.05316100e-01
3.63000000e+04 6.24458999e-01
3.63000000e+04 6.24350698e-01
3.64000000e+04 6.32236925e-01
3.64000000e+04 6.32052701e-01
3.65000000e+04 6.20162331e-01
3.65000000e+04 6.19950694e-01
3.66000000e+04 5.84660870e-01
3.66000000e+04 5.84471847e-01
3.67000000e+04 5.27523478e-01
3.67000000e+04 5.27389224e-01
3.68000000e+04 4.54291789e-01
3.68000000e+04 4.54223133e-01
3.69000000e+04 3.72074949e-01
3.69000000e+04 3.72067952e-01
3.70000000e+04 2.87873619e-01
3.70000000e+04 2.87916882e-01
3.71000000e+04 2.07633823e-01
3.71000000e+04 2.07712953e-01
3.72000000e+04 1.35785336e-01
3.72000000e+04 1.35884920e-01
3.73000000e+04 7.50429458e-02
3.73000000e+04 7.51480336e-02
3.74000000e+04 2.63774933e-02
3.74000000e+04 2.64752588e-02
3.75000000e+04 -1.07728754e-02
3.75000000e+04 -1.06908309e-02
3.76000000e+04 -3.80516868e-02
3.76000000e+04 -3.79881816e-02
3.77000000e+04 -5.75227928e-02
3.77000000e+04 -5.74752754e-02
3.78000000e+04 -7.10823016e-02
3.78000000e+04 -7.10458331e-02
3.79000000e+04 -8.00830308e-02
3.79000000e+04 -8.00529600e-02
3.80000000e+04 -8.53915872e-02
3.80000000e+04 -8.53662643e-02
3.81000000e+04 -8.75913795e-02
3.81000000e+04 -8.75709734e-02
3.82000000e+04 -8.73206635e-02
3.82000000e+04 -8.73066349e-02
3.83000000e+04 -8.52653877e-02
3.83000000e+04 -8.52572152e-02
3.84000000e+04 -8.21890444e-02
3.84000000e+04 -8.21859274e-02
3.85000000e+04 -7.86107523e-02
3.85000000e+04 -7.86097631e-02
3.86000000e+04 -7.49378361e-02
3.86000000e+04 -7.49383042e-02
3.87000000e+04 -7.12113850e-02
3.87000000e+04 -7.12109390e-02
3.88000000e+04 -6.75413839e-02
3.88000000e+04 -6.75412034e-02
3.89000000e+04 -6.37083957e-02
3.89000000e+04 -6.37060701e-02
3.90000000e+04 -5.97857922e-02
3.90000000e+04 -5.97838734e-02
3.91000000e+04 -5.54198267e-02
3.91000000e+04 -5.54153435e-02
3.92000000e+04 -5.08164131e-02
3.92000000e+04 -5.08141581e-02
3.93000000e+04 -4.56099971e-02
3.93000000e+04 -4.56062631e-02
3.94000000e+04 -4.03910294e-02
3.94000000e+04 -4.03928649e-02
3.95000000e+04 -3.48520388e-02
3.95000000e+04 -3.48526731e-02
3.96000000e+04 -2.99966781e-02
3.96000000e+04 -3.00039281e-02
3.97000000e+04 -2.51986455e-02
3.97000000e+04 -2.52006579e-02
3.98000000e+04 -2.15470272e-02
3.98000000e+04 -2.15540104e-02
3.99000000e+04 -1.76382015e-02
3.99000000e+04 -1.76356013e-02
4.00000000e+04 -1.10446418e-01
4.00000000e+04 -1.10448976e-01


==> MixPlotData/sample_wv9_gamma0.03.txt <==
     x         wave
3.00000000e+04 -4.32748096e-01
3.00000000e+04 -4.32756658e-01
3.01000000e+04 -4.52741070e-01
3.01000000e+04 -4.52750065e-01
3.02000000e+04 -4.73880161e-01
3.02000000e+04 -4.73889595e-01
3.03000000e+04 -4.96225527e-01
3.03000000e+04 -4.96235398e-01
3.04000000e+04 -5.19838080e-01
3.04000000e+04 -5.19848384e-01
3.05000000e+04 -5.44779018e-01
3.05000000e+04 -5.44789745e-01
3.06000000e+04 -5.71109273e-01
3.06000000e+04 -5.71120408e-01
3.07000000e+04 -5.98888888e-01
3.07000000e+04 -5.98900409e-01
3.08000000e+04 -6.28176312e-01
3.08000000e+04 -6.28188192e-01
3.09000000e+04 -6.59027625e-01
3.09000000e+04 -6.59039830e-01
3.10000000e+04 -6.91495693e-01
3.10000000e+04 -6.91508180e-01
3.11000000e+04 -7.25629255e-01
3.11000000e+04 -7.25641972e-01
3.12000000e+04 -7.61471953e-01
3.12000000e+04 -7.61484843e-01
3.13000000e+04 -7.99061308e-01
3.13000000e+04 -7.99074306e-01
3.14000000e+04 -8.38427649e-01
3.14000000e+04 -8.38440678e-01
3.15000000e+04 -8.79592975e-01
3.15000000e+04 -8.79605952e-01
3.16000000e+04 -9.22569771e-01
3.16000000e+04 -9.22582605e-01
3.17000000e+04 -9.67359735e-01
3.17000000e+04 -9.67372323e-01
3.18000000e+04 -1.01395239e+00
3.18000000e+04 -1.01396462e+00
3.19000000e+04 -1.06232352e+00
3.19000000e+04 -1.06233527e+00
3.20000000e+04 -1.11243336e+00
3.20000000e+04 -1.11244449e+00
3.21000000e+04 -1.16422438e+00
3.21000000e+04 -1.16423474e+00
3.22000000e+04 -1.21761849e+00
3.22000000e+04 -1.21762790e+00
3.23000000e+04 -1.27251327e+00
3.23000000e+04 -1.27252152e+00
3.24000000e+04 -1.32877694e+00
3.24000000e+04 -1.32878376e+00
3.25000000e+04 -1.38624105e+00
3.25000000e+04 -1.38624611e+00
3.26000000e+04 -1.44468992e+00
3.26000000e+04 -1.44469278e+00
3.27000000e+04 -1.50384486e+00
3.27000000e+04 -1.50384492e+00
3.28000000e+04 -1.56333998e+00
3.28000000e+04 -1.56333638e+00
3.29000000e+04 -1.62268482e+00
3.29000000e+04 -1.62267628e+00
3.30000000e+04 -1.68120654e+00
3.30000000e+04 -1.68119120e+00
3.31000000e+04 -1.73796162e+00
3.31000000e+04 -1.73793663e+00
3.32000000e+04 -1.79160456e+00
3.32000000e+04 -1.79156563e+00
3.33000000e+04 -1.84010828e+00
3.33000000e+04 -1.84004639e+00
3.34000000e+04 -1.88037907e+00
3.34000000e+04 -1.88028700e+00
3.35000000e+04 -1.90943646e+00
3.35000000e+04 -1.90938356e+00
3.36000000e+04 -1.93289683e+00
3.36000000e+04 -1.93300858e+00
3.37000000e+04 -1.94290275e+00
3.37000000e+04 -1.94155833e+00
3.38000000e+04 -1.62711165e+00
3.38000000e+04 -1.61528477e+00
3.39000000e+04 -5.09638413e-03
3.39000000e+04 1.31498093e-02
3.40000000e+04 2.83889109e+00
3.40000000e+04 2.82591564e+00
3.41000000e+04 4.52635827e+00
3.41000000e+04 4.50250587e+00
3.42000000e+04 4.40354317e+00
3.42000000e+04 4.40621154e+00
3.43000000e+04 4.10240522e+00
3.43000000e+04 4.10541991e+00
3.44000000e+04 4.03804624e+00
3.44000000e+04 4.03578812e+00
3.45000000e+04 3.86775123e+00
3.45000000e+04 3.86790832e+00
3.46000000e+04 3.67223516e+00
3.46000000e+04 3.67266227e+00
3.47000000e+04 3.50620016e+00
3.47000000e+04 3.50600313e+00
3.48000000e+04 3.33185571e+00
3.48000000e+04 3.33184585e+00
3.49000000e+04 3.15204417e+00
3.49000000e+04 3.15209516e+00
3.50000000e+04 2.97401752e+00
3.50000000e+04 2.97402057e+00
3.51000000e+04 2.79542964e+00
3.51000000e+04 2.79544397e+00
3.52000000e+04 2.61628575e+00
3.52000000e+04 2.61630866e+00
3.53000000e+04 2.43742762e+00
3.53000000e+04 2.43745078e+00
3.54000000e+04 2.25905555e+00
3.54000000e+04 2.25908212e+00
3.55000000e+04 2.08147096e+00
3.55000000e+04 2.08150108e+00
3.56000000e+04 1.90506126e+00
3.56000000e+04 1.90509476e+00
3.57000000e+04 1.73022381e+00
3.57000000e+04 1.73026132e+00
3.58000000e+04 1.55742780e+00
3.58000000e+04 1.55747001e+00
3.59000000e+04 1.38723934e+00
3.59000000e+04 1.38728710e+00
3.60000000e+04 1.22034197e+00
3.60000000e+04 1.22039636e+00
3.61000000e+04 1.05756389e+00
3.61000000e+04 1.05762609e+00
3.62000000e+04 8.99899480e-01
3.62000000e+04 8.99970747e-01
3.63000000e+04 7.48521720e-01
3.63000000e+04 7.48603223e-01
3.64000000e+04 6.04778501e-01
3.64000000e+04 6.04871124e-01
3.65000000e+04 4.70164088e-01
3.65000000e+04 4.70268164e-01
3.66000000e+04 3.46255467e-01
3.66000000e+04 3.46370460e-01
3.67000000e+04 2.34607368e-01
3.67000000e+04 2.34731580e-01
3.68000000e+04 1.36604624e-01
3.68000000e+04 1.36735001e-01
3.69000000e+04 5.32871975e-02
3.69000000e+04 5.34194020e-02
3.70000000e+04 -1.48244362e-02
3.70000000e+04 -1.46956379e-02
3.71000000e+04 -6.78575216e-02
3.71000000e+04 -6.77375385e-02
3.72000000e+04 -1.06631726e-01
3.72000000e+04 -1.06525323e-01
3.73000000e+04 -1.32595359e-01
3.73000000e+04 -1.32505954e-01
3.74000000e+04 -1.47671556e-01
3.74000000e+04 -1.47600866e-01
3.75000000e+04 -1.54046532e-01
3.75000000e+04 -1.53994546e-01
3.76000000e+04 -1.53949405e-01
3.76000000e+04 -1.53914528e-01
3.77000000e+04 -1.49449313e-01
3.77000000e+04 -1.49428737e-01
3.78000000e+04 -1.42293502e-01
3.78000000e+04 -1.42283559e-01
3.79000000e+04 -1.33809661e-01
3.79000000e+04 -1.33806699e-01
3.80000000e+04 -1.24875262e-01
3.80000000e+04 -1.24875908e-01
3.81000000e+04 -1.15987041e-01
3.81000000e+04 -1.15989225e-01
3.82000000e+04 -1.07334026e-01
3.82000000e+04 -1.07335948e-01
3.83000000e+04 -9.89530342e-02
3.83000000e+04 -9.89544994e-02
3.84000000e+04 -9.07226128e-02
3.84000000e+04 -9.07221565e-02
3.85000000e+04 -8.25366526e-02
3.85000000e+04 -8.25352924e-02
3.86000000e+04 -7.41042366e-02
3.86000000e+04 -7.40993542e-02
3.87000000e+04 -6.52924942e-02
3.87000000e+04 -6.52871303e-02
3.88000000e+04 -5.56127932e-02
3.88000000e+04 -5.56016823e-02
3.89000000e+04 -4.50394117e-02
3.89000000e+04 -4.50300888e-02
3.90000000e+04 -3.27993304e-02
3.90000000e+04 -3.27805779e-02
3.91000000e+04 -1.92513789e-02
3.91000000e+04 -1.92402782e-02
3.92000000e+04 -3.10931269e-03
3.92000000e+04 -3.08168383e-03
3.93000000e+04 1.43235956e-02
3.93000000e+04 1.43301977e-02
3.94000000e+04 3.53579642e-02
3.94000000e+04 3.53954020e-02
3.95000000e+04 5.65821432e-02
3.95000000e+04 5.65705976e-02
3.96000000e+04 8.25448656e-02
3.96000000e+04 8.25959433e-02
3.97000000e+04 1.05586210e-01
3.97000000e+04 1.05534406e-01
3.98000000e+04 1.35454991e-01
3.98000000e+04 1.35536136e-01
3.99000000e+04 1.56163974e-01
3.99000000e+04 1.56036209e-01
4.00000000e+04 -4.56717631e-02
4.00000000e+04 -4.55381886e-02

